Data-driven shape inference in three-dimensional steady state supersonic flows using ODIL and JAX-Fluids

We present a novel data- and first-principles-driven method for inferring the shape of a solid obstacle and its flow field in three-dimensional steady-state supersonic flows. The method combines the Optimizing a Discrete Loss (ODIL) technique with the automatically differentiable JAX-Fluids CFD solver to jointly reconstruct flow fields and obstacle shapes. ODIL minimizes the discrete residual of the governing PDE via gradient descent-based algorithms and inherits the consistency and stability of the chosen numerical discretization. Discrete residuals and their gradients are computed using JAX-Fluids, which features nonlinear shock-capturing schemes and level-set-based immersed solid boundaries. We validate our method on synthetic data for challenging inverse problems, including shape inference of solid obstacles in 3D steady-state supersonic flows. In particular, we study flow around a cylinder, sphere, and ellipse. Two shape representations are investigated: (1) parametric, where the shape is described by a small set of parameters (e.g., radius of the cylinder or sphere) optimized jointly with the flow field, and (2) free-form, where the level-set function is optimized pointwise over the mesh without predefined shapes. For the parametric case, we provide a detailed comparison with Physics-Informed Neural Networks. We demonstrate that the combination of nonlinear shock-capturing discretization and level-set-based interface representation enables accurate inference of obstacle shapes and flow fields via the ODIL method. This approach opens new avenues for solving complex inverse problems in supersonic aerodynamics.

==> figures/appendix/forward_problem/odil/density_xy_minmax.txt <==
# field, ref, rhs
1.0000000000 -6.0000000000 -6.0000000000
1.4875320235 0.0000000000 0.0000000000


==> figures/appendix/forward_problem/odil/error_history_100000.txt <==
density pressure steps velocityX velocityY velocityZ
0.0758936889643990 0.1004561874371732 0.0000000000000000 0.0302655061998728 0.2301382807547520 0.0000000000000000
0.0848196484150722 0.1093067242704192 200.0000000000000000 0.0350486674839950 0.2401780456934414 0.0000000000000000
0.0868314433755495 0.1125210191838353 400.0000000000000000 0.0421575563755407 0.2350704606886860 0.0000000000000000
0.0866261013427966 0.1154944926563305 600.0000000000000000 0.0484100915840161 0.2152000404132858 0.0000000000000000
0.0873407889227337 0.1199377138140685 800.0000000000000000 0.0542272547594912 0.1990058442741792 0.0000000000000000
0.0890338800462167 0.1252524691675065 1000.0000000000000000 0.0599015296809659 0.1918682789061982 0.0000000000000000
0.0913513549369794 0.1311944132427064 1200.0000000000000000 0.0652696270393988 0.1886150210779201 0.0000000000000000
0.0940091962338599 0.1374039561647807 1400.0000000000000000 0.0702335121997046 0.1889333772332434 0.0000000000000000
0.0967448815984341 0.1434802330938076 1600.0000000000000000 0.0746804181843986 0.1921436714671431 0.0000000000000000
0.0995028385438291 0.1491347340499078 1800.0000000000000000 0.0786239068719192 0.1973391868369921 0.0000000000000000
0.1021645873749220 0.1541513682734089 2000.0000000000000000 0.0820484921104143 0.2036228822189783 0.0000000000000000
0.1046889012534279 0.1586238752410926 2200.0000000000000000 0.0849862714576961 0.2104097628114559 0.0000000000000000
0.1070630343508827 0.1626544924917273 2400.0000000000000000 0.0874744094827455 0.2173205333492651 0.0000000000000000
0.1093523586867354 0.1662405855241903 2600.0000000000000000 0.0895700940328677 0.2240760862043771 0.0000000000000000
0.1115263726344608 0.1694183697664997 2800.0000000000000000 0.0913115521126047 0.2305497299069480 0.0000000000000000
0.1135371441765180 0.1722130367510374 3000.0000000000000000 0.0927422276346562 0.2365955984818596 0.0000000000000000
0.1153076747062709 0.1745760980397226 3200.0000000000000000 0.0939025960158449 0.2421632161821465 0.0000000000000000
0.1168046632587099 0.1765557487120066 3400.0000000000000000 0.0948286288760590 0.2472087558317975 0.0000000000000000
0.1180562145073948 0.1782006068213420 3600.0000000000000000 0.0955553222602509 0.2517151222185443 0.0000000000000000
0.1190797668132951 0.1795523393134053 3800.0000000000000000 0.0961112274160752 0.2556587980769079 0.0000000000000000
0.1199088113018387 0.1806540200047596 4000.0000000000000000 0.0965292952099866 0.2590156515347580 0.0000000000000000
0.1205656390144102 0.1815317524640717 4200.0000000000000000 0.0968257730005650 0.2617905922531384 0.0000000000000000
0.1210784057075920 0.1822175585890655 4400.0000000000000000 0.0970281436448415 0.2640392602359541 0.0000000000000000
0.1214578356905738 0.1827241263116103 4600.0000000000000000 0.0971442679616539 0.2657495959326655 0.0000000000000000
0.1217272537768385 0.1830744510567054 4800.0000000000000000 0.0971982256013175 0.2669968602151659 0.0000000000000000
0.1219014988749826 0.1832863605405775 5000.0000000000000000 0.0971875545118392 0.2677872670432816 0.0000000000000000
0.1219874658261594 0.1833618203331151 5200.0000000000000000 0.0971166654669489 0.2681545185826041 0.0000000000000000
0.1219990105469595 0.1833188614674605 5400.0000000000000000 0.0969960197547549 0.2681436200174683 0.0000000000000000
0.1219424393281379 0.1831630020632858 5600.0000000000000000 0.0968276930459509 0.2677866202390607 0.0000000000000000
0.1218252411058752 0.1829002910119463 5800.0000000000000000 0.0966132014943207 0.2670799246601480 0.0000000000000000
0.1216482845880564 0.1825305253612517 6000.0000000000000000 0.0963529989883371 0.2660697786532735 0.0000000000000000
0.1214140297863305 0.1820580014543534 6200.0000000000000000 0.0960479236792724 0.2647727209316453 0.0000000000000000
0.1211242165454741 0.1814812482054131 6400.0000000000000000 0.0956960947633129 0.2632052765804205 0.0000000000000000
0.1207827599212551 0.1808056748081700 6600.0000000000000000 0.0952955824918572 0.2613785684731656 0.0000000000000000
0.1203890737021355 0.1800316208167430 6800.0000000000000000 0.0948501928894448 0.2593127391163745 0.0000000000000000
0.1199411097337502 0.1791571578358436 7000.0000000000000000 0.0943556771681437 0.2570009274145860 0.0000000000000000
0.1194442574667268 0.1781896971111079 7200.0000000000000000 0.0938135145963109 0.2544566667184316 0.0000000000000000
0.1188968060433199 0.1771330188238677 7400.0000000000000000 0.0932228305774822 0.2517174522408550 0.0000000000000000
0.1182960700799762 0.1759840513789370 7600.0000000000000000 0.0925829753981755 0.2487587117605248 0.0000000000000000
0.1176477176407614 0.1747561551657301 7800.0000000000000000 0.0918982952741035 0.2456331854831356 0.0000000000000000
0.1169439647346108 0.1734382953405385 8000.0000000000000000 0.0911642534573257 0.2423340136366086 0.0000000000000000
0.1161892471988353 0.1720430450951800 8200.0000000000000000 0.0903841026320284 0.2388850646378027 0.0000000000000000
0.1153805881201056 0.1705714540315970 8400.0000000000000000 0.0895576330121143 0.2352874850264534 0.0000000000000000
0.1145125843555443 0.1690198799744199 8600.0000000000000000 0.0886822919124484 0.2315608668535347 0.0000000000000000
0.1135881102223880 0.1673957439617540 8800.0000000000000000 0.0877614276789943 0.2277228019894015 0.0000000000000000
0.1126115217773603 0.1657100462970138 9000.0000000000000000 0.0868011646765934 0.2237999752464842 0.0000000000000000
0.1115815555548996 0.1639608782667983 9200.0000000000000000 0.0858000868179776 0.2197941783749434 0.0000000000000000
0.1104901557851024 0.1621402191150139 9400.0000000000000000 0.0847538068303575 0.2156938404188883 0.0000000000000000
0.1093419750657011 0.1602548103820293 9600.0000000000000000 0.0836670762210111 0.2115156936819408 0.0000000000000000
0.1081317128716175 0.1582984276455413 9800.0000000000000000 0.0825363642042560 0.2072415071355086 0.0000000000000000
0.1068647398793067 0.1562792021305919 10000.0000000000000000 0.0813648527368031 0.2028888236106088 0.0000000000000000
0.1055527362444869 0.1542094441271660 10200.0000000000000000 0.0801609103762170 0.1984931533598918 0.0000000000000000
0.1041969650066732 0.1520913987672994 10400.0000000000000000 0.0789256273432380 0.1940383490237568 0.0000000000000000
0.1027917236184621 0.1499166235965601 10600.0000000000000000 0.0776582554846684 0.1895362493025599 0.0000000000000000
0.1013355895456804 0.1476776175768449 10800.0000000000000000 0.0763628128807968 0.1849964226209880 0.0000000000000000
0.0998270232840209 0.1453700120637485 11000.0000000000000000 0.0750379434008248 0.1804039364654443 0.0000000000000000
0.0982878158059583 0.1430244433739622 11200.0000000000000000 0.0736951872081193 0.1758249853664276 0.0000000000000000
0.0967036323672118 0.1406189354314852 11400.0000000000000000 0.0723210028665333 0.1711857286651725 0.0000000000000000
0.0950789858371776 0.1381621431886120 11600.0000000000000000 0.0709247135678250 0.1665395193416172 0.0000000000000000
0.0934165460088047 0.1356531759803211 11800.0000000000000000 0.0695003139105069 0.1618614099187012 0.0000000000000000
0.0917176311825298 0.1330935050835919 12000.0000000000000000 0.0680511478053448 0.1571383077376810 0.0000000000000000
0.0900071889842998 0.1305210811025559 12200.0000000000000000 0.0666013111113474 0.1524648132404413 0.0000000000000000
0.0882817564052518 0.1279291735794971 12400.0000000000000000 0.0651427205322894 0.1478084965931722 0.0000000000000000
0.0865369256167215 0.1253158387932087 12600.0000000000000000 0.0636761848187684 0.1431884986980147 0.0000000000000000
0.0847806002416578 0.1226918728907082 12800.0000000000000000 0.0622059385722768 0.1386115434487483 0.0000000000000000
0.0830072010866845 0.1200474489441551 13000.0000000000000000 0.0607269887442552 0.1340719456344954 0.0000000000000000
0.0812325744782776 0.1174045940496891 13200.0000000000000000 0.0592533583277691 0.1296187331085190 0.0000000000000000
0.0794578538627614 0.1147670733256904 13400.0000000000000000 0.0577861659286362 0.1252445840771297 0.0000000000000000
0.0776966546802448 0.1121570011373472 13600.0000000000000000 0.0563334929991199 0.1209676797903378 0.0000000000000000
0.0759290710196129 0.1095461542655158 13800.0000000000000000 0.0548839173108293 0.1167677096617581 0.0000000000000000
0.0741646234189941 0.1069499557567891 14000.0000000000000000 0.0534457087177407 0.1126551499266589 0.0000000000000000
0.0723949397642579 0.1043512285718320 14200.0000000000000000 0.0520136176957182 0.1086206559915017 0.0000000000000000
0.0706328291576659 0.1017706498821332 14400.0000000000000000 0.0505959750692721 0.1047043409576809 0.0000000000000000
0.0688861705407988 0.0992181667674028 14600.0000000000000000 0.0491976065722152 0.1009050848192315 0.0000000000000000
0.0671519897441742 0.0966918657437304 14800.0000000000000000 0.0478172107314543 0.0972387615533053 0.0000000000000000
0.0654269848019199 0.0941829929426450 15000.0000000000000000 0.0464502245664489 0.0936831985237253 0.0000000000000000
0.0637152148886156 0.0916988250969091 15200.0000000000000000 0.0451020401771731 0.0902514391799271 0.0000000000000000
0.0620305568276324 0.0892561053371099 15400.0000000000000000 0.0437799788318434 0.0869569762776758 0.0000000000000000
0.0603581218212457 0.0868365299430128 15600.0000000000000000 0.0424762481990740 0.0837906849510563 0.0000000000000000
0.0587215853546482 0.0844715268845619 15800.0000000000000000 0.0412042810986013 0.0807786523908511 0.0000000000000000
0.0571040657852871 0.0821363466598929 16000.0000000000000000 0.0399530065874156 0.0778937388464106 0.0000000000000000
0.0555273306555698 0.0798598337120728 16200.0000000000000000 0.0387380669888138 0.0751578095197249 0.0000000000000000
0.0539912699473927 0.0776451009781334 16400.0000000000000000 0.0375620192580651 0.0725850789637675 0.0000000000000000
0.0524888205693145 0.0754774375116269 16600.0000000000000000 0.0364131309519838 0.0701273942941165 0.0000000000000000
0.0510266546811339 0.0733684516868444 16800.0000000000000000 0.0353014031943706 0.0678274631448929 0.0000000000000000
0.0495972183384387 0.0713067049176675 17000.0000000000000000 0.0342164576690787 0.0656449525284736 0.0000000000000000
0.0482103250421067 0.0693050026512047 17200.0000000000000000 0.0331677763877254 0.0635915547695167 0.0000000000000000
0.0468691753203971 0.0673673574492185 17400.0000000000000000 0.0321555264553618 0.0616603595877447 0.0000000000000000
0.0455635848161228 0.0654800244426272 17600.0000000000000000 0.0311731260871011 0.0598285505221381 0.0000000000000000
0.0442984340285039 0.0636496745017271 17800.0000000000000000 0.0302231655487171 0.0581101697492411 0.0000000000000000
0.0430708838427669 0.0618732529225341 18000.0000000000000000 0.0293040905014226 0.0564813844298998 0.0000000000000000
0.0418822029530504 0.0601508428654065 18200.0000000000000000 0.0284144113760861 0.0549525472369769 0.0000000000000000
0.0407327994416534 0.0584832284266879 18400.0000000000000000 0.0275563914393764 0.0534983667646135 0.0000000000000000
0.0396284541062249 0.0568784329742971 18600.0000000000000000 0.0267319859675717 0.0521291756762500 0.0000000000000000
0.0385581598733897 0.0553230335653483 18800.0000000000000000 0.0259331258267614 0.0508357392485280 0.0000000000000000
0.0375256635290937 0.0538201073879758 19000.0000000000000000 0.0251643880451923 0.0496144291692926 0.0000000000000000
0.0365305181112122 0.0523691248741366 19200.0000000000000000 0.0244224565449031 0.0484623642308400 0.0000000000000000
0.0355663695904007 0.0509636664807963 19400.0000000000000000 0.0237035931710195 0.0473732189595686 0.0000000000000000
0.0346360218890441 0.0496044284493311 19600.0000000000000000 0.0230084047025277 0.0463791979780574 0.0000000000000000
0.0337461639035188 0.0483037992466696 19800.0000000000000000 0.0223424648492547 0.0454744462184390 0.0000000000000000
0.0328876944525562 0.0470466724162505 20000.0000000000000000 0.0216975764359602 0.0446571861425159 0.0000000000000000
0.0320668952236059 0.0458429405940071 20200.0000000000000000 0.0210788162315487 0.0439175776501104 0.0000000000000000
0.0312825116998765 0.0446913315149040 20400.0000000000000000 0.0204833428675907 0.0432371594342702 0.0000000000000000
0.0305263348228287 0.0435793105522584 20600.0000000000000000 0.0199054626174779 0.0426035560480897 0.0000000000000000
0.0298054651437986 0.0425194454344147 20800.0000000000000000 0.0193475714072525 0.0420258278095080 0.0000000000000000
0.0291127206536662 0.0415022016941281 21000.0000000000000000 0.0188082650097350 0.0414957024806542 0.0000000000000000
0.0284501250353001 0.0405283235260442 21200.0000000000000000 0.0182873139047052 0.0409893835547736 0.0000000000000000
0.0278162322361266 0.0395959052230835 21400.0000000000000000 0.0177829604057778 0.0405136452361503 0.0000000000000000
0.0272112237112148 0.0387064859231457 21600.0000000000000000 0.0172965368412171 0.0400610998106717 0.0000000000000000
0.0266357574276063 0.0378590601429377 21800.0000000000000000 0.0168266140039427 0.0396328029341622 0.0000000000000000
0.0260815231759261 0.0370447372538924 22000.0000000000000000 0.0163703543284213 0.0392224476433828 0.0000000000000000
0.0255606077690709 0.0362771099296391 22200.0000000000000000 0.0159331907780275 0.0388291700920948 0.0000000000000000
0.0250648227206233 0.0355473652243995 22400.0000000000000000 0.0155126903576650 0.0384544754213464 0.0000000000000000
0.0245888428797650 0.0348466026162694 22600.0000000000000000 0.0151101977470305 0.0380921988042763 0.0000000000000000
0.0241360968187231 0.0341806287148171 22800.0000000000000000 0.0147286940973175 0.0377507828737169 0.0000000000000000
0.0237029319052950 0.0335449004435955 23000.0000000000000000 0.0143675001230347 0.0374183023660190 0.0000000000000000
0.0232914530732598 0.0329378678497210 23200.0000000000000000 0.0140225712654583 0.0371006609746848 0.0000000000000000
0.0228955143060460 0.0323557675620571 23400.0000000000000000 0.0136926291981731 0.0367947754401801 0.0000000000000000
0.0225176835479483 0.0317997430582490 23600.0000000000000000 0.0133758537381061 0.0365055401583741 0.0000000000000000
0.0221564366203888 0.0312673519289729 23800.0000000000000000 0.0130720088692607 0.0362240122398537 0.0000000000000000
0.0218098121151796 0.0307566700221876 24000.0000000000000000 0.0127814402005634 0.0359503215493145 0.0000000000000000
0.0214781471390217 0.0302668518422976 24200.0000000000000000 0.0125023162503108 0.0356905622293986 0.0000000000000000
0.0211576636920570 0.0297949145857152 24400.0000000000000000 0.0122331564176722 0.0354419017895767 0.0000000000000000
0.0208533907231876 0.0293463873033663 24600.0000000000000000 0.0119733527919803 0.0352004055634540 0.0000000000000000
0.0205581159718173 0.0289112853031077 24800.0000000000000000 0.0117222978646422 0.0349688254740669 0.0000000000000000
0.0202784656324205 0.0284987575118996 25000.0000000000000000 0.0114825059953704 0.0347462051519631 0.0000000000000000
0.0200087624627599 0.0281039671068490 25200.0000000000000000 0.0112561779131410 0.0345234401808299 0.0000000000000000
0.0197468414789124 0.0277189403787210 25400.0000000000000000 0.0110335957960632 0.0343105867457581 0.0000000000000000
0.0194949018671979 0.0273484134138487 25600.0000000000000000 0.0108181772780575 0.0341077378460188 0.0000000000000000
0.0192525835289954 0.0269917773681241 25800.0000000000000000 0.0106096519845903 0.0339133283428803 0.0000000000000000
0.0190197042211770 0.0266485304396306 26000.0000000000000000 0.0104081846196066 0.0337266612664810 0.0000000000000000
0.0187954767550616 0.0263174389350485 26200.0000000000000000 0.0102136743553234 0.0335471802433031 0.0000000000000000
0.0185802565968566 0.0260000860251089 26400.0000000000000000 0.0100262329096987 0.0333744100293595 0.0000000000000000
0.0183723656930110 0.0256940589205770 26600.0000000000000000 0.0098446806407461 0.0332086135354437 0.0000000000000000
0.0181727694877008 0.0254000737442608 26800.0000000000000000 0.0096693886544555 0.0330499863831479 0.0000000000000000
0.0179792452685087 0.0251156151684603 27000.0000000000000000 0.0094994499138193 0.0328967169551206 0.0000000000000000
0.0177928267529170 0.0248413327883780 27200.0000000000000000 0.0093347494272338 0.0327506916318588 0.0000000000000000
0.0176125322510527 0.0245767208359882 27400.0000000000000000 0.0091753044903735 0.0326082639587851 0.0000000000000000
0.0174393997262949 0.0243221942856565 27600.0000000000000000 0.0090214390304241 0.0324721597352584 0.0000000000000000
0.0172725263918331 0.0240768419291873 27800.0000000000000000 0.0088724309373295 0.0323415647901062 0.0000000000000000
0.0171116306430194 0.0238396753952764 28000.0000000000000000 0.0087275540197841 0.0322152999165429 0.0000000000000000
0.0169568023698984 0.0236113981246800 28200.0000000000000000 0.0085870221455357 0.0320933116737269 0.0000000000000000
0.0168068311071368 0.0233904394789048 28400.0000000000000000 0.0084509448689936 0.0319763894551150 0.0000000000000000
0.0166620597647508 0.0231772551319310 28600.0000000000000000 0.0083188676805327 0.0318645259222984 0.0000000000000000
0.0165220881299006 0.0229714900500466 28800.0000000000000000 0.0081910602875963 0.0317564314022128 0.0000000000000000
0.0163864523591552 0.0227721860676580 29000.0000000000000000 0.0080670378652214 0.0316518716976796 0.0000000000000000
0.0162559486838055 0.0225803876108275 29200.0000000000000000 0.0079470807332883 0.0315507100978078 0.0000000000000000
0.0161285295204226 0.0223936119807029 29400.0000000000000000 0.0078301195038484 0.0314522369047149 0.0000000000000000
0.0160060494587642 0.0222136772077387 29600.0000000000000000 0.0077168332805726 0.0313587056478792 0.0000000000000000
0.0158875199819755 0.0220399485654918 29800.0000000000000000 0.0076076776232038 0.0312673817876096 0.0000000000000000
0.0157730162839682 0.0218716465399768 30000.0000000000000000 0.0075014191493665 0.0311793580535618 0.0000000000000000
0.0156622658678306 0.0217086479117603 30200.0000000000000000 0.0073979779278500 0.0310939347204511 0.0000000000000000
0.0155549268165491 0.0215506360673336 30400.0000000000000000 0.0072974271283647 0.0310109517949422 0.0000000000000000
0.0154512552797299 0.0213983442058400 30600.0000000000000000 0.0072002354669920 0.0309312086383635 0.0000000000000000
0.0153501016817419 0.0212501697236795 30800.0000000000000000 0.0071054847780047 0.0308547220035295 0.0000000000000000
0.0152524711788320 0.0211071275656724 31000.0000000000000000 0.0070136497058102 0.0307810505216836 0.0000000000000000
0.0151574851061869 0.0209682022812851 31200.0000000000000000 0.0069243417628521 0.0307094915178894 0.0000000000000000
0.0150656868434174 0.0208340293643678 31400.0000000000000000 0.0068378325284939 0.0306404989722574 0.0000000000000000
0.0149770903569605 0.0207045422056710 31600.0000000000000000 0.0067541609131159 0.0305734916602574 0.0000000000000000
0.0148911508876854 0.0205789981340777 31800.0000000000000000 0.0066728546574092 0.0305087638234612 0.0000000000000000
0.0148076320099522 0.0204569915551636 32000.0000000000000000 0.0065936534666477 0.0304458918179069 0.0000000000000000
0.0147266968642983 0.0203386696738837 32200.0000000000000000 0.0065166208417649 0.0303853477513615 0.0000000000000000
0.0146488347560665 0.0202245557510451 32400.0000000000000000 0.0064420829786510 0.0303266832693471 0.0000000000000000
0.0145731977676050 0.0201137000896418 32600.0000000000000000 0.0063694668403658 0.0302699955595801 0.0000000000000000
0.0144995468677458 0.0200061053979265 32800.0000000000000000 0.0062991119509676 0.0302143613638420 0.0000000000000000
0.0144284696103115 0.0199022396904468 33000.0000000000000000 0.0062309226442164 0.0301609462031452 0.0000000000000000
0.0143594538254151 0.0198015054182577 33200.0000000000000000 0.0061646538186043 0.0301084497751097 0.0000000000000000
0.0142927009985821 0.0197042307261002 33400.0000000000000000 0.0061005093278851 0.0300580523158802 0.0000000000000000
0.0142277415991874 0.0196096837469301 33600.0000000000000000 0.0060379104367102 0.0300091555517677 0.0000000000000000
0.0141645224248817 0.0195177575301928 33800.0000000000000000 0.0059771274104313 0.0299616558053015 0.0000000000000000
0.0141031954509167 0.0194286306314377 34000.0000000000000000 0.0059180425678869 0.0299158647328541 0.0000000000000000
0.0140436708273708 0.0193420760001800 34200.0000000000000000 0.0058606860707617 0.0298718356071128 0.0000000000000000
0.0139858535925516 0.0192578803868211 34400.0000000000000000 0.0058049495493229 0.0298292037789844 0.0000000000000000
0.0139299545508097 0.0191763588597766 34600.0000000000000000 0.0057508612288789 0.0297876245244220 0.0000000000000000
0.0138758022833193 0.0190974417485343 34800.0000000000000000 0.0056984815169148 0.0297473332451092 0.0000000000000000
0.0138234227156427 0.0190213321225633 35000.0000000000000000 0.0056476755476932 0.0297080179277611 0.0000000000000000
0.0137728206641607 0.0189477758142523 35200.0000000000000000 0.0055984716975320 0.0296700508031354 0.0000000000000000
0.0137236922945591 0.0188764645909126 35400.0000000000000000 0.0055505964615696 0.0296334024428057 0.0000000000000000
0.0136759949546890 0.0188071846555659 35600.0000000000000000 0.0055041640199378 0.0295976556772225 0.0000000000000000
0.0136297487950310 0.0187401016212877 35800.0000000000000000 0.0054591468947522 0.0295631503478798 0.0000000000000000
0.0135848674208211 0.0186751412673972 36000.0000000000000000 0.0054156071188425 0.0295294361320150 0.0000000000000000
0.0135413587950474 0.0186121062097364 36200.0000000000000000 0.0053734261245079 0.0294970698099680 0.0000000000000000
0.0134994011875142 0.0185513390679144 36400.0000000000000000 0.0053325980102692 0.0294657862910915 0.0000000000000000
0.0134586466302430 0.0184923237166922 36600.0000000000000000 0.0052930041033532 0.0294353326822346 0.0000000000000000
0.0134193141505411 0.0184352489821801 36800.0000000000000000 0.0052546731106409 0.0294060182872392 0.0000000000000000
0.0133813892023848 0.0183801143429302 37000.0000000000000000 0.0052176585237841 0.0293777870647288 0.0000000000000000
0.0133445930221967 0.0183267303002241 37200.0000000000000000 0.0051818926892743 0.0293502419769555 0.0000000000000000
0.0133089856791437 0.0182751688658786 37400.0000000000000000 0.0051472293501034 0.0293237663842200 0.0000000000000000
0.0132745291681455 0.0182253629028415 37600.0000000000000000 0.0051137120309213 0.0292979146222269 0.0000000000000000
0.0132411682956028 0.0181772374738482 37800.0000000000000000 0.0050812166823760 0.0292729488621611 0.0000000000000000
0.0132090858130486 0.0181310241037141 38000.0000000000000000 0.0050498981026382 0.0292488124070846 0.0000000000000000
0.0131779858383800 0.0180862971291431 38200.0000000000000000 0.0050195899455581 0.0292255298538887 0.0000000000000000
0.0131480996028204 0.0180432428781819 38400.0000000000000000 0.0049904373183247 0.0292029949735651 0.0000000000000000
0.0131193585745884 0.0180018990435996 38600.0000000000000000 0.0049624276564065 0.0291811764209889 0.0000000000000000
0.0130914275899975 0.0179616981138603 38800.0000000000000000 0.0049353363704943 0.0291598777448695 0.0000000000000000
0.0130644327516619 0.0179228932167185 39000.0000000000000000 0.0049091898635480 0.0291392482749838 0.0000000000000000
0.0130383664172422 0.0178854746925181 39200.0000000000000000 0.0048839522478374 0.0291192757762061 0.0000000000000000
0.0130132527633704 0.0178493994331061 39400.0000000000000000 0.0048596673202816 0.0291001456326430 0.0000000000000000
0.0129890045181854 0.0178144598142836 39600.0000000000000000 0.0048361717299253 0.0290815491126207 0.0000000000000000
0.0129656622841777 0.0177808173187262 39800.0000000000000000 0.0048135710913273 0.0290634831316136 0.0000000000000000
0.0129431777325864 0.0177484222424387 40000.0000000000000000 0.0047918552816619 0.0290462230027714 0.0000000000000000
0.0129215216196180 0.0177171877430879 40200.0000000000000000 0.0047709516920661 0.0290296046520872 0.0000000000000000
0.0129006371520358 0.0176871070373674 40400.0000000000000000 0.0047508329663201 0.0290134029433914 0.0000000000000000
0.0128805875952113 0.0176582804983857 40600.0000000000000000 0.0047315298434358 0.0289977765399408 0.0000000000000000
0.0128612929041266 0.0176306263391738 40800.0000000000000000 0.0047129889940878 0.0289825897887445 0.0000000000000000
0.0128427743748318 0.0176040992680650 41000.0000000000000000 0.0046952000474158 0.0289679031213823 0.0000000000000000
0.0128249367146185 0.0175785977447626 41200.0000000000000000 0.0046780824951340 0.0289538495763580 0.0000000000000000
0.0128078952510452 0.0175541555519061 41400.0000000000000000 0.0046616824452098 0.0289403024269074 0.0000000000000000
0.0127914950866386 0.0175307575217184 41600.0000000000000000 0.0046459303321607 0.0289272319007877 0.0000000000000000
0.0127757425601854 0.0175083823761565 41800.0000000000000000 0.0046308353363520 0.0289147374659325 0.0000000000000000
0.0127606538263372 0.0174869297055853 42000.0000000000000000 0.0046163811705706 0.0289026353171859 0.0000000000000000
0.0127461859109501 0.0174662902706378 42200.0000000000000000 0.0046025196674478 0.0288908771870980 0.0000000000000000
0.0127324121359690 0.0174466378699882 42400.0000000000000000 0.0045892882752193 0.0288795808264639 0.0000000000000000
0.0127192124812537 0.0174278028457716 42600.0000000000000000 0.0045766202060903 0.0288687060377707 0.0000000000000000
0.0127065855468994 0.0174097972495808 42800.0000000000000000 0.0045645023976362 0.0288583035933099 0.0000000000000000
0.0126944915589461 0.0173925723929695 43000.0000000000000000 0.0045529174603410 0.0288482609474515 0.0000000000000000
0.0126829101287358 0.0173760907638440 43200.0000000000000000 0.0045418219510878 0.0288385973129071 0.0000000000000000
0.0126718915675627 0.0173604116651264 43400.0000000000000000 0.0045312522780386 0.0288293833087153 0.0000000000000000
0.0126613717323184 0.0173454428720504 43600.0000000000000000 0.0045211582058470 0.0288205400419872 0.0000000000000000
0.0126513719282432 0.0173311963237302 43800.0000000000000000 0.0045115257512893 0.0288121471153065 0.0000000000000000
0.0126418524184871 0.0173176398922642 44000.0000000000000000 0.0045023370532453 0.0288041128865417 0.0000000000000000
0.0126327678723683 0.0173047021639168 44200.0000000000000000 0.0044935538196552 0.0287964035607466 0.0000000000000000
0.0126241504683652 0.0172924283219582 44400.0000000000000000 0.0044852129327986 0.0287891055665587 0.0000000000000000
0.0126159608962393 0.0172807770309258 44600.0000000000000000 0.0044772740891818 0.0287821613917217 0.0000000000000000
0.0126081958647380 0.0172697313702586 44800.0000000000000000 0.0044697170487934 0.0287756278104171 0.0000000000000000
0.0126008202985751 0.0172592474607707 45000.0000000000000000 0.0044625201355934 0.0287694292386965 0.0000000000000000
0.0125938414342952 0.0172493277524184 45200.0000000000000000 0.0044556845886353 0.0287635900338993 0.0000000000000000
0.0125872261511591 0.0172398918954406 45400.0000000000000000 0.0044491487315615 0.0287580002389752 0.0000000000000000
0.0125808456576150 0.0172307454572888 45600.0000000000000000 0.0044427657312531 0.0287524571945431 0.0000000000000000
0.0125746260102408 0.0172218149882808 45800.0000000000000000 0.0044364838003313 0.0287471396963436 0.0000000000000000
0.0125685648517938 0.0172131148250411 46000.0000000000000000 0.0044303011674765 0.0287419234907932 0.0000000000000000
0.0125626371720540 0.0172045909767512 46200.0000000000000000 0.0044241937422788 0.0287368123003651 0.0000000000000000
0.0125568366344712 0.0171962416655706 46400.0000000000000000 0.0044181729735982 0.0287316711191933 0.0000000000000000
0.0125511858799028 0.0171880747428540 46600.0000000000000000 0.0044122612274297 0.0287265826417953 0.0000000000000000
0.0125455932345849 0.0171800129099451 46800.0000000000000000 0.0044063783746543 0.0287215326201521 0.0000000000000000
0.0125401027145139 0.0171720873928277 47000.0000000000000000 0.0044005665404355 0.0287165445820780 0.0000000000000000
0.0125346941869834 0.0171642867751811 47200.0000000000000000 0.0043947950570087 0.0287115954198559 0.0000000000000000
0.0125293804639003 0.0171565993760828 47400.0000000000000000 0.0043890917572101 0.0287066223667123 0.0000000000000000
0.0125240991942836 0.0171489668542472 47600.0000000000000000 0.0043834086496694 0.0287017245935721 0.0000000000000000
0.0125188813942682 0.0171414271053959 47800.0000000000000000 0.0043777736078061 0.0286967884294411 0.0000000000000000
0.0125137161799068 0.0171339528466505 48000.0000000000000000 0.0043721776207504 0.0286919793776855 0.0000000000000000
0.0125086406385421 0.0171265816016824 48200.0000000000000000 0.0043666424524284 0.0286871883415816 0.0000000000000000
0.0125035868546825 0.0171192569399520 48400.0000000000000000 0.0043611310768470 0.0286824257285330 0.0000000000000000
0.0124985733375709 0.0171119981993186 48600.0000000000000000 0.0043556349167726 0.0286777996623890 0.0000000000000000
0.0124937536422510 0.0171050036330310 48800.0000000000000000 0.0043502296799632 0.0286738998188069 0.0000000000000000
0.0124897576063688 0.0170992896878321 49000.0000000000000000 0.0043450645446316 0.0286750929109651 0.0000000000000000
0.0124891423140493 0.0171000568470781 49200.0000000000000000 0.0043414603169018 0.0287014893447955 0.0000000000000000
0.0124960873512444 0.0171201275384074 49400.0000000000000000 0.0043436745978830 0.0288173909522255 0.0000000000000000
0.0125201325988850 0.0171709769615627 49600.0000000000000000 0.0043516345836375 0.0290996122395256 0.0000000000000000
0.0125575448659401 0.0172413198534715 49800.0000000000000000 0.0043993454315457 0.0295189227653855 0.0000000000000000
0.0124766700224808 0.0171521683041265 50000.0000000000000000 0.0045196867551686 0.0302854819885375 0.0000000000000000
0.0142996843814746 0.0211298447516355 50200.0000000000000000 0.0057656647633365 0.0403384361795912 0.0000000000000000
0.0152251094530438 0.0223314707559288 50400.0000000000000000 0.0064170551016777 0.0415766842522167 0.0000000000000000
0.0157000778247249 0.0227252793621662 50600.0000000000000000 0.0067051218909977 0.0416494837648447 0.0000000000000000
0.0160069354854703 0.0229276169144033 50800.0000000000000000 0.0068670132024790 0.0416364711496629 0.0000000000000000
0.0161913444838435 0.0230409670366332 51000.0000000000000000 0.0069853681743873 0.0415617342711072 0.0000000000000000
0.0163068810155622 0.0230978042770679 51200.0000000000000000 0.0070738586913690 0.0414505382051745 0.0000000000000000
0.0163609180766944 0.0231140053826305 51400.0000000000000000 0.0071357445878818 0.0413281625702197 0.0000000000000000
0.0163622993968226 0.0230878810379212 51600.0000000000000000 0.0071760431753571 0.0411854258640765 0.0000000000000000
0.0163202845049377 0.0230188637763410 51800.0000000000000000 0.0071962075111093 0.0410011055382744 0.0000000000000000
0.0162414350128456 0.0229134337000983 52000.0000000000000000 0.0071908304056859 0.0407766064450429 0.0000000000000000
0.0161274995533429 0.0227670289111064 52200.0000000000000000 0.0071706312126837 0.0404777824845452 0.0000000000000000
0.0159882334823384 0.0225921201297749 52400.0000000000000000 0.0071224623870643 0.0400996391807257 0.0000000000000000
0.0158397066758482 0.0223957974894210 52600.0000000000000000 0.0070546078456531 0.0397042025352756 0.0000000000000000
0.0156713723878051 0.0221679130963437 52800.0000000000000000 0.0069723866881524 0.0392786779853955 0.0000000000000000
0.0155047968888915 0.0219280195473440 53000.0000000000000000 0.0068722063284048 0.0387486031717676 0.0000000000000000
0.0153244339273637 0.0217007669620481 53200.0000000000000000 0.0067733627622509 0.0382016127447962 0.0000000000000000
0.0151325074611643 0.0214565547298467 53400.0000000000000000 0.0066608646439947 0.0376205860245626 0.0000000000000000
0.0149133432368006 0.0211829987382446 53600.0000000000000000 0.0065390925906118 0.0369787045135167 0.0000000000000000
0.0146912311668598 0.0209020193232782 53800.0000000000000000 0.0064121361765808 0.0362928704239642 0.0000000000000000
0.0144745055019401 0.0206188822699628 54000.0000000000000000 0.0063088623749602 0.0356181965681917 0.0000000000000000
0.0142370721740238 0.0203068760575294 54200.0000000000000000 0.0061706590906712 0.0349313981372739 0.0000000000000000
0.0140017500198414 0.0199969960371522 54400.0000000000000000 0.0060381195329226 0.0342903560698604 0.0000000000000000
0.0137483776015482 0.0196611142243805 54600.0000000000000000 0.0059058994346807 0.0335869488376839 0.0000000000000000
0.0134855336514224 0.0193084302809622 54800.0000000000000000 0.0057775922696594 0.0329328324644325 0.0000000000000000
0.0132414458110508 0.0189674290076381 55000.0000000000000000 0.0056391394349129 0.0322893933257248 0.0000000000000000
0.0129802741158349 0.0186080175449931 55200.0000000000000000 0.0055107705868454 0.0316221664085931 0.0000000000000000
0.0127299961496448 0.0182628883802005 55400.0000000000000000 0.0053864810241403 0.0310039141801834 0.0000000000000000
0.0124723538478567 0.0179040295631876 55600.0000000000000000 0.0052605540897535 0.0303686017978225 0.0000000000000000
0.0122013203237697 0.0175258554043847 55800.0000000000000000 0.0051264074166394 0.0297534452926540 0.0000000000000000
0.0119607974655678 0.0171905127878814 56000.0000000000000000 0.0050066823775561 0.0291050704056036 0.0000000000000000
0.0117140776217584 0.0168333986341659 56200.0000000000000000 0.0048868437646874 0.0284719187384327 0.0000000000000000
0.0114514619559774 0.0164696847437391 56400.0000000000000000 0.0047759203289333 0.0279144733725575 0.0000000000000000
0.0112073171788698 0.0161144370977568 56600.0000000000000000 0.0046600772248329 0.0273345404638693 0.0000000000000000
0.0109587501750308 0.0157587229245660 56800.0000000000000000 0.0045465751224847 0.0267073318348897 0.0000000000000000
0.0107243752013306 0.0154235595385720 57000.0000000000000000 0.0044504085804418 0.0261768775237380 0.0000000000000000
0.0104894812479168 0.0150841754261288 57200.0000000000000000 0.0043561293619308 0.0256015383309243 0.0000000000000000
0.0102626954020125 0.0147675401657428 57400.0000000000000000 0.0042616725091790 0.0250493381236212 0.0000000000000000
0.0100521944233706 0.0144629808937323 57600.0000000000000000 0.0041714284517201 0.0245899938714406 0.0000000000000000
0.0098201920629964 0.0141332506247387 57800.0000000000000000 0.0040755500150677 0.0240688541587726 0.0000000000000000
0.0096172629592387 0.0138452606131949 58000.0000000000000000 0.0039913289714343 0.0236013472443499 0.0000000000000000
0.0094099043064021 0.0135441223776371 58200.0000000000000000 0.0039104136433018 0.0231227529846149 0.0000000000000000
0.0092159812968796 0.0132728891999043 58400.0000000000000000 0.0038318614881515 0.0226680981830220 0.0000000000000000
0.0090107028195000 0.0129745159094425 58600.0000000000000000 0.0037523016293979 0.0221757613446659 0.0000000000000000
0.0088340516182698 0.0127185417174788 58800.0000000000000000 0.0036787460720368 0.0217637201926855 0.0000000000000000
0.0086661693521199 0.0124809136956052 59000.0000000000000000 0.0036198822329175 0.0213947639671821 0.0000000000000000
0.0084730868259711 0.0122090949368292 59200.0000000000000000 0.0035448955241484 0.0209557736365212 0.0000000000000000
0.0083031514671332 0.0119574234627417 59400.0000000000000000 0.0034811875371819 0.0205110176905773 0.0000000000000000
0.0081319872820195 0.0117271315042440 59600.0000000000000000 0.0034192455000314 0.0201198590383773 0.0000000000000000
0.0079743485718163 0.0114907359306919 59800.0000000000000000 0.0033695346875159 0.0197743603694113 0.0000000000000000
0.0078157228111907 0.0112621905570685 60000.0000000000000000 0.0032935059846781 0.0194242010576069 0.0000000000000000
0.0076354097931194 0.0110124593471948 60200.0000000000000000 0.0032363616712615 0.0190181984990066 0.0000000000000000
0.0074866521153522 0.0108002735185293 60400.0000000000000000 0.0031690525154345 0.0186863661577602 0.0000000000000000
0.0073629291792190 0.0106116195643436 60600.0000000000000000 0.0031380988852303 0.0184039157040678 0.0000000000000000
0.0072012350249653 0.0103843001478718 60800.0000000000000000 0.0030655192632760 0.0180005192014564 0.0000000000000000
0.0070719055754524 0.0101930646539149 61000.0000000000000000 0.0030057235136901 0.0176838267908844 0.0000000000000000
0.0069560900395913 0.0100302912379412 61200.0000000000000000 0.0029576391337741 0.0174120147861758 0.0000000000000000
0.0068402309477730 0.0098711416602089 61400.0000000000000000 0.0029157181296165 0.0171375729751243 0.0000000000000000
0.0067008336380621 0.0096624275040760 61600.0000000000000000 0.0028632043220785 0.0167596232833504 0.0000000000000000
0.0065733091712756 0.0094851068205613 61800.0000000000000000 0.0028278375726216 0.0164729222166038 0.0000000000000000
0.0064838482114793 0.0093573409925014 62000.0000000000000000 0.0027825399640657 0.0161948367717787 0.0000000000000000
0.0063611106327724 0.0091920344925668 62200.0000000000000000 0.0027487739905477 0.0159546087330911 0.0000000000000000
0.0062415790217885 0.0090186018905479 62400.0000000000000000 0.0026940289373911 0.0156453692126237 0.0000000000000000
0.0061413612445244 0.0088639089866609 62600.0000000000000000 0.0026471811909528 0.0154180919547352 0.0000000000000000
0.0060192217975905 0.0087009454300997 62800.0000000000000000 0.0026097414645715 0.0151805137604649 0.0000000000000000
0.0059128872334711 0.0085491566471194 63000.0000000000000000 0.0025819737888808 0.0148436982557239 0.0000000000000000
0.0058233308743052 0.0084087988417073 63200.0000000000000000 0.0025314118287594 0.0145546073995419 0.0000000000000000
0.0057071086455167 0.0082503445680456 63400.0000000000000000 0.0024839472196920 0.0143444711579820 0.0000000000000000
0.0056086072407497 0.0081152825025825 63600.0000000000000000 0.0024507391689219 0.0141704183525303 0.0000000000000000
0.0055262033513164 0.0079848457479326 63800.0000000000000000 0.0024184710087855 0.0138650656871732 0.0000000000000000
0.0054185555357383 0.0078225963486622 64000.0000000000000000 0.0023658299938510 0.0136146204953342 0.0000000000000000
0.0053325959108081 0.0077094631842312 64200.0000000000000000 0.0023355528241758 0.0134427759155644 0.0000000000000000
0.0052347955719701 0.0075692518965865 64400.0000000000000000 0.0023017405327095 0.0131860023618968 0.0000000000000000
0.0051465792008652 0.0074501613183073 64600.0000000000000000 0.0022703605320921 0.0129983830437226 0.0000000000000000
0.0050606387480974 0.0073178092752575 64800.0000000000000000 0.0022496737672931 0.0127686752784598 0.0000000000000000
0.0049732438986022 0.0071883174988830 65000.0000000000000000 0.0022045518076211 0.0125735527232646 0.0000000000000000
0.0048846437266646 0.0070712585231456 65200.0000000000000000 0.0021732317504046 0.0123819172938841 0.0000000000000000
0.0047978020308191 0.0069522239954632 65400.0000000000000000 0.0021435959698288 0.0121420908776026 0.0000000000000000
0.0047110135202178 0.0068237432498660 65600.0000000000000000 0.0021015980481115 0.0119589581051728 0.0000000000000000
0.0046325587088107 0.0067037136993757 65800.0000000000000000 0.0020726262319256 0.0117762038480803 0.0000000000000000
0.0045650373515656 0.0066033634181479 66000.0000000000000000 0.0020591313555738 0.0115638246707345 0.0000000000000000
0.0045150216012787 0.0065374952433640 66200.0000000000000000 0.0020320500980785 0.0114286072170381 0.0000000000000000
0.0044500819458316 0.0064479264404336 66400.0000000000000000 0.0020150646347897 0.0113024341943950 0.0000000000000000
0.0043822631202430 0.0063342329066285 66600.0000000000000000 0.0019991892423625 0.0111506424032631 0.0000000000000000
0.0042949790464345 0.0062226422124246 66800.0000000000000000 0.0019577846298502 0.0109372644237613 0.0000000000000000
0.0042268100635909 0.0061333604575788 67000.0000000000000000 0.0019650993760326 0.0107886919685567 0.0000000000000000
0.0041717546652014 0.0060548006663325 67200.0000000000000000 0.0019354965930247 0.0106310358842368 0.0000000000000000
0.0041127118267616 0.0059603452128455 67400.0000000000000000 0.0019008228804442 0.0104839793387168 0.0000000000000000
0.0040644302230474 0.0058928563971010 67600.0000000000000000 0.0018974389531913 0.0104305540559223 0.0000000000000000
0.0039908503166101 0.0057871307053135 67800.0000000000000000 0.0018650389543063 0.0102545470926766 0.0000000000000000
0.0039218272139916 0.0056911779508809 68000.0000000000000000 0.0018310884240624 0.0100607846465051 0.0000000000000000
0.0038606098420416 0.0056073924313775 68200.0000000000000000 0.0018237799717345 0.0099138509152815 0.0000000000000000
0.0038119041119835 0.0055279169013135 68400.0000000000000000 0.0018210279774211 0.0097503883242588 0.0000000000000000
0.0037504545720859 0.0054329058876527 68600.0000000000000000 0.0017814217088596 0.0096874218109575 0.0000000000000000
0.0036778813320005 0.0053344364204862 68800.0000000000000000 0.0017673534794339 0.0095492931436805 0.0000000000000000
0.0036427258703770 0.0052770579694103 69000.0000000000000000 0.0017443998096407 0.0093957744333695 0.0000000000000000
0.0035702773592219 0.0051864781216630 69200.0000000000000000 0.0017236437400568 0.0092761437333847 0.0000000000000000
0.0035328090563453 0.0051284674708729 69400.0000000000000000 0.0017118796500354 0.0091986059346091 0.0000000000000000
0.0034882822504072 0.0050613340151048 69600.0000000000000000 0.0017130145750490 0.0090564445608049 0.0000000000000000
0.0034428630009002 0.0050032906485538 69800.0000000000000000 0.0016976695243808 0.0088905570746065 0.0000000000000000
0.0034017114242885 0.0049426003157066 70000.0000000000000000 0.0016999510024927 0.0088212935218153 0.0000000000000000
0.0033583478985934 0.0048924308832863 70200.0000000000000000 0.0016756633906123 0.0087509282647742 0.0000000000000000
0.0033101027005519 0.0048073834707886 70400.0000000000000000 0.0016440952073329 0.0086419882115100 0.0000000000000000
0.0032716520327440 0.0047648330357880 70600.0000000000000000 0.0016322039183242 0.0086173294934067 0.0000000000000000
0.0032223138711132 0.0046928383915003 70800.0000000000000000 0.0016248687140193 0.0084789005823063 0.0000000000000000
0.0031865208703132 0.0046437277920751 71000.0000000000000000 0.0016248030791553 0.0083688553729849 0.0000000000000000
0.0031522817941624 0.0045895506873089 71200.0000000000000000 0.0016240087802673 0.0082825129012981 0.0000000000000000
0.0031166054920356 0.0045405363788423 71400.0000000000000000 0.0016062376583070 0.0082052511602687 0.0000000000000000
0.0030992113981155 0.0044907333892982 71600.0000000000000000 0.0016092737440767 0.0082043570639426 0.0000000000000000
0.0030477596493614 0.0044417409420137 71800.0000000000000000 0.0015853806474766 0.0080499216875330 0.0000000000000000
0.0030172194408398 0.0044020993698199 72000.0000000000000000 0.0015851789571820 0.0079880766430881 0.0000000000000000
0.0029894011882495 0.0043503842403709 72200.0000000000000000 0.0015655959138054 0.0079044950896294 0.0000000000000000
0.0029506885761569 0.0042961208148389 72400.0000000000000000 0.0015632579700105 0.0077394866835909 0.0000000000000000
0.0029103691459711 0.0042466335975395 72600.0000000000000000 0.0015485356952081 0.0078139554410168 0.0000000000000000
0.0028954620642590 0.0042025202549583 72800.0000000000000000 0.0015284189545962 0.0076813024726166 0.0000000000000000
0.0028631409630799 0.0041656268626850 73000.0000000000000000 0.0015174028537374 0.0076796148367304 0.0000000000000000
0.0028223369672578 0.0041239897279757 73200.0000000000000000 0.0015055196652515 0.0075943967629745 0.0000000000000000
0.0027929198923242 0.0040796959174303 73400.0000000000000000 0.0015127814274017 0.0075013861748920 0.0000000000000000
0.0027739109588337 0.0040384072687623 73600.0000000000000000 0.0015008628100108 0.0074380556857229 0.0000000000000000
0.0027483734252511 0.0039967930990008 73800.0000000000000000 0.0014862142049674 0.0073758051168825 0.0000000000000000
0.0027302841831818 0.0039731338081079 74000.0000000000000000 0.0014938202955865 0.0073608325588821 0.0000000000000000
0.0026931262596845 0.0039220133458973 74200.0000000000000000 0.0014814630195424 0.0073072618956884 0.0000000000000000
0.0026758430489332 0.0038809839886762 74400.0000000000000000 0.0014591539525888 0.0072058993700724 0.0000000000000000
0.0026564397101251 0.0038660679301429 74600.0000000000000000 0.0014436871096469 0.0071445366175077 0.0000000000000000
0.0026235277050958 0.0038318585280631 74800.0000000000000000 0.0014504163416532 0.0071675741633163 0.0000000000000000
0.0026130524678346 0.0037901395872560 75000.0000000000000000 0.0014265863423779 0.0070364139385219 0.0000000000000000
0.0025667284145414 0.0037479202119695 75200.0000000000000000 0.0014210318787810 0.0069435575424270 0.0000000000000000
0.0025147975470804 0.0036627089436707 75400.0000000000000000 0.0013850507345864 0.0067260432868407 0.0000000000000000
0.0024614336569522 0.0035810380288229 75600.0000000000000000 0.0013551402558258 0.0065522695806343 0.0000000000000000
0.0024246675622685 0.0035265938795946 75800.0000000000000000 0.0013349414554798 0.0064049047597592 0.0000000000000000
0.0023924105426323 0.0034920283490628 76000.0000000000000000 0.0013284627215557 0.0063227924627409 0.0000000000000000
0.0023547311638333 0.0034275249950984 76200.0000000000000000 0.0013172803554766 0.0061653566652120 0.0000000000000000
0.0023179666155344 0.0033686313962285 76400.0000000000000000 0.0012849801697415 0.0060821542734367 0.0000000000000000
0.0022851027170293 0.0033219674302779 76600.0000000000000000 0.0012665075908087 0.0059328690448123 0.0000000000000000
0.0022505851785584 0.0032681997916905 76800.0000000000000000 0.0012480776213771 0.0058519806119568 0.0000000000000000
0.0022241629087635 0.0032233265434880 77000.0000000000000000 0.0012320707371023 0.0057711822887005 0.0000000000000000
0.0021977290212751 0.0031867278252032 77200.0000000000000000 0.0012225482664589 0.0056532730004200 0.0000000000000000
0.0021694607690538 0.0031435819362878 77400.0000000000000000 0.0012037343830098 0.0056049254155264 0.0000000000000000
0.0021497481990934 0.0031076544185455 77600.0000000000000000 0.0011961790228402 0.0055086601383331 0.0000000000000000
0.0021230974840820 0.0030669597028563 77800.0000000000000000 0.0011808404710821 0.0054027401933466 0.0000000000000000
0.0020971599705688 0.0030311464679762 78000.0000000000000000 0.0011670394019613 0.0053701073861579 0.0000000000000000
0.0020686229385690 0.0029883087549629 78200.0000000000000000 0.0011541769178511 0.0052691128276257 0.0000000000000000
0.0020473629413219 0.0029544696142289 78400.0000000000000000 0.0011406157986391 0.0052107853763673 0.0000000000000000
0.0020261112215216 0.0029218547038634 78600.0000000000000000 0.0011257115653603 0.0051408832485869 0.0000000000000000
0.0020036346904478 0.0028892885731566 78800.0000000000000000 0.0011196608070966 0.0050743901465579 0.0000000000000000
0.0019877308986954 0.0028633128641974 79000.0000000000000000 0.0011070081928392 0.0050152453962282 0.0000000000000000
0.0019688615161350 0.0028355604032251 79200.0000000000000000 0.0010988088252462 0.0049664278655437 0.0000000000000000
0.0019518137450726 0.0028107684405425 79400.0000000000000000 0.0010902774040739 0.0049063474255141 0.0000000000000000
0.0019355334051745 0.0027849758400263 79600.0000000000000000 0.0010818009497315 0.0048434956218294 0.0000000000000000
0.0019231425505795 0.0027667762351118 79800.0000000000000000 0.0010765528502937 0.0048071441963675 0.0000000000000000
0.0019065776872439 0.0027411921469973 80000.0000000000000000 0.0010689320273010 0.0047536652381829 0.0000000000000000
0.0018917995245907 0.0027195666461342 80200.0000000000000000 0.0010619143547176 0.0047260575317191 0.0000000000000000
0.0018791907729785 0.0026995593472231 80400.0000000000000000 0.0010539471578517 0.0046736215710496 0.0000000000000000
0.0018651928578028 0.0026791152617372 80600.0000000000000000 0.0010479069229901 0.0046243417305901 0.0000000000000000
0.0018531083145831 0.0026616525485894 80800.0000000000000000 0.0010433209342587 0.0045865484473779 0.0000000000000000
0.0018408250199119 0.0026428226648583 81000.0000000000000000 0.0010382898577107 0.0045480044358047 0.0000000000000000
0.0018292572390139 0.0026264927930288 81200.0000000000000000 0.0010341558622035 0.0045067995652754 0.0000000000000000
0.0018187567294851 0.0026110350118783 81400.0000000000000000 0.0010298716374314 0.0044814746204616 0.0000000000000000
0.0018083053981773 0.0025961366256342 81600.0000000000000000 0.0010242997398581 0.0044404601838690 0.0000000000000000
0.0017976211014268 0.0025805668625565 81800.0000000000000000 0.0010211921383485 0.0044050148404747 0.0000000000000000
0.0017892660031284 0.0025673539690568 82000.0000000000000000 0.0010170943442987 0.0043736111239405 0.0000000000000000
0.0017805890760364 0.0025544762644565 82200.0000000000000000 0.0010135640056771 0.0043456925979154 0.0000000000000000
0.0017722010492121 0.0025422132321443 82400.0000000000000000 0.0010098541257889 0.0043152419928881 0.0000000000000000
0.0017648812478162 0.0025308684589804 82600.0000000000000000 0.0010073213693495 0.0042898308256502 0.0000000000000000
0.0017576052882004 0.0025195669314805 82800.0000000000000000 0.0010026253424462 0.0042677986075144 0.0000000000000000
0.0017504598184356 0.0025083924665676 83000.0000000000000000 0.0009989065753606 0.0042481022552153 0.0000000000000000
0.0017442496428627 0.0024982473790809 83200.0000000000000000 0.0009954771330390 0.0042316251924828 0.0000000000000000
0.0017376629495814 0.0024881750788317 83400.0000000000000000 0.0009923800607664 0.0042259856974404 0.0000000000000000
0.0017309538566526 0.0024779198133983 83600.0000000000000000 0.0009897991924149 0.0042247210027031 0.0000000000000000
0.0017250530283215 0.0024684601180563 83800.0000000000000000 0.0009861097313511 0.0042231026953189 0.0000000000000000
0.0017189212572641 0.0024590028782961 84000.0000000000000000 0.0009831912868872 0.0042210302834625 0.0000000000000000
0.0017134404832910 0.0024504625651192 84200.0000000000000000 0.0009809993512630 0.0042197099016787 0.0000000000000000
0.0017079378746424 0.0024421905731304 84400.0000000000000000 0.0009785333522418 0.0042164119022040 0.0000000000000000
0.0017029248569028 0.0024345351075581 84600.0000000000000000 0.0009767280594437 0.0042127630573033 0.0000000000000000
0.0016981203850843 0.0024268695417203 84800.0000000000000000 0.0009749681770169 0.0042095629913036 0.0000000000000000
0.0016931733024292 0.0024194234139474 85000.0000000000000000 0.0009724856572176 0.0042043610040139 0.0000000000000000
0.0016879975918166 0.0024117451326962 85200.0000000000000000 0.0009705733064327 0.0041991348534865 0.0000000000000000
0.0016836248677280 0.0024048326322827 85400.0000000000000000 0.0009686222631457 0.0041942366472829 0.0000000000000000
0.0016789073125796 0.0023978963208097 85600.0000000000000000 0.0009668122415605 0.0041884976426424 0.0000000000000000
0.0016744878892695 0.0023912741825093 85800.0000000000000000 0.0009651956808411 0.0041828542368218 0.0000000000000000
0.0016700138958164 0.0023846263526055 86000.0000000000000000 0.0009639028555633 0.0041768582982660 0.0000000000000000
0.0016656167637889 0.0023780950844681 86200.0000000000000000 0.0009623792462586 0.0041711080981091 0.0000000000000000
0.0016614549458532 0.0023718798274979 86400.0000000000000000 0.0009609530987885 0.0041651410359787 0.0000000000000000
0.0016574859862635 0.0023659770850728 86600.0000000000000000 0.0009595444057199 0.0041597579927108 0.0000000000000000
0.0016535600002871 0.0023602999420678 86800.0000000000000000 0.0009588048671411 0.0041530371062086 0.0000000000000000
0.0016497992108142 0.0023546373899480 87000.0000000000000000 0.0009572519081869 0.0041475830751377 0.0000000000000000
0.0016461769085713 0.0023493933703910 87200.0000000000000000 0.0009562625867212 0.0041414244827386 0.0000000000000000
0.0016423848063783 0.0023438403403680 87400.0000000000000000 0.0009552396725256 0.0041339500213086 0.0000000000000000
0.0016388950286977 0.0023386502625733 87600.0000000000000000 0.0009542008665741 0.0041278776021376 0.0000000000000000
0.0016353187534954 0.0023334697859388 87800.0000000000000000 0.0009529783399321 0.0041202068763522 0.0000000000000000
0.0016319073419814 0.0023285050257947 88000.0000000000000000 0.0009521889244313 0.0041114449981667 0.0000000000000000
0.0016287234182075 0.0023238743510687 88200.0000000000000000 0.0009513002833802 0.0041048456361874 0.0000000000000000
0.0016253703973043 0.0023190203052625 88400.0000000000000000 0.0009503674123211 0.0040973440688824 0.0000000000000000
0.0016221195877354 0.0023142873144292 88600.0000000000000000 0.0009495119060962 0.0040904103192404 0.0000000000000000
0.0016188943033678 0.0023097439496912 88800.0000000000000000 0.0009487779598657 0.0040833036931295 0.0000000000000000
0.0016156507652997 0.0023051586870619 89000.0000000000000000 0.0009480593479680 0.0040755658763071 0.0000000000000000
0.0016126737553096 0.0023008563611427 89200.0000000000000000 0.0009472477912366 0.0040691817247600 0.0000000000000000
0.0016096133501364 0.0022966255339485 89400.0000000000000000 0.0009465291473404 0.0040619076498724 0.0000000000000000
0.0016065877092779 0.0022924104617589 89600.0000000000000000 0.0009457669652685 0.0040545095694469 0.0000000000000000
0.0016037251490710 0.0022883250915129 89800.0000000000000000 0.0009450814648928 0.0040476390888845 0.0000000000000000
0.0016008757338043 0.0022844286283477 90000.0000000000000000 0.0009444920775696 0.0040411934505963 0.0000000000000000
0.0015980446442391 0.0022804788749204 90200.0000000000000000 0.0009439312529725 0.0040345966018807 0.0000000000000000
0.0015951581365423 0.0022765851548286 90400.0000000000000000 0.0009433752873193 0.0040283705459947 0.0000000000000000
0.0015923261060537 0.0022727397359560 90600.0000000000000000 0.0009428177338037 0.0040221482679523 0.0000000000000000
0.0015896030107665 0.0022690231628608 90800.0000000000000000 0.0009422510532149 0.0040159299223518 0.0000000000000000
0.0015868654407036 0.0022653036598431 91000.0000000000000000 0.0009416987560052 0.0040097638910936 0.0000000000000000
0.0015841294432086 0.0022616368130797 91200.0000000000000000 0.0009411373038593 0.0040036578999074 0.0000000000000000
0.0015815186334680 0.0022581241223893 91400.0000000000000000 0.0009406009970704 0.0039979077632015 0.0000000000000000
0.0015789117770492 0.0022546321652220 91600.0000000000000000 0.0009400499130376 0.0039920352796116 0.0000000000000000
0.0015763283797352 0.0022512290185124 91800.0000000000000000 0.0009395212940924 0.0039861775765772 0.0000000000000000
0.0015738554624921 0.0022479543592753 92000.0000000000000000 0.0009390100330367 0.0039805667850352 0.0000000000000000
0.0015713981903963 0.0022447212046519 92200.0000000000000000 0.0009385082931505 0.0039750010621652 0.0000000000000000
0.0015689933748700 0.0022415673728672 92400.0000000000000000 0.0009380275313486 0.0039695370079706 0.0000000000000000
0.0015666066169078 0.0022384113284894 92600.0000000000000000 0.0009375374627330 0.0039642466058961 0.0000000000000000
0.0015642896755759 0.0022353780616319 92800.0000000000000000 0.0009370926979100 0.0039590493496957 0.0000000000000000
0.0015620167995528 0.0022323983268911 93000.0000000000000000 0.0009366661934292 0.0039539690823608 0.0000000000000000
0.0015597573209316 0.0022294481466061 93200.0000000000000000 0.0009362147119540 0.0039487959973417 0.0000000000000000
0.0015575265982924 0.0022265208005634 93400.0000000000000000 0.0009357471418000 0.0039435933377449 0.0000000000000000
0.0015553400753886 0.0022236375982596 93600.0000000000000000 0.0009352806579668 0.0039385078737320 0.0000000000000000
0.0015532604203652 0.0022208686222725 93800.0000000000000000 0.0009348380698924 0.0039335319802050 0.0000000000000000
0.0015511942217479 0.0022181454450418 94000.0000000000000000 0.0009343809340816 0.0039286429345120 0.0000000000000000
0.0015491955737759 0.0022154707638573 94200.0000000000000000 0.0009339334526692 0.0039238420399612 0.0000000000000000
0.0015472862656681 0.0022128825096601 94400.0000000000000000 0.0009334983349075 0.0039191033055018 0.0000000000000000
0.0015454399230310 0.0022103720676618 94600.0000000000000000 0.0009330770769702 0.0039145187706363 0.0000000000000000
0.0015436377689063 0.0022079294586852 94800.0000000000000000 0.0009326600016028 0.0039099685035530 0.0000000000000000
0.0015418955262150 0.0022055738241182 95000.0000000000000000 0.0009322548120081 0.0039055540711427 0.0000000000000000
0.0015402089895817 0.0022032926084001 95200.0000000000000000 0.0009318450643512 0.0039012030406562 0.0000000000000000
0.0015385625615692 0.0022010601134331 95400.0000000000000000 0.0009314408819367 0.0038969331479677 0.0000000000000000
0.0015369246767330 0.0021988524046509 95600.0000000000000000 0.0009310449109760 0.0038927224596219 0.0000000000000000
0.0015352951809323 0.0021966772661601 95800.0000000000000000 0.0009306569524702 0.0038885984664109 0.0000000000000000
0.0015337089997687 0.0021945706111246 96000.0000000000000000 0.0009302792266506 0.0038845139361500 0.0000000000000000
0.0015321504389484 0.0021925130227024 96200.0000000000000000 0.0009299164646634 0.0038805171088600 0.0000000000000000
0.0015306298750694 0.0021905326861051 96400.0000000000000000 0.0009295543399083 0.0038764968418785 0.0000000000000000
0.0015291638416986 0.0021886369468119 96600.0000000000000000 0.0009292092762094 0.0038726123281696 0.0000000000000000
0.0015277048836132 0.0021867496140064 96800.0000000000000000 0.0009288602252385 0.0038687404607113 0.0000000000000000
0.0015262606843354 0.0021849004407432 97000.0000000000000000 0.0009285310145077 0.0038650025388912 0.0000000000000000
0.0015248418468406 0.0021830718055738 97200.0000000000000000 0.0009281911207842 0.0038612698554921 0.0000000000000000
0.0015234589258447 0.0021813053639325 97400.0000000000000000 0.0009278602479843 0.0038575952135104 0.0000000000000000
0.0015221096192132 0.0021796041519141 97600.0000000000000000 0.0009275467344268 0.0038539203378902 0.0000000000000000
0.0015207816807890 0.0021779417748304 97800.0000000000000000 0.0009272377924707 0.0038503403018695 0.0000000000000000
0.0015194708912959 0.0021763378723790 98000.0000000000000000 0.0009269294552212 0.0038467073665684 0.0000000000000000
0.0015182052880110 0.0021747909057836 98200.0000000000000000 0.0009266307435260 0.0038431591976909 0.0000000000000000
0.0015169785753608 0.0021733005593759 98400.0000000000000000 0.0009263521811671 0.0038397502892054 0.0000000000000000
0.0015157971876847 0.0021718607459084 98600.0000000000000000 0.0009260871388771 0.0038363426022665 0.0000000000000000
0.0015145936801072 0.0021704401734352 98800.0000000000000000 0.0009258004061602 0.0038329843612720 0.0000000000000000
0.0015134047571999 0.0021690323846546 99000.0000000000000000 0.0009255142217943 0.0038295867838088 0.0000000000000000
0.0015122354152721 0.0021676583617360 99200.0000000000000000 0.0009252335626541 0.0038262062553058 0.0000000000000000
0.0015111083192806 0.0021663460339146 99400.0000000000000000 0.0009249686702642 0.0038228980073576 0.0000000000000000
0.0015099781399704 0.0021650405402487 99600.0000000000000000 0.0009247072731457 0.0038195624804687 0.0000000000000000
0.0015088585869526 0.0021637472281489 99800.0000000000000000 0.0009244451399862 0.0038163459281498 0.0000000000000000
0.0015077878693854 0.0021625191353268 100000.0000000000000000 0.0009242024362748 0.0038131070354413 0.0000000000000000


==> figures/appendix/forward_problem/odil/loss_history_100000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 584.4767912437508812 584.4767912437508812 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
200.0000000000000000 140.9174333423989083 140.9174333423989083 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
400.0000000000000000 33.6087458107940620 33.6087458107940620 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
600.0000000000000000 8.5890027863785114 8.5890027863785114 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
800.0000000000000000 3.1468768811938821 3.1468768811938821 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
1000.0000000000000000 1.9003595892296161 1.9003595892296161 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
1200.0000000000000000 1.4920238563003061 1.4920238563003061 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
1400.0000000000000000 1.2776297980695104 1.2776297980695104 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
1600.0000000000000000 1.1306558702253531 1.1306558702253531 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
1800.0000000000000000 1.0188322604396274 1.0188322604396274 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
2000.0000000000000000 0.9295624700660610 0.9295624700660610 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
2200.0000000000000000 0.8558561122891685 0.8558561122891685 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
2400.0000000000000000 0.7935490655199480 0.7935490655199480 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
2600.0000000000000000 0.7399580370518054 0.7399580370518054 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
2800.0000000000000000 0.6927508423274091 0.6927508423274091 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
3000.0000000000000000 0.6504655628636615 0.6504655628636615 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
3200.0000000000000000 0.6120943923263857 0.6120943923263857 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
3400.0000000000000000 0.5766372262666137 0.5766372262666137 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
3600.0000000000000000 0.5438414426302964 0.5438414426302964 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
3800.0000000000000000 0.5129838806305598 0.5129838806305598 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
4000.0000000000000000 0.4837347234616785 0.4837347234616785 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
4200.0000000000000000 0.4560525276590871 0.4560525276590871 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
4400.0000000000000000 0.4298015657796129 0.4298015657796129 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
4600.0000000000000000 0.4045647625640123 0.4045647625640123 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
4800.0000000000000000 0.3806735631374588 0.3806735631374588 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
5000.0000000000000000 0.3577754838832137 0.3577754838832137 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
5200.0000000000000000 0.3360140684387609 0.3360140684387609 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
5400.0000000000000000 0.3151438568018936 0.3151438568018936 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
5600.0000000000000000 0.2956184417483143 0.2956184417483143 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
5800.0000000000000000 0.2770733839285123 0.2770733839285123 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
6000.0000000000000000 0.2597965049485244 0.2597965049485244 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
6200.0000000000000000 0.2434236100638037 0.2434236100638037 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
6400.0000000000000000 0.2284098882829461 0.2284098882829461 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
6600.0000000000000000 0.2137929921996544 0.2137929921996544 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
6800.0000000000000000 0.2005971943237851 0.2005971943237851 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
7000.0000000000000000 0.1884817831044388 0.1884817831044388 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
7200.0000000000000000 0.1777544577543843 0.1777544577543843 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
7400.0000000000000000 0.1667417125267878 0.1667417125267878 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
7600.0000000000000000 0.1571889729739008 0.1571889729739008 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
7800.0000000000000000 0.1483850356119215 0.1483850356119215 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
8000.0000000000000000 0.1402444646343034 0.1402444646343034 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
8200.0000000000000000 0.1325976031837276 0.1325976031837276 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
8400.0000000000000000 0.1257571470247685 0.1257571470247685 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
8600.0000000000000000 0.1191476176014362 0.1191476176014362 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
8800.0000000000000000 0.1129229077593544 0.1129229077593544 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
9000.0000000000000000 0.1071892993325254 0.1071892993325254 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
9200.0000000000000000 0.1016802829893527 0.1016802829893527 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
9400.0000000000000000 0.0965509923199716 0.0965509923199716 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
9600.0000000000000000 0.0916281341940746 0.0916281341940746 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
9800.0000000000000000 0.0869708130641674 0.0869708130641674 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
10000.0000000000000000 0.0824393666348531 0.0824393666348531 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
10200.0000000000000000 0.0782376377983747 0.0782376377983747 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
10400.0000000000000000 0.0742655632602897 0.0742655632602897 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
10600.0000000000000000 0.0700067676381575 0.0700067676381575 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
10800.0000000000000000 0.0668317998394330 0.0668317998394330 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
11000.0000000000000000 0.0625350157366101 0.0625350157366101 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
11200.0000000000000000 0.0588555413003708 0.0588555413003708 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
11400.0000000000000000 0.0556435135016500 0.0556435135016500 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
11600.0000000000000000 0.0521585871060967 0.0521585871060967 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
11800.0000000000000000 0.0488934075512911 0.0488934075512911 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
12000.0000000000000000 0.0462511017949257 0.0462511017949257 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
12200.0000000000000000 0.0427575399203384 0.0427575399203384 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
12400.0000000000000000 0.0403284998943116 0.0403284998943116 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
12600.0000000000000000 0.0373723857044054 0.0373723857044054 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
12800.0000000000000000 0.0347897724866494 0.0347897724866494 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
13000.0000000000000000 0.0323665843863698 0.0323665843863698 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
13200.0000000000000000 0.0300057992749745 0.0300057992749745 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
13400.0000000000000000 0.0279302599006688 0.0279302599006688 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
13600.0000000000000000 0.0260181074242223 0.0260181074242223 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
13800.0000000000000000 0.0241153116651339 0.0241153116651339 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
14000.0000000000000000 0.0223655132133225 0.0223655132133225 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
14200.0000000000000000 0.0207388828728083 0.0207388828728083 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
14400.0000000000000000 0.0192924957760603 0.0192924957760603 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
14600.0000000000000000 0.0178473156182862 0.0178473156182862 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
14800.0000000000000000 0.0166114168451426 0.0166114168451426 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
15000.0000000000000000 0.0153717645022002 0.0153717645022002 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
15200.0000000000000000 0.0143234625674866 0.0143234625674866 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
15400.0000000000000000 0.0133454807858979 0.0133454807858979 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
15600.0000000000000000 0.0130662245984492 0.0130662245984492 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
15800.0000000000000000 0.0115780760795656 0.0115780760795656 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
16000.0000000000000000 0.0108200202596688 0.0108200202596688 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
16200.0000000000000000 0.0102682233107289 0.0102682233107289 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
16400.0000000000000000 0.0093549472000140 0.0093549472000140 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
16600.0000000000000000 0.0090985458463231 0.0090985458463231 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
16800.0000000000000000 0.0086314362689516 0.0086314362689516 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
17000.0000000000000000 0.0077794423292293 0.0077794423292293 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
17200.0000000000000000 0.0073639263737674 0.0073639263737674 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
17400.0000000000000000 0.0070348840358362 0.0070348840358362 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
17600.0000000000000000 0.0065161140916565 0.0065161140916565 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
17800.0000000000000000 0.0061958683163086 0.0061958683163086 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
18000.0000000000000000 0.0059144070491347 0.0059144070491347 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
18200.0000000000000000 0.0060629183979008 0.0060629183979008 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
18400.0000000000000000 0.0053458283181876 0.0053458283181876 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
18600.0000000000000000 0.0050097359263549 0.0050097359263549 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
18800.0000000000000000 0.0051531640426481 0.0051531640426481 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
19000.0000000000000000 0.0045562384038864 0.0045562384038864 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
19200.0000000000000000 0.0043170861389486 0.0043170861389486 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
19400.0000000000000000 0.0041622673957226 0.0041622673957226 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
19600.0000000000000000 0.0039058290960928 0.0039058290960928 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
19800.0000000000000000 0.0036396629680829 0.0036396629680829 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
20000.0000000000000000 0.0035940726626326 0.0035940726626326 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
20200.0000000000000000 0.0034533588633358 0.0034533588633358 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
20400.0000000000000000 0.0033052005036328 0.0033052005036328 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
20600.0000000000000000 0.0036033823804714 0.0036033823804714 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
20800.0000000000000000 0.0030527736425880 0.0030527736425880 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
21000.0000000000000000 0.0031767290181321 0.0031767290181321 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
21200.0000000000000000 0.0028084732048672 0.0028084732048672 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
21400.0000000000000000 0.0026603546109486 0.0026603546109486 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
21600.0000000000000000 0.0025509348113959 0.0025509348113959 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
21800.0000000000000000 0.0028081646787835 0.0028081646787835 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
22000.0000000000000000 0.0025687534380766 0.0025687534380766 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
22200.0000000000000000 0.0023425150486053 0.0023425150486053 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
22400.0000000000000000 0.0021768431185252 0.0021768431185252 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
22600.0000000000000000 0.0023664865885452 0.0023664865885452 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
22800.0000000000000000 0.0020074583761697 0.0020074583761697 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
23000.0000000000000000 0.0019743898081967 0.0019743898081967 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
23200.0000000000000000 0.0019831151629444 0.0019831151629444 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
23400.0000000000000000 0.0018914954954802 0.0018914954954802 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
23600.0000000000000000 0.0018227912770444 0.0018227912770444 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
23800.0000000000000000 0.0018000372627991 0.0018000372627991 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
24000.0000000000000000 0.0016946075382937 0.0016946075382937 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
24200.0000000000000000 0.0014915328943021 0.0014915328943021 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
24400.0000000000000000 0.0023322052541254 0.0023322052541254 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
24600.0000000000000000 0.0014581032990875 0.0014581032990875 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
24800.0000000000000000 0.0013898019863800 0.0013898019863800 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
25000.0000000000000000 0.0016770749850624 0.0016770749850624 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
25200.0000000000000000 0.0010416155835883 0.0010416155835883 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
25400.0000000000000000 0.0009586845063887 0.0009586845063887 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
25600.0000000000000000 0.0009429733407699 0.0009429733407699 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
25800.0000000000000000 0.0008725906030832 0.0008725906030832 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
26000.0000000000000000 0.0008459592313283 0.0008459592313283 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
26200.0000000000000000 0.0007972972175883 0.0007972972175883 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
26400.0000000000000000 0.0007576733027236 0.0007576733027236 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
26600.0000000000000000 0.0007378311875558 0.0007378311875558 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
26800.0000000000000000 0.0007004031231927 0.0007004031231927 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
27000.0000000000000000 0.0006492214695673 0.0006492214695673 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
27200.0000000000000000 0.0006240411658043 0.0006240411658043 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
27400.0000000000000000 0.0005944709003108 0.0005944709003108 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
27600.0000000000000000 0.0005518566046302 0.0005518566046302 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
27800.0000000000000000 0.0005306752388337 0.0005306752388337 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
28000.0000000000000000 0.0005237828631805 0.0005237828631805 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
28200.0000000000000000 0.0004744065991355 0.0004744065991355 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
28400.0000000000000000 0.0004535995538208 0.0004535995538208 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
28600.0000000000000000 0.0004407403858202 0.0004407403858202 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
28800.0000000000000000 0.0004129160420919 0.0004129160420919 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
29000.0000000000000000 0.0004040154873292 0.0004040154873292 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
29200.0000000000000000 0.0003742229378887 0.0003742229378887 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
29400.0000000000000000 0.0003636403859560 0.0003636403859560 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
29600.0000000000000000 0.0003563288861329 0.0003563288861329 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
29800.0000000000000000 0.0003235473365565 0.0003235473365565 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
30000.0000000000000000 0.0003101658718059 0.0003101658718059 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
30200.0000000000000000 0.0002945501061380 0.0002945501061380 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
30400.0000000000000000 0.0002814811431577 0.0002814811431577 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
30600.0000000000000000 0.0002685822482662 0.0002685822482662 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
30800.0000000000000000 0.0002564682355405 0.0002564682355405 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
31000.0000000000000000 0.0002446635996188 0.0002446635996188 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
31200.0000000000000000 0.0002335030384710 0.0002335030384710 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
31400.0000000000000000 0.0002227138907213 0.0002227138907213 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
31600.0000000000000000 0.0002141993280741 0.0002141993280741 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
31800.0000000000000000 0.0002028681273946 0.0002028681273946 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
32000.0000000000000000 0.0001952164187001 0.0001952164187001 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
32200.0000000000000000 0.0001862604365411 0.0001862604365411 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
32400.0000000000000000 0.0001783302355225 0.0001783302355225 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
32600.0000000000000000 0.0001695059613855 0.0001695059613855 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
32800.0000000000000000 0.0001632670222210 0.0001632670222210 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
33000.0000000000000000 0.0001553582937154 0.0001553582937154 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
33200.0000000000000000 0.0001478295261509 0.0001478295261509 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
33400.0000000000000000 0.0001423028644908 0.0001423028644908 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
33600.0000000000000000 0.0001358376051204 0.0001358376051204 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
33800.0000000000000000 0.0001304551987374 0.0001304551987374 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
34000.0000000000000000 0.0001242669308327 0.0001242669308327 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
34200.0000000000000000 0.0001190075510983 0.0001190075510983 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
34400.0000000000000000 0.0001145808102513 0.0001145808102513 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
34600.0000000000000000 0.0001092686556382 0.0001092686556382 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
34800.0000000000000000 0.0001046768213089 0.0001046768213089 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
35000.0000000000000000 0.0001004004443210 0.0001004004443210 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
35200.0000000000000000 0.0000966398015105 0.0000966398015105 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
35400.0000000000000000 0.0000924704420475 0.0000924704420475 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
35600.0000000000000000 0.0000886600137315 0.0000886600137315 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
35800.0000000000000000 0.0000851652122385 0.0000851652122385 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
36000.0000000000000000 0.0000818021040156 0.0000818021040156 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
36200.0000000000000000 0.0000788945657641 0.0000788945657641 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
36400.0000000000000000 0.0000756594437540 0.0000756594437540 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
36600.0000000000000000 0.0000726895149757 0.0000726895149757 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
36800.0000000000000000 0.0000700152633645 0.0000700152633645 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
37000.0000000000000000 0.0000674003496255 0.0000674003496255 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
37200.0000000000000000 0.0000649330809346 0.0000649330809346 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
37400.0000000000000000 0.0000626213601585 0.0000626213601585 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
37600.0000000000000000 0.0000603841535241 0.0000603841535241 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
37800.0000000000000000 0.0000582950100228 0.0000582950100228 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
38000.0000000000000000 0.0000562788636841 0.0000562788636841 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
38200.0000000000000000 0.0000543600197278 0.0000543600197278 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
38400.0000000000000000 0.0000525476651192 0.0000525476651192 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
38600.0000000000000000 0.0000508560789108 0.0000508560789108 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
38800.0000000000000000 0.0000492188313771 0.0000492188313771 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
39000.0000000000000000 0.0000476938623486 0.0000476938623486 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
39200.0000000000000000 0.0000462326330566 0.0000462326330566 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
39400.0000000000000000 0.0000448319025993 0.0000448319025993 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
39600.0000000000000000 0.0000435098950679 0.0000435098950679 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
39800.0000000000000000 0.0000422651442755 0.0000422651442755 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
40000.0000000000000000 0.0000410790523345 0.0000410790523345 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
40200.0000000000000000 0.0000399527843968 0.0000399527843968 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
40400.0000000000000000 0.0000388859535482 0.0000388859535482 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
40600.0000000000000000 0.0000378805292659 0.0000378805292659 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
40800.0000000000000000 0.0000369249560017 0.0000369249560017 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
41000.0000000000000000 0.0000360175690090 0.0000360175690090 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
41200.0000000000000000 0.0000351532673395 0.0000351532673395 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
41400.0000000000000000 0.0000343413285656 0.0000343413285656 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
41600.0000000000000000 0.0000335677262595 0.0000335677262595 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
41800.0000000000000000 0.0000328409803215 0.0000328409803215 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
42000.0000000000000000 0.0000321423603841 0.0000321423603841 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
42200.0000000000000000 0.0000314892564810 0.0000314892564810 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
42400.0000000000000000 0.0000308625364203 0.0000308625364203 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
42600.0000000000000000 0.0000302732523872 0.0000302732523872 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
42800.0000000000000000 0.0000297142763260 0.0000297142763260 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
43000.0000000000000000 0.0000291860984325 0.0000291860984325 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
43200.0000000000000000 0.0000286860244185 0.0000286860244185 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
43400.0000000000000000 0.0000282106303589 0.0000282106303589 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
43600.0000000000000000 0.0000277620352843 0.0000277620352843 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
43800.0000000000000000 0.0000273374221197 0.0000273374221197 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
44000.0000000000000000 0.0000269354989417 0.0000269354989417 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
44200.0000000000000000 0.0000265546254273 0.0000265546254273 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
44400.0000000000000000 0.0000261952052056 0.0000261952052056 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
44600.0000000000000000 0.0000258532332307 0.0000258532332307 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
44800.0000000000000000 0.0000255306687772 0.0000255306687772 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
45000.0000000000000000 0.0000252263155604 0.0000252263155604 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
45200.0000000000000000 0.0000249373289320 0.0000249373289320 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
45400.0000000000000000 0.0000246634497641 0.0000246634497641 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
45600.0000000000000000 0.0000243884336754 0.0000243884336754 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
45800.0000000000000000 0.0000241181853640 0.0000241181853640 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
46000.0000000000000000 0.0000238505516812 0.0000238505516812 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
46200.0000000000000000 0.0000235872343371 0.0000235872343371 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
46400.0000000000000000 0.0000233240746935 0.0000233240746935 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
46600.0000000000000000 0.0000230632826516 0.0000230632826516 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
46800.0000000000000000 0.0000228066706831 0.0000228066706831 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
47000.0000000000000000 0.0000225521711789 0.0000225521711789 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
47200.0000000000000000 0.0000223010251486 0.0000223010251486 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
47400.0000000000000000 0.0000220497154746 0.0000220497154746 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
47600.0000000000000000 0.0000218023969663 0.0000218023969663 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
47800.0000000000000000 0.0000215576991177 0.0000215576991177 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
48000.0000000000000000 0.0000213188634267 0.0000213188634267 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
48200.0000000000000000 0.0000211074783057 0.0000211074783057 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
48400.0000000000000000 0.0000210909637642 0.0000210909637642 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
48600.0000000000000000 0.0000224932873793 0.0000224932873793 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
48800.0000000000000000 0.0000343673544015 0.0000343673544015 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
49000.0000000000000000 0.0001234901189784 0.0001234901189784 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
49200.0000000000000000 0.0007800189373161 0.0007800189373161 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
49400.0000000000000000 0.0055540158460291 0.0055540158460291 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
49600.0000000000000000 0.0390434449230861 0.0390434449230861 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
49800.0000000000000000 0.2367411708325764 0.2367411708325764 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
50000.0000000000000000 0.8224209249428955 0.8224209249428955 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
50200.0000000000000000 0.1930791735724536 0.1930791735724536 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
50400.0000000000000000 0.0779493254115445 0.0779493254115445 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
50600.0000000000000000 0.0493999664037537 0.0493999664037537 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
50800.0000000000000000 0.0392726734502914 0.0392726734502914 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
51000.0000000000000000 0.0340363212329692 0.0340363212329692 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
51200.0000000000000000 0.0304810253579474 0.0304810253579474 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
51400.0000000000000000 0.0276372559685429 0.0276372559685429 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
51600.0000000000000000 0.0253684773748568 0.0253684773748568 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
51800.0000000000000000 0.0233590870368524 0.0233590870368524 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
52000.0000000000000000 0.0220919203976939 0.0220919203976939 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
52200.0000000000000000 0.0203538082515873 0.0203538082515873 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
52400.0000000000000000 0.0188953851159449 0.0188953851159449 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
52600.0000000000000000 0.0182855824951727 0.0182855824951727 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
52800.0000000000000000 0.0171433912930618 0.0171433912930618 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
53000.0000000000000000 0.0156411874174236 0.0156411874174236 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
53200.0000000000000000 0.0148223666157128 0.0148223666157128 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
53400.0000000000000000 0.0147607392462641 0.0147607392462641 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
53600.0000000000000000 0.0133309335895389 0.0133309335895389 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
53800.0000000000000000 0.0132877199184771 0.0132877199184771 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
54000.0000000000000000 0.0120078581722782 0.0120078581722782 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
54200.0000000000000000 0.0117905422696895 0.0117905422696895 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
54400.0000000000000000 0.0106805030704881 0.0106805030704881 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
54600.0000000000000000 0.0104240252717114 0.0104240252717114 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
54800.0000000000000000 0.0097896538536298 0.0097896538536298 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
55000.0000000000000000 0.0093309477116205 0.0093309477116205 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
55200.0000000000000000 0.0089728363702107 0.0089728363702107 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
55400.0000000000000000 0.0084421275163322 0.0084421275163322 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
55600.0000000000000000 0.0087760595160351 0.0087760595160351 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
55800.0000000000000000 0.0083292065277563 0.0083292065277563 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
56000.0000000000000000 0.0072636938528911 0.0072636938528911 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
56200.0000000000000000 0.0072847797121683 0.0072847797121683 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
56400.0000000000000000 0.0064620804540508 0.0064620804540508 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
56600.0000000000000000 0.0066264349668171 0.0066264349668171 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
56800.0000000000000000 0.0059241896661350 0.0059241896661350 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
57000.0000000000000000 0.0056252647269702 0.0056252647269702 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
57200.0000000000000000 0.0058015205908565 0.0058015205908565 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
57400.0000000000000000 0.0051735371490935 0.0051735371490935 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
57600.0000000000000000 0.0053220296324525 0.0053220296324525 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
57800.0000000000000000 0.0046356386414931 0.0046356386414931 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
58000.0000000000000000 0.0048200847238364 0.0048200847238364 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
58200.0000000000000000 0.0043028760799896 0.0043028760799896 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
58400.0000000000000000 0.0043663407286866 0.0043663407286866 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
58600.0000000000000000 0.0045232930833715 0.0045232930833715 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
58800.0000000000000000 0.0040271064802978 0.0040271064802978 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
59000.0000000000000000 0.0035356927900304 0.0035356927900304 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
59200.0000000000000000 0.0035354195279525 0.0035354195279525 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
59400.0000000000000000 0.0034726598847415 0.0034726598847415 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
59600.0000000000000000 0.0034043626951107 0.0034043626951107 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
59800.0000000000000000 0.0034037242928429 0.0034037242928429 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
60000.0000000000000000 0.0031938936780403 0.0031938936780403 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
60200.0000000000000000 0.0031018599292157 0.0031018599292157 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
60400.0000000000000000 0.0033627022465062 0.0033627022465062 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
60600.0000000000000000 0.0033000566387968 0.0033000566387968 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
60800.0000000000000000 0.0027927337192574 0.0027927337192574 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
61000.0000000000000000 0.0024855020969707 0.0024855020969707 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
61200.0000000000000000 0.0024638829021387 0.0024638829021387 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
61400.0000000000000000 0.0024385250061399 0.0024385250061399 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
61600.0000000000000000 0.0027080081709769 0.0027080081709769 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
61800.0000000000000000 0.0029371617782264 0.0029371617782264 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
62000.0000000000000000 0.0029255474087703 0.0029255474087703 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
62200.0000000000000000 0.0024558234117331 0.0024558234117331 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
62400.0000000000000000 0.0022055387394843 0.0022055387394843 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
62600.0000000000000000 0.0021590670480826 0.0021590670480826 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
62800.0000000000000000 0.0025841625240934 0.0025841625240934 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
63000.0000000000000000 0.0023969072503672 0.0023969072503672 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
63200.0000000000000000 0.0020812367105093 0.0020812367105093 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
63400.0000000000000000 0.0030169268473060 0.0030169268473060 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
63600.0000000000000000 0.0022113108406805 0.0022113108406805 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
63800.0000000000000000 0.0022966270312184 0.0022966270312184 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
64000.0000000000000000 0.0018323456739053 0.0018323456739053 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
64200.0000000000000000 0.0016549502733797 0.0016549502733797 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
64400.0000000000000000 0.0016636569349290 0.0016636569349290 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
64600.0000000000000000 0.0054851179437267 0.0054851179437267 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
64800.0000000000000000 0.0015701320528484 0.0015701320528484 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
65000.0000000000000000 0.0020461535642700 0.0020461535642700 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
65200.0000000000000000 0.0018449343015265 0.0018449343015265 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
65400.0000000000000000 0.0019428159974815 0.0019428159974815 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
65600.0000000000000000 0.0017342567704004 0.0017342567704004 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
65800.0000000000000000 0.0022352927392495 0.0022352927392495 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
66000.0000000000000000 0.0017373521533912 0.0017373521533912 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
66200.0000000000000000 0.0020587751210086 0.0020587751210086 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
66400.0000000000000000 0.0017384199342050 0.0017384199342050 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
66600.0000000000000000 0.0015924274492726 0.0015924274492726 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
66800.0000000000000000 0.0018840346064221 0.0018840346064221 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
67000.0000000000000000 0.0019992052523093 0.0019992052523093 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
67200.0000000000000000 0.0016074510547241 0.0016074510547241 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
67400.0000000000000000 0.0012714849374534 0.0012714849374534 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
67600.0000000000000000 0.0027765567743090 0.0027765567743090 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
67800.0000000000000000 0.0014781949277882 0.0014781949277882 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
68000.0000000000000000 0.0016213221672866 0.0016213221672866 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
68200.0000000000000000 0.0015499690090359 0.0015499690090359 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
68400.0000000000000000 0.0017640326573629 0.0017640326573629 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
68600.0000000000000000 0.0014511804745227 0.0014511804745227 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
68800.0000000000000000 0.0016596724681896 0.0016596724681896 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
69000.0000000000000000 0.0014913077797318 0.0014913077797318 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
69200.0000000000000000 0.0011932350602632 0.0011932350602632 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
69400.0000000000000000 0.0015801586792417 0.0015801586792417 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
69600.0000000000000000 0.0013714900243874 0.0013714900243874 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
69800.0000000000000000 0.0012838172203747 0.0012838172203747 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
70000.0000000000000000 0.0016400758338624 0.0016400758338624 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
70200.0000000000000000 0.0015806237488616 0.0015806237488616 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
70400.0000000000000000 0.0013013748514705 0.0013013748514705 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
70600.0000000000000000 0.0017375308136678 0.0017375308136678 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
70800.0000000000000000 0.0017836161678572 0.0017836161678572 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
71000.0000000000000000 0.0014848236339912 0.0014848236339912 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
71200.0000000000000000 0.0011684980847853 0.0011684980847853 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
71400.0000000000000000 0.0013096603360193 0.0013096603360193 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
71600.0000000000000000 0.0017903957425497 0.0017903957425497 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
71800.0000000000000000 0.0021303588462188 0.0021303588462188 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
72000.0000000000000000 0.0014437208768229 0.0014437208768229 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
72200.0000000000000000 0.0024067406140869 0.0024067406140869 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
72400.0000000000000000 0.0015233916436516 0.0015233916436516 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
72600.0000000000000000 0.0014804467926255 0.0014804467926255 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
72800.0000000000000000 0.0014677924998175 0.0014677924998175 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
73000.0000000000000000 0.0012814268903374 0.0012814268903374 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
73200.0000000000000000 0.0017013663265380 0.0017013663265380 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
73400.0000000000000000 0.0012957240979738 0.0012957240979738 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
73600.0000000000000000 0.0013731315716646 0.0013731315716646 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
73800.0000000000000000 0.0025157265691179 0.0025157265691179 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
74000.0000000000000000 0.0013774645421756 0.0013774645421756 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
74200.0000000000000000 0.0012966375195371 0.0012966375195371 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
74400.0000000000000000 0.0013247925669120 0.0013247925669120 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
74600.0000000000000000 0.0010726649522242 0.0010726649522242 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
74800.0000000000000000 0.0015197707443927 0.0015197707443927 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
75000.0000000000000000 0.0012857562736571 0.0012857562736571 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
75200.0000000000000000 0.0006013823628653 0.0006013823628653 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
75400.0000000000000000 0.0005142457967652 0.0005142457967652 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
75600.0000000000000000 0.0003990764779903 0.0003990764779903 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
75800.0000000000000000 0.0003763485084377 0.0003763485084377 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
76000.0000000000000000 0.0003834676068569 0.0003834676068569 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
76200.0000000000000000 0.0003700416080080 0.0003700416080080 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
76400.0000000000000000 0.0002590216769957 0.0002590216769957 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
76600.0000000000000000 0.0003468467994705 0.0003468467994705 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
76800.0000000000000000 0.0002493673183344 0.0002493673183344 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
77000.0000000000000000 0.0002640272137977 0.0002640272137977 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
77200.0000000000000000 0.0001836129145600 0.0001836129145600 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
77400.0000000000000000 0.0002137675720639 0.0002137675720639 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
77600.0000000000000000 0.0002112695238482 0.0002112695238482 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
77800.0000000000000000 0.0001994585101523 0.0001994585101523 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
78000.0000000000000000 0.0001407942649349 0.0001407942649349 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
78200.0000000000000000 0.0001184485186518 0.0001184485186518 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
78400.0000000000000000 0.0001259360907360 0.0001259360907360 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
78600.0000000000000000 0.0001071102315009 0.0001071102315009 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
78800.0000000000000000 0.0001086294297125 0.0001086294297125 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
79000.0000000000000000 0.0001046363247963 0.0001046363247963 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
79200.0000000000000000 0.0000880863850352 0.0000880863850352 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
79400.0000000000000000 0.0000884840399404 0.0000884840399404 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
79600.0000000000000000 0.0000889177050263 0.0000889177050263 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
79800.0000000000000000 0.0000816660449240 0.0000816660449240 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
80000.0000000000000000 0.0000949514095539 0.0000949514095539 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
80200.0000000000000000 0.0000756806967163 0.0000756806967163 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
80400.0000000000000000 0.0000653584933434 0.0000653584933434 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
80600.0000000000000000 0.0000624428168667 0.0000624428168667 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
80800.0000000000000000 0.0000627596234505 0.0000627596234505 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
81000.0000000000000000 0.0000704568771816 0.0000704568771816 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
81200.0000000000000000 0.0000662167002062 0.0000662167002062 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
81400.0000000000000000 0.0000607060969969 0.0000607060969969 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
81600.0000000000000000 0.0000548653102350 0.0000548653102350 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
81800.0000000000000000 0.0000561572212497 0.0000561572212497 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
82000.0000000000000000 0.0000535006634733 0.0000535006634733 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
82200.0000000000000000 0.0000508728651711 0.0000508728651711 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
82400.0000000000000000 0.0000497638098759 0.0000497638098759 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
82600.0000000000000000 0.0000484510380182 0.0000484510380182 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
82800.0000000000000000 0.0000472508230493 0.0000472508230493 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
83000.0000000000000000 0.0000476369964768 0.0000476369964768 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
83200.0000000000000000 0.0000452586013212 0.0000452586013212 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
83400.0000000000000000 0.0000444431177849 0.0000444431177849 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
83600.0000000000000000 0.0000444713575290 0.0000444713575290 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
83800.0000000000000000 0.0000434822090500 0.0000434822090500 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
84000.0000000000000000 0.0000422999345505 0.0000422999345505 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
84200.0000000000000000 0.0000419320572974 0.0000419320572974 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
84400.0000000000000000 0.0000411019864259 0.0000411019864259 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
84600.0000000000000000 0.0000407962608046 0.0000407962608046 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
84800.0000000000000000 0.0000403322452737 0.0000403322452737 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
85000.0000000000000000 0.0000395525153882 0.0000395525153882 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
85200.0000000000000000 0.0000392061610781 0.0000392061610781 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
85400.0000000000000000 0.0000388667872125 0.0000388667872125 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
85600.0000000000000000 0.0000383672464970 0.0000383672464970 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
85800.0000000000000000 0.0000378429790325 0.0000378429790325 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
86000.0000000000000000 0.0000375348789715 0.0000375348789715 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
86200.0000000000000000 0.0000372364068549 0.0000372364068549 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
86400.0000000000000000 0.0000368691040547 0.0000368691040547 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
86600.0000000000000000 0.0000365333708155 0.0000365333708155 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
86800.0000000000000000 0.0000361411780257 0.0000361411780257 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
87000.0000000000000000 0.0000358490891872 0.0000358490891872 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
87200.0000000000000000 0.0000354838095622 0.0000354838095622 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
87400.0000000000000000 0.0000353069213353 0.0000353069213353 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
87600.0000000000000000 0.0000349633255240 0.0000349633255240 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
87800.0000000000000000 0.0000347146544985 0.0000347146544985 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
88000.0000000000000000 0.0000344827802552 0.0000344827802552 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
88200.0000000000000000 0.0000341978335467 0.0000341978335467 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
88400.0000000000000000 0.0000339193752438 0.0000339193752438 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
88600.0000000000000000 0.0000337649024970 0.0000337649024970 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
88800.0000000000000000 0.0000334777658628 0.0000334777658628 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
89000.0000000000000000 0.0000332430345773 0.0000332430345773 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
89200.0000000000000000 0.0000330405229487 0.0000330405229487 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
89400.0000000000000000 0.0000327919899937 0.0000327919899937 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
89600.0000000000000000 0.0000325965052656 0.0000325965052656 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
89800.0000000000000000 0.0000323752517261 0.0000323752517261 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
90000.0000000000000000 0.0000321757815162 0.0000321757815162 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
90200.0000000000000000 0.0000319868187574 0.0000319868187574 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
90400.0000000000000000 0.0000317909329181 0.0000317909329181 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
90600.0000000000000000 0.0000316095920635 0.0000316095920635 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
90800.0000000000000000 0.0000314244688817 0.0000314244688817 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
91000.0000000000000000 0.0000312477545041 0.0000312477545041 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
91200.0000000000000000 0.0000310693132656 0.0000310693132656 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
91400.0000000000000000 0.0000309086564556 0.0000309086564556 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
91600.0000000000000000 0.0000307321964025 0.0000307321964025 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
91800.0000000000000000 0.0000305694826325 0.0000305694826325 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
92000.0000000000000000 0.0000304142827658 0.0000304142827658 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
92200.0000000000000000 0.0000302534180235 0.0000302534180235 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
92400.0000000000000000 0.0000300996836379 0.0000300996836379 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
92600.0000000000000000 0.0000299524492084 0.0000299524492084 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
92800.0000000000000000 0.0000298053092473 0.0000298053092473 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
93000.0000000000000000 0.0000296627229914 0.0000296627229914 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
93200.0000000000000000 0.0000295217850937 0.0000295217850937 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
93400.0000000000000000 0.0000293874357527 0.0000293874357527 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
93600.0000000000000000 0.0000292523387053 0.0000292523387053 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
93800.0000000000000000 0.0000291253692888 0.0000291253692888 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
94000.0000000000000000 0.0000289961582437 0.0000289961582437 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
94200.0000000000000000 0.0000288731585708 0.0000288731585708 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
94400.0000000000000000 0.0000287530365146 0.0000287530365146 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
94600.0000000000000000 0.0000286359470927 0.0000286359470927 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
94800.0000000000000000 0.0000285235283714 0.0000285235283714 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
95000.0000000000000000 0.0000284125775806 0.0000284125775806 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
95200.0000000000000000 0.0000283048166267 0.0000283048166267 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
95400.0000000000000000 0.0000282018478046 0.0000282018478046 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
95600.0000000000000000 0.0000280985115409 0.0000280985115409 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
95800.0000000000000000 0.0000279994378019 0.0000279994378019 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
96000.0000000000000000 0.0000278959199517 0.0000278959199517 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
96200.0000000000000000 0.0000277951570026 0.0000277951570026 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
96400.0000000000000000 0.0000276988767488 0.0000276988767488 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
96600.0000000000000000 0.0000275988174267 0.0000275988174267 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
96800.0000000000000000 0.0000275015302489 0.0000275015302489 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
97000.0000000000000000 0.0000274059684074 0.0000274059684074 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
97200.0000000000000000 0.0000273112313366 0.0000273112313366 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
97400.0000000000000000 0.0000272184611338 0.0000272184611338 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
97600.0000000000000000 0.0000271257091358 0.0000271257091358 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
97800.0000000000000000 0.0000270312046454 0.0000270312046454 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
98000.0000000000000000 0.0000269407453643 0.0000269407453643 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
98200.0000000000000000 0.0000268494273303 0.0000268494273303 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
98400.0000000000000000 0.0000267590448360 0.0000267590448360 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
98600.0000000000000000 0.0000266745549703 0.0000266745549703 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
98800.0000000000000000 0.0000265821210671 0.0000265821210671 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
99000.0000000000000000 0.0000264960154469 0.0000264960154469 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
99200.0000000000000000 0.0000264074066452 0.0000264074066452 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
99400.0000000000000000 0.0000263216641562 0.0000263216641562 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
99600.0000000000000000 0.0000262369148311 0.0000262369148311 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
99800.0000000000000000 0.0000261530375320 0.0000261530375320 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000
100000.0000000000000000 0.0000260683489189 0.0000260683489189 0.0000000000000000 0.0000000000000000 0.0000000000000000 0.0000000000000000


==> figures/appendix/forward_problem/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
2.0661655353 -6.0000000000 -6.0000000000
2.3664319132 0.0000000000 0.0000000000


==> figures/appendix/forward_problem/pinn/density_xy_minmax.txt <==
# field, ref, rhs
1.0000000000 -6.0000000000 -6.0000000000
1.4584256129 0.0000000000 0.0000000000


==> figures/appendix/forward_problem/pinn/error_history_60000.txt <==
density pressure steps total velocityX velocityY
0.3473495384416562 0.3865966801055449 0.0000000000000000 0.4952136561088213 0.9741781333709024 0.2727302725171819
0.3012352067761374 0.4090814223735850 100.0000000000000000 0.5779904715574453 0.8577412285139874 0.7439040285660716
0.3296155889132799 0.3884913659189272 200.0000000000000000 0.7228140805013865 0.6952169444262219 1.4779324227471167
0.3395124677487945 0.3262239887980450 300.0000000000000000 0.6280633675811282 0.5022526703821650 1.3442643433955088
0.3129767937222042 0.1710826693504019 400.0000000000000000 0.4395804000162080 0.2598468072660539 1.0144153297261720
0.1947159629860200 0.1191709061539094 500.0000000000000000 0.2588518851136816 0.0754118250126226 0.6461088463021742
0.1117102933767868 0.1217886816647397 600.0000000000000000 0.1877177514285437 0.0297148132540208 0.4876572174186272
0.0829171972053120 0.1209799045313764 700.0000000000000000 0.1575276092994569 0.0303574191701923 0.3958559162909469
0.0767404008942200 0.1184568665284477 800.0000000000000000 0.1450129122863545 0.0318311674644487 0.3530232142583016
0.0765796943370507 0.1172738114451060 900.0000000000000000 0.1394091411623748 0.0317794163709264 0.3320036424964161
0.0777471667975442 0.1172196244233509 1000.0000000000000000 0.1364125066602816 0.0313092064904850 0.3193740289297463
0.0794869144313666 0.1177001824071685 1100.0000000000000000 0.1346056743125374 0.0309218057436285 0.3103137946679859
0.0814581988547926 0.1183814018833788 1200.0000000000000000 0.1333542815400576 0.0307225209742630 0.3028550044477961
0.0834504924901436 0.1190905142821958 1300.0000000000000000 0.1323321791526615 0.0306781062498023 0.2961096035885044
0.0853452630962645 0.1197228471998045 1400.0000000000000000 0.1313535532492699 0.0307300925140486 0.2896160101869620
0.0870711921240585 0.1202008144323061 1500.0000000000000000 0.1302971309676607 0.0308273444306222 0.2830891728836561
0.0885727006574539 0.1204607386981522 1600.0000000000000000 0.1290735171697299 0.0309316843979320 0.2763289449253815
0.0897935575580117 0.1204521999807700 1700.0000000000000000 0.1276139629873841 0.0310163588985028 0.2691937355122518
0.0906709970291470 0.1201415629405724 1800.0000000000000000 0.1258692550008157 0.0310627650674998 0.2616016949660439
0.0911387384855196 0.1195139956730069 1900.0000000000000000 0.1238124441847999 0.0310567540298778 0.2535402885507953
0.0911390546441712 0.1185711274177833 2000.0000000000000000 0.1214429956513961 0.0309860570705724 0.2450757434730576
0.0906399997567447 0.1173263483417344 2100.0000000000000000 0.1187914540496096 0.0308408909368852 0.2363585771630740
0.0896530316325885 0.1158054498652941 2200.0000000000000000 0.1159254848944469 0.0306185183444137 0.2276249397354914
0.0882450530714418 0.1140575203898715 2300.0000000000000000 0.1129541762246913 0.0303286461457674 0.2191854852916844
0.0865400375807897 0.1121666333941917 2400.0000000000000000 0.1100198186598204 0.0299934985238202 0.2113791051404801
0.0846990438965107 0.1102438207046310 2500.0000000000000000 0.1072650805746106 0.0296402664997807 0.2044771911975203
0.0828739610809726 0.1083928570760646 2600.0000000000000000 0.1047847541892555 0.0292920610172161 0.1985801375827685
0.0811631810130268 0.1066768270389847 2700.0000000000000000 0.1026003404695233 0.0289635480773902 0.1935978057486914
0.0795980016607686 0.1051112320139530 2800.0000000000000000 0.1006762865108498 0.0286601696291998 0.1893357427394778
0.0781605787008110 0.1036778217148586 2900.0000000000000000 0.0989536665609031 0.0283791614697597 0.1855971043581832
0.0768127557037560 0.1023419648300629 3000.0000000000000000 0.0973744581495793 0.0281123259127577 0.1822307861517405
0.0755313709544311 0.1010553101422041 3100.0000000000000000 0.0958878078482321 0.0278306520021415 0.1791338982941518
0.0744860602250241 0.0999916988048556 3200.0000000000000000 0.0946885356446474 0.0276194350365118 0.1766569485121982
0.0733557386408110 0.0988934157718633 3300.0000000000000000 0.0934570832324843 0.0273689499702079 0.1742102285470551
0.0721890994462078 0.0977599891509042 3400.0000000000000000 0.0922166987672905 0.0270941490345107 0.1718235574375391
0.0709837786141390 0.0965866314256252 3500.0000000000000000 0.0909586910681807 0.0267910966616544 0.1694732575713040
0.0698242469406232 0.0954065215400302 3600.0000000000000000 0.0897394972718525 0.0264647040785510 0.1672625165282055
0.0686518412905825 0.0942475592988853 3700.0000000000000000 0.0885465421124444 0.0261448302627631 0.1651419375975469
0.0674474736522134 0.0930015121559101 3800.0000000000000000 0.0873067863725787 0.0257820807904099 0.1629960788917816
0.0661947502278877 0.0916547070918023 3900.0000000000000000 0.0860040948527443 0.0253801083186927 0.1607868137725944
0.0649580117342969 0.0902410360251547 4000.0000000000000000 0.0846678278004666 0.0249125390670321 0.1585597243753828
0.0637304693986705 0.0888470913684613 4100.0000000000000000 0.0833669652366799 0.0245208195558108 0.1563694806237771
0.0624769305047375 0.0873509768108693 4200.0000000000000000 0.0819790115293390 0.0240467643738033 0.1540413744279458
0.0611809477163266 0.0857311471601455 4300.0000000000000000 0.0804919784407222 0.0235245839624822 0.1515312349239344
0.0599210103750706 0.0840662734853647 4400.0000000000000000 0.0789814922335728 0.0229946091687062 0.1489440759051496
0.0586769503346054 0.0824411830080197 4500.0000000000000000 0.0774412891403178 0.0224422134440828 0.1462048097745632
0.0573991907305196 0.0807178537675920 4600.0000000000000000 0.0758060632843086 0.0218623799210713 0.1432448287180517
0.0561240139694224 0.0789258036155387 4700.0000000000000000 0.0741504921411852 0.0213567231067309 0.1401954278730486
0.0549574484789457 0.0773207588312873 4800.0000000000000000 0.0725447574696357 0.0208351481852172 0.1370656743830928
0.0538436621991235 0.0757692863089948 4900.0000000000000000 0.0710286499393131 0.0204458411061208 0.1340558101430132
0.0528322497401520 0.0743567638342302 5000.0000000000000000 0.0696433349704070 0.0201581958194385 0.1312261304878073
0.0520100881565155 0.0732254183484079 5100.0000000000000000 0.0685144887567137 0.0200202748848926 0.1288021736370389
0.0513018783242784 0.0722870036925827 5200.0000000000000000 0.0675333550763415 0.0199643480289746 0.1265801902595303
0.0507244900528293 0.0715470102988596 5300.0000000000000000 0.0667243168604943 0.0200046047392314 0.1246211623510568
0.0502919911939208 0.0710280622351845 5400.0000000000000000 0.0660894408921311 0.0201346045163127 0.1229031056231064
0.0499133561948920 0.0705190089254435 5500.0000000000000000 0.0654785223228606 0.0202235633708753 0.1212581608002314
0.0496141657196606 0.0701237340974242 5600.0000000000000000 0.0649510306754195 0.0203376727809003 0.1197285501036931
0.0493565334835992 0.0697668975432579 5700.0000000000000000 0.0644381412359006 0.0204377405188871 0.1181913933978580
0.0491492587448892 0.0694682550960439 5800.0000000000000000 0.0639715594460551 0.0205280318976090 0.1167406920456784
0.0489193850209525 0.0691406401922609 5900.0000000000000000 0.0634412921046160 0.0205776182431902 0.1151275249620602
0.0487296144249224 0.0688589607312676 6000.0000000000000000 0.0629351797271956 0.0206327727309018 0.1135193710216907
0.0485477892409423 0.0685875838360932 6100.0000000000000000 0.0624105751436910 0.0206806847913095 0.1118262427064190
0.0483719687011390 0.0683462252724663 6200.0000000000000000 0.0619216691180476 0.0207213763871894 0.1102471061113958
0.0481760557745937 0.0680650708851733 6300.0000000000000000 0.0613838790719303 0.0207402688532644 0.1085541207746898
0.0480013546581871 0.0678083283828553 6400.0000000000000000 0.0608676283179159 0.0207577807989959 0.1069030494316254
0.0478373543483910 0.0675429524182053 6500.0000000000000000 0.0603539889121720 0.0207400913926673 0.1052955574894244
0.0475640853560631 0.0671934292918166 6600.0000000000000000 0.0598122606574626 0.0207041104569220 0.1037874175250485
0.0472995725438500 0.0668037868884441 6700.0000000000000000 0.0592563153430308 0.0206255833477796 0.1022963185920493
0.0470081947377507 0.0663698775919306 6800.0000000000000000 0.0586976091419991 0.0205107884887962 0.1009015757495191
0.0468006159701756 0.0658502364016181 6900.0000000000000000 0.0581604908890600 0.0202636650431992 0.0997274461412472
0.0462704759041385 0.0653045544685058 7000.0000000000000000 0.0575381738583185 0.0201501178692899 0.0984275471913397
0.0458619944072876 0.0646934019688799 7100.0000000000000000 0.0569366654641576 0.0199234971320160 0.0972677683484470
0.0454203649815199 0.0640292461767599 7200.0000000000000000 0.0563225419940941 0.0196619402167316 0.0961786166013650
0.0450100541000927 0.0634305818389895 7300.0000000000000000 0.0557730858572057 0.0194096354230949 0.0952420720666457
0.0444797858393813 0.0626365197035248 7400.0000000000000000 0.0551071186730223 0.0191009054798151 0.0942112636693681
0.0440135856458751 0.0619196972589285 7500.0000000000000000 0.0544996246529850 0.0188157948625545 0.0932494208445819
0.0435340166423564 0.0611843564191952 7600.0000000000000000 0.0538909378370078 0.0185211199667905 0.0923242583196892
0.0432928030236999 0.0607357039754807 7700.0000000000000000 0.0536434304735231 0.0182685088354170 0.0922767060594950
0.0426169036570145 0.0598128960516231 7800.0000000000000000 0.0527722614919712 0.0179835459895979 0.0906757002696492
0.0421815392448122 0.0591432505676476 7900.0000000000000000 0.0522264917715876 0.0177299104463868 0.0898512668275038
0.0417449035311477 0.0584834009227125 8000.0000000000000000 0.0516937764230723 0.0174796196210426 0.0890671816173865
0.0416014658494457 0.0581713928835015 8100.0000000000000000 0.0516115982294307 0.0172107374757840 0.0894627967089917
0.0409416168178430 0.0573231863399031 8200.0000000000000000 0.0507605188394645 0.0170497433266937 0.0877275288734181
0.0405570430020426 0.0567508156976758 8300.0000000000000000 0.0502932160245522 0.0168443757881333 0.0870206296103570
0.0401771361429526 0.0562038900636873 8400.0000000000000000 0.0498467309351402 0.0166473008704363 0.0863585966634844
0.0397946700367978 0.0556668793181670 8500.0000000000000000 0.0494067604227897 0.0164541825270990 0.0857113098090951
0.0394932327631475 0.0552920598136286 8600.0000000000000000 0.0490968068074245 0.0163245872704693 0.0852773473824527
0.0391521929443533 0.0547974537341606 8700.0000000000000000 0.0486892614077932 0.0161535617733524 0.0846538371793068
0.0388209796289842 0.0543439408560296 8800.0000000000000000 0.0483076409961834 0.0159955594578403 0.0840700840418794
0.0384865147340688 0.0538981165461196 8900.0000000000000000 0.0479309450133729 0.0158394880911880 0.0834996606821150
0.0382897848740325 0.0536960899583043 9000.0000000000000000 0.0477729139980129 0.0158157418376089 0.0832900393221060
0.0379004341543755 0.0531580916609050 9100.0000000000000000 0.0473021544435034 0.0155880526900860 0.0825620392686473
0.0375991474533338 0.0527520099469589 9200.0000000000000000 0.0469491373432314 0.0154487731724876 0.0819966188001454
0.0372962651734368 0.0523579539148276 9300.0000000000000000 0.0466033746745709 0.0153129456572792 0.0814463339527402
0.0369885957879653 0.0519635094030065 9400.0000000000000000 0.0462546461498031 0.0151766009504721 0.0808898784577684
0.0367707553750335 0.0517404162370292 9500.0000000000000000 0.0460558041367153 0.0151093854230328 0.0806026595117657
0.0364847629042015 0.0513392562960131 9600.0000000000000000 0.0457012501550521 0.0149674765642617 0.0800135048557323
0.0362074380705334 0.0509778413402505 9700.0000000000000000 0.0453717926520015 0.0148429890867929 0.0794589021104289
0.0359304926687123 0.0506237397495373 9800.0000000000000000 0.0450464917609277 0.0147203082922252 0.0789114263332358
0.0358951178834923 0.0505650130784099 9900.0000000000000000 0.0450748060580793 0.0147544305414441 0.0790846627289709
0.0354739562708900 0.0500680439447324 10000.0000000000000000 0.0445372453435906 0.0145335361134400 0.0780734450453000
0.0352169812014184 0.0497243119197631 10100.0000000000000000 0.0442165723912893 0.0144138099805457 0.0775111864634300
0.0349693049845702 0.0494039667971306 10200.0000000000000000 0.0439133104609950 0.0143028664356382 0.0769771036266410
0.0347136826330990 0.0490760949204869 10300.0000000000000000 0.0435945641779245 0.0141897123932070 0.0763987667649051
0.0345726185335483 0.0489315399302310 10400.0000000000000000 0.0434683582367979 0.0141480980586852 0.0762211764247272
0.0343276273341680 0.0485868138590485 10500.0000000000000000 0.0431494411280854 0.0140249152631918 0.0756584080559332
0.0341032405540063 0.0482893187589555 10600.0000000000000000 0.0428670374066775 0.0139237704529632 0.0751518198607851
0.0338809308542239 0.0479974589155655 10700.0000000000000000 0.0425931877980574 0.0138240890693997 0.0746702723530407
0.0337544168521715 0.0478956593954073 10800.0000000000000000 0.0424603485408822 0.0138217125280292 0.0743696053879211
0.0335191502546833 0.0475352377243800 10900.0000000000000000 0.0421756715310734 0.0136726697629590 0.0739756283822712
0.0333073263309971 0.0472462506646309 11000.0000000000000000 0.0419086605807699 0.0135762796679069 0.0735047856595449
0.0331026001427708 0.0469717187800061 11100.0000000000000000 0.0416596759043269 0.0134851002609939 0.0730792844335369
0.0330351427510787 0.0469994180221066 11200.0000000000000000 0.0417169402719891 0.0135274694471692 0.0733057308676019
0.0327654101650360 0.0465391574580112 11300.0000000000000000 0.0412903106205398 0.0133460238192598 0.0725106510398523
0.0325554552600317 0.0462451317677245 11400.0000000000000000 0.0410311075222103 0.0132464938038766 0.0720773492572086
0.0323639091898274 0.0459833930676453 11500.0000000000000000 0.0408049720285823 0.0131607174413722 0.0717118684154842
0.0325226278402470 0.0459833904277449 11600.0000000000000000 0.0412520297972699 0.0131072589785233 0.0733948419425644
0.0320603866432079 0.0455949212529105 11700.0000000000000000 0.0404981637322316 0.0130384015437227 0.0712989454890853
0.0318553846134378 0.0452991864750504 11800.0000000000000000 0.0402487569561118 0.0129356092985217 0.0709048474374372
0.0316796597505560 0.0450549997678630 11900.0000000000000000 0.0400484126671682 0.0128561303759545 0.0706028607742993
0.0319727595504750 0.0453542081688176 12000.0000000000000000 0.0407136819509451 0.0126845792766198 0.0728431808078680
0.0314271262791844 0.0447355171446682 12100.0000000000000000 0.0398133900710912 0.0127625345549004 0.0703283823056119
0.0312307170616439 0.0444447685766413 12200.0000000000000000 0.0395814204001277 0.0126574667275866 0.0699927292346389
0.0310736741201760 0.0442229534910571 12300.0000000000000000 0.0394077269892412 0.0125861712091202 0.0697481091366114
0.0309218149922635 0.0440113432887080 12400.0000000000000000 0.0392487513081235 0.0125183286765865 0.0695435182749360
0.0308903245054142 0.0440236358608438 12500.0000000000000000 0.0392697024186877 0.0125361801073502 0.0696286692011426
0.0306904090470821 0.0436990602066203 12600.0000000000000000 0.0390315376872964 0.0124193536834504 0.0693173278120329
0.0305479236973349 0.0434938187259792 12700.0000000000000000 0.0388777900734716 0.0123534934463658 0.0691159244242067
0.0304144621267830 0.0433057985849655 12800.0000000000000000 0.0387437686479739 0.0122945540132290 0.0689602598669181
0.0304410279644423 0.0434013484313120 12900.0000000000000000 0.0388357298437999 0.0123737303726400 0.0691268126068052
0.0302216605894900 0.0430471891539648 13000.0000000000000000 0.0385799099768645 0.0122166501533194 0.0688341400106840
0.0300871503386429 0.0428490311725189 13100.0000000000000000 0.0384395273022152 0.0121517969516763 0.0686701307460225
0.0299667787666344 0.0426778252162618 13200.0000000000000000 0.0383263132146739 0.0120988978992163 0.0685617509765832
0.0300418574150665 0.0427386798395849 13300.0000000000000000 0.0383926864416344 0.0121908323117673 0.0685993762001191
0.0298006438831531 0.0424561379383778 13400.0000000000000000 0.0382018759699021 0.0120372089296013 0.0685135131284763
0.0296733091554310 0.0422668319903531 13500.0000000000000000 0.0380789206444019 0.0119745574558730 0.0684009839759506
0.0295622871834624 0.0421085928812676 13600.0000000000000000 0.0379827954367879 0.0119263784537084 0.0683339232287131
0.0296278985076440 0.0422171061482039 13700.0000000000000000 0.0380381075592764 0.0120201490359826 0.0682872765452752
0.0294214387805472 0.0419225108409756 13800.0000000000000000 0.0378868244184896 0.0118798190096289 0.0683235290428065
0.0293012213898927 0.0417434542913435 13900.0000000000000000 0.0377734869031321 0.0118194933902428 0.0682297785410493
0.0291984073955429 0.0415967906121246 14000.0000000000000000 0.0376867300209748 0.0117754220652783 0.0681763000109534
0.0293248269557755 0.0418021300307727 14100.0000000000000000 0.0377346522576841 0.0119236808905801 0.0678879711536082
0.0290787820390232 0.0414409082328642 14200.0000000000000000 0.0376120010886094 0.0117427627368454 0.0681855513457046
0.0289619609960888 0.0412651887809387 14300.0000000000000000 0.0375024416554978 0.0116820797862910 0.0681005370586726
0.0288653374564924 0.0411265037581620 14400.0000000000000000 0.0374219078987429 0.0116409378664284 0.0680548525138887
0.0289151757298247 0.0412359094578111 14500.0000000000000000 0.0374367862859435 0.0117286259438304 0.0678674340123077
0.0287557415786610 0.0409804139835747 14600.0000000000000000 0.0373518324136717 0.0116118931132442 0.0680592809792070
0.0286496693308838 0.0408207481049918 14700.0000000000000000 0.0372550537181806 0.0115575621830604 0.0679922352537864
0.0285604551331675 0.0406912111930615 14800.0000000000000000 0.0371810644444404 0.0115203471880876 0.0679522442634449
0.0285879124432901 0.0407908491245628 14900.0000000000000000 0.0372556381730645 0.0115853002784429 0.0680584908459623
0.0284563786795609 0.0405472890188953 15000.0000000000000000 0.0371093484949773 0.0114901961092139 0.0679435301722392
0.0283628518588463 0.0404073066920382 15100.0000000000000000 0.0370271333507249 0.0114453927957500 0.0678929820562653
0.0287062845235794 0.0408872964074089 15200.0000000000000000 0.0374001238187653 0.0109151306159671 0.0690917837281057
0.0283063412783967 0.0403495440435395 15300.0000000000000000 0.0370114602721398 0.0114638346404515 0.0679261211261716
0.0281886679867147 0.0401582372897641 15400.0000000000000000 0.0368934460812213 0.0113861258505215 0.0678407531978847
0.0281052473863849 0.0400325459132479 15500.0000000000000000 0.0368201743791989 0.0113479912865692 0.0677949129305934
0.0283951133759968 0.0400208065413503 15600.0000000000000000 0.0372130485233687 0.0113117899903583 0.0691244841857694
0.0280532481772887 0.0399759665483200 15700.0000000000000000 0.0368000163329990 0.0113656410907900 0.0678052095155972
0.0279461259752668 0.0398025372809926 15800.0000000000000000 0.0366937708540088 0.0112965676728327 0.0677298524869432
0.0278697441562614 0.0396858813041823 15900.0000000000000000 0.0366252642597110 0.0112623703340361 0.0676830612443641
0.0279918639701335 0.0399572598653745 16000.0000000000000000 0.0368363934043800 0.0114661378921913 0.0679303118898205
0.0278124163266124 0.0396160951245618 16100.0000000000000000 0.0365900191193599 0.0112697532415942 0.0676618117846710
0.0277225845001394 0.0394686990155185 16200.0000000000000000 0.0365008847306177 0.0112145197965293 0.0675977356102835
0.0276542122236778 0.0393630693815454 16300.0000000000000000 0.0364379258694367 0.0111853729220953 0.0675490489504283
0.0277479817268340 0.0395815067778297 16400.0000000000000000 0.0365292823082044 0.0113132742742481 0.0674743664539057
0.0276032281158239 0.0392964823338744 16500.0000000000000000 0.0363995428069984 0.0111895710734600 0.0675088897048353
0.0275246665227623 0.0391673701719334 16600.0000000000000000 0.0363207300010118 0.0111430303387664 0.0674478529705849
0.0274635612923818 0.0390713347409930 16700.0000000000000000 0.0362621248144591 0.0111174768560019 0.0673961263684597
0.0275528861377342 0.0392675247332172 16800.0000000000000000 0.0363428349693967 0.0112400825003764 0.0673108465062588
0.0274212605746052 0.0390147353479560 16900.0000000000000000 0.0362259254600337 0.0111247127844325 0.0673429931331411
0.0273494972593246 0.0388942703926276 17000.0000000000000000 0.0361511635424367 0.0110810674649389 0.0672798190528559
0.0272942292523925 0.0388055018357009 17100.0000000000000000 0.0360954513900431 0.0110575715665747 0.0672245029055042
0.0273712840613512 0.0389833331218277 17200.0000000000000000 0.0361868279709137 0.0111665212492656 0.0672261734512103
0.0272579567935828 0.0387536963966067 17300.0000000000000000 0.0360593302419521 0.0110640866955977 0.0671615810820211
0.0271937834600330 0.0386446105521606 17400.0000000000000000 0.0359899383626783 0.0110252026448980 0.0670961567936215
0.0271442713568148 0.0385636088728651 17500.0000000000000000 0.0359383507864226 0.0110041099233414 0.0670414129926693
0.0272066332906722 0.0386962963500328 17600.0000000000000000 0.0360328730334538 0.0110936771785491 0.0671348853145611
0.0271108700687658 0.0385128888968553 17700.0000000000000000 0.0358993938676085 0.0110070616214285 0.0669667548833845
0.0270546384267387 0.0384170104740426 17800.0000000000000000 0.0358368042695544 0.0109740579245046 0.0669015102529317
0.0269656465837068 0.0383097946207801 17900.0000000000000000 0.0355995424509383 0.0109139076856358 0.0662088209136304
0.0270670985232804 0.0384626266737822 18000.0000000000000000 0.0358575112213127 0.0110319399449983 0.0668683797431896
0.0269835565918793 0.0383021855885442 18100.0000000000000000 0.0357538979542463 0.0109581505052683 0.0667716991312935
0.0269326032601950 0.0382149971829793 18200.0000000000000000 0.0356955252240687 0.0109279628897897 0.0667065375633108
0.0269102940845225 0.0381631365207793 18300.0000000000000000 0.0357217372039288 0.0109223060830952 0.0668912121273182
0.0269514157732298 0.0382705749475264 18400.0000000000000000 0.0357238578992379 0.0109914283031512 0.0666820125730444
0.0268710249307583 0.0381151356038198 18500.0000000000000000 0.0356198482305711 0.0109157972515464 0.0665774351361598
0.0268227823788878 0.0380318850973737 18600.0000000000000000 0.0355631913143795 0.0108856045901792 0.0665124931910774
0.0267986000019429 0.0379798413192330 18700.0000000000000000 0.0355748275920998 0.0108771801145279 0.0666436889326955
0.0268494725309389 0.0381013507079815 18800.0000000000000000 0.0356023362733078 0.0109545968914516 0.0665039249628592
0.0267703407569808 0.0379465303532213 18900.0000000000000000 0.0354954230091497 0.0108766773158627 0.0663881436105340
0.0267240822945586 0.0378659217112653 19000.0000000000000000 0.0354400184382184 0.0108456506495227 0.0663244190975269
0.0266887359489565 0.0378061103016062 19100.0000000000000000 0.0354000614087949 0.0108281089153030 0.0662772904693139
0.0267529794923580 0.0379526665713516 19200.0000000000000000 0.0354834177623652 0.0109211680910809 0.0663068568946701
0.0266796735847661 0.0377935116406964 19300.0000000000000000 0.0353793208672031 0.0108403265016717 0.0662037717416782
0.0266350077467517 0.0377145953964129 19400.0000000000000000 0.0353248044793575 0.0108079635679386 0.0661416512063267
0.0266011963365074 0.0376574892840016 19500.0000000000000000 0.0352836268190875 0.0107896799241466 0.0660861417316945
0.0266829692568188 0.0378431603719644 19600.0000000000000000 0.0353820024862753 0.0108968971301863 0.0661049831861317
0.0266031946004361 0.0376630000136573 19700.0000000000000000 0.0352764928249335 0.0108099576864104 0.0660298189992302
0.0265587158373288 0.0375825101941187 19800.0000000000000000 0.0352212977650509 0.0107740247645813 0.0659699402641748
0.0265266196000943 0.0375275237032485 19900.0000000000000000 0.0351816371150183 0.0107545918192008 0.0659178133375297
0.0267012710689901 0.0378065962367607 20000.0000000000000000 0.0353641857246288 0.0109101972714969 0.0660386783212676
0.0264235739647401 0.0372684739550201 20100.0000000000000000 0.0353618915923453 0.0104202620489947 0.0673352564006264
0.0266796873583766 0.0378770329840361 20200.0000000000000000 0.0349019515279320 0.0110470729282109 0.0640040128411045
0.0272246997660913 0.0386210928392361 20300.0000000000000000 0.0355448007096182 0.0115402135701554 0.0647931966629899
0.0270304193526231 0.0375182918236215 20400.0000000000000000 0.0347138266578587 0.0108081502560162 0.0634984451991738
0.0263236846830402 0.0371040243313012 20500.0000000000000000 0.0344239513075486 0.0106931491372403 0.0635749470786127
0.0255245656727713 0.0359037305398206 20600.0000000000000000 0.0337897952337794 0.0102246095101177 0.0635062752124081
0.0252611330704588 0.0355109335951037 20700.0000000000000000 0.0334198229605475 0.0098458685324286 0.0630613566441990
0.0260100860936066 0.0366334964691459 20800.0000000000000000 0.0341712503462710 0.0099614555832482 0.0640799632390834
0.0263803415708035 0.0374357498101005 20900.0000000000000000 0.0345778903459116 0.0101639895746261 0.0643314804281163
0.0265854162643387 0.0377153649841904 21000.0000000000000000 0.0346597478271802 0.0106627874901350 0.0636754225700566
0.0265082720826343 0.0379757048076404 21100.0000000000000000 0.0345095909701758 0.0109092360976803 0.0626451508927484
0.0264596634822865 0.0372540171350214 21200.0000000000000000 0.0344661281547200 0.0105682088818861 0.0635826231196859
0.0250750229278086 0.0353024402637660 21300.0000000000000000 0.0331171839324050 0.0098441009497548 0.0622471715882905
0.0255391609863584 0.0359012327320196 21400.0000000000000000 0.0333468550169440 0.0101042044692000 0.0618428218801981
0.0257780666102842 0.0364809687237116 21500.0000000000000000 0.0335524609243045 0.0105205877843583 0.0614302205788638
0.0251197490548731 0.0357108395858800 21600.0000000000000000 0.0330533200047076 0.0103234750793362 0.0610592162987412
0.0257903798921846 0.0358494421246343 21700.0000000000000000 0.0331941858712701 0.0105733348826590 0.0605635865856025
0.0254059418947277 0.0352674234513749 21800.0000000000000000 0.0328637085450917 0.0102006070284084 0.0605808618058559
0.0243153728334463 0.0341995985753758 21900.0000000000000000 0.0322561846760628 0.0097092033472255 0.0608005639482037
0.0247809415531000 0.0344453423452471 22000.0000000000000000 0.0326953284491058 0.0102302114025573 0.0613248184955189
0.0246108508454242 0.0339283206184948 22100.0000000000000000 0.0324288268985454 0.0099040927228991 0.0612720434073635
0.0242063448951346 0.0333783054603320 22200.0000000000000000 0.0319771646737639 0.0097281877715551 0.0605958205680338
0.0244430199054742 0.0339569555043857 22300.0000000000000000 0.0321965863624491 0.0100132310233201 0.0603731390166162
0.0247312837891340 0.0349477326513738 22400.0000000000000000 0.0325396402588865 0.0103939969436697 0.0600855476513685
0.0245093483109190 0.0345781346877662 22500.0000000000000000 0.0321309165917546 0.0102392950455029 0.0591968883228302
0.0242204375131016 0.0346835675800867 22600.0000000000000000 0.0321877002468717 0.0103327784931028 0.0595140174011957
0.0240415023068571 0.0341617741888948 22700.0000000000000000 0.0318569651829222 0.0102017424972640 0.0590228417386731
0.0238843373917997 0.0335192652986606 22800.0000000000000000 0.0316115851647914 0.0099782389460740 0.0590644990226310
0.0237137748343425 0.0335451799902656 22900.0000000000000000 0.0314942978084389 0.0100234005695759 0.0586948358395716
0.0234766835269895 0.0331907572459670 23000.0000000000000000 0.0311657258527821 0.0100256432283576 0.0579698194098145
0.0229449106303043 0.0328704537881537 23100.0000000000000000 0.0309490203468149 0.0099700425421479 0.0580106744266538
0.0234779857307057 0.0333341534884436 23200.0000000000000000 0.0311300680669045 0.0100926621927231 0.0576154708557455
0.0236441298964032 0.0332795578048975 23300.0000000000000000 0.0311475500288956 0.0102379417156954 0.0574285706985865
0.0237382628355204 0.0339419477267610 23400.0000000000000000 0.0313531370990560 0.0102826519411300 0.0574496858928126
0.0235591568337795 0.0339676472548659 23500.0000000000000000 0.0313071416543770 0.0103479689662100 0.0573537935626528
0.0239976284788421 0.0343875301050571 23600.0000000000000000 0.0314772499053941 0.0104665578717069 0.0570572831659705
0.0238984246676300 0.0343344568026027 23700.0000000000000000 0.0314386178622316 0.0104667951334566 0.0570547948452372
0.0243216937783394 0.0348691960063623 23800.0000000000000000 0.0317731740509001 0.0107876346774518 0.0571141717414470
0.0237352136177144 0.0345738119395567 23900.0000000000000000 0.0313328190030124 0.0105082083132122 0.0565140421415663
0.0238461165225394 0.0341043423196472 24000.0000000000000000 0.0312348985508120 0.0104802694914802 0.0565088658695811
0.0235605533156342 0.0332131782635233 24100.0000000000000000 0.0308712759182972 0.0103936264656247 0.0563177456284067
0.0238460847213636 0.0335397899972640 24200.0000000000000000 0.0310766917927793 0.0105455541626578 0.0563753382898318
0.0231948030553722 0.0331184904133125 24300.0000000000000000 0.0306998255407697 0.0105305148359864 0.0559554938584075
0.0226608394382359 0.0323895428110365 24400.0000000000000000 0.0303018989583260 0.0103150640503929 0.0558421495336385
0.0224016565396945 0.0322435828241543 24500.0000000000000000 0.0301649642243631 0.0102265080684079 0.0557881094651956
0.0224621433679903 0.0322937122706125 24600.0000000000000000 0.0302050130795274 0.0103146193070938 0.0557495773724132
0.0227963795029504 0.0326060887662658 24700.0000000000000000 0.0303619399432431 0.0103930874983908 0.0556522040053653
0.0229132456563584 0.0330880006182901 24800.0000000000000000 0.0304924369414193 0.0105101752813417 0.0554583262096868
0.0232869522276790 0.0334695054703777 24900.0000000000000000 0.0306468314645534 0.0106905039830125 0.0551403641771444
0.0231926964656239 0.0334406339305493 25000.0000000000000000 0.0305159664554055 0.0107786253601074 0.0546519100653416
0.0229404456015502 0.0333656336691695 25100.0000000000000000 0.0303211102807951 0.0107224039712195 0.0542559578812413
0.0223599722312417 0.0324540475035263 25200.0000000000000000 0.0297869799697345 0.0103228391998005 0.0540110609443695
0.0219935339858692 0.0319358858084314 25300.0000000000000000 0.0295695364756452 0.0100139105209839 0.0543348155872963
0.0216704976346582 0.0313177117976538 25400.0000000000000000 0.0292014604177563 0.0097219309526184 0.0540957012860948
0.0218164238962255 0.0313234496948050 25500.0000000000000000 0.0294165353992221 0.0098340602131171 0.0546922077927410
0.0217108541949463 0.0310935043583765 25600.0000000000000000 0.0292419615491733 0.0096715340769970 0.0544919535663736
0.0219569679210875 0.0313220180931113 25700.0000000000000000 0.0294125203130004 0.0098324781001003 0.0545386171377026
0.0216861933820826 0.0313095008407071 25800.0000000000000000 0.0292481704471944 0.0096876775032221 0.0543093100627659
0.0217826437560786 0.0313744007795888 25900.0000000000000000 0.0292835518418220 0.0097181605205895 0.0542590023110312
0.0217642013580136 0.0311723815335817 26000.0000000000000000 0.0291732372852681 0.0096900447743397 0.0540663214751375
0.0218008442459348 0.0311752210221374 26100.0000000000000000 0.0292440589231907 0.0097346453012421 0.0542655251234483
0.0216790031781570 0.0311326660719540 26200.0000000000000000 0.0291145994662114 0.0096547891590156 0.0539919394557191
0.0215792664793872 0.0313453756893710 26300.0000000000000000 0.0291605525203812 0.0097717952067993 0.0539457727059673
0.0217865461771371 0.0315026354134243 26400.0000000000000000 0.0291396278702107 0.0098168721300780 0.0534524577602035
0.0217758466310160 0.0315718096847942 26500.0000000000000000 0.0290806731145616 0.0097971169056272 0.0531779192368091
0.0217629598413341 0.0314636957409235 26600.0000000000000000 0.0289524985580368 0.0096860028718890 0.0528973357780006
0.0220245445978297 0.0316098540614421 26700.0000000000000000 0.0291524186323640 0.0098202271829113 0.0531550486872730
0.0218034264345574 0.0313945669456720 26800.0000000000000000 0.0290711147734319 0.0097850661898781 0.0533013995236199
0.0218084191549309 0.0314365423115782 26900.0000000000000000 0.0291157953298863 0.0098512346077036 0.0533669852453324
0.0219188488389906 0.0313132378394580 27000.0000000000000000 0.0291291346940270 0.0098829133026621 0.0534015387949973
0.0216039791800200 0.0311411240078557 27100.0000000000000000 0.0288903292435362 0.0096501373158592 0.0531660764704101
0.0214267338584059 0.0311055326691147 27200.0000000000000000 0.0287466921475895 0.0095655664294177 0.0528889356334196
0.0217878480919566 0.0313830341307645 27300.0000000000000000 0.0289172410686953 0.0096239473710437 0.0528741346810164
0.0217037885735258 0.0313311069385620 27400.0000000000000000 0.0288849475326047 0.0096970439213862 0.0528078506969449
0.0218183818504478 0.0314786831494623 27500.0000000000000000 0.0289165791331914 0.0096662933256606 0.0527029582071947
0.0220553714008235 0.0318399579925775 27600.0000000000000000 0.0290923047451672 0.0098416635015247 0.0526322260857432
0.0221631472539521 0.0321355474092220 27700.0000000000000000 0.0292092299209379 0.0098939532275317 0.0526442717930457
0.0221755238308096 0.0321321103714102 27800.0000000000000000 0.0292370027755045 0.0099231898822216 0.0527171870175766
0.0221762606982047 0.0319298550025595 27900.0000000000000000 0.0292165540538320 0.0099726794464281 0.0527874210681357
0.0219799950438618 0.0316325639163003 28000.0000000000000000 0.0290785985369440 0.0099098159535310 0.0527920192340832
0.0218643594890006 0.0314856086049191 28100.0000000000000000 0.0289160917777465 0.0098057048271844 0.0525086941898817
0.0218721335759484 0.0314345072636779 28200.0000000000000000 0.0289011374856290 0.0096706900492710 0.0526272190536187
0.0217807873260484 0.0314669281387015 28300.0000000000000000 0.0289316012390284 0.0097350658963535 0.0527436235950101
0.0217556010192290 0.0312333593576754 28400.0000000000000000 0.0287961263642144 0.0096304441552463 0.0525651009247068
0.0216226891199033 0.0309760644999137 28500.0000000000000000 0.0286269018128389 0.0094458866031493 0.0524629670283895
0.0215761028084884 0.0309658608741821 28600.0000000000000000 0.0286550000057426 0.0094316862133027 0.0526463501269971
0.0216503977716953 0.0311495458822160 28700.0000000000000000 0.0287730328690289 0.0094861547524055 0.0528060330697987
0.0215395478300955 0.0312123553950094 28800.0000000000000000 0.0287467316844118 0.0094781895293607 0.0527568339831815
0.0216619211419261 0.0311067158549597 28900.0000000000000000 0.0287108887937540 0.0095210884077884 0.0525538297703419
0.0217734745922818 0.0311481571246308 29000.0000000000000000 0.0287191486715178 0.0095782406946457 0.0523767222745127
0.0216624540509013 0.0311317049451107 29100.0000000000000000 0.0286072209826169 0.0095093067438966 0.0521254181905592
0.0214618753178526 0.0309260719907396 29200.0000000000000000 0.0285328229244143 0.0094269211329667 0.0523164232560982
0.0211392452456595 0.0308881702482453 29300.0000000000000000 0.0283953143060727 0.0092950099892352 0.0522588317411507
0.0213931417365935 0.0307101427489404 29400.0000000000000000 0.0284238119178150 0.0093151438946282 0.0522768192910979
0.0215228012412856 0.0306869166337368 29500.0000000000000000 0.0284394985059754 0.0093433414458914 0.0522049347029878
0.0215192680685468 0.0307214476858401 29600.0000000000000000 0.0283375218275955 0.0092829247905688 0.0518264467654264
0.0216431664943573 0.0306464643539532 29700.0000000000000000 0.0283454039176097 0.0092624194424445 0.0518295653796836
0.0217919263550892 0.0310447452614595 29800.0000000000000000 0.0285730738777370 0.0093645747206926 0.0520910491737066
0.0216574262912837 0.0310084006710592 29900.0000000000000000 0.0285200835424866 0.0093823651891381 0.0520321420184653
0.0215028793819960 0.0310752130630072 30000.0000000000000000 0.0284906051595140 0.0094032154063900 0.0519811127866627
0.0215717441691402 0.0311950166407944 30100.0000000000000000 0.0285481763703203 0.0094820326578688 0.0519439120134779
0.0214794273191881 0.0311117087721284 30200.0000000000000000 0.0284793540745367 0.0095197078705685 0.0518065723362618
0.0214353918453357 0.0312282855188853 30300.0000000000000000 0.0285008152685077 0.0095401603325447 0.0517994233772650
0.0216611386545833 0.0311977587190405 30400.0000000000000000 0.0285282429144770 0.0095349288467556 0.0517191454375285
0.0215890791749887 0.0311543772666706 30500.0000000000000000 0.0285099028129422 0.0094489529455553 0.0518472018645543
0.0215311807867115 0.0311621581360683 30600.0000000000000000 0.0285121793174185 0.0094692024567901 0.0518861758901040
0.0215949183758051 0.0309528027402095 30700.0000000000000000 0.0284387993138618 0.0094571390127111 0.0517503371267216
0.0215586293455354 0.0310309311712391 30800.0000000000000000 0.0284317995913618 0.0094552808170855 0.0516823570315873
0.0215101764014551 0.0310160321358723 30900.0000000000000000 0.0284263618135513 0.0094344197685756 0.0517448189483021
0.0215963972694429 0.0311362075612630 31000.0000000000000000 0.0284961770455538 0.0094105429910999 0.0518415603604095
0.0216507487190403 0.0312070851453391 31100.0000000000000000 0.0285530715520344 0.0094407921910525 0.0519136601527056
0.0216786249404703 0.0311859157536000 31200.0000000000000000 0.0285578252650971 0.0094661501703513 0.0519006101959669
0.0216612614152899 0.0310963964312251 31300.0000000000000000 0.0284562916390107 0.0094260852169997 0.0516414234925282
0.0215997457173849 0.0312110107373507 31400.0000000000000000 0.0284822988952087 0.0095742916922926 0.0515441474338064
0.0219778035246188 0.0314350406767949 31500.0000000000000000 0.0286724186074364 0.0096985393874362 0.0515782908408956
0.0220989312158554 0.0317328764855004 31600.0000000000000000 0.0288684944866069 0.0098348198894286 0.0518073503556431
0.0221728457295440 0.0318808962787738 31700.0000000000000000 0.0289444650898196 0.0097946818236553 0.0519294365273052
0.0222078213556989 0.0318182853275960 31800.0000000000000000 0.0289163282857350 0.0096478911098328 0.0519913153498124
0.0219826571619559 0.0317693949336467 31900.0000000000000000 0.0288351428056652 0.0096565717099694 0.0519319474170887
0.0219247370945228 0.0316050292055137 32000.0000000000000000 0.0287528700435904 0.0096792787609163 0.0518024351134088
0.0219812743788334 0.0316459403588748 32100.0000000000000000 0.0287802804165143 0.0096254467214636 0.0518684602068853
0.0217266164307437 0.0315008349513465 32200.0000000000000000 0.0286356417382564 0.0095705729648223 0.0517445426061132
0.0217223939768888 0.0314630733003582 32300.0000000000000000 0.0286731008621425 0.0095602005165856 0.0519467356547375
0.0218510490963644 0.0314163877863209 32400.0000000000000000 0.0286981084877238 0.0095469550947933 0.0519780419734165
0.0217047356682061 0.0313044178615842 32500.0000000000000000 0.0285618670973871 0.0094826514845935 0.0517556633751646
0.0214904874267568 0.0312106907045935 32600.0000000000000000 0.0284596912100251 0.0094592624223943 0.0516783242863560
0.0215821543612032 0.0311893421872822 32700.0000000000000000 0.0284965976205962 0.0094047913616754 0.0518101025722240
0.0216640060770408 0.0313040828117184 32800.0000000000000000 0.0285897219572741 0.0094772442662626 0.0519135546740747
0.0215661114927525 0.0311766729884151 32900.0000000000000000 0.0285149441401342 0.0094925427949938 0.0518244492843756
0.0215196997529383 0.0311234797891312 33000.0000000000000000 0.0284599040400505 0.0094694319301105 0.0517270046880218
0.0215527002196152 0.0311193557362658 33100.0000000000000000 0.0284740469724290 0.0093824766671019 0.0518416552667331
0.0214388921208410 0.0310362696777814 33200.0000000000000000 0.0283911151043510 0.0093380284032574 0.0517512702155242
0.0214906058003697 0.0310744475114603 33300.0000000000000000 0.0284427319407830 0.0093335482983082 0.0518723261529939
0.0215366735656056 0.0310443423261177 33400.0000000000000000 0.0284210427831852 0.0093095020535904 0.0517936531874271
0.0214612915127994 0.0309294330997513 33500.0000000000000000 0.0283314868939708 0.0093290652580931 0.0516061577052393
0.0215531883166596 0.0310584699541834 33600.0000000000000000 0.0284277198849097 0.0093581597550514 0.0517410615137445
0.0215375367973133 0.0310248605423545 33700.0000000000000000 0.0284284592408475 0.0093966303395023 0.0517548092842200
0.0216022556704829 0.0311523628408905 33800.0000000000000000 0.0284938969218078 0.0094114172983070 0.0518095518775509
0.0216791108366945 0.0312371826417217 33900.0000000000000000 0.0285513756770340 0.0094450224694665 0.0518441867602534
0.0216619821848300 0.0312506700950365 34000.0000000000000000 0.0285274397063854 0.0093908802368951 0.0518062263087803
0.0215627841402135 0.0311759826788380 34100.0000000000000000 0.0284762629617550 0.0094211079788206 0.0517451770491479
0.0215980778428582 0.0310889448021203 34200.0000000000000000 0.0284414923321132 0.0094363454798862 0.0516426012035882
0.0216302266237865 0.0311006529028257 34300.0000000000000000 0.0284740589732476 0.0094403052494269 0.0517250511169515
0.0215345483284315 0.0311235369680753 34400.0000000000000000 0.0284434970933105 0.0093906032452614 0.0517252998314738
0.0214348282941217 0.0310082598395771 34500.0000000000000000 0.0283607597063335 0.0093134370440328 0.0516865136476023
0.0215220766202343 0.0310547334434293 34600.0000000000000000 0.0284082201670364 0.0093345927716247 0.0517214778328574
0.0215396320041304 0.0309323402020737 34700.0000000000000000 0.0283689549119660 0.0093242664122644 0.0516795810293955
0.0214775733266206 0.0309519462668090 34800.0000000000000000 0.0283740897679766 0.0093198037715677 0.0517470357069090
0.0213928221140786 0.0309641803137994 34900.0000000000000000 0.0283586247792866 0.0093113791394755 0.0517661175497929
0.0213744232864591 0.0309193192581691 35000.0000000000000000 0.0283465069079709 0.0092748433326853 0.0518174417545701
0.0214368524349501 0.0308989078025864 35100.0000000000000000 0.0283530332192158 0.0092581291475856 0.0518182434917412
0.0215396583178870 0.0309822827962153 35200.0000000000000000 0.0284476585339931 0.0092380432450458 0.0520306497768242
0.0214056059933592 0.0308811118071832 35300.0000000000000000 0.0283906748090497 0.0092149768436567 0.0520610045919998
0.0215479835208616 0.0308164932656477 35400.0000000000000000 0.0284144132619591 0.0092723381688048 0.0520208380925224
0.0215260827833346 0.0310124324548496 35500.0000000000000000 0.0284730402894747 0.0093271854634953 0.0520264604562193
0.0214102579184310 0.0310034689332053 35600.0000000000000000 0.0283875289210820 0.0092839405484550 0.0518524482842368
0.0214843525575946 0.0310413427807438 35700.0000000000000000 0.0284280629568286 0.0093041191751775 0.0518824373137986
0.0215730497393400 0.0310362081980380 35800.0000000000000000 0.0284671377859599 0.0092946480304082 0.0519646451760535
0.0213228466991899 0.0308021442719621 35900.0000000000000000 0.0282860775635473 0.0092476505523657 0.0517716687306712
0.0213809527152211 0.0307545356617277 36000.0000000000000000 0.0282937447071022 0.0092444866598325 0.0517950037916274
0.0213615946501301 0.0307771275218508 36100.0000000000000000 0.0282811997533806 0.0092322033469464 0.0517538734945951
0.0213454096570818 0.0307524035130888 36200.0000000000000000 0.0282705922540235 0.0092183891084847 0.0517661667374387
0.0214071631460880 0.0307529987819884 36300.0000000000000000 0.0283043274393115 0.0092297699418676 0.0518273778873022
0.0213448004584630 0.0305961119298284 36400.0000000000000000 0.0282613433576629 0.0092030072185372 0.0519014538238230
0.0211772232892432 0.0303654463523563 36500.0000000000000000 0.0281411215788817 0.0091441217599757 0.0518776949139514
0.0210765012863852 0.0302687855952134 36600.0000000000000000 0.0280554530433676 0.0090594706113279 0.0518170546805437
0.0210548010366587 0.0302178879622903 36700.0000000000000000 0.0280350486119923 0.0090141145593788 0.0518533908896415
0.0209543648115910 0.0301266254687462 36800.0000000000000000 0.0279696559917983 0.0089867749591596 0.0518108587276963
0.0209837335696892 0.0300271788561281 36900.0000000000000000 0.0279368710834700 0.0090323948141780 0.0517041770938846
0.0210496210761660 0.0301940256331979 37000.0000000000000000 0.0280211354952543 0.0090178841490944 0.0518230111225590
0.0209798308639732 0.0303547786381683 37100.0000000000000000 0.0279953181449943 0.0090606654993798 0.0515859975784558
0.0212022717944619 0.0305751867773878 37200.0000000000000000 0.0281394367476579 0.0091337976363277 0.0516464907824542
0.0212461856776596 0.0305425395989204 37300.0000000000000000 0.0281397916425369 0.0091389704647913 0.0516314708287764
0.0210999730093180 0.0304814728886728 37400.0000000000000000 0.0280511464764462 0.0090707424565894 0.0515523975512048
0.0210771290898269 0.0304285231042518 37500.0000000000000000 0.0280435143814750 0.0090431252273955 0.0516252801044259
0.0211441257237900 0.0304727506931249 37600.0000000000000000 0.0280990974661489 0.0090933667068663 0.0516861467408144
0.0211996209954509 0.0305004003502987 37700.0000000000000000 0.0281420163144895 0.0090961623455158 0.0517718815666928
0.0211584113424959 0.0304707080730107 37800.0000000000000000 0.0281264373248546 0.0091113384895972 0.0517652913943145
0.0211437765598215 0.0304167656559748 37900.0000000000000000 0.0281182813174400 0.0090995887355645 0.0518129943183993
0.0212128442202804 0.0304817253295675 38000.0000000000000000 0.0281570281614210 0.0090996954532102 0.0518338476426260
0.0211724414981946 0.0304603267822081 38100.0000000000000000 0.0281159318944516 0.0090654712836576 0.0517654880137463
0.0211938150104934 0.0304432884713930 38200.0000000000000000 0.0280949265738378 0.0090553942982609 0.0516872085152040
0.0212763110548727 0.0304870827451410 38300.0000000000000000 0.0281441040475641 0.0090973530528577 0.0517156693373848
0.0212434665534695 0.0306098608350497 38400.0000000000000000 0.0281796745170592 0.0091172875610787 0.0517480831186390
0.0212739663394856 0.0306347654632797 38500.0000000000000000 0.0281909491543792 0.0091558345251609 0.0516992302895905
0.0213236030891616 0.0306776617424404 38600.0000000000000000 0.0282152808601801 0.0091713465154602 0.0516885120936584
0.0212554827644492 0.0306677904927565 38700.0000000000000000 0.0281774957330229 0.0091642454893303 0.0516224641855557
0.0212479895938073 0.0305987637420339 38800.0000000000000000 0.0281494585481742 0.0091334415824516 0.0516176392744042
0.0211977090228523 0.0305929150530950 38900.0000000000000000 0.0281484638410778 0.0091436991677111 0.0516595321206528
0.0213173506499681 0.0307111317363770 39000.0000000000000000 0.0282277659415577 0.0091526173020080 0.0517299640778776
0.0212887031521681 0.0306376873957719 39100.0000000000000000 0.0282030825759211 0.0091594416297037 0.0517264981260405
0.0211934101406119 0.0305474188661980 39200.0000000000000000 0.0281286384681555 0.0091150644788090 0.0516586603870029
0.0212337509147962 0.0305690984824423 39300.0000000000000000 0.0281535179831480 0.0091198445086322 0.0516913780267212
0.0211822998762639 0.0305553782403947 39400.0000000000000000 0.0281250547807300 0.0090957774753339 0.0516667635309275
0.0211580432581761 0.0304621917027937 39500.0000000000000000 0.0280902817025729 0.0090849066941001 0.0516559851552217
0.0211745310652645 0.0304625879441207 39600.0000000000000000 0.0281087031515962 0.0090933942535938 0.0517042993434058
0.0210874523833209 0.0304314463850308 39700.0000000000000000 0.0280855163947611 0.0090702304149270 0.0517529363957660
0.0209943873563620 0.0303271957009008 39800.0000000000000000 0.0280287868337783 0.0090388991388553 0.0517546651389950
0.0210750278842015 0.0303051619447430 39900.0000000000000000 0.0280565677604466 0.0090355302290211 0.0518105509838207
0.0210675663572134 0.0302945381440194 40000.0000000000000000 0.0280246845512960 0.0089809987135746 0.0517556349903768
0.0210274136564658 0.0301025687119044 40100.0000000000000000 0.0279428084862771 0.0089016068091741 0.0517396447675642
0.0209980172419928 0.0299488923607161 40200.0000000000000000 0.0278845094321552 0.0088808630554042 0.0517102650705079
0.0210137447134219 0.0299196974034033 40300.0000000000000000 0.0278554402765725 0.0088287230026951 0.0516595959867697
0.0210107693350878 0.0299818689610743 40400.0000000000000000 0.0278981408438527 0.0088741953611200 0.0517257297181286
0.0211742651466231 0.0303030609700165 40500.0000000000000000 0.0280893250029721 0.0089547586246511 0.0519252152705978
0.0213193691820190 0.0305790609647257 40600.0000000000000000 0.0282625090206978 0.0090540198088087 0.0520975861272379
0.0212588225658858 0.0305213559964714 40700.0000000000000000 0.0282197140655656 0.0091134188130263 0.0519852588868790
0.0212310477036705 0.0305387894231223 40800.0000000000000000 0.0282410396723932 0.0090779668417673 0.0521163547210126
0.0210609404335824 0.0301500574703876 40900.0000000000000000 0.0280298410786955 0.0089511998711476 0.0519571665396642
0.0208928346694302 0.0301117276691080 41000.0000000000000000 0.0279378542596696 0.0088514567741916 0.0518953979259488
0.0209625339912404 0.0300390758178863 41100.0000000000000000 0.0279706531425761 0.0088394974796995 0.0520415052814783
0.0208971769937412 0.0300828430533798 41200.0000000000000000 0.0279669335021625 0.0088664343614271 0.0520212796001018
0.0209288914411601 0.0301092745214622 41300.0000000000000000 0.0279867121994445 0.0088772518119367 0.0520314310232190
0.0209362327673213 0.0300659533015366 41400.0000000000000000 0.0279683344928805 0.0089067116740956 0.0519644402285685
0.0209947651828091 0.0301355285000214 41500.0000000000000000 0.0280090215518810 0.0089155733629639 0.0519902191617296
0.0209702764286250 0.0302194518825041 41600.0000000000000000 0.0280247679037071 0.0089289642193590 0.0519803790843403
0.0210100012671713 0.0301845547512214 41700.0000000000000000 0.0280185322113772 0.0089307614028176 0.0519488114242987
0.0210398567363554 0.0302006283193206 41800.0000000000000000 0.0280323935370747 0.0089428257332408 0.0519462633593822
0.0209952841032679 0.0302217802640250 41900.0000000000000000 0.0280100512697176 0.0088993272115397 0.0519238135000378
0.0210116150604143 0.0300845810273390 42000.0000000000000000 0.0279471246077277 0.0088816877947985 0.0518106145483590
0.0210095559813272 0.0301042678121515 42100.0000000000000000 0.0279683158101172 0.0088656855975247 0.0518937538494653
0.0209511219568083 0.0300053553004265 42200.0000000000000000 0.0279019899429907 0.0088449711411802 0.0518065113735476
0.0209797064022933 0.0301237744396970 42300.0000000000000000 0.0279667692139067 0.0088925944880617 0.0518710015255750
0.0210658615882889 0.0301585497662284 42400.0000000000000000 0.0280162822343210 0.0089329066342681 0.0519078109484986
0.0210659738154811 0.0302696369881929 42500.0000000000000000 0.0280587989318799 0.0089456573974422 0.0519539275264033
0.0210429275068405 0.0302789981706810 42600.0000000000000000 0.0280540612827543 0.0089712772559376 0.0519230421975581
0.0210547514756853 0.0303886280400541 42700.0000000000000000 0.0280913698966411 0.0089850094108036 0.0519370906600215
0.0211591310069870 0.0303311084494290 42800.0000000000000000 0.0281212018398786 0.0090068769208367 0.0519876909822618
0.0210410179308545 0.0304184101258075 42900.0000000000000000 0.0281031273814372 0.0089904667372868 0.0519626147318001
0.0211768388872270 0.0305185576236360 43000.0000000000000000 0.0281790556834959 0.0090121162924738 0.0520087099306469
0.0212237932877214 0.0305376656164217 43100.0000000000000000 0.0282227439148548 0.0090590752684006 0.0520704414868757
0.0212286447901877 0.0306103181709541 43200.0000000000000000 0.0282338347372517 0.0090580937998361 0.0520382821880287
0.0213002752240835 0.0305929151418712 43300.0000000000000000 0.0282547519588674 0.0090763600158545 0.0520494574536602
0.0212796321846092 0.0305647945385856 43400.0000000000000000 0.0282172328281414 0.0090274234474841 0.0519970811418868
0.0212123076038473 0.0304993259525666 43500.0000000000000000 0.0281803532308769 0.0090308066520973 0.0519789727149962
0.0212142580379498 0.0305765287943532 43600.0000000000000000 0.0282162004128423 0.0090294515321825 0.0520445632868836
0.0212526846505347 0.0305566586238426 43700.0000000000000000 0.0282401334197380 0.0090325719637281 0.0521186184408465
0.0212703963488589 0.0306283713894147 43800.0000000000000000 0.0282779085245537 0.0090064076076241 0.0522064587523171
0.0213092730855773 0.0305730199568569 43900.0000000000000000 0.0282817248507001 0.0090068837469961 0.0522377226133700
0.0212112195729035 0.0304452485216506 44000.0000000000000000 0.0282286002024979 0.0089939908712449 0.0522639418441925
0.0211880706032835 0.0303593050316136 44100.0000000000000000 0.0281966420258801 0.0089872698272578 0.0522519226413657
0.0211379843447205 0.0302278009546474 44200.0000000000000000 0.0281357677294103 0.0089443334546982 0.0522329521635750
0.0210756512860916 0.0302225969481520 44300.0000000000000000 0.0281144725647979 0.0089083417495373 0.0522513002754106
0.0211972227843183 0.0301873823456927 44400.0000000000000000 0.0281520351276610 0.0089134103237898 0.0523101250568434
0.0211370112724548 0.0302288920425000 44500.0000000000000000 0.0281581077634529 0.0089188713451913 0.0523476563936657
0.0211608159609081 0.0302502712074803 44600.0000000000000000 0.0281579287680714 0.0089209221272226 0.0522997057766747
0.0211899666541420 0.0303012592381597 44700.0000000000000000 0.0281765044761128 0.0089558514014292 0.0522589406107203
0.0212176887975467 0.0303120489111094 44800.0000000000000000 0.0281976625681081 0.0089822961097004 0.0522786164540758
0.0212083326503287 0.0303793956891348 44900.0000000000000000 0.0282146612458331 0.0090048797428034 0.0522660369010653
0.0211901051196093 0.0305035533103137 45000.0000000000000000 0.0282795161699830 0.0090025927749758 0.0524218134750334
0.0211878053055701 0.0303827349067450 45100.0000000000000000 0.0282325577429479 0.0090005472955700 0.0523591434639067
0.0211410337517974 0.0304191206905522 45200.0000000000000000 0.0282352093143496 0.0089896589134583 0.0523910239015907
0.0211694671461760 0.0303531467537245 45300.0000000000000000 0.0282186275751810 0.0089919327679170 0.0523599636329065
0.0211057631684999 0.0303420496202077 45400.0000000000000000 0.0281961675861504 0.0089742576134350 0.0523625999424589
0.0211626827066140 0.0302940009869994 45500.0000000000000000 0.0281969123786193 0.0089517968064571 0.0523791690144068
0.0211037754154360 0.0302735788560452 45600.0000000000000000 0.0281409819856436 0.0089311893622945 0.0522553843087987
0.0210600452119966 0.0301713478547086 45700.0000000000000000 0.0280733340999019 0.0088705975596609 0.0521913457732415
0.0210764500514645 0.0301735388686260 45800.0000000000000000 0.0280815108000259 0.0088750734864618 0.0522009807935511
0.0211171817687851 0.0302381619461471 45900.0000000000000000 0.0281093300074099 0.0088870585542133 0.0521949177604941
0.0211418602632584 0.0303284962915180 46000.0000000000000000 0.0281542452436744 0.0089071745891103 0.0522394498308107
0.0211604009155622 0.0303771683559292 46100.0000000000000000 0.0281995938774822 0.0089665167543657 0.0522942894840715
0.0212173102981157 0.0304265488897353 46200.0000000000000000 0.0282554258054541 0.0089794036936381 0.0523984403403271
0.0212072039377142 0.0304711118641687 46300.0000000000000000 0.0282720116573251 0.0090014284210091 0.0524083024064083
0.0211218519085884 0.0305077964505952 46400.0000000000000000 0.0282506946662665 0.0089925957861360 0.0523805345197466
0.0212914001219592 0.0305124992217304 46500.0000000000000000 0.0282906796791733 0.0089504425515841 0.0524083768214193
0.0212171522277200 0.0304989726265433 46600.0000000000000000 0.0282576230101782 0.0089908125189669 0.0523235546674825
0.0211835948131305 0.0304676476071458 46700.0000000000000000 0.0282545514032429 0.0089737584689926 0.0523932047237027
0.0212199058965260 0.0305640689359305 46800.0000000000000000 0.0282899914220542 0.0090204704587237 0.0523555203970366
0.0213907573374905 0.0306488674918831 46900.0000000000000000 0.0283721208209617 0.0090626784755662 0.0523861799789071
0.0213639028144277 0.0306537721229488 47000.0000000000000000 0.0283793267024540 0.0090582086302697 0.0524414232421698
0.0213292100267228 0.0306061707729240 47100.0000000000000000 0.0283508496013021 0.0090755430531674 0.0523924745523943
0.0213271348114442 0.0306259432849918 47200.0000000000000000 0.0283808263975925 0.0090474665344816 0.0525227609594525
0.0212873963431360 0.0305988130995332 47300.0000000000000000 0.0283627097976526 0.0090375110932657 0.0525271186546755
0.0211648895210068 0.0305009980037629 47400.0000000000000000 0.0282842553123306 0.0089811819749026 0.0524899517496502
0.0212069397000621 0.0304411135686809 47500.0000000000000000 0.0282814529410996 0.0089455725039634 0.0525321859916921
0.0211957755567116 0.0304792442845892 47600.0000000000000000 0.0282958268902636 0.0089630933337086 0.0525451943860449
0.0212953005048841 0.0303614540628172 47700.0000000000000000 0.0283055981844078 0.0090032083196807 0.0525624298502490
0.0212349799514817 0.0304186445869706 47800.0000000000000000 0.0282990201092772 0.0089815559417427 0.0525608999569139
0.0212309626086296 0.0304320702210585 47900.0000000000000000 0.0283103270554531 0.0089591704421449 0.0526191049499794
0.0212058089926986 0.0304005803702274 48000.0000000000000000 0.0282868742731513 0.0089674458729905 0.0525736618566885
0.0212344790257215 0.0303872644729999 48100.0000000000000000 0.0282868238366061 0.0089709637165321 0.0525545881311711
0.0212876422719584 0.0304614000362056 48200.0000000000000000 0.0283230501561018 0.0090128330636580 0.0525303252525852
0.0212701628385507 0.0305179329768242 48300.0000000000000000 0.0283292520777521 0.0090047266200408 0.0525241858755929
0.0212687977045098 0.0305000156246147 48400.0000000000000000 0.0283187649537606 0.0090191519335206 0.0524870945523974
0.0212398924436020 0.0305214391272147 48500.0000000000000000 0.0283305583238922 0.0090102421872887 0.0525506595374636
0.0212374020597835 0.0304936189894698 48600.0000000000000000 0.0283204025678017 0.0089968386485208 0.0525537505734327
0.0212323395776025 0.0305018085138157 48700.0000000000000000 0.0283196794816573 0.0090098638525922 0.0525347059826187
0.0212644143528295 0.0305230305292855 48800.0000000000000000 0.0283441430527566 0.0090062449357031 0.0525828823932081
0.0211978820549968 0.0304638669541864 48900.0000000000000000 0.0283092835396541 0.0090060608760709 0.0525693242733621
0.0212202611576021 0.0304880975381325 49000.0000000000000000 0.0283189557153403 0.0090127118204563 0.0525547523451704
0.0212777286140795 0.0305165804031685 49100.0000000000000000 0.0283501948199279 0.0089932331929174 0.0526132370695461
0.0212531802001372 0.0305198837622043 49200.0000000000000000 0.0283364273370114 0.0089814169451135 0.0525912284405904
0.0212606960557687 0.0304827479895317 49300.0000000000000000 0.0283259509631773 0.0089898186029622 0.0525705412044465
0.0212380150941559 0.0305236155225317 49400.0000000000000000 0.0283367177745117 0.0089879860977833 0.0525972543835758
0.0212720435534884 0.0305204299119659 49500.0000000000000000 0.0283455960958992 0.0090321317287506 0.0525577791893919
0.0212633660783724 0.0305622061346329 49600.0000000000000000 0.0283497084130491 0.0090079493808824 0.0525653120583087
0.0212619952019539 0.0305736289229216 49700.0000000000000000 0.0283639107668993 0.0089995046650795 0.0526205142776422
0.0214590356058622 0.0306682235599867 49800.0000000000000000 0.0284911915523054 0.0090995231790122 0.0527379838643604
0.0214207375939634 0.0306750211477586 49900.0000000000000000 0.0284770153945350 0.0090634136266108 0.0527488892098070
0.0214066717632279 0.0307499735347791 50000.0000000000000000 0.0284950140362620 0.0090768478298441 0.0527465630171967
0.0215527062459659 0.0307123065011650 50100.0000000000000000 0.0285401180512585 0.0091281221646939 0.0527673372932092
0.0215010152983745 0.0308833852314487 50200.0000000000000000 0.0286239253698449 0.0091250442035948 0.0529862567459618
0.0213927659886666 0.0308495999775858 50300.0000000000000000 0.0286046719169475 0.0090734364493296 0.0531028852522081
0.0213431952224937 0.0308103441487557 50400.0000000000000000 0.0286024141338200 0.0090447287451984 0.0532113884188321
0.0213881932138055 0.0307834921097315 50500.0000000000000000 0.0286571429212755 0.0090533215054255 0.0534035648561395
0.0214595440459128 0.0308804891186314 50600.0000000000000000 0.0287035285723750 0.0091075185654155 0.0533665625595402
0.0215770391428758 0.0307399558657090 50700.0000000000000000 0.0287145632745000 0.0091460753021315 0.0533951827872837
0.0216439198816493 0.0309420704145317 50800.0000000000000000 0.0288067265366709 0.0091301131764858 0.0535108026740166
0.0217119909112823 0.0307841602086441 50900.0000000000000000 0.0287113173142752 0.0091509905473774 0.0531981275897972
0.0216143214011338 0.0308709793371214 51000.0000000000000000 0.0286703662009223 0.0090770487141492 0.0531191153512845
0.0216089459318605 0.0308697800063229 51100.0000000000000000 0.0286894590789784 0.0090962749151616 0.0531828354625687
0.0215668031175231 0.0309091882926509 51200.0000000000000000 0.0287077503704792 0.0091249390036831 0.0532300710680597
0.0215987704969569 0.0309696510085471 51300.0000000000000000 0.0287582330014090 0.0091566881337361 0.0533078223663961
0.0216532153726457 0.0311010636447918 51400.0000000000000000 0.0288285552534821 0.0091974410468091 0.0533625009496819
0.0216239361637593 0.0310618522759121 51500.0000000000000000 0.0287921884782164 0.0091901563734119 0.0532928090997823
0.0216478455961533 0.0310596956255997 51600.0000000000000000 0.0288063920953046 0.0091942351062974 0.0533237920531679
0.0216353485154911 0.0310078339782925 51700.0000000000000000 0.0287759624517278 0.0091629333025411 0.0532977340105866
0.0215942477541582 0.0309507678374450 51800.0000000000000000 0.0287384428035434 0.0091638200894594 0.0532449355331111
0.0215522610804829 0.0309615170538108 51900.0000000000000000 0.0287267837278540 0.0091406503125675 0.0532527064645549
0.0215950771929733 0.0309850537303491 52000.0000000000000000 0.0287573666724170 0.0091510754040203 0.0532982603623251
0.0216583054909471 0.0310504102941494 52100.0000000000000000 0.0288029739054840 0.0091605406641250 0.0533426391727144
0.0216341839145596 0.0310898495500609 52200.0000000000000000 0.0287997057343243 0.0091793494955755 0.0532954399771013
0.0216464626657718 0.0310575256284941 52300.0000000000000000 0.0288051627718688 0.0091525709257762 0.0533640918674332
0.0216009801135135 0.0309932114080001 52400.0000000000000000 0.0287832242093315 0.0091443491022598 0.0533943562135526
0.0215937814477977 0.0309887918898704 52500.0000000000000000 0.0287795312390613 0.0091388201159221 0.0533967315026552
0.0216030763984071 0.0309684774888733 52600.0000000000000000 0.0287834403990477 0.0091180327681298 0.0534441749407807
0.0215682379158912 0.0308928725016834 52700.0000000000000000 0.0287503323141140 0.0091260134739250 0.0534142053649563
0.0215302771577131 0.0308784798493599 52800.0000000000000000 0.0287259720676328 0.0090941633098712 0.0534009679535872
0.0215172944071707 0.0308310373520994 52900.0000000000000000 0.0287019163041972 0.0090694685625964 0.0533898648949224
0.0215456793211114 0.0308080358778962 53000.0000000000000000 0.0287105951004567 0.0090528214439386 0.0534358437588807
0.0215452471192596 0.0308430421677743 53100.0000000000000000 0.0287513474941084 0.0090356647200887 0.0535814359693112
0.0216791557305580 0.0308358570948822 53200.0000000000000000 0.0288288132536761 0.0090468169331637 0.0537534232561006
0.0216227313624466 0.0308771869232987 53300.0000000000000000 0.0288735218140689 0.0090934170525916 0.0539007519179387
0.0216102974199785 0.0307113593778390 53400.0000000000000000 0.0288465219039519 0.0090715309911331 0.0539928998268571
0.0214706640078112 0.0305203825097208 53500.0000000000000000 0.0287937708159394 0.0089825102072620 0.0542015265389638
0.0214545611911090 0.0303871280498952 53600.0000000000000000 0.0288050585870770 0.0089408115286418 0.0544377335786621
0.0214783746846546 0.0304738129877680 53700.0000000000000000 0.0289171453097902 0.0089732243273411 0.0547431692393971
0.0215489508280825 0.0306389221736659 53800.0000000000000000 0.0290549702781761 0.0090367448658082 0.0549952632451479
0.0215823313908220 0.0307864913302532 53900.0000000000000000 0.0291590361114984 0.0090963512555863 0.0551709704693321
0.0216972878965256 0.0308802500489667 54000.0000000000000000 0.0292392711614903 0.0091578300220933 0.0552217166783756
0.0216791978818400 0.0308721686583153 54100.0000000000000000 0.0292340117869753 0.0091459961094866 0.0552386844982592
0.0216492851409643 0.0308519581464438 54200.0000000000000000 0.0292291591539627 0.0091790988031369 0.0552362945253059
0.0216856421787091 0.0308357003377437 54300.0000000000000000 0.0292204597439837 0.0091899393110510 0.0551705571484311
0.0217688950132109 0.0309276136353424 54400.0000000000000000 0.0292438337985343 0.0091915996825006 0.0550872268630834
0.0218670217620168 0.0311321251795948 54500.0000000000000000 0.0293352067753437 0.0092598092793159 0.0550818708804476
0.0219156642191111 0.0312356618914479 54600.0000000000000000 0.0293994451530076 0.0093289366726542 0.0551175178288170
0.0219097613983636 0.0313543462597248 54700.0000000000000000 0.0294439316168421 0.0093721246969073 0.0551394941123726
0.0219822357364632 0.0313511613618620 54800.0000000000000000 0.0294641026721770 0.0093784000410955 0.0551446135492871
0.0219332710193613 0.0312951099714886 54900.0000000000000000 0.0294235952709898 0.0093687233377306 0.0550972767553788
0.0218839774062709 0.0312711483228018 55000.0000000000000000 0.0293990516582473 0.0093084676630903 0.0551326132408262
0.0218540706020390 0.0312064797505474 55100.0000000000000000 0.0293729840834292 0.0093163507027277 0.0551150352784028
0.0218177241305469 0.0312363638015699 55200.0000000000000000 0.0293893286541029 0.0093351405046074 0.0551680861796875
0.0219685061313325 0.0313954700068180 55300.0000000000000000 0.0295268348537542 0.0093887602229851 0.0553546030538809
0.0219850151609137 0.0315811462511422 55400.0000000000000000 0.0296282726425026 0.0094771730246587 0.0554697561332958
0.0219319665869427 0.0315502473879145 55500.0000000000000000 0.0295954202589064 0.0094731713982616 0.0554262956625069
0.0219172336698632 0.0315614436507966 55600.0000000000000000 0.0295520809277398 0.0094889160959224 0.0552407302943767
0.0220096295007527 0.0315862757358131 55700.0000000000000000 0.0295734709541611 0.0095016594523290 0.0551963191277496
0.0220376723545912 0.0316324374052344 55800.0000000000000000 0.0295989293988688 0.0095413953013620 0.0551842125342878
0.0220931159002684 0.0316594669819932 55900.0000000000000000 0.0296220381783452 0.0095589234399812 0.0551766463911380
0.0221267449551167 0.0316970861710835 56000.0000000000000000 0.0296316876909873 0.0095838528514618 0.0551190667862870
0.0221484615137321 0.0316833842884323 56100.0000000000000000 0.0296272543913772 0.0095840991019049 0.0550930726614397
0.0221651479908745 0.0316605372389344 56200.0000000000000000 0.0296235700088396 0.0095873039895553 0.0550812908159940
0.0221950122640575 0.0316908331414606 56300.0000000000000000 0.0296378743429914 0.0095824551390828 0.0550831968273649
0.0221422635851895 0.0316530620634736 56400.0000000000000000 0.0296117759149648 0.0095587115341974 0.0550930664769987
0.0221099549373269 0.0316440370368799 56500.0000000000000000 0.0296207145194571 0.0095345262501338 0.0551943398534878
0.0221626970072975 0.0316394955557904 56600.0000000000000000 0.0296435117784928 0.0095640819710495 0.0552077725798337
0.0221092023386031 0.0316841839184600 56700.0000000000000000 0.0296413284517428 0.0095379843073540 0.0552339432425543
0.0221105868186769 0.0315967539875580 56800.0000000000000000 0.0296130930461697 0.0095321369260536 0.0552128944523903
0.0220289341530441 0.0315703710948401 56900.0000000000000000 0.0295794870302054 0.0094838049465605 0.0552348379263767
0.0220628701795276 0.0314517212339323 57000.0000000000000000 0.0295681271915408 0.0094333750352947 0.0553245423174085
0.0220196794309736 0.0314445960270823 57100.0000000000000000 0.0295543159593508 0.0094321240930634 0.0553208642862838
0.0220173260272478 0.0313771254119687 57200.0000000000000000 0.0295194274478912 0.0094259822052521 0.0552572761470963
0.0220146457919639 0.0314478371738960 57300.0000000000000000 0.0295388988767762 0.0094357040350609 0.0552574085061839
0.0221088870915726 0.0315517403400957 57400.0000000000000000 0.0296233843225533 0.0094686894587365 0.0553642203998085
0.0221692752047114 0.0316315432324154 57500.0000000000000000 0.0296836148434955 0.0095078413079616 0.0554257996288936
0.0221156366556659 0.0316109146452433 57600.0000000000000000 0.0296618065873195 0.0095050672374402 0.0554156078109285
0.0220828488729491 0.0315102518832609 57700.0000000000000000 0.0296025752467429 0.0094826772809681 0.0553345229497933
0.0219984809728441 0.0315186523722443 57800.0000000000000000 0.0295672542815324 0.0094287441319919 0.0553231396490492
0.0220436984871956 0.0314543591071566 57900.0000000000000000 0.0295587608135217 0.0094408984687815 0.0552960871909530
0.0220239810707271 0.0314526629861683 58000.0000000000000000 0.0295741232705100 0.0094562858261611 0.0553635631989834
0.0220790256096642 0.0315130946011786 58100.0000000000000000 0.0296098472456047 0.0094435629335451 0.0554037058380307
0.0220762950941573 0.0315457318533382 58200.0000000000000000 0.0296165592458479 0.0094746484466640 0.0553695615892320
0.0220592107164144 0.0315318606245599 58300.0000000000000000 0.0296164190395845 0.0094822841906094 0.0553923206267542
0.0220792442668761 0.0315679627662204 58400.0000000000000000 0.0296205950935223 0.0094789700882431 0.0553562032527497
0.0220648586448046 0.0315578698566146 58500.0000000000000000 0.0296148245473714 0.0094726364773523 0.0553639332107139
0.0220873598223366 0.0315712800950168 58600.0000000000000000 0.0296334124769292 0.0094907853186413 0.0553842246717219
0.0221198201363531 0.0316135830668491 58700.0000000000000000 0.0296632782838687 0.0094964412365320 0.0554232686957408
0.0221122867007567 0.0316499139620689 58800.0000000000000000 0.0296679013454111 0.0095001643747397 0.0554092403440792
0.0221119100251513 0.0315934600155182 58900.0000000000000000 0.0296420881094321 0.0095033229470329 0.0553596594500261
0.0220798249232410 0.0315759659173661 59000.0000000000000000 0.0296296712070783 0.0094927397081433 0.0553701542795628
0.0220775741028769 0.0315638798192868 59100.0000000000000000 0.0296228983662575 0.0094881108359772 0.0553620287068889
0.0220596900233793 0.0315777098145425 59200.0000000000000000 0.0296177215193801 0.0094835279843356 0.0553499582552629
0.0221022456482748 0.0314942404838214 59300.0000000000000000 0.0296025840767775 0.0095067064351600 0.0553071437398538
0.0220447180905862 0.0316022628975961 59400.0000000000000000 0.0296157385335700 0.0094994200303136 0.0553165531157840
0.0221096056667222 0.0316259607019886 59500.0000000000000000 0.0296399135027254 0.0095380545903926 0.0552860330517982
0.0220938362353935 0.0317056638954080 59600.0000000000000000 0.0296769286514080 0.0095858523087031 0.0553223621661275
0.0222038726292326 0.0317054043787360 59700.0000000000000000 0.0297156810633190 0.0095940615341829 0.0553593857111245
0.0221523285883835 0.0317780191762774 59800.0000000000000000 0.0297193611909630 0.0096031353440482 0.0553439616551428
0.0221443306943590 0.0316925470844437 59900.0000000000000000 0.0296842666822391 0.0095880597986961 0.0553121291514575
0.0220980991697885 0.0316676441352007 60000.0000000000000000 0.0296504578827111 0.0095648187048453 0.0552712695210099


==> figures/appendix/forward_problem/pinn/loss_history_60000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren signed_distance solid_interface steps total_temperature
1.5285468883811015 1.3007160565587081 0.1114139607502631 0.0269488257158885 0.0894680453562417 0.0000000000000000 166.3697551847638181 0.0000000000000000 0.0000000000000000 0.0104691509075733 0.0000000000000000 0.0000000000000000
6.0738020774238333 4.4635547109489586 0.6624465429824784 0.9311728825769509 0.0166279409154449 0.0000000000000000 64.5054376099802482 0.0000000000000000 0.0000000000000000 1.2914671829282065 100.0000000000000000 0.0000000000000000
6.2275196601936393 1.8744872435386848 0.2106057525926558 3.0248404938660007 1.1175861701962981 0.0000000000000000 29.2834641721830202 0.0000000000000000 0.0000000000000000 5.5753029426894090 200.0000000000000000 0.0000000000000000
4.8359137712368137 1.0990367877784835 0.1407825314504081 2.2251092939071504 1.3709851581007715 0.0000000000000000 18.2953964061098873 0.0000000000000000 0.0000000000000000 2.7561029427587260 300.0000000000000000 0.0000000000000000
3.5329336309987402 0.9601362888878814 0.0307277203040760 1.6422241695118229 0.8998454522949599 0.0000000000000000 7.0855229927549139 0.0000000000000000 0.0000000000000000 0.9167278290170139 400.0000000000000000 0.0000000000000000
1.6666347493933575 0.8592919538823754 0.0083893547681992 0.4510345718382608 0.3479188689045223 0.0000000000000000 1.6269972531905110 0.0000000000000000 0.0000000000000000 0.5370832427953741 500.0000000000000000 0.0000000000000000
0.5257019457215579 0.2631271613469549 0.0174434336849470 0.0571529903978644 0.1879783602917918 0.0000000000000000 0.5506360987563657 0.0000000000000000 0.0000000000000000 0.4126237803130361 600.0000000000000000 0.0000000000000000
0.2332735708347087 0.0850452112692702 0.0192586598232054 0.0219567153605201 0.1070129843817130 0.0000000000000000 0.3178327824422814 0.0000000000000000 0.0000000000000000 0.3582667161575842 700.0000000000000000 0.0000000000000000
0.1694560238049004 0.0546609096921548 0.0153404488437892 0.0199960848940545 0.0794585803749019 0.0000000000000000 0.2744976706480349 0.0000000000000000 0.0000000000000000 0.3304830051878780 800.0000000000000000 0.0000000000000000
0.1403203280736229 0.0439886280649467 0.0117520502457298 0.0173668952624646 0.0672127545004817 0.0000000000000000 0.2582662620471428 0.0000000000000000 0.0000000000000000 0.3146347628069755 900.0000000000000000 0.0000000000000000
0.1219298759462550 0.0377354608216310 0.0089640830993128 0.0151296182360967 0.0601007137892145 0.0000000000000000 0.2467542302092598 0.0000000000000000 0.0000000000000000 0.3022100316451706 1000.0000000000000000 0.0000000000000000
0.1090420269418386 0.0333239002833398 0.0068665359821970 0.0133921404977881 0.0554594501785137 0.0000000000000000 0.2366984050275837 0.0000000000000000 0.0000000000000000 0.2910647273518706 1100.0000000000000000 0.0000000000000000
0.0997189907250359 0.0300644240767959 0.0053208888132699 0.0120768710203142 0.0522568068146559 0.0000000000000000 0.2272528735882843 0.0000000000000000 0.0000000000000000 0.2805546993383645 1200.0000000000000000 0.0000000000000000
0.0929669450108455 0.0276656765945687 0.0042051227661468 0.0111092026596884 0.0499869429904415 0.0000000000000000 0.2180013835279128 0.0000000000000000 0.0000000000000000 0.2703444710687802 1300.0000000000000000 0.0000000000000000
0.0881714500234071 0.0259491093525407 0.0034267813522030 0.0104361478714084 0.0483594114472551 0.0000000000000000 0.2086477011802600 0.0000000000000000 0.0000000000000000 0.2602153488060022 1400.0000000000000000 0.0000000000000000
0.0849079884380772 0.0247802166314797 0.0029204529693429 0.0100206630460916 0.0471866557911629 0.0000000000000000 0.1989571144711449 0.0000000000000000 0.0000000000000000 0.2500251943781913 1500.0000000000000000 0.0000000000000000
0.0828514205806857 0.0240434053121266 0.0026399609097636 0.0098313045721521 0.0463367497866434 0.0000000000000000 0.1887566301370406 0.0000000000000000 0.0000000000000000 0.2397006684530208 1600.0000000000000000 0.0000000000000000
0.0817159943780653 0.0236266615260679 0.0025491484984902 0.0098293076593376 0.0457108766941695 0.0000000000000000 0.1779560732680298 0.0000000000000000 0.0000000000000000 0.2292439405160377 1700.0000000000000000 0.0000000000000000
0.0812128401988865 0.0234125746163781 0.0026128890182247 0.0099562549295092 0.0452311216347746 0.0000000000000000 0.1665715896811220 0.0000000000000000 0.0000000000000000 0.2187398230674266 1800.0000000000000000 0.0000000000000000
0.0810371134217094 0.0232810334533224 0.0027918859761261 0.0101303634225186 0.0448338305697423 0.0000000000000000 0.1547342567375171 0.0000000000000000 0.0000000000000000 0.2083476282661547 1900.0000000000000000 0.0000000000000000
0.0809049791756876 0.0231306243253681 0.0030460541099695 0.0102605057493521 0.0444677949909981 0.0000000000000000 0.1426747159296247 0.0000000000000000 0.0000000000000000 0.1982724248103040 2000.0000000000000000 0.0000000000000000
0.0806385980142810 0.0229181495007740 0.0033464448061772 0.0102782919621940 0.0440957117451357 0.0000000000000000 0.1306923696031099 0.0000000000000000 0.0000000000000000 0.1887322846443546 2100.0000000000000000 0.0000000000000000
0.0802423743935976 0.0226916110380356 0.0036857726666692 0.0101712393631601 0.0436937513257328 0.0000000000000000 0.1191295189904644 0.0000000000000000 0.0000000000000000 0.1799468586891930 2200.0000000000000000 0.0000000000000000
0.0798660730282549 0.0225606793226944 0.0040729502805333 0.0099869696981158 0.0432454737269114 0.0000000000000000 0.1083566103829969 0.0000000000000000 0.0000000000000000 0.1721412065549944 2300.0000000000000000 0.0000000000000000
0.0796129028078141 0.0225740833211911 0.0045093166183154 0.0097925186229940 0.0427369842453136 0.0000000000000000 0.0987357209411338 0.0000000000000000 0.0000000000000000 0.1655136169234278 2400.0000000000000000 0.0000000000000000
0.0793640296376533 0.0226085093628571 0.0049694926027345 0.0096223619315620 0.0421636657404998 0.0000000000000000 0.0905225433087204 0.0000000000000000 0.0000000000000000 0.1601432681114338 2500.0000000000000000 0.0000000000000000
0.0788637066910158 0.0224385837330325 0.0054129340752679 0.0094733115404221 0.0415388773422933 0.0000000000000000 0.0837550698845711 0.0000000000000000 0.0000000000000000 0.1559207114048515 2600.0000000000000000 0.0000000000000000
0.0779661650382365 0.0219288141937988 0.0058120127104834 0.0093402009995516 0.0408851371344026 0.0000000000000000 0.0782508206100811 0.0000000000000000 0.0000000000000000 0.1525968989451567 2700.0000000000000000 0.0000000000000000
0.0767186503051663 0.0211081911742671 0.0061614499311417 0.0092339936507284 0.0402150155490290 0.0000000000000000 0.0737261032186516 0.0000000000000000 0.0000000000000000 0.1499051039475728 2800.0000000000000000 0.0000000000000000
0.0752541714035329 0.0200919037309338 0.0064676657397407 0.0091714001515669 0.0395232017812915 0.0000000000000000 0.0699179823541429 0.0000000000000000 0.0000000000000000 0.1476429767529333 2900.0000000000000000 0.0000000000000000
0.0736861013096480 0.0189924884881470 0.0067378821044778 0.0091633754222099 0.0387923552948133 0.0000000000000000 0.0666332574486078 0.0000000000000000 0.0000000000000000 0.1456826145987928 3000.0000000000000000 0.0000000000000000
0.0720056632715571 0.0178623952495485 0.0069648493560033 0.0092113237024231 0.0379670949635822 0.0000000000000000 0.0638609159427063 0.0000000000000000 0.0000000000000000 0.1439469390501002 3100.0000000000000000 0.0000000000000000
0.0706243994968863 0.0168971364900330 0.0071712886972616 0.0093246080531983 0.0372313662563934 0.0000000000000000 0.0614421778059840 0.0000000000000000 0.0000000000000000 0.1425847749565940 3200.0000000000000000 0.0000000000000000
0.0691914508218270 0.0159793441753834 0.0073320655501326 0.0094774865054596 0.0364025545908514 0.0000000000000000 0.0592794993219479 0.0000000000000000 0.0000000000000000 0.1412882106302690 3300.0000000000000000 0.0000000000000000
0.0677466663307312 0.0151224730476527 0.0074647334251598 0.0096678414423708 0.0354916184155479 0.0000000000000000 0.0572823473171614 0.0000000000000000 0.0000000000000000 0.1400448384794858 3400.0000000000000000 0.0000000000000000
0.0662869219350330 0.0143389410346420 0.0075773258105368 0.0098806252094654 0.0344900298803888 0.0000000000000000 0.0554375789484476 0.0000000000000000 0.0000000000000000 0.1388260741171813 3500.0000000000000000 0.0000000000000000
0.0649484122953658 0.0136823074884084 0.0076516672018828 0.0101462227222750 0.0334682148827996 0.0000000000000000 0.0538171775516011 0.0000000000000000 0.0000000000000000 0.1376009020233478 3600.0000000000000000 0.0000000000000000
0.0635213247459678 0.0130643029259271 0.0077391193498162 0.0103189009212543 0.0323990015489702 0.0000000000000000 0.0523216487568674 0.0000000000000000 0.0000000000000000 0.1365459562898103 3700.0000000000000000 0.0000000000000000
0.0621606309452365 0.0125403688407362 0.0078041685605837 0.0105113902121773 0.0313047033317393 0.0000000000000000 0.0509681968149661 0.0000000000000000 0.0000000000000000 0.1353430013374314 3800.0000000000000000 0.0000000000000000
0.0607490244157611 0.0120614882213693 0.0078635639516811 0.0106595061853437 0.0301644660573670 0.0000000000000000 0.0497260155818576 0.0000000000000000 0.0000000000000000 0.1340313019240048 3900.0000000000000000 0.0000000000000000
0.0601851484804742 0.0126510516286843 0.0079431322553293 0.0108076977505756 0.0287832668458850 0.0000000000000000 0.0486773296557781 0.0000000000000000 0.0000000000000000 0.1329967017592355 4000.0000000000000000 0.0000000000000000
0.0579958556981830 0.0112134399249228 0.0079795221178289 0.0107770441246797 0.0280258495307516 0.0000000000000000 0.0476024552344155 0.0000000000000000 0.0000000000000000 0.1311139424549038 4100.0000000000000000 0.0000000000000000
0.0565879588659125 0.0107943685066987 0.0080583815414630 0.0107067811198358 0.0270284276979151 0.0000000000000000 0.0466814983865342 0.0000000000000000 0.0000000000000000 0.1293695300926254 4200.0000000000000000 0.0000000000000000
0.0550723466769782 0.0103190600407634 0.0081660394269449 0.0105169633360452 0.0260702838732248 0.0000000000000000 0.0458072753495379 0.0000000000000000 0.0000000000000000 0.1273336865369664 4300.0000000000000000 0.0000000000000000
0.0537917092408085 0.0099317674749542 0.0082989206680355 0.0102749850695707 0.0252860360282480 0.0000000000000000 0.0449306883763853 0.0000000000000000 0.0000000000000000 0.1250329422089545 4400.0000000000000000 0.0000000000000000
0.0520878857096791 0.0091796514885355 0.0085294646606297 0.0098519123603251 0.0245268572001889 0.0000000000000000 0.0440750005677402 0.0000000000000000 0.0000000000000000 0.1225559999305772 4500.0000000000000000 0.0000000000000000
0.0505068519495655 0.0084684922966354 0.0088251992074430 0.0093564468832583 0.0238567135622289 0.0000000000000000 0.0431111788823383 0.0000000000000000 0.0000000000000000 0.1196797534434015 4600.0000000000000000 0.0000000000000000
0.0790407802455292 0.0325016806967355 0.0095526952454449 0.0127738022976958 0.0242126020056530 0.0000000000000000 0.0418713658702674 0.0000000000000000 0.0000000000000000 0.1153949790932297 4700.0000000000000000 0.0000000000000000
0.0476828132452752 0.0069293465370437 0.0096614053403559 0.0082979662071192 0.0227940951607564 0.0000000000000000 0.0405084672715601 0.0000000000000000 0.0000000000000000 0.1134251321432170 4800.0000000000000000 0.0000000000000000
0.0466405244570972 0.0062508521140500 0.0101555821708030 0.0078711158719404 0.0223629743003038 0.0000000000000000 0.0387656038636566 0.0000000000000000 0.0000000000000000 0.1102378934875702 4900.0000000000000000 0.0000000000000000
0.0458501404626634 0.0056412289981015 0.0106437116808534 0.0075664338829505 0.0219987659007581 0.0000000000000000 0.0365996041756979 0.0000000000000000 0.0000000000000000 0.1070881434589239 5000.0000000000000000 0.0000000000000000
0.0454046600087091 0.0051526134205873 0.0110739085612893 0.0074473209183451 0.0217308171084875 0.0000000000000000 0.0342176897768896 0.0000000000000000 0.0000000000000000 0.1043107853807409 5100.0000000000000000 0.0000000000000000
0.0453951684017826 0.0047538852423796 0.0114937047988626 0.0075254308421259 0.0216221475184145 0.0000000000000000 0.0317660030288463 0.0000000000000000 0.0000000000000000 0.1014876270298795 5200.0000000000000000 0.0000000000000000
0.0454568937147730 0.0043813177774353 0.0118608210681692 0.0077174453384773 0.0214973095306912 0.0000000000000000 0.0292651792089229 0.0000000000000000 0.0000000000000000 0.0988231221690298 5300.0000000000000000 0.0000000000000000
0.0454593712819080 0.0040303247646059 0.0121620075521762 0.0079664153626291 0.0213006236024967 0.0000000000000000 0.0269364840142821 0.0000000000000000 0.0000000000000000 0.0964702009102760 5400.0000000000000000 0.0000000000000000
0.0458097493986262 0.0038013395779449 0.0124941994048280 0.0083166921336742 0.0211975182821791 0.0000000000000000 0.0248847725224199 0.0000000000000000 0.0000000000000000 0.0941259869905943 5500.0000000000000000 0.0000000000000000
0.0459198067399654 0.0036079046837378 0.0127421713226513 0.0086582204713510 0.0209115102622253 0.0000000000000000 0.0230570681442329 0.0000000000000000 0.0000000000000000 0.0919703413470814 5600.0000000000000000 0.0000000000000000
0.0458350872922421 0.0034592263030944 0.0129362514187917 0.0089784807126947 0.0204611288576614 0.0000000000000000 0.0214368182020775 0.0000000000000000 0.0000000000000000 0.0899225399716362 5700.0000000000000000 0.0000000000000000
0.0455269478988392 0.0033501311046098 0.0130622573103434 0.0092229405084744 0.0198916189754115 0.0000000000000000 0.0201451328777815 0.0000000000000000 0.0000000000000000 0.0882431058264312 5800.0000000000000000 0.0000000000000000
0.0452893543612667 0.0033274648523829 0.0131942576946634 0.0094932732363827 0.0192743585778377 0.0000000000000000 0.0190087428104008 0.0000000000000000 0.0000000000000000 0.0864339552629532 5900.0000000000000000 0.0000000000000000
0.0447763941893339 0.0033113485132909 0.0132937921340009 0.0097061326572835 0.0184651208847587 0.0000000000000000 0.0180011962894793 0.0000000000000000 0.0000000000000000 0.0846945080264013 6000.0000000000000000 0.0000000000000000
0.0440883399670332 0.0033076512622049 0.0133924024862289 0.0098836887934446 0.0175045974251548 0.0000000000000000 0.0170811692288839 0.0000000000000000 0.0000000000000000 0.0829290207661069 6100.0000000000000000 0.0000000000000000
0.0433502193276634 0.0033135566656702 0.0134759344956065 0.0099948589198291 0.0165658692465576 0.0000000000000000 0.0163228928729945 0.0000000000000000 0.0000000000000000 0.0814136376459570 6200.0000000000000000 0.0000000000000000
0.0427586892792374 0.0033603640003145 0.0136167406095411 0.0101767854529014 0.0156047992164804 0.0000000000000000 0.0155844749501617 0.0000000000000000 0.0000000000000000 0.0796888965625304 6300.0000000000000000 0.0000000000000000
0.0420023802893973 0.0033955864937407 0.0137853966426665 0.0102969898364476 0.0145244073165425 0.0000000000000000 0.0148917528797318 0.0000000000000000 0.0000000000000000 0.0779728385815172 6400.0000000000000000 0.0000000000000000
0.0418876156988546 0.0040590633638828 0.0141001492229476 0.0102576525592397 0.0134707505527845 0.0000000000000000 0.0142045193630375 0.0000000000000000 0.0000000000000000 0.0760867421509789 6500.0000000000000000 0.0000000000000000
0.0405024855457152 0.0034787575355127 0.0141860795128691 0.0104311624559844 0.0124064860413490 0.0000000000000000 0.0136503978440693 0.0000000000000000 0.0000000000000000 0.0747294273180582 6600.0000000000000000 0.0000000000000000
0.0399648402285529 0.0035442982301744 0.0144486079133878 0.0105492260050197 0.0114227080799709 0.0000000000000000 0.0130606765242620 0.0000000000000000 0.0000000000000000 0.0730913320393115 6700.0000000000000000 0.0000000000000000
0.0393916090753075 0.0036106274449595 0.0147433435092675 0.0105848330788814 0.0104528050421991 0.0000000000000000 0.0124872533487087 0.0000000000000000 0.0000000000000000 0.0715127972495568 6800.0000000000000000 0.0000000000000000
0.0429883388726551 0.0072364835451483 0.0146176782433457 0.0118573795051671 0.0092767975789940 0.0000000000000000 0.0120512618770715 0.0000000000000000 0.0000000000000000 0.0706544577181727 6900.0000000000000000 0.0000000000000000
0.0384431719082678 0.0037266869490367 0.0153001360695937 0.0105252442615464 0.0088911046280910 0.0000000000000000 0.0114702916245895 0.0000000000000000 0.0000000000000000 0.0687797652161075 7000.0000000000000000 0.0000000000000000
0.0381719900199306 0.0037853118114516 0.0156181746459553 0.0104987297803330 0.0082697737821906 0.0000000000000000 0.0109865925095723 0.0000000000000000 0.0000000000000000 0.0674771828027497 7100.0000000000000000 0.0000000000000000
0.0378812282935548 0.0038056290991420 0.0159334532229694 0.0104019566863700 0.0077401892850734 0.0000000000000000 0.0105250813650288 0.0000000000000000 0.0000000000000000 0.0662606649982999 7200.0000000000000000 0.0000000000000000
0.0374669002774809 0.0039122693975869 0.0160571565786984 0.0102705441734568 0.0072269301277387 0.0000000000000000 0.0101380715122621 0.0000000000000000 0.0000000000000000 0.0656039551064626 7300.0000000000000000 0.0000000000000000
0.0373194419366469 0.0037233446481849 0.0164239469988826 0.0101330682217359 0.0070390820678435 0.0000000000000000 0.0097415322567739 0.0000000000000000 0.0000000000000000 0.0642641916688842 7400.0000000000000000 0.0000000000000000
0.0371985300857654 0.0036759749480103 0.0167155390534955 0.0100186882124407 0.0067883278718189 0.0000000000000000 0.0093566565398534 0.0000000000000000 0.0000000000000000 0.0632692250950292 7500.0000000000000000 0.0000000000000000
0.0370468150507475 0.0035871922214637 0.0169844526966593 0.0098835174159660 0.0065916527166584 0.0000000000000000 0.0089852266415240 0.0000000000000000 0.0000000000000000 0.0623376874438163 7600.0000000000000000 0.0000000000000000
0.0445068677954198 0.0103525147997703 0.0175200412787811 0.0099005507888747 0.0067337609279937 0.0000000000000000 0.0086161972226154 0.0000000000000000 0.0000000000000000 0.0614980777664960 7700.0000000000000000 0.0000000000000000
0.0366760795672851 0.0033408288621440 0.0173465848994140 0.0096159691564694 0.0063726966492577 0.0000000000000000 0.0083554565072223 0.0000000000000000 0.0000000000000000 0.0608484702892556 7800.0000000000000000 0.0000000000000000
0.0366791502831005 0.0032493324049576 0.0175935887473365 0.0095395751794742 0.0062966539513321 0.0000000000000000 0.0080326013807034 0.0000000000000000 0.0000000000000000 0.0600475536615481 7900.0000000000000000 0.0000000000000000
0.0366423278274634 0.0031346257676186 0.0178065692115014 0.0094580753304112 0.0062430575179322 0.0000000000000000 0.0077220223265131 0.0000000000000000 0.0000000000000000 0.0593064132427103 8000.0000000000000000 0.0000000000000000
0.0634248643131531 0.0261557674528749 0.0188500021033913 0.0116025070796009 0.0068165876772860 0.0000000000000000 0.0074120443872504 0.0000000000000000 0.0000000000000000 0.0578442372362860 8100.0000000000000000 0.0000000000000000
0.0364045493457096 0.0028789660899339 0.0180458055626025 0.0092830448136363 0.0061967328795370 0.0000000000000000 0.0072074780780688 0.0000000000000000 0.0000000000000000 0.0581626071572433 8200.0000000000000000 0.0000000000000000
0.0364918027666221 0.0027932919386215 0.0182496937396713 0.0092820504291821 0.0061667666591473 0.0000000000000000 0.0069390359556785 0.0000000000000000 0.0000000000000000 0.0574891268846462 8300.0000000000000000 0.0000000000000000
0.0365212581781811 0.0026989334886682 0.0184167184493554 0.0092605674325145 0.0061450388076430 0.0000000000000000 0.0066836493382693 0.0000000000000000 0.0000000000000000 0.0568755392380813 8400.0000000000000000 0.0000000000000000
0.0365279230990061 0.0026006268868012 0.0185635560277732 0.0092462083264113 0.0061175318580203 0.0000000000000000 0.0064381514078212 0.0000000000000000 0.0000000000000000 0.0562852111174332 8500.0000000000000000 0.0000000000000000
0.0362804473060438 0.0024963370040239 0.0185268646080379 0.0091552064170152 0.0061020392769669 0.0000000000000000 0.0062846809892031 0.0000000000000000 0.0000000000000000 0.0560226080595312 8600.0000000000000000 0.0000000000000000
0.0364234978994189 0.0024300243739710 0.0187257493024945 0.0092111960675450 0.0060565281554084 0.0000000000000000 0.0060659986745744 0.0000000000000000 0.0000000000000000 0.0554023064981944 8700.0000000000000000 0.0000000000000000
0.0364792325556610 0.0023655580264876 0.0188710858286739 0.0092250334064797 0.0060175552940199 0.0000000000000000 0.0058585636095656 0.0000000000000000 0.0000000000000000 0.0548649840522038 8800.0000000000000000 0.0000000000000000
0.0364963492643731 0.0022972776311827 0.0189949675794288 0.0092362467134121 0.0059678573403494 0.0000000000000000 0.0056614155517050 0.0000000000000000 0.0000000000000000 0.0543490993059046 8900.0000000000000000 0.0000000000000000
0.0382653533733388 0.0042080130773062 0.0186558135829798 0.0096809155595318 0.0057206111535210 0.0000000000000000 0.0056258665695913 0.0000000000000000 0.0000000000000000 0.0546480912523787 9000.0000000000000000 0.0000000000000000
0.0362972978726679 0.0021522197508340 0.0190830532481884 0.0092182161122677 0.0058438087613777 0.0000000000000000 0.0053691318653186 0.0000000000000000 0.0000000000000000 0.0536099157422283 9100.0000000000000000 0.0000000000000000
0.0363845333486319 0.0021152058802333 0.0192367545259486 0.0092496060813355 0.0057829668611146 0.0000000000000000 0.0051935466070529 0.0000000000000000 0.0000000000000000 0.0530891408095851 9200.0000000000000000 0.0000000000000000
0.0364025787422768 0.0020687727965485 0.0193517156652850 0.0092698600843061 0.0057122301961372 0.0000000000000000 0.0050314349809654 0.0000000000000000 0.0000000000000000 0.0526121246848534 9300.0000000000000000 0.0000000000000000
0.0363880952149365 0.0020195170104066 0.0194509544608669 0.0092872596417927 0.0056303641018702 0.0000000000000000 0.0048773167578051 0.0000000000000000 0.0000000000000000 0.0521467731888011 9400.0000000000000000 0.0000000000000000
0.0360603441538240 0.0019590975493736 0.0193337061276065 0.0092060572135320 0.0055614832633118 0.0000000000000000 0.0048071058106400 0.0000000000000000 0.0000000000000000 0.0520359724770190 9500.0000000000000000 0.0000000000000000
0.0361944572330981 0.0019235690454287 0.0195207323883599 0.0092720236253636 0.0054781321739459 0.0000000000000000 0.0046591777934543 0.0000000000000000 0.0000000000000000 0.0514889382366290 9600.0000000000000000 0.0000000000000000
0.0362259356946358 0.0018958285448216 0.0196320319528957 0.0092943504324305 0.0054037247644881 0.0000000000000000 0.0045244218614414 0.0000000000000000 0.0000000000000000 0.0510341664193345 9700.0000000000000000 0.0000000000000000
0.0362075669398602 0.0018633705770281 0.0197144333880299 0.0093069041137559 0.0053228588610463 0.0000000000000000 0.0044010722136904 0.0000000000000000 0.0000000000000000 0.0506080634023380 9800.0000000000000000 0.0000000000000000
0.0367666105625146 0.0028773573388927 0.0192952106178723 0.0095148485111226 0.0050791940946269 0.0000000000000000 0.0044446363204414 0.0000000000000000 0.0000000000000000 0.0510227426012698 9900.0000000000000000 0.0000000000000000
0.0359067037774397 0.0017746274873034 0.0196983414458351 0.0092642509941692 0.0051694838501321 0.0000000000000000 0.0042387398434825 0.0000000000000000 0.0000000000000000 0.0500682901924419 10000.0000000000000000 0.0000000000000000
0.0359782859065656 0.0017642212502169 0.0198173851755951 0.0092875213162294 0.0051091581645242 0.0000000000000000 0.0041248626570309 0.0000000000000000 0.0000000000000000 0.0496153411158222 10100.0000000000000000 0.0000000000000000
0.0359645216640818 0.0017431491124198 0.0198830677951217 0.0092935508752617 0.0050447538812787 0.0000000000000000 0.0040266999204406 0.0000000000000000 0.0000000000000000 0.0492263514990139 10200.0000000000000000 0.0000000000000000
0.0359151413350786 0.0017211567747734 0.0199131140402448 0.0093200359303708 0.0049608345896897 0.0000000000000000 0.0039420445076692 0.0000000000000000 0.0000000000000000 0.0488802591840345 10300.0000000000000000 0.0000000000000000
0.0355499764849647 0.0016521277039574 0.0197639211087916 0.0092154417844586 0.0049184858877571 0.0000000000000000 0.0039119875792196 0.0000000000000000 0.0000000000000000 0.0488487158883447 10400.0000000000000000 0.0000000000000000
0.0356829136054550 0.0016557736008897 0.0199074294782177 0.0092404079734065 0.0048793025529411 0.0000000000000000 0.0038160022989359 0.0000000000000000 0.0000000000000000 0.0483716787622522 10500.0000000000000000 0.0000000000000000
0.0356789559681081 0.0016406598702870 0.0199606557526179 0.0092408437643008 0.0048367965809024 0.0000000000000000 0.0037362956040739 0.0000000000000000 0.0000000000000000 0.0480166833388292 10600.0000000000000000 0.0000000000000000
0.0356286135572526 0.0016198256622811 0.0199851344135668 0.0092300122063294 0.0047936412750753 0.0000000000000000 0.0036659822167389 0.0000000000000000 0.0000000000000000 0.0476933190706474 10700.0000000000000000 0.0000000000000000
0.0351606286592357 0.0016003083574128 0.0197016926394288 0.0091585629532642 0.0047000647091299 0.0000000000000000 0.0036576792612951 0.0000000000000000 0.0000000000000000 0.0479128952407062 10800.0000000000000000 0.0000000000000000
0.0353512416865571 0.0015575719050770 0.0199150973361278 0.0091584527830632 0.0047201196622890 0.0000000000000000 0.0035751261343372 0.0000000000000000 0.0000000000000000 0.0473101725730752 10900.0000000000000000 0.0000000000000000
0.0353668077060107 0.0015482325929508 0.0199654282573184 0.0091588183389021 0.0046943285168394 0.0000000000000000 0.0035074729938298 0.0000000000000000 0.0000000000000000 0.0469803437394565 11000.0000000000000000 0.0000000000000000
0.0353198437215120 0.0015322800129222 0.0199775006955131 0.0091448031420264 0.0046652598710502 0.0000000000000000 0.0034504475080190 0.0000000000000000 0.0000000000000000 0.0466984514542703 11100.0000000000000000 0.0000000000000000
0.0369046949579883 0.0034385287663998 0.0196841442764753 0.0090558408581580 0.0047261810569552 0.0000000000000000 0.0034432873749345 0.0000000000000000 0.0000000000000000 0.0470056426063467 11200.0000000000000000 0.0000000000000000
0.0349973354388322 0.0014750172128357 0.0198603976866042 0.0090603574182526 0.0046015631211397 0.0000000000000000 0.0033810132692670 0.0000000000000000 0.0000000000000000 0.0464196722465673 11300.0000000000000000 0.0000000000000000
0.0350462737822890 0.0014746823500259 0.0199206004548339 0.0090666846988540 0.0045843062785752 0.0000000000000000 0.0033206717592823 0.0000000000000000 0.0000000000000000 0.0460997135565041 11400.0000000000000000 0.0000000000000000
0.0350093328710635 0.0014665336959705 0.0199280605435444 0.0090540880450153 0.0045606505865332 0.0000000000000000 0.0032720796419614 0.0000000000000000 0.0000000000000000 0.0458517784172479 11500.0000000000000000 0.0000000000000000
0.0384975056677027 0.0054292322304443 0.0194223104621229 0.0094684660636555 0.0041774969114801 0.0000000000000000 0.0034760649946225 0.0000000000000000 0.0000000000000000 0.0468478741368148 11600.0000000000000000 0.0000000000000000
0.0346553834591995 0.0014194777699162 0.0197763460628138 0.0089647719155904 0.0044947877108791 0.0000000000000000 0.0032173513184165 0.0000000000000000 0.0000000000000000 0.0456736843615684 11700.0000000000000000 0.0000000000000000
0.0347355969307056 0.0014276789323900 0.0198490312973525 0.0089777238577064 0.0044811628432568 0.0000000000000000 0.0031624052492546 0.0000000000000000 0.0000000000000000 0.0453614791333672 11800.0000000000000000 0.0000000000000000
0.0347095069334869 0.0014270277226585 0.0198554589223992 0.0089684249396784 0.0044585953487509 0.0000000000000000 0.0031193595243720 0.0000000000000000 0.0000000000000000 0.0451428401900668 11900.0000000000000000 0.0000000000000000
0.0902641071333991 0.0489034917008166 0.0208269576012030 0.0151225196854245 0.0054111381459550 0.0000000000000000 0.0030758176175993 0.0000000000000000 0.0000000000000000 0.0439988122096881 12000.0000000000000000 0.0000000000000000
0.0343223485879084 0.0013842102895473 0.0196714444590051 0.0088765850000303 0.0043901088393257 0.0000000000000000 0.0030739027618369 0.0000000000000000 0.0000000000000000 0.0450664356197759 12100.0000000000000000 0.0000000000000000
0.0344419427972316 0.0014012776527853 0.0197659691192190 0.0088971132562200 0.0043775827690072 0.0000000000000000 0.0030225633937078 0.0000000000000000 0.0000000000000000 0.0447488179458327 12200.0000000000000000 0.0000000000000000
0.0344285667558218 0.0014051411963906 0.0197744195665540 0.0088920372499877 0.0043569687428894 0.0000000000000000 0.0029829856109543 0.0000000000000000 0.0000000000000000 0.0445518502948552 12300.0000000000000000 0.0000000000000000
0.0343778687366737 0.0014054741321159 0.0197617208617018 0.0088793394661454 0.0043313342767105 0.0000000000000000 0.0029473344831088 0.0000000000000000 0.0000000000000000 0.0443838793353349 12400.0000000000000000 0.0000000000000000
0.0339548402433665 0.0013585320975986 0.0195246448394222 0.0087832888799452 0.0042883744264005 0.0000000000000000 0.0029410289745211 0.0000000000000000 0.0000000000000000 0.0446213385913623 12500.0000000000000000 0.0000000000000000
0.0341592958236249 0.0013819609706416 0.0196754728079220 0.0088253370139554 0.0042765250311060 0.0000000000000000 0.0028960780457325 0.0000000000000000 0.0000000000000000 0.0442363161634772 12600.0000000000000000 0.0000000000000000
0.0341639136931890 0.0013877443942058 0.0196902918204015 0.0088249460431400 0.0042609314354417 0.0000000000000000 0.0028588197373676 0.0000000000000000 0.0000000000000000 0.0440479291298532 12700.0000000000000000 0.0000000000000000
0.0341200956397687 0.0013875931148738 0.0196784212694012 0.0088159754837877 0.0042381057717060 0.0000000000000000 0.0028262970349753 0.0000000000000000 0.0000000000000000 0.0438980641806911 12800.0000000000000000 0.0000000000000000
0.0335813005158175 0.0013424313267080 0.0193770236236210 0.0086544722955019 0.0042073732699867 0.0000000000000000 0.0028101461856895 0.0000000000000000 0.0000000000000000 0.0442854117183308 12900.0000000000000000 0.0000000000000000
0.0338901631995516 0.0013606506057686 0.0195824265076081 0.0087616761849143 0.0041854099012606 0.0000000000000000 0.0027800941555117 0.0000000000000000 0.0000000000000000 0.0437908562178338 13000.0000000000000000 0.0000000000000000
0.0339112011102149 0.0013663605774709 0.0196039426753683 0.0087654223967567 0.0041754754606190 0.0000000000000000 0.0027453819484878 0.0000000000000000 0.0000000000000000 0.0436035887302302 13100.0000000000000000 0.0000000000000000
0.0338722790034376 0.0013646586493000 0.0195923309013323 0.0087583355972654 0.0041569538555398 0.0000000000000000 0.0027157761125614 0.0000000000000000 0.0000000000000000 0.0434656825378504 13200.0000000000000000 0.0000000000000000
0.0336232745483047 0.0015728003696470 0.0192830622992295 0.0086030447642058 0.0041643671152224 0.0000000000000000 0.0027009775693431 0.0000000000000000 0.0000000000000000 0.0438487161642275 13300.0000000000000000 0.0000000000000000
0.0336420856300788 0.0013343480798725 0.0194924444995915 0.0087078301997610 0.0041074628508538 0.0000000000000000 0.0026733503045506 0.0000000000000000 0.0000000000000000 0.0433822738776287 13400.0000000000000000 0.0000000000000000
0.0336646091999118 0.0013386005648615 0.0195125915678832 0.0087119116594154 0.0041015054077517 0.0000000000000000 0.0026420618475654 0.0000000000000000 0.0000000000000000 0.0432036700326980 13500.0000000000000000 0.0000000000000000
0.0336242731727507 0.0013350352124719 0.0194978052054315 0.0087051645578485 0.0040862681969989 0.0000000000000000 0.0026155222747462 0.0000000000000000 0.0000000000000000 0.0430774875181910 13600.0000000000000000 0.0000000000000000
0.0332748249211046 0.0014565631577500 0.0191743774492789 0.0085468251787403 0.0040970591353354 0.0000000000000000 0.0025908477546987 0.0000000000000000 0.0000000000000000 0.0435000788323159 13700.0000000000000000 0.0000000000000000
0.0333890465743389 0.0013023707288023 0.0193913263547883 0.0086568641943703 0.0040384852963780 0.0000000000000000 0.0025773757565272 0.0000000000000000 0.0000000000000000 0.0430235352406272 13800.0000000000000000 0.0000000000000000
0.0334098987570180 0.0013054707362991 0.0194072610993309 0.0086607905163540 0.0040363764050340 0.0000000000000000 0.0025498559109376 0.0000000000000000 0.0000000000000000 0.0428556577939143 13900.0000000000000000 0.0000000000000000
0.0333679450433412 0.0013011114675499 0.0193887456168208 0.0086540759533794 0.0040240120055911 0.0000000000000000 0.0025264885157715 0.0000000000000000 0.0000000000000000 0.0427409414104790 14000.0000000000000000 0.0000000000000000
0.0328546405882556 0.0014076993462614 0.0190276830301617 0.0085141961584382 0.0039050620533942 0.0000000000000000 0.0025481312780913 0.0000000000000000 0.0000000000000000 0.0433705837978380 14100.0000000000000000 0.0000000000000000
0.0331243831175809 0.0012688286861840 0.0192707382393594 0.0086059495483885 0.0039788666436490 0.0000000000000000 0.0024912387049912 0.0000000000000000 0.0000000000000000 0.0427086468359653 14200.0000000000000000 0.0000000000000000
0.0331434923354662 0.0012713383266314 0.0192847837164405 0.0086090121235412 0.0039783581688531 0.0000000000000000 0.0024671482939011 0.0000000000000000 0.0000000000000000 0.0425481002544288 14300.0000000000000000 0.0000000000000000
0.0330988678847902 0.0012669423351037 0.0192621710463054 0.0086013197164569 0.0039684347869242 0.0000000000000000 0.0024464600625842 0.0000000000000000 0.0000000000000000 0.0424428346877232 14400.0000000000000000 0.0000000000000000
0.0325607288080531 0.0012153921631918 0.0189500534246627 0.0084543324620784 0.0039409507581202 0.0000000000000000 0.0024232137228163 0.0000000000000000 0.0000000000000000 0.0428844494862982 14500.0000000000000000 0.0000000000000000
0.0328731116411553 0.0012390285473826 0.0191494586135880 0.0085564639081195 0.0039281605720651 0.0000000000000000 0.0024136372940605 0.0000000000000000 0.0000000000000000 0.0424082400461925 14600.0000000000000000 0.0000000000000000
0.0328724434408174 0.0012398025395480 0.0191494918629360 0.0085549839016307 0.0039281651367027 0.0000000000000000 0.0023935216415225 0.0000000000000000 0.0000000000000000 0.0422713517733900 14700.0000000000000000 0.0000000000000000
0.0328194083158442 0.0012353311406242 0.0191199342268772 0.0085451871041139 0.0039189558442289 0.0000000000000000 0.0023758771451053 0.0000000000000000 0.0000000000000000 0.0421793911583460 14800.0000000000000000 0.0000000000000000
0.0325070314040709 0.0012359042278649 0.0189085425559596 0.0084548412763945 0.0039077433438518 0.0000000000000000 0.0023596591892429 0.0000000000000000 0.0000000000000000 0.0424121961516703 14900.0000000000000000 0.0000000000000000
0.0326190897024897 0.0012127928940874 0.0190166560264931 0.0085040525857895 0.0038855881961197 0.0000000000000000 0.0023460740425350 0.0000000000000000 0.0000000000000000 0.0421362196206950 15000.0000000000000000 0.0000000000000000
0.0325930648548657 0.0012124909026832 0.0190002547689798 0.0084963894865968 0.0038839296966058 0.0000000000000000 0.0023300479896694 0.0000000000000000 0.0000000000000000 0.0420280136839732 15100.0000000000000000 0.0000000000000000
0.0628117673381305 0.0288203363836145 0.0190263525889671 0.0117971790542627 0.0031678993112863 0.0000000000000000 0.0031407867901619 0.0000000000000000 0.0000000000000000 0.0430171401928292 15200.0000000000000000 0.0000000000000000
0.0322637462201926 0.0011769019347738 0.0188205416015986 0.0084370013007547 0.0038293013830655 0.0000000000000000 0.0023093747288749 0.0000000000000000 0.0000000000000000 0.0421165021378414 15300.0000000000000000 0.0000000000000000
0.0323417038535750 0.0011898440664354 0.0188634311694822 0.0084425764074456 0.0038458522102118 0.0000000000000000 0.0022900208718812 0.0000000000000000 0.0000000000000000 0.0419181590255818 15400.0000000000000000 0.0000000000000000
0.0323030854940848 0.0011900282361967 0.0188376069323984 0.0084320717582484 0.0038433785672414 0.0000000000000000 0.0022777724673084 0.0000000000000000 0.0000000000000000 0.0418287750695882 15500.0000000000000000 0.0000000000000000
0.0316706268458909 0.0014804390017225 0.0181994243811133 0.0083352135470622 0.0036555499159928 0.0000000000000000 0.0024946357149359 0.0000000000000000 0.0000000000000000 0.0427658687757898 15600.0000000000000000 0.0000000000000000
0.0320099870668070 0.0011659560992434 0.0186735761015274 0.0083701833802467 0.0038002714857894 0.0000000000000000 0.0022573872938462 0.0000000000000000 0.0000000000000000 0.0418987327374627 15700.0000000000000000 0.0000000000000000
0.0320521039601550 0.0011726043759258 0.0186953396912969 0.0083760892684921 0.0038080706244401 0.0000000000000000 0.0022446564893139 0.0000000000000000 0.0000000000000000 0.0417389078041920 15800.0000000000000000 0.0000000000000000
0.0320079434391371 0.0011741988504118 0.0186642988925673 0.0083638253444532 0.0038056203517047 0.0000000000000000 0.0022353579069578 0.0000000000000000 0.0000000000000000 0.0416612827775941 15900.0000000000000000 0.0000000000000000
0.0336573356959611 0.0032046890141915 0.0182714625013544 0.0083574177364716 0.0038237664439437 0.0000000000000000 0.0022915512187549 0.0000000000000000 0.0000000000000000 0.0421830062629446 16000.0000000000000000 0.0000000000000000
0.0317573190956655 0.0011550682777662 0.0185218541953414 0.0083125217887773 0.0037678748337806 0.0000000000000000 0.0022170940000824 0.0000000000000000 0.0000000000000000 0.0417049975234577 16100.0000000000000000 0.0000000000000000
0.0317669647054490 0.0011625705919031 0.0185227956036773 0.0083075730949571 0.0037740254149115 0.0000000000000000 0.0022087789006207 0.0000000000000000 0.0000000000000000 0.0415832988230793 16200.0000000000000000 0.0000000000000000
0.0317161265718810 0.0011653283597671 0.0184860843644766 0.0082940291415308 0.0037706847061065 0.0000000000000000 0.0022020306976366 0.0000000000000000 0.0000000000000000 0.0415186010034517 16300.0000000000000000 0.0000000000000000
0.0313317451212907 0.0012232330580223 0.0182274264792226 0.0081041906555278 0.0037768949285180 0.0000000000000000 0.0021802971688297 0.0000000000000000 0.0000000000000000 0.0419204577457536 16400.0000000000000000 0.0000000000000000
0.0314905112999791 0.0011492293472480 0.0183587693476705 0.0082466768971491 0.0037358357079114 0.0000000000000000 0.0021867761730869 0.0000000000000000 0.0000000000000000 0.0415578620435795 16500.0000000000000000 0.0000000000000000
0.0314854280880646 0.0011572051597318 0.0183485145223590 0.0082381257262676 0.0037415826797063 0.0000000000000000 0.0021811730646581 0.0000000000000000 0.0000000000000000 0.0414584147683367 16600.0000000000000000 0.0000000000000000
0.0314341543730340 0.0011611884097549 0.0183101693484041 0.0082246249577794 0.0037381716570956 0.0000000000000000 0.0021766780506193 0.0000000000000000 0.0000000000000000 0.0414020585463163 16700.0000000000000000 0.0000000000000000
0.0309631846830652 0.0011458025662416 0.0180647675850350 0.0080529200774327 0.0036996944543558 0.0000000000000000 0.0021806148086865 0.0000000000000000 0.0000000000000000 0.0418110383760248 16800.0000000000000000 0.0000000000000000
0.0312180645124694 0.0011466023488660 0.0181871911054631 0.0081793586766575 0.0037049123814827 0.0000000000000000 0.0021640791266564 0.0000000000000000 0.0000000000000000 0.0414455644192396 16900.0000000000000000 0.0000000000000000
0.0312129608408536 0.0011557232417812 0.0181763031003929 0.0081702859679032 0.0037106485307764 0.0000000000000000 0.0021603944503939 0.0000000000000000 0.0000000000000000 0.0413528783370960 17000.0000000000000000 0.0000000000000000
0.0311644738803932 0.0011606317132909 0.0181387877341974 0.0081573497385160 0.0037077046943889 0.0000000000000000 0.0021576849776293 0.0000000000000000 0.0000000000000000 0.0413007780316787 17100.0000000000000000 0.0000000000000000
0.0307858104486239 0.0011520691698373 0.0178906739283928 0.0080796955639034 0.0036633717864904 0.0000000000000000 0.0021631572552875 0.0000000000000000 0.0000000000000000 0.0416561275876962 17200.0000000000000000 0.0000000000000000
0.0309651872893410 0.0011478906990862 0.0180255199723098 0.0081148570779240 0.0036769195400211 0.0000000000000000 0.0021477088573080 0.0000000000000000 0.0000000000000000 0.0413398334842672 17300.0000000000000000 0.0000000000000000
0.0309560707356220 0.0011569138767948 0.0180113721067418 0.0081057012026148 0.0036820835494705 0.0000000000000000 0.0021456921660050 0.0000000000000000 0.0000000000000000 0.0412570254117868 17400.0000000000000000 0.0000000000000000
0.0309107238198618 0.0011626280465913 0.0179746074553093 0.0080933544777149 0.0036801338402462 0.0000000000000000 0.0021443338631321 0.0000000000000000 0.0000000000000000 0.0412079883796199 17500.0000000000000000 0.0000000000000000
0.0306040605693709 0.0011298692066642 0.0177764010958080 0.0080433522379983 0.0036544380289004 0.0000000000000000 0.0021476460208836 0.0000000000000000 0.0000000000000000 0.0414500101753711 17600.0000000000000000 0.0000000000000000
0.0307309389441167 0.0011509498156903 0.0178739333667916 0.0080542815124127 0.0036517742492222 0.0000000000000000 0.0021370047135759 0.0000000000000000 0.0000000000000000 0.0412385205842409 17700.0000000000000000 0.0000000000000000
0.0307151048042608 0.0011593476025246 0.0178547777506114 0.0080452361714918 0.0036557432796331 0.0000000000000000 0.0021366900216233 0.0000000000000000 0.0000000000000000 0.0411671123330677 17800.0000000000000000 0.0000000000000000
0.0326748220221826 0.0030113107724693 0.0178409517772363 0.0083410571215126 0.0034815023509645 0.0000000000000000 0.0021839380415283 0.0000000000000000 0.0000000000000000 0.0413280916311642 17900.0000000000000000 0.0000000000000000
0.0303993787304657 0.0011321313675754 0.0176721891556857 0.0079855575416592 0.0036095006655454 0.0000000000000000 0.0021408336708009 0.0000000000000000 0.0000000000000000 0.0413321782281108 18000.0000000000000000 0.0000000000000000
0.0305033193437110 0.0011525674597840 0.0177269984027403 0.0079965691026832 0.0036271843785034 0.0000000000000000 0.0021313683807634 0.0000000000000000 0.0000000000000000 0.0411534489565351 18100.0000000000000000 0.0000000000000000
0.0304865857538748 0.0011605422586162 0.0177069440229491 0.0079883849288741 0.0036307145434354 0.0000000000000000 0.0021326420708165 0.0000000000000000 0.0000000000000000 0.0410878503162303 18200.0000000000000000 0.0000000000000000
0.0308368248985828 0.0014578748244655 0.0176769224609310 0.0080089986989634 0.0036930289142230 0.0000000000000000 0.0021212965225524 0.0000000000000000 0.0000000000000000 0.0409727991877336 18300.0000000000000000 0.0000000000000000
0.0301737195571255 0.0011268196930811 0.0175206455463200 0.0079376189247710 0.0035886353929535 0.0000000000000000 0.0021393665968417 0.0000000000000000 0.0000000000000000 0.0412572675665671 18400.0000000000000000 0.0000000000000000
0.0302830052580366 0.0011529509563990 0.0175841119307790 0.0079427430723979 0.0036031992984608 0.0000000000000000 0.0021307482697923 0.0000000000000000 0.0000000000000000 0.0410780693031974 18500.0000000000000000 0.0000000000000000
0.0302701156647189 0.0011609572590346 0.0175662264335384 0.0079356336369809 0.0036072983351650 0.0000000000000000 0.0021331628878651 0.0000000000000000 0.0000000000000000 0.0410127507638188 18600.0000000000000000 0.0000000000000000
0.0304826032493890 0.0013459979499705 0.0175358497222211 0.0079452358167578 0.0036555197604395 0.0000000000000000 0.0021257761207642 0.0000000000000000 0.0000000000000000 0.0409147272981811 18700.0000000000000000 0.0000000000000000
0.0299611151135548 0.0011254114046426 0.0173798007781042 0.0078858359522964 0.0035700669785116 0.0000000000000000 0.0021418296915467 0.0000000000000000 0.0000000000000000 0.0411864303515033 18800.0000000000000000 0.0000000000000000
0.0300734193727290 0.0011517855216705 0.0174486466547650 0.0078922316398777 0.0035807555564157 0.0000000000000000 0.0021342114537505 0.0000000000000000 0.0000000000000000 0.0410083201947011 18900.0000000000000000 0.0000000000000000
0.0300656883782875 0.0011598866161065 0.0174336837602398 0.0078864939448293 0.0035856240571119 0.0000000000000000 0.0021377352160267 0.0000000000000000 0.0000000000000000 0.0409418505413863 19000.0000000000000000 0.0000000000000000
0.0300349128147963 0.0011659134309582 0.0174036416870006 0.0078784904442371 0.0035868672526003 0.0000000000000000 0.0021413059181704 0.0000000000000000 0.0000000000000000 0.0408971596566538 19100.0000000000000000 0.0000000000000000
0.0297312687627128 0.0011430728579772 0.0172409279885610 0.0078136265437827 0.0035336413723919 0.0000000000000000 0.0021500374538264 0.0000000000000000 0.0000000000000000 0.0411562185875266 19200.0000000000000000 0.0000000000000000
0.0298745342418420 0.0011497627991276 0.0173192883834729 0.0078456424273344 0.0035598406319071 0.0000000000000000 0.0021418378750776 0.0000000000000000 0.0000000000000000 0.0409405861466687 19300.0000000000000000 0.0000000000000000
0.0298731087626435 0.0011582175349172 0.0173078849870202 0.0078412311501657 0.0035657750905406 0.0000000000000000 0.0021461304519211 0.0000000000000000 0.0000000000000000 0.0408711992745563 19400.0000000000000000 0.0000000000000000
0.0298419343463684 0.0011626675482499 0.0172801170702005 0.0078342767010212 0.0035648730268968 0.0000000000000000 0.0021514106840937 0.0000000000000000 0.0000000000000000 0.0408290096974706 19500.0000000000000000 0.0000000000000000
0.0295126389034445 0.0011271867049514 0.0170831932464300 0.0077874515192966 0.0035148074327665 0.0000000000000000 0.0021677471985326 0.0000000000000000 0.0000000000000000 0.0411335868440247 19600.0000000000000000 0.0000000000000000
0.0296788457203087 0.0011452490290072 0.0171941314172766 0.0078007270720614 0.0035387382019635 0.0000000000000000 0.0021526461168979 0.0000000000000000 0.0000000000000000 0.0408838403801434 19700.0000000000000000 0.0000000000000000
0.0296892671730775 0.0011546772902981 0.0171892663295451 0.0077985604356996 0.0035467631175346 0.0000000000000000 0.0021574069205776 0.0000000000000000 0.0000000000000000 0.0408067013968608 19800.0000000000000000 0.0000000000000000
0.0296645737517149 0.0011595671189384 0.0171647839627254 0.0077930094688338 0.0035472132012173 0.0000000000000000 0.0021637312173627 0.0000000000000000 0.0000000000000000 0.0407618506420061 19900.0000000000000000 0.0000000000000000
0.0297851105488536 0.0016893646090477 0.0168845388048004 0.0078373114418231 0.0033738956931825 0.0000000000000000 0.0022549840214198 0.0000000000000000 0.0000000000000000 0.0413145653234144 20000.0000000000000000 0.0000000000000000
0.0292722626612165 0.0012906652174501 0.0169260602724291 0.0075128043746091 0.0035427327967282 0.0000000000000000 0.0024372139510798 0.0000000000000000 0.0000000000000000 0.0404811031233208 20100.0000000000000000 0.0000000000000000
0.0284582916142999 0.0012192815863619 0.0164310418851314 0.0074396947540948 0.0033682733887118 0.0000000000000000 0.0025130891871207 0.0000000000000000 0.0000000000000000 0.0405823428026767 20200.0000000000000000 0.0000000000000000
0.0276823127857764 0.0011200487364820 0.0158033216032432 0.0072388707928915 0.0035200716531597 0.0000000000000000 0.0024172574543114 0.0000000000000000 0.0000000000000000 0.0408960204990608 20300.0000000000000000 0.0000000000000000
0.0266525098901852 0.0010437638835633 0.0154841225124837 0.0069418705455553 0.0031827529485828 0.0000000000000000 0.0028657178997412 0.0000000000000000 0.0000000000000000 0.0407653221099546 20400.0000000000000000 0.0000000000000000
0.0263635954481624 0.0010084760894976 0.0151153870551812 0.0069831151936426 0.0032566171098409 0.0000000000000000 0.0026336030272193 0.0000000000000000 0.0000000000000000 0.0406934507987936 20500.0000000000000000 0.0000000000000000
0.0270974181876206 0.0012247694764042 0.0156013895706790 0.0069109334749171 0.0033603256656202 0.0000000000000000 0.0026705748224425 0.0000000000000000 0.0000000000000000 0.0392697648101637 20600.0000000000000000 0.0000000000000000
0.0274240952452412 0.0012850182246069 0.0156669972330783 0.0073310375895896 0.0031410421979664 0.0000000000000000 0.0025657277744974 0.0000000000000000 0.0000000000000000 0.0385045129549276 20700.0000000000000000 0.0000000000000000
0.0265871918807424 0.0011632487045712 0.0151174681926827 0.0072615532626608 0.0030449217208276 0.0000000000000000 0.0024620394386522 0.0000000000000000 0.0000000000000000 0.0388419704839217 20800.0000000000000000 0.0000000000000000
0.0267804384555996 0.0014375318702200 0.0150371636371675 0.0071197302891865 0.0031860126590257 0.0000000000000000 0.0023987128199017 0.0000000000000000 0.0000000000000000 0.0381346625873179 20900.0000000000000000 0.0000000000000000
0.0275440648659551 0.0012458000746233 0.0158670889611238 0.0070811509733341 0.0033500248568739 0.0000000000000000 0.0022522873963213 0.0000000000000000 0.0000000000000000 0.0370161719052367 21000.0000000000000000 0.0000000000000000
0.0282525880326227 0.0011509150529245 0.0164754823176815 0.0072349807173045 0.0033912099447123 0.0000000000000000 0.0023863796997602 0.0000000000000000 0.0000000000000000 0.0355703263830139 21100.0000000000000000 0.0000000000000000
0.0274098879239126 0.0011693440331073 0.0159654072504907 0.0073717086000823 0.0029034280402324 0.0000000000000000 0.0025447946704233 0.0000000000000000 0.0000000000000000 0.0355083400393395 21200.0000000000000000 0.0000000000000000
0.0273497669770031 0.0012011360299300 0.0157873235122809 0.0071412804248324 0.0032200270099598 0.0000000000000000 0.0025970400709677 0.0000000000000000 0.0000000000000000 0.0350919333490810 21300.0000000000000000 0.0000000000000000
0.0274764763465863 0.0012453085117260 0.0157201736489314 0.0071939924095941 0.0033170017763347 0.0000000000000000 0.0025135363068586 0.0000000000000000 0.0000000000000000 0.0346894313803392 21400.0000000000000000 0.0000000000000000
0.0270019343172180 0.0012342040253058 0.0155719943306591 0.0070273017961658 0.0031684341650874 0.0000000000000000 0.0024456485730985 0.0000000000000000 0.0000000000000000 0.0348655367966548 21500.0000000000000000 0.0000000000000000
0.0266606878722525 0.0012140450473048 0.0155747237259988 0.0067602555038129 0.0031116635951360 0.0000000000000000 0.0026514399769418 0.0000000000000000 0.0000000000000000 0.0346393973983283 21600.0000000000000000 0.0000000000000000
0.0267688305122375 0.0012779565033924 0.0154161523487617 0.0070167811698203 0.0030579404902632 0.0000000000000000 0.0024592234695167 0.0000000000000000 0.0000000000000000 0.0343187782205248 21700.0000000000000000 0.0000000000000000
0.0266025061894627 0.0011604752842695 0.0152102940166690 0.0071672558116144 0.0030644810769097 0.0000000000000000 0.0026196775183615 0.0000000000000000 0.0000000000000000 0.0339628759745370 21800.0000000000000000 0.0000000000000000
0.0267059362242951 0.0011321180113133 0.0156976020836493 0.0070004599613177 0.0028757561680148 0.0000000000000000 0.0027212622968787 0.0000000000000000 0.0000000000000000 0.0333248873340979 21900.0000000000000000 0.0000000000000000
0.0259353717532116 0.0011765939753218 0.0148234284531548 0.0069232625637468 0.0030120867609883 0.0000000000000000 0.0027633431863197 0.0000000000000000 0.0000000000000000 0.0335202401469611 22000.0000000000000000 0.0000000000000000
0.0259720613147893 0.0011852041731513 0.0150019223144236 0.0068373270179904 0.0029476078092240 0.0000000000000000 0.0026612297119072 0.0000000000000000 0.0000000000000000 0.0330288788832230 22100.0000000000000000 0.0000000000000000
0.0260790650633551 0.0012057605334680 0.0150895605991342 0.0069125272278795 0.0028712167028734 0.0000000000000000 0.0025800991271843 0.0000000000000000 0.0000000000000000 0.0326178885557133 22200.0000000000000000 0.0000000000000000
0.0256160575704723 0.0010436695193177 0.0148246247645118 0.0068557810652727 0.0028919822213701 0.0000000000000000 0.0026439982871182 0.0000000000000000 0.0000000000000000 0.0326636587572788 22300.0000000000000000 0.0000000000000000
0.0256654057106701 0.0010969562401717 0.0148456574872533 0.0068647377042048 0.0028580542790403 0.0000000000000000 0.0025320330410973 0.0000000000000000 0.0000000000000000 0.0323247343419664 22400.0000000000000000 0.0000000000000000
0.0259218723460461 0.0011192087073736 0.0151363332331020 0.0068701396767827 0.0027961907287879 0.0000000000000000 0.0024738566715647 0.0000000000000000 0.0000000000000000 0.0318614549969574 22500.0000000000000000 0.0000000000000000
0.0255049303431694 0.0010808562399787 0.0147867908129802 0.0068659236125950 0.0027713596776156 0.0000000000000000 0.0025344701365906 0.0000000000000000 0.0000000000000000 0.0319181292425257 22600.0000000000000000 0.0000000000000000
0.0257178948375759 0.0011002128588410 0.0149683878689907 0.0068479356770806 0.0028013584326636 0.0000000000000000 0.0023086493074501 0.0000000000000000 0.0000000000000000 0.0317049244775089 22700.0000000000000000 0.0000000000000000
0.0251713416482112 0.0009969150128348 0.0145163863422172 0.0069060952320656 0.0027519450610936 0.0000000000000000 0.0024325576506958 0.0000000000000000 0.0000000000000000 0.0318306056850617 22800.0000000000000000 0.0000000000000000
0.0246285466741384 0.0009676405344553 0.0143489651981068 0.0064891571952031 0.0028227837463732 0.0000000000000000 0.0022924735348666 0.0000000000000000 0.0000000000000000 0.0322557016924452 22900.0000000000000000 0.0000000000000000
0.0248598755206354 0.0010106892990099 0.0143914550514445 0.0067971117513245 0.0026606194188564 0.0000000000000000 0.0020466961457415 0.0000000000000000 0.0000000000000000 0.0319760595758563 23000.0000000000000000 0.0000000000000000
0.0246132624155491 0.0009397264725827 0.0142944856072797 0.0066555550734514 0.0027234952622354 0.0000000000000000 0.0020406621886734 0.0000000000000000 0.0000000000000000 0.0319708000873782 23100.0000000000000000 0.0000000000000000
0.0243268471039657 0.0008660956999777 0.0142480341915107 0.0066368557104813 0.0025758615019961 0.0000000000000000 0.0020317189484031 0.0000000000000000 0.0000000000000000 0.0320536146072041 23200.0000000000000000 0.0000000000000000
0.0247075479705063 0.0008827929937644 0.0144863468946670 0.0066981533940843 0.0026402546879906 0.0000000000000000 0.0020219342895864 0.0000000000000000 0.0000000000000000 0.0315262345010709 23300.0000000000000000 0.0000000000000000
0.0244500507833616 0.0009395970768065 0.0143201257942142 0.0064842688657065 0.0027060590466344 0.0000000000000000 0.0021298983023190 0.0000000000000000 0.0000000000000000 0.0314798302777052 23400.0000000000000000 0.0000000000000000
0.0245780912079285 0.0009470352166072 0.0142734977329590 0.0065965899136386 0.0027609683447237 0.0000000000000000 0.0020566695203259 0.0000000000000000 0.0000000000000000 0.0312554499738071 23500.0000000000000000 0.0000000000000000
0.0246945753209249 0.0009588022352416 0.0144648632941864 0.0065080957032848 0.0027628140882121 0.0000000000000000 0.0019864342418659 0.0000000000000000 0.0000000000000000 0.0310159154864058 23600.0000000000000000 0.0000000000000000
0.0243306102790498 0.0009371853685331 0.0142188141185868 0.0064995853170448 0.0026750254748851 0.0000000000000000 0.0020038795345678 0.0000000000000000 0.0000000000000000 0.0311641988373655 23700.0000000000000000 0.0000000000000000
0.0244006414122802 0.0009240707869706 0.0142764476567798 0.0065477837146383 0.0026523392538914 0.0000000000000000 0.0020392249990110 0.0000000000000000 0.0000000000000000 0.0308607908213500 23800.0000000000000000 0.0000000000000000
0.0242488866489608 0.0008596015093810 0.0143631440393500 0.0062987428160410 0.0027273982841887 0.0000000000000000 0.0020615666751898 0.0000000000000000 0.0000000000000000 0.0307229856512635 23900.0000000000000000 0.0000000000000000
0.0241368150227807 0.0008469691636261 0.0142279917887814 0.0062880157769546 0.0027738382934185 0.0000000000000000 0.0020995167375795 0.0000000000000000 0.0000000000000000 0.0305889410527564 24000.0000000000000000 0.0000000000000000
0.0240958080239218 0.0008065128561269 0.0142166116538017 0.0064693071725611 0.0026033763414321 0.0000000000000000 0.0019902864824520 0.0000000000000000 0.0000000000000000 0.0305431108471348 24100.0000000000000000 0.0000000000000000
0.0235869621280815 0.0008111264206716 0.0140461927720177 0.0062284991792213 0.0025011437561710 0.0000000000000000 0.0020568911548208 0.0000000000000000 0.0000000000000000 0.0308018141526947 24200.0000000000000000 0.0000000000000000
0.0238764797584087 0.0008201830366451 0.0142541679500006 0.0062864616227456 0.0025156671490174 0.0000000000000000 0.0019840732009281 0.0000000000000000 0.0000000000000000 0.0304507887118323 24300.0000000000000000 0.0000000000000000
0.0239829262367922 0.0008524978261345 0.0141290593693680 0.0064713417711290 0.0025300272701607 0.0000000000000000 0.0020005679780124 0.0000000000000000 0.0000000000000000 0.0302148478072456 24400.0000000000000000 0.0000000000000000
0.0237416215714097 0.0008748231919110 0.0141241168817366 0.0062033824890984 0.0025392990086636 0.0000000000000000 0.0019230474885343 0.0000000000000000 0.0000000000000000 0.0303733924721573 24500.0000000000000000 0.0000000000000000
0.0234504580244077 0.0008448287547322 0.0138999838018607 0.0062450393576136 0.0024606061102013 0.0000000000000000 0.0018745377380334 0.0000000000000000 0.0000000000000000 0.0305729045459223 24600.0000000000000000 0.0000000000000000
0.0234598657524102 0.0008929596556551 0.0137884481500467 0.0063026889903939 0.0024757689563144 0.0000000000000000 0.0018757747767912 0.0000000000000000 0.0000000000000000 0.0304357703362948 24700.0000000000000000 0.0000000000000000
0.0236715626243086 0.0008776853378576 0.0139268446684164 0.0063536207317380 0.0025134118862965 0.0000000000000000 0.0017910547176330 0.0000000000000000 0.0000000000000000 0.0301382590062980 24800.0000000000000000 0.0000000000000000
0.0236392113582464 0.0008690329421336 0.0139134171792000 0.0063016442405177 0.0025551169963951 0.0000000000000000 0.0017859263391489 0.0000000000000000 0.0000000000000000 0.0300452688754229 24900.0000000000000000 0.0000000000000000
0.0236035286993369 0.0008391412404946 0.0139050926831400 0.0062824655351873 0.0025768292405149 0.0000000000000000 0.0017869555263865 0.0000000000000000 0.0000000000000000 0.0299363589492486 25000.0000000000000000 0.0000000000000000
0.0231754738720183 0.0008362778474179 0.0136442465911015 0.0061500113695882 0.0025449380639106 0.0000000000000000 0.0019075848815126 0.0000000000000000 0.0000000000000000 0.0301182525902967 25100.0000000000000000 0.0000000000000000
0.0234511896040530 0.0008058508412953 0.0139007301691842 0.0062541185594125 0.0024904900341610 0.0000000000000000 0.0017736376527031 0.0000000000000000 0.0000000000000000 0.0298451308457487 25200.0000000000000000 0.0000000000000000
0.0227339776825222 0.0007539026788452 0.0134935094993344 0.0059913328462727 0.0024952326580698 0.0000000000000000 0.0018832980021061 0.0000000000000000 0.0000000000000000 0.0303323841735057 25300.0000000000000000 0.0000000000000000
0.0229327882334945 0.0007196656783964 0.0137277344787330 0.0060358952903135 0.0024494927860515 0.0000000000000000 0.0017787477189534 0.0000000000000000 0.0000000000000000 0.0301240461842077 25400.0000000000000000 0.0000000000000000
0.0228794230489327 0.0007173203430881 0.0135662355356185 0.0061698515230704 0.0024260156471557 0.0000000000000000 0.0018910108979802 0.0000000000000000 0.0000000000000000 0.0299425146743123 25500.0000000000000000 0.0000000000000000
0.0230140422636043 0.0007150996599339 0.0137829728635176 0.0060233309993778 0.0024926387407750 0.0000000000000000 0.0018815336099913 0.0000000000000000 0.0000000000000000 0.0297243421305328 25600.0000000000000000 0.0000000000000000
0.0228296111130621 0.0007561407143679 0.0135595011630589 0.0060477851813934 0.0024661840542420 0.0000000000000000 0.0019117245528403 0.0000000000000000 0.0000000000000000 0.0297849954276809 25700.0000000000000000 0.0000000000000000
0.0230116443813608 0.0007583761342625 0.0136487909286484 0.0060691108881228 0.0025353664303271 0.0000000000000000 0.0018382909322692 0.0000000000000000 0.0000000000000000 0.0295761280197531 25800.0000000000000000 0.0000000000000000
0.0227555266879070 0.0007349709024038 0.0136164520912409 0.0059824630701213 0.0024216406241410 0.0000000000000000 0.0019171738558239 0.0000000000000000 0.0000000000000000 0.0296825067747414 25900.0000000000000000 0.0000000000000000
0.0228630326675206 0.0007514350613779 0.0136165310005631 0.0060457750664817 0.0024492915390978 0.0000000000000000 0.0018573602432058 0.0000000000000000 0.0000000000000000 0.0295804758421344 26000.0000000000000000 0.0000000000000000
0.0226622371001017 0.0007333853344241 0.0135729038584144 0.0059508860534617 0.0024050618538016 0.0000000000000000 0.0019057519213220 0.0000000000000000 0.0000000000000000 0.0297154241107230 26100.0000000000000000 0.0000000000000000
0.0227154184854724 0.0007777905926741 0.0135225925107928 0.0059363943459163 0.0024786410360892 0.0000000000000000 0.0018891547858470 0.0000000000000000 0.0000000000000000 0.0296455913390254 26200.0000000000000000 0.0000000000000000
0.0225141037907797 0.0007728174158704 0.0134408005377183 0.0058745143127609 0.0024259715244300 0.0000000000000000 0.0019283367542985 0.0000000000000000 0.0000000000000000 0.0297426526949423 26300.0000000000000000 0.0000000000000000
0.0226938156159775 0.0007735895121493 0.0134656087284667 0.0059668093167222 0.0024878080586392 0.0000000000000000 0.0018802176577090 0.0000000000000000 0.0000000000000000 0.0295526415707197 26400.0000000000000000 0.0000000000000000
0.0226087385041627 0.0008114944541854 0.0132989904516818 0.0060374556505537 0.0024607979477418 0.0000000000000000 0.0018726395798369 0.0000000000000000 0.0000000000000000 0.0295820741409679 26500.0000000000000000 0.0000000000000000
0.0225717382282781 0.0008570941642200 0.0132123490624428 0.0059947932325917 0.0025075017690235 0.0000000000000000 0.0018206817137902 0.0000000000000000 0.0000000000000000 0.0296101329128106 26600.0000000000000000 0.0000000000000000
0.0224593735539605 0.0009136850218117 0.0131604797550502 0.0059081228793995 0.0024770858976990 0.0000000000000000 0.0018878719956797 0.0000000000000000 0.0000000000000000 0.0295814925376657 26700.0000000000000000 0.0000000000000000
0.0227520617901683 0.0009646904562247 0.0132332177543233 0.0060353276230525 0.0025188259565679 0.0000000000000000 0.0018431584866667 0.0000000000000000 0.0000000000000000 0.0292395566647756 26800.0000000000000000 0.0000000000000000
0.0227583776749442 0.0009547267928462 0.0132799636008623 0.0059980667687139 0.0025256205125218 0.0000000000000000 0.0018017071514719 0.0000000000000000 0.0000000000000000 0.0291927889245490 26900.0000000000000000 0.0000000000000000
0.0225778969578819 0.0009022756145653 0.0131684226964678 0.0060532912623234 0.0024539073845255 0.0000000000000000 0.0018066477019089 0.0000000000000000 0.0000000000000000 0.0292753627989084 27000.0000000000000000 0.0000000000000000
0.0223253476416482 0.0008833813508548 0.0130086910160098 0.0059729895736578 0.0024602857011257 0.0000000000000000 0.0018034418241193 0.0000000000000000 0.0000000000000000 0.0294357872045864 27100.0000000000000000 0.0000000000000000
0.0223399804665033 0.0008594849865118 0.0131259375664443 0.0059615465975698 0.0023930113159774 0.0000000000000000 0.0018019597465514 0.0000000000000000 0.0000000000000000 0.0293435850531718 27200.0000000000000000 0.0000000000000000
0.0222798322173092 0.0008492641558343 0.0130905305578451 0.0059161808580921 0.0024238566455377 0.0000000000000000 0.0018908057620492 0.0000000000000000 0.0000000000000000 0.0292505112027903 27300.0000000000000000 0.0000000000000000
0.0221736528506763 0.0008767700534196 0.0130674174390817 0.0058273586327102 0.0024021067254648 0.0000000000000000 0.0018921734069008 0.0000000000000000 0.0000000000000000 0.0292631892848201 27400.0000000000000000 0.0000000000000000
0.0222857524391605 0.0008687321348715 0.0131786373953171 0.0058999936295530 0.0023383892794189 0.0000000000000000 0.0018645291603969 0.0000000000000000 0.0000000000000000 0.0290871974288016 27500.0000000000000000 0.0000000000000000
0.0224974497009098 0.0008701055813179 0.0132567447956302 0.0059197282876873 0.0024508710362743 0.0000000000000000 0.0018395289217120 0.0000000000000000 0.0000000000000000 0.0288197776553590 27600.0000000000000000 0.0000000000000000
0.0224822731193735 0.0008851734855537 0.0133088694077521 0.0059342896829683 0.0023539405430994 0.0000000000000000 0.0018704808216957 0.0000000000000000 0.0000000000000000 0.0287299184145818 27700.0000000000000000 0.0000000000000000
0.0224064785803649 0.0008663060106923 0.0133248067045165 0.0058274547553634 0.0023879111097927 0.0000000000000000 0.0018473800984220 0.0000000000000000 0.0000000000000000 0.0287756403002877 27800.0000000000000000 0.0000000000000000
0.0221300791430149 0.0008599398277310 0.0132025626614634 0.0057499977655324 0.0023175788882881 0.0000000000000000 0.0018739243260499 0.0000000000000000 0.0000000000000000 0.0289549644589931 27900.0000000000000000 0.0000000000000000
0.0221355951391409 0.0008758523480814 0.0131717254925436 0.0057559370791115 0.0023320802194043 0.0000000000000000 0.0018118140141368 0.0000000000000000 0.0000000000000000 0.0289378386220299 28000.0000000000000000 0.0000000000000000
0.0222145471225426 0.0008971240428392 0.0130315944021828 0.0058574684812627 0.0024283601962578 0.0000000000000000 0.0017357139718495 0.0000000000000000 0.0000000000000000 0.0288634916444325 28100.0000000000000000 0.0000000000000000
0.0219670669503311 0.0008950628429640 0.0128895684732179 0.0058549948491545 0.0023274407849946 0.0000000000000000 0.0017806132142320 0.0000000000000000 0.0000000000000000 0.0289940290317814 28200.0000000000000000 0.0000000000000000
0.0220075364907329 0.0008878100000128 0.0129470131823235 0.0058376936318021 0.0023350196765946 0.0000000000000000 0.0017861935380007 0.0000000000000000 0.0000000000000000 0.0288830535249402 28300.0000000000000000 0.0000000000000000
0.0221001974118731 0.0008917491977271 0.0130421377305803 0.0058796265767765 0.0022866839067892 0.0000000000000000 0.0018166744375440 0.0000000000000000 0.0000000000000000 0.0286922120276424 28400.0000000000000000 0.0000000000000000
0.0222453633067163 0.0009702249290845 0.0130997429466662 0.0058778562879507 0.0022975391430149 0.0000000000000000 0.0018077457139396 0.0000000000000000 0.0000000000000000 0.0284886027368254 28500.0000000000000000 0.0000000000000000
0.0222250541358979 0.0009584480377831 0.0130503997715940 0.0058254018002937 0.0023908045262272 0.0000000000000000 0.0018478823343002 0.0000000000000000 0.0000000000000000 0.0284082846884762 28600.0000000000000000 0.0000000000000000
0.0221998434838239 0.0009452095106973 0.0130641322311293 0.0058127232686300 0.0023777784733672 0.0000000000000000 0.0018921831179031 0.0000000000000000 0.0000000000000000 0.0283206646383208 28700.0000000000000000 0.0000000000000000
0.0219841156205773 0.0009140966144204 0.0129064575287883 0.0057652433466614 0.0023983181307072 0.0000000000000000 0.0019213726698448 0.0000000000000000 0.0000000000000000 0.0284236170644890 28800.0000000000000000 0.0000000000000000
0.0218496233131393 0.0008935557323379 0.0128222012240052 0.0057587822221486 0.0023750841346476 0.0000000000000000 0.0018832663179111 0.0000000000000000 0.0000000000000000 0.0285105524349219 28900.0000000000000000 0.0000000000000000
0.0217997187376830 0.0008980673072495 0.0127296787724691 0.0057856631556431 0.0023863095023213 0.0000000000000000 0.0019085636164678 0.0000000000000000 0.0000000000000000 0.0284442921787932 29000.0000000000000000 0.0000000000000000
0.0217146926370555 0.0009028324212315 0.0127717144217651 0.0056807423536239 0.0023594034404350 0.0000000000000000 0.0018695691033719 0.0000000000000000 0.0000000000000000 0.0284645237189175 29100.0000000000000000 0.0000000000000000
0.0217071007906746 0.0009197308881335 0.0126868938689082 0.0057508579480883 0.0023496180855446 0.0000000000000000 0.0018477542068170 0.0000000000000000 0.0000000000000000 0.0284131825953350 29200.0000000000000000 0.0000000000000000
0.0219357680424756 0.0009446090895085 0.0128105614529467 0.0057631708029348 0.0024174266970856 0.0000000000000000 0.0017873843492768 0.0000000000000000 0.0000000000000000 0.0281430083925444 29300.0000000000000000 0.0000000000000000
0.0219822876271022 0.0009633419494203 0.0129586042847565 0.0057241474375878 0.0023361939553377 0.0000000000000000 0.0019001602570066 0.0000000000000000 0.0000000000000000 0.0278591215856360 29400.0000000000000000 0.0000000000000000
0.0219179734901076 0.0009539451798476 0.0129096644043889 0.0056264543229496 0.0024279095829216 0.0000000000000000 0.0019161017173925 0.0000000000000000 0.0000000000000000 0.0278182609150075 29500.0000000000000000 0.0000000000000000
0.0215566401698885 0.0009083863131984 0.0127211141325508 0.0056511408380612 0.0022759988860781 0.0000000000000000 0.0019341002870625 0.0000000000000000 0.0000000000000000 0.0280257723189148 29600.0000000000000000 0.0000000000000000
0.0214230340711736 0.0009139001906646 0.0126405611916530 0.0056068405552937 0.0022617321335622 0.0000000000000000 0.0018833394531738 0.0000000000000000 0.0000000000000000 0.0281239585089908 29700.0000000000000000 0.0000000000000000
0.0214046745615724 0.0009009346083961 0.0126736526052730 0.0055759298131029 0.0022541575348003 0.0000000000000000 0.0018964885604758 0.0000000000000000 0.0000000000000000 0.0280590216155525 29800.0000000000000000 0.0000000000000000
0.0215855876693034 0.0008846274493255 0.0127414359617150 0.0056291155379958 0.0023304087202672 0.0000000000000000 0.0019013520134541 0.0000000000000000 0.0000000000000000 0.0278147789631878 29900.0000000000000000 0.0000000000000000
0.0216764068582411 0.0008854246359863 0.0128206555315051 0.0056581014523798 0.0023122252383698 0.0000000000000000 0.0019059600651613 0.0000000000000000 0.0000000000000000 0.0276843840235649 30000.0000000000000000 0.0000000000000000
0.0216519769609817 0.0008850703351373 0.0127573857367333 0.0056684215201922 0.0023410993689189 0.0000000000000000 0.0018932737330007 0.0000000000000000 0.0000000000000000 0.0276753973403749 30100.0000000000000000 0.0000000000000000
0.0214721955949145 0.0008649221804696 0.0126751173785685 0.0056302163754996 0.0023019396603768 0.0000000000000000 0.0018525874755301 0.0000000000000000 0.0000000000000000 0.0278569843567957 30200.0000000000000000 0.0000000000000000
0.0214288121173355 0.0008580851093483 0.0125475957935707 0.0056943049594051 0.0023288262550113 0.0000000000000000 0.0018699151160610 0.0000000000000000 0.0000000000000000 0.0278373753196161 30300.0000000000000000 0.0000000000000000
0.0214196929606960 0.0008512191854903 0.0126124540906919 0.0056681638814984 0.0022878558030154 0.0000000000000000 0.0018793451382654 0.0000000000000000 0.0000000000000000 0.0277814233880955 30400.0000000000000000 0.0000000000000000
0.0216090247700983 0.0008509121269526 0.0127104486282896 0.0056911164515232 0.0023565475633330 0.0000000000000000 0.0017985141438081 0.0000000000000000 0.0000000000000000 0.0276137963913979 30500.0000000000000000 0.0000000000000000
0.0214869922708765 0.0008437386555153 0.0126785354783387 0.0056472380053356 0.0023174801316869 0.0000000000000000 0.0018307671345324 0.0000000000000000 0.0000000000000000 0.0276671421615478 30600.0000000000000000 0.0000000000000000
0.0214709368291265 0.0008310871109893 0.0126552806192860 0.0056847555647627 0.0022998135340884 0.0000000000000000 0.0018061022884067 0.0000000000000000 0.0000000000000000 0.0276699200227678 30700.0000000000000000 0.0000000000000000
0.0214196974776902 0.0008544223213470 0.0126254278742739 0.0056461421081659 0.0022937051739035 0.0000000000000000 0.0018286919086720 0.0000000000000000 0.0000000000000000 0.0276672352409578 30800.0000000000000000 0.0000000000000000
0.0215306425647008 0.0008411121612615 0.0127615401918611 0.0056486172102660 0.0022793730013122 0.0000000000000000 0.0018151526909964 0.0000000000000000 0.0000000000000000 0.0275423134997245 30900.0000000000000000 0.0000000000000000
0.0214872152373569 0.0008429969654672 0.0127050672922196 0.0056523740044241 0.0022867769752461 0.0000000000000000 0.0018350226059840 0.0000000000000000 0.0000000000000000 0.0275453853381225 31000.0000000000000000 0.0000000000000000
0.0214219049426486 0.0008415930993348 0.0126684027015489 0.0056422649885162 0.0022696441532487 0.0000000000000000 0.0018471542158853 0.0000000000000000 0.0000000000000000 0.0275811636526572 31100.0000000000000000 0.0000000000000000
0.0213569136217272 0.0008419004555987 0.0126149890111073 0.0056188665557931 0.0022811575992281 0.0000000000000000 0.0018461351357545 0.0000000000000000 0.0000000000000000 0.0276250014853097 31200.0000000000000000 0.0000000000000000
0.0214523089100477 0.0008390852378437 0.0127115167909059 0.0056698058611317 0.0022319010201664 0.0000000000000000 0.0018233265918429 0.0000000000000000 0.0000000000000000 0.0275233143566136 31300.0000000000000000 0.0000000000000000
0.0214622556061318 0.0008295185184726 0.0126387540119938 0.0057473084569165 0.0022466746187489 0.0000000000000000 0.0018304049279146 0.0000000000000000 0.0000000000000000 0.0274541568396379 31400.0000000000000000 0.0000000000000000
0.0214085285001994 0.0008344007475911 0.0127311242197259 0.0056330084966916 0.0022099950361908 0.0000000000000000 0.0018510712320034 0.0000000000000000 0.0000000000000000 0.0274156330040410 31500.0000000000000000 0.0000000000000000
0.0214805309295922 0.0008273136427422 0.0127094633587214 0.0057021227580177 0.0022416311701109 0.0000000000000000 0.0018767125263198 0.0000000000000000 0.0000000000000000 0.0272561652207446 31600.0000000000000000 0.0000000000000000
0.0214947813024025 0.0008178420764985 0.0127672133560687 0.0056893645963531 0.0022203612734822 0.0000000000000000 0.0019271973653864 0.0000000000000000 0.0000000000000000 0.0271210879521884 31700.0000000000000000 0.0000000000000000
0.0213900969460539 0.0008201125497031 0.0126932109653346 0.0056166184581189 0.0022601549728972 0.0000000000000000 0.0019589265280029 0.0000000000000000 0.0000000000000000 0.0270982520255884 31800.0000000000000000 0.0000000000000000
0.0211393562986543 0.0007966960806444 0.0124369976726272 0.0056765975151031 0.0022290650302796 0.0000000000000000 0.0019329961940837 0.0000000000000000 0.0000000000000000 0.0272834187229280 31900.0000000000000000 0.0000000000000000
0.0212619259673074 0.0007760600838884 0.0126703503504969 0.0056336764707044 0.0021818390622177 0.0000000000000000 0.0019681965712678 0.0000000000000000 0.0000000000000000 0.0270469959682178 32000.0000000000000000 0.0000000000000000
0.0212155887664534 0.0007633997966304 0.0126663540333961 0.0055777090818547 0.0022081258545721 0.0000000000000000 0.0019645655030837 0.0000000000000000 0.0000000000000000 0.0270310377711031 32100.0000000000000000 0.0000000000000000
0.0216057220919904 0.0007889352280174 0.0128863145101440 0.0056718338560345 0.0022586384977945 0.0000000000000000 0.0019032790545214 0.0000000000000000 0.0000000000000000 0.0266524539304646 32200.0000000000000000 0.0000000000000000
0.0213733179275383 0.0007573582477840 0.0127632682779248 0.0056017160075456 0.0022509753942839 0.0000000000000000 0.0019249441838974 0.0000000000000000 0.0000000000000000 0.0268112846438928 32300.0000000000000000 0.0000000000000000
0.0212714588531907 0.0007506399114445 0.0127299542836710 0.0055674221566514 0.0022234425014239 0.0000000000000000 0.0019184201822092 0.0000000000000000 0.0000000000000000 0.0268821401133697 32400.0000000000000000 0.0000000000000000
0.0212893870115689 0.0007610050495416 0.0126918431678309 0.0056110802071319 0.0022254585870645 0.0000000000000000 0.0018818168330769 0.0000000000000000 0.0000000000000000 0.0268601037537427 32500.0000000000000000 0.0000000000000000
0.0213782372446907 0.0007648463992173 0.0127330726251653 0.0056878271561147 0.0021924910641932 0.0000000000000000 0.0018719729790813 0.0000000000000000 0.0000000000000000 0.0267542068404509 32600.0000000000000000 0.0000000000000000
0.0213709665597845 0.0007826598526829 0.0126918053714759 0.0056753986937108 0.0022211026419149 0.0000000000000000 0.0018818453876490 0.0000000000000000 0.0000000000000000 0.0267276980224299 32700.0000000000000000 0.0000000000000000
0.0212297303746311 0.0007716103868627 0.0126038835167759 0.0056328120848503 0.0022214243861422 0.0000000000000000 0.0019153218120512 0.0000000000000000 0.0000000000000000 0.0268132283573294 32800.0000000000000000 0.0000000000000000
0.0211943216367963 0.0007652954094919 0.0125689564631152 0.0056557888836980 0.0022042808804913 0.0000000000000000 0.0019086914014942 0.0000000000000000 0.0000000000000000 0.0268275772096586 32900.0000000000000000 0.0000000000000000
0.0211038318062134 0.0007705923137112 0.0125633514088305 0.0056194941712671 0.0021503939124046 0.0000000000000000 0.0019060416859612 0.0000000000000000 0.0000000000000000 0.0268823057111197 33000.0000000000000000 0.0000000000000000
0.0210805359617672 0.0007639995229973 0.0125552159999354 0.0056088009077860 0.0021525195310485 0.0000000000000000 0.0019148206034095 0.0000000000000000 0.0000000000000000 0.0268620406919387 33100.0000000000000000 0.0000000000000000
0.0212641328505222 0.0007553875454314 0.0126857090273176 0.0056667199601364 0.0021563163176367 0.0000000000000000 0.0019047612792547 0.0000000000000000 0.0000000000000000 0.0266699250812087 33200.0000000000000000 0.0000000000000000
0.0211483321154834 0.0007461058091504 0.0125789640276310 0.0056416732678765 0.0021815890108256 0.0000000000000000 0.0019382163778684 0.0000000000000000 0.0000000000000000 0.0267334173547138 33300.0000000000000000 0.0000000000000000
0.0210711553324505 0.0007452111468498 0.0125065424058322 0.0056312594351836 0.0021881423445848 0.0000000000000000 0.0019263060078790 0.0000000000000000 0.0000000000000000 0.0267981605118701 33400.0000000000000000 0.0000000000000000
0.0212901778276290 0.0007453289200412 0.0126731461679273 0.0056880012061518 0.0021837015335087 0.0000000000000000 0.0018977582804170 0.0000000000000000 0.0000000000000000 0.0265881036635974 33500.0000000000000000 0.0000000000000000
0.0211349709271285 0.0007425713622315 0.0125382254230950 0.0056244332252782 0.0022297409165238 0.0000000000000000 0.0019604156203062 0.0000000000000000 0.0000000000000000 0.0266546703236178 33600.0000000000000000 0.0000000000000000
0.0212057492461984 0.0007348073665714 0.0125919122801270 0.0056797135090144 0.0021993160904856 0.0000000000000000 0.0019514982286422 0.0000000000000000 0.0000000000000000 0.0265740008572076 33700.0000000000000000 0.0000000000000000
0.0210736883696334 0.0007313981944285 0.0124737810246372 0.0056319319365967 0.0022365772139709 0.0000000000000000 0.0019722761952906 0.0000000000000000 0.0000000000000000 0.0266629115858485 33800.0000000000000000 0.0000000000000000
0.0209801911762034 0.0007324592393669 0.0124438081375937 0.0055980531393408 0.0022058706599021 0.0000000000000000 0.0019872071969205 0.0000000000000000 0.0000000000000000 0.0267148860113105 33900.0000000000000000 0.0000000000000000
0.0209332411961079 0.0007447238835103 0.0124428364161041 0.0055506490353863 0.0021950318611072 0.0000000000000000 0.0020022264102396 0.0000000000000000 0.0000000000000000 0.0267204933108185 34000.0000000000000000 0.0000000000000000
0.0209545409823858 0.0007408321733653 0.0124766234016185 0.0055477865230852 0.0021892988843168 0.0000000000000000 0.0019799945211645 0.0000000000000000 0.0000000000000000 0.0266979058730893 34100.0000000000000000 0.0000000000000000
0.0211088028776110 0.0007455610944792 0.0125199382261673 0.0056255157418775 0.0022177878150870 0.0000000000000000 0.0019624632780931 0.0000000000000000 0.0000000000000000 0.0265303910798333 34200.0000000000000000 0.0000000000000000
0.0211045025763545 0.0007342127217997 0.0125552425182112 0.0056201821970986 0.0021948651392448 0.0000000000000000 0.0019575372831611 0.0000000000000000 0.0000000000000000 0.0265267623698390 34300.0000000000000000 0.0000000000000000
0.0210185341691629 0.0007354009554738 0.0125207449162392 0.0055729490205916 0.0021894392768583 0.0000000000000000 0.0019538716087862 0.0000000000000000 0.0000000000000000 0.0266030789762967 34400.0000000000000000 0.0000000000000000
0.0210783434220215 0.0007441910483331 0.0125182792083767 0.0056124742063058 0.0022033989590059 0.0000000000000000 0.0019357220618502 0.0000000000000000 0.0000000000000000 0.0265434106362555 34500.0000000000000000 0.0000000000000000
0.0209451563852555 0.0007313911884028 0.0124317961544261 0.0056075116021883 0.0021744574402383 0.0000000000000000 0.0019453060798220 0.0000000000000000 0.0000000000000000 0.0266515054724583 34600.0000000000000000 0.0000000000000000
0.0210329165868468 0.0007251749796047 0.0125604637086846 0.0055846734811208 0.0021626044174368 0.0000000000000000 0.0019520733729620 0.0000000000000000 0.0000000000000000 0.0265380220331542 34700.0000000000000000 0.0000000000000000
0.0210342103801485 0.0007225334992976 0.0125311449930406 0.0055799786878114 0.0022005531999989 0.0000000000000000 0.0019496377237287 0.0000000000000000 0.0000000000000000 0.0265215873052722 34800.0000000000000000 0.0000000000000000
0.0209936947718206 0.0007312732390089 0.0125284081513992 0.0055720621248664 0.0021619512565461 0.0000000000000000 0.0019390238234236 0.0000000000000000 0.0000000000000000 0.0265566123135595 34900.0000000000000000 0.0000000000000000
0.0208675849031158 0.0007200350150615 0.0124530992796775 0.0055531854105590 0.0021412651978178 0.0000000000000000 0.0019609040182128 0.0000000000000000 0.0000000000000000 0.0266334821206842 35000.0000000000000000 0.0000000000000000
0.0210171578683070 0.0007352029419014 0.0125248221077283 0.0055891600631683 0.0021679727555090 0.0000000000000000 0.0019296680583195 0.0000000000000000 0.0000000000000000 0.0264723020562699 35100.0000000000000000 0.0000000000000000
0.0209273733349772 0.0007174097564510 0.0124836936730674 0.0055527453676534 0.0021735245378054 0.0000000000000000 0.0019297324878166 0.0000000000000000 0.0000000000000000 0.0264956818278871 35200.0000000000000000 0.0000000000000000
0.0211993859657340 0.0007095350510855 0.0126366082353901 0.0056969839228395 0.0021562587564189 0.0000000000000000 0.0018786560289540 0.0000000000000000 0.0000000000000000 0.0261994908378813 35300.0000000000000000 0.0000000000000000
0.0209394863862976 0.0006944870080648 0.0124479838093039 0.0056428508302019 0.0021541647387270 0.0000000000000000 0.0019096191194442 0.0000000000000000 0.0000000000000000 0.0263556654403694 35400.0000000000000000 0.0000000000000000
0.0208480681908784 0.0006771367060823 0.0124659194369906 0.0055666891987069 0.0021383228490986 0.0000000000000000 0.0019436741580965 0.0000000000000000 0.0000000000000000 0.0263594949489817 35500.0000000000000000 0.0000000000000000
0.0207401591394293 0.0006795988779550 0.0123910877419065 0.0055404327024044 0.0021290398171634 0.0000000000000000 0.0019303689982803 0.0000000000000000 0.0000000000000000 0.0264306996656117 35600.0000000000000000 0.0000000000000000
0.0207841881928453 0.0006773804337361 0.0124527133966693 0.0055162422937843 0.0021378520686555 0.0000000000000000 0.0019405796104171 0.0000000000000000 0.0000000000000000 0.0263344958154252 35700.0000000000000000 0.0000000000000000
0.0208137397061375 0.0006734184364514 0.0123996987418973 0.0055703465904051 0.0021702759373837 0.0000000000000000 0.0020043955151737 0.0000000000000000 0.0000000000000000 0.0262059742805916 35800.0000000000000000 0.0000000000000000
0.0207389697756829 0.0006927006869774 0.0124210586874996 0.0055214365493579 0.0021037738518479 0.0000000000000000 0.0019450892723646 0.0000000000000000 0.0000000000000000 0.0263021000901160 35900.0000000000000000 0.0000000000000000
0.0206756185957493 0.0006528763560666 0.0123977770062856 0.0055074945734160 0.0021174706599811 0.0000000000000000 0.0019476730912161 0.0000000000000000 0.0000000000000000 0.0263334660284551 36000.0000000000000000 0.0000000000000000
0.0207099937494446 0.0006748213626940 0.0123983504326469 0.0054937821345333 0.0021430398195705 0.0000000000000000 0.0019429088738506 0.0000000000000000 0.0000000000000000 0.0262885542412546 36100.0000000000000000 0.0000000000000000
0.0207910592058861 0.0006795451427484 0.0124448917223816 0.0055061825459654 0.0021604397947907 0.0000000000000000 0.0019210150783547 0.0000000000000000 0.0000000000000000 0.0262158300427396 36200.0000000000000000 0.0000000000000000
0.0208646849183615 0.0006838117048444 0.0124631931587139 0.0055436842936738 0.0021739957611293 0.0000000000000000 0.0019159813140757 0.0000000000000000 0.0000000000000000 0.0261307785687922 36300.0000000000000000 0.0000000000000000
0.0208167015688590 0.0006892647740858 0.0124375615198315 0.0055344652877788 0.0021554099871630 0.0000000000000000 0.0019162465665519 0.0000000000000000 0.0000000000000000 0.0261533834790903 36400.0000000000000000 0.0000000000000000
0.0207319177448060 0.0007086047758347 0.0123205824285558 0.0055451876822562 0.0021575428581594 0.0000000000000000 0.0019189195991070 0.0000000000000000 0.0000000000000000 0.0262032988851462 36500.0000000000000000 0.0000000000000000
0.0207756231993969 0.0007171914998816 0.0124355605432168 0.0054612410970114 0.0021616300592871 0.0000000000000000 0.0019068554243149 0.0000000000000000 0.0000000000000000 0.0261442738645939 36600.0000000000000000 0.0000000000000000
0.0206516516856023 0.0007293753832073 0.0122894124060274 0.0054414891146835 0.0021913747816841 0.0000000000000000 0.0019141899792476 0.0000000000000000 0.0000000000000000 0.0262341849186510 36700.0000000000000000 0.0000000000000000
0.0207138322686746 0.0007187165137647 0.0123382306105498 0.0055003908993807 0.0021564942449794 0.0000000000000000 0.0019454861158174 0.0000000000000000 0.0000000000000000 0.0261125395258135 36800.0000000000000000 0.0000000000000000
0.0207231448908632 0.0007207529551500 0.0123681349838700 0.0054745388650442 0.0021597180867990 0.0000000000000000 0.0019698843888323 0.0000000000000000 0.0000000000000000 0.0260474290184896 36900.0000000000000000 0.0000000000000000
0.0204226618717113 0.0007346941400624 0.0121088399403777 0.0054270242996890 0.0021521034915822 0.0000000000000000 0.0019851251991655 0.0000000000000000 0.0000000000000000 0.0263002077122191 37000.0000000000000000 0.0000000000000000
0.0206085351585725 0.0007386956180144 0.0122591525812468 0.0054662845839902 0.0021444023753212 0.0000000000000000 0.0019395948452473 0.0000000000000000 0.0000000000000000 0.0260957589894231 37100.0000000000000000 0.0000000000000000
0.0204257936182829 0.0007142999435173 0.0121545790093314 0.0054069836077840 0.0021499310576502 0.0000000000000000 0.0019557858012655 0.0000000000000000 0.0000000000000000 0.0261989130805905 37200.0000000000000000 0.0000000000000000
0.0205065373445608 0.0007112602689977 0.0121956125830203 0.0054556194687811 0.0021440450237617 0.0000000000000000 0.0019683201984005 0.0000000000000000 0.0000000000000000 0.0260628197216719 37300.0000000000000000 0.0000000000000000
0.0206110703800278 0.0007090140802411 0.0122720725935446 0.0054834022795760 0.0021465814266662 0.0000000000000000 0.0019564894983922 0.0000000000000000 0.0000000000000000 0.0259398166259036 37400.0000000000000000 0.0000000000000000
0.0205557714624316 0.0006976511470807 0.0122242501997915 0.0055188925638326 0.0021149775517268 0.0000000000000000 0.0019460361063684 0.0000000000000000 0.0000000000000000 0.0259814878014966 37500.0000000000000000 0.0000000000000000
0.0206311559637881 0.0006965891540564 0.0122948402865233 0.0054926899561906 0.0021470365670178 0.0000000000000000 0.0019490687014069 0.0000000000000000 0.0000000000000000 0.0258859379001951 37600.0000000000000000 0.0000000000000000
0.0205905417010723 0.0006962472737035 0.0122362597960832 0.0054976798996682 0.0021603547316174 0.0000000000000000 0.0019203681465015 0.0000000000000000 0.0000000000000000 0.0259443335722444 37700.0000000000000000 0.0000000000000000
0.0206199889124199 0.0006986279005745 0.0122703694406116 0.0055084231368925 0.0021425684343413 0.0000000000000000 0.0019022495995858 0.0000000000000000 0.0000000000000000 0.0259234839192743 37800.0000000000000000 0.0000000000000000
0.0206787602540580 0.0006998755846101 0.0123230064397309 0.0054957805521874 0.0021600976775296 0.0000000000000000 0.0018971266136366 0.0000000000000000 0.0000000000000000 0.0258620482886801 37900.0000000000000000 0.0000000000000000
0.0205945490035958 0.0006934442452731 0.0123231987116450 0.0054413584394932 0.0021365476071844 0.0000000000000000 0.0018935447362384 0.0000000000000000 0.0000000000000000 0.0259395953883659 38000.0000000000000000 0.0000000000000000
0.0206824526413363 0.0006922777223549 0.0123421593305060 0.0054839339388965 0.0021640816495789 0.0000000000000000 0.0018396213336578 0.0000000000000000 0.0000000000000000 0.0258905930920728 38100.0000000000000000 0.0000000000000000
0.0206454228535366 0.0006859400257794 0.0123469694001979 0.0054338510493991 0.0021786623781603 0.0000000000000000 0.0018387087979174 0.0000000000000000 0.0000000000000000 0.0259146588175480 38200.0000000000000000 0.0000000000000000
0.0206148480246545 0.0006822392653549 0.0123351896818502 0.0054385787525689 0.0021588403248806 0.0000000000000000 0.0018608408424708 0.0000000000000000 0.0000000000000000 0.0259095177904479 38300.0000000000000000 0.0000000000000000
0.0205191171768989 0.0006855211276825 0.0122861847444016 0.0054336241523286 0.0021137871524863 0.0000000000000000 0.0018796934874732 0.0000000000000000 0.0000000000000000 0.0259718157267729 38400.0000000000000000 0.0000000000000000
0.0205819730648640 0.0006734799574174 0.0123180777240343 0.0054568336435764 0.0021335817398359 0.0000000000000000 0.0018684834526817 0.0000000000000000 0.0000000000000000 0.0259005661355838 38500.0000000000000000 0.0000000000000000
0.0205680823129280 0.0006726837449977 0.0122644523217878 0.0054848548999867 0.0021460913461558 0.0000000000000000 0.0018898716481987 0.0000000000000000 0.0000000000000000 0.0258754767013717 38600.0000000000000000 0.0000000000000000
0.0206076235615660 0.0006765987956130 0.0123304354439154 0.0054508188812426 0.0021497704407949 0.0000000000000000 0.0018674418240042 0.0000000000000000 0.0000000000000000 0.0258375988165228 38700.0000000000000000 0.0000000000000000
0.0206406387046227 0.0006507879796804 0.0123655491922820 0.0054859114810793 0.0021383900515809 0.0000000000000000 0.0018495982078690 0.0000000000000000 0.0000000000000000 0.0257966000769216 38800.0000000000000000 0.0000000000000000
0.0206925448434533 0.0006665290554002 0.0124411428154146 0.0054602547903881 0.0021246181822504 0.0000000000000000 0.0018666508107574 0.0000000000000000 0.0000000000000000 0.0256998736211101 38900.0000000000000000 0.0000000000000000
0.0206579582852967 0.0006727129968632 0.0123385340542005 0.0054788788993782 0.0021678323348548 0.0000000000000000 0.0018710456309980 0.0000000000000000 0.0000000000000000 0.0257097922148025 39000.0000000000000000 0.0000000000000000
0.0206143808437596 0.0006656689539663 0.0122870414108546 0.0055271529088655 0.0021345175700732 0.0000000000000000 0.0018582291483837 0.0000000000000000 0.0000000000000000 0.0257453536749402 39100.0000000000000000 0.0000000000000000
0.0205833348138722 0.0006663555344715 0.0123233355453111 0.0054437853477807 0.0021498583863089 0.0000000000000000 0.0018439557506693 0.0000000000000000 0.0000000000000000 0.0257693227847852 39200.0000000000000000 0.0000000000000000
0.0205585835642052 0.0006546848974247 0.0123401448517554 0.0054321434001585 0.0021316104148667 0.0000000000000000 0.0018634349999370 0.0000000000000000 0.0000000000000000 0.0257611305080806 39300.0000000000000000 0.0000000000000000
0.0205588323402234 0.0006584711417471 0.0123223260641379 0.0054438549141353 0.0021341802202031 0.0000000000000000 0.0018581042969348 0.0000000000000000 0.0000000000000000 0.0257606147877093 39400.0000000000000000 0.0000000000000000
0.0205939247930641 0.0006594593424741 0.0123065026793691 0.0054808852298300 0.0021470775413908 0.0000000000000000 0.0018449725641539 0.0000000000000000 0.0000000000000000 0.0257318547729946 39500.0000000000000000 0.0000000000000000
0.0205763330167599 0.0006526852479205 0.0123267069168628 0.0054601749962414 0.0021367658557352 0.0000000000000000 0.0018625167314317 0.0000000000000000 0.0000000000000000 0.0257213460856553 39600.0000000000000000 0.0000000000000000
0.0205802614754924 0.0006636109297688 0.0123329154101575 0.0054150870785941 0.0021686480569720 0.0000000000000000 0.0018553926523315 0.0000000000000000 0.0000000000000000 0.0257089947060302 39700.0000000000000000 0.0000000000000000
0.0205495693012993 0.0006719317795877 0.0123246065834043 0.0054005156402281 0.0021525152980792 0.0000000000000000 0.0018365140238238 0.0000000000000000 0.0000000000000000 0.0257422346562586 39800.0000000000000000 0.0000000000000000
0.0205053271679168 0.0006852821687324 0.0122381349132329 0.0054283668903374 0.0021535431956140 0.0000000000000000 0.0018415320259113 0.0000000000000000 0.0000000000000000 0.0257649277196450 39900.0000000000000000 0.0000000000000000
0.0205402925136882 0.0007010339231865 0.0122695757521255 0.0053974275452790 0.0021722552930972 0.0000000000000000 0.0018315915493741 0.0000000000000000 0.0000000000000000 0.0257271804588699 40000.0000000000000000 0.0000000000000000
0.0205317496079156 0.0007095599843312 0.0122430511451857 0.0054135599454874 0.0021655785329114 0.0000000000000000 0.0018235002398162 0.0000000000000000 0.0000000000000000 0.0257222470270846 40100.0000000000000000 0.0000000000000000
0.0204152217144643 0.0007207833183637 0.0121072996610191 0.0054453906643864 0.0021417480706950 0.0000000000000000 0.0018517246934314 0.0000000000000000 0.0000000000000000 0.0257827645561997 40200.0000000000000000 0.0000000000000000
0.0204995930280197 0.0007274428708032 0.0121329411869819 0.0054512928942362 0.0021879160759983 0.0000000000000000 0.0018602612164184 0.0000000000000000 0.0000000000000000 0.0256568392350016 40300.0000000000000000 0.0000000000000000
0.0206403681383122 0.0007255593685916 0.0122951145028055 0.0054486386263322 0.0021710556405829 0.0000000000000000 0.0018973778326578 0.0000000000000000 0.0000000000000000 0.0254435505419239 40400.0000000000000000 0.0000000000000000
0.0204292265439315 0.0007261307871297 0.0120885186426996 0.0054172274110551 0.0021973497030471 0.0000000000000000 0.0019264857611556 0.0000000000000000 0.0000000000000000 0.0255974034950264 40500.0000000000000000 0.0000000000000000
0.0204898713389425 0.0007375852633151 0.0121707025137856 0.0053579286507797 0.0022236549110620 0.0000000000000000 0.0019517153974773 0.0000000000000000 0.0000000000000000 0.0254643271142293 40600.0000000000000000 0.0000000000000000
0.0205301305174498 0.0007451534754261 0.0121332311459107 0.0054617715147246 0.0021899743813883 0.0000000000000000 0.0019488539836774 0.0000000000000000 0.0000000000000000 0.0253862425210826 40700.0000000000000000 0.0000000000000000
0.0202555826761266 0.0007233077717123 0.0119405725191266 0.0053878247608602 0.0022038776244276 0.0000000000000000 0.0019908472919194 0.0000000000000000 0.0000000000000000 0.0255731722616377 40800.0000000000000000 0.0000000000000000
0.0203233143859119 0.0006886086464513 0.0120540198890817 0.0054362841744116 0.0021444016759673 0.0000000000000000 0.0019428644018641 0.0000000000000000 0.0000000000000000 0.0255009681053385 40900.0000000000000000 0.0000000000000000
0.0203759981856811 0.0006835825830992 0.0120603606486287 0.0054691436018173 0.0021629113521358 0.0000000000000000 0.0019214863138626 0.0000000000000000 0.0000000000000000 0.0254264379287298 41000.0000000000000000 0.0000000000000000
0.0202222974516342 0.0006815865400796 0.0120518339251152 0.0053189184647855 0.0021699585216539 0.0000000000000000 0.0019500875254183 0.0000000000000000 0.0000000000000000 0.0254946966717661 41100.0000000000000000 0.0000000000000000
0.0203561529325420 0.0006756649847434 0.0120911414717045 0.0053882988249905 0.0022010476511036 0.0000000000000000 0.0018864213990706 0.0000000000000000 0.0000000000000000 0.0253789278490000 41200.0000000000000000 0.0000000000000000
0.0202139975792142 0.0006533007457600 0.0120412507925987 0.0053315464691937 0.0021878995716617 0.0000000000000000 0.0018937130409444 0.0000000000000000 0.0000000000000000 0.0254962822684658 41300.0000000000000000 0.0000000000000000
0.0203126421412057 0.0006520738772755 0.0121281250993013 0.0053516050932643 0.0021808380713646 0.0000000000000000 0.0018899145179827 0.0000000000000000 0.0000000000000000 0.0253919220768553 41400.0000000000000000 0.0000000000000000
0.0202826320779397 0.0006539186055121 0.0121049073543070 0.0053435854474406 0.0021802206706799 0.0000000000000000 0.0018872416006723 0.0000000000000000 0.0000000000000000 0.0254164931257677 41500.0000000000000000 0.0000000000000000
0.0203197884830027 0.0006536294312531 0.0121617481893205 0.0053275527191603 0.0021768581432689 0.0000000000000000 0.0018804578044865 0.0000000000000000 0.0000000000000000 0.0253782712241094 41600.0000000000000000 0.0000000000000000
0.0203687388381456 0.0006552003317840 0.0121554953829985 0.0053597339587696 0.0021983091645935 0.0000000000000000 0.0018759193767117 0.0000000000000000 0.0000000000000000 0.0253287594238511 41700.0000000000000000 0.0000000000000000
0.0202980473589558 0.0006470324143640 0.0121146213025719 0.0053503895500640 0.0021860040919559 0.0000000000000000 0.0018832712023654 0.0000000000000000 0.0000000000000000 0.0253864958551649 41800.0000000000000000 0.0000000000000000
0.0203485220982187 0.0006484111447921 0.0121224429894883 0.0053831933092409 0.0021944746546974 0.0000000000000000 0.0018697307271638 0.0000000000000000 0.0000000000000000 0.0253393539307393 41900.0000000000000000 0.0000000000000000
0.0204151290978523 0.0006408202576422 0.0122358367164615 0.0053483455024186 0.0021901266213301 0.0000000000000000 0.0018436854229520 0.0000000000000000 0.0000000000000000 0.0252858582433071 42000.0000000000000000 0.0000000000000000
0.0203612234466931 0.0006442469057173 0.0121720563859198 0.0053397875552957 0.0022051325997603 0.0000000000000000 0.0018282527276608 0.0000000000000000 0.0000000000000000 0.0253426240659132 42100.0000000000000000 0.0000000000000000
0.0204491161087167 0.0006440837683044 0.0122687377911777 0.0053527113080685 0.0021835832411662 0.0000000000000000 0.0018056371635995 0.0000000000000000 0.0000000000000000 0.0252684357284149 42200.0000000000000000 0.0000000000000000
0.0204428175310815 0.0006418523240185 0.0122467897075190 0.0053602668508393 0.0021939086487047 0.0000000000000000 0.0018115343458216 0.0000000000000000 0.0000000000000000 0.0252592760347519 42300.0000000000000000 0.0000000000000000
0.0203505768156880 0.0006406143120926 0.0121865815022769 0.0053261830276481 0.0021971979736703 0.0000000000000000 0.0018187453756570 0.0000000000000000 0.0000000000000000 0.0253372077404898 42400.0000000000000000 0.0000000000000000
0.0203723638755315 0.0006401763626945 0.0121822681542608 0.0053469170151458 0.0022030023434304 0.0000000000000000 0.0018128441874421 0.0000000000000000 0.0000000000000000 0.0253127643131532 42500.0000000000000000 0.0000000000000000
0.0203617674837612 0.0006352772267732 0.0122076694723007 0.0053459876170523 0.0021728331676350 0.0000000000000000 0.0018325687995075 0.0000000000000000 0.0000000000000000 0.0252918894446956 42600.0000000000000000 0.0000000000000000
0.0204203832796663 0.0006257578061630 0.0122120206130629 0.0053952204084801 0.0021873844519603 0.0000000000000000 0.0018456992109020 0.0000000000000000 0.0000000000000000 0.0252071749958510 42700.0000000000000000 0.0000000000000000
0.0203671098504451 0.0006260082133603 0.0122124983130441 0.0053465203877967 0.0021820829362441 0.0000000000000000 0.0018662766708313 0.0000000000000000 0.0000000000000000 0.0252219322555675 42800.0000000000000000 0.0000000000000000
0.0203841440413936 0.0006225694870972 0.0122239967395511 0.0053614023968261 0.0021761754179191 0.0000000000000000 0.0018318268325863 0.0000000000000000 0.0000000000000000 0.0252261482371888 42900.0000000000000000 0.0000000000000000
0.0203394356900048 0.0006158723244050 0.0122028404944999 0.0053177822280566 0.0022029406430433 0.0000000000000000 0.0018505984832136 0.0000000000000000 0.0000000000000000 0.0252389049226633 43000.0000000000000000 0.0000000000000000
0.0203033959172807 0.0006171582911082 0.0122125920571267 0.0053112226597462 0.0021624229092997 0.0000000000000000 0.0018631595902683 0.0000000000000000 0.0000000000000000 0.0252451274782723 43100.0000000000000000 0.0000000000000000
0.0203693070923281 0.0006298868610203 0.0122168858566206 0.0053598769735575 0.0021626574011297 0.0000000000000000 0.0018781351540514 0.0000000000000000 0.0000000000000000 0.0251396769813521 43200.0000000000000000 0.0000000000000000
0.0203127205449201 0.0006183006684412 0.0122421570705020 0.0052989892776389 0.0021532735283380 0.0000000000000000 0.0018973411557593 0.0000000000000000 0.0000000000000000 0.0251527745580514 43300.0000000000000000 0.0000000000000000
0.0203817688372640 0.0006138744141300 0.0122411595340183 0.0053547864112001 0.0021719484779156 0.0000000000000000 0.0018564118324036 0.0000000000000000 0.0000000000000000 0.0250982954372632 43400.0000000000000000 0.0000000000000000
0.0203505583305489 0.0006105631146277 0.0122302323197108 0.0053400453275246 0.0021697175686858 0.0000000000000000 0.0018619931559525 0.0000000000000000 0.0000000000000000 0.0251114951122657 43500.0000000000000000 0.0000000000000000
0.0202990332936356 0.0006057704418475 0.0122041975573005 0.0053274666417608 0.0021615986527268 0.0000000000000000 0.0018827191246632 0.0000000000000000 0.0000000000000000 0.0251322567390216 43600.0000000000000000 0.0000000000000000
0.0203153209740351 0.0006149548273645 0.0121808049111296 0.0053397780683424 0.0021797831671986 0.0000000000000000 0.0018660124324262 0.0000000000000000 0.0000000000000000 0.0251200970928740 43700.0000000000000000 0.0000000000000000
0.0203328881990987 0.0006285912130686 0.0121803555399196 0.0053119091203118 0.0022120323257986 0.0000000000000000 0.0018645462179823 0.0000000000000000 0.0000000000000000 0.0250895043875627 43800.0000000000000000 0.0000000000000000
0.0203054423171109 0.0006279470976903 0.0121438810007196 0.0053461000213779 0.0021875141973231 0.0000000000000000 0.0018641098071377 0.0000000000000000 0.0000000000000000 0.0251029621076424 43900.0000000000000000 0.0000000000000000
0.0202855324516606 0.0006346399673087 0.0121345866493876 0.0053472173192963 0.0021690885156681 0.0000000000000000 0.0018687799283724 0.0000000000000000 0.0000000000000000 0.0250981867741877 44000.0000000000000000 0.0000000000000000
0.0202918977770280 0.0006293142289555 0.0121221828704598 0.0053299001814960 0.0022105004961167 0.0000000000000000 0.0018625409599282 0.0000000000000000 0.0000000000000000 0.0250853837576558 44100.0000000000000000 0.0000000000000000
0.0203133994067218 0.0006322700501904 0.0121603268604288 0.0053222921471662 0.0021985103489364 0.0000000000000000 0.0018416287619853 0.0000000000000000 0.0000000000000000 0.0250708587961364 44200.0000000000000000 0.0000000000000000
0.0203144274438244 0.0006335752489735 0.0121207970563448 0.0053520307301656 0.0022080244083405 0.0000000000000000 0.0018386849181008 0.0000000000000000 0.0000000000000000 0.0250587943429914 44300.0000000000000000 0.0000000000000000
0.0201843462712389 0.0006368867887969 0.0120519896000262 0.0053119019853840 0.0021835678970319 0.0000000000000000 0.0018762235135795 0.0000000000000000 0.0000000000000000 0.0251335337131563 44400.0000000000000000 0.0000000000000000
0.0201839245359333 0.0006365740022297 0.0120874021250929 0.0052979736223866 0.0021619747862241 0.0000000000000000 0.0018903841479183 0.0000000000000000 0.0000000000000000 0.0250967837417384 44500.0000000000000000 0.0000000000000000
0.0202917099864802 0.0006417408372662 0.0121062669320596 0.0053731918805279 0.0021705103366264 0.0000000000000000 0.0018798742761276 0.0000000000000000 0.0000000000000000 0.0249836678088518 44600.0000000000000000 0.0000000000000000
0.0203227007584464 0.0006423859595656 0.0121310789400153 0.0053531337983447 0.0021961020605209 0.0000000000000000 0.0019008547425430 0.0000000000000000 0.0000000000000000 0.0249112757734663 44700.0000000000000000 0.0000000000000000
0.0203489738172988 0.0006397874033784 0.0121659817257446 0.0053536690883519 0.0021895355998238 0.0000000000000000 0.0018873134506827 0.0000000000000000 0.0000000000000000 0.0248849601231019 44800.0000000000000000 0.0000000000000000
0.0202610917159454 0.0006451805410405 0.0120993863015768 0.0053385179484526 0.0021780069248755 0.0000000000000000 0.0018893450772099 0.0000000000000000 0.0000000000000000 0.0249596868725176 44900.0000000000000000 0.0000000000000000
0.0201866237267248 0.0006431553303649 0.0120714571595750 0.0053226850656311 0.0021493261711538 0.0000000000000000 0.0019087362400171 0.0000000000000000 0.0000000000000000 0.0250022664675286 45000.0000000000000000 0.0000000000000000
0.0202435474127351 0.0006279371163777 0.0121105268626821 0.0053221050534904 0.0021829783801850 0.0000000000000000 0.0019136193118267 0.0000000000000000 0.0000000000000000 0.0249294350852823 45100.0000000000000000 0.0000000000000000
0.0202520438769888 0.0006306536915287 0.0120903579065961 0.0053431988002748 0.0021878334785892 0.0000000000000000 0.0018975534403033 0.0000000000000000 0.0000000000000000 0.0249255471082935 45200.0000000000000000 0.0000000000000000
0.0202005677598836 0.0006212546068662 0.0120423602363930 0.0053574084521747 0.0021795444644497 0.0000000000000000 0.0018923815206941 0.0000000000000000 0.0000000000000000 0.0249729894471016 45300.0000000000000000 0.0000000000000000
0.0201923098991659 0.0006199696222478 0.0120830578847193 0.0053269082970291 0.0021623740951698 0.0000000000000000 0.0018861038505657 0.0000000000000000 0.0000000000000000 0.0249806196423724 45400.0000000000000000 0.0000000000000000
0.0201094342748828 0.0006122254630488 0.0120229146290674 0.0053033696797961 0.0021709245029704 0.0000000000000000 0.0018905252581741 0.0000000000000000 0.0000000000000000 0.0250513069692665 45500.0000000000000000 0.0000000000000000
0.0202629646014232 0.0006085621244189 0.0121151092288198 0.0053513893790011 0.0021879038691834 0.0000000000000000 0.0018659359839881 0.0000000000000000 0.0000000000000000 0.0249091917459223 45600.0000000000000000 0.0000000000000000
0.0203995238566854 0.0006180190858334 0.0121948470748046 0.0053783885424438 0.0022082691536037 0.0000000000000000 0.0018547799916181 0.0000000000000000 0.0000000000000000 0.0247687060355492 45700.0000000000000000 0.0000000000000000
0.0203149991574013 0.0006125836982858 0.0121902607864557 0.0053290361408219 0.0021831185318379 0.0000000000000000 0.0018458215771041 0.0000000000000000 0.0000000000000000 0.0248461599380638 45800.0000000000000000 0.0000000000000000
0.0202641335484301 0.0006115183684550 0.0121708774996519 0.0052961378014096 0.0021855998789136 0.0000000000000000 0.0018433117271638 0.0000000000000000 0.0000000000000000 0.0248890243186244 45900.0000000000000000 0.0000000000000000
0.0203004132087836 0.0006138165597248 0.0121845785028311 0.0053029331354120 0.0021990850108157 0.0000000000000000 0.0018305579268840 0.0000000000000000 0.0000000000000000 0.0248539347764215 46000.0000000000000000 0.0000000000000000
0.0202785579774422 0.0006181877130589 0.0121614323645093 0.0053085251630543 0.0021904127368197 0.0000000000000000 0.0018291909531190 0.0000000000000000 0.0000000000000000 0.0248676486933182 46100.0000000000000000 0.0000000000000000
0.0202975843468737 0.0006124977567755 0.0121790179037281 0.0053241426621469 0.0021819260242232 0.0000000000000000 0.0018525880903052 0.0000000000000000 0.0000000000000000 0.0248172804646530 46200.0000000000000000 0.0000000000000000
0.0202694229130175 0.0006014026037491 0.0121509708685049 0.0053169860614010 0.0022000633793624 0.0000000000000000 0.0018616752893410 0.0000000000000000 0.0000000000000000 0.0248243040681422 46300.0000000000000000 0.0000000000000000
0.0202835033309266 0.0006076600715490 0.0121599391212833 0.0053207024024566 0.0021952017356377 0.0000000000000000 0.0018497470423804 0.0000000000000000 0.0000000000000000 0.0248143396142700 46400.0000000000000000 0.0000000000000000
0.0202650514245091 0.0006079804379641 0.0121927927638955 0.0052912325080836 0.0021730457145659 0.0000000000000000 0.0018514213147601 0.0000000000000000 0.0000000000000000 0.0248202135198876 46500.0000000000000000 0.0000000000000000
0.0203094418224515 0.0005942731758452 0.0122296492399905 0.0052927030200282 0.0021928163865876 0.0000000000000000 0.0018492715317905 0.0000000000000000 0.0000000000000000 0.0247602198525299 46600.0000000000000000 0.0000000000000000
0.0202471042889978 0.0005900026255745 0.0121782391430365 0.0053179351405801 0.0021609273798066 0.0000000000000000 0.0018479082599639 0.0000000000000000 0.0000000000000000 0.0248139054212384 46700.0000000000000000 0.0000000000000000
0.0202976997658080 0.0005918031835289 0.0122297939428617 0.0053025038896831 0.0021735987497343 0.0000000000000000 0.0018560836901185 0.0000000000000000 0.0000000000000000 0.0247418791709923 46800.0000000000000000 0.0000000000000000
0.0202648313523940 0.0005874091947169 0.0122059762672249 0.0052995812018473 0.0021718646886049 0.0000000000000000 0.0018728248977359 0.0000000000000000 0.0000000000000000 0.0247466814782043 46900.0000000000000000 0.0000000000000000
0.0201804448769156 0.0005811194107252 0.0121397043994364 0.0052828175944474 0.0021768034723065 0.0000000000000000 0.0018835912545509 0.0000000000000000 0.0000000000000000 0.0248062846466167 47000.0000000000000000 0.0000000000000000
0.0202057925317339 0.0005926459745261 0.0121164535698443 0.0053234488261434 0.0021732441612201 0.0000000000000000 0.0018708600893168 0.0000000000000000 0.0000000000000000 0.0247827111239022 47100.0000000000000000 0.0000000000000000
0.0201742685805402 0.0005922952785897 0.0121134138577342 0.0053097051552175 0.0021588542889987 0.0000000000000000 0.0018891059161526 0.0000000000000000 0.0000000000000000 0.0247868766007844 47200.0000000000000000 0.0000000000000000
0.0201907958341245 0.0005905606497758 0.0121268400719916 0.0053097528817187 0.0021636422306383 0.0000000000000000 0.0018953040075893 0.0000000000000000 0.0000000000000000 0.0247553980083124 47300.0000000000000000 0.0000000000000000
0.0202357048313623 0.0005948479835882 0.0121440917193287 0.0053196109842680 0.0021771541441773 0.0000000000000000 0.0018856331290874 0.0000000000000000 0.0000000000000000 0.0247104373189090 47400.0000000000000000 0.0000000000000000
0.0202147099304177 0.0006016133833386 0.0121071618178262 0.0053224300872785 0.0021835046419743 0.0000000000000000 0.0018934872619147 0.0000000000000000 0.0000000000000000 0.0247169853708649 47500.0000000000000000 0.0000000000000000
0.0201328207030673 0.0005988807980277 0.0121028010334669 0.0052890090687299 0.0021421298028428 0.0000000000000000 0.0018943988804940 0.0000000000000000 0.0000000000000000 0.0247867449315826 47600.0000000000000000 0.0000000000000000
0.0201061422629404 0.0006018039402902 0.0120318368309409 0.0053082283560662 0.0021642731356432 0.0000000000000000 0.0018956919768943 0.0000000000000000 0.0000000000000000 0.0248036728133001 47700.0000000000000000 0.0000000000000000
0.0201750332278490 0.0006085045752163 0.0120680038135113 0.0053370657690989 0.0021614590700225 0.0000000000000000 0.0018930008175586 0.0000000000000000 0.0000000000000000 0.0247305814629696 47800.0000000000000000 0.0000000000000000
0.0201569540437727 0.0006082342454758 0.0120758982314824 0.0053133258229208 0.0021594957438937 0.0000000000000000 0.0018997901210126 0.0000000000000000 0.0000000000000000 0.0247355180339739 47900.0000000000000000 0.0000000000000000
0.0201717230818044 0.0006053375922742 0.0120835117993844 0.0053173612680750 0.0021655124220707 0.0000000000000000 0.0019018965200812 0.0000000000000000 0.0000000000000000 0.0247136395482657 48000.0000000000000000 0.0000000000000000
0.0201683381140009 0.0006120340193782 0.0120641931013024 0.0053295774914663 0.0021625335018540 0.0000000000000000 0.0018955554306270 0.0000000000000000 0.0000000000000000 0.0247180616470260 48100.0000000000000000 0.0000000000000000
0.0201419676700153 0.0006066740056372 0.0120705732827970 0.0053076538346583 0.0021570665469229 0.0000000000000000 0.0018946758286149 0.0000000000000000 0.0000000000000000 0.0247357821317138 48200.0000000000000000 0.0000000000000000
0.0201457636745660 0.0006013336480193 0.0120748867472776 0.0053262240610878 0.0021433192181813 0.0000000000000000 0.0018943766239867 0.0000000000000000 0.0000000000000000 0.0247203383946116 48300.0000000000000000 0.0000000000000000
0.0202010665092393 0.0005927563796997 0.0121314250815291 0.0053196515708209 0.0021572334771896 0.0000000000000000 0.0018967563795591 0.0000000000000000 0.0000000000000000 0.0246515696905533 48400.0000000000000000 0.0000000000000000
0.0201597911327552 0.0005975559272320 0.0121131923803935 0.0053038187713379 0.0021452240537917 0.0000000000000000 0.0018880493438461 0.0000000000000000 0.0000000000000000 0.0246912796425917 48500.0000000000000000 0.0000000000000000
0.0201608971385336 0.0005924856863886 0.0121089671407952 0.0053040664073548 0.0021553779039951 0.0000000000000000 0.0018815187435231 0.0000000000000000 0.0000000000000000 0.0246907165324602 48600.0000000000000000 0.0000000000000000
0.0201582122066288 0.0005874030051221 0.0121093542617669 0.0053061121988217 0.0021553427409182 0.0000000000000000 0.0018850349707599 0.0000000000000000 0.0000000000000000 0.0246863920103759 48700.0000000000000000 0.0000000000000000
0.0201436134707781 0.0005975627045820 0.0120663280217138 0.0053164936158099 0.0021632291286724 0.0000000000000000 0.0018860006311475 0.0000000000000000 0.0000000000000000 0.0246932346733051 48800.0000000000000000 0.0000000000000000
0.0201861775041637 0.0005920088601992 0.0121080406766805 0.0053141898486319 0.0021719381186521 0.0000000000000000 0.0018770413729546 0.0000000000000000 0.0000000000000000 0.0246508201400025 48900.0000000000000000 0.0000000000000000
0.0201536768452037 0.0005912730497527 0.0120944665897076 0.0053081138217200 0.0021598233840234 0.0000000000000000 0.0018814059177086 0.0000000000000000 0.0000000000000000 0.0246724783287290 49000.0000000000000000 0.0000000000000000
0.0201583825011503 0.0005858575061402 0.0121178894956783 0.0052888112739635 0.0021658242253683 0.0000000000000000 0.0018833292192749 0.0000000000000000 0.0000000000000000 0.0246594636022731 49100.0000000000000000 0.0000000000000000
0.0201473996796208 0.0005968388913564 0.0120882669811416 0.0053002982008666 0.0021619956062562 0.0000000000000000 0.0018809109415098 0.0000000000000000 0.0000000000000000 0.0246682656505771 49200.0000000000000000 0.0000000000000000
0.0201840244292750 0.0005931339395171 0.0121313516608578 0.0052925988152877 0.0021669400136124 0.0000000000000000 0.0018803036503110 0.0000000000000000 0.0000000000000000 0.0246285515573026 49300.0000000000000000 0.0000000000000000
0.0201662871189832 0.0005903957240364 0.0121132968478733 0.0053032281213934 0.0021593664256801 0.0000000000000000 0.0018860744742840 0.0000000000000000 0.0000000000000000 0.0246376359991732 49400.0000000000000000 0.0000000000000000
0.0202082223366693 0.0005944762215894 0.0121269269305883 0.0053220452514345 0.0021647739330572 0.0000000000000000 0.0018770893545863 0.0000000000000000 0.0000000000000000 0.0245997728423190 49500.0000000000000000 0.0000000000000000
0.0201672167684048 0.0005852922239893 0.0120808761417838 0.0053385428873955 0.0021625055152362 0.0000000000000000 0.0018810362985914 0.0000000000000000 0.0000000000000000 0.0246282092665638 49600.0000000000000000 0.0000000000000000
0.0202344634262938 0.0005881350035660 0.0121212279057074 0.0053838626396429 0.0021412378773776 0.0000000000000000 0.0018797098590595 0.0000000000000000 0.0000000000000000 0.0245375350640029 49700.0000000000000000 0.0000000000000000
0.0200904751018117 0.0005830143796054 0.0120906464001507 0.0052899802443535 0.0021268340777020 0.0000000000000000 0.0018752983440314 0.0000000000000000 0.0000000000000000 0.0246578185427820 49800.0000000000000000 0.0000000000000000
0.0201372550085200 0.0005894260397758 0.0121528487495768 0.0052772497265898 0.0021177304925776 0.0000000000000000 0.0018935038711920 0.0000000000000000 0.0000000000000000 0.0245682013814845 49900.0000000000000000 0.0000000000000000
0.0202348026307163 0.0005805266740585 0.0122179965648583 0.0053004178538261 0.0021358615379733 0.0000000000000000 0.0019106928726179 0.0000000000000000 0.0000000000000000 0.0244289219890917 50000.0000000000000000 0.0000000000000000
0.0202004745287541 0.0006035670180161 0.0121678589438068 0.0052792849314630 0.0021497636354682 0.0000000000000000 0.0019018645994804 0.0000000000000000 0.0000000000000000 0.0244484055905850 50100.0000000000000000 0.0000000000000000
0.0201366071367283 0.0006023196748882 0.0120744526193699 0.0053217352878011 0.0021380995546691 0.0000000000000000 0.0019408174244271 0.0000000000000000 0.0000000000000000 0.0244385546692615 50200.0000000000000000 0.0000000000000000
0.0201491312688439 0.0006060148277475 0.0120605043230293 0.0053151844673978 0.0021674276506692 0.0000000000000000 0.0019276063351967 0.0000000000000000 0.0000000000000000 0.0243849195450746 50300.0000000000000000 0.0000000000000000
0.0201341820450979 0.0006079985673151 0.0120443026042771 0.0053221954255817 0.0021596854479240 0.0000000000000000 0.0019086355090950 0.0000000000000000 0.0000000000000000 0.0243727919236364 50400.0000000000000000 0.0000000000000000
0.0201230012116802 0.0006185585757485 0.0119542913696147 0.0053563675534250 0.0021937837128920 0.0000000000000000 0.0019056309938691 0.0000000000000000 0.0000000000000000 0.0243504714041017 50500.0000000000000000 0.0000000000000000
0.0201492115224878 0.0005989403948219 0.0120146451553135 0.0053450354869932 0.0021905904853593 0.0000000000000000 0.0018899948961096 0.0000000000000000 0.0000000000000000 0.0242927325034433 50600.0000000000000000 0.0000000000000000
0.0199809446995215 0.0006005202475627 0.0119703672570328 0.0052783381108766 0.0021317190840494 0.0000000000000000 0.0018884569839978 0.0000000000000000 0.0000000000000000 0.0244181586502709 50700.0000000000000000 0.0000000000000000
0.0198401961091528 0.0005844982868307 0.0119135570182327 0.0052520388820899 0.0020901019219995 0.0000000000000000 0.0019001805831643 0.0000000000000000 0.0000000000000000 0.0245013498635170 50800.0000000000000000 0.0000000000000000
0.0200247067004151 0.0005950491319361 0.0120525642721298 0.0052700828047812 0.0021070104915680 0.0000000000000000 0.0018702661222259 0.0000000000000000 0.0000000000000000 0.0242849417278863 50900.0000000000000000 0.0000000000000000
0.0200567531140169 0.0006072920823561 0.0120360867936705 0.0053070378498730 0.0021063363881173 0.0000000000000000 0.0018555171209918 0.0000000000000000 0.0000000000000000 0.0242287712146590 51000.0000000000000000 0.0000000000000000
0.0200265816749987 0.0006084270924797 0.0120813714249591 0.0052405150026137 0.0020962681549462 0.0000000000000000 0.0018776832583700 0.0000000000000000 0.0000000000000000 0.0242145041693329 51100.0000000000000000 0.0000000000000000
0.0201453520358908 0.0005986919351098 0.0120968760911781 0.0053105532969159 0.0021392307126869 0.0000000000000000 0.0018702497159998 0.0000000000000000 0.0000000000000000 0.0240874371242691 51200.0000000000000000 0.0000000000000000
0.0201423624370121 0.0005994111271186 0.0120771204217609 0.0053145720473409 0.0021512588407917 0.0000000000000000 0.0018825756036816 0.0000000000000000 0.0000000000000000 0.0240687632462366 51300.0000000000000000 0.0000000000000000
0.0200970724303310 0.0005996231567644 0.0120410982805601 0.0053166279099327 0.0021397230830738 0.0000000000000000 0.0018977284054932 0.0000000000000000 0.0000000000000000 0.0240904688606803 51400.0000000000000000 0.0000000000000000
0.0201276014752034 0.0005953727691237 0.0120770251097615 0.0053269158782745 0.0021282877180437 0.0000000000000000 0.0018817060181249 0.0000000000000000 0.0000000000000000 0.0240714295662575 51500.0000000000000000 0.0000000000000000
0.0200839061725204 0.0005926668473178 0.0120680052419634 0.0053014368010420 0.0021217972821973 0.0000000000000000 0.0018923751580751 0.0000000000000000 0.0000000000000000 0.0241006235854509 51600.0000000000000000 0.0000000000000000
0.0200341841482545 0.0005897711075774 0.0120530384510651 0.0052742132297438 0.0021171613598682 0.0000000000000000 0.0018804060707231 0.0000000000000000 0.0000000000000000 0.0241581835015512 51700.0000000000000000 0.0000000000000000
0.0200433566074398 0.0005811696014401 0.0120748117313950 0.0052845278149166 0.0021028474596880 0.0000000000000000 0.0018800951871599 0.0000000000000000 0.0000000000000000 0.0241451839885890 51800.0000000000000000 0.0000000000000000
0.0200516509635269 0.0005788987369905 0.0120786939479782 0.0052957099266904 0.0020983483518679 0.0000000000000000 0.0018835375230447 0.0000000000000000 0.0000000000000000 0.0241258250741055 51900.0000000000000000 0.0000000000000000
0.0200214940498373 0.0005810966752032 0.0120707543449296 0.0052669549852691 0.0021026880444354 0.0000000000000000 0.0018790695552453 0.0000000000000000 0.0000000000000000 0.0241551721621607 52000.0000000000000000 0.0000000000000000
0.0200166524254125 0.0005791850691093 0.0120384030343180 0.0052863239556260 0.0021127403663592 0.0000000000000000 0.0018740989545079 0.0000000000000000 0.0000000000000000 0.0241604577206301 52100.0000000000000000 0.0000000000000000
0.0200856208220244 0.0005824877800949 0.0120888173216149 0.0052938820457113 0.0021204336746032 0.0000000000000000 0.0018614091675616 0.0000000000000000 0.0000000000000000 0.0241000562021795 52200.0000000000000000 0.0000000000000000
0.0200607438205441 0.0005800311780705 0.0120727292012688 0.0052977049522194 0.0021102784889855 0.0000000000000000 0.0018845511682404 0.0000000000000000 0.0000000000000000 0.0240977160139045 52300.0000000000000000 0.0000000000000000
0.0200987219773866 0.0005840537712302 0.0120925097559866 0.0053084445151742 0.0021137139349957 0.0000000000000000 0.0018856423503100 0.0000000000000000 0.0000000000000000 0.0240534001568289 52400.0000000000000000 0.0000000000000000
0.0201089045440753 0.0005825765692253 0.0121036575193414 0.0053024278573112 0.0021202425981975 0.0000000000000000 0.0018813547709366 0.0000000000000000 0.0000000000000000 0.0240435049623139 52500.0000000000000000 0.0000000000000000
0.0200154015092126 0.0005834902013836 0.0120336563997853 0.0052790654415790 0.0021191894664648 0.0000000000000000 0.0018795370275221 0.0000000000000000 0.0000000000000000 0.0241330715160453 52600.0000000000000000 0.0000000000000000
0.0200150543036148 0.0005782023282172 0.0120265251559621 0.0052993498132352 0.0021109770062002 0.0000000000000000 0.0018777135513095 0.0000000000000000 0.0000000000000000 0.0241288801366852 52700.0000000000000000 0.0000000000000000
0.0200368689040898 0.0005815023578101 0.0120605856971463 0.0052827627387512 0.0021120181103821 0.0000000000000000 0.0018794537456221 0.0000000000000000 0.0000000000000000 0.0240990161135152 52800.0000000000000000 0.0000000000000000
0.0200970538863324 0.0005873747744221 0.0120576700356501 0.0053283216254172 0.0021236874508431 0.0000000000000000 0.0018771605075120 0.0000000000000000 0.0000000000000000 0.0240332495294442 52900.0000000000000000 0.0000000000000000
0.0200580377616432 0.0005950321401923 0.0120924432869659 0.0052879005951156 0.0020826617393694 0.0000000000000000 0.0018651181061533 0.0000000000000000 0.0000000000000000 0.0240692676735680 53000.0000000000000000 0.0000000000000000
0.0200315881239646 0.0005886381539061 0.0121026213152530 0.0052630679881469 0.0020772606666586 0.0000000000000000 0.0018709733209132 0.0000000000000000 0.0000000000000000 0.0240659130995215 53100.0000000000000000 0.0000000000000000
0.0199977739976450 0.0006044851236297 0.0120215210983267 0.0052697150924545 0.0021020526832341 0.0000000000000000 0.0018605796104362 0.0000000000000000 0.0000000000000000 0.0240729922715880 53200.0000000000000000 0.0000000000000000
0.0198987805325779 0.0006163380979751 0.0119265370098627 0.0052729694373441 0.0020829359873960 0.0000000000000000 0.0018623418812700 0.0000000000000000 0.0000000000000000 0.0241334115743441 53300.0000000000000000 0.0000000000000000
0.0198223623388910 0.0006158527907865 0.0119800157008711 0.0052267715543561 0.0019997222928774 0.0000000000000000 0.0018411482358747 0.0000000000000000 0.0000000000000000 0.0241843849054643 53400.0000000000000000 0.0000000000000000
0.0198234845065530 0.0006305044288989 0.0119273818453208 0.0052589733721131 0.0020066248602203 0.0000000000000000 0.0018824721518535 0.0000000000000000 0.0000000000000000 0.0240959016361676 53500.0000000000000000 0.0000000000000000
0.0198909108186719 0.0006037827346516 0.0119585887191852 0.0052915580049219 0.0020369813599132 0.0000000000000000 0.0018956567907400 0.0000000000000000 0.0000000000000000 0.0239761945679234 53600.0000000000000000 0.0000000000000000
0.0198968435534287 0.0006164685699403 0.0119535256111009 0.0053006170285175 0.0020262323438700 0.0000000000000000 0.0018999342824317 0.0000000000000000 0.0000000000000000 0.0239403718690690 53700.0000000000000000 0.0000000000000000
0.0198820540866949 0.0006457539863674 0.0119061232671431 0.0052869470986970 0.0020432297344874 0.0000000000000000 0.0018970150729440 0.0000000000000000 0.0000000000000000 0.0239274179696303 53800.0000000000000000 0.0000000000000000
0.0198899593296644 0.0006433735937818 0.0119479518931559 0.0052610598347758 0.0020375740079509 0.0000000000000000 0.0018863036140217 0.0000000000000000 0.0000000000000000 0.0238964740676401 53900.0000000000000000 0.0000000000000000
0.0198190638726663 0.0006401926169286 0.0119336641404804 0.0052512740239344 0.0019939330913229 0.0000000000000000 0.0018730534185278 0.0000000000000000 0.0000000000000000 0.0239460564151184 54000.0000000000000000 0.0000000000000000
0.0198194505702810 0.0006383213421520 0.0118891954877182 0.0052945758660800 0.0019973578743307 0.0000000000000000 0.0018563192066040 0.0000000000000000 0.0000000000000000 0.0239234275806603 54100.0000000000000000 0.0000000000000000
0.0197331231164315 0.0006442792228674 0.0118190928081145 0.0052673042864886 0.0020024467989610 0.0000000000000000 0.0018485413683461 0.0000000000000000 0.0000000000000000 0.0239864063826153 54200.0000000000000000 0.0000000000000000
0.0196648885219443 0.0006473009773438 0.0117635965308268 0.0052487769249589 0.0020052140888149 0.0000000000000000 0.0018637226977559 0.0000000000000000 0.0000000000000000 0.0240116199009968 54300.0000000000000000 0.0000000000000000
0.0197393168819046 0.0006479452134914 0.0119366939043092 0.0052021202767333 0.0019525574873707 0.0000000000000000 0.0018464107456668 0.0000000000000000 0.0000000000000000 0.0239299387025675 54400.0000000000000000 0.0000000000000000
0.0197587947505665 0.0006433825825298 0.0119267090905988 0.0052220705795491 0.0019666324978888 0.0000000000000000 0.0018246884692038 0.0000000000000000 0.0000000000000000 0.0239114839173184 54500.0000000000000000 0.0000000000000000
0.0197770988260607 0.0006321111134304 0.0119734211325694 0.0052010152167007 0.0019705513633602 0.0000000000000000 0.0018122865458194 0.0000000000000000 0.0000000000000000 0.0238832349696621 54600.0000000000000000 0.0000000000000000
0.0197136328451321 0.0006277140319992 0.0119093016433844 0.0052159027085277 0.0019607144612209 0.0000000000000000 0.0018353366898614 0.0000000000000000 0.0000000000000000 0.0238883822338840 54700.0000000000000000 0.0000000000000000
0.0196872407676091 0.0006163084402270 0.0119305870224404 0.0051712113879945 0.0019691339169472 0.0000000000000000 0.0018202769254178 0.0000000000000000 0.0000000000000000 0.0239146947755531 54800.0000000000000000 0.0000000000000000
0.0197880754893284 0.0006211102791678 0.0119777598395596 0.0052299277379579 0.0019592776326430 0.0000000000000000 0.0018178900146311 0.0000000000000000 0.0000000000000000 0.0238073101241966 54900.0000000000000000 0.0000000000000000
0.0196998552012566 0.0006103493036187 0.0119477477445092 0.0051851066956300 0.0019566514574986 0.0000000000000000 0.0018405939685581 0.0000000000000000 0.0000000000000000 0.0238643552470087 55000.0000000000000000 0.0000000000000000
0.0196988394815607 0.0006125065559844 0.0119366299019335 0.0052091945609023 0.0019405084627406 0.0000000000000000 0.0018498802786911 0.0000000000000000 0.0000000000000000 0.0238418314943016 55100.0000000000000000 0.0000000000000000
0.0198077058531507 0.0006133932464154 0.0119636961063722 0.0052612530560059 0.0019693634443572 0.0000000000000000 0.0018444416768498 0.0000000000000000 0.0000000000000000 0.0237147050679169 55200.0000000000000000 0.0000000000000000
0.0197978413974733 0.0006059845417963 0.0119356757156066 0.0052760654777639 0.0019801156623065 0.0000000000000000 0.0018485117064311 0.0000000000000000 0.0000000000000000 0.0236857225513393 55300.0000000000000000 0.0000000000000000
0.0196786658104148 0.0005979388916936 0.0118832121404863 0.0051834409831434 0.0020140737950915 0.0000000000000000 0.0018556386047132 0.0000000000000000 0.0000000000000000 0.0237573993126499 55400.0000000000000000 0.0000000000000000
0.0196720625994882 0.0005983830569402 0.0118954213245106 0.0052107560110949 0.0019675022069426 0.0000000000000000 0.0018725827837941 0.0000000000000000 0.0000000000000000 0.0237253281366282 55500.0000000000000000 0.0000000000000000
0.0198732854443919 0.0006276628478256 0.0120205168297617 0.0052446535630780 0.0019804522037266 0.0000000000000000 0.0018541157942332 0.0000000000000000 0.0000000000000000 0.0235177404677420 55600.0000000000000000 0.0000000000000000
0.0198490662305806 0.0006201308526145 0.0119748366444600 0.0052620960891257 0.0019920026443803 0.0000000000000000 0.0018516918293906 0.0000000000000000 0.0000000000000000 0.0235296788929255 55700.0000000000000000 0.0000000000000000
0.0198074678938263 0.0006020933699937 0.0119915119889581 0.0052304061566341 0.0019834563782404 0.0000000000000000 0.0018502844924909 0.0000000000000000 0.0000000000000000 0.0235581866427822 55800.0000000000000000 0.0000000000000000
0.0197324780277368 0.0005998523026001 0.0119779574627021 0.0051864862631124 0.0019681819993221 0.0000000000000000 0.0018328901699657 0.0000000000000000 0.0000000000000000 0.0236405620618406 55900.0000000000000000 0.0000000000000000
0.0197504941954672 0.0006019924990485 0.0119962330077072 0.0051820154936335 0.0019702531950780 0.0000000000000000 0.0018186905902690 0.0000000000000000 0.0000000000000000 0.0236296965694904 56000.0000000000000000 0.0000000000000000
0.0198177384848965 0.0006018682516183 0.0120268015052840 0.0052008141905095 0.0019882545374846 0.0000000000000000 0.0018063152873497 0.0000000000000000 0.0000000000000000 0.0235672435658797 56100.0000000000000000 0.0000000000000000
0.0198587095081026 0.0006012891974304 0.0120859990207062 0.0051803058878435 0.0019911154021225 0.0000000000000000 0.0018278215577148 0.0000000000000000 0.0000000000000000 0.0234949973377685 56200.0000000000000000 0.0000000000000000
0.0197929122920372 0.0006029764779163 0.0120686644920521 0.0051729654261342 0.0019483058959347 0.0000000000000000 0.0018441989107198 0.0000000000000000 0.0000000000000000 0.0235334107491687 56300.0000000000000000 0.0000000000000000
0.0198241284232642 0.0006054542796761 0.0120097755844160 0.0052265806452706 0.0019823179139015 0.0000000000000000 0.0018199808144956 0.0000000000000000 0.0000000000000000 0.0235133012703035 56400.0000000000000000 0.0000000000000000
0.0198493230957480 0.0006106045525096 0.0119884823747167 0.0052622927745442 0.0019879433939775 0.0000000000000000 0.0018293311477605 0.0000000000000000 0.0000000000000000 0.0234651083055943 56500.0000000000000000 0.0000000000000000
0.0198747241784354 0.0006117747466214 0.0120005512615760 0.0052637052821095 0.0019986928881286 0.0000000000000000 0.0018417927563225 0.0000000000000000 0.0000000000000000 0.0234188912928166 56600.0000000000000000 0.0000000000000000
0.0199127618814602 0.0006180675847738 0.0120477495462720 0.0052350286454069 0.0020119161050075 0.0000000000000000 0.0018539066725384 0.0000000000000000 0.0000000000000000 0.0233607221327601 56700.0000000000000000 0.0000000000000000
0.0198732886165135 0.0006243663336341 0.0119950717397599 0.0052413652283632 0.0020124853147563 0.0000000000000000 0.0018511026762314 0.0000000000000000 0.0000000000000000 0.0233936760700483 56800.0000000000000000 0.0000000000000000
0.0198174244092686 0.0006203319355777 0.0118787208847400 0.0053156757466583 0.0020026958422926 0.0000000000000000 0.0018501421357797 0.0000000000000000 0.0000000000000000 0.0234384913990155 56900.0000000000000000 0.0000000000000000
0.0197170649925731 0.0006210644409826 0.0118167696678519 0.0052827977241386 0.0019964331596000 0.0000000000000000 0.0018577839668415 0.0000000000000000 0.0000000000000000 0.0235208731508702 57000.0000000000000000 0.0000000000000000
0.0197397313092280 0.0006151086599275 0.0118462926100364 0.0052733954271152 0.0020049346121489 0.0000000000000000 0.0018635205605244 0.0000000000000000 0.0000000000000000 0.0234812949425155 57100.0000000000000000 0.0000000000000000
0.0197759914527736 0.0006203382620731 0.0118748951719230 0.0052724659412661 0.0020082920775114 0.0000000000000000 0.0018468399311261 0.0000000000000000 0.0000000000000000 0.0234544324744354 57200.0000000000000000 0.0000000000000000
0.0197445306989848 0.0006193723673386 0.0118258681324319 0.0052968298495405 0.0020024603496737 0.0000000000000000 0.0018334920312863 0.0000000000000000 0.0000000000000000 0.0234919144975132 57300.0000000000000000 0.0000000000000000
0.0196300156639911 0.0006145431164482 0.0117825767180158 0.0052529207281418 0.0019799751013853 0.0000000000000000 0.0018519233737615 0.0000000000000000 0.0000000000000000 0.0235807035903682 57400.0000000000000000 0.0000000000000000
0.0197073770858179 0.0006117578617448 0.0118685420978850 0.0052294102973475 0.0019976668288406 0.0000000000000000 0.0018437014231863 0.0000000000000000 0.0000000000000000 0.0235025931453124 57500.0000000000000000 0.0000000000000000
0.0197559303675244 0.0006106443554319 0.0118868225075909 0.0052682137442334 0.0019902497602684 0.0000000000000000 0.0018512890190205 0.0000000000000000 0.0000000000000000 0.0234375226315573 57600.0000000000000000 0.0000000000000000
0.0197672623633627 0.0006105560540120 0.0119106543862487 0.0052480981489852 0.0019979537741168 0.0000000000000000 0.0018339107561459 0.0000000000000000 0.0000000000000000 0.0234362968756582 57700.0000000000000000 0.0000000000000000
0.0197827633242590 0.0006133155178677 0.0119020686159977 0.0052822908987728 0.0019850882916209 0.0000000000000000 0.0018378497029001 0.0000000000000000 0.0000000000000000 0.0234089186988536 57800.0000000000000000 0.0000000000000000
0.0197508851141755 0.0006124805276137 0.0118811901400234 0.0052737878433325 0.0019834266032059 0.0000000000000000 0.0018288970629297 0.0000000000000000 0.0000000000000000 0.0234389537699636 57900.0000000000000000 0.0000000000000000
0.0197196147903218 0.0006120455932982 0.0119108752519909 0.0052175467185622 0.0019791472264706 0.0000000000000000 0.0018158578629560 0.0000000000000000 0.0000000000000000 0.0234735420753154 58000.0000000000000000 0.0000000000000000
0.0197047700664161 0.0006083365144241 0.0118911492912635 0.0052167506808024 0.0019885335799260 0.0000000000000000 0.0018186326991675 0.0000000000000000 0.0000000000000000 0.0234778239987650 58100.0000000000000000 0.0000000000000000
0.0197495960904793 0.0006106754571865 0.0119024749847739 0.0052454143425373 0.0019910313059815 0.0000000000000000 0.0018070744120388 0.0000000000000000 0.0000000000000000 0.0234375420739857 58200.0000000000000000 0.0000000000000000
0.0197388807150659 0.0006070163505755 0.0119126753897590 0.0052371803715910 0.0019820086031403 0.0000000000000000 0.0018151139404298 0.0000000000000000 0.0000000000000000 0.0234358244871431 58300.0000000000000000 0.0000000000000000
0.0197515973353789 0.0006004240127111 0.0119255578218648 0.0052377271845561 0.0019878883162470 0.0000000000000000 0.0018224168754121 0.0000000000000000 0.0000000000000000 0.0234117395289786 58400.0000000000000000 0.0000000000000000
0.0197619675045174 0.0006018301977121 0.0119341125114924 0.0052342700461140 0.0019917547491989 0.0000000000000000 0.0018241164158493 0.0000000000000000 0.0000000000000000 0.0233950973073995 58500.0000000000000000 0.0000000000000000
0.0197330691824197 0.0006005820266920 0.0119122843384384 0.0052312682722824 0.0019889345450069 0.0000000000000000 0.0018262190347194 0.0000000000000000 0.0000000000000000 0.0234178704851965 58600.0000000000000000 0.0000000000000000
0.0196866463051234 0.0005985699125915 0.0118785597743676 0.0052213181599388 0.0019881984582255 0.0000000000000000 0.0018395748642459 0.0000000000000000 0.0000000000000000 0.0234470342480769 58700.0000000000000000 0.0000000000000000
0.0197231142794619 0.0005962399369649 0.0118991875210113 0.0052381955215268 0.0019894912999589 0.0000000000000000 0.0018391362310714 0.0000000000000000 0.0000000000000000 0.0234064293970752 58800.0000000000000000 0.0000000000000000
0.0197021935679628 0.0005993639278321 0.0118932974236566 0.0052170677393969 0.0019924644770771 0.0000000000000000 0.0018456993049697 0.0000000000000000 0.0000000000000000 0.0234162104049957 58900.0000000000000000 0.0000000000000000
0.0196442967706637 0.0005989657311174 0.0118419206839035 0.0052232772720793 0.0019801330835635 0.0000000000000000 0.0018585392992917 0.0000000000000000 0.0000000000000000 0.0234559732200984 59000.0000000000000000 0.0000000000000000
0.0196586465158682 0.0005994714339188 0.0118404921398459 0.0052265933214138 0.0019920896206897 0.0000000000000000 0.0018487489697964 0.0000000000000000 0.0000000000000000 0.0234460614299542 59100.0000000000000000 0.0000000000000000
0.0196596362735936 0.0006063625013733 0.0118316438994456 0.0052386739870165 0.0019829558857582 0.0000000000000000 0.0018501704733412 0.0000000000000000 0.0000000000000000 0.0234392199813747 59200.0000000000000000 0.0000000000000000
0.0196889243630138 0.0005966385518296 0.0118796490367599 0.0052275376060368 0.0019850991683874 0.0000000000000000 0.0018421255564471 0.0000000000000000 0.0000000000000000 0.0234125157087308 59300.0000000000000000 0.0000000000000000
0.0196963162868356 0.0006014485757024 0.0118617335126818 0.0052365452016379 0.0019965889968135 0.0000000000000000 0.0018487414469950 0.0000000000000000 0.0000000000000000 0.0233913457086716 59400.0000000000000000 0.0000000000000000
0.0197029500772667 0.0006080024353825 0.0118661361867055 0.0052355027787957 0.0019933086763831 0.0000000000000000 0.0018395882629535 0.0000000000000000 0.0000000000000000 0.0233887876902168 59500.0000000000000000 0.0000000000000000
0.0197591337662711 0.0006126531057376 0.0119067003075570 0.0052394019527787 0.0020003784001979 0.0000000000000000 0.0018327744215619 0.0000000000000000 0.0000000000000000 0.0233315147946152 59600.0000000000000000 0.0000000000000000
0.0197255379056714 0.0006107002243280 0.0119411900088577 0.0051947808598936 0.0019788668125920 0.0000000000000000 0.0018362694543792 0.0000000000000000 0.0000000000000000 0.0233533122177815 59700.0000000000000000 0.0000000000000000
0.0197119098633596 0.0006030295296077 0.0119239742647685 0.0051936918704644 0.0019912141985190 0.0000000000000000 0.0018240668521730 0.0000000000000000 0.0000000000000000 0.0233712791506708 59800.0000000000000000 0.0000000000000000
0.0197403035822441 0.0006082025390610 0.0119389506506029 0.0052087256795364 0.0019844247130438 0.0000000000000000 0.0018165989313340 0.0000000000000000 0.0000000000000000 0.0233462048877244 59900.0000000000000000 0.0000000000000000
0.0197562503907880 0.0006111949679288 0.0119416240555301 0.0052135612670615 0.0019898701002676 0.0000000000000000 0.0018164683114589 0.0000000000000000 0.0000000000000000 0.0233248865312844 60000.0000000000000000 0.0000000000000000


==> figures/appendix/forward_problem/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
2.0678479565 -6.0000000000 -6.0000000000
2.3664319132 0.0000000000 0.0000000000


==> figures/flow_field_reconstruction/compressionramp/density_xy_minmax.txt <==
# field, ref, rhs
1.0000000000 -5.0000000000 -5.0000000000
1.4875320235 -1.0000000000 -1.0000000000


==> figures/flow_field_reconstruction/compressionramp/error_history_30000.txt <==
density pressure steps velocityX velocityY velocityZ
0.2053410884979038 0.3084081564594626 0.0000000000000000 0.0611102346853306 0.4658687038798016 0.0000000000000000
0.2053837127286760 0.3074189821184738 60.0000000000000000 0.0577451784526419 0.4390628237223814 0.0000000000000000
0.2015323778900044 0.3010183155145901 120.0000000000000000 0.0568360271736628 0.4238219655083345 0.0000000000000000
0.1983567193263341 0.2946108579973944 180.0000000000000000 0.0562127229481535 0.4111849233300396 0.0000000000000000
0.1964374151490110 0.2892070831416447 240.0000000000000000 0.0555172443809589 0.4005255775784544 0.0000000000000000
0.1952202389916919 0.2844772215602046 300.0000000000000000 0.0548295996076982 0.3920756107898617 0.0000000000000000
0.1942405692188706 0.2801445150749181 360.0000000000000000 0.0542170499350846 0.3854872824752906 0.0000000000000000
0.1932810822387940 0.2760879078483945 420.0000000000000000 0.0536796473091958 0.3802304031518554 0.0000000000000000
0.1922429371807390 0.2722429377921647 480.0000000000000000 0.0532107252905279 0.3758717706628514 0.0000000000000000
0.1910890769542196 0.2685735409922057 540.0000000000000000 0.0528007784262550 0.3720787119789355 0.0000000000000000
0.1898239410954033 0.2650547437873202 600.0000000000000000 0.0524489959003946 0.3686229348353273 0.0000000000000000
0.1884700871657375 0.2616683955118782 660.0000000000000000 0.0521513946297071 0.3653505197117642 0.0000000000000000
0.1870219103290354 0.2583914119994453 720.0000000000000000 0.0518974130319091 0.3621517517141729 0.0000000000000000
0.1854802952523029 0.2552020364401508 780.0000000000000000 0.0516833751320498 0.3589424804508108 0.0000000000000000
0.1838530506746931 0.2520810410816409 840.0000000000000000 0.0515053721253131 0.3556687705215753 0.0000000000000000
0.1821496934544963 0.2490063946199107 900.0000000000000000 0.0513567204622460 0.3522986576010801 0.0000000000000000
0.1803834357418973 0.2459624169318177 960.0000000000000000 0.0512306375969234 0.3488220605731251 0.0000000000000000
0.1785533414996222 0.2429288859745973 1020.0000000000000000 0.0511211641631393 0.3452337529923640 0.0000000000000000
0.1766509604844507 0.2398916574531114 1080.0000000000000000 0.0510236999893578 0.3415362586852941 0.0000000000000000
0.1746347341021842 0.2368258769821919 1140.0000000000000000 0.0509328477298448 0.3377095188606981 0.0000000000000000
0.1724503334450822 0.2337238436733230 1200.0000000000000000 0.0508449681630996 0.3337203644173554 0.0000000000000000
0.1701080690710706 0.2305868049358117 1260.0000000000000000 0.0507621030253507 0.3295922566448271 0.0000000000000000
0.1677206050225306 0.2274167452099345 1320.0000000000000000 0.0506868182789606 0.3253797438295252 0.0000000000000000
0.1653134390870418 0.2241991870826948 1380.0000000000000000 0.0506127577557851 0.3211030414898334 0.0000000000000000
0.1628219362428479 0.2209289530563061 1440.0000000000000000 0.0505357395494188 0.3167347923149348 0.0000000000000000
0.1601585454458698 0.2176073960484320 1500.0000000000000000 0.0504472075933219 0.3121808947092392 0.0000000000000000
0.1574513305238343 0.2142505548946612 1560.0000000000000000 0.0503557045928581 0.3074942514640784 0.0000000000000000
0.1546992854124291 0.2108446491998712 1620.0000000000000000 0.0502545513062160 0.3027180471138581 0.0000000000000000
0.1517965907022287 0.2073829760341860 1680.0000000000000000 0.0501363117067349 0.2976967608695988 0.0000000000000000
0.1488844739490096 0.2039180612251679 1740.0000000000000000 0.0500097509808717 0.2924486231084311 0.0000000000000000
0.1459943555587264 0.2004251726188828 1800.0000000000000000 0.0498773256711444 0.2871126028115308 0.0000000000000000
0.1429989788375237 0.1968966230126270 1860.0000000000000000 0.0497240268575100 0.2816983093677187 0.0000000000000000
0.1399329037936397 0.1933539228474022 1920.0000000000000000 0.0495586814958734 0.2761996546544763 0.0000000000000000
0.1368093134978289 0.1897885963635294 1980.0000000000000000 0.0493864554389208 0.2706694769331157 0.0000000000000000
0.1335947651586564 0.1862086640173171 2040.0000000000000000 0.0491963166029482 0.2650076475423048 0.0000000000000000
0.1303946680076270 0.1826417698231765 2100.0000000000000000 0.0489987356568332 0.2592718651342572 0.0000000000000000
0.1270979492478663 0.1790677097117866 2160.0000000000000000 0.0487793714763321 0.2534714831264965 0.0000000000000000
0.1236780783642943 0.1754659638174672 2220.0000000000000000 0.0485403291350705 0.2475433950682492 0.0000000000000000
0.1200603967420867 0.1718079567705683 2280.0000000000000000 0.0482644618428963 0.2413325827501087 0.0000000000000000
0.1163486548436140 0.1681154672679326 2340.0000000000000000 0.0479522450882008 0.2347295190204544 0.0000000000000000
0.1124753724201300 0.1643811056924351 2400.0000000000000000 0.0476019004730119 0.2278249149727513 0.0000000000000000
0.1085132245381143 0.1606543244262101 2460.0000000000000000 0.0472304935932855 0.2205419827964150 0.0000000000000000
0.1044946016785503 0.1569276666123650 2520.0000000000000000 0.0468212188262405 0.2127576967491912 0.0000000000000000
0.1004016361509670 0.1531745150920333 2580.0000000000000000 0.0463673348870118 0.2043008723188383 0.0000000000000000
0.0963095522010826 0.1494094289337023 2640.0000000000000000 0.0458816883548986 0.1951159476044232 0.0000000000000000
0.0922866915802957 0.1456927258612431 2700.0000000000000000 0.0453849902919753 0.1853143767977973 0.0000000000000000
0.0877065891207861 0.1418853809505223 2760.0000000000000000 0.0449154521904812 0.1758729256076205 0.0000000000000000
0.0824992953811346 0.1378938343710407 2820.0000000000000000 0.0445092913178101 0.1677134457910761 0.0000000000000000
0.0770474105871229 0.1337500306186010 2880.0000000000000000 0.0441482171916601 0.1608586177516466 0.0000000000000000
0.0721088504136900 0.1297460394303005 2940.0000000000000000 0.0438156409149134 0.1546184764378432 0.0000000000000000
0.0677946664277858 0.1260349662373377 3000.0000000000000000 0.0434963027483711 0.1484419209175786 0.0000000000000000
0.0639278692105648 0.1225472299437228 3060.0000000000000000 0.0431864455672212 0.1427911740124249 0.0000000000000000
0.0603963769830530 0.1192244782339167 3120.0000000000000000 0.0428835567684378 0.1379681529479646 0.0000000000000000
0.0571319828828284 0.1160119433856885 3180.0000000000000000 0.0425886694103016 0.1339547876067602 0.0000000000000000
0.0540932961579366 0.1128844602396353 3240.0000000000000000 0.0423054616508929 0.1307075261525359 0.0000000000000000
0.0512573817805396 0.1098399032500762 3300.0000000000000000 0.0420273880864205 0.1280180855361706 0.0000000000000000
0.0485959890378981 0.1068522581988060 3360.0000000000000000 0.0417601729709034 0.1257771774321664 0.0000000000000000
0.0461022450158502 0.1039239986279506 3420.0000000000000000 0.0414957589909465 0.1238723147928497 0.0000000000000000
0.0437739689296601 0.1010559189081874 3480.0000000000000000 0.0412359446857283 0.1222335453620365 0.0000000000000000
0.0415953521580409 0.0982627288934782 3540.0000000000000000 0.0409838321796643 0.1207889338489678 0.0000000000000000
0.0395565257206991 0.0955430067247477 3600.0000000000000000 0.0407358051118528 0.1195235925074040 0.0000000000000000
0.0376599232330363 0.0929136714115657 3660.0000000000000000 0.0404919590811229 0.1183593540195158 0.0000000000000000
0.0358930239733103 0.0903836776094651 3720.0000000000000000 0.0402484700100613 0.1173332623903658 0.0000000000000000
0.0342501369474501 0.0879270549548458 3780.0000000000000000 0.0400091638016636 0.1163456535001523 0.0000000000000000
0.0327339318078791 0.0855325224707322 3840.0000000000000000 0.0397724206572045 0.1154512976451252 0.0000000000000000
0.0313458140512022 0.0832085082836767 3900.0000000000000000 0.0395390069220894 0.1146425723937590 0.0000000000000000
0.0300665453509167 0.0809578741250965 3960.0000000000000000 0.0393053302333767 0.1139328546185087 0.0000000000000000
0.0288800206352330 0.0787793886971987 4020.0000000000000000 0.0390732547449543 0.1133117052509128 0.0000000000000000
0.0277789115332222 0.0766711223174379 4080.0000000000000000 0.0388443825676990 0.1127725682659446 0.0000000000000000
0.0267586231816966 0.0746252637766636 4140.0000000000000000 0.0386148258776350 0.1122514915502448 0.0000000000000000
0.0258073555540223 0.0726395514051551 4200.0000000000000000 0.0383840998975184 0.1117311586718554 0.0000000000000000
0.0249154250484916 0.0707134132416925 4260.0000000000000000 0.0381571870293776 0.1113128778085073 0.0000000000000000
0.0240840290602432 0.0688609868659888 4320.0000000000000000 0.0379295333325131 0.1109853344550331 0.0000000000000000
0.0233061301710880 0.0670771853882881 4380.0000000000000000 0.0377021344649690 0.1107484573700362 0.0000000000000000
0.0225760511474142 0.0653590691144299 4440.0000000000000000 0.0374735783002955 0.1106010558259659 0.0000000000000000
0.0218918560350502 0.0637165710790117 4500.0000000000000000 0.0372437900124373 0.1105483821160144 0.0000000000000000
0.0212469244033260 0.0621506490437456 4560.0000000000000000 0.0370129400628339 0.1105744331726863 0.0000000000000000
0.0206379558868664 0.0606625604957321 4620.0000000000000000 0.0367804559994314 0.1106975659579015 0.0000000000000000
0.0200606846306455 0.0592569157144392 4680.0000000000000000 0.0365450100077399 0.1109146213462149 0.0000000000000000
0.0195174799210246 0.0579462132012906 4740.0000000000000000 0.0363064932167593 0.1112239937048951 0.0000000000000000
0.0189989123328161 0.0567247344239622 4800.0000000000000000 0.0360671058873607 0.1116179570410209 0.0000000000000000
0.0185051302948428 0.0555798606537108 4860.0000000000000000 0.0358284625085195 0.1121122363301918 0.0000000000000000
0.0180391838570428 0.0544979045233343 4920.0000000000000000 0.0355855843578489 0.1127192052218663 0.0000000000000000
0.0175970596398673 0.0534750555606881 4980.0000000000000000 0.0353397941581538 0.1134491994731465 0.0000000000000000
0.0171792969770960 0.0525240613478872 5040.0000000000000000 0.0350931291295722 0.1143205830516938 0.0000000000000000
0.0167839491111674 0.0516328565533918 5100.0000000000000000 0.0348455869097077 0.1153711883936683 0.0000000000000000
0.0164101653889435 0.0508042412814450 5160.0000000000000000 0.0345967215395122 0.1164953015853260 0.0000000000000000
0.0160585861764237 0.0500179245841854 5220.0000000000000000 0.0343448658808661 0.1176280752238757 0.0000000000000000
0.0157322628762271 0.0492975852101383 5280.0000000000000000 0.0340918669761472 0.1187634402979677 0.0000000000000000
0.0154344170203513 0.0486456266546696 5340.0000000000000000 0.0338370522907735 0.1200144799646967 0.0000000000000000
0.0151679844366835 0.0480507795134630 5400.0000000000000000 0.0335825500716380 0.1213296742701104 0.0000000000000000
0.0149372242670492 0.0475264834581632 5460.0000000000000000 0.0333252368436495 0.1226506465158060 0.0000000000000000
0.0147497953827735 0.0470583875023184 5520.0000000000000000 0.0330637080404279 0.1239432933485107 0.0000000000000000
0.0146065055689296 0.0466581056521873 5580.0000000000000000 0.0328022309072203 0.1252268403630903 0.0000000000000000
0.0144989155552553 0.0463160924626613 5640.0000000000000000 0.0325395484330289 0.1265212669388996 0.0000000000000000
0.0144109070377437 0.0460374205662964 5700.0000000000000000 0.0322766271698683 0.1278203888525381 0.0000000000000000
0.0143287132295904 0.0458277898496781 5760.0000000000000000 0.0320086724948328 0.1290897767839777 0.0000000000000000
0.0142508256475893 0.0456815133546528 5820.0000000000000000 0.0317422714081060 0.1303209832658409 0.0000000000000000
0.0141732048227762 0.0456077509026227 5880.0000000000000000 0.0314737069519868 0.1315493000761665 0.0000000000000000
0.0140947643885241 0.0456041493998727 5940.0000000000000000 0.0312047330665239 0.1327631794373209 0.0000000000000000
0.0140158734149828 0.0456727721651648 6000.0000000000000000 0.0309330147873392 0.1339643182925777 0.0000000000000000
0.0139392432729288 0.0458192869302415 6060.0000000000000000 0.0306609110122587 0.1351597503589405 0.0000000000000000
0.0138613903830207 0.0460511002200482 6120.0000000000000000 0.0303847560212638 0.1363183217225760 0.0000000000000000
0.0137802070363930 0.0463629532153153 6180.0000000000000000 0.0301094293743713 0.1374107824291986 0.0000000000000000
0.0137019302231785 0.0467653346342960 6240.0000000000000000 0.0298306138331597 0.1384626269471482 0.0000000000000000
0.0136223920357426 0.0472507395574572 6300.0000000000000000 0.0295484122785333 0.1394689331991308 0.0000000000000000
0.0135458534143219 0.0478185106357787 6360.0000000000000000 0.0292646504958962 0.1405647329512016 0.0000000000000000
0.0134738362947401 0.0484553490711394 6420.0000000000000000 0.0289830544439056 0.1416790479563165 0.0000000000000000
0.0134074029212669 0.0491499474021406 6480.0000000000000000 0.0286994718434147 0.1427999761022984 0.0000000000000000
0.0133455826514809 0.0498916026206684 6540.0000000000000000 0.0284146979808621 0.1438334201114175 0.0000000000000000
0.0132866453690982 0.0506626147322621 6600.0000000000000000 0.0281297004083686 0.1447754327354725 0.0000000000000000
0.0132303131419036 0.0514293288681499 6660.0000000000000000 0.0278411130340353 0.1457036150544301 0.0000000000000000
0.0131782912957988 0.0521608280317096 6720.0000000000000000 0.0275561295938782 0.1467381989999351 0.0000000000000000
0.0131332573830328 0.0528742140161873 6780.0000000000000000 0.0272695504252501 0.1476925983741783 0.0000000000000000
0.0130840879560470 0.0535702782400032 6840.0000000000000000 0.0269785615512968 0.1485778689391897 0.0000000000000000
0.0130460991686430 0.0542501492314624 6900.0000000000000000 0.0266907243603477 0.1494120001816983 0.0000000000000000
0.0130087345897257 0.0549195635698769 6960.0000000000000000 0.0263999670024943 0.1501904925430604 0.0000000000000000
0.0129708274875973 0.0555708934473250 7020.0000000000000000 0.0261082488981930 0.1508821227355980 0.0000000000000000
0.0129413126209030 0.0562193349745888 7080.0000000000000000 0.0258176361847939 0.1515107901328123 0.0000000000000000
0.0129128205300861 0.0568546170995127 7140.0000000000000000 0.0255271029144492 0.1520877408482535 0.0000000000000000
0.0128929248879135 0.0574849598511129 7200.0000000000000000 0.0252328198694673 0.1526464192310266 0.0000000000000000
0.0128800976707188 0.0581108823080534 7260.0000000000000000 0.0249408359613840 0.1531721963994661 0.0000000000000000
0.0128759944420290 0.0587359409899436 7320.0000000000000000 0.0246536503119042 0.1536728574041439 0.0000000000000000
0.0128766743098473 0.0593580223014787 7380.0000000000000000 0.0243628715429921 0.1541319605995736 0.0000000000000000
0.0128817067527743 0.0599908473714261 7440.0000000000000000 0.0240790426602982 0.1545726530834044 0.0000000000000000
0.0128906712954229 0.0606275770055746 7500.0000000000000000 0.0237972464378245 0.1550100883179298 0.0000000000000000
0.0129061519697959 0.0612734746349907 7560.0000000000000000 0.0235186504589092 0.1554380836332447 0.0000000000000000
0.0129258475783933 0.0619197091281778 7620.0000000000000000 0.0232413509420846 0.1558607096304254 0.0000000000000000
0.0129481587110132 0.0625705500372905 7680.0000000000000000 0.0229680976161664 0.1562674789604573 0.0000000000000000
0.0129755931807696 0.0632193509310771 7740.0000000000000000 0.0226945457197752 0.1566669955722161 0.0000000000000000
0.0130016665146234 0.0638700536136155 7800.0000000000000000 0.0224217643768700 0.1570741734511880 0.0000000000000000
0.0130389475528916 0.0645201669342655 7860.0000000000000000 0.0221524519507616 0.1575801936383462 0.0000000000000000
0.0130782906406132 0.0651698672183019 7920.0000000000000000 0.0218824014731791 0.1580508318900511 0.0000000000000000
0.0131169638774395 0.0658321729091968 7980.0000000000000000 0.0216148959335814 0.1584916037412010 0.0000000000000000
0.0131567346547158 0.0665141425816577 8040.0000000000000000 0.0213453039488952 0.1589156406662177 0.0000000000000000
0.0132015773458989 0.0672193919297401 8100.0000000000000000 0.0210772134140135 0.1593046198856785 0.0000000000000000
0.0132412357287255 0.0679478510686670 8160.0000000000000000 0.0208096804765853 0.1596353683697347 0.0000000000000000
0.0132851262324644 0.0686767331257271 8220.0000000000000000 0.0205417558127847 0.1599529818700874 0.0000000000000000
0.0133283391235493 0.0693940679890286 8280.0000000000000000 0.0202721785446871 0.1602706690552510 0.0000000000000000
0.0133704176794730 0.0700963324789011 8340.0000000000000000 0.0200040675820876 0.1605816014581176 0.0000000000000000
0.0134135678184868 0.0707897002544342 8400.0000000000000000 0.0197376816324258 0.1608834631230077 0.0000000000000000
0.0134609822658350 0.0714687682431840 8460.0000000000000000 0.0194722439312465 0.1612446661648554 0.0000000000000000
0.0135082152438869 0.0721313915185499 8520.0000000000000000 0.0192045808803017 0.1615785653252015 0.0000000000000000
0.0135521621101550 0.0727903811631075 8580.0000000000000000 0.0189373145300046 0.1618906146950601 0.0000000000000000
0.0135995910353599 0.0734296191374013 8640.0000000000000000 0.0186712104332098 0.1622043923118693 0.0000000000000000
0.0136441150359599 0.0740718799261535 8700.0000000000000000 0.0184027007425699 0.1624478053226582 0.0000000000000000
0.0136839941578137 0.0747090627249973 8760.0000000000000000 0.0181359713082366 0.1626787038483059 0.0000000000000000
0.0137270204066498 0.0753317211402015 8820.0000000000000000 0.0178657286986260 0.1629166123676668 0.0000000000000000
0.0137695318347602 0.0759501209012591 8880.0000000000000000 0.0175989881946170 0.1631428215122124 0.0000000000000000
0.0138079529931773 0.0765565139284612 8940.0000000000000000 0.0173323696882703 0.1633650747791964 0.0000000000000000
0.0138503157622579 0.0771558925329444 9000.0000000000000000 0.0170642618691828 0.1635666461742205 0.0000000000000000
0.0138863729267234 0.0777446213388854 9060.0000000000000000 0.0167979948019102 0.1637888312268210 0.0000000000000000
0.0139273417397912 0.0783307803868589 9120.0000000000000000 0.0165334344646273 0.1640127668374858 0.0000000000000000
0.0139613577050205 0.0789118570337051 9180.0000000000000000 0.0162702442353237 0.1642615311721740 0.0000000000000000
0.0140012048460778 0.0794881827301808 9240.0000000000000000 0.0160078291882162 0.1645544716187854 0.0000000000000000
0.0140297036017137 0.0800658049933401 9300.0000000000000000 0.0157446524970138 0.1649400228044507 0.0000000000000000
0.0140603959971402 0.0806597619875533 9360.0000000000000000 0.0154882163604186 0.1654779512566374 0.0000000000000000
0.0140927529578268 0.0812691778690403 9420.0000000000000000 0.0152350397553318 0.1663217766459636 0.0000000000000000
0.0141333980343582 0.0819253930034492 9480.0000000000000000 0.0149964926722567 0.1676477449106177 0.0000000000000000
0.0142265854857683 0.0826467297307638 9540.0000000000000000 0.0148030679960883 0.1698140483984875 0.0000000000000000
0.0145287728029794 0.0834728201437910 9600.0000000000000000 0.0147163656476409 0.1733544663052094 0.0000000000000000
0.0154055421347418 0.0843859662031308 9660.0000000000000000 0.0148874580939386 0.1786680984763208 0.0000000000000000
0.0169708136203284 0.0852942279614528 9720.0000000000000000 0.0155175591034764 0.1853159163746069 0.0000000000000000
0.0192242170733837 0.0860700610505517 9780.0000000000000000 0.0167052607843726 0.1916859436856481 0.0000000000000000
0.0217546291798635 0.0867206196194888 9840.0000000000000000 0.0182695915840910 0.1948610866392535 0.0000000000000000
0.0243609652832377 0.0868532557337350 9900.0000000000000000 0.0199668012452906 0.1936598970159286 0.0000000000000000
0.0266888032479685 0.0863337194005486 9960.0000000000000000 0.0216338136545477 0.1862107371389117 0.0000000000000000
0.0285133316658013 0.0854584795344555 10020.0000000000000000 0.0231996846831909 0.1738480954732660 0.0000000000000000
0.0293089748294480 0.0843832649070512 10080.0000000000000000 0.0247478239859253 0.1592533860095406 0.0000000000000000
0.0296053212688612 0.0831913960843549 10140.0000000000000000 0.0263581494198073 0.1452293574202019 0.0000000000000000
0.0295551752203198 0.0821221942461149 10200.0000000000000000 0.0280924501340405 0.1335529129221475 0.0000000000000000
0.0291748596949017 0.0811063874132955 10260.0000000000000000 0.0298427409918298 0.1243589116135679 0.0000000000000000
0.0287711824855276 0.0800729759029957 10320.0000000000000000 0.0315843667938840 0.1167213049504344 0.0000000000000000
0.0280339373969911 0.0786801159456924 10380.0000000000000000 0.0332534425330051 0.1097341787437920 0.0000000000000000
0.0267027520789358 0.0768390976416885 10440.0000000000000000 0.0345484299810872 0.1032377665252723 0.0000000000000000
0.0247733165948524 0.0745454170390522 10500.0000000000000000 0.0353106036451518 0.0973741774523783 0.0000000000000000
0.0223635221598453 0.0717953213410415 10560.0000000000000000 0.0355115157944053 0.0922558243623662 0.0000000000000000
0.0197034270039864 0.0686937316078350 10620.0000000000000000 0.0351950327782921 0.0878960256174260 0.0000000000000000
0.0170500766762182 0.0653485146969198 10680.0000000000000000 0.0345021035996118 0.0841768236802139 0.0000000000000000
0.0145075716697904 0.0619320249472400 10740.0000000000000000 0.0335625198150012 0.0806122704175500 0.0000000000000000
0.0122605460695210 0.0585794739308858 10800.0000000000000000 0.0324332542148963 0.0771661299653085 0.0000000000000000
0.0101939044154051 0.0553984774205419 10860.0000000000000000 0.0312317361441786 0.0738029026246416 0.0000000000000000
0.0084270772788285 0.0523720773435845 10920.0000000000000000 0.0300184987689375 0.0705417957367194 0.0000000000000000
0.0069360768475339 0.0495170472299428 10980.0000000000000000 0.0288170045764752 0.0672276081742485 0.0000000000000000
0.0058787785768294 0.0468289748398047 11040.0000000000000000 0.0276430121223928 0.0639228475230952 0.0000000000000000
0.0052889626006759 0.0442808982773025 11100.0000000000000000 0.0265255196200405 0.0605422935768510 0.0000000000000000
0.0049380658322370 0.0419071283190066 11160.0000000000000000 0.0254629503869559 0.0573585566566301 0.0000000000000000
0.0047426918983138 0.0397009783231047 11220.0000000000000000 0.0244557794213068 0.0541691124123368 0.0000000000000000
0.0048117716612121 0.0376326409736092 11280.0000000000000000 0.0235154434858844 0.0511365684065953 0.0000000000000000
0.0048984453961366 0.0357180409620190 11340.0000000000000000 0.0226285680124757 0.0479607185300297 0.0000000000000000
0.0050003346079092 0.0339364433108138 11400.0000000000000000 0.0217685336454900 0.0449762565508478 0.0000000000000000
0.0051158778352826 0.0322823689341830 11460.0000000000000000 0.0209591306201043 0.0422521307971897 0.0000000000000000
0.0052022290689447 0.0307292185292768 11520.0000000000000000 0.0201867007427369 0.0397033407498558 0.0000000000000000
0.0052607734872120 0.0292371393967873 11580.0000000000000000 0.0194372514897459 0.0373591442747242 0.0000000000000000
0.0053136514683597 0.0278424532868680 11640.0000000000000000 0.0187413571140299 0.0350999438034248 0.0000000000000000
0.0054383899035915 0.0264999126606311 11700.0000000000000000 0.0180961290036094 0.0330910138601998 0.0000000000000000
0.0054200689220139 0.0251676313639436 11760.0000000000000000 0.0174842086071835 0.0313565075003014 0.0000000000000000
0.0053332836821202 0.0239034526893363 11820.0000000000000000 0.0168938659599792 0.0297314918154026 0.0000000000000000
0.0051961080884675 0.0227396730299245 11880.0000000000000000 0.0163093644653042 0.0279106980909089 0.0000000000000000
0.0051170084016265 0.0216582138933644 11940.0000000000000000 0.0157471962866500 0.0261092086799201 0.0000000000000000
0.0050144577283405 0.0206350555551559 12000.0000000000000000 0.0152172542074467 0.0244069487538510 0.0000000000000000
0.0049720187042915 0.0196816962740592 12060.0000000000000000 0.0147161931579058 0.0228715101463569 0.0000000000000000
0.0049415631732445 0.0187712942507799 12120.0000000000000000 0.0142524057152645 0.0214215823143479 0.0000000000000000
0.0048744093385411 0.0178254561015401 12180.0000000000000000 0.0137970093960967 0.0201497116093900 0.0000000000000000
0.0047469965677389 0.0169026978734334 12240.0000000000000000 0.0133647420743469 0.0189104359765388 0.0000000000000000
0.0045766083474323 0.0160093032256981 12300.0000000000000000 0.0129260913686481 0.0177032611773297 0.0000000000000000
0.0044230269191464 0.0151839257106942 12360.0000000000000000 0.0125218859355401 0.0164901566356240 0.0000000000000000
0.0043367540188404 0.0144593385400021 12420.0000000000000000 0.0121311654071095 0.0152282185676678 0.0000000000000000
0.0042612946650946 0.0137321549559490 12480.0000000000000000 0.0117503529308835 0.0141986033789811 0.0000000000000000
0.0041936826960198 0.0130906353173440 12540.0000000000000000 0.0113988534021521 0.0130754988138137 0.0000000000000000
0.0040841063648273 0.0124093012779580 12600.0000000000000000 0.0110465950630673 0.0122815348426471 0.0000000000000000
0.0039444888422897 0.0117283523352384 12660.0000000000000000 0.0107108995120544 0.0115514070771035 0.0000000000000000
0.0038628551611631 0.0111099868450447 12720.0000000000000000 0.0104219649542995 0.0107942448446973 0.0000000000000000
0.0038335249874824 0.0106820398176990 12780.0000000000000000 0.0101556393815648 0.0100237682331686 0.0000000000000000
0.0038181916756520 0.0102077181532701 12840.0000000000000000 0.0098756894349044 0.0093500796274839 0.0000000000000000
0.0037396555476952 0.0097622395930688 12900.0000000000000000 0.0096094639242357 0.0087321296286094 0.0000000000000000
0.0036962142608662 0.0092732553780023 12960.0000000000000000 0.0093509706768580 0.0081821802274556 0.0000000000000000
0.0035910008883737 0.0088491330911182 13020.0000000000000000 0.0090679997143761 0.0077051459398963 0.0000000000000000
0.0035708861696391 0.0084809187832212 13080.0000000000000000 0.0088128353569572 0.0071068837211083 0.0000000000000000
0.0036167100046456 0.0081792829401532 13140.0000000000000000 0.0085604880881793 0.0066979417015073 0.0000000000000000
0.0036111935586944 0.0078947979242499 13200.0000000000000000 0.0083548929262745 0.0063609719769336 0.0000000000000000
0.0036062400071523 0.0077101513002740 13260.0000000000000000 0.0081282003845108 0.0058288721919557 0.0000000000000000
0.0035909359917287 0.0074044012299272 13320.0000000000000000 0.0079063002774823 0.0055458135678434 0.0000000000000000
0.0035332393793806 0.0071522234503166 13380.0000000000000000 0.0076995664187925 0.0051724073110472 0.0000000000000000
0.0035630206843460 0.0069539530313106 13440.0000000000000000 0.0075038022667824 0.0049477663945066 0.0000000000000000
0.0035401732314456 0.0067830177161591 13500.0000000000000000 0.0073264737529280 0.0047846681006962 0.0000000000000000
0.0035125970046848 0.0065933728487645 13560.0000000000000000 0.0071626429227946 0.0047233899995791 0.0000000000000000
0.0035448014019334 0.0064231330428459 13620.0000000000000000 0.0069942846441002 0.0044830868696371 0.0000000000000000
0.0035327687057844 0.0062451258571131 13680.0000000000000000 0.0068530728469958 0.0044053355240159 0.0000000000000000
0.0034882448145482 0.0061707327671753 13740.0000000000000000 0.0067007901471737 0.0042240405992226 0.0000000000000000
0.0035035747979597 0.0060006359159842 13800.0000000000000000 0.0065390190582974 0.0042839152763749 0.0000000000000000
0.0035306163525769 0.0059540040709932 13860.0000000000000000 0.0064168903244327 0.0041806964651586 0.0000000000000000
0.0035067382853815 0.0059306334598199 13920.0000000000000000 0.0063198920365839 0.0042038364514448 0.0000000000000000
0.0034628844978085 0.0058114273717912 13980.0000000000000000 0.0061907106390959 0.0041287212045715 0.0000000000000000
0.0033541176411902 0.0056616920718973 14040.0000000000000000 0.0060766468100734 0.0040353577859217 0.0000000000000000
0.0032311741586059 0.0055382008814671 14100.0000000000000000 0.0059501030210187 0.0039339029157553 0.0000000000000000
0.0032670563913324 0.0054140962450513 14160.0000000000000000 0.0058468001157055 0.0037569497344476 0.0000000000000000
0.0033078495231153 0.0053171852028152 14220.0000000000000000 0.0057702575956881 0.0038253847833259 0.0000000000000000
0.0033485374132936 0.0053296710846686 14280.0000000000000000 0.0057239886059932 0.0039282921908177 0.0000000000000000
0.0033916182293542 0.0053529366510859 14340.0000000000000000 0.0056720985563504 0.0039157608218997 0.0000000000000000
0.0033309214838364 0.0053002914592934 14400.0000000000000000 0.0055946659764591 0.0039955664833413 0.0000000000000000
0.0032263503788800 0.0052431858672428 14460.0000000000000000 0.0055086292731877 0.0039307563842846 0.0000000000000000
0.0031796535672172 0.0051741211419209 14520.0000000000000000 0.0054396635027612 0.0037072322556779 0.0000000000000000
0.0031516872835120 0.0050823723910677 14580.0000000000000000 0.0053599889193597 0.0037578748360315 0.0000000000000000
0.0031986921485512 0.0050278051538508 14640.0000000000000000 0.0052847861112017 0.0038228213999132 0.0000000000000000
0.0031834095748275 0.0049775769985770 14700.0000000000000000 0.0052333465587132 0.0039286692923392 0.0000000000000000
0.0031846017362786 0.0049861985338638 14760.0000000000000000 0.0051877878393239 0.0038351250735207 0.0000000000000000
0.0031886234212880 0.0049780132441110 14820.0000000000000000 0.0051484901957116 0.0039194150462106 0.0000000000000000
0.0031659045457227 0.0050182279928279 14880.0000000000000000 0.0051149329659103 0.0038322729278220 0.0000000000000000
0.0031342712874100 0.0049960580957788 14940.0000000000000000 0.0050648868884348 0.0037998288454802 0.0000000000000000
0.0031255816704308 0.0050078185456946 15000.0000000000000000 0.0050127605799991 0.0037665771459026 0.0000000000000000
0.0031636794940406 0.0049905311577427 15060.0000000000000000 0.0049577067935111 0.0036876899561617 0.0000000000000000
0.0031385857598629 0.0049459240336908 15120.0000000000000000 0.0048917861915169 0.0037742194218083 0.0000000000000000
0.0031703504679148 0.0049348180117840 15180.0000000000000000 0.0048366649662638 0.0037734791615063 0.0000000000000000
0.0031766619920246 0.0049373515325409 15240.0000000000000000 0.0047878125687112 0.0036775631234418 0.0000000000000000
0.0032320225241512 0.0049569232147382 15300.0000000000000000 0.0047604804475226 0.0036499931883279 0.0000000000000000
0.0031470867295818 0.0049829997710771 15360.0000000000000000 0.0047125743118941 0.0035906151809397 0.0000000000000000
0.0031617150996700 0.0049571915530025 15420.0000000000000000 0.0046501688966405 0.0036727496888171 0.0000000000000000
0.0031869838348433 0.0049442792522323 15480.0000000000000000 0.0046011860013590 0.0037564976895422 0.0000000000000000
0.0032450616758391 0.0050163544134034 15540.0000000000000000 0.0045804555680046 0.0037967771536663 0.0000000000000000
0.0032945773190469 0.0050517926465584 15600.0000000000000000 0.0045645584302929 0.0039015945196487 0.0000000000000000
0.0032880607707647 0.0051187546530923 15660.0000000000000000 0.0045031410353815 0.0037686953905304 0.0000000000000000
0.0032021080707517 0.0050264750761552 15720.0000000000000000 0.0044381644111509 0.0037714677394714 0.0000000000000000
0.0031725347634194 0.0049627624431429 15780.0000000000000000 0.0043897121014188 0.0037039908731650 0.0000000000000000
0.0031300779388475 0.0049187393770423 15840.0000000000000000 0.0043498783809830 0.0036806077298606 0.0000000000000000
0.0031309474433798 0.0048958646110232 15900.0000000000000000 0.0043186211818423 0.0037320120817896 0.0000000000000000
0.0032228540267399 0.0049332669330890 15960.0000000000000000 0.0043075963361291 0.0038363481141146 0.0000000000000000
0.0032407686186062 0.0050494305602484 16020.0000000000000000 0.0043199825606649 0.0039614495112815 0.0000000000000000
0.0033346610234616 0.0052353094893846 16080.0000000000000000 0.0043504610924437 0.0039260314840770 0.0000000000000000
0.0033410657256639 0.0052159285547119 16140.0000000000000000 0.0043037209442036 0.0039451912602849 0.0000000000000000
0.0032496853810177 0.0051551006759014 16200.0000000000000000 0.0042404010471451 0.0040099584797010 0.0000000000000000
0.0031953182757572 0.0050968256356193 16260.0000000000000000 0.0041825699436925 0.0039631220977699 0.0000000000000000
0.0031757432353239 0.0050585927800691 16320.0000000000000000 0.0041493381092081 0.0038814558988842 0.0000000000000000
0.0031821663568140 0.0050577258112103 16380.0000000000000000 0.0041112108875803 0.0039968450659328 0.0000000000000000
0.0031922932672959 0.0050720433729327 16440.0000000000000000 0.0040744397325019 0.0038578081015420 0.0000000000000000
0.0032706800785512 0.0051236165876243 16500.0000000000000000 0.0040424285541919 0.0039093890997849 0.0000000000000000
0.0033359511090863 0.0051961621718554 16560.0000000000000000 0.0040302011645951 0.0039959887878132 0.0000000000000000
0.0033402524217889 0.0052209645551757 16620.0000000000000000 0.0040240976312372 0.0040519037753392 0.0000000000000000
0.0033587993709564 0.0052689728915248 16680.0000000000000000 0.0039944976419326 0.0040931925403082 0.0000000000000000
0.0033319287781866 0.0052537737137567 16740.0000000000000000 0.0039623787206732 0.0041496063123055 0.0000000000000000
0.0032813816982924 0.0052937602755393 16800.0000000000000000 0.0039296011751604 0.0039584693859871 0.0000000000000000
0.0032781741433373 0.0052499842775451 16860.0000000000000000 0.0039007254795312 0.0040279218993055 0.0000000000000000
0.0032616743378014 0.0052264748172607 16920.0000000000000000 0.0038632195913911 0.0039942021309922 0.0000000000000000
0.0032846361938815 0.0052458814807555 16980.0000000000000000 0.0038488853691918 0.0038503401643543 0.0000000000000000
0.0033531773507158 0.0052506445476592 17040.0000000000000000 0.0038327506848246 0.0039563496808507 0.0000000000000000
0.0034167521004924 0.0053610952587723 17100.0000000000000000 0.0038226558733926 0.0040812084992890 0.0000000000000000
0.0033866451896709 0.0053300197911515 17160.0000000000000000 0.0037973258223114 0.0040125111590183 0.0000000000000000
0.0034021761963399 0.0054044677656247 17220.0000000000000000 0.0037906419703514 0.0041208283061110 0.0000000000000000
0.0034347144976907 0.0054431393306188 17280.0000000000000000 0.0037732053647454 0.0042019307317633 0.0000000000000000
0.0034525749620577 0.0054598098966970 17340.0000000000000000 0.0037599492153131 0.0042301469367006 0.0000000000000000
0.0034099456009140 0.0054317805506311 17400.0000000000000000 0.0037208502885991 0.0042366631273555 0.0000000000000000
0.0033709349585757 0.0054133177088730 17460.0000000000000000 0.0036934022318508 0.0042657006543403 0.0000000000000000
0.0033868664043903 0.0054349666136637 17520.0000000000000000 0.0036908575328220 0.0043636359666249 0.0000000000000000
0.0034080887935572 0.0054689806549336 17580.0000000000000000 0.0036988216307646 0.0043366357574741 0.0000000000000000
0.0033882502923795 0.0054640039186362 17640.0000000000000000 0.0036795890403596 0.0043082847404214 0.0000000000000000
0.0033484052200931 0.0054611772015514 17700.0000000000000000 0.0036563128918475 0.0044155207760346 0.0000000000000000
0.0032884563679444 0.0054054898365580 17760.0000000000000000 0.0036241261723712 0.0043665689099237 0.0000000000000000
0.0033348274878686 0.0054077946139647 17820.0000000000000000 0.0035962716310431 0.0042904146146168 0.0000000000000000
0.0033655291973066 0.0054397053732258 17880.0000000000000000 0.0035786368771213 0.0042109268253131 0.0000000000000000
0.0034017089031598 0.0054131969000355 17940.0000000000000000 0.0035619628993704 0.0042225299715007 0.0000000000000000
0.0033876248101020 0.0054250389499897 18000.0000000000000000 0.0035558232222901 0.0042917963807078 0.0000000000000000
0.0033899007062768 0.0054316209423595 18060.0000000000000000 0.0035331654599199 0.0043997984975100 0.0000000000000000
0.0033804440545491 0.0054172100845996 18120.0000000000000000 0.0035258457189990 0.0043554775318144 0.0000000000000000
0.0033618797203880 0.0054312567275560 18180.0000000000000000 0.0035169953599866 0.0044768924191865 0.0000000000000000
0.0034015981920387 0.0054681771523845 18240.0000000000000000 0.0035307712433741 0.0044783551597324 0.0000000000000000
0.0034303857857232 0.0055145153749735 18300.0000000000000000 0.0035286435103270 0.0044591082780727 0.0000000000000000
0.0034678087164760 0.0055979138143566 18360.0000000000000000 0.0035022590332837 0.0042809276501120 0.0000000000000000
0.0034444531387687 0.0055448436291137 18420.0000000000000000 0.0034806511029799 0.0042513719802680 0.0000000000000000
0.0033990230834466 0.0054540312545691 18480.0000000000000000 0.0034434053453861 0.0043010469392389 0.0000000000000000
0.0033864825966626 0.0054319862113450 18540.0000000000000000 0.0034272683538834 0.0042324840680987 0.0000000000000000
0.0034176385561043 0.0054538892698327 18600.0000000000000000 0.0034110580356729 0.0042276849803419 0.0000000000000000
0.0034515730738711 0.0054833104893789 18660.0000000000000000 0.0034121521650594 0.0042922252404983 0.0000000000000000
0.0035300593287843 0.0055275328645669 18720.0000000000000000 0.0034388116429619 0.0045136736531520 0.0000000000000000
0.0035449462068514 0.0056048701330444 18780.0000000000000000 0.0034563217550603 0.0046200492417878 0.0000000000000000
0.0035002817479159 0.0056018540812265 18840.0000000000000000 0.0034467765872859 0.0045535739611564 0.0000000000000000
0.0034700717643724 0.0055921849365723 18900.0000000000000000 0.0034210711658192 0.0045291048388074 0.0000000000000000
0.0034315050152811 0.0055650890433568 18960.0000000000000000 0.0034084268333465 0.0046101533039237 0.0000000000000000
0.0033935600600647 0.0055627206664902 19020.0000000000000000 0.0033782512457623 0.0046521962598472 0.0000000000000000
0.0034171750647698 0.0055768012827242 19080.0000000000000000 0.0033698206209391 0.0045757540878786 0.0000000000000000
0.0034640896471774 0.0056178462966299 19140.0000000000000000 0.0033836971602227 0.0045355380729779 0.0000000000000000
0.0035091412656456 0.0056455736826389 19200.0000000000000000 0.0034022652687895 0.0045901035861148 0.0000000000000000
0.0034846930411679 0.0056642850498588 19260.0000000000000000 0.0033708410815593 0.0046353758429645 0.0000000000000000
0.0034930152498251 0.0056943189945891 19320.0000000000000000 0.0033466519946204 0.0045385440339112 0.0000000000000000
0.0035182736814601 0.0057229629000976 19380.0000000000000000 0.0033411671395146 0.0045064030346173 0.0000000000000000
0.0035297278167239 0.0057192859061086 19440.0000000000000000 0.0033269884653831 0.0044774514024000 0.0000000000000000
0.0034946136008050 0.0056663828801034 19500.0000000000000000 0.0033057734164371 0.0044952409842056 0.0000000000000000
0.0035206673136862 0.0056925668541403 19560.0000000000000000 0.0033112844930536 0.0046452767708211 0.0000000000000000
0.0035048281460084 0.0056645168950812 19620.0000000000000000 0.0033076188373742 0.0046313872008804 0.0000000000000000
0.0035141053690706 0.0057024381811051 19680.0000000000000000 0.0033145015521521 0.0045529807792800 0.0000000000000000
0.0035457953999924 0.0057570155610708 19740.0000000000000000 0.0033082515367312 0.0044841255745335 0.0000000000000000
0.0035563358019497 0.0057353139235599 19800.0000000000000000 0.0033094550267583 0.0045016800794696 0.0000000000000000
0.0035036700782557 0.0057167417682610 19860.0000000000000000 0.0032981967622760 0.0045936387776398 0.0000000000000000
0.0035134332768647 0.0057041055395403 19920.0000000000000000 0.0032954445887141 0.0045277669852544 0.0000000000000000
0.0035524398770366 0.0057329644737564 19980.0000000000000000 0.0032847373793205 0.0045206543389665 0.0000000000000000
0.0035448485638457 0.0057452905081314 20040.0000000000000000 0.0032822295837280 0.0046722807078600 0.0000000000000000
0.0034338999327238 0.0056909816462687 20100.0000000000000000 0.0032500984084584 0.0046971190173871 0.0000000000000000
0.0032099983267457 0.0055319348033070 20160.0000000000000000 0.0031693918353284 0.0043958574992305 0.0000000000000000
0.0029711591762278 0.0052692392164844 20220.0000000000000000 0.0030804384451618 0.0041192318568971 0.0000000000000000
0.0027410785377539 0.0049772009193474 20280.0000000000000000 0.0029871194763621 0.0038839043179057 0.0000000000000000
0.0025553726065781 0.0046938595193626 20340.0000000000000000 0.0028962426374979 0.0036259973611829 0.0000000000000000
0.0023978795433860 0.0044307616459484 20400.0000000000000000 0.0028139563430573 0.0034071483334402 0.0000000000000000
0.0022520740681978 0.0041669902670853 20460.0000000000000000 0.0027361712995820 0.0032171479903203 0.0000000000000000
0.0021275501552830 0.0039192256786303 20520.0000000000000000 0.0026613009803120 0.0030062020806971 0.0000000000000000
0.0020142212937584 0.0036901357332107 20580.0000000000000000 0.0025902522518848 0.0028292445870102 0.0000000000000000
0.0019115595263441 0.0034656610696644 20640.0000000000000000 0.0025255716112540 0.0026796503119649 0.0000000000000000
0.0018252450486351 0.0032620116921931 20700.0000000000000000 0.0024621670311274 0.0025326642267857 0.0000000000000000
0.0017449563115987 0.0030744761382336 20760.0000000000000000 0.0024015712831500 0.0023831254179718 0.0000000000000000
0.0016707209746612 0.0028946395834234 20820.0000000000000000 0.0023419459558834 0.0022284951768090 0.0000000000000000
0.0016133935141187 0.0027252990981603 20880.0000000000000000 0.0022848914451066 0.0021026206653258 0.0000000000000000
0.0015584990255329 0.0025665149109931 20940.0000000000000000 0.0022304871644332 0.0019754833727229 0.0000000000000000
0.0015064915988376 0.0024146501330316 21000.0000000000000000 0.0021768355533788 0.0018624072113590 0.0000000000000000
0.0014551139155102 0.0022702228934363 21060.0000000000000000 0.0021280451686821 0.0017612937789691 0.0000000000000000
0.0014093367085478 0.0021384924429164 21120.0000000000000000 0.0020766044004888 0.0016765743209409 0.0000000000000000
0.0013669247719591 0.0020130249209746 21180.0000000000000000 0.0020320348132110 0.0015884907032902 0.0000000000000000
0.0013231224254814 0.0018981575730410 21240.0000000000000000 0.0019857883754145 0.0015227254400450 0.0000000000000000
0.0012853548096088 0.0017958708942429 21300.0000000000000000 0.0019425979989077 0.0014687864915751 0.0000000000000000
0.0012497365143692 0.0017029010564376 21360.0000000000000000 0.0019020684359659 0.0014231097264930 0.0000000000000000
0.0012100166784018 0.0016118390408197 21420.0000000000000000 0.0018630627484033 0.0013632764793073 0.0000000000000000
0.0011734354958053 0.0015300879053460 21480.0000000000000000 0.0018240326780319 0.0013267342307871 0.0000000000000000
0.0011415983846157 0.0014602182282551 21540.0000000000000000 0.0017886472721225 0.0012872677951041 0.0000000000000000
0.0011132300707317 0.0013959327451887 21600.0000000000000000 0.0017520630741004 0.0012566908159327 0.0000000000000000
0.0010790124121615 0.0013336050267489 21660.0000000000000000 0.0017154637425158 0.0012318058456246 0.0000000000000000
0.0010490876060857 0.0012722101023378 21720.0000000000000000 0.0016827528328926 0.0012172767024982 0.0000000000000000
0.0010169379579457 0.0012205622740106 21780.0000000000000000 0.0016499540616001 0.0011918053114039 0.0000000000000000
0.0009888588223597 0.0011686582870120 21840.0000000000000000 0.0016197351544875 0.0011464125797530 0.0000000000000000
0.0009667451145591 0.0011178548683861 21900.0000000000000000 0.0015905791845497 0.0011156386249656 0.0000000000000000
0.0009453312862038 0.0010730168237803 21960.0000000000000000 0.0015622648221030 0.0010951614617373 0.0000000000000000
0.0009242311282711 0.0010324622772679 22020.0000000000000000 0.0015328958783162 0.0010608001836470 0.0000000000000000
0.0009071132906451 0.0009937195855045 22080.0000000000000000 0.0015057564064638 0.0010247591714422 0.0000000000000000
0.0008906885323232 0.0009581904144183 22140.0000000000000000 0.0014786507894849 0.0009981503495750 0.0000000000000000
0.0008740872890296 0.0009262315117489 22200.0000000000000000 0.0014528150093109 0.0009754320917940 0.0000000000000000
0.0008549222671301 0.0008923953721827 22260.0000000000000000 0.0014269599853322 0.0009685256229296 0.0000000000000000
0.0008361082608048 0.0008623400232714 22320.0000000000000000 0.0014011325715073 0.0009550369431276 0.0000000000000000
0.0008153469072962 0.0008305304284970 22380.0000000000000000 0.0013769888705927 0.0009327316409023 0.0000000000000000
0.0007963796817111 0.0007989545656385 22440.0000000000000000 0.0013535936250109 0.0009169383267279 0.0000000000000000
0.0007820802305726 0.0007711417675662 22500.0000000000000000 0.0013296919626525 0.0008957702016719 0.0000000000000000
0.0007659573544880 0.0007454480763856 22560.0000000000000000 0.0013064088889947 0.0008795216301354 0.0000000000000000
0.0007540180606343 0.0007218193383510 22620.0000000000000000 0.0012838736935300 0.0008802920712629 0.0000000000000000
0.0007436819261796 0.0007032031181599 22680.0000000000000000 0.0012621199262554 0.0008592976013820 0.0000000000000000
0.0007320820493258 0.0006826528106246 22740.0000000000000000 0.0012403054615178 0.0008483399502915 0.0000000000000000
0.0007214641258603 0.0006658256008136 22800.0000000000000000 0.0012192443067676 0.0008329616188413 0.0000000000000000
0.0007094986513901 0.0006520341238574 22860.0000000000000000 0.0012008246448105 0.0008259504417367 0.0000000000000000
0.0006949285740893 0.0006400735533322 22920.0000000000000000 0.0011814599600034 0.0008319496702136 0.0000000000000000
0.0006821504162518 0.0006263922183321 22980.0000000000000000 0.0011635598439503 0.0008155960864026 0.0000000000000000
0.0006735603055462 0.0006124880959071 23040.0000000000000000 0.0011448091622218 0.0008018104740072 0.0000000000000000
0.0006618130470062 0.0005971803172765 23100.0000000000000000 0.0011267426699170 0.0007850242494609 0.0000000000000000
0.0006515771363371 0.0005816863543350 23160.0000000000000000 0.0011079645450789 0.0007764573221843 0.0000000000000000
0.0006415797278603 0.0005698262999447 23220.0000000000000000 0.0010909400762627 0.0007682634283453 0.0000000000000000
0.0006315472976221 0.0005546408168437 23280.0000000000000000 0.0010737809781209 0.0007581871223044 0.0000000000000000
0.0006242407722177 0.0005407111328548 23340.0000000000000000 0.0010573997091514 0.0007434518807190 0.0000000000000000
0.0006168261160484 0.0005273017267733 23400.0000000000000000 0.0010425708516494 0.0007351904886599 0.0000000000000000
0.0006094618199503 0.0005168558991507 23460.0000000000000000 0.0010267531357689 0.0007299948967740 0.0000000000000000
0.0006029133862544 0.0005039192085401 23520.0000000000000000 0.0010115043290159 0.0007205097992923 0.0000000000000000
0.0005950123691041 0.0004906643514474 23580.0000000000000000 0.0009964838403293 0.0007129348057689 0.0000000000000000
0.0005879477891567 0.0004803802552019 23640.0000000000000000 0.0009819988883093 0.0007064483118410 0.0000000000000000
0.0005803708793550 0.0004704155672165 23700.0000000000000000 0.0009674315996625 0.0007017845284769 0.0000000000000000
0.0005754139872060 0.0004606178695169 23760.0000000000000000 0.0009544178217685 0.0006923434077264 0.0000000000000000
0.0005697966992841 0.0004516368621365 23820.0000000000000000 0.0009402349364725 0.0006866652622886 0.0000000000000000
0.0005665266461406 0.0004443622838363 23880.0000000000000000 0.0009275499641312 0.0006797520626452 0.0000000000000000
0.0005633230173240 0.0004392621937154 23940.0000000000000000 0.0009150747820905 0.0006789042910356 0.0000000000000000
0.0005583628931931 0.0004358236847348 24000.0000000000000000 0.0009026479884196 0.0006844077347086 0.0000000000000000
0.0005523910832985 0.0004251583274441 24060.0000000000000000 0.0008912925467838 0.0006768444763951 0.0000000000000000
0.0005479958315459 0.0004154334317333 24120.0000000000000000 0.0008801068533976 0.0006718603260039 0.0000000000000000
0.0005445586306559 0.0004048888644078 24180.0000000000000000 0.0008686175409558 0.0006698429373803 0.0000000000000000
0.0005414999184855 0.0003959278539682 24240.0000000000000000 0.0008573296840894 0.0006745174863428 0.0000000000000000
0.0005362461563368 0.0003858805328490 24300.0000000000000000 0.0008465347890823 0.0006827546539871 0.0000000000000000
0.0005333750627909 0.0003748460695019 24360.0000000000000000 0.0008359507491810 0.0006917760202808 0.0000000000000000
0.0005311338834919 0.0003637019168395 24420.0000000000000000 0.0008258993909912 0.0006992290990917 0.0000000000000000
0.0005279963964775 0.0003558359938818 24480.0000000000000000 0.0008157724991491 0.0007075258373601 0.0000000000000000
0.0005247767817240 0.0003472067676276 24540.0000000000000000 0.0008058517489794 0.0007144798267791 0.0000000000000000
0.0005212141953287 0.0003383107067872 24600.0000000000000000 0.0007963734083311 0.0007161761878236 0.0000000000000000
0.0005194198482134 0.0003297960249693 24660.0000000000000000 0.0007869283765957 0.0007207373969015 0.0000000000000000
0.0005167018805146 0.0003223374161788 24720.0000000000000000 0.0007780374338030 0.0007249311426069 0.0000000000000000
0.0005135239668955 0.0003163492836279 24780.0000000000000000 0.0007691589236531 0.0007369575127598 0.0000000000000000
0.0005108804377255 0.0003127655242339 24840.0000000000000000 0.0007601863757160 0.0007457428782385 0.0000000000000000
0.0005076865538786 0.0003097385532411 24900.0000000000000000 0.0007513404928500 0.0007524059480633 0.0000000000000000
0.0005044809288339 0.0003079862205318 24960.0000000000000000 0.0007429008900418 0.0007579504192685 0.0000000000000000
0.0005011159178750 0.0003064528077791 25020.0000000000000000 0.0007347245621608 0.0007641461040814 0.0000000000000000
0.0004986557856707 0.0003050039326794 25080.0000000000000000 0.0007270429790902 0.0007666758384693 0.0000000000000000
0.0004960145828659 0.0003040736763975 25140.0000000000000000 0.0007194233253439 0.0007720125252198 0.0000000000000000
0.0004936745643833 0.0003031853713151 25200.0000000000000000 0.0007117249915098 0.0007779335094172 0.0000000000000000
0.0004905203919115 0.0003021864501341 25260.0000000000000000 0.0007040455978978 0.0007858066030753 0.0000000000000000
0.0004874605418365 0.0003011297758295 25320.0000000000000000 0.0006965029790593 0.0007895717813911 0.0000000000000000
0.0004848514370098 0.0003016681957871 25380.0000000000000000 0.0006890597839117 0.0007993786487277 0.0000000000000000
0.0004825754680001 0.0003020029430013 25440.0000000000000000 0.0006819180559981 0.0008078058119556 0.0000000000000000
0.0004809220093879 0.0003024957134463 25500.0000000000000000 0.0006748208946195 0.0008140634581867 0.0000000000000000
0.0004794681729297 0.0003032075798265 25560.0000000000000000 0.0006677759692054 0.0008199898082990 0.0000000000000000
0.0004775350675613 0.0003030415716796 25620.0000000000000000 0.0006610557300912 0.0008273646546628 0.0000000000000000
0.0004757735229734 0.0003039213238506 25680.0000000000000000 0.0006543243924500 0.0008302738035754 0.0000000000000000
0.0004739368207832 0.0003043258638685 25740.0000000000000000 0.0006478154910469 0.0008315318597772 0.0000000000000000
0.0004721185303228 0.0003045671294677 25800.0000000000000000 0.0006413361977406 0.0008365983077985 0.0000000000000000
0.0004701456699838 0.0003044620335942 25860.0000000000000000 0.0006351292463381 0.0008432236812113 0.0000000000000000
0.0004686667422434 0.0003045418583165 25920.0000000000000000 0.0006288240502265 0.0008474713792795 0.0000000000000000
0.0004670175252271 0.0003048982841565 25980.0000000000000000 0.0006226112031308 0.0008520573998873 0.0000000000000000
0.0004654992305716 0.0003048467801509 26040.0000000000000000 0.0006165373127998 0.0008568978424721 0.0000000000000000
0.0004640989384871 0.0003042197483887 26100.0000000000000000 0.0006107262582956 0.0008612959101104 0.0000000000000000
0.0004624371870385 0.0003042496382404 26160.0000000000000000 0.0006050467061667 0.0008653285762497 0.0000000000000000
0.0004606457527931 0.0003035376406019 26220.0000000000000000 0.0005994608510912 0.0008691956135960 0.0000000000000000
0.0004595740528845 0.0003029944993234 26280.0000000000000000 0.0005939309322288 0.0008730879591928 0.0000000000000000
0.0004586007301949 0.0003026989981276 26340.0000000000000000 0.0005884264026959 0.0008760731417117 0.0000000000000000
0.0004570604512893 0.0003023047416999 26400.0000000000000000 0.0005831358172142 0.0008813344834525 0.0000000000000000
0.0004559605442357 0.0003017581461424 26460.0000000000000000 0.0005778335621704 0.0008860624105424 0.0000000000000000
0.0004549516140783 0.0003014658274280 26520.0000000000000000 0.0005727417164319 0.0008898077679914 0.0000000000000000
0.0004538297709465 0.0003011957354807 26580.0000000000000000 0.0005677519759913 0.0008918774524407 0.0000000000000000
0.0004529224720823 0.0003007295169777 26640.0000000000000000 0.0005629442576320 0.0008961582194108 0.0000000000000000
0.0004521956269610 0.0003008484313644 26700.0000000000000000 0.0005581100267622 0.0008986986657282 0.0000000000000000
0.0004512683572862 0.0003003158910426 26760.0000000000000000 0.0005533119883318 0.0009021253849156 0.0000000000000000
0.0004507622707664 0.0002996119784219 26820.0000000000000000 0.0005486528032352 0.0009055281773581 0.0000000000000000
0.0004501403076678 0.0002997800741804 26880.0000000000000000 0.0005441709766181 0.0009070920547386 0.0000000000000000
0.0004494205186094 0.0002997832284766 26940.0000000000000000 0.0005397196081755 0.0009121592248130 0.0000000000000000
0.0004485210612985 0.0002998770133696 27000.0000000000000000 0.0005354225918280 0.0009156877651559 0.0000000000000000
0.0004478195872297 0.0002995907571151 27060.0000000000000000 0.0005311774717729 0.0009199852464751 0.0000000000000000
0.0004472259655377 0.0002997016637056 27120.0000000000000000 0.0005269647941931 0.0009250801736406 0.0000000000000000
0.0004468160032020 0.0002997541539020 27180.0000000000000000 0.0005227486948479 0.0009289027192153 0.0000000000000000
0.0004466269171557 0.0003000113550962 27240.0000000000000000 0.0005186739745156 0.0009320732810218 0.0000000000000000
0.0004465803663432 0.0003000406811158 27300.0000000000000000 0.0005146466258324 0.0009352827473497 0.0000000000000000
0.0004464451757686 0.0003003521007739 27360.0000000000000000 0.0005106871666822 0.0009384037208395 0.0000000000000000
0.0004464466476522 0.0003009531463045 27420.0000000000000000 0.0005069540300284 0.0009430162042326 0.0000000000000000
0.0004462378194270 0.0003016185522068 27480.0000000000000000 0.0005031908871457 0.0009463199424388 0.0000000000000000
0.0004460621108625 0.0003023396068128 27540.0000000000000000 0.0004994737298976 0.0009506020639884 0.0000000000000000
0.0004460783408428 0.0003032959659188 27600.0000000000000000 0.0004958883065847 0.0009539845557838 0.0000000000000000
0.0004459694245173 0.0003045175572548 27660.0000000000000000 0.0004923640282888 0.0009573427181640 0.0000000000000000
0.0004457429487517 0.0003059141819734 27720.0000000000000000 0.0004889202836651 0.0009608280831139 0.0000000000000000
0.0004456421584170 0.0003073948756736 27780.0000000000000000 0.0004855194205646 0.0009636815891285 0.0000000000000000
0.0004455311661434 0.0003089395946852 27840.0000000000000000 0.0004821330402712 0.0009671125941978 0.0000000000000000
0.0004454692441915 0.0003110455261264 27900.0000000000000000 0.0004788701170515 0.0009697482739073 0.0000000000000000
0.0004453277068876 0.0003132444721829 27960.0000000000000000 0.0004755804245167 0.0009732766549765 0.0000000000000000
0.0004452081240637 0.0003156180222141 28020.0000000000000000 0.0004723672640668 0.0009762348656606 0.0000000000000000
0.0004451330500365 0.0003181535504020 28080.0000000000000000 0.0004692166641078 0.0009793050177784 0.0000000000000000
0.0004449950228949 0.0003208909039072 28140.0000000000000000 0.0004660911559175 0.0009827575489904 0.0000000000000000
0.0004449113692675 0.0003235678721806 28200.0000000000000000 0.0004630941176618 0.0009859859681031 0.0000000000000000
0.0004449297370688 0.0003262756008739 28260.0000000000000000 0.0004600651411121 0.0009891590652396 0.0000000000000000
0.0004449080793101 0.0003288860077787 28320.0000000000000000 0.0004571044758947 0.0009921496743439 0.0000000000000000
0.0004448689457951 0.0003315909181162 28380.0000000000000000 0.0004541656337975 0.0009951251389891 0.0000000000000000
0.0004448119570997 0.0003343287326367 28440.0000000000000000 0.0004512831037851 0.0009979213083535 0.0000000000000000
0.0004448307085824 0.0003370049807544 28500.0000000000000000 0.0004484507302766 0.0010004503168146 0.0000000000000000
0.0004447184970641 0.0003397987264229 28560.0000000000000000 0.0004456459803778 0.0010032460411232 0.0000000000000000
0.0004447413914442 0.0003425705926015 28620.0000000000000000 0.0004428920749526 0.0010065767628042 0.0000000000000000
0.0004447529577165 0.0003453247569798 28680.0000000000000000 0.0004401984883995 0.0010095744472274 0.0000000000000000
0.0004447290528714 0.0003481146735638 28740.0000000000000000 0.0004375239236743 0.0010121996128641 0.0000000000000000
0.0004447214605482 0.0003507856792516 28800.0000000000000000 0.0004348850023811 0.0010147309626476 0.0000000000000000
0.0004447530222997 0.0003534764441957 28860.0000000000000000 0.0004322623015311 0.0010177882997971 0.0000000000000000
0.0004448985856241 0.0003562144786926 28920.0000000000000000 0.0004297339827566 0.0010206891836540 0.0000000000000000
0.0004449962742103 0.0003589160502798 28980.0000000000000000 0.0004272196287021 0.0010238493676520 0.0000000000000000
0.0004450270086797 0.0003616070516600 29040.0000000000000000 0.0004247421052568 0.0010265934449434 0.0000000000000000
0.0004450975708125 0.0003642969505121 29100.0000000000000000 0.0004223062094733 0.0010295618249110 0.0000000000000000
0.0004452359616634 0.0003670258437876 29160.0000000000000000 0.0004199259988421 0.0010322320469048 0.0000000000000000
0.0004452941656242 0.0003697352449443 29220.0000000000000000 0.0004175454874425 0.0010349979684617 0.0000000000000000
0.0004453139217638 0.0003723613445366 29280.0000000000000000 0.0004151923795813 0.0010376609593044 0.0000000000000000
0.0004453791485851 0.0003750467571253 29340.0000000000000000 0.0004128944941145 0.0010405396626175 0.0000000000000000
0.0004455037219396 0.0003777391414400 29400.0000000000000000 0.0004105964250983 0.0010431363355708 0.0000000000000000
0.0004456193385270 0.0003804003931485 29460.0000000000000000 0.0004083393523422 0.0010455951336792 0.0000000000000000
0.0004457039756580 0.0003829935538654 29520.0000000000000000 0.0004061216103321 0.0010481578746504 0.0000000000000000
0.0004458148094184 0.0003856813094678 29580.0000000000000000 0.0004039219795181 0.0010506482405273 0.0000000000000000
0.0004459232730964 0.0003883990666498 29640.0000000000000000 0.0004017543644806 0.0010530875418301 0.0000000000000000
0.0004460407125078 0.0003910385568214 29700.0000000000000000 0.0003996282467409 0.0010555500654029 0.0000000000000000
0.0004461632960860 0.0003936358277532 29760.0000000000000000 0.0003975207545846 0.0010579429929436 0.0000000000000000
0.0004462883357544 0.0003962940781561 29820.0000000000000000 0.0003954505020694 0.0010602081285103 0.0000000000000000
0.0004464272616239 0.0003988661590137 29880.0000000000000000 0.0003934094262294 0.0010626230243853 0.0000000000000000
0.0004465379660744 0.0004014423267409 29940.0000000000000000 0.0003913962606358 0.0010648190382075 0.0000000000000000
0.0004466815302685 0.0004040075330824 30000.0000000000000000 0.0003894091227616 0.0010672166874294 0.0000000000000000


==> figures/flow_field_reconstruction/compressionramp/loss_history_30000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 299.2176872027444006 251.9670093194991694 45.5010377356165350 1.7496401476287187 0.0000000000000000 0.0000000000000000
60.0000000000000000 79.1941017847325952 48.1313874298991280 29.5697703379255934 1.4911800432853821 0.0000000000000000 0.0017639736224824
120.0000000000000000 27.7797256949458173 7.8442422852947722 18.5981789367292301 1.3328176115560979 0.0000000000000000 0.0044868613657162
180.0000000000000000 14.7696767061692711 1.8898234834817462 11.6656994730835901 1.2071433082115661 0.0000000000000000 0.0070104413923684
240.0000000000000000 9.5081433938419657 1.0730450112548975 7.3197725966585834 1.1063664228881815 0.0000000000000000 0.0089593630403038
300.0000000000000000 6.5047752784649049 0.8979503367821107 4.5671259938094542 1.0292746741688812 0.0000000000000000 0.0104242737044586
360.0000000000000000 4.6199504959972675 0.8169961398624803 2.8204678333715525 0.9709123502841047 0.0000000000000000 0.0115741724791299
420.0000000000000000 3.4200700435549929 0.7606307997588491 1.7212940179364735 0.9256144542614034 0.0000000000000000 0.0125307715982668
480.0000000000000000 2.6569746783191541 0.7164206196343097 1.0380550669125752 0.8891433621610968 0.0000000000000000 0.0133556296111723
540.0000000000000000 2.1716524924790344 0.6804558986639582 0.6185051765854854 0.8586218918001107 0.0000000000000000 0.0140695254294798
600.0000000000000000 1.8607994383498421 0.6499600022428246 0.3637427448084388 0.8324124385503542 0.0000000000000000 0.0146842527482247
660.0000000000000000 1.6604746533753123 0.6240355171859668 0.2107773689443386 0.8104673247482838 0.0000000000000000 0.0151944424967231
720.0000000000000000 1.5290501798430216 0.6012988524152597 0.1201202424590731 0.7920190205473288 0.0000000000000000 0.0156120644213599
780.0000000000000000 1.4406982457708410 0.5812713710430741 0.0672452311266932 0.7762402163979869 0.0000000000000000 0.0159414272030870
840.0000000000000000 1.3784307292229507 0.5627541538356651 0.0370023866783461 0.7624800911035309 0.0000000000000000 0.0161940976054086
900.0000000000000000 1.3332318436935904 0.5462024758498391 0.0200909652997174 0.7505634090214858 0.0000000000000000 0.0163749935225480
960.0000000000000000 1.2981687523964478 0.5302793952772973 0.0108664835402120 0.7405366116703713 0.0000000000000000 0.0164862619085672
1020.0000000000000000 1.2698244862460260 0.5153813065805403 0.0059627179310314 0.7319418189520893 0.0000000000000000 0.0165386427823648
1080.0000000000000000 1.2456373081364356 0.5014878133009261 0.0034192204685066 0.7241834508946857 0.0000000000000000 0.0165468234723173
1140.0000000000000000 1.2238749210659452 0.4885335153257628 0.0021266660077517 0.7166955831347021 0.0000000000000000 0.0165191565977286
1200.0000000000000000 1.2031226501071659 0.4762070438101287 0.0014773504919752 0.7089803664701987 0.0000000000000000 0.0164578893348632
1260.0000000000000000 1.1842395722169550 0.4653286742924044 0.0011487900888850 0.7013817772898029 0.0000000000000000 0.0163803305458628
1320.0000000000000000 1.1663556747761759 0.4541747634204527 0.0009755963563811 0.6949273235857161 0.0000000000000000 0.0162779914136260
1380.0000000000000000 1.1498938884369956 0.4437691105965301 0.0008768554427244 0.6890942745538392 0.0000000000000000 0.0161536478439020
1440.0000000000000000 1.1340012150927543 0.4335578211074608 0.0008141224771879 0.6836343978011413 0.0000000000000000 0.0159948737069641
1500.0000000000000000 1.1182752749230760 0.4241976885354057 0.0007693802438808 0.6774637818938556 0.0000000000000000 0.0158444242499339
1560.0000000000000000 1.1028315059635896 0.4147048374594465 0.0007316339528142 0.6717121227323369 0.0000000000000000 0.0156829118189918
1620.0000000000000000 1.0878666713190888 0.4059499265805517 0.0006981984351404 0.6657061412509092 0.0000000000000000 0.0155124050524874
1680.0000000000000000 1.0728574690569368 0.3985497028034455 0.0006686311278772 0.6582740706067833 0.0000000000000000 0.0153650645188307
1740.0000000000000000 1.0585364376345603 0.3905407352784764 0.0006398005316190 0.6521813636771674 0.0000000000000000 0.0151745381472973
1800.0000000000000000 1.0450891302577099 0.3820161468890275 0.0006126509911000 0.6475406740753212 0.0000000000000000 0.0149196583022611
1860.0000000000000000 1.0311567615096373 0.3741658568459998 0.0005885973093225 0.6417528429209219 0.0000000000000000 0.0146494644333929
1920.0000000000000000 1.0170010982568523 0.3669290009890731 0.0005649668642295 0.6351175063937086 0.0000000000000000 0.0143896240098411
1980.0000000000000000 1.0035053048953633 0.3599220110137508 0.0005415073318163 0.6289391721439057 0.0000000000000000 0.0141026144058905
2040.0000000000000000 0.9895789217861168 0.3530199717873408 0.0005196543334323 0.6222177599410114 0.0000000000000000 0.0138215357243324
2100.0000000000000000 0.9762417213747153 0.3460988145190209 0.0004979672947719 0.6161434451563695 0.0000000000000000 0.0135014944045530
2160.0000000000000000 0.9613688698492653 0.3382411109565360 0.0004776591802557 0.6095105131722841 0.0000000000000000 0.0131395865401894
2220.0000000000000000 0.9444325212381778 0.3305411791492954 0.0004578328384409 0.6006515467919624 0.0000000000000000 0.0127819624584790
2280.0000000000000000 0.9239278689261946 0.3221453841691605 0.0004383813966801 0.5888940833836764 0.0000000000000000 0.0124500199766776
2340.0000000000000000 0.8975585134099788 0.3111079594439402 0.0004187297727744 0.5739201318416087 0.0000000000000000 0.0121116923516555
2400.0000000000000000 0.8632142861253469 0.2999028241677157 0.0003973995895720 0.5512560338775314 0.0000000000000000 0.0116580284905278
2460.0000000000000000 0.8283703015562908 0.2894932650226118 0.0003746827642372 0.5275185372380239 0.0000000000000000 0.0109838165314179
2520.0000000000000000 0.7918312490068152 0.2804397890672490 0.0003540309411059 0.5008011202494009 0.0000000000000000 0.0102363087490593
2580.0000000000000000 0.7579102952821023 0.2726369493878310 0.0003320024134631 0.4752581938323336 0.0000000000000000 0.0096831496484746
2640.0000000000000000 0.7275714474400733 0.2657263497516534 0.0003103415460394 0.4522447068972720 0.0000000000000000 0.0092900492451085
2700.0000000000000000 0.7001792628172933 0.2572045752851169 0.0002899292827601 0.4338148176765382 0.0000000000000000 0.0088699405728780
2760.0000000000000000 0.6655338647545250 0.2488760973933355 0.0002701409200950 0.4079220583364322 0.0000000000000000 0.0084655681046622
2820.0000000000000000 0.6243649736745467 0.2411867015867351 0.0002496722250810 0.3748234445211086 0.0000000000000000 0.0081051553416219
2880.0000000000000000 0.5886430063632370 0.2363081288043189 0.0002324188542921 0.3441357409832220 0.0000000000000000 0.0079667177214039
2940.0000000000000000 0.5661675306307427 0.2337074029841345 0.0002216838705717 0.3243784010215176 0.0000000000000000 0.0078600427545188
3000.0000000000000000 0.5504527991439987 0.2311100386240417 0.0002144111260771 0.3114320077048305 0.0000000000000000 0.0076963416890494
3060.0000000000000000 0.5387287305303549 0.2290896999868001 0.0002083391938018 0.3019088081032409 0.0000000000000000 0.0075218832465121
3120.0000000000000000 0.5291210947210955 0.2272685253778987 0.0002028000029446 0.2942968781170376 0.0000000000000000 0.0073528912232146
3180.0000000000000000 0.5205786367576786 0.2253121849050190 0.0001974082144542 0.2878757324810625 0.0000000000000000 0.0071933111571429
3240.0000000000000000 0.5130590256488156 0.2235702533297983 0.0001926610872523 0.2822515500284948 0.0000000000000000 0.0070445612032701
3300.0000000000000000 0.5060775848288743 0.2217765159825447 0.0001880324195511 0.2772075341853656 0.0000000000000000 0.0069055022414129
3360.0000000000000000 0.4992628746534651 0.2196853073054248 0.0001837639189747 0.2726189922713877 0.0000000000000000 0.0067748111576780
3420.0000000000000000 0.4928412434526625 0.2176345660662999 0.0001797459779645 0.2683757398346819 0.0000000000000000 0.0066511915737162
3480.0000000000000000 0.4866382227737164 0.2154955123468296 0.0001762549308364 0.2644337739567094 0.0000000000000000 0.0065326815393409
3540.0000000000000000 0.4812271093015192 0.2138930965735940 0.0001730349621451 0.2607406729210524 0.0000000000000000 0.0064203048447278
3600.0000000000000000 0.4757614128894173 0.2120183977648152 0.0001700662397778 0.2572595762220931 0.0000000000000000 0.0063133726627311
3660.0000000000000000 0.4703348530260046 0.2099816762745885 0.0001671788064245 0.2539754967537597 0.0000000000000000 0.0062105011912318
3720.0000000000000000 0.4653162213410160 0.2081777428913526 0.0001646734718762 0.2508622040004036 0.0000000000000000 0.0061116009773837
3780.0000000000000000 0.4601888502819853 0.2061070249961998 0.0001622992435026 0.2479036468016514 0.0000000000000000 0.0060158792406314
3840.0000000000000000 0.4557036068409370 0.2045359451685515 0.0001600597109177 0.2450844580582177 0.0000000000000000 0.0059231439032501
3900.0000000000000000 0.4516265375228606 0.2032355749758704 0.0001580781181252 0.2423990352249121 0.0000000000000000 0.0058338492039529
3960.0000000000000000 0.4470743589228595 0.2013366894560409 0.0001563183874170 0.2398333790583088 0.0000000000000000 0.0057479720210928
4020.0000000000000000 0.4428337954218060 0.1996338404801200 0.0001544969485035 0.2373802277387218 0.0000000000000000 0.0056652302544607
4080.0000000000000000 0.4386413540379624 0.1978691574494649 0.0001528872987021 0.2350338478235773 0.0000000000000000 0.0055854614662181
4140.0000000000000000 0.4346576126560129 0.1962114435472792 0.0001512042105394 0.2327871834593823 0.0000000000000000 0.0055077814388121
4200.0000000000000000 0.4309775581339710 0.1947467126182948 0.0001495861156499 0.2306489488227584 0.0000000000000000 0.0054323105772679
4260.0000000000000000 0.4271846382653835 0.1930812573882374 0.0001480957947807 0.2285959319256607 0.0000000000000000 0.0053593531567047
4320.0000000000000000 0.4236602096664403 0.1915912958254660 0.0001467976550566 0.2266330785295499 0.0000000000000000 0.0052890376563678
4380.0000000000000000 0.4202011778882746 0.1900801906897147 0.0001453956925504 0.2247546810453915 0.0000000000000000 0.0052209104606180
4440.0000000000000000 0.4167687044287592 0.1885116379022033 0.0001441436472597 0.2229579603890807 0.0000000000000000 0.0051549624902155
4500.0000000000000000 0.4134136624981125 0.1869421213907835 0.0001429251569086 0.2212376234559791 0.0000000000000000 0.0050909924944413
4560.0000000000000000 0.4100794509471511 0.1853148056146408 0.0001417955959142 0.2195941370860428 0.0000000000000000 0.0050287126505535
4620.0000000000000000 0.4072682032614537 0.1841343057165816 0.0001405796221686 0.2180250545953414 0.0000000000000000 0.0049682633273621
4680.0000000000000000 0.4042725433771692 0.1827012299942662 0.0001394587168183 0.2165225104580502 0.0000000000000000 0.0049093442080346
4740.0000000000000000 0.4017688883578846 0.1816868605249751 0.0001383560417923 0.2150916971492061 0.0000000000000000 0.0048519746419112
4800.0000000000000000 0.3990013372117514 0.1803408751446618 0.0001372371054047 0.2137273660955063 0.0000000000000000 0.0047958588661786
4860.0000000000000000 0.3959389765832887 0.1786324173002744 0.0001360992649830 0.2124294806411446 0.0000000000000000 0.0047409793768867
4920.0000000000000000 0.3932328280549164 0.1772156283935670 0.0001351956145374 0.2111948538107937 0.0000000000000000 0.0046871502360183
4980.0000000000000000 0.3909829735804045 0.1761982147634745 0.0001340941051071 0.2100162928945299 0.0000000000000000 0.0046343718172930
5040.0000000000000000 0.3886153759223741 0.1749999916921124 0.0001331609812859 0.2088993511596481 0.0000000000000000 0.0045828720893277
5100.0000000000000000 0.3862449634222384 0.1737413616633923 0.0001322435469977 0.2078386765472511 0.0000000000000000 0.0045326816645973
5160.0000000000000000 0.3839058072864107 0.1724666264924856 0.0001311342058317 0.2068246419488383 0.0000000000000000 0.0044834046392549
5220.0000000000000000 0.3819509548075196 0.1715144077513663 0.0001300949083273 0.2058716121347034 0.0000000000000000 0.0044348400131226
5280.0000000000000000 0.3798657555856301 0.1703825940110382 0.0001292424158394 0.2049666894618697 0.0000000000000000 0.0043872296968829
5340.0000000000000000 0.3776288657835186 0.1690509763554023 0.0001283294310567 0.2041088279444069 0.0000000000000000 0.0043407320526528
5400.0000000000000000 0.3759125257728508 0.1681941201742424 0.0001274930270388 0.2032954636465824 0.0000000000000000 0.0042954489249872
5460.0000000000000000 0.3740612247472132 0.1671560607565451 0.0001266446382750 0.2025277099526878 0.0000000000000000 0.0042508093997053
5520.0000000000000000 0.3721436679314111 0.1660093676560466 0.0001257785459211 0.2018014245078754 0.0000000000000000 0.0042070972215680
5580.0000000000000000 0.3705730060648449 0.1651650162829220 0.0001249733809899 0.2011185988728699 0.0000000000000000 0.0041644175280631
5640.0000000000000000 0.3687536230811856 0.1640319799780908 0.0001241836819394 0.2004743329297190 0.0000000000000000 0.0041231264914364
5700.0000000000000000 0.3673132357080577 0.1632367051977191 0.0001233449209926 0.1998702552933549 0.0000000000000000 0.0040829302959912
5760.0000000000000000 0.3662079049168616 0.1627391622928082 0.0001224460855870 0.1993026309370114 0.0000000000000000 0.0040436656014549
5820.0000000000000000 0.3642305015336354 0.1613276221606441 0.0001217935648914 0.1987752260280405 0.0000000000000000 0.0040058597800594
5880.0000000000000000 0.3631630719300437 0.1607946004235833 0.0001211017920473 0.1982779418875705 0.0000000000000000 0.0039694278268426
5940.0000000000000000 0.3621323384707583 0.1602666763132801 0.0001204959657378 0.1978109943736307 0.0000000000000000 0.0039341718181097
6000.0000000000000000 0.3607594837684411 0.1593653997780575 0.0001198702166456 0.1973738500669342 0.0000000000000000 0.0039003637068039
6060.0000000000000000 0.3597101813910920 0.1587537278146657 0.0001192258863477 0.1969690137245758 0.0000000000000000 0.0038682139655028
6120.0000000000000000 0.3587650044214629 0.1582220218330269 0.0001185019638815 0.1965870440760698 0.0000000000000000 0.0038374365484847
6180.0000000000000000 0.3574780184184201 0.1573205636467266 0.0001178649855662 0.1962314147456910 0.0000000000000000 0.0038081750404364
6240.0000000000000000 0.3562955089683643 0.1564932581038370 0.0001174103119515 0.1959043445413759 0.0000000000000000 0.0037804960111998
6300.0000000000000000 0.3553659117170934 0.1558954164743421 0.0001169667638194 0.1955988905150860 0.0000000000000000 0.0037546379638459
6360.0000000000000000 0.3547537807402992 0.1555972481630816 0.0001166612536823 0.1953094242904553 0.0000000000000000 0.0037304470330800
6420.0000000000000000 0.3536571196784070 0.1547931662623383 0.0001162617440875 0.1950398494036739 0.0000000000000000 0.0037078422683073
6480.0000000000000000 0.3529178222109035 0.1543279360647986 0.0001158980798984 0.1947870898823840 0.0000000000000000 0.0036868981838225
6540.0000000000000000 0.3524241588386986 0.1540876346514115 0.0001155198303622 0.1945536255715587 0.0000000000000000 0.0036673787853662
6600.0000000000000000 0.3519318795482501 0.1538263210136029 0.0001151128275970 0.1943410561135246 0.0000000000000000 0.0036493895935257
6660.0000000000000000 0.3509975921425618 0.1531055990543227 0.0001149231113914 0.1941440214838583 0.0000000000000000 0.0036330484929895
6720.0000000000000000 0.3499673967528950 0.1522772070976979 0.0001147409749974 0.1939571885451561 0.0000000000000000 0.0036182601350436
6780.0000000000000000 0.3494874602074834 0.1519803541168788 0.0001144696088217 0.1937876828378240 0.0000000000000000 0.0036049536439589
6840.0000000000000000 0.3493999762159135 0.1520630357579184 0.0001142608973494 0.1936299228386413 0.0000000000000000 0.0035927567220044
6900.0000000000000000 0.3487942761443510 0.1516125049854792 0.0001141105981862 0.1934854025132751 0.0000000000000000 0.0035822580474106
6960.0000000000000000 0.3482506135368943 0.1512114696902701 0.0001139809874470 0.1933520076165226 0.0000000000000000 0.0035731552426547
7020.0000000000000000 0.3481031282885314 0.1511914044931369 0.0001136157898016 0.1932330344902723 0.0000000000000000 0.0035650735153206
7080.0000000000000000 0.3471995809760071 0.1504031328290568 0.0001137621859233 0.1931241905401457 0.0000000000000000 0.0035584954208813
7140.0000000000000000 0.3471270260654218 0.1504406233031483 0.0001135294275646 0.1930197590775160 0.0000000000000000 0.0035531142571929
7200.0000000000000000 0.3470239230563109 0.1504333169543733 0.0001135327509814 0.1929280747717947 0.0000000000000000 0.0035489985791614
7260.0000000000000000 0.3461231808734257 0.1496229603501215 0.0001133254582903 0.1928407580437720 0.0000000000000000 0.0035461370212420
7320.0000000000000000 0.3458914982638334 0.1494713437562003 0.0001134491059467 0.1927623712107660 0.0000000000000000 0.0035443341909204
7380.0000000000000000 0.3461484052604619 0.1498018704735127 0.0001134080641033 0.1926899635397462 0.0000000000000000 0.0035431631830998
7440.0000000000000000 0.3454964712950306 0.1492164986030174 0.0001134644373695 0.1926235716893819 0.0000000000000000 0.0035429365652619
7500.0000000000000000 0.3456141870272361 0.1493966092511583 0.0001134249374070 0.1925605812824051 0.0000000000000000 0.0035435715562657
7560.0000000000000000 0.3452260293616238 0.1490628060125017 0.0001133605918577 0.1925050040780218 0.0000000000000000 0.0035448586792426
7620.0000000000000000 0.3445708943388697 0.1484567460391406 0.0001135543533492 0.1924538914906364 0.0000000000000000 0.0035467024557434
7680.0000000000000000 0.3445264189137531 0.1484577294911768 0.0001135130653752 0.1924060734239504 0.0000000000000000 0.0035491029332507
7740.0000000000000000 0.3446220226263249 0.1485930099494581 0.0001135607963193 0.1923636455814685 0.0000000000000000 0.0035518062990790
7800.0000000000000000 0.3443523247193456 0.1483604771000674 0.0001136996152820 0.1923229448364699 0.0000000000000000 0.0035552031675264
7860.0000000000000000 0.3439820557492061 0.1480262127046577 0.0001139208051354 0.1922829316833256 0.0000000000000000 0.0035589905560874
7920.0000000000000000 0.3441479677455401 0.1482253908788053 0.0001138795765044 0.1922461198559355 0.0000000000000000 0.0035625774342949
7980.0000000000000000 0.3440854322900528 0.1481926347002578 0.0001139685730356 0.1922125775777727 0.0000000000000000 0.0035662514389867
8040.0000000000000000 0.3438333461954475 0.1479673386623309 0.0001141864343825 0.1921816161610930 0.0000000000000000 0.0035702049376411
8100.0000000000000000 0.3439281919879635 0.1480861800584347 0.0001143108600423 0.1921533989643675 0.0000000000000000 0.0035743021051190
8160.0000000000000000 0.3436770957785892 0.1478582825821660 0.0001141773167811 0.1921263601464779 0.0000000000000000 0.0035782757331644
8220.0000000000000000 0.3433912020182140 0.1475901375814666 0.0001143671078500 0.1921042505310925 0.0000000000000000 0.0035824467978049
8280.0000000000000000 0.3435051658318687 0.1477217872990862 0.0001145990031693 0.1920820553324911 0.0000000000000000 0.0035867241971221
8340.0000000000000000 0.3433962349443641 0.1476284648071810 0.0001146422363938 0.1920623289316745 0.0000000000000000 0.0035907989691148
8400.0000000000000000 0.3430597778425324 0.1473066953368268 0.0001148581145393 0.1920433900929814 0.0000000000000000 0.0035948342981848
8460.0000000000000000 0.3432260071279064 0.1474911562729573 0.0001148957121097 0.1920212437552925 0.0000000000000000 0.0035987113875469
8520.0000000000000000 0.3429856304517109 0.1472624100704620 0.0001150739388748 0.1920061591578553 0.0000000000000000 0.0036019872845187
8580.0000000000000000 0.3429984311937930 0.1472876483919192 0.0001152645353626 0.1919903379239502 0.0000000000000000 0.0036051803425610
8640.0000000000000000 0.3429997571825150 0.1473016750969793 0.0001152620188959 0.1919746082993984 0.0000000000000000 0.0036082117672414
8700.0000000000000000 0.3434194831165804 0.1477312093086133 0.0001153933326197 0.1919618698907737 0.0000000000000000 0.0036110105845737
8760.0000000000000000 0.3431422899466667 0.1474615824901020 0.0001153332174987 0.1919515502435326 0.0000000000000000 0.0036138239955335
8820.0000000000000000 0.3427483623380707 0.1470701870265998 0.0001154198189485 0.1919464532877471 0.0000000000000000 0.0036163022047753
8880.0000000000000000 0.3425630056250645 0.1468815935780105 0.0001156236109488 0.1919472452613977 0.0000000000000000 0.0036185431747074
8940.0000000000000000 0.3432157936101167 0.1475210323251327 0.0001157485978307 0.1919585678972310 0.0000000000000000 0.0036204447899224
9000.0000000000000000 0.3433381355459976 0.1476060688437524 0.0001158551734637 0.1919941991927006 0.0000000000000000 0.0036220123360808
9060.0000000000000000 0.3437009268217065 0.1478938474336124 0.0001159239896439 0.1920681555996870 0.0000000000000000 0.0036229997987632
9120.0000000000000000 0.3443253535523422 0.1483671962130209 0.0001164337693210 0.1922176556843622 0.0000000000000000 0.0036240678856381
9180.0000000000000000 0.3450292675263189 0.1487955812465533 0.0001169136855171 0.1924924285244136 0.0000000000000000 0.0036243440698349
9240.0000000000000000 0.3478100609393382 0.1510552491627340 0.0001180528513110 0.1930126440527558 0.0000000000000000 0.0036241148725373
9300.0000000000000000 0.3514412716798004 0.1537363895566543 0.0001195716033363 0.1939625806755785 0.0000000000000000 0.0036227298442312
9360.0000000000000000 0.3591425739563360 0.1597041970830819 0.0001225648437516 0.1956949409322254 0.0000000000000000 0.0036208710972771
9420.0000000000000000 0.3719296492296829 0.1693154470977262 0.0001283577372477 0.1988663362781384 0.0000000000000000 0.0036195081165706
9480.0000000000000000 0.3937627758407368 0.1854258143092631 0.0001392391048645 0.2045743332149057 0.0000000000000000 0.0036233892117035
9540.0000000000000000 0.4302546780795117 0.2117240173117760 0.0001602951093692 0.2147219441576273 0.0000000000000000 0.0036484215007391
9600.0000000000000000 0.4876584937163226 0.2514506437505237 0.0002002195918678 0.2322648056286534 0.0000000000000000 0.0037428247452776
9660.0000000000000000 0.5687923407474017 0.3031413619427684 0.0002744797808045 0.2613782424272565 0.0000000000000000 0.0039982565965722
9720.0000000000000000 0.6722124091313317 0.3612296615296638 0.0003943753674914 0.3060591015336821 0.0000000000000000 0.0045292707004944
9780.0000000000000000 0.7864828745165211 0.4134396964308991 0.0005677520285429 0.3670761699317172 0.0000000000000000 0.0053992561253619
9840.0000000000000000 0.8955454811005901 0.4510683217652833 0.0007793471941211 0.4371719559190953 0.0000000000000000 0.0065258562220905
9900.0000000000000000 0.9826898146481968 0.4700878007954414 0.0009815404794491 0.5039891623216523 0.0000000000000000 0.0076313110516541
9960.0000000000000000 1.0275241988880415 0.4647154401640319 0.0010698108446529 0.5533000499204682 0.0000000000000000 0.0084388979588882
10020.0000000000000000 1.0205696128144366 0.4389670338222542 0.0010011716155314 0.5718986997491455 0.0000000000000000 0.0087027076275056
10080.0000000000000000 0.9679339538690578 0.4028447184389267 0.0007934969664772 0.5555008129892240 0.0000000000000000 0.0087949254744298
10140.0000000000000000 0.8775286461653008 0.3615137068966330 0.0005835832011116 0.5067415512798116 0.0000000000000000 0.0086898047877446
10200.0000000000000000 0.7633230698531793 0.3221123207612899 0.0004426050939307 0.4322512479533083 0.0000000000000000 0.0085168960446503
10260.0000000000000000 0.6279106775441943 0.2751736847073962 0.0003639678161575 0.3440354265391119 0.0000000000000000 0.0083375984815286
10320.0000000000000000 0.4964956482917555 0.2320671289328410 0.0003011676202387 0.2561123601774730 0.0000000000000000 0.0080149915612028
10380.0000000000000000 0.3743494980687681 0.1875417714963128 0.0002527604688855 0.1790353760474837 0.0000000000000000 0.0075195900560862
10440.0000000000000000 0.2710018394836697 0.1456637257297496 0.0002056333640441 0.1181904000667215 0.0000000000000000 0.0069420803231545
10500.0000000000000000 0.1894769827141107 0.1085705679297374 0.0001698912057211 0.0744065646885083 0.0000000000000000 0.0063299588901439
10560.0000000000000000 0.1278004851181370 0.0767700558040221 0.0001331598333499 0.0451730410810976 0.0000000000000000 0.0057242283996674
10620.0000000000000000 0.0865579718691387 0.0543821151682321 0.0001021083288037 0.0269065731434891 0.0000000000000000 0.0051671752286139
10680.0000000000000000 0.0610240738782615 0.0401588880806343 0.0000777225756055 0.0161120395312242 0.0000000000000000 0.0046754236907976
10740.0000000000000000 0.0390790309528798 0.0250335437813271 0.0000585047171877 0.0097768127430192 0.0000000000000000 0.0042101697113458
10800.0000000000000000 0.0274847348194410 0.0175101993746973 0.0000435258313613 0.0061361964528943 0.0000000000000000 0.0037948131604881
10860.0000000000000000 0.0206969366112685 0.0131937079587110 0.0000347100607869 0.0040347949283680 0.0000000000000000 0.0034337236634025
10920.0000000000000000 0.0158173599559605 0.0098687747805245 0.0000250772245624 0.0028003828093988 0.0000000000000000 0.0031231251414748
10980.0000000000000000 0.0128479394840214 0.0078896160056725 0.0000221019083426 0.0020861149537119 0.0000000000000000 0.0028501066162943
11040.0000000000000000 0.0116422535890030 0.0073578385901565 0.0000184001861650 0.0016582273544829 0.0000000000000000 0.0026077874581986
11100.0000000000000000 0.0103912804737624 0.0065823326179081 0.0000143627376232 0.0014021892441030 0.0000000000000000 0.0023923958741281
11160.0000000000000000 0.0097111170562792 0.0062517541667709 0.0000128167379446 0.0012405370023562 0.0000000000000000 0.0022060091492075
11220.0000000000000000 0.0112441939701675 0.0080713695290603 0.0000114786639925 0.0011299580108538 0.0000000000000000 0.0020313877662609
11280.0000000000000000 0.0100273616064525 0.0070526434822199 0.0000097389952069 0.0010823271795219 0.0000000000000000 0.0018826519495038
11340.0000000000000000 0.0091416789158399 0.0063871695647581 0.0000083839105149 0.0010047715955026 0.0000000000000000 0.0017413538450643
11400.0000000000000000 0.0079938621222794 0.0054334524351104 0.0000067183529187 0.0009405510488619 0.0000000000000000 0.0016131402853883
11460.0000000000000000 0.0082292768957990 0.0058230334853368 0.0000065661359067 0.0008982003963573 0.0000000000000000 0.0015014768781982
11520.0000000000000000 0.0077570471207367 0.0054831093206055 0.0000052575151171 0.0008671756208996 0.0000000000000000 0.0014015046641145
11580.0000000000000000 0.0069608803895804 0.0048122106843195 0.0000049579216538 0.0008336230106325 0.0000000000000000 0.0013100887729747
11640.0000000000000000 0.0082940449882767 0.0062472094000926 0.0000044640843165 0.0008134177571327 0.0000000000000000 0.0012289537467349
11700.0000000000000000 0.0094261010148289 0.0074452362818463 0.0000035415871678 0.0008202252576430 0.0000000000000000 0.0011570978881718
11760.0000000000000000 0.0090657175380516 0.0071639623137312 0.0000023870007282 0.0008124213753362 0.0000000000000000 0.0010869468482560
11820.0000000000000000 0.0068566088129023 0.0050563345073650 0.0000036476185594 0.0007703253789266 0.0000000000000000 0.0010263013080512
11880.0000000000000000 0.0063363635301451 0.0046410440801254 0.0000026528206992 0.0007278336538207 0.0000000000000000 0.0009648329754999
11940.0000000000000000 0.0066926891039465 0.0050666521285757 0.0000030916484579 0.0007090461815605 0.0000000000000000 0.0009138991453523
12000.0000000000000000 0.0067281962395538 0.0051749784388233 0.0000025215912270 0.0006877159459799 0.0000000000000000 0.0008629802635236
12060.0000000000000000 0.0066476288304245 0.0051516807619486 0.0000024972011473 0.0006742679531357 0.0000000000000000 0.0008191829141928
12120.0000000000000000 0.0070730361439238 0.0056244078244840 0.0000023968209897 0.0006666528322011 0.0000000000000000 0.0007795786662489
12180.0000000000000000 0.0072381201814228 0.0058397848372424 0.0000017986718318 0.0006549081369292 0.0000000000000000 0.0007416285354196
12240.0000000000000000 0.0070952603452018 0.0057351558523730 0.0000013325852001 0.0006508968242105 0.0000000000000000 0.0007078750834182
12300.0000000000000000 0.0060413314383626 0.0047423189073378 0.0000016508659934 0.0006241192073972 0.0000000000000000 0.0006732424576342
12360.0000000000000000 0.0064444021468890 0.0051923510711356 0.0000011406279116 0.0006063143654713 0.0000000000000000 0.0006445960823705
12420.0000000000000000 0.0062220824028757 0.0050023995230145 0.0000019391739905 0.0005994720610425 0.0000000000000000 0.0006182716448282
12480.0000000000000000 0.0066868191321757 0.0054977247672501 0.0000010755251743 0.0005941485321711 0.0000000000000000 0.0005938703075802
12540.0000000000000000 0.0069754498422338 0.0058103957591998 0.0000012135632424 0.0005929153918259 0.0000000000000000 0.0005709251279657
12600.0000000000000000 0.0061869037828550 0.0050539172184924 0.0000013373861953 0.0005780981030663 0.0000000000000000 0.0005535510751010
12660.0000000000000000 0.0064935724245390 0.0053930672241257 0.0000007610107543 0.0005640696347266 0.0000000000000000 0.0005356745549323
12720.0000000000000000 0.0073860770355413 0.0063061713476023 0.0000013975565345 0.0005579294783421 0.0000000000000000 0.0005205786530624
12780.0000000000000000 0.0063942824614872 0.0053409510542108 0.0000008895414223 0.0005458618720684 0.0000000000000000 0.0005065799937857
12840.0000000000000000 0.0068391943622829 0.0058092240027432 0.0000013192199161 0.0005342173879789 0.0000000000000000 0.0004944337516446
12900.0000000000000000 0.0064743606646247 0.0054701473794634 0.0000009519766197 0.0005215700681529 0.0000000000000000 0.0004816912403887
12960.0000000000000000 0.0065424805730199 0.0055570156654109 0.0000006237616199 0.0005134044161455 0.0000000000000000 0.0004714367298436
13020.0000000000000000 0.0060319920352632 0.0050682809870815 0.0000008092328458 0.0005007716266348 0.0000000000000000 0.0004621301887011
13080.0000000000000000 0.0061228625018578 0.0051728364827140 0.0000025506303935 0.0004928560354699 0.0000000000000000 0.0004546193532804
13140.0000000000000000 0.0065524746921530 0.0056126874222479 0.0000009273467994 0.0004920642902555 0.0000000000000000 0.0004467956328501
13200.0000000000000000 0.0071361210795223 0.0062101908824807 0.0000003791648626 0.0004862067845315 0.0000000000000000 0.0004393442476476
13260.0000000000000000 0.0060666388461673 0.0051692219457902 0.0000004956749748 0.0004664791286334 0.0000000000000000 0.0004304420967689
13320.0000000000000000 0.0058744972162523 0.0049935508246277 0.0000003806209575 0.0004554204648467 0.0000000000000000 0.0004251453058204
13380.0000000000000000 0.0068097138653549 0.0059376946335674 0.0000003533443070 0.0004497897552499 0.0000000000000000 0.0004218761322306
13440.0000000000000000 0.0060560953302969 0.0051944708881342 0.0000002997419434 0.0004441029706551 0.0000000000000000 0.0004172217295642
13500.0000000000000000 0.0062509089969510 0.0053999586905039 0.0000006725623166 0.0004373401910297 0.0000000000000000 0.0004129375531008
13560.0000000000000000 0.0060960416387768 0.0052610695640725 0.0000003667503787 0.0004248742919353 0.0000000000000000 0.0004097310323903
13620.0000000000000000 0.0065086929650760 0.0056781807730464 0.0000005347717186 0.0004229061011882 0.0000000000000000 0.0004070713191228
13680.0000000000000000 0.0064107861226491 0.0055942288172429 0.0000005351030367 0.0004114536808383 0.0000000000000000 0.0004045685215312
13740.0000000000000000 0.0062904401557685 0.0054822577219205 0.0000008902898859 0.0004053957804735 0.0000000000000000 0.0004018963634887
13800.0000000000000000 0.0069355110422129 0.0061303488806219 0.0000003135606757 0.0004045890131463 0.0000000000000000 0.0004002595877690
13860.0000000000000000 0.0064702415621760 0.0056799158755000 0.0000007317592960 0.0003910453480753 0.0000000000000000 0.0003985485793047
13920.0000000000000000 0.0056516385928122 0.0048718868759683 0.0000006098534889 0.0003821207016147 0.0000000000000000 0.0003970211617403
13980.0000000000000000 0.0052758202517135 0.0045153097744867 0.0000003994101445 0.0003653781718019 0.0000000000000000 0.0003947328952804
14040.0000000000000000 0.0052153333999592 0.0044684251927120 0.0000005003427216 0.0003531999477876 0.0000000000000000 0.0003932079167380
14100.0000000000000000 0.0052534240496195 0.0045177024859458 0.0000004971743071 0.0003437157976206 0.0000000000000000 0.0003915085917460
14160.0000000000000000 0.0067895072191029 0.0060544996313494 0.0000001832569038 0.0003440668795796 0.0000000000000000 0.0003907574512702
14220.0000000000000000 0.0073435027286280 0.0066081232473106 0.0000004666845113 0.0003461461326099 0.0000000000000000 0.0003887666641963
14280.0000000000000000 0.0075075908451392 0.0067782565965277 0.0000014015272524 0.0003394544279513 0.0000000000000000 0.0003884782934078
14340.0000000000000000 0.0065579757056363 0.0058358608431301 0.0000010699347655 0.0003340553242829 0.0000000000000000 0.0003869896034578
14400.0000000000000000 0.0053473405133084 0.0046426922800301 0.0000012905313045 0.0003169068813711 0.0000000000000000 0.0003864508206026
14460.0000000000000000 0.0053724860291748 0.0046801218988830 0.0000013308776748 0.0003056471490618 0.0000000000000000 0.0003853861035552
14520.0000000000000000 0.0057570131244149 0.0050740285870434 0.0000006209376038 0.0002974446728103 0.0000000000000000 0.0003849189269574
14580.0000000000000000 0.0060472646452361 0.0053673730186943 0.0000011942988160 0.0002947817083586 0.0000000000000000 0.0003839156193672
14640.0000000000000000 0.0062563056184102 0.0055811373162577 0.0000003621262653 0.0002925257670647 0.0000000000000000 0.0003822804088224
14700.0000000000000000 0.0064185677358974 0.0057459898700388 0.0000008267004432 0.0002895209164061 0.0000000000000000 0.0003822302490093
14760.0000000000000000 0.0061737570266047 0.0055120316641161 0.0000006847156378 0.0002805780844497 0.0000000000000000 0.0003804625624011
14820.0000000000000000 0.0062742528482770 0.0056220104387684 0.0000005884722279 0.0002722094819328 0.0000000000000000 0.0003794444553478
14880.0000000000000000 0.0059775457678408 0.0053334064547120 0.0000002807958322 0.0002648465260869 0.0000000000000000 0.0003790119912097
14940.0000000000000000 0.0059322931590213 0.0052969574742511 0.0000003638954587 0.0002564990582204 0.0000000000000000 0.0003784727310911
15000.0000000000000000 0.0057728941002815 0.0051438530376693 0.0000002197107460 0.0002508537151345 0.0000000000000000 0.0003779676367317
15060.0000000000000000 0.0058587922092045 0.0052325478960560 0.0000001714930147 0.0002484343532760 0.0000000000000000 0.0003776384668577
15120.0000000000000000 0.0058582099399888 0.0052381513906483 0.0000003249946585 0.0002425440613304 0.0000000000000000 0.0003771894933514
15180.0000000000000000 0.0061293013414080 0.0055147390914198 0.0000005344699006 0.0002379940927423 0.0000000000000000 0.0003760336873452
15240.0000000000000000 0.0074109762242856 0.0067995619308824 0.0000010719016436 0.0002354580092409 0.0000000000000000 0.0003748843825187
15300.0000000000000000 0.0066488699635768 0.0060451472414970 0.0000003470499082 0.0002299970106348 0.0000000000000000 0.0003733786615368
15360.0000000000000000 0.0056440808700784 0.0050485075538926 0.0000005517958134 0.0002219530832046 0.0000000000000000 0.0003730684371678
15420.0000000000000000 0.0054890993525364 0.0048980049145094 0.0000005296046621 0.0002175043788301 0.0000000000000000 0.0003730604545348
15480.0000000000000000 0.0064174140090274 0.0058245301394878 0.0000005412898754 0.0002187527720457 0.0000000000000000 0.0003735898076186
15540.0000000000000000 0.0062469118490829 0.0056598636504661 0.0000002029458255 0.0002129982527154 0.0000000000000000 0.0003738470000759
15600.0000000000000000 0.0062630581856379 0.0056805582483579 0.0000009459302827 0.0002083336530549 0.0000000000000000 0.0003732203539424
15660.0000000000000000 0.0053266555246409 0.0047568537106913 0.0000002599033466 0.0001963971628862 0.0000000000000000 0.0003731447477168
15720.0000000000000000 0.0056657819891003 0.0051001225697184 0.0000006745239646 0.0001921323557315 0.0000000000000000 0.0003728525396858
15780.0000000000000000 0.0056211221888378 0.0050638669026228 0.0000006550408062 0.0001843297120126 0.0000000000000000 0.0003722705333962
15840.0000000000000000 0.0059570024965932 0.0054006419547046 0.0000000758945088 0.0001846923060611 0.0000000000000000 0.0003715923413187
15900.0000000000000000 0.0062845963271991 0.0057250928896497 0.0000003258045450 0.0001883282665019 0.0000000000000000 0.0003708493665025
15960.0000000000000000 0.0061240572406423 0.0055643679739264 0.0000003440152388 0.0001886506446443 0.0000000000000000 0.0003706946068328
16020.0000000000000000 0.0075551702314157 0.0069939698061434 0.0000004461366455 0.0001894232298765 0.0000000000000000 0.0003713310587503
16080.0000000000000000 0.0064434721293962 0.0058841708233220 0.0000002486502447 0.0001878868483679 0.0000000000000000 0.0003711658074616
16140.0000000000000000 0.0057449847122169 0.0052010063778116 0.0000005622166424 0.0001730647277662 0.0000000000000000 0.0003703513899967
16200.0000000000000000 0.0057379538735258 0.0051953382914399 0.0000005162269236 0.0001713115240369 0.0000000000000000 0.0003707878311255
16260.0000000000000000 0.0053937146172874 0.0048592326574161 0.0000005603307361 0.0001648420318452 0.0000000000000000 0.0003690795972901
16320.0000000000000000 0.0052810491624645 0.0047505298000926 0.0000002449517300 0.0001601012072800 0.0000000000000000 0.0003701732033619
16380.0000000000000000 0.0058153889583453 0.0052861581526845 0.0000005303747188 0.0001588871093955 0.0000000000000000 0.0003698133215464
16440.0000000000000000 0.0056595557740317 0.0051331211985277 0.0000008039877035 0.0001571083264518 0.0000000000000000 0.0003685222613486
16500.0000000000000000 0.0067488281969963 0.0062178417785297 0.0000004192848913 0.0001623445353109 0.0000000000000000 0.0003682225982644
16560.0000000000000000 0.0068397267884075 0.0063130420080627 0.0000009019157955 0.0001578628602343 0.0000000000000000 0.0003679200043150
16620.0000000000000000 0.0061337464349808 0.0056031508070821 0.0000015353181365 0.0001614577765316 0.0000000000000000 0.0003676025332307
16680.0000000000000000 0.0059328420624157 0.0054131965537237 0.0000005726177076 0.0001519381095310 0.0000000000000000 0.0003671347814534
16740.0000000000000000 0.0056060886333586 0.0050883700922361 0.0000007809198231 0.0001499197319150 0.0000000000000000 0.0003670178893843
16800.0000000000000000 0.0056642055163119 0.0051511107554014 0.0000014486217423 0.0001444888992723 0.0000000000000000 0.0003671572398959
16860.0000000000000000 0.0055862320814547 0.0050780278858297 0.0000007982327640 0.0001414489811111 0.0000000000000000 0.0003659569817498
16920.0000000000000000 0.0056363121879076 0.0051331225543898 0.0000005140977432 0.0001364401677483 0.0000000000000000 0.0003662353680262
16980.0000000000000000 0.0057335226993507 0.0052292893048956 0.0000000926653348 0.0001385739553771 0.0000000000000000 0.0003655667737432
17040.0000000000000000 0.0070084228869592 0.0064989030969483 0.0000006704490862 0.0001433389618649 0.0000000000000000 0.0003655103790599
17100.0000000000000000 0.0060471603396838 0.0055384791780910 0.0000004611008986 0.0001426938242732 0.0000000000000000 0.0003655262364210
17160.0000000000000000 0.0065701807414699 0.0060649534743729 0.0000010520842967 0.0001391173017293 0.0000000000000000 0.0003650578810710
17220.0000000000000000 0.0060941130214314 0.0055919027711677 0.0000000589359482 0.0001368493478230 0.0000000000000000 0.0003653019664925
17280.0000000000000000 0.0056728726062003 0.0051725598063798 0.0000005391865299 0.0001340441414494 0.0000000000000000 0.0003657294718411
17340.0000000000000000 0.0062901176830300 0.0057935673810927 0.0000053720949846 0.0001255083761222 0.0000000000000000 0.0003656698308304
17400.0000000000000000 0.0056833230678399 0.0051931949096992 0.0000004789156187 0.0001234070990041 0.0000000000000000 0.0003662421435179
17460.0000000000000000 0.0054716831979862 0.0049821638226455 0.0000005696840478 0.0001225762658453 0.0000000000000000 0.0003663734254475
17520.0000000000000000 0.0060911823502473 0.0055976514140459 0.0000003261491806 0.0001267871352028 0.0000000000000000 0.0003664176518180
17580.0000000000000000 0.0056675578703461 0.0051744465959385 0.0000004738110741 0.0001269401381965 0.0000000000000000 0.0003656973251370
17640.0000000000000000 0.0055010184665544 0.0050125187696244 0.0000006384284621 0.0001222636478218 0.0000000000000000 0.0003655976206461
17700.0000000000000000 0.0057418734819379 0.0052574043660190 0.0000000794940685 0.0001185494252562 0.0000000000000000 0.0003658401965943
17760.0000000000000000 0.0053055691159766 0.0048268907890474 0.0000002394268498 0.0001130760785201 0.0000000000000000 0.0003653628215593
17820.0000000000000000 0.0063403392293288 0.0058559157635146 0.0000003500259103 0.0001188846091800 0.0000000000000000 0.0003651888307240
17880.0000000000000000 0.0071290884425727 0.0066354306700011 0.0000015407019271 0.0001272389704561 0.0000000000000000 0.0003648781001885
17940.0000000000000000 0.0057199279066424 0.0052403622824245 0.0000004471529734 0.0001150601444798 0.0000000000000000 0.0003640583267648
18000.0000000000000000 0.0056875794582719 0.0052084503819952 0.0000007596086235 0.0001137775749314 0.0000000000000000 0.0003645918927217
18060.0000000000000000 0.0064995628826864 0.0060201340850843 0.0000018843532317 0.0001127360182027 0.0000000000000000 0.0003648084261676
18120.0000000000000000 0.0061697019530031 0.0056939832987988 0.0000003087102330 0.0001114017297560 0.0000000000000000 0.0003640082142153
18180.0000000000000000 0.0060631209676786 0.0055852021163324 0.0000002150883648 0.0001127940341335 0.0000000000000000 0.0003649097288478
18240.0000000000000000 0.0067008608124170 0.0062181453075838 0.0000003448721419 0.0001173742104619 0.0000000000000000 0.0003649964222294
18300.0000000000000000 0.0060687867798625 0.0055871165125341 0.0000004777963997 0.0001154516822556 0.0000000000000000 0.0003657407886732
18360.0000000000000000 0.0056082928801045 0.0051323823811252 0.0000005719081199 0.0001100002393980 0.0000000000000000 0.0003653383514613
18420.0000000000000000 0.0051592110159630 0.0046910884817997 0.0000001622364661 0.0001032986099843 0.0000000000000000 0.0003646616877128
18480.0000000000000000 0.0051547474778557 0.0046881334750723 0.0000002167955918 0.0001023810477322 0.0000000000000000 0.0003640161594594
18540.0000000000000000 0.0052867465654861 0.0048213632648037 0.0000001015816026 0.0001016150495785 0.0000000000000000 0.0003636666695013
18600.0000000000000000 0.0054465853564615 0.0049762332459856 0.0000002789687632 0.0001061205072670 0.0000000000000000 0.0003639526344458
18660.0000000000000000 0.0062700385234203 0.0057949312434545 0.0000002248042579 0.0001103450420019 0.0000000000000000 0.0003645374337060
18720.0000000000000000 0.0071806704802680 0.0066972015373608 0.0000010705409244 0.0001178828753122 0.0000000000000000 0.0003645155266706
18780.0000000000000000 0.0068031297409487 0.0063211459344961 0.0000008140355513 0.0001165043598332 0.0000000000000000 0.0003646654110681
18840.0000000000000000 0.0063967888758139 0.0059205585902248 0.0000008237482511 0.0001099033005617 0.0000000000000000 0.0003655032367763
18900.0000000000000000 0.0057659405653931 0.0052928171877049 0.0000004537103605 0.0001080501778068 0.0000000000000000 0.0003646194895210
18960.0000000000000000 0.0056618773721034 0.0051938876698624 0.0000004305916482 0.0001024107464252 0.0000000000000000 0.0003651483641676
19020.0000000000000000 0.0052294802971202 0.0047623870177172 0.0000007046118608 0.0001006381801443 0.0000000000000000 0.0003657504873979
19080.0000000000000000 0.0060729905823874 0.0056033828060859 0.0000003088142211 0.0001033058717652 0.0000000000000000 0.0003659930903152
19140.0000000000000000 0.0059805882524321 0.0055087190198698 0.0000010335118569 0.0001057237708647 0.0000000000000000 0.0003651119498407
19200.0000000000000000 0.0057304361727402 0.0052619170488616 0.0000001414462637 0.0001036803654133 0.0000000000000000 0.0003646973122016
19260.0000000000000000 0.0057068243855610 0.0052426621869785 0.0000005355364373 0.0000990137986679 0.0000000000000000 0.0003646128634772
19320.0000000000000000 0.0058448028825670 0.0053772055838347 0.0000015626981418 0.0001019224884732 0.0000000000000000 0.0003641121121173
19380.0000000000000000 0.0057272277848390 0.0052594875241238 0.0000004737745769 0.0001024510863136 0.0000000000000000 0.0003648153998247
19440.0000000000000000 0.0060872627895083 0.0056213385638636 0.0000003976640410 0.0001014800112756 0.0000000000000000 0.0003640465503281
19500.0000000000000000 0.0067289015396461 0.0062635351824307 0.0000002744851971 0.0001019135138243 0.0000000000000000 0.0003631783581940
19560.0000000000000000 0.0068850358597990 0.0064017364554660 0.0000106639289887 0.0001086576555562 0.0000000000000000 0.0003639778197882
19620.0000000000000000 0.0060005826782586 0.0055312708017567 0.0000009313994065 0.0001048470744472 0.0000000000000000 0.0003635334026481
19680.0000000000000000 0.0063491130508369 0.0058826391933887 0.0000001280552669 0.0001029821440619 0.0000000000000000 0.0003633636581195
19740.0000000000000000 0.0061116986867766 0.0056468115302087 0.0000007668665471 0.0001004902196307 0.0000000000000000 0.0003636300703901
19800.0000000000000000 0.0053766392299956 0.0049118535206262 0.0000005972573287 0.0001013400486691 0.0000000000000000 0.0003628484033717
19860.0000000000000000 0.0055403475120544 0.0050811268164983 0.0000002933076201 0.0000959633637957 0.0000000000000000 0.0003629640241403
19920.0000000000000000 0.0054080975445591 0.0049443569080413 0.0000007674909419 0.0000994625234050 0.0000000000000000 0.0003635106221709
19980.0000000000000000 0.0058776621879597 0.0054166969059414 0.0000004552302701 0.0000976091348277 0.0000000000000000 0.0003629009169206
20040.0000000000000000 0.0055048293505484 0.0050393267151654 0.0000003702458294 0.0001024494318099 0.0000000000000000 0.0003626829577436
20100.0000000000000000 0.0031079452258413 0.0026644125438205 0.0000005020637041 0.0000806725214652 0.0000000000000000 0.0003623580968515
20160.0000000000000000 0.0019896986100671 0.0015642005449359 0.0000000948865893 0.0000646998022616 0.0000000000000000 0.0003607033762803
20220.0000000000000000 0.0013305298162327 0.0009167339657494 0.0000000268339611 0.0000536898874702 0.0000000000000000 0.0003600791290520
20280.0000000000000000 0.0011099694081959 0.0007039736782320 0.0000000900025016 0.0000470715385418 0.0000000000000000 0.0003588341889205
20340.0000000000000000 0.0009320834325642 0.0005300980675081 0.0000001036141394 0.0000439662904712 0.0000000000000000 0.0003579154604455
20400.0000000000000000 0.0008251923168869 0.0004276919343697 0.0000000488142604 0.0000411456642055 0.0000000000000000 0.0003563059040512
20460.0000000000000000 0.0007997668726797 0.0004055606021232 0.0000000588166593 0.0000391727552496 0.0000000000000000 0.0003549746986475
20520.0000000000000000 0.0007434690916350 0.0003515950873763 0.0000000377797584 0.0000381385455291 0.0000000000000000 0.0003536976789712
20580.0000000000000000 0.0006882339150586 0.0002990263062165 0.0000000713271585 0.0000365986773159 0.0000000000000000 0.0003525376043678
20640.0000000000000000 0.0006606558763401 0.0002732043808681 0.0000000346350846 0.0000358069909608 0.0000000000000000 0.0003516098694265
20700.0000000000000000 0.0006789157171705 0.0002929606824089 0.0000000554272800 0.0000353404616918 0.0000000000000000 0.0003505591457898
20760.0000000000000000 0.0006328945825927 0.0002485794843122 0.0000000223344580 0.0000347196242394 0.0000000000000000 0.0003495731395831
20820.0000000000000000 0.0005922415562572 0.0002093213183264 0.0000000261129135 0.0000342299098511 0.0000000000000000 0.0003486642151662
20880.0000000000000000 0.0005904428823259 0.0002090214370227 0.0000000186409583 0.0000336629319100 0.0000000000000000 0.0003477398724349
20940.0000000000000000 0.0005764446016504 0.0001960426572636 0.0000000396822617 0.0000332945959617 0.0000000000000000 0.0003470676661632
21000.0000000000000000 0.0005883440439492 0.0002091575403264 0.0000000370236699 0.0000327339066474 0.0000000000000000 0.0003464155733054
21060.0000000000000000 0.0005979272520028 0.0002198001597614 0.0000000566128803 0.0000322026525684 0.0000000000000000 0.0003458678267927
21120.0000000000000000 0.0006004569292782 0.0002231363785581 0.0000000204869706 0.0000319414817517 0.0000000000000000 0.0003453585819978
21180.0000000000000000 0.0005602478948956 0.0001833218955728 0.0000000193442832 0.0000320452560306 0.0000000000000000 0.0003448613990090
21240.0000000000000000 0.0005529730680920 0.0001768322925666 0.0000000192390687 0.0000318113691788 0.0000000000000000 0.0003443101672778
21300.0000000000000000 0.0005744054043769 0.0001989158311853 0.0000000139394612 0.0000316399257059 0.0000000000000000 0.0003438357080245
21360.0000000000000000 0.0005854486811154 0.0002103966084918 0.0000000206487747 0.0000315063785429 0.0000000000000000 0.0003435250453059
21420.0000000000000000 0.0005624658375152 0.0001881733097523 0.0000000159285015 0.0000310990033257 0.0000000000000000 0.0003431775959356
21480.0000000000000000 0.0005703501527719 0.0001963608238141 0.0000000063780495 0.0000311551168937 0.0000000000000000 0.0003428278340146
21540.0000000000000000 0.0005772265841260 0.0002038464605216 0.0000000216660651 0.0000308475177778 0.0000000000000000 0.0003425109397616
21600.0000000000000000 0.0005742386924574 0.0002012710969559 0.0000000066500075 0.0000307215869300 0.0000000000000000 0.0003422393585640
21660.0000000000000000 0.0005561422271838 0.0001835591967923 0.0000000046409449 0.0000306197144592 0.0000000000000000 0.0003419586749874
21720.0000000000000000 0.0005402855909412 0.0001680410657758 0.0000000116330167 0.0000305245853511 0.0000000000000000 0.0003417083067977
21780.0000000000000000 0.0005368091079747 0.0001650666383078 0.0000000052424372 0.0000302455167694 0.0000000000000000 0.0003414917104603
21840.0000000000000000 0.0005458269284503 0.0001742641468175 0.0000000058236705 0.0000302568145797 0.0000000000000000 0.0003413001433826
21900.0000000000000000 0.0005403596339584 0.0001692724693726 0.0000000148069472 0.0000299665023058 0.0000000000000000 0.0003411058553328
21960.0000000000000000 0.0005241246023656 0.0001532548115483 0.0000000104068399 0.0000299876641876 0.0000000000000000 0.0003408717197898
22020.0000000000000000 0.0005319671217033 0.0001613743823483 0.0000000108668217 0.0000298658359986 0.0000000000000000 0.0003407160365348
22080.0000000000000000 0.0005221480490507 0.0001519519810774 0.0000000074749727 0.0000295993150792 0.0000000000000000 0.0003405892779213
22140.0000000000000000 0.0005345092085716 0.0001646231034435 0.0000000029060903 0.0000294587805953 0.0000000000000000 0.0003404244184424
22200.0000000000000000 0.0005108930531318 0.0001412157679224 0.0000000114296367 0.0000294308110610 0.0000000000000000 0.0003402350445117
22260.0000000000000000 0.0005021615351871 0.0001327506012137 0.0000000126696567 0.0000292767543670 0.0000000000000000 0.0003401215099498
22320.0000000000000000 0.0004971608798512 0.0001280221593343 0.0000000162799320 0.0000291444298842 0.0000000000000000 0.0003399780107007
22380.0000000000000000 0.0005067181905165 0.0001378128707440 0.0000000064244915 0.0000290409878115 0.0000000000000000 0.0003398579074695
22440.0000000000000000 0.0004906654287193 0.0001220570674881 0.0000000053304929 0.0000288778685798 0.0000000000000000 0.0003397251621585
22500.0000000000000000 0.0004859158605012 0.0001175114053845 0.0000000095325721 0.0000288180257749 0.0000000000000000 0.0003395768967698
22560.0000000000000000 0.0005053862812779 0.0001369516255396 0.0000000058810651 0.0000289788291147 0.0000000000000000 0.0003394499455585
22620.0000000000000000 0.0004963276623533 0.0001281215268395 0.0000000151770585 0.0000288825471706 0.0000000000000000 0.0003393084112846
22680.0000000000000000 0.0004879453952067 0.0001199793906776 0.0000000064705953 0.0000287173788530 0.0000000000000000 0.0003392421550808
22740.0000000000000000 0.0004861754526588 0.0001182913827254 0.0000000041956513 0.0000287370531463 0.0000000000000000 0.0003391428211357
22800.0000000000000000 0.0004957858504106 0.0001280511350407 0.0000000065557860 0.0000286381973808 0.0000000000000000 0.0003390899622031
22860.0000000000000000 0.0004829038425171 0.0001153591637828 0.0000000132488116 0.0000285484765204 0.0000000000000000 0.0003389829534022
22920.0000000000000000 0.0004803832573678 0.0001129300104693 0.0000000050914816 0.0000285437999553 0.0000000000000000 0.0003389043554616
22980.0000000000000000 0.0004778682739605 0.0001105791454190 0.0000000069323303 0.0000284520287794 0.0000000000000000 0.0003388301674317
23040.0000000000000000 0.0004798852722452 0.0001127153484979 0.0000000058296879 0.0000283868058672 0.0000000000000000 0.0003387772881922
23100.0000000000000000 0.0004712350740113 0.0001042174574691 0.0000000099697601 0.0000283089694145 0.0000000000000000 0.0003386986773677
23160.0000000000000000 0.0004732171925354 0.0001062391523469 0.0000000032529020 0.0000283601369117 0.0000000000000000 0.0003386146503747
23220.0000000000000000 0.0004680853924073 0.0001012671014979 0.0000000068269560 0.0000282428448927 0.0000000000000000 0.0003385686190607
23280.0000000000000000 0.0004676344998717 0.0001009320773065 0.0000000085751756 0.0000281777498938 0.0000000000000000 0.0003385160974958
23340.0000000000000000 0.0004615791525047 0.0000949506210046 0.0000000070846342 0.0000281891139832 0.0000000000000000 0.0003384323328826
23400.0000000000000000 0.0004609713633726 0.0000944932065355 0.0000000065404435 0.0000280754661223 0.0000000000000000 0.0003383961502712
23460.0000000000000000 0.0004601340229929 0.0000937017075958 0.0000000056631394 0.0000280742589109 0.0000000000000000 0.0003383523933469
23520.0000000000000000 0.0004558112221692 0.0000895275979049 0.0000000037921116 0.0000279676687614 0.0000000000000000 0.0003383121633913
23580.0000000000000000 0.0004564552626217 0.0000902053329072 0.0000000035582741 0.0000280003518900 0.0000000000000000 0.0003382460195504
23640.0000000000000000 0.0004551122126934 0.0000889266336000 0.0000000043912593 0.0000279674438804 0.0000000000000000 0.0003382137439538
23700.0000000000000000 0.0004525067983455 0.0000863714115289 0.0000000029501374 0.0000279504646077 0.0000000000000000 0.0003381819720715
23760.0000000000000000 0.0004519598667328 0.0000858636931706 0.0000000048494935 0.0000279476096386 0.0000000000000000 0.0003381437144300
23820.0000000000000000 0.0004531099855905 0.0000870709960916 0.0000000047658472 0.0000279152451389 0.0000000000000000 0.0003381189785128
23880.0000000000000000 0.0004551111071592 0.0000891293145926 0.0000000068489830 0.0000278957478174 0.0000000000000000 0.0003380791957662
23940.0000000000000000 0.0004528457369771 0.0000868859008644 0.0000000044403645 0.0000278916690167 0.0000000000000000 0.0003380637267314
24000.0000000000000000 0.0004547091020042 0.0000888635974976 0.0000000043185400 0.0000278061398747 0.0000000000000000 0.0003380350460919
24060.0000000000000000 0.0004492874284558 0.0000834402923335 0.0000000062647909 0.0000278519953463 0.0000000000000000 0.0003379888759851
24120.0000000000000000 0.0004489732692905 0.0000831495500641 0.0000000051471416 0.0000278478459286 0.0000000000000000 0.0003379707261562
24180.0000000000000000 0.0004478679618104 0.0000821239395999 0.0000000040524698 0.0000278116276257 0.0000000000000000 0.0003379283421150
24240.0000000000000000 0.0004475088312300 0.0000819021654513 0.0000000038206439 0.0000276833159190 0.0000000000000000 0.0003379195292158
24300.0000000000000000 0.0004464021312780 0.0000807340956963 0.0000000040788996 0.0000277799048111 0.0000000000000000 0.0003378840518709
24360.0000000000000000 0.0004470652822624 0.0000814413428734 0.0000000054218578 0.0000277740511857 0.0000000000000000 0.0003378444663455
24420.0000000000000000 0.0004447051786493 0.0000791110272392 0.0000000047409489 0.0000277684827741 0.0000000000000000 0.0003378209276870
24480.0000000000000000 0.0004454213844619 0.0000798942836549 0.0000000065026305 0.0000277220692014 0.0000000000000000 0.0003377985289752
24540.0000000000000000 0.0004446853687303 0.0000792308369934 0.0000000052966474 0.0000276711646743 0.0000000000000000 0.0003377780704151
24600.0000000000000000 0.0004436692248651 0.0000782507845950 0.0000000060805136 0.0000276504953602 0.0000000000000000 0.0003377618643963
24660.0000000000000000 0.0004444852003877 0.0000790720526713 0.0000000038136488 0.0000276644598533 0.0000000000000000 0.0003377448742142
24720.0000000000000000 0.0004434038383997 0.0000780254687364 0.0000000053546844 0.0000276498993223 0.0000000000000000 0.0003377231156566
24780.0000000000000000 0.0004422287452178 0.0000768373393458 0.0000000058062973 0.0000276923658910 0.0000000000000000 0.0003376932336837
24840.0000000000000000 0.0004427542807127 0.0000774143548810 0.0000000053710867 0.0000276542629109 0.0000000000000000 0.0003376802918342
24900.0000000000000000 0.0004414784632469 0.0000761655489766 0.0000000042015959 0.0000276439658147 0.0000000000000000 0.0003376647468597
24960.0000000000000000 0.0004411986818501 0.0000758838939219 0.0000000057799667 0.0000276571888627 0.0000000000000000 0.0003376518190988
25020.0000000000000000 0.0004415887013478 0.0000763137521455 0.0000000050621692 0.0000276219938516 0.0000000000000000 0.0003376478931814
25080.0000000000000000 0.0004411086397030 0.0000758438270491 0.0000000062916909 0.0000276273060973 0.0000000000000000 0.0003376312148657
25140.0000000000000000 0.0004403663053739 0.0000750945713064 0.0000000048763925 0.0000276589081378 0.0000000000000000 0.0003376079495372
25200.0000000000000000 0.0004402723485322 0.0000750361320531 0.0000000059920774 0.0000276319095523 0.0000000000000000 0.0003375983148495
25260.0000000000000000 0.0004398172545778 0.0000746128084588 0.0000000042853240 0.0000276166457804 0.0000000000000000 0.0003375835150146
25320.0000000000000000 0.0004402704731474 0.0000750712258806 0.0000000062371650 0.0000276216351582 0.0000000000000000 0.0003375713749436
25380.0000000000000000 0.0004395180839793 0.0000743169094502 0.0000000075560268 0.0000276378130779 0.0000000000000000 0.0003375558054244
25440.0000000000000000 0.0004393575489379 0.0000741703822959 0.0000000066630812 0.0000276304853081 0.0000000000000000 0.0003375500182527
25500.0000000000000000 0.0004398825535237 0.0000746973779181 0.0000000053827697 0.0000276411132498 0.0000000000000000 0.0003375386795860
25560.0000000000000000 0.0004396908976213 0.0000745381397198 0.0000000044900855 0.0000276231368388 0.0000000000000000 0.0003375251309771
25620.0000000000000000 0.0004397199622304 0.0000745576078084 0.0000000064794458 0.0000276399027207 0.0000000000000000 0.0003375159722556
25680.0000000000000000 0.0004395793736854 0.0000744293409116 0.0000000049963172 0.0000276377677649 0.0000000000000000 0.0003375072686916
25740.0000000000000000 0.0004388464751109 0.0000737098906143 0.0000000051588559 0.0000276350619735 0.0000000000000000 0.0003374963636671
25800.0000000000000000 0.0004383609085244 0.0000732409083553 0.0000000055102459 0.0000276260705941 0.0000000000000000 0.0003374884193291
25860.0000000000000000 0.0004382668286876 0.0000731399294715 0.0000000052354443 0.0000276420457612 0.0000000000000000 0.0003374796180105
25920.0000000000000000 0.0004380975518815 0.0000729761212620 0.0000000054850755 0.0000276398075108 0.0000000000000000 0.0003374761380332
25980.0000000000000000 0.0004378075394509 0.0000727105520533 0.0000000062205484 0.0000276220880594 0.0000000000000000 0.0003374686787898
26040.0000000000000000 0.0004376331179112 0.0000725436404947 0.0000000050104620 0.0000276239317361 0.0000000000000000 0.0003374605352184
26100.0000000000000000 0.0004372853765306 0.0000722428378655 0.0000000054261889 0.0000275787454890 0.0000000000000000 0.0003374583669872
26160.0000000000000000 0.0004369813867651 0.0000719173310456 0.0000000047703080 0.0000276078651293 0.0000000000000000 0.0003374514202822
26220.0000000000000000 0.0004371772028581 0.0000721067671314 0.0000000051338002 0.0000276237722563 0.0000000000000000 0.0003374415296702
26280.0000000000000000 0.0004369660495012 0.0000719039206553 0.0000000054718871 0.0000276220613473 0.0000000000000000 0.0003374345956115
26340.0000000000000000 0.0004369020717548 0.0000718500991889 0.0000000053632470 0.0000276115117366 0.0000000000000000 0.0003374350975822
26400.0000000000000000 0.0004367118590290 0.0000716646619116 0.0000000053600575 0.0000276140716228 0.0000000000000000 0.0003374277654372
26460.0000000000000000 0.0004367170205720 0.0000716750895695 0.0000000056576392 0.0000276159657034 0.0000000000000000 0.0003374203076599
26520.0000000000000000 0.0004366212327988 0.0000715947720205 0.0000000056718196 0.0000276042920980 0.0000000000000000 0.0003374164968606
26580.0000000000000000 0.0004368740426316 0.0000718370889925 0.0000000052054505 0.0000276212622100 0.0000000000000000 0.0003374104859786
26640.0000000000000000 0.0004368232138373 0.0000717975419503 0.0000000049208995 0.0000276157202021 0.0000000000000000 0.0003374050307854
26700.0000000000000000 0.0004366959193791 0.0000716628945829 0.0000000053470939 0.0000276272699208 0.0000000000000000 0.0003374004077816
26760.0000000000000000 0.0004365491968864 0.0000715330709403 0.0000000052651518 0.0000276161267327 0.0000000000000000 0.0003373947340616
26820.0000000000000000 0.0004368206210261 0.0000718041692699 0.0000000052344483 0.0000276178794642 0.0000000000000000 0.0003373933378437
26880.0000000000000000 0.0004365606684319 0.0000715450923454 0.0000000057659598 0.0000276187491425 0.0000000000000000 0.0003373910609842
26940.0000000000000000 0.0004362868546154 0.0000712768858612 0.0000000048165241 0.0000276214288961 0.0000000000000000 0.0003373837233339
27000.0000000000000000 0.0004362735334194 0.0000712711756927 0.0000000048867596 0.0000276134562746 0.0000000000000000 0.0003373840146925
27060.0000000000000000 0.0004362478020775 0.0000712649526632 0.0000000043588509 0.0000275980487165 0.0000000000000000 0.0003373804418468
27120.0000000000000000 0.0004363377652886 0.0000713399372726 0.0000000054003766 0.0000276179328102 0.0000000000000000 0.0003373744948292
27180.0000000000000000 0.0004361095313092 0.0000711141420472 0.0000000056281480 0.0000276183576727 0.0000000000000000 0.0003373714034413
27240.0000000000000000 0.0004362457548579 0.0000712459326285 0.0000000052216645 0.0000276254958632 0.0000000000000000 0.0003373691047017
27300.0000000000000000 0.0004360560618137 0.0000710554938286 0.0000000066815476 0.0000276277343041 0.0000000000000000 0.0003373661521334
27360.0000000000000000 0.0004359675552521 0.0000709686526212 0.0000000053543378 0.0000276313523974 0.0000000000000000 0.0003373621958958
27420.0000000000000000 0.0004360542743984 0.0000710597156338 0.0000000059665418 0.0000276279773158 0.0000000000000000 0.0003373606149070
27480.0000000000000000 0.0004359819375674 0.0000709870077229 0.0000000066141853 0.0000276297697796 0.0000000000000000 0.0003373585458796
27540.0000000000000000 0.0004359197904155 0.0000709356781073 0.0000000056735578 0.0000276214774224 0.0000000000000000 0.0003373569613280
27600.0000000000000000 0.0004360237519841 0.0000710376700602 0.0000000058468475 0.0000276252771262 0.0000000000000000 0.0003373549579501
27660.0000000000000000 0.0004358775295979 0.0000708980143853 0.0000000052060347 0.0000276226112664 0.0000000000000000 0.0003373516979115
27720.0000000000000000 0.0004358693018672 0.0000708888570144 0.0000000058290983 0.0000276229331597 0.0000000000000000 0.0003373516825948
27780.0000000000000000 0.0004358053266572 0.0000708257719491 0.0000000056854546 0.0000276243279111 0.0000000000000000 0.0003373495413424
27840.0000000000000000 0.0004359033686719 0.0000709297276069 0.0000000054596279 0.0000276200332583 0.0000000000000000 0.0003373481481788
27900.0000000000000000 0.0004357549236241 0.0000707848294457 0.0000000056126484 0.0000276178147773 0.0000000000000000 0.0003373466667528
27960.0000000000000000 0.0004358267945637 0.0000708601661525 0.0000000052264132 0.0000276165985830 0.0000000000000000 0.0003373448034151
28020.0000000000000000 0.0004356891872702 0.0000707246859230 0.0000000053825610 0.0000276160626326 0.0000000000000000 0.0003373430561536
28080.0000000000000000 0.0004356750112093 0.0000707120786639 0.0000000053398371 0.0000276153670630 0.0000000000000000 0.0003373422256452
28140.0000000000000000 0.0004356180805498 0.0000706544539036 0.0000000060319872 0.0000276164706764 0.0000000000000000 0.0003373411239827
28200.0000000000000000 0.0004356361234855 0.0000706709720058 0.0000000050736793 0.0000276208991403 0.0000000000000000 0.0003373391786601
28260.0000000000000000 0.0004356586960511 0.0000706959243918 0.0000000047467279 0.0000276191189446 0.0000000000000000 0.0003373389059868
28320.0000000000000000 0.0004356286075424 0.0000706706454311 0.0000000054250682 0.0000276145238009 0.0000000000000000 0.0003373380132422
28380.0000000000000000 0.0004355914153848 0.0000706359935631 0.0000000051865761 0.0000276140697913 0.0000000000000000 0.0003373361654544
28440.0000000000000000 0.0004355650210211 0.0000706077272245 0.0000000045507018 0.0000276182186124 0.0000000000000000 0.0003373345244824
28500.0000000000000000 0.0004355962197029 0.0000706429111098 0.0000000058345290 0.0000276139102258 0.0000000000000000 0.0003373335638382
28560.0000000000000000 0.0004355498029077 0.0000705974998558 0.0000000047087174 0.0000276146592525 0.0000000000000000 0.0003373329350820
28620.0000000000000000 0.0004355347938791 0.0000705861319790 0.0000000047878849 0.0000276119759178 0.0000000000000000 0.0003373318980973
28680.0000000000000000 0.0004354972070867 0.0000705474951829 0.0000000051395845 0.0000276137182130 0.0000000000000000 0.0003373308541062
28740.0000000000000000 0.0004354898106363 0.0000705400805101 0.0000000051259134 0.0000276142945495 0.0000000000000000 0.0003373303096634
28800.0000000000000000 0.0004355214894708 0.0000705722822774 0.0000000056442395 0.0000276132057950 0.0000000000000000 0.0003373303571590
28860.0000000000000000 0.0004354880947680 0.0000705407240835 0.0000000053118239 0.0000276135977764 0.0000000000000000 0.0003373284610841
28920.0000000000000000 0.0004354763457104 0.0000705317261246 0.0000000055098345 0.0000276111997600 0.0000000000000000 0.0003373279099914
28980.0000000000000000 0.0004354840829698 0.0000705402839368 0.0000000055880681 0.0000276110221856 0.0000000000000000 0.0003373271887793
29040.0000000000000000 0.0004354935995760 0.0000705509943010 0.0000000049997027 0.0000276112004740 0.0000000000000000 0.0003373264050983
29100.0000000000000000 0.0004354489212125 0.0000705050851601 0.0000000057179855 0.0000276119670550 0.0000000000000000 0.0003373261510118
29160.0000000000000000 0.0004354491924446 0.0000705046632873 0.0000000060609034 0.0000276131713244 0.0000000000000000 0.0003373252969294
29220.0000000000000000 0.0004354384293037 0.0000704985897268 0.0000000055755189 0.0000276098862971 0.0000000000000000 0.0003373243777609
29280.0000000000000000 0.0004354520256913 0.0000705137026066 0.0000000053485505 0.0000276089890971 0.0000000000000000 0.0003373239854370
29340.0000000000000000 0.0004354273393485 0.0000704864686079 0.0000000056476306 0.0000276116336657 0.0000000000000000 0.0003373235894443
29400.0000000000000000 0.0004354222354470 0.0000704823065312 0.0000000046536503 0.0000276127449487 0.0000000000000000 0.0003373225303169
29460.0000000000000000 0.0004354368463374 0.0000704984460064 0.0000000051152312 0.0000276119445258 0.0000000000000000 0.0003373213405740
29520.0000000000000000 0.0004354197513631 0.0000704815865104 0.0000000053383975 0.0000276117592723 0.0000000000000000 0.0003373210671829
29580.0000000000000000 0.0004354073489460 0.0000704700227189 0.0000000054022877 0.0000276110255264 0.0000000000000000 0.0003373208984130
29640.0000000000000000 0.0004353965456118 0.0000704592530830 0.0000000054540728 0.0000276125279745 0.0000000000000000 0.0003373193104815
29700.0000000000000000 0.0004353915665375 0.0000704558936990 0.0000000054465631 0.0000276104360759 0.0000000000000000 0.0003373197901995
29760.0000000000000000 0.0004353828864401 0.0000704479994245 0.0000000051535391 0.0000276117973141 0.0000000000000000 0.0003373179361624
29820.0000000000000000 0.0004353796877306 0.0000704445479784 0.0000000054481718 0.0000276112792705 0.0000000000000000 0.0003373184123099
29880.0000000000000000 0.0004353821074175 0.0000704463154755 0.0000000057609422 0.0000276119857794 0.0000000000000000 0.0003373180452204
29940.0000000000000000 0.0004353805956075 0.0000704440999047 0.0000000057330083 0.0000276137098107 0.0000000000000000 0.0003373170528839
30000.0000000000000000 0.0004353720987407 0.0000704372339717 0.0000000054762164 0.0000276126881130 0.0000000000000000 0.0003373167004396


==> figures/flow_field_reconstruction/compressionramp/velocityX_xy_minmax.txt <==
# field, ref, rhs
2.0661655353 -5.0000000000 -5.0000000000
2.3664319132 -1.0000000000 -1.0000000000


==> figures/flow_field_reconstruction/expansionramp/density_xy_minmax.txt <==
# field, ref, rhs
0.5395286202 -5.0000000000 -5.0000000000
1.0000000000 -1.0000000000 -1.0000000000


==> figures/flow_field_reconstruction/expansionramp/error_history_30000.txt <==
density pressure steps velocityX velocityY velocityZ
0.1147283710172329 0.1735197759241412 0.0000000000000000 0.0161718139053841 0.1665923390281097 0.0000000000000000
0.1149109405493989 0.1712180141645373 60.0000000000000000 0.0219409259321388 0.1580516860470298 0.0000000000000000
0.1167481116366679 0.1701202587181719 120.0000000000000000 0.0267183030186962 0.1481745725204861 0.0000000000000000
0.1195899624138612 0.1705097137059831 180.0000000000000000 0.0299574514853573 0.1402634866402132 0.0000000000000000
0.1224764319589144 0.1717410355930494 240.0000000000000000 0.0320548721046133 0.1341156577600771 0.0000000000000000
0.1249233629463277 0.1731728960571753 300.0000000000000000 0.0332625488214499 0.1297644069176194 0.0000000000000000
0.1268584231910614 0.1743512469652758 360.0000000000000000 0.0338016981098508 0.1268524759676125 0.0000000000000000
0.1283771096789776 0.1750718632503748 420.0000000000000000 0.0338945659212045 0.1248808529827618 0.0000000000000000
0.1296533715299068 0.1753039679157062 480.0000000000000000 0.0337247555153951 0.1234998180074173 0.0000000000000000
0.1308217956431050 0.1751456421766546 540.0000000000000000 0.0334143995044602 0.1226271382165864 0.0000000000000000
0.1319613764243426 0.1748043047979501 600.0000000000000000 0.0330369679552506 0.1224031651883117 0.0000000000000000
0.1331061226674676 0.1744388228574621 660.0000000000000000 0.0326299470207575 0.1228818344764836 0.0000000000000000
0.1342758661793873 0.1741417776076037 720.0000000000000000 0.0322186888216820 0.1236613944076069 0.0000000000000000
0.1354736514486796 0.1739185503233986 780.0000000000000000 0.0318284387416114 0.1244416705444300 0.0000000000000000
0.1366579232588187 0.1737637225649139 840.0000000000000000 0.0315091284491415 0.1250328605475040 0.0000000000000000
0.1378251908884400 0.1736813660797299 900.0000000000000000 0.0313000921318908 0.1253596850154244 0.0000000000000000
0.1389690598622681 0.1736783761034598 960.0000000000000000 0.0311781646249776 0.1253802641504094 0.0000000000000000
0.1400589276629296 0.1737275776128130 1020.0000000000000000 0.0311312716449342 0.1250913456837651 0.0000000000000000
0.1410932456605538 0.1738036476081790 1080.0000000000000000 0.0311481625572949 0.1245207326760763 0.0000000000000000
0.1420741582196617 0.1739019023601081 1140.0000000000000000 0.0312188136217200 0.1237033118512675 0.0000000000000000
0.1430145283741024 0.1740341431599343 1200.0000000000000000 0.0313330070278619 0.1226878834024164 0.0000000000000000
0.1439289785458894 0.1742207834931758 1260.0000000000000000 0.0314790020356726 0.1215177744705027 0.0000000000000000
0.1448227186746465 0.1744417487582676 1320.0000000000000000 0.0316431521384388 0.1202312453081305 0.0000000000000000
0.1457147187735368 0.1746979433753752 1380.0000000000000000 0.0318221094739745 0.1188870240657030 0.0000000000000000
0.1465990165965151 0.1749759759456918 1440.0000000000000000 0.0320118599950010 0.1175352980602674 0.0000000000000000
0.1474799799868619 0.1752673769947327 1500.0000000000000000 0.0322060469412671 0.1162103286090400 0.0000000000000000
0.1483547925271371 0.1755684175395198 1560.0000000000000000 0.0324016232808972 0.1149125148006236 0.0000000000000000
0.1492105149077224 0.1758710445613235 1620.0000000000000000 0.0325920737738239 0.1136385834490126 0.0000000000000000
0.1500496882673487 0.1761716468796463 1680.0000000000000000 0.0327791516578290 0.1123779619042507 0.0000000000000000
0.1508780924068711 0.1764736665724564 1740.0000000000000000 0.0329610159247015 0.1111393624240241 0.0000000000000000
0.1516968486808615 0.1767763246041713 1800.0000000000000000 0.0331363358989486 0.1099323551291027 0.0000000000000000
0.1524848127532962 0.1770794608494617 1860.0000000000000000 0.0333043237293354 0.1087517262537689 0.0000000000000000
0.1532529639629239 0.1773770859479486 1920.0000000000000000 0.0334660857961592 0.1076034542316132 0.0000000000000000
0.1539895560575153 0.1776736503988469 1980.0000000000000000 0.0336223162097711 0.1064870414260335 0.0000000000000000
0.1546968634576273 0.1779621215162202 2040.0000000000000000 0.0337730936177703 0.1054004154528870 0.0000000000000000
0.1553646549365768 0.1782465473936285 2100.0000000000000000 0.0339189930860533 0.1043428058592871 0.0000000000000000
0.1559875229554988 0.1785269619136624 2160.0000000000000000 0.0340604690910633 0.1033276366938003 0.0000000000000000
0.1565620565488305 0.1787904627151295 2220.0000000000000000 0.0341963483617784 0.1023371479880831 0.0000000000000000
0.1570983680166242 0.1790552813180296 2280.0000000000000000 0.0343300976470704 0.1013879156033535 0.0000000000000000
0.1575798558839210 0.1793069536148128 2340.0000000000000000 0.0344601686004501 0.1004681942295449 0.0000000000000000
0.1580178954419642 0.1795631779806896 2400.0000000000000000 0.0345888808441236 0.0995856577344329 0.0000000000000000
0.1584052267790827 0.1798124096734330 2460.0000000000000000 0.0347178952440360 0.0987335129806336 0.0000000000000000
0.1587413293879355 0.1800505279997817 2520.0000000000000000 0.0348452593768702 0.0979062048129193 0.0000000000000000
0.1590279103234054 0.1802731877405437 2580.0000000000000000 0.0349720031216935 0.0971092110811718 0.0000000000000000
0.1592613653226069 0.1804789728467698 2640.0000000000000000 0.0350964952832029 0.0963436909189918 0.0000000000000000
0.1594435174297992 0.1806707850363080 2700.0000000000000000 0.0352216222468303 0.0956014384105529 0.0000000000000000
0.1595732748672542 0.1808426209456558 2760.0000000000000000 0.0353482035084961 0.0948900564485462 0.0000000000000000
0.1596603052702997 0.1810000398258294 2820.0000000000000000 0.0354751250951762 0.0942032309778047 0.0000000000000000
0.1596990467374387 0.1811332092859115 2880.0000000000000000 0.0356021834271662 0.0935386509239213 0.0000000000000000
0.1596949287531920 0.1812500979930951 2940.0000000000000000 0.0357311107273562 0.0928989287562293 0.0000000000000000
0.1596446257950139 0.1813466016693383 3000.0000000000000000 0.0358633079518268 0.0922792295496401 0.0000000000000000
0.1595538883092103 0.1814258615185403 3060.0000000000000000 0.0359958547522259 0.0916787072727665 0.0000000000000000
0.1594215868568952 0.1814821773441379 3120.0000000000000000 0.0361314566334132 0.0911007520904785 0.0000000000000000
0.1592578894670532 0.1815176476218522 3180.0000000000000000 0.0362675140436114 0.0905414805290870 0.0000000000000000
0.1590548261525714 0.1815311739788009 3240.0000000000000000 0.0364059516695996 0.0900009734627856 0.0000000000000000
0.1588216443054713 0.1815251700453696 3300.0000000000000000 0.0365444466615503 0.0894735518925545 0.0000000000000000
0.1585611478445131 0.1815042678847378 3360.0000000000000000 0.0366855837267521 0.0889679016221578 0.0000000000000000
0.1582707321941506 0.1814603641915915 3420.0000000000000000 0.0368296682336818 0.0884839866190745 0.0000000000000000
0.1579582499531430 0.1814074637517161 3480.0000000000000000 0.0369755465252874 0.0880222245072066 0.0000000000000000
0.1576173057343318 0.1813336014063350 3540.0000000000000000 0.0371247885528931 0.0875754760684512 0.0000000000000000
0.1572540350807208 0.1812445761826497 3600.0000000000000000 0.0372775781347328 0.0871396405098747 0.0000000000000000
0.1568727953503752 0.1811404938962881 3660.0000000000000000 0.0374353044956119 0.0867229555030320 0.0000000000000000
0.1564733693945385 0.1810259521696174 3720.0000000000000000 0.0375962895571985 0.0863212894721555 0.0000000000000000
0.1560496881793542 0.1808944588377051 3780.0000000000000000 0.0377610494284924 0.0859302239549841 0.0000000000000000
0.1556086953662260 0.1807522510788736 3840.0000000000000000 0.0379279944430455 0.0855493572046308 0.0000000000000000
0.1551514434789316 0.1805961209647735 3900.0000000000000000 0.0380979468334293 0.0851803254403553 0.0000000000000000
0.1546811679062960 0.1804278714982352 3960.0000000000000000 0.0382683397202177 0.0848250353277606 0.0000000000000000
0.1542015650037348 0.1802533878909294 4020.0000000000000000 0.0384367784467096 0.0844880509398450 0.0000000000000000
0.1537066373073132 0.1800673608611697 4080.0000000000000000 0.0386045671980719 0.0841593549196865 0.0000000000000000
0.1531956971383942 0.1798689015712354 4140.0000000000000000 0.0387726146965101 0.0838400294552784 0.0000000000000000
0.1526815562956203 0.1796649663457154 4200.0000000000000000 0.0389382695594525 0.0835342305204024 0.0000000000000000
0.1521491043521813 0.1794470800487965 4260.0000000000000000 0.0391027961209989 0.0832340264074830 0.0000000000000000
0.1516096292888982 0.1792246708059427 4320.0000000000000000 0.0392664454405960 0.0829442144625730 0.0000000000000000
0.1510607961763853 0.1789921752667416 4380.0000000000000000 0.0394301989748037 0.0826595735049475 0.0000000000000000
0.1505066759758140 0.1787500998342591 4440.0000000000000000 0.0395919434681884 0.0823833827069295 0.0000000000000000
0.1499462593556186 0.1785051763792591 4500.0000000000000000 0.0397528129380475 0.0821194394383179 0.0000000000000000
0.1493780428506807 0.1782531804783828 4560.0000000000000000 0.0399126312754285 0.0818624819241618 0.0000000000000000
0.1488018559776166 0.1779940485064896 4620.0000000000000000 0.0400705089221920 0.0816148627243947 0.0000000000000000
0.1482242092648693 0.1777313143743117 4680.0000000000000000 0.0402266767834926 0.0813732326392908 0.0000000000000000
0.1476401835788986 0.1774641820236596 4740.0000000000000000 0.0403826424171202 0.0811421857190020 0.0000000000000000
0.1470500177061107 0.1771912546567315 4800.0000000000000000 0.0405346856732054 0.0809145692916802 0.0000000000000000
0.1464599107104042 0.1769136505589599 4860.0000000000000000 0.0406856986409802 0.0806946176179901 0.0000000000000000
0.1458661974269065 0.1766313513809273 4920.0000000000000000 0.0408352376043203 0.0804784676214425 0.0000000000000000
0.1452673662024677 0.1763458653453138 4980.0000000000000000 0.0409810499825962 0.0802715342404259 0.0000000000000000
0.1446666809994817 0.1760589679687150 5040.0000000000000000 0.0411247074451462 0.0800697152528943 0.0000000000000000
0.1440655386348548 0.1757669913860805 5100.0000000000000000 0.0412650740505883 0.0798708740414711 0.0000000000000000
0.1434583210451089 0.1754716850269831 5160.0000000000000000 0.0414046611471164 0.0796782434097944 0.0000000000000000
0.1428489381817183 0.1751732596496005 5220.0000000000000000 0.0415407381883987 0.0794868956561934 0.0000000000000000
0.1422389002746788 0.1748722958990117 5280.0000000000000000 0.0416730438293181 0.0793001132745538 0.0000000000000000
0.1416267235206642 0.1745658544199061 5340.0000000000000000 0.0418024891014636 0.0791156681636929 0.0000000000000000
0.1410122933092678 0.1742584496273308 5400.0000000000000000 0.0419290125610234 0.0789425340755253 0.0000000000000000
0.1403963666459951 0.1739489244954483 5460.0000000000000000 0.0420499628047324 0.0787685336498079 0.0000000000000000
0.1397755499682339 0.1736324668676604 5520.0000000000000000 0.0421686926614183 0.0785964174382279 0.0000000000000000
0.1391561830998461 0.1733149761561017 5580.0000000000000000 0.0422840365453441 0.0784292317454931 0.0000000000000000
0.1385350007329505 0.1729951947710436 5640.0000000000000000 0.0423952962333300 0.0782629982069191 0.0000000000000000
0.1379139953773637 0.1726739277150519 5700.0000000000000000 0.0425015449587715 0.0780975718897944 0.0000000000000000
0.1372873958579655 0.1723477249700291 5760.0000000000000000 0.0426041429136428 0.0779367278516774 0.0000000000000000
0.1366596076846205 0.1720158941431027 5820.0000000000000000 0.0427019471171230 0.0777721207707839 0.0000000000000000
0.1360307381272970 0.1716835419084213 5880.0000000000000000 0.0427959991802019 0.0776183145364853 0.0000000000000000
0.1353971450385910 0.1713458256970595 5940.0000000000000000 0.0428829235807027 0.0774623772645012 0.0000000000000000
0.1347615013402767 0.1710039287478604 6000.0000000000000000 0.0429668310227300 0.0773065980426446 0.0000000000000000
0.1341219227649456 0.1706561220195255 6060.0000000000000000 0.0430467375647484 0.0771497152363100 0.0000000000000000
0.1334798256336096 0.1703047823956502 6120.0000000000000000 0.0431203084495654 0.0769975329283526 0.0000000000000000
0.1328375052363543 0.1699505214367203 6180.0000000000000000 0.0431879900290128 0.0768425303305060 0.0000000000000000
0.1321908219835716 0.1695904290195062 6240.0000000000000000 0.0432502801819273 0.0766849719066468 0.0000000000000000
0.1315395822646933 0.1692257933875221 6300.0000000000000000 0.0433063045209613 0.0765300077523681 0.0000000000000000
0.1308890171799352 0.1688582771429222 6360.0000000000000000 0.0433585681790308 0.0763764228781052 0.0000000000000000
0.1302293679754238 0.1684786229399470 6420.0000000000000000 0.0434042323796834 0.0762197530574581 0.0000000000000000
0.1295696167763650 0.1680971451748216 6480.0000000000000000 0.0434429294913237 0.0760638442636776 0.0000000000000000
0.1289041059072253 0.1677074208377168 6540.0000000000000000 0.0434772269772021 0.0759024444917471 0.0000000000000000
0.1282353759351974 0.1673121510453176 6600.0000000000000000 0.0435045368926967 0.0757431907477187 0.0000000000000000
0.1275587447623507 0.1669062826989176 6660.0000000000000000 0.0435264883027501 0.0755815441238670 0.0000000000000000
0.1268823717490893 0.1664972043068249 6720.0000000000000000 0.0435414012441678 0.0754214461214746 0.0000000000000000
0.1261999955988269 0.1660772039050331 6780.0000000000000000 0.0435501006041947 0.0752531432234877 0.0000000000000000
0.1255118784886783 0.1656486669446149 6840.0000000000000000 0.0435525783596344 0.0750862915467478 0.0000000000000000
0.1248171275160570 0.1652104208317492 6900.0000000000000000 0.0435487516373319 0.0749135904191371 0.0000000000000000
0.1241167818528063 0.1647619188741117 6960.0000000000000000 0.0435404629114722 0.0747446330252239 0.0000000000000000
0.1234129717243698 0.1643059792118439 7020.0000000000000000 0.0435237802136603 0.0745684772919903 0.0000000000000000
0.1227051467974266 0.1638390667206759 7080.0000000000000000 0.0435015976980524 0.0743869385539320 0.0000000000000000
0.1219898657446907 0.1633598652892472 7140.0000000000000000 0.0434728164720384 0.0742031195069716 0.0000000000000000
0.1212668119186791 0.1628683162416130 7200.0000000000000000 0.0434384007290822 0.0740190786543834 0.0000000000000000
0.1205409696700537 0.1623663299606724 7260.0000000000000000 0.0433971714549672 0.0738303667643502 0.0000000000000000
0.1198053175838816 0.1618504865072088 7320.0000000000000000 0.0433499385678670 0.0736394223798836 0.0000000000000000
0.1190662520016058 0.1613218365178783 7380.0000000000000000 0.0432954328259497 0.0734451280243685 0.0000000000000000
0.1183250844784201 0.1607848237501741 7440.0000000000000000 0.0432356139973626 0.0732491413027985 0.0000000000000000
0.1175707976270218 0.1602270927227280 7500.0000000000000000 0.0431707818859211 0.0730486225636585 0.0000000000000000
0.1168164032253139 0.1596621476827846 7560.0000000000000000 0.0430965872088775 0.0728394069357094 0.0000000000000000
0.1160576680744621 0.1590830752711058 7620.0000000000000000 0.0430184111201838 0.0726297732320668 0.0000000000000000
0.1152872369414762 0.1584859730301963 7680.0000000000000000 0.0429352297678430 0.0724134676127586 0.0000000000000000
0.1145162427991192 0.1578788628503337 7740.0000000000000000 0.0428433544037683 0.0721953267936667 0.0000000000000000
0.1137397408730745 0.1572561677596404 7800.0000000000000000 0.0427472690833741 0.0719773700931186 0.0000000000000000
0.1129505676669266 0.1566135819767255 7860.0000000000000000 0.0426460225812677 0.0717490870857472 0.0000000000000000
0.1121586433305414 0.1559594909278719 7920.0000000000000000 0.0425377747246191 0.0715175330866217 0.0000000000000000
0.1113588843076582 0.1552867952445301 7980.0000000000000000 0.0424249792985021 0.0712830020116661 0.0000000000000000
0.1105561734309418 0.1545992784546920 8040.0000000000000000 0.0423059493356061 0.0710406501407221 0.0000000000000000
0.1097475678154662 0.1538988130219293 8100.0000000000000000 0.0421813459296337 0.0708020054166547 0.0000000000000000
0.1089359201988798 0.1531846580678318 8160.0000000000000000 0.0420517935087461 0.0705587834848592 0.0000000000000000
0.1081156586570882 0.1524514698381596 8220.0000000000000000 0.0419192016636029 0.0703137448525040 0.0000000000000000
0.1072864076821928 0.1516989081632351 8280.0000000000000000 0.0417798878289049 0.0700616568375859 0.0000000000000000
0.1064554039137214 0.1509329721764317 8340.0000000000000000 0.0416356600570293 0.0698079024247580 0.0000000000000000
0.1056188464549236 0.1501531578606220 8400.0000000000000000 0.0414855742267429 0.0695510223648274 0.0000000000000000
0.1047806512417777 0.1493604457842187 8460.0000000000000000 0.0413328405506216 0.0692908568755938 0.0000000000000000
0.1039317740233167 0.1485471048840516 8520.0000000000000000 0.0411754044734142 0.0690280725581204 0.0000000000000000
0.1030801070142436 0.1477175892413423 8580.0000000000000000 0.0410137767707816 0.0687521890882089 0.0000000000000000
0.1022185570593899 0.1468682654086554 8640.0000000000000000 0.0408488591859525 0.0684863570242608 0.0000000000000000
0.1013540276225461 0.1460057287366918 8700.0000000000000000 0.0406791793578422 0.0681987871701676 0.0000000000000000
0.1004840696606148 0.1451289129144646 8760.0000000000000000 0.0405044218119166 0.0679257006981830 0.0000000000000000
0.0996059393480912 0.1442299417444431 8820.0000000000000000 0.0403274004329534 0.0676390440750605 0.0000000000000000
0.0987246796326629 0.1433192740620340 8880.0000000000000000 0.0401458265643173 0.0673509333911533 0.0000000000000000
0.0978380045653461 0.1423926615371611 8940.0000000000000000 0.0399639815427184 0.0670632739342099 0.0000000000000000
0.0969519616436433 0.1414564288286669 9000.0000000000000000 0.0397778384935180 0.0667679788989205 0.0000000000000000
0.0960532012850807 0.1404968256806826 9060.0000000000000000 0.0395904892520234 0.0664700792489136 0.0000000000000000
0.0951547434937600 0.1395264599071361 9120.0000000000000000 0.0394012881492944 0.0661652414132443 0.0000000000000000
0.0942474702901489 0.1385374184129999 9180.0000000000000000 0.0392128934596673 0.0658606627882063 0.0000000000000000
0.0933363080587491 0.1375318251231938 9240.0000000000000000 0.0390215061546690 0.0655522120689572 0.0000000000000000
0.0924072457354869 0.1364958501680682 9300.0000000000000000 0.0388354172578308 0.0652392800895018 0.0000000000000000
0.0914624093736117 0.1354242682499278 9360.0000000000000000 0.0386543932692165 0.0649333445603685 0.0000000000000000
0.0904932974669324 0.1343024968151737 9420.0000000000000000 0.0384825458738223 0.0646310689231880 0.0000000000000000
0.0894832755785046 0.1331004725235292 9480.0000000000000000 0.0383259029214872 0.0643569923370274 0.0000000000000000
0.0883932640443289 0.1317585563719678 9540.0000000000000000 0.0382018982457101 0.0641294657675136 0.0000000000000000
0.0871738295818286 0.1301947696103732 9600.0000000000000000 0.0381268651692336 0.0639773694512628 0.0000000000000000
0.0857063371036435 0.1282586248014898 9660.0000000000000000 0.0381255949116609 0.0639833972214482 0.0000000000000000
0.0838308189686651 0.1257593583871592 9720.0000000000000000 0.0382372523981793 0.0642715570240196 0.0000000000000000
0.0813481009350045 0.1224594720429993 9780.0000000000000000 0.0384835370788334 0.0649788917141161 0.0000000000000000
0.0780826666128147 0.1182278489728737 9840.0000000000000000 0.0389113003759008 0.0662446245615833 0.0000000000000000
0.0740391477256983 0.1131898518906591 9900.0000000000000000 0.0394539950508490 0.0677571896999310 0.0000000000000000
0.0694432760859586 0.1076959387732416 9960.0000000000000000 0.0399909443074915 0.0694164333374850 0.0000000000000000
0.0648924721305048 0.1021871610680867 10020.0000000000000000 0.0404122557572468 0.0702126990254228 0.0000000000000000
0.0606353130459710 0.0972161997104122 10080.0000000000000000 0.0405856326192411 0.0701891466501735 0.0000000000000000
0.0566727752872758 0.0930919382923922 10140.0000000000000000 0.0405307666030743 0.0688865781952044 0.0000000000000000
0.0531154015845796 0.0897920598157982 10200.0000000000000000 0.0402933786113479 0.0668442275168590 0.0000000000000000
0.0500465836418199 0.0871623840047184 10260.0000000000000000 0.0399161141448499 0.0644487158001520 0.0000000000000000
0.0475281932557774 0.0850417646849787 10320.0000000000000000 0.0394667475818549 0.0621168503134505 0.0000000000000000
0.0455069245556641 0.0832931369231159 10380.0000000000000000 0.0389901389242348 0.0600417589852355 0.0000000000000000
0.0438614254633857 0.0819100768895481 10440.0000000000000000 0.0385261246068934 0.0582108443177319 0.0000000000000000
0.0424717992243503 0.0807951893961275 10500.0000000000000000 0.0380658836515280 0.0564693096392472 0.0000000000000000
0.0413313953908518 0.0798823370229163 10560.0000000000000000 0.0376302006707750 0.0548653311081849 0.0000000000000000
0.0403412194241224 0.0790443761484491 10620.0000000000000000 0.0372253213858723 0.0533866852654495 0.0000000000000000
0.0395221001547266 0.0782827063939127 10680.0000000000000000 0.0368217981239286 0.0520560534388552 0.0000000000000000
0.0388022861706688 0.0775408231786864 10740.0000000000000000 0.0364267751701886 0.0507771703814623 0.0000000000000000
0.0381770857971431 0.0768481060093616 10800.0000000000000000 0.0360422316730501 0.0496002998836264 0.0000000000000000
0.0376276925112157 0.0762122531465580 10860.0000000000000000 0.0356632415620411 0.0484518368931996 0.0000000000000000
0.0370837576833121 0.0755509540590755 10920.0000000000000000 0.0352919769918953 0.0473591792160519 0.0000000000000000
0.0365662382377752 0.0748947893071156 10980.0000000000000000 0.0349338845955703 0.0463141092312600 0.0000000000000000
0.0360861814711064 0.0742396129457732 11040.0000000000000000 0.0345849537897131 0.0453424144137641 0.0000000000000000
0.0356538872544038 0.0736329340618877 11100.0000000000000000 0.0342440560297829 0.0443267210939840 0.0000000000000000
0.0352001041821977 0.0730017207447254 11160.0000000000000000 0.0339149693584464 0.0433406609683063 0.0000000000000000
0.0347562871029258 0.0723614188960732 11220.0000000000000000 0.0335858055986335 0.0424181468597163 0.0000000000000000
0.0343568385715432 0.0717120469736707 11280.0000000000000000 0.0332544609472415 0.0414852147856403 0.0000000000000000
0.0339995076132046 0.0710541476247207 11340.0000000000000000 0.0329135222240335 0.0406320941607277 0.0000000000000000
0.0336377106716142 0.0703668130497319 11400.0000000000000000 0.0325728498761357 0.0398819937245284 0.0000000000000000
0.0332842858091861 0.0696710190353964 11460.0000000000000000 0.0322201437114545 0.0390877171580177 0.0000000000000000
0.0329079478710390 0.0689603096172656 11520.0000000000000000 0.0318723300082032 0.0382336324909463 0.0000000000000000
0.0325001597583759 0.0682066523487504 11580.0000000000000000 0.0315405344207387 0.0374436691753521 0.0000000000000000
0.0320797779538911 0.0674598985538907 11640.0000000000000000 0.0312319965252573 0.0366163240490116 0.0000000000000000
0.0316795436245598 0.0666793173431070 11700.0000000000000000 0.0308822578194106 0.0359656024310877 0.0000000000000000
0.0313180274665576 0.0659447926661469 11760.0000000000000000 0.0305347116341095 0.0352938492391511 0.0000000000000000
0.0309439158036424 0.0652190319524276 11820.0000000000000000 0.0301984347540964 0.0346906183451743 0.0000000000000000
0.0305678485532030 0.0644705861201184 11880.0000000000000000 0.0298639815166827 0.0340641925434427 0.0000000000000000
0.0301899092836849 0.0637114493670633 11940.0000000000000000 0.0295069915891947 0.0334332388276252 0.0000000000000000
0.0298307457174600 0.0629565196084712 12000.0000000000000000 0.0291439045672058 0.0327810148266568 0.0000000000000000
0.0294555795226112 0.0621850443648025 12060.0000000000000000 0.0287834458239623 0.0322630277437109 0.0000000000000000
0.0290950785405421 0.0614252840604243 12120.0000000000000000 0.0284360031647117 0.0316369780533462 0.0000000000000000
0.0287070350638349 0.0606557564395152 12180.0000000000000000 0.0280951128967321 0.0310402795985994 0.0000000000000000
0.0283326853222404 0.0599186328787452 12240.0000000000000000 0.0277550384049835 0.0305153702477013 0.0000000000000000
0.0279227392767712 0.0591326022989974 12300.0000000000000000 0.0274052330506331 0.0299796197954252 0.0000000000000000
0.0275415955832951 0.0583588451068568 12360.0000000000000000 0.0270494652713171 0.0294756208038553 0.0000000000000000
0.0270906161964826 0.0575610855640334 12420.0000000000000000 0.0267313968867897 0.0288778897686923 0.0000000000000000
0.0266778637062284 0.0567994451869128 12480.0000000000000000 0.0263951964362878 0.0282938528380612 0.0000000000000000
0.0262611616131112 0.0560221054834997 12540.0000000000000000 0.0260539987384351 0.0277716673393853 0.0000000000000000
0.0258350146698010 0.0552669842176937 12600.0000000000000000 0.0257277558617346 0.0272666832398511 0.0000000000000000
0.0254398394780693 0.0545345027940162 12660.0000000000000000 0.0253966195114679 0.0267353465730774 0.0000000000000000
0.0250463125344556 0.0538093207715845 12720.0000000000000000 0.0250501866073157 0.0261779990526446 0.0000000000000000
0.0246808414666011 0.0531073107802369 12780.0000000000000000 0.0247023565275202 0.0256673012261047 0.0000000000000000
0.0242917956188355 0.0524029147044380 12840.0000000000000000 0.0243602889353182 0.0250882981724019 0.0000000000000000
0.0238577437086367 0.0516692745118653 12900.0000000000000000 0.0240304628752873 0.0245662470965940 0.0000000000000000
0.0234175239973934 0.0509039586309235 12960.0000000000000000 0.0237073268632517 0.0239807709071470 0.0000000000000000
0.0229919042352371 0.0501480890394939 13020.0000000000000000 0.0233746275732849 0.0234753390100193 0.0000000000000000
0.0225866546230679 0.0494167517560968 13080.0000000000000000 0.0230536440842527 0.0230261334613236 0.0000000000000000
0.0222039069843255 0.0486764708875842 13140.0000000000000000 0.0227115162862275 0.0224810759389494 0.0000000000000000
0.0217411301708022 0.0478864063012232 13200.0000000000000000 0.0223879716700366 0.0219160119587898 0.0000000000000000
0.0212816700270906 0.0471092686319337 13260.0000000000000000 0.0220845624081270 0.0213954356593182 0.0000000000000000
0.0208737553627196 0.0463544584301929 13320.0000000000000000 0.0217554437255607 0.0209870964473462 0.0000000000000000
0.0204347477173133 0.0455974329389515 13380.0000000000000000 0.0214299318729229 0.0205436447000050 0.0000000000000000
0.0200000459189939 0.0448422348455529 13440.0000000000000000 0.0211023471038221 0.0200833744917316 0.0000000000000000
0.0196000201580639 0.0440978591069233 13500.0000000000000000 0.0207732547784951 0.0195933693472516 0.0000000000000000
0.0191719134463116 0.0433210233878591 13560.0000000000000000 0.0204511397783003 0.0191874558943058 0.0000000000000000
0.0187494992930922 0.0425266316363965 13620.0000000000000000 0.0201487532829984 0.0186860211294655 0.0000000000000000
0.0183647564466772 0.0417611417694137 13680.0000000000000000 0.0198108125407405 0.0183465685807017 0.0000000000000000
0.0179300143158929 0.0409848420223587 13740.0000000000000000 0.0194828783439450 0.0179992951267263 0.0000000000000000
0.0174517019183186 0.0401791423941092 13800.0000000000000000 0.0191667362550021 0.0176429796944109 0.0000000000000000
0.0169882088072850 0.0393928942325841 13860.0000000000000000 0.0188502803574141 0.0172719265942413 0.0000000000000000
0.0165654749378965 0.0386444263584745 13920.0000000000000000 0.0185303410581357 0.0169108320782253 0.0000000000000000
0.0161363241092674 0.0378877651431145 13980.0000000000000000 0.0182174801698200 0.0165710327366269 0.0000000000000000
0.0156997018980324 0.0370954387420375 14040.0000000000000000 0.0179082802759628 0.0161921976952403 0.0000000000000000
0.0152588525119396 0.0363140136544775 14100.0000000000000000 0.0175952125134355 0.0158669296428146 0.0000000000000000
0.0148463733962720 0.0355493117467552 14160.0000000000000000 0.0172838925340964 0.0155369901393213 0.0000000000000000
0.0144508879226813 0.0348105203333851 14220.0000000000000000 0.0169788983597910 0.0152273748307873 0.0000000000000000
0.0140498567524607 0.0340733822863061 14280.0000000000000000 0.0166645469353442 0.0149287544039800 0.0000000000000000
0.0135879813889379 0.0333075566538563 14340.0000000000000000 0.0163725110178573 0.0145573894868180 0.0000000000000000
0.0130853386735234 0.0325063932352034 14400.0000000000000000 0.0161003156582223 0.0141477981030820 0.0000000000000000
0.0126518256478193 0.0317194557175703 14460.0000000000000000 0.0158197466414882 0.0138604746122599 0.0000000000000000
0.0122124389735025 0.0309532417748744 14520.0000000000000000 0.0155174661891166 0.0135243083241387 0.0000000000000000
0.0117584199704472 0.0301836176289325 14580.0000000000000000 0.0152141676480891 0.0132836615529295 0.0000000000000000
0.0113393584804320 0.0294678221165051 14640.0000000000000000 0.0149174853801569 0.0130159428109720 0.0000000000000000
0.0109471229021364 0.0287581493082619 14700.0000000000000000 0.0146257660515519 0.0127929838727201 0.0000000000000000
0.0105496352592816 0.0280485601328329 14760.0000000000000000 0.0143346610686642 0.0125088860558120 0.0000000000000000
0.0101145910483957 0.0273256790656787 14820.0000000000000000 0.0140764899282649 0.0122327394327171 0.0000000000000000
0.0096421390813398 0.0265506850236547 14880.0000000000000000 0.0138332971742850 0.0120169438618117 0.0000000000000000
0.0091487156306409 0.0258098748904405 14940.0000000000000000 0.0135963255555619 0.0116820616595860 0.0000000000000000
0.0087098285309587 0.0250572803007063 15000.0000000000000000 0.0133527923650602 0.0114077824005242 0.0000000000000000
0.0083214409758311 0.0243774995007695 15060.0000000000000000 0.0130931930017465 0.0112407010390270 0.0000000000000000
0.0079467561242737 0.0237299838432822 15120.0000000000000000 0.0128329058905725 0.0109813112532580 0.0000000000000000
0.0075723365330533 0.0230476880265537 15180.0000000000000000 0.0125833930738955 0.0107666785658108 0.0000000000000000
0.0072118855214633 0.0224068577291826 15240.0000000000000000 0.0123258476378743 0.0105669249069322 0.0000000000000000
0.0068384177281389 0.0218004020639316 15300.0000000000000000 0.0120865485894361 0.0103265635441701 0.0000000000000000
0.0064723588382252 0.0211773416300053 15360.0000000000000000 0.0118656924096593 0.0101606072262936 0.0000000000000000
0.0060881383935282 0.0205449418869778 15420.0000000000000000 0.0116424372612560 0.0099434717988138 0.0000000000000000
0.0056898785897111 0.0198900768692010 15480.0000000000000000 0.0114550565374414 0.0097058094789361 0.0000000000000000
0.0053159022676738 0.0192567729992217 15540.0000000000000000 0.0112490621236943 0.0095300124537381 0.0000000000000000
0.0049379550142690 0.0186403866990661 15600.0000000000000000 0.0110355382695359 0.0094111195134978 0.0000000000000000
0.0046685048407505 0.0181194432789455 15660.0000000000000000 0.0108092543480232 0.0093281787526774 0.0000000000000000
0.0044007707974994 0.0175860841007984 15720.0000000000000000 0.0105890266672432 0.0090841292211709 0.0000000000000000
0.0041796263011740 0.0170715437014624 15780.0000000000000000 0.0103832422703461 0.0089293687212562 0.0000000000000000
0.0039605576396390 0.0165537874613901 15840.0000000000000000 0.0101925929964985 0.0088755262759952 0.0000000000000000
0.0037788228533798 0.0160940256559875 15900.0000000000000000 0.0100160882042490 0.0085863904574909 0.0000000000000000
0.0035900746861911 0.0155781671695632 15960.0000000000000000 0.0098331608834282 0.0083891847023181 0.0000000000000000
0.0034047547464085 0.0150942855187996 16020.0000000000000000 0.0096523537276332 0.0082842523858726 0.0000000000000000
0.0032241064515383 0.0146015763070752 16080.0000000000000000 0.0094699996950046 0.0081329968816485 0.0000000000000000
0.0029905459688834 0.0140806199956320 16140.0000000000000000 0.0093123484548031 0.0080048443643627 0.0000000000000000
0.0027823495944362 0.0135688748253638 16200.0000000000000000 0.0091639290496490 0.0078997667033028 0.0000000000000000
0.0026768202136570 0.0131457347965505 16260.0000000000000000 0.0089816582357721 0.0078037438949830 0.0000000000000000
0.0025574328335511 0.0127597211200503 16320.0000000000000000 0.0088147574460245 0.0076478841499804 0.0000000000000000
0.0024350072247841 0.0123332442563925 16380.0000000000000000 0.0086574024084080 0.0075344244482396 0.0000000000000000
0.0023514725555736 0.0119252283670275 16440.0000000000000000 0.0085141939990337 0.0074178010776378 0.0000000000000000
0.0023154703691109 0.0115310684106636 16500.0000000000000000 0.0083641338523176 0.0072930494078915 0.0000000000000000
0.0022814262805633 0.0111515751283665 16560.0000000000000000 0.0082256339903892 0.0071704253656765 0.0000000000000000
0.0022355027892212 0.0108318021440708 16620.0000000000000000 0.0080977413604869 0.0070439851839539 0.0000000000000000
0.0021592857097344 0.0105889246683314 16680.0000000000000000 0.0079518290670224 0.0068748570358525 0.0000000000000000
0.0021726332352568 0.0103133743443155 16740.0000000000000000 0.0078125406121515 0.0067788656420935 0.0000000000000000
0.0022041512512746 0.0100814307455737 16800.0000000000000000 0.0077111891862668 0.0067175105622148 0.0000000000000000
0.0021857525659781 0.0098207216002341 16860.0000000000000000 0.0076030463390707 0.0067205377650866 0.0000000000000000
0.0021431994461585 0.0095066670520676 16920.0000000000000000 0.0075143234508455 0.0065579194791210 0.0000000000000000
0.0021186952327856 0.0092698334302212 16980.0000000000000000 0.0073502941268216 0.0064452964145263 0.0000000000000000
0.0021343353359194 0.0090697695358848 17040.0000000000000000 0.0072244755507803 0.0064104971490385 0.0000000000000000
0.0021651696164136 0.0089308478707113 17100.0000000000000000 0.0070920554982141 0.0063038324967293 0.0000000000000000
0.0021691096474561 0.0087841429558333 17160.0000000000000000 0.0069707199209719 0.0062020585810315 0.0000000000000000
0.0021909068618315 0.0086198126209891 17220.0000000000000000 0.0068631586249151 0.0061026088802886 0.0000000000000000
0.0022089380720694 0.0084555357851408 17280.0000000000000000 0.0067549271491942 0.0060659643104237 0.0000000000000000
0.0022506245260308 0.0083168000766383 17340.0000000000000000 0.0066566332066025 0.0059798551083645 0.0000000000000000
0.0022604065794470 0.0082326640335367 17400.0000000000000000 0.0065522434448178 0.0059027657811032 0.0000000000000000
0.0022654564264438 0.0081643821038019 17460.0000000000000000 0.0064462755520752 0.0058210476193073 0.0000000000000000
0.0022780113765420 0.0081125395065495 17520.0000000000000000 0.0063493758878772 0.0057885971617902 0.0000000000000000
0.0023322064878829 0.0080400644097481 17580.0000000000000000 0.0062789763876228 0.0057724434552324 0.0000000000000000
0.0023898667920040 0.0080179331645352 17640.0000000000000000 0.0062178816628624 0.0057261386380610 0.0000000000000000
0.0024456352415397 0.0080061940347470 17700.0000000000000000 0.0061797640074932 0.0057466896845348 0.0000000000000000
0.0025023310908713 0.0079936866523583 17760.0000000000000000 0.0061192203007925 0.0057515028085996 0.0000000000000000
0.0024971625310875 0.0079868440924115 17820.0000000000000000 0.0060270306858427 0.0057522650884794 0.0000000000000000
0.0025004849805451 0.0079136950784646 17880.0000000000000000 0.0059492590447757 0.0057327509427014 0.0000000000000000
0.0025261915146748 0.0078277370878070 17940.0000000000000000 0.0058881995961451 0.0056704484194794 0.0000000000000000
0.0025929913509631 0.0078013844063174 18000.0000000000000000 0.0058350361355941 0.0056897382262731 0.0000000000000000
0.0026674286298025 0.0077827129863780 18060.0000000000000000 0.0057758955401768 0.0056455461588882 0.0000000000000000
0.0027212125173064 0.0077479144777843 18120.0000000000000000 0.0057327696752154 0.0056121353843456 0.0000000000000000
0.0028116021215452 0.0077591068640327 18180.0000000000000000 0.0056879831164253 0.0055720410220924 0.0000000000000000
0.0028993586735512 0.0077077110768549 18240.0000000000000000 0.0056606432900361 0.0056203239558674 0.0000000000000000
0.0028844140813827 0.0076400568318898 18300.0000000000000000 0.0056163723615826 0.0055877566781878 0.0000000000000000
0.0028452742408032 0.0075787321713506 18360.0000000000000000 0.0055691100167840 0.0055420270524354 0.0000000000000000
0.0028129711001399 0.0074977641148608 18420.0000000000000000 0.0055144004461103 0.0055013704941355 0.0000000000000000
0.0027997635256916 0.0075134529660953 18480.0000000000000000 0.0054665137267024 0.0054916292548786 0.0000000000000000
0.0028217157089012 0.0074699726380749 18540.0000000000000000 0.0054251660436868 0.0054484640769506 0.0000000000000000
0.0028325120004880 0.0074010693799181 18600.0000000000000000 0.0053820999878533 0.0053873845929607 0.0000000000000000
0.0027988151024666 0.0073231165419815 18660.0000000000000000 0.0053267296842655 0.0053949549143849 0.0000000000000000
0.0028247357232070 0.0072581883984457 18720.0000000000000000 0.0053039399959569 0.0053420688898189 0.0000000000000000
0.0028811925701688 0.0072162580511213 18780.0000000000000000 0.0052915639102478 0.0053191986825928 0.0000000000000000
0.0029108849612433 0.0071571088958830 18840.0000000000000000 0.0052654256945817 0.0052482915244295 0.0000000000000000
0.0029715534240758 0.0071743114204739 18900.0000000000000000 0.0052534120049058 0.0052601091848850 0.0000000000000000
0.0030117640081782 0.0072830852858046 18960.0000000000000000 0.0052094962039631 0.0053840981889534 0.0000000000000000
0.0030030806928960 0.0072596408248045 19020.0000000000000000 0.0051677096803969 0.0053470838707685 0.0000000000000000
0.0029400044784839 0.0071889539529822 19080.0000000000000000 0.0051285697582679 0.0052950698009538 0.0000000000000000
0.0029019035259577 0.0071254855648511 19140.0000000000000000 0.0050928876622765 0.0052346061740077 0.0000000000000000
0.0029062516514207 0.0070790664540748 19200.0000000000000000 0.0050575700905909 0.0051786372529517 0.0000000000000000
0.0029247145581932 0.0070200448615042 19260.0000000000000000 0.0050423033673573 0.0052058765844250 0.0000000000000000
0.0029520397049491 0.0069790792611086 19320.0000000000000000 0.0050386309278383 0.0050744977227419 0.0000000000000000
0.0030088542580547 0.0069898798188181 19380.0000000000000000 0.0050157896772208 0.0051478643403081 0.0000000000000000
0.0030355001462150 0.0069664123056830 19440.0000000000000000 0.0049936624373597 0.0051084608476901 0.0000000000000000
0.0030282575971590 0.0069194400462678 19500.0000000000000000 0.0049551030693187 0.0050928600005878 0.0000000000000000
0.0030180088106395 0.0068770653828683 19560.0000000000000000 0.0049267157312300 0.0051093567671403 0.0000000000000000
0.0030311056771875 0.0068510846139581 19620.0000000000000000 0.0048939285600037 0.0050676073884262 0.0000000000000000
0.0030301502967169 0.0067959011998065 19680.0000000000000000 0.0048719769733240 0.0050404137148802 0.0000000000000000
0.0030097052184702 0.0067448838108072 19740.0000000000000000 0.0048491090674046 0.0049740128453237 0.0000000000000000
0.0030161636110479 0.0067333503002710 19800.0000000000000000 0.0048287567453999 0.0049889794353578 0.0000000000000000
0.0030063589169478 0.0067515939933655 19860.0000000000000000 0.0048053010727533 0.0049538594557360 0.0000000000000000
0.0029965089334784 0.0067189034326431 19920.0000000000000000 0.0047921526615192 0.0049736526827546 0.0000000000000000
0.0030332919146148 0.0067174222522212 19980.0000000000000000 0.0047752108978239 0.0049466186752739 0.0000000000000000
0.0030872217065797 0.0067365765271864 20040.0000000000000000 0.0047516930747568 0.0049767276744420 0.0000000000000000
0.0030090358861948 0.0067146289508560 20100.0000000000000000 0.0047125744585068 0.0049494739517057 0.0000000000000000
0.0027965129651445 0.0066320630986896 20160.0000000000000000 0.0046328830918047 0.0049027195720242 0.0000000000000000
0.0025751982131233 0.0065880884360397 20220.0000000000000000 0.0045408110894332 0.0048403227157554 0.0000000000000000
0.0023714665347778 0.0065425436487139 20280.0000000000000000 0.0044501720038725 0.0048030169171505 0.0000000000000000
0.0021900611459803 0.0065116146346903 20340.0000000000000000 0.0043655394606473 0.0047633451179152 0.0000000000000000
0.0020379597188978 0.0064771314830808 20400.0000000000000000 0.0042810515981138 0.0047118843972746 0.0000000000000000
0.0018766286136849 0.0064273703193222 20460.0000000000000000 0.0042003534120424 0.0046554808106233 0.0000000000000000
0.0017338940300349 0.0063713473501722 20520.0000000000000000 0.0041246824707880 0.0046058709856968 0.0000000000000000
0.0015984999570519 0.0063138448767767 20580.0000000000000000 0.0040515540542507 0.0045423917938249 0.0000000000000000
0.0014761815559304 0.0062460135774289 20640.0000000000000000 0.0039798791847371 0.0044818746588793 0.0000000000000000
0.0013619558560494 0.0061794561999387 20700.0000000000000000 0.0039085544368856 0.0044184856190404 0.0000000000000000
0.0012708798267117 0.0061138046711889 20760.0000000000000000 0.0038439038914217 0.0043576210553531 0.0000000000000000
0.0011875616888296 0.0060477325834985 20820.0000000000000000 0.0037790592015456 0.0042964792492310 0.0000000000000000
0.0011082998994122 0.0059776176180080 20880.0000000000000000 0.0037175135049803 0.0042387683754123 0.0000000000000000
0.0010421817304203 0.0059091861984656 20940.0000000000000000 0.0036601671046566 0.0041808418881056 0.0000000000000000
0.0009788110555737 0.0058455114499973 21000.0000000000000000 0.0036042333995067 0.0041198626203097 0.0000000000000000
0.0009199283569500 0.0057762317260541 21060.0000000000000000 0.0035456638619349 0.0040608618598543 0.0000000000000000
0.0008687817492043 0.0057096992711162 21120.0000000000000000 0.0034929330994437 0.0040093716897554 0.0000000000000000
0.0008297000435565 0.0056416507634450 21180.0000000000000000 0.0034409228308210 0.0039583878524872 0.0000000000000000
0.0007956078628392 0.0055767479015281 21240.0000000000000000 0.0033894559858123 0.0038957551461455 0.0000000000000000
0.0007629568140201 0.0055120641325840 21300.0000000000000000 0.0033393980684122 0.0038470603876785 0.0000000000000000
0.0007322562587490 0.0054477591967376 21360.0000000000000000 0.0032898232640716 0.0037974412290140 0.0000000000000000
0.0007042834420392 0.0053797900677615 21420.0000000000000000 0.0032416366060728 0.0037489881850533 0.0000000000000000
0.0006798561110613 0.0053132219276315 21480.0000000000000000 0.0031937013717000 0.0036957797322091 0.0000000000000000
0.0006572162327298 0.0052505682661065 21540.0000000000000000 0.0031485832620741 0.0036358309549401 0.0000000000000000
0.0006393880488551 0.0051884967972737 21600.0000000000000000 0.0031025002593097 0.0035893657914374 0.0000000000000000
0.0006198694131221 0.0051267993060566 21660.0000000000000000 0.0030597537583754 0.0035413380464458 0.0000000000000000
0.0006048188829339 0.0050650398655771 21720.0000000000000000 0.0030166505200756 0.0034897144477687 0.0000000000000000
0.0005912345758250 0.0050027991748105 21780.0000000000000000 0.0029741611292202 0.0034445094883571 0.0000000000000000
0.0005790008398737 0.0049382492226352 21840.0000000000000000 0.0029345155305297 0.0033984147453022 0.0000000000000000
0.0005667647559321 0.0048736790971838 21900.0000000000000000 0.0028930182943752 0.0033561675527902 0.0000000000000000
0.0005558875683612 0.0048114081607560 21960.0000000000000000 0.0028535847219993 0.0033071837478303 0.0000000000000000
0.0005460898274920 0.0047512750555768 22020.0000000000000000 0.0028133475245617 0.0032572235887946 0.0000000000000000
0.0005382910535513 0.0046942594169317 22080.0000000000000000 0.0027767653666447 0.0032134553684851 0.0000000000000000
0.0005295395989183 0.0046372996645511 22140.0000000000000000 0.0027410821679849 0.0031720999843464 0.0000000000000000
0.0005208452551224 0.0045818169494734 22200.0000000000000000 0.0027042725618018 0.0031297188768583 0.0000000000000000
0.0005119370445076 0.0045266807938513 22260.0000000000000000 0.0026684508454634 0.0030950395845009 0.0000000000000000
0.0005035343956221 0.0044726750601569 22320.0000000000000000 0.0026318517553335 0.0030574794380139 0.0000000000000000
0.0004953746002387 0.0044201069656268 22380.0000000000000000 0.0025971867678957 0.0030190510014364 0.0000000000000000
0.0004887123819416 0.0043657523683802 22440.0000000000000000 0.0025646631441261 0.0029834796578648 0.0000000000000000
0.0004825732806356 0.0043125406426468 22500.0000000000000000 0.0025305961376335 0.0029450578635766 0.0000000000000000
0.0004764213464556 0.0042611418095849 22560.0000000000000000 0.0024971315420405 0.0029027092352350 0.0000000000000000
0.0004730480286385 0.0042121053662828 22620.0000000000000000 0.0024642818325318 0.0028650233107049 0.0000000000000000
0.0004684593901891 0.0041592613355811 22680.0000000000000000 0.0024325065509822 0.0028315525685936 0.0000000000000000
0.0004665730468486 0.0041112454965356 22740.0000000000000000 0.0024020703257152 0.0027955633016482 0.0000000000000000
0.0004640349173639 0.0040610287885374 22800.0000000000000000 0.0023714016869806 0.0027614862925846 0.0000000000000000
0.0004610972731202 0.0040135657350498 22860.0000000000000000 0.0023405194152756 0.0027263246114836 0.0000000000000000
0.0004585819242302 0.0039648617141018 22920.0000000000000000 0.0023109418749873 0.0026908201672278 0.0000000000000000
0.0004581591470181 0.0039165675176858 22980.0000000000000000 0.0022818294648119 0.0026574704106980 0.0000000000000000
0.0004595710742838 0.0038714604414276 23040.0000000000000000 0.0022540318814297 0.0026228286945840 0.0000000000000000
0.0004591261099930 0.0038247204155549 23100.0000000000000000 0.0022258081432115 0.0025864434606684 0.0000000000000000
0.0004576385562520 0.0037795282795052 23160.0000000000000000 0.0021983568943819 0.0025559795631084 0.0000000000000000
0.0004585604814712 0.0037344566009860 23220.0000000000000000 0.0021709861694635 0.0025253759988957 0.0000000000000000
0.0004575066171309 0.0036901154594534 23280.0000000000000000 0.0021442291161766 0.0024950079351488 0.0000000000000000
0.0004592662547584 0.0036482627779608 23340.0000000000000000 0.0021186746290119 0.0024635920909608 0.0000000000000000
0.0004611314775665 0.0036070951603035 23400.0000000000000000 0.0020931758577744 0.0024327365323076 0.0000000000000000
0.0004632483270465 0.0035666892395112 23460.0000000000000000 0.0020677600622593 0.0024034530918086 0.0000000000000000
0.0004630181635985 0.0035253544810387 23520.0000000000000000 0.0020428756878535 0.0023737810015388 0.0000000000000000
0.0004626902097466 0.0034843275164647 23580.0000000000000000 0.0020182430909114 0.0023458951454571 0.0000000000000000
0.0004622122797694 0.0034423429223773 23640.0000000000000000 0.0019933263821945 0.0023156071463936 0.0000000000000000
0.0004616620798489 0.0034014095815927 23700.0000000000000000 0.0019689565451460 0.0022871334923077 0.0000000000000000
0.0004608427291460 0.0033610433997405 23760.0000000000000000 0.0019458245974445 0.0022610417137803 0.0000000000000000
0.0004603402285239 0.0033213345958294 23820.0000000000000000 0.0019227678550236 0.0022323515067087 0.0000000000000000
0.0004594674048990 0.0032822466336011 23880.0000000000000000 0.0018998880458286 0.0022039030141378 0.0000000000000000
0.0004585620755225 0.0032440917969186 23940.0000000000000000 0.0018778320948901 0.0021791402651608 0.0000000000000000
0.0004579523773186 0.0032075996395124 24000.0000000000000000 0.0018555787724338 0.0021507152617520 0.0000000000000000
0.0004564899001569 0.0031714808753860 24060.0000000000000000 0.0018344368212000 0.0021265770477713 0.0000000000000000
0.0004550059849642 0.0031344556472144 24120.0000000000000000 0.0018130614189449 0.0021007881107757 0.0000000000000000
0.0004531876668071 0.0030969604832065 24180.0000000000000000 0.0017929278204326 0.0020760915491868 0.0000000000000000
0.0004517941305020 0.0030593112747040 24240.0000000000000000 0.0017722476228994 0.0020511620023601 0.0000000000000000
0.0004494636879989 0.0030237949736051 24300.0000000000000000 0.0017517327166270 0.0020261209071420 0.0000000000000000
0.0004472122671188 0.0029878728184075 24360.0000000000000000 0.0017315373896181 0.0020011728304843 0.0000000000000000
0.0004458814854638 0.0029533805331829 24420.0000000000000000 0.0017111773381706 0.0019763288357190 0.0000000000000000
0.0004440586483170 0.0029186764120896 24480.0000000000000000 0.0016922896176298 0.0019530746104671 0.0000000000000000
0.0004425305807041 0.0028845512016205 24540.0000000000000000 0.0016727734859566 0.0019280834184638 0.0000000000000000
0.0004401371025376 0.0028508825532092 24600.0000000000000000 0.0016542557399134 0.0019052887805859 0.0000000000000000
0.0004378780921536 0.0028171694435360 24660.0000000000000000 0.0016357587088345 0.0018819092845140 0.0000000000000000
0.0004357414833628 0.0027847995198301 24720.0000000000000000 0.0016176563656550 0.0018589772484807 0.0000000000000000
0.0004335249534734 0.0027517283370499 24780.0000000000000000 0.0015995045254544 0.0018372831738461 0.0000000000000000
0.0004310162604148 0.0027196044269480 24840.0000000000000000 0.0015816848028210 0.0018149545872542 0.0000000000000000
0.0004284608617486 0.0026879347129751 24900.0000000000000000 0.0015643509037441 0.0017929286109749 0.0000000000000000
0.0004255904473940 0.0026560298817421 24960.0000000000000000 0.0015470769950433 0.0017713836875103 0.0000000000000000
0.0004232800065821 0.0026252998074686 25020.0000000000000000 0.0015296907848370 0.0017511190462751 0.0000000000000000
0.0004201302000512 0.0025952417952053 25080.0000000000000000 0.0015127269726763 0.0017309048524340 0.0000000000000000
0.0004174730196886 0.0025651383061220 25140.0000000000000000 0.0014957427888244 0.0017113289408806 0.0000000000000000
0.0004147081268627 0.0025360343341565 25200.0000000000000000 0.0014791349000128 0.0016918077119036 0.0000000000000000
0.0004109600562749 0.0025064088596394 25260.0000000000000000 0.0014627680543163 0.0016719227634557 0.0000000000000000
0.0004084554465537 0.0024775357006981 25320.0000000000000000 0.0014467084281826 0.0016518458785838 0.0000000000000000
0.0004054274037358 0.0024486893854248 25380.0000000000000000 0.0014304617965070 0.0016319487980068 0.0000000000000000
0.0004022187718933 0.0024207907460664 25440.0000000000000000 0.0014143037171995 0.0016122643480829 0.0000000000000000
0.0003996235348208 0.0023930802600944 25500.0000000000000000 0.0013987196919045 0.0015920559163185 0.0000000000000000
0.0003968400725645 0.0023654563370541 25560.0000000000000000 0.0013834094959337 0.0015738979389769 0.0000000000000000
0.0003936289131192 0.0023377607291571 25620.0000000000000000 0.0013681113865739 0.0015553182477440 0.0000000000000000
0.0003907068867119 0.0023106215428619 25680.0000000000000000 0.0013529386513635 0.0015381876075539 0.0000000000000000
0.0003878294855349 0.0022839523763534 25740.0000000000000000 0.0013378821148915 0.0015209905319406 0.0000000000000000
0.0003850066104911 0.0022578455921447 25800.0000000000000000 0.0013230817892444 0.0015037811797917 0.0000000000000000
0.0003817611309658 0.0022319698700131 25860.0000000000000000 0.0013085725821890 0.0014870617864264 0.0000000000000000
0.0003786377088177 0.0022057871870586 25920.0000000000000000 0.0012941493952765 0.0014707738947707 0.0000000000000000
0.0003752974025847 0.0021802489636922 25980.0000000000000000 0.0012797376766091 0.0014536060069443 0.0000000000000000
0.0003721156365565 0.0021549705519158 26040.0000000000000000 0.0012656827927141 0.0014368145906829 0.0000000000000000
0.0003691746746769 0.0021303843500501 26100.0000000000000000 0.0012517511964658 0.0014188941672678 0.0000000000000000
0.0003658724262288 0.0021054878553745 26160.0000000000000000 0.0012378139675929 0.0014027856524738 0.0000000000000000
0.0003624181793419 0.0020807016620690 26220.0000000000000000 0.0012241461912408 0.0013862621009275 0.0000000000000000
0.0003589887496593 0.0020561680328642 26280.0000000000000000 0.0012106028410165 0.0013700350775016 0.0000000000000000
0.0003558052017421 0.0020320103891981 26340.0000000000000000 0.0011972394870114 0.0013547487098905 0.0000000000000000
0.0003526431161476 0.0020084160623847 26400.0000000000000000 0.0011840226519109 0.0013393044343989 0.0000000000000000
0.0003492930652088 0.0019847963106952 26460.0000000000000000 0.0011710473115572 0.0013250894322979 0.0000000000000000
0.0003460890358038 0.0019615972097076 26520.0000000000000000 0.0011581781097673 0.0013101423758337 0.0000000000000000
0.0003427449507822 0.0019386558767700 26580.0000000000000000 0.0011456027392204 0.0012955630746585 0.0000000000000000
0.0003394904281117 0.0019160260101403 26640.0000000000000000 0.0011329078951933 0.0012806583546027 0.0000000000000000
0.0003364610506860 0.0018939442161152 26700.0000000000000000 0.0011205747551896 0.0012662804912180 0.0000000000000000
0.0003333639338131 0.0018718262665390 26760.0000000000000000 0.0011082718247036 0.0012520788603336 0.0000000000000000
0.0003304337962041 0.0018499643375204 26820.0000000000000000 0.0010961151044903 0.0012379512359835 0.0000000000000000
0.0003275977336729 0.0018282816047983 26880.0000000000000000 0.0010841513811362 0.0012241443029608 0.0000000000000000
0.0003246520010478 0.0018067614934896 26940.0000000000000000 0.0010723584200829 0.0012104017622433 0.0000000000000000
0.0003216155637903 0.0017854146129711 27000.0000000000000000 0.0010606287590640 0.0011971883954789 0.0000000000000000
0.0003184175439189 0.0017643257791671 27060.0000000000000000 0.0010490602869249 0.0011838382300419 0.0000000000000000
0.0003153021026794 0.0017436582127288 27120.0000000000000000 0.0010377237106035 0.0011702294162009 0.0000000000000000
0.0003124268321962 0.0017232770714665 27180.0000000000000000 0.0010265382572098 0.0011572888381110 0.0000000000000000
0.0003095458918442 0.0017031142233318 27240.0000000000000000 0.0010154959176625 0.0011444384993959 0.0000000000000000
0.0003065857612197 0.0016831385717256 27300.0000000000000000 0.0010046196591759 0.0011319053600506 0.0000000000000000
0.0003033951805037 0.0016632857833606 27360.0000000000000000 0.0009938260549068 0.0011192357713543 0.0000000000000000
0.0003003129543616 0.0016436357575523 27420.0000000000000000 0.0009831718425838 0.0011067553436245 0.0000000000000000
0.0002972860635219 0.0016242493733403 27480.0000000000000000 0.0009726713937573 0.0010943268360758 0.0000000000000000
0.0002942530187097 0.0016048881557735 27540.0000000000000000 0.0009622535744558 0.0010822104490701 0.0000000000000000
0.0002912798007499 0.0015858501132614 27600.0000000000000000 0.0009519376118739 0.0010700788825094 0.0000000000000000
0.0002882326360645 0.0015670573484596 27660.0000000000000000 0.0009417299284865 0.0010581441280975 0.0000000000000000
0.0002853716555507 0.0015483553063813 27720.0000000000000000 0.0009315441650888 0.0010466429466326 0.0000000000000000
0.0002826301735310 0.0015300297437369 27780.0000000000000000 0.0009215695038258 0.0010349903214754 0.0000000000000000
0.0002798773201709 0.0015119699458846 27840.0000000000000000 0.0009117558037078 0.0010233192609859 0.0000000000000000
0.0002772499965941 0.0014942446519640 27900.0000000000000000 0.0009020512111807 0.0010119463235929 0.0000000000000000
0.0002746295101111 0.0014766401518252 27960.0000000000000000 0.0008924113726982 0.0010007495081471 0.0000000000000000
0.0002720250687715 0.0014592502892515 28020.0000000000000000 0.0008829839531902 0.0009896820518194 0.0000000000000000
0.0002694763180733 0.0014420316693852 28080.0000000000000000 0.0008736693246619 0.0009787976812881 0.0000000000000000
0.0002668640927843 0.0014250555397845 28140.0000000000000000 0.0008644232711516 0.0009678759784403 0.0000000000000000
0.0002642907738353 0.0014082642646284 28200.0000000000000000 0.0008552637165180 0.0009571550293057 0.0000000000000000
0.0002616692348359 0.0013915973000311 28260.0000000000000000 0.0008462594178788 0.0009464541680257 0.0000000000000000
0.0002591243584171 0.0013751291390521 28320.0000000000000000 0.0008373634783046 0.0009359499753880 0.0000000000000000
0.0002565902078241 0.0013587980953552 28380.0000000000000000 0.0008285008126068 0.0009255519079556 0.0000000000000000
0.0002541785670181 0.0013427468417957 28440.0000000000000000 0.0008197704683390 0.0009153366651992 0.0000000000000000
0.0002517640123712 0.0013268223949581 28500.0000000000000000 0.0008111496027498 0.0009054838671339 0.0000000000000000
0.0002493733888651 0.0013112169816638 28560.0000000000000000 0.0008026284639434 0.0008954422828094 0.0000000000000000
0.0002470122176639 0.0012957713485835 28620.0000000000000000 0.0007942711861075 0.0008855352934547 0.0000000000000000
0.0002446277207800 0.0012804682571726 28680.0000000000000000 0.0007859816745359 0.0008756092902620 0.0000000000000000
0.0002422642409643 0.0012653291311549 28740.0000000000000000 0.0007777879793531 0.0008659836822588 0.0000000000000000
0.0002399000122409 0.0012502775280083 28800.0000000000000000 0.0007696880112634 0.0008563603708240 0.0000000000000000
0.0002374752035149 0.0012354424948208 28860.0000000000000000 0.0007617116276967 0.0008469867673182 0.0000000000000000
0.0002351988919749 0.0012208244499317 28920.0000000000000000 0.0007538310078159 0.0008375866230872 0.0000000000000000
0.0002330428514476 0.0012064079864263 28980.0000000000000000 0.0007460414468133 0.0008283125677393 0.0000000000000000
0.0002308295214299 0.0011920887724228 29040.0000000000000000 0.0007383434507000 0.0008193048046095 0.0000000000000000
0.0002286981862273 0.0011780643341291 29100.0000000000000000 0.0007306955057197 0.0008104413414506 0.0000000000000000
0.0002265993334774 0.0011641740349363 29160.0000000000000000 0.0007231392751045 0.0008016076510144 0.0000000000000000
0.0002244419460604 0.0011504288870010 29220.0000000000000000 0.0007156706310231 0.0007927318589571 0.0000000000000000
0.0002223491592167 0.0011367892130019 29280.0000000000000000 0.0007083066560654 0.0007839872668488 0.0000000000000000
0.0002202708192058 0.0011232700148709 29340.0000000000000000 0.0007010133615070 0.0007754170649726 0.0000000000000000
0.0002182107318544 0.0011099685239065 29400.0000000000000000 0.0006937957574963 0.0007669006592860 0.0000000000000000
0.0002161662735251 0.0010968171181126 29460.0000000000000000 0.0006866795375608 0.0007586117977671 0.0000000000000000
0.0002141332753657 0.0010838109062051 29520.0000000000000000 0.0006796779468728 0.0007502793021881 0.0000000000000000
0.0002121368922390 0.0010709324487320 29580.0000000000000000 0.0006727500960629 0.0007420551407090 0.0000000000000000
0.0002101601854827 0.0010582134825752 29640.0000000000000000 0.0006658913195849 0.0007339141677474 0.0000000000000000
0.0002082199258342 0.0010457023473604 29700.0000000000000000 0.0006591230725931 0.0007258136570765 0.0000000000000000
0.0002062671274286 0.0010332855160419 29760.0000000000000000 0.0006524156193089 0.0007179335554873 0.0000000000000000
0.0002043627575029 0.0010210863066787 29820.0000000000000000 0.0006458076453559 0.0007101861658218 0.0000000000000000
0.0002024707924906 0.0010090354491253 29880.0000000000000000 0.0006392941777199 0.0007024716443055 0.0000000000000000
0.0002006537533850 0.0009971658949568 29940.0000000000000000 0.0006328654500060 0.0006948468334767 0.0000000000000000
0.0001988825218491 0.0009854327938879 30000.0000000000000000 0.0006265057502055 0.0006873722896421 0.0000000000000000


==> figures/flow_field_reconstruction/expansionramp/loss_history_30000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 631.5935392826560246 631.3669140220758891 0.0000000000000000 0.2266252605801260 0.0000000000000000 0.0000000000000000
60.0000000000000000 264.6590616271664089 264.4769606237944117 0.0000478341529229 0.1784123140027563 0.0000000000000000 0.0036408552163380
120.0000000000000000 110.1525674944689399 109.9950679792624300 0.0000456405484866 0.1497891900322880 0.0000000000000000 0.0076646846257299
180.0000000000000000 45.8269573652376678 45.6831331677672452 0.0000404905098435 0.1329579412295466 0.0000000000000000 0.0108257657310268
240.0000000000000000 19.0197838654665397 18.8831330922131748 0.0000374220428580 0.1229535885179680 0.0000000000000000 0.0136597626925382
300.0000000000000000 8.3231675231420876 8.1907988737335984 0.0000356442724415 0.1160574307355566 0.0000000000000000 0.0162755744004909
360.0000000000000000 4.2373961205996187 4.1080093061696132 0.0000346196112836 0.1111201841854333 0.0000000000000000 0.0182320106332885
420.0000000000000000 2.6354216010653229 2.5095128470776467 0.0000343479325172 0.1064760137269394 0.0000000000000000 0.0193983923282194
480.0000000000000000 1.9138176175129904 1.7919827412738838 0.0000345674276405 0.1019790053775481 0.0000000000000000 0.0198213034339179
540.0000000000000000 1.5198291686207885 1.4023292853416622 0.0000350053546483 0.0977718263841381 0.0000000000000000 0.0196930515403400
600.0000000000000000 1.2701323123629760 1.1569611081563191 0.0000363006295024 0.0939235678182985 0.0000000000000000 0.0192113357588558
660.0000000000000000 1.0976611091602475 0.9886947471610679 0.0000427828857976 0.0904089336924433 0.0000000000000000 0.0185146454209386
720.0000000000000000 0.9716719544586979 0.8667904345594274 0.0000428828844825 0.0870890850999145 0.0000000000000000 0.0177495519148734
780.0000000000000000 0.8753070089476861 0.7744430565972216 0.0000457841717923 0.0838593016143925 0.0000000000000000 0.0169588665642797
840.0000000000000000 0.7994802028842843 0.7025547589177198 0.0000495214533472 0.0806947164114923 0.0000000000000000 0.0161812061017251
900.0000000000000000 0.7376150139925247 0.6445895418635321 0.0000518576487108 0.0775329379744032 0.0000000000000000 0.0154406765058786
960.0000000000000000 0.6855144743635377 0.5963204177537704 0.0000543798817896 0.0744356818968469 0.0000000000000000 0.0147039948311309
1020.0000000000000000 0.6414477463008484 0.5558196814331954 0.0000565236141450 0.0715769852782780 0.0000000000000000 0.0139945559752301
1080.0000000000000000 0.6031134491057438 0.5207314802532209 0.0000593781118992 0.0689968508910082 0.0000000000000000 0.0133257398496154
1140.0000000000000000 0.5691583961802826 0.4897692304114500 0.0000596871321009 0.0666337487527660 0.0000000000000000 0.0126957298839657
1200.0000000000000000 0.5386610158772540 0.4620670231810846 0.0000593646310149 0.0644346223657727 0.0000000000000000 0.0121000056993818
1260.0000000000000000 0.5117825832025419 0.4377495994194752 0.0000604197665415 0.0624276853144453 0.0000000000000000 0.0115448787020799
1320.0000000000000000 0.4872134674907551 0.4155228575000258 0.0000601851239574 0.0606039386183312 0.0000000000000000 0.0110264862484408
1380.0000000000000000 0.4648639259572009 0.3953185929904263 0.0000572155677539 0.0589374654554705 0.0000000000000000 0.0105506519435501
1440.0000000000000000 0.4445507177307566 0.3769649521370880 0.0000597580364952 0.0574037642450158 0.0000000000000000 0.0101222433121576
1500.0000000000000000 0.4254420221069306 0.3596714598543143 0.0000627441385705 0.0559758751633131 0.0000000000000000 0.0097319429507328
1560.0000000000000000 0.4083084458622986 0.3442534256920717 0.0000532684112931 0.0546233067844645 0.0000000000000000 0.0093784449744692
1620.0000000000000000 0.3923011561262592 0.3298518602777757 0.0000553172530617 0.0533280030984476 0.0000000000000000 0.0090659754969742
1680.0000000000000000 0.3768519475566714 0.3159198213565088 0.0000532389291320 0.0520906658670053 0.0000000000000000 0.0087882214040253
1740.0000000000000000 0.3623956935857478 0.3028945982583454 0.0000604806196159 0.0509048650298001 0.0000000000000000 0.0085357496779864
1800.0000000000000000 0.3495783789465092 0.2914275504533745 0.0000642776628077 0.0497781858573957 0.0000000000000000 0.0083083649729312
1860.0000000000000000 0.3366223748169114 0.2797615062640902 0.0000555848715584 0.0486983127193271 0.0000000000000000 0.0081069709619356
1920.0000000000000000 0.3243308265098909 0.2686853811611306 0.0000540446812593 0.0476628540970371 0.0000000000000000 0.0079285465704639
1980.0000000000000000 0.3128344609128486 0.2583385561112266 0.0000561640891346 0.0466710208632691 0.0000000000000000 0.0077687198492183
2040.0000000000000000 0.3027740867456500 0.2493681135370056 0.0000582166766715 0.0457210533211250 0.0000000000000000 0.0076267032108479
2100.0000000000000000 0.2917396613305404 0.2393756473901546 0.0000545939949050 0.0448100107875179 0.0000000000000000 0.0074994091579628
2160.0000000000000000 0.2814906530936169 0.2301124861302786 0.0000515376889552 0.0439392509518344 0.0000000000000000 0.0073873783225488
2220.0000000000000000 0.2723543181496716 0.2219119663204359 0.0000522548805601 0.0431032047864237 0.0000000000000000 0.0072868921622518
2280.0000000000000000 0.2636012089361157 0.2140396474777255 0.0000622836236496 0.0423011942961292 0.0000000000000000 0.0071980835386115
2340.0000000000000000 0.2546437671917542 0.2059240732607803 0.0000579106708136 0.0415483073408360 0.0000000000000000 0.0071134759193243
2400.0000000000000000 0.2464989869855735 0.1985798188714540 0.0000548821305301 0.0408252762640829 0.0000000000000000 0.0070390097195064
2460.0000000000000000 0.2386240100450758 0.1914654064191592 0.0000590806663478 0.0401294915688882 0.0000000000000000 0.0069700313906805
2520.0000000000000000 0.2309224067605448 0.1844989412041736 0.0000542609438995 0.0394618752312644 0.0000000000000000 0.0069073293812073
2580.0000000000000000 0.2237500593959079 0.1780212727347427 0.0000638845279874 0.0388154691831815 0.0000000000000000 0.0068494329499963
2640.0000000000000000 0.2163113219702401 0.1712673123793251 0.0000505851574655 0.0382007735027140 0.0000000000000000 0.0067926509307355
2700.0000000000000000 0.2094678679106139 0.1650754403564331 0.0000460231351321 0.0376071607854727 0.0000000000000000 0.0067392436335760
2760.0000000000000000 0.2030519843500912 0.1592814312789086 0.0000496037683360 0.0370339402003547 0.0000000000000000 0.0066870091024918
2820.0000000000000000 0.1968336378037569 0.1536683141633770 0.0000515027610326 0.0364781096875319 0.0000000000000000 0.0066357111918154
2880.0000000000000000 0.1907118508753490 0.1481393849233804 0.0000536098365211 0.0359320466353616 0.0000000000000000 0.0065868094800859
2940.0000000000000000 0.1849263979839252 0.1429344483490917 0.0000537681877755 0.0353999158549037 0.0000000000000000 0.0065382655921542
3000.0000000000000000 0.1794618382891900 0.1380357055034211 0.0000594276426698 0.0348758121700099 0.0000000000000000 0.0064908929730892
3060.0000000000000000 0.1741450678958035 0.1332896099081506 0.0000482137299121 0.0343637224369024 0.0000000000000000 0.0064435218208384
3120.0000000000000000 0.1689906584944011 0.1286632857691394 0.0000612477798905 0.0338709492527891 0.0000000000000000 0.0063951756925821
3180.0000000000000000 0.1637638264794647 0.1239716861037328 0.0000498343848853 0.0333966053566367 0.0000000000000000 0.0063457006342099
3240.0000000000000000 0.1584683814371332 0.1191879870339136 0.0000572612144760 0.0329242356583793 0.0000000000000000 0.0062988975303643
3300.0000000000000000 0.1546115445994599 0.1158450682304783 0.0000484946453490 0.0324646386047429 0.0000000000000000 0.0062533431188897
3360.0000000000000000 0.1497919473346873 0.1115287573623154 0.0000471348950856 0.0320079259076556 0.0000000000000000 0.0062081291696308
3420.0000000000000000 0.1453228651085236 0.1075569598975156 0.0000491810301043 0.0315571159578067 0.0000000000000000 0.0061596082230969
3480.0000000000000000 0.1413961582938078 0.1041151734112471 0.0000453808486794 0.0311243288808475 0.0000000000000000 0.0061112751530337
3540.0000000000000000 0.1375306724966176 0.1007134634061738 0.0000521226675860 0.0307006720943139 0.0000000000000000 0.0060644143285438
3600.0000000000000000 0.1333927875875927 0.0970362254743845 0.0000496103849800 0.0302892899310035 0.0000000000000000 0.0060176617972246
3660.0000000000000000 0.1297701767597950 0.0938685759034232 0.0000500874683235 0.0298793224837408 0.0000000000000000 0.0059721909043075
3720.0000000000000000 0.1261351978157104 0.0906871540548606 0.0000502549945482 0.0294730702219289 0.0000000000000000 0.0059247185443728
3780.0000000000000000 0.1225679299450054 0.0875641767754298 0.0000488815470922 0.0290770879335371 0.0000000000000000 0.0058777836889464
3840.0000000000000000 0.1200208359971538 0.0854386282478719 0.0000570324763066 0.0286911234607108 0.0000000000000000 0.0058340518122645
3900.0000000000000000 0.1164119051236701 0.0822595170631551 0.0000454956876535 0.0283165845702648 0.0000000000000000 0.0057903078025967
3960.0000000000000000 0.1129044109255593 0.0791613771280378 0.0000493572295071 0.0279469256959778 0.0000000000000000 0.0057467508720366
4020.0000000000000000 0.1103014561427737 0.0769627038739343 0.0000502603012179 0.0275865443998287 0.0000000000000000 0.0057019475677928
4080.0000000000000000 0.1077252802060814 0.0747799897778615 0.0000486089061204 0.0272360161267570 0.0000000000000000 0.0056606653953425
4140.0000000000000000 0.1047851526464996 0.0722260691415388 0.0000477143459494 0.0268905424827326 0.0000000000000000 0.0056208266762787
4200.0000000000000000 0.1022329194754014 0.0700590060725919 0.0000457481541928 0.0265482452379018 0.0000000000000000 0.0055799200107148
4260.0000000000000000 0.0996049429930338 0.0678128350798774 0.0000445330172545 0.0262095403921859 0.0000000000000000 0.0055380345037160
4320.0000000000000000 0.0975524915183791 0.0661255888382777 0.0000465204998162 0.0258817246336764 0.0000000000000000 0.0054986575466088
4380.0000000000000000 0.0950795205295087 0.0640080484925924 0.0000467993679828 0.0255634335345225 0.0000000000000000 0.0054612391344110
4440.0000000000000000 0.0925619371291810 0.0618397780779477 0.0000487746418001 0.0252494059239358 0.0000000000000000 0.0054239784854973
4500.0000000000000000 0.0909985138331574 0.0606152564126840 0.0000527123343517 0.0249452935515259 0.0000000000000000 0.0053852515345958
4560.0000000000000000 0.0887723051380629 0.0587250788098984 0.0000502621061492 0.0246488675422712 0.0000000000000000 0.0053480966797441
4620.0000000000000000 0.0866360316265935 0.0569137803466500 0.0000510922470875 0.0243576379802652 0.0000000000000000 0.0053135210525908
4680.0000000000000000 0.0847885427942261 0.0553931153112192 0.0000494095480431 0.0240683999738192 0.0000000000000000 0.0052776179611446
4740.0000000000000000 0.0830625921185038 0.0539832930103669 0.0000521437120042 0.0237850020369913 0.0000000000000000 0.0052421533591415
4800.0000000000000000 0.0809037874611207 0.0521364420993178 0.0000491413079061 0.0235109936292414 0.0000000000000000 0.0052072104246554
4860.0000000000000000 0.0797887777171876 0.0513235229372852 0.0000493291294690 0.0232422167482951 0.0000000000000000 0.0051737089021383
4920.0000000000000000 0.0781070055046052 0.0499434026791782 0.0000477538180300 0.0229777625505343 0.0000000000000000 0.0051380864568627
4980.0000000000000000 0.0765795061508517 0.0487043922779546 0.0000514147757083 0.0227194886102908 0.0000000000000000 0.0051042104868981
5040.0000000000000000 0.0747691279802675 0.0471744162922738 0.0000490356772049 0.0224743087059840 0.0000000000000000 0.0050713673048047
5100.0000000000000000 0.0736433607968343 0.0463245294384399 0.0000514308840901 0.0222282564860837 0.0000000000000000 0.0050391439882207
5160.0000000000000000 0.0722522279605091 0.0452123997263066 0.0000469316910388 0.0219890242807380 0.0000000000000000 0.0050038722624257
5220.0000000000000000 0.0711213990258629 0.0443460866840413 0.0000504212226990 0.0217536223696721 0.0000000000000000 0.0049712687494505
5280.0000000000000000 0.0696100551714603 0.0431003863966027 0.0000470821545195 0.0215242832756475 0.0000000000000000 0.0049383033446906
5340.0000000000000000 0.0687855412334671 0.0425322004431310 0.0000497770700251 0.0212973908777302 0.0000000000000000 0.0049061728425808
5400.0000000000000000 0.0674183015888734 0.0414259376815981 0.0000453220999703 0.0210753526010911 0.0000000000000000 0.0048716892062139
5460.0000000000000000 0.0660279096645786 0.0402780381536052 0.0000503274209405 0.0208613075008459 0.0000000000000000 0.0048382365891870
5520.0000000000000000 0.0649880927237387 0.0394886899998852 0.0000418707505330 0.0206530359185559 0.0000000000000000 0.0048044960547645
5580.0000000000000000 0.0641271850314450 0.0388649911660895 0.0000442634332783 0.0204462962105490 0.0000000000000000 0.0047716342215283
5640.0000000000000000 0.0631085556320884 0.0380834969270109 0.0000431274368752 0.0202452388809880 0.0000000000000000 0.0047366923872144
5700.0000000000000000 0.0619585448900717 0.0371602937781475 0.0000477379404693 0.0200458171955617 0.0000000000000000 0.0047046959758931
5760.0000000000000000 0.0613771991882486 0.0368034060604810 0.0000490357180501 0.0198531362065183 0.0000000000000000 0.0046716212031991
5820.0000000000000000 0.0606816691665549 0.0363302982253920 0.0000513083393894 0.0196605034665168 0.0000000000000000 0.0046395591352567
5880.0000000000000000 0.0596394205614790 0.0355149560152273 0.0000480154405892 0.0194714779736409 0.0000000000000000 0.0046049711320216
5940.0000000000000000 0.0585682704380369 0.0346654626674111 0.0000450679237631 0.0192879577670389 0.0000000000000000 0.0045697820798238
6000.0000000000000000 0.0579001028079360 0.0342151816319030 0.0000418171570561 0.0191076327600675 0.0000000000000000 0.0045354712589094
6060.0000000000000000 0.0570383873600755 0.0335624775747433 0.0000456369042631 0.0189285547508495 0.0000000000000000 0.0045017181302196
6120.0000000000000000 0.0561703040969738 0.0329033099283041 0.0000458061282305 0.0187546758429319 0.0000000000000000 0.0044665121975074
6180.0000000000000000 0.0556975965355412 0.0326417810090854 0.0000402580301352 0.0185845622177365 0.0000000000000000 0.0044309952785840
6240.0000000000000000 0.0550001050803342 0.0321458824776047 0.0000421430438874 0.0184151682775440 0.0000000000000000 0.0043969112812981
6300.0000000000000000 0.0540844512902142 0.0314290428164587 0.0000458345804195 0.0182473025056307 0.0000000000000000 0.0043622713877053
6360.0000000000000000 0.0530844260330772 0.0306322789121899 0.0000424234800230 0.0180822738977512 0.0000000000000000 0.0043274497431131
6420.0000000000000000 0.0527898339233137 0.0305327969506199 0.0000461036640470 0.0179191940052063 0.0000000000000000 0.0042917393034406
6480.0000000000000000 0.0521650218624155 0.0301086095605759 0.0000402047214881 0.0177597001521895 0.0000000000000000 0.0042565074281619
6540.0000000000000000 0.0513477961270220 0.0294858694436849 0.0000420020067242 0.0175983357622164 0.0000000000000000 0.0042215889143964
6600.0000000000000000 0.0510576352748109 0.0293912209064673 0.0000381612806481 0.0174428414459927 0.0000000000000000 0.0041854116417029
6660.0000000000000000 0.0502965417953021 0.0288202641523894 0.0000385148715779 0.0172878213512738 0.0000000000000000 0.0041499414200610
6720.0000000000000000 0.0502616638876096 0.0289732972704377 0.0000410506166705 0.0171317174336248 0.0000000000000000 0.0041155985668766
6780.0000000000000000 0.0492618642396910 0.0281618660216029 0.0000402239293128 0.0169805832002073 0.0000000000000000 0.0040791910885679
6840.0000000000000000 0.0488787447478791 0.0279675586624376 0.0000386460587339 0.0168295263925417 0.0000000000000000 0.0040430136341659
6900.0000000000000000 0.0483465753757633 0.0276206245707741 0.0000387281032473 0.0166796159824208 0.0000000000000000 0.0040076067193210
6960.0000000000000000 0.0477967894788119 0.0272504121372503 0.0000450669540514 0.0165286102676291 0.0000000000000000 0.0039727001198811
7020.0000000000000000 0.0474220863834346 0.0270620540230642 0.0000404916227733 0.0163823171374136 0.0000000000000000 0.0039372236001834
7080.0000000000000000 0.0467991727108804 0.0266225137933335 0.0000404485634619 0.0162353965444285 0.0000000000000000 0.0039008138096566
7140.0000000000000000 0.0463339150584600 0.0263389296031861 0.0000387546324993 0.0160898316005866 0.0000000000000000 0.0038663992221880
7200.0000000000000000 0.0458396910025906 0.0260293456528398 0.0000356597494271 0.0159443585389861 0.0000000000000000 0.0038303270613376
7260.0000000000000000 0.0453583059036138 0.0257242597600131 0.0000378395226261 0.0157990801100700 0.0000000000000000 0.0037971265109046
7320.0000000000000000 0.0449977015495434 0.0255443115744058 0.0000353136041273 0.0156573950995428 0.0000000000000000 0.0037606812714675
7380.0000000000000000 0.0446814028651717 0.0254041697285868 0.0000358381331979 0.0155156807677407 0.0000000000000000 0.0037257142356463
7440.0000000000000000 0.0442245763749603 0.0251247212126415 0.0000358283604638 0.0153721938955128 0.0000000000000000 0.0036918329063422
7500.0000000000000000 0.0435378069084034 0.0246124119150810 0.0000379761719159 0.0152294561788290 0.0000000000000000 0.0036579626425775
7560.0000000000000000 0.0437698075121767 0.0250239654329845 0.0000332494535162 0.0150891161062875 0.0000000000000000 0.0036234765193885
7620.0000000000000000 0.0432792727999068 0.0247072916072410 0.0000344699344946 0.0149472745615736 0.0000000000000000 0.0035902366965977
7680.0000000000000000 0.0427220481807347 0.0243280286196933 0.0000308271126392 0.0148076605367654 0.0000000000000000 0.0035555319116369
7740.0000000000000000 0.0422777062936561 0.0240549129416405 0.0000323835645039 0.0146673008979159 0.0000000000000000 0.0035231088895958
7800.0000000000000000 0.0422624149714179 0.0242128831281143 0.0000303159196431 0.0145288043792257 0.0000000000000000 0.0034904115444348
7860.0000000000000000 0.0413715271471197 0.0234904278568875 0.0000348972883428 0.0143883874897354 0.0000000000000000 0.0034578145121540
7920.0000000000000000 0.0414357521093194 0.0237270114220672 0.0000315566343883 0.0142508620077850 0.0000000000000000 0.0034263220450789
7980.0000000000000000 0.0406684073292030 0.0231319007566914 0.0000311357856093 0.0141110386077154 0.0000000000000000 0.0033943321791869
8040.0000000000000000 0.0401620214480330 0.0227938871489690 0.0000323083182891 0.0139723655673343 0.0000000000000000 0.0033634604134407
8100.0000000000000000 0.0399278863443142 0.0227297261100137 0.0000329874995072 0.0138340082349464 0.0000000000000000 0.0033311644998469
8160.0000000000000000 0.0396386007102531 0.0226124063281778 0.0000294377749551 0.0136967310979494 0.0000000000000000 0.0033000255091709
8220.0000000000000000 0.0390957505856305 0.0222388091925381 0.0000291408491153 0.0135580585226584 0.0000000000000000 0.0032697420213188
8280.0000000000000000 0.0390016692516724 0.0223086790241361 0.0000340553713387 0.0134187820957211 0.0000000000000000 0.0032401527604765
8340.0000000000000000 0.0384226134604083 0.0218995295849247 0.0000313980033860 0.0132819187487804 0.0000000000000000 0.0032097671233173
8400.0000000000000000 0.0380749606672762 0.0217233587327218 0.0000263933224941 0.0131457062778914 0.0000000000000000 0.0031795023341690
8460.0000000000000000 0.0379384344391648 0.0217526123805537 0.0000274532592466 0.0130080080950416 0.0000000000000000 0.0031503607043228
8520.0000000000000000 0.0374678298622723 0.0214449213902985 0.0000309812328776 0.0128703689580641 0.0000000000000000 0.0031215582810321
8580.0000000000000000 0.0370855455608167 0.0212320046204267 0.0000269902914926 0.0127337881342496 0.0000000000000000 0.0030927625146477
8640.0000000000000000 0.0364569306093404 0.0207655380144617 0.0000308883407244 0.0125953490877641 0.0000000000000000 0.0030651551663901
8700.0000000000000000 0.0362451907698531 0.0207228199889311 0.0000275643872867 0.0124587514583774 0.0000000000000000 0.0030360549352579
8760.0000000000000000 0.0360550682357793 0.0206953036247535 0.0000300430681344 0.0123221807343566 0.0000000000000000 0.0030075408085348
8820.0000000000000000 0.0353343527101194 0.0201414625802713 0.0000270864438723 0.0121856278870818 0.0000000000000000 0.0029801757988940
8880.0000000000000000 0.0349279734164695 0.0199011173419590 0.0000243349145785 0.0120501906490195 0.0000000000000000 0.0029523305109125
8940.0000000000000000 0.0347132419055977 0.0198494575826231 0.0000260929615491 0.0119123239611462 0.0000000000000000 0.0029253674002793
9000.0000000000000000 0.0343539091253508 0.0196534396890917 0.0000247537834364 0.0117778792288353 0.0000000000000000 0.0028978364239874
9060.0000000000000000 0.0340741351781654 0.0195350016667763 0.0000233788619464 0.0116453035919520 0.0000000000000000 0.0028704510574907
9120.0000000000000000 0.0338626020199662 0.0194794587905561 0.0000271758231173 0.0115110313065736 0.0000000000000000 0.0028449360997191
9180.0000000000000000 0.0336940647862942 0.0194721999437324 0.0000223758343426 0.0113820093972845 0.0000000000000000 0.0028174796109347
9240.0000000000000000 0.0336898545326480 0.0196181838746717 0.0000217132952982 0.0112595189024058 0.0000000000000000 0.0027904384602723
9300.0000000000000000 0.0340653527020895 0.0201325722241012 0.0000209581843373 0.0111463672303058 0.0000000000000000 0.0027654550633452
9360.0000000000000000 0.0349107597943649 0.0210940304250699 0.0000250004908581 0.0110500815367236 0.0000000000000000 0.0027416473417134
9420.0000000000000000 0.0365192273616256 0.0227843744362673 0.0000266748574291 0.0109873022622960 0.0000000000000000 0.0027208758056332
9480.0000000000000000 0.0396646502212270 0.0259540234586225 0.0000234195032050 0.0109838530331223 0.0000000000000000 0.0027033542262773
9540.0000000000000000 0.0454083020865465 0.0316074761133087 0.0000226964794907 0.0110839866451652 0.0000000000000000 0.0026941428485819
9600.0000000000000000 0.0544583114038134 0.0403688767247631 0.0000234719479807 0.0113652650945241 0.0000000000000000 0.0027006976365455
9660.0000000000000000 0.0697207491626358 0.0550010751211694 0.0000227394433108 0.0119691404952320 0.0000000000000000 0.0027277941029236
9720.0000000000000000 0.0919536401131581 0.0760519636778193 0.0000294308964954 0.0130838090741976 0.0000000000000000 0.0027884364646458
9780.0000000000000000 0.1198173674744085 0.1019136042036249 0.0000243960811076 0.0149689693200875 0.0000000000000000 0.0029103978695885
9840.0000000000000000 0.1503322088318115 0.1294810475656989 0.0000306855313127 0.0176953149379819 0.0000000000000000 0.0031251607968180
9900.0000000000000000 0.1761191529291846 0.1515894103022462 0.0000276670168607 0.0211132723072250 0.0000000000000000 0.0033888033028527
9960.0000000000000000 0.1920466275185517 0.1640540220928308 0.0000276634693722 0.0243537960187318 0.0000000000000000 0.0036111459376168
10020.0000000000000000 0.1896637448139575 0.1591525005022603 0.0000253556049984 0.0266409757575606 0.0000000000000000 0.0038449129491383
10080.0000000000000000 0.1754972280348870 0.1443168776048643 0.0000278464807336 0.0272319142868300 0.0000000000000000 0.0039205896624590
10140.0000000000000000 0.1500457509089747 0.1205589459044109 0.0000228593207931 0.0256434986369270 0.0000000000000000 0.0038204470468437
10200.0000000000000000 0.1251239322894837 0.0988667865443951 0.0000208565493454 0.0226112939791157 0.0000000000000000 0.0036249952166275
10260.0000000000000000 0.0993680477918467 0.0770168042060717 0.0000195702059178 0.0189414663394785 0.0000000000000000 0.0033902070403787
10320.0000000000000000 0.0786097835748841 0.0599557392598914 0.0000126200889950 0.0154664086425746 0.0000000000000000 0.0031750155834231
10380.0000000000000000 0.0626481472512985 0.0471035569597683 0.0000137056013691 0.0125338232472840 0.0000000000000000 0.0029970614428771
10440.0000000000000000 0.0519715811505942 0.0389518274233959 0.0000135105599792 0.0101934438523902 0.0000000000000000 0.0028127993148290
10500.0000000000000000 0.0429355514963022 0.0318049418339066 0.0000103070749866 0.0084483194695820 0.0000000000000000 0.0026719831178270
10560.0000000000000000 0.0382392571004620 0.0284949837188284 0.0000106806037441 0.0071771603697384 0.0000000000000000 0.0025564324081511
10620.0000000000000000 0.0328368819306188 0.0241307276139390 0.0000105341413802 0.0062430416709183 0.0000000000000000 0.0024525785043813
10680.0000000000000000 0.0290279766234812 0.0211337959362079 0.0000076452599882 0.0055352268123489 0.0000000000000000 0.0023513086149363
10740.0000000000000000 0.0271350826832658 0.0198678244592656 0.0000093228993119 0.0049866204134948 0.0000000000000000 0.0022713149111934
10800.0000000000000000 0.0247759541931245 0.0180170367455167 0.0000069534929234 0.0045571867550241 0.0000000000000000 0.0021947771996602
10860.0000000000000000 0.0232559471035849 0.0169232896998891 0.0000074671011716 0.0042072655283464 0.0000000000000000 0.0021179247741777
10920.0000000000000000 0.0222758777211823 0.0162956455771670 0.0000067916610717 0.0039253139191791 0.0000000000000000 0.0020481265637646
10980.0000000000000000 0.0213321310483929 0.0156670676269484 0.0000057405673192 0.0036736572150461 0.0000000000000000 0.0019856656390792
11040.0000000000000000 0.0206220079319329 0.0152351448529503 0.0000047792869020 0.0034561907926254 0.0000000000000000 0.0019258929994553
11100.0000000000000000 0.0204547869153898 0.0153115368647082 0.0000058295573441 0.0032673670208481 0.0000000000000000 0.0018700534724894
11160.0000000000000000 0.0195180751457339 0.0146059693656116 0.0000061548318942 0.0030932245109518 0.0000000000000000 0.0018127264372764
11220.0000000000000000 0.0193425200588557 0.0146374984350872 0.0000063181644972 0.0029342380422850 0.0000000000000000 0.0017644654169862
11280.0000000000000000 0.0174221310494772 0.0129220483818305 0.0000063453730422 0.0027850646461609 0.0000000000000000 0.0017086726484436
11340.0000000000000000 0.0169610854863430 0.0126367335399897 0.0000045028788498 0.0026564907156905 0.0000000000000000 0.0016633583518131
11400.0000000000000000 0.0162183454804821 0.0120646752036584 0.0000039330254255 0.0025352617690836 0.0000000000000000 0.0016144754823146
11460.0000000000000000 0.0160863054440745 0.0120836644095057 0.0000048176684845 0.0024248552369418 0.0000000000000000 0.0015729681291424
11520.0000000000000000 0.0155973487165293 0.0117418464202550 0.0000045760170435 0.0023226318250031 0.0000000000000000 0.0015282944542278
11580.0000000000000000 0.0169276531421404 0.0131892481346767 0.0000040418817094 0.0022463241150203 0.0000000000000000 0.0014880390107340
11640.0000000000000000 0.0163283622084526 0.0127068122915257 0.0000033657260379 0.0021686198611916 0.0000000000000000 0.0014495643296974
11700.0000000000000000 0.0144445693702576 0.0109708053084411 0.0000036386438538 0.0020702422387641 0.0000000000000000 0.0013998831791985
11760.0000000000000000 0.0140145745811894 0.0106638924472698 0.0000032631987650 0.0019882693512975 0.0000000000000000 0.0013591495838571
11820.0000000000000000 0.0141863018708939 0.0109537924716270 0.0000027043090076 0.0019120567264354 0.0000000000000000 0.0013177483638239
11880.0000000000000000 0.0141017373412513 0.0109753721254880 0.0000037508204417 0.0018472221224460 0.0000000000000000 0.0012753922728757
11940.0000000000000000 0.0126705318600606 0.0096570045297721 0.0000026691010331 0.0017730808496442 0.0000000000000000 0.0012377773796113
12000.0000000000000000 0.0125395365312954 0.0096288185193076 0.0000031145084306 0.0017083844878771 0.0000000000000000 0.0011992190156800
12060.0000000000000000 0.0125231897914459 0.0097101416975179 0.0000026109679261 0.0016467558755379 0.0000000000000000 0.0011636812504640
12120.0000000000000000 0.0121851107442029 0.0094637788096282 0.0000034897405690 0.0015916275625208 0.0000000000000000 0.0011262146314850
12180.0000000000000000 0.0120326783593718 0.0094118068059498 0.0000032896857609 0.0015314133682113 0.0000000000000000 0.0010861684994498
12240.0000000000000000 0.0119329046218015 0.0093963056668306 0.0000024298872051 0.0014803842297416 0.0000000000000000 0.0010537848380242
12300.0000000000000000 0.0110642566783482 0.0086199540675056 0.0000031711758435 0.0014225189886691 0.0000000000000000 0.0010186124463300
12360.0000000000000000 0.0118737917343044 0.0095135376738636 0.0000021888901336 0.0013719479974175 0.0000000000000000 0.0009861171728898
12420.0000000000000000 0.0116439986286972 0.0093545458990261 0.0000019376564092 0.0013296974695242 0.0000000000000000 0.0009578176037377
12480.0000000000000000 0.0110342001676817 0.0088334936400877 0.0000029098405514 0.0012775875211744 0.0000000000000000 0.0009202091658681
12540.0000000000000000 0.0102363960952669 0.0081215786137251 0.0000020593202846 0.0012278394669586 0.0000000000000000 0.0008849186942986
12600.0000000000000000 0.0099757336328160 0.0079393252561704 0.0000027865129202 0.0011824774242444 0.0000000000000000 0.0008511444394810
12660.0000000000000000 0.0098568469167069 0.0079038696653477 0.0000014016575019 0.0011331282153269 0.0000000000000000 0.0008184473785303
12720.0000000000000000 0.0091165595851276 0.0072429060056591 0.0000013819661113 0.0010856189768287 0.0000000000000000 0.0007866526365285
12780.0000000000000000 0.0088801734248631 0.0070740394778898 0.0000025718793423 0.0010472659360608 0.0000000000000000 0.0007562961315702
12840.0000000000000000 0.0091752702275497 0.0074408763350220 0.0000017037124625 0.0010076974013496 0.0000000000000000 0.0007249927787157
12900.0000000000000000 0.0090677410578452 0.0073924977552026 0.0000022549642404 0.0009720331143055 0.0000000000000000 0.0007009552240967
12960.0000000000000000 0.0086146427747826 0.0070031985616649 0.0000023729182375 0.0009340226729047 0.0000000000000000 0.0006750486219755
13020.0000000000000000 0.0078645145304077 0.0063221404005677 0.0000017519029760 0.0008974434479509 0.0000000000000000 0.0006431787789132
13080.0000000000000000 0.0075770041365625 0.0060964791562552 0.0000025122336697 0.0008625459945624 0.0000000000000000 0.0006154667520752
13140.0000000000000000 0.0083548854127152 0.0069287936881428 0.0000018869574256 0.0008330809820109 0.0000000000000000 0.0005911237851359
13200.0000000000000000 0.0104552603665651 0.0090613049126367 0.0000025811627696 0.0008148899234844 0.0000000000000000 0.0005764843676743
13260.0000000000000000 0.0075515372867763 0.0062256114157989 0.0000017655937680 0.0007838013126902 0.0000000000000000 0.0005403589645192
13320.0000000000000000 0.0077687948101230 0.0064957931747414 0.0000015078075281 0.0007553581756106 0.0000000000000000 0.0005161356522428
13380.0000000000000000 0.0073809620575743 0.0061650719109263 0.0000021197306319 0.0007189776293961 0.0000000000000000 0.0004947927866200
13440.0000000000000000 0.0068424546472483 0.0056859110277549 0.0000017186191337 0.0006823902552885 0.0000000000000000 0.0004724347450712
13500.0000000000000000 0.0072717540370421 0.0061628888191072 0.0000017696841590 0.0006567526062371 0.0000000000000000 0.0004503429275387
13560.0000000000000000 0.0068635431842446 0.0058048338800949 0.0000006978512298 0.0006302461120509 0.0000000000000000 0.0004277653408690
13620.0000000000000000 0.0067871988139876 0.0057671703667057 0.0000015694531308 0.0006090076826605 0.0000000000000000 0.0004094513114906
13680.0000000000000000 0.0063441712251133 0.0053669689330499 0.0000008288492190 0.0005838782845898 0.0000000000000000 0.0003924951582546
13740.0000000000000000 0.0071518901109816 0.0062127681969161 0.0000014296144195 0.0005631423225539 0.0000000000000000 0.0003745499770921
13800.0000000000000000 0.0067064451702081 0.0058047896976877 0.0000009720649708 0.0005426603514072 0.0000000000000000 0.0003580230561425
13860.0000000000000000 0.0062342631087519 0.0053759222006442 0.0000008876841819 0.0005183690380158 0.0000000000000000 0.0003390841859101
13920.0000000000000000 0.0055937598955100 0.0047794198163080 0.0000004068850464 0.0004924935112981 0.0000000000000000 0.0003214396828576
13980.0000000000000000 0.0060475789665165 0.0052675152342966 0.0000010238070512 0.0004733616881745 0.0000000000000000 0.0003056782369942
14040.0000000000000000 0.0055564733256052 0.0048150632794727 0.0000006399076479 0.0004496171384934 0.0000000000000000 0.0002911529999913
14100.0000000000000000 0.0063494618063019 0.0056339594414744 0.0000006680096105 0.0004345197122535 0.0000000000000000 0.0002803146429634
14160.0000000000000000 0.0055611440031429 0.0048798872034967 0.0000016517519270 0.0004141824824709 0.0000000000000000 0.0002654225652482
14220.0000000000000000 0.0053806488530311 0.0047331921645602 0.0000004959678990 0.0003977137144198 0.0000000000000000 0.0002492470061521
14280.0000000000000000 0.0054990097953329 0.0048757811346674 0.0000020386691850 0.0003827901473281 0.0000000000000000 0.0002383998441523
14340.0000000000000000 0.0059280768988055 0.0053282267874788 0.0000002723203274 0.0003698008424944 0.0000000000000000 0.0002297769485048
14400.0000000000000000 0.0068445723058460 0.0062578396471181 0.0000007626393198 0.0003581042367293 0.0000000000000000 0.0002278657826787
14460.0000000000000000 0.0055309401270920 0.0049838017223588 0.0000003344145207 0.0003386340375385 0.0000000000000000 0.0002081699526740
14520.0000000000000000 0.0060315807394572 0.0055058300961476 0.0000013822376303 0.0003247010604013 0.0000000000000000 0.0001996673452780
14580.0000000000000000 0.0047554386390527 0.0042553126033925 0.0000003243613465 0.0003119690909350 0.0000000000000000 0.0001878325833787
14640.0000000000000000 0.0050203921706122 0.0045417871511633 0.0000009171803377 0.0002992384720651 0.0000000000000000 0.0001784493670460
14700.0000000000000000 0.0047897999208028 0.0043367512039601 0.0000005993442379 0.0002833491212079 0.0000000000000000 0.0001691002513969
14760.0000000000000000 0.0046490479262548 0.0042127977207572 0.0000001998113260 0.0002739988353053 0.0000000000000000 0.0001620515588663
14820.0000000000000000 0.0066111523473631 0.0061785504283255 0.0000034064333160 0.0002674489777749 0.0000000000000000 0.0001617465079467
14880.0000000000000000 0.0058176379550908 0.0053943916887871 0.0000011364285427 0.0002670556294323 0.0000000000000000 0.0001550542083287
14940.0000000000000000 0.0057188662774965 0.0053175639912309 0.0000002120692131 0.0002525934312728 0.0000000000000000 0.0001484967857797
15000.0000000000000000 0.0055683817532163 0.0051852665614244 0.0000017382615135 0.0002410621349568 0.0000000000000000 0.0001403147953216
15060.0000000000000000 0.0049392489489529 0.0045785619221980 0.0000001305564857 0.0002275164967976 0.0000000000000000 0.0001330399734716
15120.0000000000000000 0.0047058214116321 0.0043645881997605 0.0000002425788905 0.0002159086007562 0.0000000000000000 0.0001250820322249
15180.0000000000000000 0.0050653263930074 0.0047322077306575 0.0000002258212922 0.0002100607594975 0.0000000000000000 0.0001228320815601
15240.0000000000000000 0.0040676092582587 0.0037547662762006 0.0000009261436301 0.0001986519662372 0.0000000000000000 0.0001132648721909
15300.0000000000000000 0.0046064449436883 0.0042972610170653 0.0000002463689967 0.0001956864278517 0.0000000000000000 0.0001132511297746
15360.0000000000000000 0.0046545376704220 0.0043531268523053 0.0000002200528220 0.0001925575441727 0.0000000000000000 0.0001086332211221
15420.0000000000000000 0.0043430505283716 0.0040567887485377 0.0000001861732387 0.0001822132427707 0.0000000000000000 0.0001038623638246
15480.0000000000000000 0.0057729108228881 0.0054843021528911 0.0000009498672968 0.0001799548450952 0.0000000000000000 0.0001077039576049
15540.0000000000000000 0.0051442928210166 0.0048645526993069 0.0000004513608835 0.0001754492496140 0.0000000000000000 0.0001038395112122
15600.0000000000000000 0.0046663282951225 0.0044002769680664 0.0000001747310804 0.0001694658650367 0.0000000000000000 0.0000964107309391
15660.0000000000000000 0.0041566360222093 0.0039091302536057 0.0000008717942514 0.0001569400677312 0.0000000000000000 0.0000896939066210
15720.0000000000000000 0.0037426683262397 0.0035063282431326 0.0000004585569482 0.0001495306868222 0.0000000000000000 0.0000863508393367
15780.0000000000000000 0.0049374001207028 0.0047007760565818 0.0000006204211009 0.0001497816107915 0.0000000000000000 0.0000862220322285
15840.0000000000000000 0.0044940295802758 0.0042618325798467 0.0000003304107354 0.0001478226473142 0.0000000000000000 0.0000840439423795
15900.0000000000000000 0.0043797676090942 0.0041581147815986 0.0000007840456309 0.0001402776414989 0.0000000000000000 0.0000805911403657
15960.0000000000000000 0.0048586215496814 0.0046442957246976 0.0000001829739191 0.0001343416790676 0.0000000000000000 0.0000798011719971
16020.0000000000000000 0.0042974170128517 0.0040897861271665 0.0000002351504209 0.0001301334571851 0.0000000000000000 0.0000772622780793
16080.0000000000000000 0.0042173958539336 0.0040227433398760 0.0000000799123479 0.0001211566613069 0.0000000000000000 0.0000734159404028
16140.0000000000000000 0.0066403746647122 0.0064292819549394 0.0000000316040688 0.0001266683120316 0.0000000000000000 0.0000843927936724
16200.0000000000000000 0.0045187130032457 0.0043230152592246 0.0000005532365095 0.0001205816207755 0.0000000000000000 0.0000745628867361
16260.0000000000000000 0.0044203533157746 0.0042370167652692 0.0000007378174613 0.0001138616590549 0.0000000000000000 0.0000687370739892
16320.0000000000000000 0.0041211802597845 0.0039469138258684 0.0000001347291699 0.0001065976281400 0.0000000000000000 0.0000675340766062
16380.0000000000000000 0.0043781558118038 0.0042034201685013 0.0000003265510392 0.0001065080926468 0.0000000000000000 0.0000679009996166
16440.0000000000000000 0.0043472825574115 0.0041725182094219 0.0000001652178365 0.0001063445141304 0.0000000000000000 0.0000682546160227
16500.0000000000000000 0.0042767520058526 0.0041141200474569 0.0000002717002691 0.0000991794025108 0.0000000000000000 0.0000631808556158
16560.0000000000000000 0.0044563290103404 0.0042923343648636 0.0000000505803004 0.0000994457162462 0.0000000000000000 0.0000644983489303
16620.0000000000000000 0.0041930533168161 0.0040365889959058 0.0000003898284378 0.0000946159666179 0.0000000000000000 0.0000614585258545
16680.0000000000000000 0.0043880823474419 0.0042414794468933 0.0000012303229491 0.0000867162153791 0.0000000000000000 0.0000586563622204
16740.0000000000000000 0.0049759542788921 0.0048235643231755 0.0000000726828004 0.0000904514379892 0.0000000000000000 0.0000618658349269
16800.0000000000000000 0.0045256160102659 0.0043718420524249 0.0000005555007789 0.0000913731950224 0.0000000000000000 0.0000618452620397
16860.0000000000000000 0.0058306822201021 0.0056722703758132 0.0000002599367372 0.0000920458647778 0.0000000000000000 0.0000661060427739
16920.0000000000000000 0.0051155011866600 0.0049598683157861 0.0000003805751348 0.0000887580509237 0.0000000000000000 0.0000664942448153
16980.0000000000000000 0.0040993716307143 0.0039600817652043 0.0000001030730370 0.0000814736907148 0.0000000000000000 0.0000577131017582
17040.0000000000000000 0.0046093128064623 0.0044731018652319 0.0000005286679719 0.0000791531147590 0.0000000000000000 0.0000565291584995
17100.0000000000000000 0.0039735705633790 0.0038440973995679 0.0000000507494344 0.0000757819596886 0.0000000000000000 0.0000536404546881
17160.0000000000000000 0.0043903862082460 0.0042605886955952 0.0000001043971290 0.0000756792669326 0.0000000000000000 0.0000540138485892
17220.0000000000000000 0.0042426742501376 0.0041098012345566 0.0000006442524348 0.0000779493602352 0.0000000000000000 0.0000542794029109
17280.0000000000000000 0.0046525873139682 0.0045203612622908 0.0000003819212278 0.0000773356500709 0.0000000000000000 0.0000545084803787
17340.0000000000000000 0.0041314667469420 0.0039968772031080 0.0000007603446780 0.0000784777860041 0.0000000000000000 0.0000553514131519
17400.0000000000000000 0.0035542582337125 0.0034341548998983 0.0000002390509358 0.0000698033693186 0.0000000000000000 0.0000500609135598
17460.0000000000000000 0.0034533193154979 0.0033352371260608 0.0000003202603933 0.0000681700882337 0.0000000000000000 0.0000495918408100
17520.0000000000000000 0.0040742706075172 0.0039531170031807 0.0000001846990792 0.0000710747874220 0.0000000000000000 0.0000498941178353
17580.0000000000000000 0.0049732603539017 0.0048380082612782 0.0000002673536878 0.0000789230626927 0.0000000000000000 0.0000560616762431
17640.0000000000000000 0.0052242969862189 0.0050851779550055 0.0000003465891497 0.0000802333305260 0.0000000000000000 0.0000585391115378
17700.0000000000000000 0.0054020863127729 0.0052634443628989 0.0000001712131258 0.0000808819343535 0.0000000000000000 0.0000575888023947
17760.0000000000000000 0.0046123384115376 0.0044806811879993 0.0000002261182599 0.0000749018697701 0.0000000000000000 0.0000565292355083
17820.0000000000000000 0.0038978817424021 0.0037754928161209 0.0000001468305465 0.0000712860156763 0.0000000000000000 0.0000509560800584
17880.0000000000000000 0.0040570815103554 0.0039361789546748 0.0000000733826149 0.0000715087117500 0.0000000000000000 0.0000493204613157
17940.0000000000000000 0.0040821029840560 0.0039627884514731 0.0000002403497584 0.0000709254680254 0.0000000000000000 0.0000481487147990
18000.0000000000000000 0.0044120819564966 0.0042899042787667 0.0000007178605219 0.0000732755544269 0.0000000000000000 0.0000481842627810
18060.0000000000000000 0.0047758440980498 0.0046503489734149 0.0000002284419967 0.0000749786273491 0.0000000000000000 0.0000502880552890
18120.0000000000000000 0.0046685029967347 0.0045433840762577 0.0000003253790840 0.0000739248046312 0.0000000000000000 0.0000508687367618
18180.0000000000000000 0.0074464441470788 0.0073067434721562 0.0000002861000835 0.0000776373405760 0.0000000000000000 0.0000617772342631
18240.0000000000000000 0.0056603414908822 0.0055212511792393 0.0000005993460389 0.0000792389265613 0.0000000000000000 0.0000592520390427
18300.0000000000000000 0.0043590005617879 0.0042291908354081 0.0000002339752051 0.0000767503587915 0.0000000000000000 0.0000528253923832
18360.0000000000000000 0.0040521152482639 0.0039344240352090 0.0000005581304463 0.0000702575304737 0.0000000000000000 0.0000468755521349
18420.0000000000000000 0.0039871127190949 0.0038684599225253 0.0000005768654767 0.0000702071564161 0.0000000000000000 0.0000478687746768
18480.0000000000000000 0.0041337013576350 0.0040160783758680 0.0000000787995049 0.0000698804750592 0.0000000000000000 0.0000476637072029
18540.0000000000000000 0.0042294493080450 0.0041108301504834 0.0000011995288736 0.0000700764221350 0.0000000000000000 0.0000473432065530
18600.0000000000000000 0.0039308420055121 0.0038133376539097 0.0000001791744013 0.0000691085672501 0.0000000000000000 0.0000482166099509
18660.0000000000000000 0.0037689774264510 0.0036566081883636 0.0000007842948332 0.0000662356263700 0.0000000000000000 0.0000453493168842
18720.0000000000000000 0.0053061939737964 0.0051786105643408 0.0000027169820798 0.0000739074531612 0.0000000000000000 0.0000509589742146
18780.0000000000000000 0.0050214179866510 0.0048862576161220 0.0000000620174358 0.0000821737141500 0.0000000000000000 0.0000529246389431
18840.0000000000000000 0.0043945641726208 0.0042715062281617 0.0000001679678093 0.0000749837754666 0.0000000000000000 0.0000479062011833
18900.0000000000000000 0.0055257523806319 0.0053934724911616 0.0000003685051296 0.0000762258030495 0.0000000000000000 0.0000556855812912
18960.0000000000000000 0.0044039966797389 0.0042780115534253 0.0000001282362401 0.0000731209067212 0.0000000000000000 0.0000527359833523
19020.0000000000000000 0.0033024243971440 0.0031878797886584 0.0000007801126231 0.0000692468473108 0.0000000000000000 0.0000445176485517
19080.0000000000000000 0.0032912000557994 0.0031835817294789 0.0000008128391633 0.0000643428982629 0.0000000000000000 0.0000424625888943
19140.0000000000000000 0.0035892684482603 0.0034793296797561 0.0000000334040885 0.0000653904263496 0.0000000000000000 0.0000445149380661
19200.0000000000000000 0.0042496825434672 0.0041315290078964 0.0000013259752453 0.0000699350826772 0.0000000000000000 0.0000468924776482
19260.0000000000000000 0.0045437849535682 0.0044234636722775 0.0000002035305719 0.0000729950525216 0.0000000000000000 0.0000471226981972
19320.0000000000000000 0.0057557019115368 0.0056306409669833 0.0000007351655640 0.0000716927589744 0.0000000000000000 0.0000526330200150
19380.0000000000000000 0.0056666580332153 0.0055352221786724 0.0000001351366088 0.0000764115279626 0.0000000000000000 0.0000548891899715
19440.0000000000000000 0.0049235131135654 0.0047961671809692 0.0000003141118791 0.0000747598188088 0.0000000000000000 0.0000522720019082
19500.0000000000000000 0.0042627173111991 0.0041416380893218 0.0000001970600733 0.0000719694670740 0.0000000000000000 0.0000489126947299
19560.0000000000000000 0.0039169756599242 0.0037995111444149 0.0000004689115903 0.0000707327181281 0.0000000000000000 0.0000462628857909
19620.0000000000000000 0.0045062705690195 0.0043919119716243 0.0000012294223538 0.0000670874883509 0.0000000000000000 0.0000460416866906
19680.0000000000000000 0.0043789015340140 0.0042642008619568 0.0000001251229367 0.0000685476348727 0.0000000000000000 0.0000460279142478
19740.0000000000000000 0.0038969344711265 0.0037873654745791 0.0000003114006660 0.0000651598582440 0.0000000000000000 0.0000440977376374
19800.0000000000000000 0.0037083228112964 0.0035980721597083 0.0000004983117579 0.0000653748951336 0.0000000000000000 0.0000443774446966
19860.0000000000000000 0.0041121095807252 0.0039953037592988 0.0000002316363007 0.0000692146185577 0.0000000000000000 0.0000473595665679
19920.0000000000000000 0.0045095135296492 0.0043945262632322 0.0000010048167542 0.0000677600779450 0.0000000000000000 0.0000462223717178
19980.0000000000000000 0.0059259958636622 0.0057974826456694 0.0000006164376815 0.0000719263706860 0.0000000000000000 0.0000559704096252
20040.0000000000000000 0.0047628880876623 0.0046409964280443 0.0000000701788282 0.0000709010857377 0.0000000000000000 0.0000509203950521
20100.0000000000000000 0.0021905691505247 0.0020984424688712 0.0000002141618342 0.0000544930346689 0.0000000000000000 0.0000374194851504
20160.0000000000000000 0.0011573168551160 0.0010859960393903 0.0000001070945116 0.0000402517763641 0.0000000000000000 0.0000309619448500
20220.0000000000000000 0.0009022231960649 0.0008437612142099 0.0000000606914487 0.0000313259623845 0.0000000000000000 0.0000270753280218
20280.0000000000000000 0.0006049093200326 0.0005524004724188 0.0000000932735459 0.0000265732670140 0.0000000000000000 0.0000258423070538
20340.0000000000000000 0.0006041643037596 0.0005557240672173 0.0000000369138804 0.0000233608891369 0.0000000000000000 0.0000250424335249
20400.0000000000000000 0.0004253347301900 0.0003802263301237 0.0000000312481055 0.0000209321419133 0.0000000000000000 0.0000241450100475
20460.0000000000000000 0.0003230517364701 0.0002819907520986 0.0000000171052889 0.0000185180509410 0.0000000000000000 0.0000225258281416
20520.0000000000000000 0.0002793670307278 0.0002411260619149 0.0000000352513749 0.0000165437752413 0.0000000000000000 0.0000216619421967
20580.0000000000000000 0.0003337901388919 0.0002972613598101 0.0000000360930206 0.0000153226821791 0.0000000000000000 0.0000211700038821
20640.0000000000000000 0.0003789877445573 0.0003435214280334 0.0000000151149707 0.0000145678392166 0.0000000000000000 0.0000208833623366
20700.0000000000000000 0.0002881605249350 0.0002539290438828 0.0000000221765580 0.0000136648668081 0.0000000000000000 0.0000205444376861
20760.0000000000000000 0.0003099306497226 0.0002763786777388 0.0000000229672841 0.0000130330700474 0.0000000000000000 0.0000204959346522
20820.0000000000000000 0.0002579426363495 0.0002256489525235 0.0000000114051979 0.0000121870264313 0.0000000000000000 0.0000200952521968
20880.0000000000000000 0.0002196521754455 0.0001883157217532 0.0000000263935231 0.0000115881968296 0.0000000000000000 0.0000197218633396
20940.0000000000000000 0.0002320817816760 0.0002013960195767 0.0000000098468854 0.0000111996207317 0.0000000000000000 0.0000194762944822
21000.0000000000000000 0.0002568784449621 0.0002269263594630 0.0000000307330734 0.0000107714763629 0.0000000000000000 0.0000191498760628
21060.0000000000000000 0.0002097136803732 0.0001804086383066 0.0000000250137782 0.0000103182281755 0.0000000000000000 0.0000189618001130
21120.0000000000000000 0.0002018155469641 0.0001734025499305 0.0000000214290626 0.0000097354920715 0.0000000000000000 0.0000186560758995
21180.0000000000000000 0.0002004474679146 0.0001723846559157 0.0000000564257591 0.0000094087195908 0.0000000000000000 0.0000185976666490
21240.0000000000000000 0.0001847411125335 0.0001571355660605 0.0000000096292593 0.0000091929606046 0.0000000000000000 0.0000184029566091
21300.0000000000000000 0.0001805984204580 0.0001537099068030 0.0000000036479247 0.0000086839098434 0.0000000000000000 0.0000182009558869
21360.0000000000000000 0.0001870842173514 0.0001605626649840 0.0000000357262550 0.0000083951932651 0.0000000000000000 0.0000180906328474
21420.0000000000000000 0.0001780926028112 0.0001518106348387 0.0000000074936504 0.0000082305116797 0.0000000000000000 0.0000180439626423
21480.0000000000000000 0.0001746640088345 0.0001488316495496 0.0000000349310470 0.0000078778620462 0.0000000000000000 0.0000179195661917
21540.0000000000000000 0.0001992446365023 0.0001738675672281 0.0000000469844126 0.0000075091866952 0.0000000000000000 0.0000178208981663
21600.0000000000000000 0.0001445751234846 0.0001195991698719 0.0000000086359937 0.0000072709840226 0.0000000000000000 0.0000176963335964
21660.0000000000000000 0.0001673291378935 0.0001426509761952 0.0000000091597904 0.0000070341025446 0.0000000000000000 0.0000176348993633
21720.0000000000000000 0.0001611934479647 0.0001366024622060 0.0000000260491965 0.0000069934606900 0.0000000000000000 0.0000175714758722
21780.0000000000000000 0.0001471384050515 0.0001229433826153 0.0000000139652005 0.0000066565335052 0.0000000000000000 0.0000175245237304
21840.0000000000000000 0.0001322039229119 0.0001083703498123 0.0000000062707726 0.0000063819562010 0.0000000000000000 0.0000174453461260
21900.0000000000000000 0.0001486212149613 0.0001250522114908 0.0000000066419462 0.0000062245069777 0.0000000000000000 0.0000173378545465
21960.0000000000000000 0.0001306062760214 0.0001073364093791 0.0000000141462189 0.0000060283208478 0.0000000000000000 0.0000172273995756
22020.0000000000000000 0.0001321137330559 0.0001090410769710 0.0000000078900577 0.0000058932526515 0.0000000000000000 0.0000171715133758
22080.0000000000000000 0.0001272491291234 0.0001043979714509 0.0000000043028691 0.0000057441806189 0.0000000000000000 0.0000171026741846
22140.0000000000000000 0.0001268911377123 0.0001041799421730 0.0000000072211653 0.0000056584767121 0.0000000000000000 0.0000170454976619
22200.0000000000000000 0.0001073915077377 0.0000850455585048 0.0000000128071927 0.0000053666950153 0.0000000000000000 0.0000169664470249
22260.0000000000000000 0.0001038505642141 0.0000818209799889 0.0000000109016220 0.0000051461836021 0.0000000000000000 0.0000168724990011
22320.0000000000000000 0.0001000748303974 0.0000782422619230 0.0000000124928134 0.0000049754281526 0.0000000000000000 0.0000168446475084
22380.0000000000000000 0.0000918770473085 0.0000702677723460 0.0000000021664620 0.0000048143189002 0.0000000000000000 0.0000167927896002
22440.0000000000000000 0.0000922100398455 0.0000707856064505 0.0000000075131295 0.0000046752330663 0.0000000000000000 0.0000167416871992
22500.0000000000000000 0.0000884496120755 0.0000672794448625 0.0000000144560199 0.0000044794902119 0.0000000000000000 0.0000166762209812
22560.0000000000000000 0.0000814195159288 0.0000604959342951 0.0000000061166450 0.0000043244312451 0.0000000000000000 0.0000165930337436
22620.0000000000000000 0.0000852296565865 0.0000644289667516 0.0000000052846268 0.0000042082715348 0.0000000000000000 0.0000165871336732
22680.0000000000000000 0.0000740763436991 0.0000534678657242 0.0000000013562991 0.0000040656344411 0.0000000000000000 0.0000165414872347
22740.0000000000000000 0.0000819739793745 0.0000614268232769 0.0000000023894603 0.0000040069229762 0.0000000000000000 0.0000165378436611
22800.0000000000000000 0.0000681409132992 0.0000477808590622 0.0000000065033589 0.0000038863272027 0.0000000000000000 0.0000164672236754
22860.0000000000000000 0.0000685622072882 0.0000483981754142 0.0000000055401214 0.0000037433645917 0.0000000000000000 0.0000164151271608
22920.0000000000000000 0.0000677426274843 0.0000477519744247 0.0000000036936115 0.0000036221602085 0.0000000000000000 0.0000163647992396
22980.0000000000000000 0.0000666550264047 0.0000467535154152 0.0000000019898980 0.0000035556090066 0.0000000000000000 0.0000163439120849
23040.0000000000000000 0.0000710315461518 0.0000512094380130 0.0000000036736052 0.0000034836083308 0.0000000000000000 0.0000163348262028
23100.0000000000000000 0.0000653770270628 0.0000456277543443 0.0000000023617995 0.0000034161377477 0.0000000000000000 0.0000163307731712
23160.0000000000000000 0.0000624441238566 0.0000428508536960 0.0000000045118215 0.0000032990072382 0.0000000000000000 0.0000162897511008
23220.0000000000000000 0.0000658904132712 0.0000463752616509 0.0000000048520223 0.0000032250984903 0.0000000000000000 0.0000162852011077
23280.0000000000000000 0.0000565666537684 0.0000371994765859 0.0000000087795004 0.0000030971456942 0.0000000000000000 0.0000162612519880
23340.0000000000000000 0.0000580341809443 0.0000387890259911 0.0000000043787710 0.0000030066236180 0.0000000000000000 0.0000162341525641
23400.0000000000000000 0.0000549096730219 0.0000357867952920 0.0000000009099445 0.0000029096371785 0.0000000000000000 0.0000162123306069
23460.0000000000000000 0.0000554649291612 0.0000364363337608 0.0000000032981487 0.0000028335631960 0.0000000000000000 0.0000161917340557
23520.0000000000000000 0.0000545157758579 0.0000355525249383 0.0000000029185181 0.0000027760064847 0.0000000000000000 0.0000161843259168
23580.0000000000000000 0.0000509128241860 0.0000320433035828 0.0000000017840097 0.0000026917305709 0.0000000000000000 0.0000161760060226
23640.0000000000000000 0.0000509347404070 0.0000321497186194 0.0000000074479488 0.0000026246543984 0.0000000000000000 0.0000161529194405
23700.0000000000000000 0.0000500563999880 0.0000313708554469 0.0000000024512672 0.0000025444639973 0.0000000000000000 0.0000161386292766
23760.0000000000000000 0.0000495131863400 0.0000308878226021 0.0000000037081825 0.0000024989713488 0.0000000000000000 0.0000161226842066
23820.0000000000000000 0.0000494357227271 0.0000308709863535 0.0000000016686739 0.0000024407206194 0.0000000000000000 0.0000161223470804
23880.0000000000000000 0.0000481554951578 0.0000296703322753 0.0000000026723270 0.0000023718568866 0.0000000000000000 0.0000161106336690
23940.0000000000000000 0.0000467037474692 0.0000282830599209 0.0000000019907468 0.0000023252065424 0.0000000000000000 0.0000160934902591
24000.0000000000000000 0.0000474638490112 0.0000291124612668 0.0000000013384958 0.0000022695127615 0.0000000000000000 0.0000160805364871
24060.0000000000000000 0.0000454903246826 0.0000271960192784 0.0000000043278255 0.0000022181135010 0.0000000000000000 0.0000160718640778
24120.0000000000000000 0.0000432568729041 0.0000250227773169 0.0000000009316674 0.0000021673299031 0.0000000000000000 0.0000160658340167
24180.0000000000000000 0.0000426057427640 0.0000244398305668 0.0000000012203514 0.0000021092680361 0.0000000000000000 0.0000160554238096
24240.0000000000000000 0.0000429973577036 0.0000248844515639 0.0000000018595178 0.0000020626240110 0.0000000000000000 0.0000160484226108
24300.0000000000000000 0.0000432397180223 0.0000251761411989 0.0000000022183620 0.0000020145767605 0.0000000000000000 0.0000160467817009
24360.0000000000000000 0.0000404707670544 0.0000224659548574 0.0000000043004719 0.0000019709767384 0.0000000000000000 0.0000160295349867
24420.0000000000000000 0.0000404628587562 0.0000225175210475 0.0000000012977762 0.0000019257798942 0.0000000000000000 0.0000160182600382
24480.0000000000000000 0.0000395306639278 0.0000216361738594 0.0000000012109006 0.0000018888822611 0.0000000000000000 0.0000160043969066
24540.0000000000000000 0.0000391391380329 0.0000212915751942 0.0000000016759600 0.0000018466056637 0.0000000000000000 0.0000159992812151
24600.0000000000000000 0.0000388744784269 0.0000210689789131 0.0000000013314297 0.0000018092955664 0.0000000000000000 0.0000159948725178
24660.0000000000000000 0.0000397864455385 0.0000220157509153 0.0000000020076396 0.0000017790615605 0.0000000000000000 0.0000159896254230
24720.0000000000000000 0.0000381693286553 0.0000204398149466 0.0000000016279297 0.0000017450844408 0.0000000000000000 0.0000159828013382
24780.0000000000000000 0.0000370900499932 0.0000194024702857 0.0000000014919461 0.0000017054681474 0.0000000000000000 0.0000159806196140
24840.0000000000000000 0.0000371968699346 0.0000195375314007 0.0000000010282692 0.0000016771700987 0.0000000000000000 0.0000159811401659
24900.0000000000000000 0.0000388552453767 0.0000212370263424 0.0000000014232480 0.0000016423020414 0.0000000000000000 0.0000159744937450
24960.0000000000000000 0.0000373251864698 0.0000197501291129 0.0000000016081707 0.0000016075281505 0.0000000000000000 0.0000159659210358
25020.0000000000000000 0.0000358074446328 0.0000182748010472 0.0000000008753127 0.0000015723705570 0.0000000000000000 0.0000159593977160
25080.0000000000000000 0.0000368111706005 0.0000193173332122 0.0000000011489509 0.0000015385811600 0.0000000000000000 0.0000159541072774
25140.0000000000000000 0.0000349679835551 0.0000175081050763 0.0000000022301795 0.0000015029105734 0.0000000000000000 0.0000159547377259
25200.0000000000000000 0.0000344736872300 0.0000170519865187 0.0000000010204547 0.0000014707291638 0.0000000000000000 0.0000159499510928
25260.0000000000000000 0.0000351963413341 0.0000178025159779 0.0000000013430635 0.0000014445704819 0.0000000000000000 0.0000159479118108
25320.0000000000000000 0.0000345243712103 0.0000171538995267 0.0000000014614853 0.0000014229919022 0.0000000000000000 0.0000159460182961
25380.0000000000000000 0.0000343063266909 0.0000169699849659 0.0000000012460775 0.0000013962777054 0.0000000000000000 0.0000159388179421
25440.0000000000000000 0.0000339968571670 0.0000166845390301 0.0000000008720486 0.0000013748416764 0.0000000000000000 0.0000159366044118
25500.0000000000000000 0.0000337358063858 0.0000164535240392 0.0000000015961074 0.0000013514118455 0.0000000000000000 0.0000159292743937
25560.0000000000000000 0.0000334449820203 0.0000161862403813 0.0000000010796165 0.0000013328223840 0.0000000000000000 0.0000159248396385
25620.0000000000000000 0.0000328986778747 0.0000156618389249 0.0000000012045496 0.0000013127464906 0.0000000000000000 0.0000159228879095
25680.0000000000000000 0.0000332190961979 0.0000159986976937 0.0000000010013212 0.0000012916035348 0.0000000000000000 0.0000159277936483
25740.0000000000000000 0.0000327267587179 0.0000155364071759 0.0000000008798531 0.0000012695824691 0.0000000000000000 0.0000159198892199
25800.0000000000000000 0.0000322474487941 0.0000150765379850 0.0000000007435769 0.0000012523510366 0.0000000000000000 0.0000159178161956
25860.0000000000000000 0.0000321944465907 0.0000150477425209 0.0000000009998610 0.0000012307902094 0.0000000000000000 0.0000159149139994
25920.0000000000000000 0.0000316990287655 0.0000145722171551 0.0000000008550750 0.0000012128039442 0.0000000000000000 0.0000159131525912
25980.0000000000000000 0.0000316909356314 0.0000145874802632 0.0000000008022114 0.0000011906758553 0.0000000000000000 0.0000159119773015
26040.0000000000000000 0.0000316650219148 0.0000145842445258 0.0000000011097993 0.0000011698009134 0.0000000000000000 0.0000159098666763
26100.0000000000000000 0.0000319634017783 0.0000149038364987 0.0000000011555165 0.0000011503218041 0.0000000000000000 0.0000159080879590
26160.0000000000000000 0.0000316311116736 0.0000145930207934 0.0000000006943816 0.0000011314232724 0.0000000000000000 0.0000159059732262
26220.0000000000000000 0.0000312827704034 0.0000142645285147 0.0000000008448871 0.0000011142350395 0.0000000000000000 0.0000159031619621
26280.0000000000000000 0.0000309026916470 0.0000139040872809 0.0000000006929380 0.0000010966889312 0.0000000000000000 0.0000159012224969
26340.0000000000000000 0.0000311987081463 0.0000142172603161 0.0000000007635194 0.0000010816671714 0.0000000000000000 0.0000158990171394
26400.0000000000000000 0.0000307647653411 0.0000138018482860 0.0000000007995748 0.0000010665676308 0.0000000000000000 0.0000158955498496
26460.0000000000000000 0.0000308520423010 0.0000139049813398 0.0000000009334152 0.0000010520239646 0.0000000000000000 0.0000158941035814
26520.0000000000000000 0.0000306454055739 0.0000137142231872 0.0000000009230612 0.0000010373891890 0.0000000000000000 0.0000158928701364
26580.0000000000000000 0.0000304765307029 0.0000135615888283 0.0000000007248578 0.0000010224611617 0.0000000000000000 0.0000158917558550
26640.0000000000000000 0.0000304002415435 0.0000134999010916 0.0000000007564386 0.0000010095962855 0.0000000000000000 0.0000158899877277
26700.0000000000000000 0.0000301237315444 0.0000132373193033 0.0000000007592539 0.0000009973956720 0.0000000000000000 0.0000158882573152
26760.0000000000000000 0.0000299202623829 0.0000130487567332 0.0000000005616688 0.0000009842019981 0.0000000000000000 0.0000158867419828
26820.0000000000000000 0.0000300448226717 0.0000131848325199 0.0000000005224659 0.0000009724991427 0.0000000000000000 0.0000158869685432
26880.0000000000000000 0.0000298389609305 0.0000129954935463 0.0000000007500910 0.0000009587380072 0.0000000000000000 0.0000158839792860
26940.0000000000000000 0.0000298792409819 0.0000130507359147 0.0000000006745351 0.0000009462231398 0.0000000000000000 0.0000158816073922
27000.0000000000000000 0.0000298310831418 0.0000130159671618 0.0000000006446649 0.0000009328086119 0.0000000000000000 0.0000158816627032
27060.0000000000000000 0.0000297922910070 0.0000129861012812 0.0000000005907270 0.0000009221334772 0.0000000000000000 0.0000158834655216
27120.0000000000000000 0.0000295721296014 0.0000127780498345 0.0000000006326342 0.0000009107446901 0.0000000000000000 0.0000158827024427
27180.0000000000000000 0.0000294528127288 0.0000126727204830 0.0000000005580725 0.0000008994137692 0.0000000000000000 0.0000158801204040
27240.0000000000000000 0.0000294938104037 0.0000127237405742 0.0000000004777201 0.0000008898008339 0.0000000000000000 0.0000158797912755
27300.0000000000000000 0.0000295459200786 0.0000127840604729 0.0000000007112407 0.0000008801932099 0.0000000000000000 0.0000158809551552
27360.0000000000000000 0.0000293257911044 0.0000125763714916 0.0000000004934423 0.0000008699112047 0.0000000000000000 0.0000158790149659
27420.0000000000000000 0.0000293574783540 0.0000126182429462 0.0000000005055374 0.0000008603346305 0.0000000000000000 0.0000158783952400
27480.0000000000000000 0.0000291596129167 0.0000124298986093 0.0000000003898142 0.0000008513582035 0.0000000000000000 0.0000158779662898
27540.0000000000000000 0.0000291774800252 0.0000124584349126 0.0000000005625099 0.0000008414396521 0.0000000000000000 0.0000158770429506
27600.0000000000000000 0.0000290666833563 0.0000123573512536 0.0000000005139601 0.0000008320435590 0.0000000000000000 0.0000158767745836
27660.0000000000000000 0.0000289594630362 0.0000122597625208 0.0000000004564795 0.0000008226799009 0.0000000000000000 0.0000158765641350
27720.0000000000000000 0.0000289793964946 0.0000122885240776 0.0000000004721965 0.0000008141705400 0.0000000000000000 0.0000158762296806
27780.0000000000000000 0.0000288886942026 0.0000122077909740 0.0000000005581436 0.0000008055190962 0.0000000000000000 0.0000158748259887
27840.0000000000000000 0.0000288551009520 0.0000121833726511 0.0000000004450407 0.0000007964862751 0.0000000000000000 0.0000158747969851
27900.0000000000000000 0.0000289045240184 0.0000122415349261 0.0000000004339086 0.0000007877738314 0.0000000000000000 0.0000158747813524
27960.0000000000000000 0.0000287605098036 0.0000121056100922 0.0000000004338679 0.0000007796878779 0.0000000000000000 0.0000158747779656
28020.0000000000000000 0.0000287082650940 0.0000120607110425 0.0000000004160792 0.0000007722401579 0.0000000000000000 0.0000158748978144
28080.0000000000000000 0.0000286700457055 0.0000120309770781 0.0000000003572434 0.0000007650732103 0.0000000000000000 0.0000158736381736
28140.0000000000000000 0.0000286238065798 0.0000119909706965 0.0000000004402238 0.0000007580255548 0.0000000000000000 0.0000158743701047
28200.0000000000000000 0.0000286204003313 0.0000119950831542 0.0000000003867420 0.0000007513878077 0.0000000000000000 0.0000158735426274
28260.0000000000000000 0.0000285529910193 0.0000119356468918 0.0000000004089664 0.0000007438895207 0.0000000000000000 0.0000158730456404
28320.0000000000000000 0.0000285224695452 0.0000119114444006 0.0000000003864661 0.0000007372757158 0.0000000000000000 0.0000158733629627
28380.0000000000000000 0.0000284896888277 0.0000118851726538 0.0000000005202799 0.0000007306095068 0.0000000000000000 0.0000158733863871
28440.0000000000000000 0.0000285098256257 0.0000119123481870 0.0000000004428820 0.0000007239769297 0.0000000000000000 0.0000158730576270
28500.0000000000000000 0.0000284354284492 0.0000118430348438 0.0000000003868574 0.0000007176937166 0.0000000000000000 0.0000158743130313
28560.0000000000000000 0.0000284124217248 0.0000118253367842 0.0000000003080157 0.0000007111349277 0.0000000000000000 0.0000158756419973
28620.0000000000000000 0.0000283570780471 0.0000117760142932 0.0000000003008574 0.0000007051086964 0.0000000000000000 0.0000158756542000
28680.0000000000000000 0.0000283374936728 0.0000117599597914 0.0000000003322002 0.0000006997738738 0.0000000000000000 0.0000158774278075
28740.0000000000000000 0.0000283717096825 0.0000117997845569 0.0000000003287464 0.0000006941757046 0.0000000000000000 0.0000158774206746
28800.0000000000000000 0.0000282814107577 0.0000117142053282 0.0000000003788760 0.0000006889235040 0.0000000000000000 0.0000158779030495
28860.0000000000000000 0.0000282973228183 0.0000117348109052 0.0000000003142921 0.0000006836100324 0.0000000000000000 0.0000158785875886
28920.0000000000000000 0.0000282391786847 0.0000116816155792 0.0000000003118780 0.0000006782736054 0.0000000000000000 0.0000158789776221
28980.0000000000000000 0.0000281868235761 0.0000116339526532 0.0000000003385033 0.0000006728183558 0.0000000000000000 0.0000158797140638
29040.0000000000000000 0.0000281960889897 0.0000116477158471 0.0000000003204447 0.0000006675855284 0.0000000000000000 0.0000158804671694
29100.0000000000000000 0.0000281583487624 0.0000116143230841 0.0000000003088507 0.0000006627730819 0.0000000000000000 0.0000158809437457
29160.0000000000000000 0.0000281307267548 0.0000115914049653 0.0000000003045729 0.0000006581870174 0.0000000000000000 0.0000158808301992
29220.0000000000000000 0.0000281132582540 0.0000115777278747 0.0000000002608686 0.0000006536951404 0.0000000000000000 0.0000158815743702
29280.0000000000000000 0.0000281053838209 0.0000115734844963 0.0000000002839314 0.0000006492378170 0.0000000000000000 0.0000158823775763
29340.0000000000000000 0.0000280890609379 0.0000115604732812 0.0000000003309366 0.0000006447764611 0.0000000000000000 0.0000158834802589
29400.0000000000000000 0.0000280747213410 0.0000115500353261 0.0000000003238973 0.0000006403019672 0.0000000000000000 0.0000158840601505
29460.0000000000000000 0.0000280505794908 0.0000115293963568 0.0000000002765996 0.0000006360461445 0.0000000000000000 0.0000158848603899
29520.0000000000000000 0.0000280499288430 0.0000115319865445 0.0000000003153709 0.0000006319457299 0.0000000000000000 0.0000158856811978
29580.0000000000000000 0.0000280275951998 0.0000115126317370 0.0000000002429808 0.0000006277443183 0.0000000000000000 0.0000158869761636
29640.0000000000000000 0.0000280147564790 0.0000115036322532 0.0000000002901040 0.0000006236472427 0.0000000000000000 0.0000158871868791
29700.0000000000000000 0.0000279937501933 0.0000114849874961 0.0000000002659612 0.0000006199678173 0.0000000000000000 0.0000158885289187
29760.0000000000000000 0.0000279890807437 0.0000114834042965 0.0000000002735166 0.0000006162303653 0.0000000000000000 0.0000158891725653
29820.0000000000000000 0.0000279504548725 0.0000114479074042 0.0000000002458753 0.0000006126296585 0.0000000000000000 0.0000158896719345
29880.0000000000000000 0.0000279425720885 0.0000114430963152 0.0000000002496974 0.0000006090620190 0.0000000000000000 0.0000158901640569
29940.0000000000000000 0.0000279308073025 0.0000114338414472 0.0000000002500456 0.0000006054728014 0.0000000000000000 0.0000158912430083
30000.0000000000000000 0.0000279121981381 0.0000114182699823 0.0000000002488848 0.0000006017559330 0.0000000000000000 0.0000158919233379


==> figures/flow_field_reconstruction/expansionramp/velocityX_xy_minmax.txt <==
# field, ref, rhs
2.3664319132 -5.0000000000 -5.0000000000
2.5723574031 -1.0000000000 -1.0000000000


==> figures/free_shape_inference/cylinder/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0631069625 -4.0000000000 -4.0000000000
3.0493940154 0.0000000000 2.0000000000


==> figures/free_shape_inference/cylinder/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277887592163606 0.3905861963672327 0.0000000000000000 0.8233051305823552 0.1621906517112998 0.0000000000000000
0.3211036303256645 0.3873336413488486 100.0000000000000000 0.7953779582769868 0.1583232301376249 0.0000000000000000
0.3160901472907134 0.3829714331137563 200.0000000000000000 0.7678146754281781 0.1556641310621176 0.0000000000000000
0.3135049281648116 0.3807979024153157 300.0000000000000000 0.7400624449354688 0.1509419100681188 0.0000000000000000
0.3125850388059111 0.3798491429776691 400.0000000000000000 0.7122525690037378 0.1435511453696856 0.0000000000000000
0.3115995189226355 0.3780329106229877 500.0000000000000000 0.6836578796957173 0.1352724208728821 0.0000000000000000
0.3118985305428371 0.3745597647456319 600.0000000000000000 0.6525532159746738 0.1291177727781851 0.0000000000000000
0.3139372855994877 0.3687514145682761 700.0000000000000000 0.6193002569313498 0.1252499797952978 0.0000000000000000
0.3171045288091559 0.3614166705005486 800.0000000000000000 0.5857223388787967 0.1221144038429733 0.0000000000000000
0.3177287534655267 0.3531180649878820 900.0000000000000000 0.5532242434754473 0.1184227755887503 0.0000000000000000
0.3131510579203629 0.3447791995397892 1000.0000000000000000 0.5227343159282082 0.1150513328241463 0.0000000000000000
0.3044081633255880 0.3376195120560148 1100.0000000000000000 0.4947149968438375 0.1131014279357750 0.0000000000000000
0.2937440754049725 0.3323057435898992 1200.0000000000000000 0.4690662596407697 0.1117802764595485 0.0000000000000000
0.2815526691227729 0.3267149846817503 1300.0000000000000000 0.4455279641762257 0.1100583575002032 0.0000000000000000
0.2679497810534648 0.3211597570961798 1400.0000000000000000 0.4240730707480153 0.1077967100429108 0.0000000000000000
0.2545501768290538 0.3155406634503672 1500.0000000000000000 0.4042297644728969 0.1052708272354063 0.0000000000000000
0.2415087231589593 0.3091734969377876 1600.0000000000000000 0.3860290522077934 0.1028678195297032 0.0000000000000000
0.2301632494800113 0.3020432485602870 1700.0000000000000000 0.3692774568891041 0.1006933723726125 0.0000000000000000
0.2212835563317573 0.2947275000505787 1800.0000000000000000 0.3539846924566470 0.0990291633056936 0.0000000000000000
0.2138138595306785 0.2877076658791406 1900.0000000000000000 0.3400489966538755 0.0975766629283785 0.0000000000000000
0.2073449437480073 0.2814587001546440 2000.0000000000000000 0.3274004601035644 0.0963212188462587 0.0000000000000000
0.2014499308473208 0.2758890540011007 2100.0000000000000000 0.3158416979067873 0.0951143139811532 0.0000000000000000
0.1960839066939161 0.2706861552645530 2200.0000000000000000 0.3052236409370436 0.0940631417619141 0.0000000000000000
0.1903277937118223 0.2647524276878641 2300.0000000000000000 0.2956903730224395 0.0924539467274228 0.0000000000000000
0.1860084935119840 0.2606955289883489 2400.0000000000000000 0.2867501516614356 0.0915418914106824 0.0000000000000000
0.1821825641591168 0.2568686810967561 2500.0000000000000000 0.2783545303405105 0.0906916245802256 0.0000000000000000
0.1786312304822559 0.2531557792131076 2600.0000000000000000 0.2706429471043056 0.0899594376069853 0.0000000000000000
0.1755116285399077 0.2496971148765974 2700.0000000000000000 0.2633822795063511 0.0892194882564116 0.0000000000000000
0.1727922860433955 0.2463440488024724 2800.0000000000000000 0.2566581199801950 0.0885253079899945 0.0000000000000000
0.1703696680894729 0.2427756255501431 2900.0000000000000000 0.2504609717259397 0.0879448758283713 0.0000000000000000
0.1676952816019154 0.2387402126799473 3000.0000000000000000 0.2444451108249347 0.0873960364088412 0.0000000000000000
0.1653776123331951 0.2348517167034960 3100.0000000000000000 0.2385262310283420 0.0869331862340416 0.0000000000000000
0.1633970158137619 0.2314782479699938 3200.0000000000000000 0.2329818877010609 0.0867730828995715 0.0000000000000000
0.1615658207680419 0.2285737175921158 3300.0000000000000000 0.2279012144163051 0.0867422739606983 0.0000000000000000
0.1599506155618383 0.2262437800679852 3400.0000000000000000 0.2230002164965751 0.0867539263772519 0.0000000000000000
0.1585044667425869 0.2242017887792308 3500.0000000000000000 0.2181985973569674 0.0867892083496191 0.0000000000000000
0.1569905706636496 0.2224897877987519 3600.0000000000000000 0.2133645590188238 0.0871266026102131 0.0000000000000000
0.1551857180704171 0.2206052823545563 3700.0000000000000000 0.2083459560041379 0.0874948824959680 0.0000000000000000
0.1532646950492828 0.2186576218913851 3800.0000000000000000 0.2025880743262957 0.0882975582657020 0.0000000000000000
0.1514384657618116 0.2178191444596002 3900.0000000000000000 0.1963016800827556 0.0907688493115545 0.0000000000000000
0.1494716291516476 0.2187765286426452 4000.0000000000000000 0.1900367731252304 0.0952011428940750 0.0000000000000000
0.1478406889343922 0.2203370241807232 4100.0000000000000000 0.1845282800869757 0.0992354277126625 0.0000000000000000
0.1465397414826776 0.2214728913150810 4200.0000000000000000 0.1799961077330599 0.1020575031746440 0.0000000000000000
0.1456297490759158 0.2216098342912125 4300.0000000000000000 0.1760518761668357 0.1037163094049907 0.0000000000000000
0.1448836655792182 0.2205271438658470 4400.0000000000000000 0.1724729428858085 0.1045894339637701 0.0000000000000000
0.1446034062761937 0.2188089328328467 4500.0000000000000000 0.1689125079407429 0.1050571502618777 0.0000000000000000
0.1409129986413638 0.2155978076001720 4600.0000000000000000 0.1660840316343898 0.1031954211439039 0.0000000000000000
0.1400890683776926 0.2138459232737273 4700.0000000000000000 0.1624527023935760 0.1036495858771345 0.0000000000000000
0.1389869641157293 0.2119825592109100 4800.0000000000000000 0.1590340686904773 0.1039464994001545 0.0000000000000000
0.1376972355372214 0.2099907827578992 4900.0000000000000000 0.1557628782092625 0.1042498882460449 0.0000000000000000
0.1364695616073262 0.2078843771728850 5000.0000000000000000 0.1523849385616033 0.1046131175007898 0.0000000000000000
0.1351332309087939 0.2057462781225177 5100.0000000000000000 0.1492670373800034 0.1050966131017199 0.0000000000000000
0.1335381820341403 0.2036758084572987 5200.0000000000000000 0.1462672503763382 0.1055598032256331 0.0000000000000000
0.1319042387745414 0.2016881840620818 5300.0000000000000000 0.1434023750568963 0.1061318403800339 0.0000000000000000
0.1302726306042439 0.1996628187519015 5400.0000000000000000 0.1404733760853918 0.1066535370541061 0.0000000000000000
0.1285646159799260 0.1977076416021775 5500.0000000000000000 0.1376436580348724 0.1071921404233174 0.0000000000000000
0.1267692629760238 0.1957168937201029 5600.0000000000000000 0.1348360799712019 0.1076938386250438 0.0000000000000000
0.1249716227289795 0.1937885443693796 5700.0000000000000000 0.1321056083583362 0.1083058665259492 0.0000000000000000
0.1230828037069117 0.1918336144774745 5800.0000000000000000 0.1293979895856198 0.1088690102907739 0.0000000000000000
0.1211176023621662 0.1898274901231445 5900.0000000000000000 0.1265076242182759 0.1093170733488723 0.0000000000000000
0.1191162260488198 0.1877142668245957 6000.0000000000000000 0.1234366043479149 0.1098765624738776 0.0000000000000000
0.1170685337404810 0.1857426023034474 6100.0000000000000000 0.1200936801944372 0.1105647502155441 0.0000000000000000
0.1149762110519558 0.1839889669244254 6200.0000000000000000 0.1163058425018444 0.1115538547950573 0.0000000000000000
0.1128467450749295 0.1832229262990633 6300.0000000000000000 0.1124077028686726 0.1133834415986777 0.0000000000000000
0.1102808675045889 0.1841692616941973 6400.0000000000000000 0.1086980657484308 0.1155940588362369 0.0000000000000000
0.1078731196272685 0.1870957716363487 6500.0000000000000000 0.1050797864245411 0.1187536449870335 0.0000000000000000
0.1056836440578433 0.1928788828984713 6600.0000000000000000 0.1012581000453921 0.1222646183528092 0.0000000000000000
0.1044079212368310 0.2006405632438140 6700.0000000000000000 0.0970067077546493 0.1270342523009045 0.0000000000000000
0.1050637188048875 0.2099965950555888 6800.0000000000000000 0.0920497021607160 0.1331686937279918 0.0000000000000000
0.1075711851653160 0.2197418102327337 6900.0000000000000000 0.0867048610872183 0.1412343227162300 0.0000000000000000
0.1091733307823407 0.2272882957715401 7000.0000000000000000 0.0830505326702686 0.1471621283852158 0.0000000000000000
0.1118533830446375 0.2329591697822681 7100.0000000000000000 0.0808226850459644 0.1509459058491725 0.0000000000000000
0.1152387803459032 0.2376808794429417 7200.0000000000000000 0.0794048041326905 0.1538696812467245 0.0000000000000000
0.1191631635901897 0.2417147627129433 7300.0000000000000000 0.0784381809224688 0.1564745078068464 0.0000000000000000
0.1229395228451246 0.2453188368055736 7400.0000000000000000 0.0778003015535984 0.1587025144943641 0.0000000000000000
0.1262894354256665 0.2486147469646352 7500.0000000000000000 0.0773523520590968 0.1606041845166128 0.0000000000000000
0.1292740176981393 0.2516206388942446 7600.0000000000000000 0.0770249439821215 0.1623179272371052 0.0000000000000000
0.1319661907097468 0.2543989010056324 7700.0000000000000000 0.0767931106592275 0.1639493911936065 0.0000000000000000
0.1344333985580901 0.2568802415296150 7800.0000000000000000 0.0766224886209887 0.1654518667201692 0.0000000000000000
0.1367320686936087 0.2591665888667652 7900.0000000000000000 0.0765001187392957 0.1668904159635878 0.0000000000000000
0.1389152807296526 0.2613683637388770 8000.0000000000000000 0.0764458001451399 0.1681554683390810 0.0000000000000000
0.1409593150079535 0.2634643338563543 8100.0000000000000000 0.0764401578546494 0.1695032549885389 0.0000000000000000
0.1428885347044999 0.2654633796967312 8200.0000000000000000 0.0764707625703859 0.1706944494941616 0.0000000000000000
0.1446693342615685 0.2673345891557246 8300.0000000000000000 0.0765074986976143 0.1717713389408833 0.0000000000000000
0.1462912844444519 0.2690766909724160 8400.0000000000000000 0.0765473366777107 0.1728891065020426 0.0000000000000000
0.1478105897875195 0.2707553875551068 8500.0000000000000000 0.0766184632447052 0.1739269589591134 0.0000000000000000
0.1492723736920639 0.2723362479633588 8600.0000000000000000 0.0767062971219153 0.1748636926962007 0.0000000000000000
0.1505850547402736 0.2738192619920820 8700.0000000000000000 0.0767985747834319 0.1758485317601207 0.0000000000000000
0.1518829471581465 0.2752457480556265 8800.0000000000000000 0.0768956750028027 0.1766095920779211 0.0000000000000000
0.1530387417516832 0.2765774194864395 8900.0000000000000000 0.0769975016011534 0.1774361737728387 0.0000000000000000
0.1538757442560749 0.2815306756223406 9000.0000000000000000 0.0765362540208462 0.1752085849748983 0.0000000000000000
0.1537397903993064 0.2800094101540974 9100.0000000000000000 0.0759264283753302 0.1765152309323439 0.0000000000000000
0.1547782109062817 0.2809529310093041 9200.0000000000000000 0.0759513438737196 0.1772800938505786 0.0000000000000000
0.1558202644046553 0.2819813123835250 9300.0000000000000000 0.0759946748931166 0.1779269220200926 0.0000000000000000
0.1567846923330138 0.2829713680547711 9400.0000000000000000 0.0760211362711230 0.1785466459943524 0.0000000000000000
0.1576580574598131 0.2839048436915819 9500.0000000000000000 0.0760270658717136 0.1791278480032782 0.0000000000000000
0.1584420387150982 0.2847725740405355 9600.0000000000000000 0.0760194166887734 0.1796924469616870 0.0000000000000000
0.1591537586101492 0.2855759712315405 9700.0000000000000000 0.0759996910561455 0.1802150017527266 0.0000000000000000
0.1597978914295204 0.2863223225499267 9800.0000000000000000 0.0759745416329364 0.1806968143771825 0.0000000000000000
0.1603825715550504 0.2870358215838646 9900.0000000000000000 0.0759426027960561 0.1811511587465719 0.0000000000000000
0.1609362282873705 0.2876739753761510 10000.0000000000000000 0.0759052898566480 0.1816300666323909 0.0000000000000000
0.1614567761183985 0.2882568979369692 10100.0000000000000000 0.0758718493482687 0.1820144261973849 0.0000000000000000
0.1619448851010234 0.2888142544644788 10200.0000000000000000 0.0758466870346746 0.1824045020315378 0.0000000000000000
0.1623691212703542 0.2893319362841252 10300.0000000000000000 0.0758301682852668 0.1827763569372221 0.0000000000000000
0.1627728996888726 0.2898351272430333 10400.0000000000000000 0.0758169545613376 0.1831310530475674 0.0000000000000000
0.1631553793471603 0.2902946171571464 10500.0000000000000000 0.0758090654324846 0.1834548921539574 0.0000000000000000
0.1634752928615549 0.2907180803029215 10600.0000000000000000 0.0758071375841496 0.1837677195623518 0.0000000000000000
0.1637357308992162 0.2910582886456246 10700.0000000000000000 0.0758033174482268 0.1840095296524044 0.0000000000000000
0.1640238818573294 0.2914276319584519 10800.0000000000000000 0.0758047200420642 0.1842385021728377 0.0000000000000000
0.1642599870213027 0.2917706724209658 10900.0000000000000000 0.0758125929309541 0.1845027767636541 0.0000000000000000
0.1644861363892990 0.2920920496978099 11000.0000000000000000 0.0758202742333101 0.1846944084010361 0.0000000000000000
0.1646220913962606 0.2923739852820140 11100.0000000000000000 0.0758135651725432 0.1849630389684348 0.0000000000000000
0.1648475677449636 0.2926484116030998 11200.0000000000000000 0.0758128278478195 0.1850947590116858 0.0000000000000000
0.1650465747942261 0.2929620326747261 11300.0000000000000000 0.0758066845874232 0.1850942622468569 0.0000000000000000
0.1651380777329944 0.2931826520484271 11400.0000000000000000 0.0758170076626730 0.1853470162726358 0.0000000000000000
0.1645766633876566 0.2948569318055937 11500.0000000000000000 0.0751877727575782 0.1844290005221611 0.0000000000000000
0.1647397740708356 0.2948711168168857 11600.0000000000000000 0.0751370534242246 0.1851427153774157 0.0000000000000000
0.1650996844861861 0.2951682663380411 11700.0000000000000000 0.0751562636433550 0.1856230858565498 0.0000000000000000
0.1654623411778466 0.2955443177756633 11800.0000000000000000 0.0751608757387264 0.1860142044115347 0.0000000000000000
0.1658514865181389 0.2960422452708733 11900.0000000000000000 0.0751542365144078 0.1863044298148397 0.0000000000000000
0.1661536270562141 0.2965232747845555 12000.0000000000000000 0.0751013634389243 0.1865106330241940 0.0000000000000000
0.1664478630183600 0.2969321038450730 12100.0000000000000000 0.0750300141864783 0.1866937471594963 0.0000000000000000
0.1666745447123898 0.2972999270748661 12200.0000000000000000 0.0749705019102751 0.1869046629281777 0.0000000000000000
0.1668595303139029 0.2976299278154849 12300.0000000000000000 0.0749088368905944 0.1871009334347967 0.0000000000000000
0.1670059501302478 0.2979304619628901 12400.0000000000000000 0.0748436822677048 0.1872676878046137 0.0000000000000000
0.1671134135712846 0.2981910743969683 12500.0000000000000000 0.0747765418392110 0.1874243946064182 0.0000000000000000
0.1672013821983446 0.2984248190496168 12600.0000000000000000 0.0747130031692737 0.1875647051410278 0.0000000000000000
0.1672697154044827 0.2986220030449670 12700.0000000000000000 0.0746456715297280 0.1876897084430439 0.0000000000000000
0.1673184532142946 0.2987927731135348 12800.0000000000000000 0.0745761707720151 0.1877394616817877 0.0000000000000000
0.1673440597220434 0.2988878385429362 12900.0000000000000000 0.0745205237968573 0.1878240797818971 0.0000000000000000
0.1673278723647626 0.2989779075747482 13000.0000000000000000 0.0744742713931028 0.1878899801036855 0.0000000000000000
0.1673006707229679 0.2990450942831005 13100.0000000000000000 0.0744273874661768 0.1880656686377657 0.0000000000000000
0.1673497752668671 0.2991159877847097 13200.0000000000000000 0.0743921808891388 0.1879643401101787 0.0000000000000000
0.1673541155816539 0.2991919269421345 13300.0000000000000000 0.0743580980951706 0.1880390318099580 0.0000000000000000
0.1673346180184624 0.2992603158916850 13400.0000000000000000 0.0743238178499474 0.1880344544154554 0.0000000000000000
0.1673072277208616 0.2993134116188485 13500.0000000000000000 0.0742890828392913 0.1880575995509263 0.0000000000000000
0.1672792993386658 0.2993124307716900 13600.0000000000000000 0.0742652420549159 0.1880759948762003 0.0000000000000000
0.1672780014514518 0.2993673866709929 13700.0000000000000000 0.0742368367608442 0.1880287150130253 0.0000000000000000
0.1672187020144306 0.2993854277103083 13800.0000000000000000 0.0741937793459122 0.1879524191131216 0.0000000000000000
0.1671824628239047 0.2993890075173701 13900.0000000000000000 0.0741651391979451 0.1879367450875120 0.0000000000000000
0.1668305329737517 0.2992873779413559 14000.0000000000000000 0.0741543911827670 0.1882757640798808 0.0000000000000000
0.1670642652562243 0.2993320153228491 14100.0000000000000000 0.0740817231964004 0.1877874111497960 0.0000000000000000
0.1669300054681996 0.2993377408400936 14200.0000000000000000 0.0740984610514104 0.1878186189558750 0.0000000000000000
0.1666222213667177 0.2993872817112694 14300.0000000000000000 0.0742088553143927 0.1880205295489253 0.0000000000000000
0.1664714453720691 0.3018171250695176 14400.0000000000000000 0.0728747059722184 0.1871247883392607 0.0000000000000000
0.1655640308211357 0.3024168618329356 14500.0000000000000000 0.0737664922586209 0.1880708001114414 0.0000000000000000
0.1636960359037561 0.3044964898861661 14600.0000000000000000 0.0756122285717276 0.1891015633892741 0.0000000000000000
0.1600961977781629 0.3076117994259873 14700.0000000000000000 0.0791453217439377 0.1901420751051824 0.0000000000000000
0.1557464136856335 0.3100641884370499 14800.0000000000000000 0.0845474656987060 0.1905643202160339 0.0000000000000000
0.1512440241632200 0.3094126892461271 14900.0000000000000000 0.0904730303649073 0.1879590250714921 0.0000000000000000
0.1470641602546972 0.3030494740388449 15000.0000000000000000 0.0953800593222842 0.1818543866177885 0.0000000000000000
0.1431456186634483 0.2926489861816687 15100.0000000000000000 0.0981820927241092 0.1739577211331131 0.0000000000000000
0.1394759292405186 0.2807841690361176 15200.0000000000000000 0.0979253410332133 0.1665528005046729 0.0000000000000000
0.1353999454037988 0.2680708878141068 15300.0000000000000000 0.0948713644707195 0.1586760020864176 0.0000000000000000
0.1301959983935097 0.2530904988151805 15400.0000000000000000 0.0894746235799105 0.1489927707117095 0.0000000000000000
0.1238952147786379 0.2362479385547033 15500.0000000000000000 0.0826076914738610 0.1374782216385254 0.0000000000000000
0.1174567609603424 0.2191525342940003 15600.0000000000000000 0.0753467602877992 0.1259283179512000 0.0000000000000000
0.1114127163880282 0.2032142568242655 15700.0000000000000000 0.0685622370431525 0.1152644962634157 0.0000000000000000
0.1061425349357362 0.1888643828961211 15800.0000000000000000 0.0624892635530936 0.1059011528604281 0.0000000000000000
0.1013115223277415 0.1761856508893601 15900.0000000000000000 0.0571932226804987 0.0977552376543786 0.0000000000000000
0.0968674399453990 0.1649965033831507 16000.0000000000000000 0.0526378138908032 0.0906701702144195 0.0000000000000000
0.0927237933400568 0.1549563877038224 16100.0000000000000000 0.0487393439702078 0.0845216009325745 0.0000000000000000
0.0886799135942892 0.1457474595335101 16200.0000000000000000 0.0452870964061087 0.0790180546371522 0.0000000000000000
0.0847980454472524 0.1372903710761882 16300.0000000000000000 0.0422582324019729 0.0741411941179981 0.0000000000000000
0.0810847485596177 0.1296102940977992 16400.0000000000000000 0.0395671458457280 0.0698197471329763 0.0000000000000000
0.0775420978071258 0.1226229876789588 16500.0000000000000000 0.0371690176451138 0.0659457253450090 0.0000000000000000
0.0742381373786866 0.1164200054615470 16600.0000000000000000 0.0350545111625953 0.0626012455750134 0.0000000000000000
0.0711068915735604 0.1107412892776472 16700.0000000000000000 0.0331805191476366 0.0595401341189095 0.0000000000000000
0.0681372520344528 0.1055101351902498 16800.0000000000000000 0.0314728380161932 0.0567040350322031 0.0000000000000000
0.0653430154311931 0.1007041000397692 16900.0000000000000000 0.0299264793348973 0.0541383838477515 0.0000000000000000
0.0627386103025458 0.0962976111748124 17000.0000000000000000 0.0285222702576375 0.0517941396207187 0.0000000000000000
0.0603542264311688 0.0922480243406669 17100.0000000000000000 0.0272522147384304 0.0496189168554125 0.0000000000000000
0.0580812902666360 0.0884898709995635 17200.0000000000000000 0.0261180589965772 0.0475937202433095 0.0000000000000000
0.0559065092475506 0.0849418168713042 17300.0000000000000000 0.0250605674338681 0.0457085240470663 0.0000000000000000
0.0538529273754564 0.0815724173392252 17400.0000000000000000 0.0241344473050573 0.0439553904876472 0.0000000000000000
0.0518831862851093 0.0783888431016492 17500.0000000000000000 0.0232206142918073 0.0423009883366744 0.0000000000000000
0.0500529930101765 0.0753837339857777 17600.0000000000000000 0.0224340551330607 0.0407498131295069 0.0000000000000000
0.0483455464688485 0.0726320329664970 17700.0000000000000000 0.0216861242779336 0.0393122852036331 0.0000000000000000
0.0467093139333156 0.0699894147186743 17800.0000000000000000 0.0210261209544583 0.0379568762194462 0.0000000000000000
0.0451458195570639 0.0675259523615025 17900.0000000000000000 0.0203981407981545 0.0366741147864508 0.0000000000000000
0.0436323861162354 0.0653255660774720 18000.0000000000000000 0.0198304717462085 0.0353902349116455 0.0000000000000000
0.0422955071435498 0.0629830635788891 18100.0000000000000000 0.0192999393767791 0.0342784195256092 0.0000000000000000
0.0410074530223555 0.0609651481133388 18200.0000000000000000 0.0187757573647427 0.0332688504005945 0.0000000000000000
0.0397562686533815 0.0588989975503410 18300.0000000000000000 0.0182616923850750 0.0322044812669955 0.0000000000000000
0.0385295886171483 0.0571744754023749 18400.0000000000000000 0.0178495963311492 0.0311206349848262 0.0000000000000000
0.0373611246064998 0.0552001921741081 18500.0000000000000000 0.0173901363157827 0.0302927975799748 0.0000000000000000
0.0362041408562260 0.0534000842669748 18600.0000000000000000 0.0169711476643145 0.0294297204945124 0.0000000000000000
0.0350357428019684 0.0516393724827192 18700.0000000000000000 0.0165265865650403 0.0285549734922573 0.0000000000000000
0.0338750114681425 0.0499380858764042 18800.0000000000000000 0.0161077773091158 0.0277129230779947 0.0000000000000000
0.0327544400580758 0.0482814651456732 18900.0000000000000000 0.0157068451427198 0.0268946897946508 0.0000000000000000
0.0316802286580121 0.0467420254843815 19000.0000000000000000 0.0153007785609872 0.0261284366473097 0.0000000000000000
0.0306338409754867 0.0452251282123486 19100.0000000000000000 0.0149225186750780 0.0253556411422629 0.0000000000000000
0.0296096125876453 0.0436764575225517 19200.0000000000000000 0.0145400774666180 0.0245829593110978 0.0000000000000000
0.0285939730404569 0.0421762054922957 19300.0000000000000000 0.0141097480625516 0.0237427196363489 0.0000000000000000
0.0276895316729644 0.0408361389469354 19400.0000000000000000 0.0137643814728441 0.0230695602465247 0.0000000000000000
0.0268249597047611 0.0395956567222059 19500.0000000000000000 0.0134148610606993 0.0224199253832101 0.0000000000000000
0.0258758585051314 0.0382673227973174 19600.0000000000000000 0.0130843919728862 0.0216794485109456 0.0000000000000000
0.0249644024671205 0.0369630893611570 19700.0000000000000000 0.0127445552501110 0.0210338180069771 0.0000000000000000
0.0240807304894389 0.0357319537916205 19800.0000000000000000 0.0124150619222494 0.0203904177686845 0.0000000000000000
0.0232211258158766 0.0345205245556236 19900.0000000000000000 0.0121007354228873 0.0197621079909569 0.0000000000000000
0.0223953827415006 0.0333814213376567 20000.0000000000000000 0.0117761185981624 0.0192171768856846 0.0000000000000000
0.0216177439864571 0.0323032976078692 20100.0000000000000000 0.0115066300087272 0.0186233618120897 0.0000000000000000
0.0209537210740286 0.0312295468830107 20200.0000000000000000 0.0112176512285598 0.0181279565711447 0.0000000000000000
0.0202821256363025 0.0302160296903413 20300.0000000000000000 0.0109063451037441 0.0175728947556647 0.0000000000000000
0.0196743887752855 0.0292894858603425 20400.0000000000000000 0.0106499842940743 0.0170911227630377 0.0000000000000000
0.0190730303714063 0.0284201104723852 20500.0000000000000000 0.0104208597098069 0.0166030282427960 0.0000000000000000
0.0185933391779945 0.0276247344236932 20600.0000000000000000 0.0101887263733033 0.0162260127810089 0.0000000000000000
0.0181113454804529 0.0268908324956220 20700.0000000000000000 0.0099653141317568 0.0158450338780304 0.0000000000000000
0.0175989719925643 0.0261255874788700 20800.0000000000000000 0.0097249146316606 0.0154585101875223 0.0000000000000000
0.0170664315999393 0.0253152006995300 20900.0000000000000000 0.0094807633348480 0.0150508774497525 0.0000000000000000
0.0165327870521974 0.0245399646644970 21000.0000000000000000 0.0092374428870870 0.0146321837574626 0.0000000000000000
0.0160358148863302 0.0238064445979286 21100.0000000000000000 0.0090127237229087 0.0142283565032077 0.0000000000000000
0.0156481698306255 0.0232764086083816 21200.0000000000000000 0.0088162704586412 0.0138898817710643 0.0000000000000000
0.0151052588923432 0.0224942697122445 21300.0000000000000000 0.0086090792714348 0.0134812973888474 0.0000000000000000
0.0146483657435816 0.0218022455297520 21400.0000000000000000 0.0084068176959559 0.0131055016834554 0.0000000000000000
0.0142078501676334 0.0211089324456409 21500.0000000000000000 0.0082076040710072 0.0127624722309787 0.0000000000000000
0.0137948920662651 0.0204717248982492 21600.0000000000000000 0.0080185659258997 0.0124307860572235 0.0000000000000000
0.0133595781201202 0.0198172660120293 21700.0000000000000000 0.0078309390074138 0.0120677627055027 0.0000000000000000
0.0130459245508042 0.0193383960406260 21800.0000000000000000 0.0076919358179847 0.0118412610450491 0.0000000000000000
0.0126936863092322 0.0187778197752452 21900.0000000000000000 0.0075325224403311 0.0115715733946836 0.0000000000000000
0.0123815453578611 0.0182557308985716 22000.0000000000000000 0.0073613252186175 0.0112815991198887 0.0000000000000000
0.0121077665914270 0.0178788376970669 22100.0000000000000000 0.0072694574185734 0.0110849535895728 0.0000000000000000
0.0118309056694726 0.0174465651783050 22200.0000000000000000 0.0071334042104327 0.0108455796204344 0.0000000000000000
0.0115995313340455 0.0170903609033255 22300.0000000000000000 0.0070286293579981 0.0106676952029498 0.0000000000000000
0.0113905817883530 0.0167746693617369 22400.0000000000000000 0.0069636867826380 0.0105576169385057 0.0000000000000000
0.0111577761879955 0.0164018010071314 22500.0000000000000000 0.0068356615051892 0.0103338827458422 0.0000000000000000
0.0110051338682511 0.0161734642438500 22600.0000000000000000 0.0067596607289962 0.0102267726643100 0.0000000000000000
0.0108544822546176 0.0159544954952095 22700.0000000000000000 0.0066849516612367 0.0101218210830880 0.0000000000000000
0.0107169185162585 0.0157518253161722 22800.0000000000000000 0.0066171416612240 0.0100221911408618 0.0000000000000000
0.0105828206881609 0.0155633617876783 22900.0000000000000000 0.0065617842068384 0.0099400608514567 0.0000000000000000
0.0104705427721623 0.0153847773581668 23000.0000000000000000 0.0065017163696190 0.0098439647641892 0.0000000000000000
0.0103432556609696 0.0152282547571624 23100.0000000000000000 0.0064505957579804 0.0097618478508229 0.0000000000000000
0.0102468835248458 0.0150551362582637 23200.0000000000000000 0.0063896877343681 0.0096696413962273 0.0000000000000000
0.0101474105116451 0.0149385315834171 23300.0000000000000000 0.0063502782095931 0.0095980688951553 0.0000000000000000
0.0100546476127863 0.0147828554053891 23400.0000000000000000 0.0062954555017845 0.0095272224509373 0.0000000000000000
0.0099695932339376 0.0146591617467130 23500.0000000000000000 0.0062525977009996 0.0094671376885604 0.0000000000000000
0.0098888956205968 0.0145486161272734 23600.0000000000000000 0.0062111166314048 0.0094015787781758 0.0000000000000000
0.0098034629910511 0.0144345405587844 23700.0000000000000000 0.0061717872708463 0.0093410717876557 0.0000000000000000
0.0097336378323163 0.0143368494165258 23800.0000000000000000 0.0061341885932886 0.0092846389111213 0.0000000000000000
0.0096609832280142 0.0142352098918107 23900.0000000000000000 0.0060945945205166 0.0092212658268998 0.0000000000000000
0.0095871130267328 0.0141479506571612 24000.0000000000000000 0.0060629248338450 0.0091817970316043 0.0000000000000000
0.0095344318110473 0.0140666053861667 24100.0000000000000000 0.0060298838031343 0.0091443615273251 0.0000000000000000
0.0094690364343447 0.0139661415746014 24200.0000000000000000 0.0059911875344475 0.0090624939873816 0.0000000000000000
0.0094127166654393 0.0138855485932502 24300.0000000000000000 0.0059606502237254 0.0090283244873686 0.0000000000000000
0.0093504153271989 0.0138146989924610 24400.0000000000000000 0.0059329019524481 0.0089931775681299 0.0000000000000000
0.0093010775998652 0.0137492145512615 24500.0000000000000000 0.0059044689909282 0.0089486823437227 0.0000000000000000
0.0092506991061817 0.0136882939933705 24600.0000000000000000 0.0058761003851457 0.0089107138176325 0.0000000000000000
0.0091979294377069 0.0136211698712134 24700.0000000000000000 0.0058445876004936 0.0088606260749358 0.0000000000000000
0.0091464027738442 0.0135580851944287 24800.0000000000000000 0.0058179805459032 0.0088258361889042 0.0000000000000000
0.0091012593399474 0.0135009599332441 24900.0000000000000000 0.0057940147001186 0.0087848604001244 0.0000000000000000
0.0090534245460239 0.0134508200624746 25000.0000000000000000 0.0057695522524083 0.0087458468975230 0.0000000000000000
0.0089984895932283 0.0133731897611043 25100.0000000000000000 0.0057461782010703 0.0087056691132351 0.0000000000000000
0.0089464012227311 0.0133202449602313 25200.0000000000000000 0.0057168781370924 0.0086628417836114 0.0000000000000000
0.0089117311937291 0.0132818730505345 25300.0000000000000000 0.0056986306870203 0.0086467058878852 0.0000000000000000
0.0088656019727652 0.0132180096142714 25400.0000000000000000 0.0056765344016135 0.0086073907890401 0.0000000000000000
0.0087981631411333 0.0131274838705698 25500.0000000000000000 0.0056540871781495 0.0085515923299259 0.0000000000000000
0.0087628951924390 0.0130868478717315 25600.0000000000000000 0.0056336022378530 0.0085180546358958 0.0000000000000000
0.0087344007786347 0.0130525764443534 25700.0000000000000000 0.0056136461156972 0.0085049720615640 0.0000000000000000
0.0086968852839194 0.0130108383313248 25800.0000000000000000 0.0055987847452957 0.0084705453745256 0.0000000000000000
0.0086700898376440 0.0129741662897697 25900.0000000000000000 0.0055832952098631 0.0084555592477602 0.0000000000000000
0.0086335048974970 0.0129290963593100 26000.0000000000000000 0.0055660505043441 0.0083974556705193 0.0000000000000000
0.0086036803770687 0.0128894026734930 26100.0000000000000000 0.0055533174556993 0.0083968943347671 0.0000000000000000
0.0085769739544755 0.0128528868407268 26200.0000000000000000 0.0055379375058538 0.0083674417963067 0.0000000000000000
0.0085453003956552 0.0128115518292225 26300.0000000000000000 0.0055237273607120 0.0083426071172115 0.0000000000000000
0.0085088635228245 0.0127690563836596 26400.0000000000000000 0.0055093892478190 0.0082957979726425 0.0000000000000000
0.0084858896613498 0.0127443042179220 26500.0000000000000000 0.0054967392786433 0.0082746586165454 0.0000000000000000
0.0084565840508283 0.0127074985507122 26600.0000000000000000 0.0054832858678503 0.0082481503616639 0.0000000000000000
0.0084293024734081 0.0126755652329134 26700.0000000000000000 0.0054696630675592 0.0082229067292441 0.0000000000000000
0.0084055384824590 0.0126490478049632 26800.0000000000000000 0.0054596944009408 0.0082121680573326 0.0000000000000000
0.0083780819500278 0.0126167958695800 26900.0000000000000000 0.0054463677069661 0.0081756617443339 0.0000000000000000
0.0083173133690465 0.0125653509494759 27000.0000000000000000 0.0054199247600132 0.0081122075279511 0.0000000000000000
0.0083002351865646 0.0125368682116892 27100.0000000000000000 0.0054037544058937 0.0080981248585236 0.0000000000000000
0.0082796965663512 0.0125037498147870 27200.0000000000000000 0.0053922050706329 0.0080797231036756 0.0000000000000000
0.0082523005298197 0.0124690214642675 27300.0000000000000000 0.0053804209625912 0.0080555513369396 0.0000000000000000
0.0082086276592136 0.0124025765042703 27400.0000000000000000 0.0053678785819399 0.0080038085763288 0.0000000000000000
0.0081825358798622 0.0123664083612082 27500.0000000000000000 0.0053570217301181 0.0079903409601091 0.0000000000000000
0.0081844136675782 0.0123756868271010 27600.0000000000000000 0.0053441554034966 0.0079993102615822 0.0000000000000000
0.0081397753482115 0.0123075893945721 27700.0000000000000000 0.0053305832079513 0.0079577372231883 0.0000000000000000
0.0081168757451724 0.0122808085432315 27800.0000000000000000 0.0053177303571873 0.0079317152700363 0.0000000000000000
0.0080984893987577 0.0122545555874480 27900.0000000000000000 0.0053076217948590 0.0079144401709107 0.0000000000000000
0.0080772855719622 0.0122261680491759 28000.0000000000000000 0.0052956181841260 0.0078917669818651 0.0000000000000000
0.0080562090572190 0.0122025341281324 28100.0000000000000000 0.0052871320318341 0.0078940225551121 0.0000000000000000
0.0080391537264349 0.0121728275544860 28200.0000000000000000 0.0052732367952071 0.0078586301098558 0.0000000000000000
0.0080234875647371 0.0121517358008246 28300.0000000000000000 0.0052641215901089 0.0078333614897495 0.0000000000000000
0.0080022636993928 0.0121205548967563 28400.0000000000000000 0.0052522207251644 0.0078237143834598 0.0000000000000000
0.0079798007130768 0.0120944586224542 28500.0000000000000000 0.0052429629536316 0.0078202874823047 0.0000000000000000
0.0079629153377173 0.0120646623611368 28600.0000000000000000 0.0052311393231837 0.0077875506792312 0.0000000000000000
0.0079425022133751 0.0120353741835154 28700.0000000000000000 0.0052196832394231 0.0077682909341313 0.0000000000000000
0.0079228028347022 0.0120102679132588 28800.0000000000000000 0.0052115346768817 0.0077638624233947 0.0000000000000000
0.0079031398197864 0.0119789201253587 28900.0000000000000000 0.0051969035186547 0.0077267829122825 0.0000000000000000
0.0078798673172715 0.0119409597975094 29000.0000000000000000 0.0051875684238378 0.0077172452447672 0.0000000000000000
0.0078679607924125 0.0119270526334050 29100.0000000000000000 0.0051808660027251 0.0077056220011377 0.0000000000000000
0.0078569190924993 0.0119147304200750 29200.0000000000000000 0.0051709423570464 0.0076826574364824 0.0000000000000000
0.0078469011870892 0.0118950463841379 29300.0000000000000000 0.0051658028101478 0.0077297315748298 0.0000000000000000
0.0078283939578908 0.0118807890070950 29400.0000000000000000 0.0051539373760148 0.0076637993676437 0.0000000000000000
0.0078146858472475 0.0118634514379042 29500.0000000000000000 0.0051462183871946 0.0076510669923792 0.0000000000000000
0.0078001258018249 0.0118443205316120 29600.0000000000000000 0.0051384903361480 0.0076357104705503 0.0000000000000000
0.0077851830829269 0.0118199214742789 29700.0000000000000000 0.0051317050405936 0.0076305469635657 0.0000000000000000
0.0077810842665399 0.0118093461557907 29800.0000000000000000 0.0051259432795385 0.0076605533008752 0.0000000000000000
0.0077613956024998 0.0117918850405604 29900.0000000000000000 0.0051157299335814 0.0076012768318405 0.0000000000000000
0.0077511025653018 0.0117766512322225 30000.0000000000000000 0.0051106853299096 0.0075949455379591 0.0000000000000000
0.0077377802856508 0.0117491835295533 30100.0000000000000000 0.0051046319954762 0.0075936998902761 0.0000000000000000
0.0077214751143319 0.0117371480188176 30200.0000000000000000 0.0050956804133469 0.0075666126752053 0.0000000000000000
0.0077108628722382 0.0117192152389216 30300.0000000000000000 0.0050911302524426 0.0075616795929795 0.0000000000000000
0.0077002211228452 0.0117072867117132 30400.0000000000000000 0.0050866049991100 0.0075510521046259 0.0000000000000000
0.0076894466037505 0.0116935181235278 30500.0000000000000000 0.0050807566440066 0.0075405767597934 0.0000000000000000
0.0076820543059157 0.0116818224814044 30600.0000000000000000 0.0050771187097258 0.0075354102077081 0.0000000000000000
0.0076800838892050 0.0116522861785784 30700.0000000000000000 0.0050814212501054 0.0076132755087585 0.0000000000000000
0.0076708099939052 0.0116590764846179 30800.0000000000000000 0.0050667611555565 0.0075349175513334 0.0000000000000000
0.0076660758164379 0.0116582868801034 30900.0000000000000000 0.0050584618567044 0.0075146253777240 0.0000000000000000
0.0076584993763884 0.0116511774819303 31000.0000000000000000 0.0050525643479308 0.0074996622741892 0.0000000000000000
0.0076499304593063 0.0116403112480269 31100.0000000000000000 0.0050478962555447 0.0074870369571568 0.0000000000000000
0.0076426926076110 0.0116284770324232 31200.0000000000000000 0.0050448130185567 0.0074840799318232 0.0000000000000000
0.0076361030818821 0.0116194750323618 31300.0000000000000000 0.0050408070715236 0.0074691028845061 0.0000000000000000
0.0076246856898311 0.0115929390896215 31400.0000000000000000 0.0050381739673109 0.0075041407773002 0.0000000000000000
0.0076163308490488 0.0115880589920723 31500.0000000000000000 0.0050312373549824 0.0074647795644907 0.0000000000000000
0.0076104436535127 0.0115804065576695 31600.0000000000000000 0.0050262491353872 0.0074527846521046 0.0000000000000000
0.0076047603260662 0.0115710705485464 31700.0000000000000000 0.0050227989804625 0.0074493867602492 0.0000000000000000
0.0076007526670038 0.0115577715171966 31800.0000000000000000 0.0050223022917955 0.0074546886612191 0.0000000000000000
0.0075924465767505 0.0115519586885075 31900.0000000000000000 0.0050159694017711 0.0074425977854055 0.0000000000000000
0.0075865189469716 0.0115456889986957 32000.0000000000000000 0.0050118488892524 0.0074306879420575 0.0000000000000000
0.0075818024159801 0.0115396459839417 32100.0000000000000000 0.0050098704840263 0.0074284119394547 0.0000000000000000
0.0075773969318744 0.0115315995788745 32200.0000000000000000 0.0050092464744820 0.0074816051405550 0.0000000000000000
0.0075737004610382 0.0115256799721168 32300.0000000000000000 0.0050046381404492 0.0074277642911041 0.0000000000000000
0.0075688731182077 0.0115205432292255 32400.0000000000000000 0.0050005561524621 0.0074155832580523 0.0000000000000000
0.0075636852596877 0.0115147986690080 32500.0000000000000000 0.0049976183523621 0.0074058438652698 0.0000000000000000
0.0075617390252673 0.0115070813822598 32600.0000000000000000 0.0049964033087000 0.0074107274017360 0.0000000000000000
0.0075563864593969 0.0115022401311045 32700.0000000000000000 0.0049925027287492 0.0074028882608233 0.0000000000000000
0.0075530155567137 0.0114966687260401 32800.0000000000000000 0.0049904019207027 0.0073929864362725 0.0000000000000000
0.0075470246535957 0.0114905594205645 32900.0000000000000000 0.0049880377518451 0.0073901646555267 0.0000000000000000
0.0075479974042574 0.0114922091870129 33000.0000000000000000 0.0049854517322271 0.0073905027080123 0.0000000000000000
0.0075443254887762 0.0114865060146960 33100.0000000000000000 0.0049815024072356 0.0073833697615055 0.0000000000000000
0.0075433603802685 0.0114765975396500 33200.0000000000000000 0.0049830413194892 0.0074012157718227 0.0000000000000000
0.0075405817265285 0.0114780141868073 33300.0000000000000000 0.0049779029665673 0.0073884071032303 0.0000000000000000
0.0075354431134207 0.0114722583923729 33400.0000000000000000 0.0049744763265164 0.0073783459289485 0.0000000000000000
0.0075298551016935 0.0114658803822280 33500.0000000000000000 0.0049717238644648 0.0073701879737687 0.0000000000000000
0.0075268714041593 0.0114557029971880 33600.0000000000000000 0.0049702162907898 0.0073880999418814 0.0000000000000000
0.0075228503678368 0.0114556149763198 33700.0000000000000000 0.0049673820016756 0.0073641113530405 0.0000000000000000
0.0075238098281950 0.0114433401154254 33800.0000000000000000 0.0049662505920918 0.0073973424748774 0.0000000000000000
0.0075178490940300 0.0114478241108943 33900.0000000000000000 0.0049640663421890 0.0073646818099990 0.0000000000000000
0.0075133714598298 0.0114418673569463 34000.0000000000000000 0.0049609324676062 0.0073552654218616 0.0000000000000000
0.0075083106049803 0.0114360387388283 34100.0000000000000000 0.0049585416860389 0.0073479441170822 0.0000000000000000
0.0075116921617311 0.0114349189214885 34200.0000000000000000 0.0049626469012128 0.0073779556135807 0.0000000000000000
0.0075069325411476 0.0114326319754544 34300.0000000000000000 0.0049585192649502 0.0073610327557748 0.0000000000000000
0.0075032049395489 0.0114312332351226 34400.0000000000000000 0.0049554206792453 0.0073502247876770 0.0000000000000000
0.0074990094404748 0.0114280962972297 34500.0000000000000000 0.0049529334776955 0.0073416185741873 0.0000000000000000
0.0074946324821083 0.0114237755214859 34600.0000000000000000 0.0049507481698105 0.0073342538697064 0.0000000000000000
0.0074898410948627 0.0114183330220746 34700.0000000000000000 0.0049487836339273 0.0073275962749996 0.0000000000000000
0.0074846904149255 0.0114122266418562 34800.0000000000000000 0.0049468611991680 0.0073214838559689 0.0000000000000000
0.0074817540703889 0.0114032365301996 34900.0000000000000000 0.0049453985148412 0.0073366101778767 0.0000000000000000
0.0074786991700025 0.0114042883004369 35000.0000000000000000 0.0049432352127445 0.0073170355662658 0.0000000000000000
0.0074746410050073 0.0113978151932699 35100.0000000000000000 0.0049414608821239 0.0073149522807280 0.0000000000000000
0.0074704382675376 0.0113918962253715 35200.0000000000000000 0.0049401884838321 0.0073086917029327 0.0000000000000000
0.0074667634175163 0.0113864360975092 35300.0000000000000000 0.0049387615953400 0.0073060641812806 0.0000000000000000
0.0074735696435744 0.0113851929055486 35400.0000000000000000 0.0049438493758396 0.0073469112664254 0.0000000000000000
0.0074709626003638 0.0113855933355018 35500.0000000000000000 0.0049403320910725 0.0073295314492094 0.0000000000000000
0.0074684074270566 0.0113848763428311 35600.0000000000000000 0.0049373114317325 0.0073188121247800 0.0000000000000000
0.0074654802550285 0.0113826684270028 35700.0000000000000000 0.0049347743678687 0.0073106053010141 0.0000000000000000
0.0074614901301057 0.0113789796534612 35800.0000000000000000 0.0049324372251483 0.0073035646674887 0.0000000000000000
0.0074569810601557 0.0113740175450285 35900.0000000000000000 0.0049303269769826 0.0072971289077523 0.0000000000000000
0.0074519718121946 0.0113685118388476 36000.0000000000000000 0.0049282463612448 0.0072915386346776 0.0000000000000000
0.0074470213095386 0.0113624932999306 36100.0000000000000000 0.0049263086341826 0.0072861279161414 0.0000000000000000
0.0074420413070281 0.0113562233368614 36200.0000000000000000 0.0049245026117755 0.0072806580114517 0.0000000000000000
0.0074300604480551 0.0113415124634754 36300.0000000000000000 0.0049231247659628 0.0072840956514343 0.0000000000000000
0.0074595194779954 0.0113613283905351 36400.0000000000000000 0.0049232584867880 0.0073615890191306 0.0000000000000000
0.0074467336625438 0.0113554603709327 36500.0000000000000000 0.0049270478131924 0.0073327342405730 0.0000000000000000
0.0074475180528907 0.0113608375256100 36600.0000000000000000 0.0049256257210642 0.0073198778297612 0.0000000000000000
0.0074464948229727 0.0113631781541332 36700.0000000000000000 0.0049240829905667 0.0073113196155893 0.0000000000000000
0.0074442068939164 0.0113631257288626 36800.0000000000000000 0.0049227539440605 0.0073044016595400 0.0000000000000000
0.0074411612867413 0.0113614412361281 36900.0000000000000000 0.0049215935947018 0.0072983602713985 0.0000000000000000
0.0074373471723830 0.0113584092992739 37000.0000000000000000 0.0049205543142472 0.0072928522277738 0.0000000000000000
0.0074331634795022 0.0113540960364479 37100.0000000000000000 0.0049195296956133 0.0072873210458341 0.0000000000000000
0.0074289711626019 0.0113494797474403 37200.0000000000000000 0.0049184413867740 0.0072821290109572 0.0000000000000000
0.0074245157574428 0.0113441103325480 37300.0000000000000000 0.0049173733909605 0.0072769984273318 0.0000000000000000
0.0074198448722656 0.0113383265531493 37400.0000000000000000 0.0049162204682419 0.0072719699528305 0.0000000000000000
0.0074150208460988 0.0113320837741706 37500.0000000000000000 0.0049150694813718 0.0072668805510414 0.0000000000000000
0.0074102355460353 0.0113256987073767 37600.0000000000000000 0.0049138190878037 0.0072618748641079 0.0000000000000000
0.0074054557292083 0.0113192953904636 37700.0000000000000000 0.0049124382437052 0.0072569256030605 0.0000000000000000
0.0074006117505146 0.0113124468776197 37800.0000000000000000 0.0049109980248234 0.0072519971076629 0.0000000000000000
0.0073956360705597 0.0113055956061304 37900.0000000000000000 0.0049094877757561 0.0072471807501487 0.0000000000000000
0.0073907946087158 0.0112987889400029 38000.0000000000000000 0.0049079526289289 0.0072423573970740 0.0000000000000000
0.0073961214385702 0.0112902882026814 38100.0000000000000000 0.0049113500157834 0.0072569887798789 0.0000000000000000
0.0073883682470366 0.0112916795133051 38200.0000000000000000 0.0049085431197759 0.0072567942611768 0.0000000000000000
0.0073839406187615 0.0112868036787218 38300.0000000000000000 0.0049061369777523 0.0072479681361400 0.0000000000000000
0.0073798365520356 0.0112822047495247 38400.0000000000000000 0.0049039010941723 0.0072412440073457 0.0000000000000000
0.0073757109570083 0.0112772514342085 38500.0000000000000000 0.0049018909424444 0.0072353066382570 0.0000000000000000
0.0073715177608754 0.0112718998405070 38600.0000000000000000 0.0048999684925043 0.0072297708009493 0.0000000000000000
0.0073670938177252 0.0112660351822119 38700.0000000000000000 0.0048980936821034 0.0072244605227837 0.0000000000000000
0.0073624886911904 0.0112596904327721 38800.0000000000000000 0.0048962698249310 0.0072193431816626 0.0000000000000000
0.0073578380005207 0.0112531797415972 38900.0000000000000000 0.0048944051330709 0.0072142462331668 0.0000000000000000
0.0073581541767741 0.0112508628915313 39000.0000000000000000 0.0048928787659153 0.0072102122817854 0.0000000000000000
0.0073820181654006 0.0112857641988068 39100.0000000000000000 0.0048806027343615 0.0072890514276033 0.0000000000000000
0.0073706285874366 0.0112782664591604 39200.0000000000000000 0.0048973427002202 0.0072216473681970 0.0000000000000000
0.0073705985744808 0.0112754347789795 39300.0000000000000000 0.0048939341064657 0.0072217618400397 0.0000000000000000
0.0073693918333162 0.0112744297136021 39400.0000000000000000 0.0048915610818718 0.0072188309865241 0.0000000000000000
0.0073680565611733 0.0112732038285609 39500.0000000000000000 0.0048898089223213 0.0072159123758062 0.0000000000000000
0.0073657072827234 0.0112712321037782 39600.0000000000000000 0.0048883205312562 0.0072121399974757 0.0000000000000000
0.0073632885361972 0.0112686313518821 39700.0000000000000000 0.0048870312381966 0.0072087290292421 0.0000000000000000
0.0073605277477583 0.0112652865565636 39800.0000000000000000 0.0048859598705897 0.0072052170003907 0.0000000000000000
0.0073575101842392 0.0112616433869522 39900.0000000000000000 0.0048849289180904 0.0072018808070513 0.0000000000000000
0.0073543842629248 0.0112577967578762 40000.0000000000000000 0.0048839539520210 0.0071987096187546 0.0000000000000000
0.0073517363240521 0.0112541048257737 40100.0000000000000000 0.0048829667214209 0.0071960537178839 0.0000000000000000
0.0073494575721067 0.0112506217047534 40200.0000000000000000 0.0048819609022172 0.0071937924587614 0.0000000000000000
0.0073463914577849 0.0112464934820991 40300.0000000000000000 0.0048809529141698 0.0071907581859292 0.0000000000000000
0.0073428062199862 0.0112416649215246 40400.0000000000000000 0.0048799441915680 0.0071874366494524 0.0000000000000000
0.0073392798492206 0.0112369058415724 40500.0000000000000000 0.0048789326628466 0.0071843182789627 0.0000000000000000
0.0073365851311281 0.0112326095934122 40600.0000000000000000 0.0048778569001031 0.0071819903795898 0.0000000000000000
0.0073337817625366 0.0112282205799493 40700.0000000000000000 0.0048767917704693 0.0071793657495834 0.0000000000000000
0.0073306077934073 0.0112235091178988 40800.0000000000000000 0.0048757173828724 0.0071765646617573 0.0000000000000000
0.0073273707644678 0.0112187114236657 40900.0000000000000000 0.0048746257517060 0.0071737396380779 0.0000000000000000
0.0073240494462499 0.0112138280593835 41000.0000000000000000 0.0048734810391698 0.0071707240124011 0.0000000000000000
0.0073202647500804 0.0112083070927401 41100.0000000000000000 0.0048727436350812 0.0071685966814938 0.0000000000000000
0.0073175099080502 0.0112037301874795 41200.0000000000000000 0.0048714826256074 0.0071660025040966 0.0000000000000000
0.0073148174273493 0.0111973216141964 41300.0000000000000000 0.0048709924106986 0.0071671343323990 0.0000000000000000
0.0073121185230194 0.0111939879479011 41400.0000000000000000 0.0048699888790817 0.0071634029635317 0.0000000000000000
0.0073089957448391 0.0111896475377278 41500.0000000000000000 0.0048686643144273 0.0071599238470651 0.0000000000000000
0.0073059028622271 0.0111853100225458 41600.0000000000000000 0.0048673644283094 0.0071566423262946 0.0000000000000000
0.0073033457486534 0.0111793865783626 41700.0000000000000000 0.0048668109837176 0.0071582234478929 0.0000000000000000
0.0073005012739750 0.0111760393008493 41800.0000000000000000 0.0048657313529274 0.0071543466264522 0.0000000000000000
0.0072973483491972 0.0111716860527208 41900.0000000000000000 0.0048643443216924 0.0071507315818120 0.0000000000000000
0.0072942923580093 0.0111674177963616 42000.0000000000000000 0.0048631112999029 0.0071471712005707 0.0000000000000000
0.0072927960214991 0.0111609343930702 42100.0000000000000000 0.0048632269194102 0.0071547185797304 0.0000000000000000
0.0072903961432592 0.0111585429382212 42200.0000000000000000 0.0048622899150637 0.0071498697615427 0.0000000000000000
0.0072872749391040 0.0111545014012856 42300.0000000000000000 0.0048607448438537 0.0071455144385659 0.0000000000000000
0.0072841833888946 0.0111503255046072 42400.0000000000000000 0.0048593300352929 0.0071412617161675 0.0000000000000000
0.0072813593316694 0.0111465235159375 42500.0000000000000000 0.0048580173008117 0.0071375260943581 0.0000000000000000
0.0072784467002095 0.0111425770566016 42600.0000000000000000 0.0048567538999831 0.0071340171205792 0.0000000000000000
0.0072944814698506 0.0111641453608675 42700.0000000000000000 0.0048457351435396 0.0071906098074929 0.0000000000000000
0.0072819477969937 0.0111687150879238 42800.0000000000000000 0.0048661125553955 0.0071319235542789 0.0000000000000000
0.0072833206065155 0.0111549560319553 42900.0000000000000000 0.0048605732301505 0.0071367789188066 0.0000000000000000
0.0072829636718687 0.0111516869967838 43000.0000000000000000 0.0048579502191462 0.0071372103457294 0.0000000000000000
0.0072819123624310 0.0111498915634278 43100.0000000000000000 0.0048562260107999 0.0071357991437162 0.0000000000000000
0.0072806289538743 0.0111483469444265 43200.0000000000000000 0.0048548943502616 0.0071339092326150 0.0000000000000000
0.0072792005408417 0.0111467918397244 43300.0000000000000000 0.0048537622890054 0.0071317955797982 0.0000000000000000
0.0072777030861896 0.0111451230099038 43400.0000000000000000 0.0048527637116527 0.0071296911281180 0.0000000000000000
0.0072760930130584 0.0111433131476346 43500.0000000000000000 0.0048518569619099 0.0071275592944398 0.0000000000000000
0.0072744259217334 0.0111413368580392 43600.0000000000000000 0.0048510051021285 0.0071254495148334 0.0000000000000000
0.0072727019139000 0.0111392430541941 43700.0000000000000000 0.0048501990585905 0.0071233553822402 0.0000000000000000
0.0072709391984615 0.0111370260355064 43800.0000000000000000 0.0048494138293140 0.0071213141787908 0.0000000000000000
0.0072690891148716 0.0111345962137196 43900.0000000000000000 0.0048486545831439 0.0071192655096825 0.0000000000000000
0.0072672089026447 0.0111320964376580 44000.0000000000000000 0.0048479247899330 0.0071172359514761 0.0000000000000000
0.0072652973837795 0.0111295302510762 44100.0000000000000000 0.0048471936445881 0.0071152034940797 0.0000000000000000
0.0072633896582604 0.0111268823668308 44200.0000000000000000 0.0048464575290414 0.0071132221584962 0.0000000000000000
0.0072614283609722 0.0111241634347254 44300.0000000000000000 0.0048457232762509 0.0071112775062778 0.0000000000000000
0.0072594290792948 0.0111213711284039 44400.0000000000000000 0.0048449806256905 0.0071092444529209 0.0000000000000000
0.0072574314684480 0.0111185360111890 44500.0000000000000000 0.0048442121851286 0.0071071813135828 0.0000000000000000
0.0072553744141216 0.0111156500602750 44600.0000000000000000 0.0048434481480675 0.0071052302191244 0.0000000000000000
0.0072532440404391 0.0111126994683313 44700.0000000000000000 0.0048426966755863 0.0071032717968827 0.0000000000000000
0.0072512071078081 0.0111097506668935 44800.0000000000000000 0.0048419589000832 0.0071013536822921 0.0000000000000000
0.0072490969792417 0.0111067331975864 44900.0000000000000000 0.0048412173565093 0.0070994862003359 0.0000000000000000
0.0072470323016848 0.0111037145362883 45000.0000000000000000 0.0048404693425065 0.0070976625889924 0.0000000000000000
0.0072467247354127 0.0111030536701859 45100.0000000000000000 0.0048394569110713 0.0070989212320635 0.0000000000000000
0.0072540470653743 0.0111310765377552 45200.0000000000000000 0.0048447218341220 0.0071119020737549 0.0000000000000000
0.0072491607752527 0.0111227520896847 45300.0000000000000000 0.0048487625945604 0.0070987079220703 0.0000000000000000
0.0072487665621420 0.0111131706998576 45400.0000000000000000 0.0048460539604082 0.0070977007926371 0.0000000000000000
0.0072484480683309 0.0111084231292764 45500.0000000000000000 0.0048436136654026 0.0070981112680343 0.0000000000000000
0.0072476859156864 0.0111057708659354 45600.0000000000000000 0.0048418693454813 0.0070978897024730 0.0000000000000000
0.0072467095423679 0.0111038726387751 45700.0000000000000000 0.0048405795947122 0.0070971236768072 0.0000000000000000
0.0072456135806098 0.0111022390725850 45800.0000000000000000 0.0048395584440621 0.0070960456679422 0.0000000000000000
0.0072444017069058 0.0111006551841159 45900.0000000000000000 0.0048387119345029 0.0070948803215183 0.0000000000000000
0.0072431944107611 0.0110990838799499 46000.0000000000000000 0.0048379768187780 0.0070936206610616 0.0000000000000000
0.0072419312411042 0.0110974860011879 46100.0000000000000000 0.0048373085773593 0.0070923239731941 0.0000000000000000
0.0072406373966826 0.0110958445066448 46200.0000000000000000 0.0048366971255904 0.0070910188511031 0.0000000000000000
0.0072393680267188 0.0110941943560834 46300.0000000000000000 0.0048361201900595 0.0070897201262216 0.0000000000000000
0.0072380502226670 0.0110924973933163 46400.0000000000000000 0.0048355684083127 0.0070884144649295 0.0000000000000000
0.0072367125547409 0.0110907509127479 46500.0000000000000000 0.0048350383060039 0.0070871281477478 0.0000000000000000
0.0072353736913521 0.0110889810478653 46600.0000000000000000 0.0048345210499411 0.0070858536415264 0.0000000000000000
0.0072340720731736 0.0110871989696026 46700.0000000000000000 0.0048340141723351 0.0070845942296759 0.0000000000000000
0.0072327535447964 0.0110853980180529 46800.0000000000000000 0.0048335247536629 0.0070833655338496 0.0000000000000000
0.0072314277082910 0.0110835719770704 46900.0000000000000000 0.0048330510991544 0.0070821317377826 0.0000000000000000
0.0072301161730927 0.0110817281599152 47000.0000000000000000 0.0048325810189871 0.0070809296803889 0.0000000000000000
0.0072287450637799 0.0110798485389394 47100.0000000000000000 0.0048321117888117 0.0070797081029546 0.0000000000000000
0.0072274128989696 0.0110779845071953 47200.0000000000000000 0.0048316447867999 0.0070785208477264 0.0000000000000000
0.0072261091950265 0.0110761352452711 47300.0000000000000000 0.0048311786650058 0.0070773409092955 0.0000000000000000
0.0072247681592874 0.0110742778526819 47400.0000000000000000 0.0048307159248512 0.0070761835959061 0.0000000000000000
0.0072234705508617 0.0110724409951683 47500.0000000000000000 0.0048302575997051 0.0070750210419179 0.0000000000000000
0.0072221523639646 0.0110706094786880 47600.0000000000000000 0.0048298047433246 0.0070739135841793 0.0000000000000000
0.0072208233340609 0.0110687510522315 47700.0000000000000000 0.0048293774755503 0.0070728079347833 0.0000000000000000
0.0072195272198124 0.0110669107849970 47800.0000000000000000 0.0048289569000856 0.0070717181256262 0.0000000000000000
0.0072182259026119 0.0110650791391505 47900.0000000000000000 0.0048285332070661 0.0070706491684072 0.0000000000000000
0.0072169465563794 0.0110632442556970 48000.0000000000000000 0.0048281231728482 0.0070695614614027 0.0000000000000000
0.0072156423651265 0.0110614099819752 48100.0000000000000000 0.0048277132973777 0.0070685006342146 0.0000000000000000
0.0072239690627700 0.0110704889973745 48200.0000000000000000 0.0048233175842438 0.0070903529900899 0.0000000000000000
0.0072295378454029 0.0110907480675088 48300.0000000000000000 0.0048261638863114 0.0071049578131443 0.0000000000000000
0.0072233461114821 0.0110963201320889 48400.0000000000000000 0.0048349345907230 0.0070912602424760 0.0000000000000000
0.0072201876496609 0.0110913173358052 48500.0000000000000000 0.0048377747234756 0.0070819676026694 0.0000000000000000
0.0072187303249576 0.0110849108389624 48600.0000000000000000 0.0048380944400565 0.0070757002469569 0.0000000000000000
0.0072177002285956 0.0110788191630891 48700.0000000000000000 0.0048372016830712 0.0070715492331450 0.0000000000000000
0.0072168411858649 0.0110737003760617 48800.0000000000000000 0.0048357716147637 0.0070688886726934 0.0000000000000000
0.0072160466630048 0.0110696610794548 48900.0000000000000000 0.0048342105066739 0.0070671020333260 0.0000000000000000
0.0072152433599781 0.0110666106133385 49000.0000000000000000 0.0048328575584378 0.0070657366285041 0.0000000000000000
0.0072144784135528 0.0110641704220099 49100.0000000000000000 0.0048316411996926 0.0070645891407421 0.0000000000000000
0.0072137267571193 0.0110620513076475 49200.0000000000000000 0.0048304954423263 0.0070636616484207 0.0000000000000000
0.0072129690611270 0.0110601824691685 49300.0000000000000000 0.0048294240884918 0.0070628901658018 0.0000000000000000
0.0072122172846807 0.0110585406222470 49400.0000000000000000 0.0048284408286960 0.0070622244739632 0.0000000000000000
0.0072114772277061 0.0110570858852452 49500.0000000000000000 0.0048275530773838 0.0070616438940760 0.0000000000000000
0.0072107025963326 0.0110557429859187 49600.0000000000000000 0.0048267598246097 0.0070611007754583 0.0000000000000000
0.0072099429443736 0.0110545100985628 49700.0000000000000000 0.0048260507425510 0.0070605933549971 0.0000000000000000
0.0072092013763417 0.0110533616455632 49800.0000000000000000 0.0048254121435852 0.0070600614777274 0.0000000000000000
0.0072084633842247 0.0110522746898913 49900.0000000000000000 0.0048248422934597 0.0070595625165262 0.0000000000000000
0.0072077720824932 0.0110512661511620 50000.0000000000000000 0.0048243017581671 0.0070590258348357 0.0000000000000000


==> figures/free_shape_inference/cylinder/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1393.7579136770309560 0.0000000000000000 1369.9865100519984935 23.6631081239877119 0.1082955010447825 0.0000000000000000
100.0000000000000000 1227.5322200670743769 0.8715867521790541 1208.2195095949309689 18.4296802684848231 0.0090620316701671 0.0023814198096866
200.0000000000000000 1079.1883959148465237 1.8279600413745110 1062.0470976223696198 15.2989295031696884 0.0088340170271223 0.0055747309056385
300.0000000000000000 947.5182583439855080 3.0223398312502523 931.4680487101875315 13.0068549553435648 0.0116912560771918 0.0093235911270052
400.0000000000000000 830.6400537794056618 4.3550027816557968 814.9659216141531033 11.2918836635934987 0.0139647411237732 0.0132809788794412
500.0000000000000000 727.0099029375458031 5.6705330241827241 711.2671485063857517 10.0420008305570629 0.0132407127503434 0.0169798636699508
600.0000000000000000 635.0792851314571408 6.8092374843766184 619.0766810120748005 9.1564001597394942 0.0166886155074112 0.0202778597588841
700.0000000000000000 553.6214517673029150 7.6955767937755724 537.3402550378683600 8.5470758574760115 0.0154237110926910 0.0231203670902735
800.0000000000000000 481.5315620340676901 8.3078785736728644 465.0504558675605722 8.1291500396317407 0.0183659825413097 0.0257115706611878
900.0000000000000000 417.8341160696284078 8.6933280239380224 401.2895132789138870 7.8085208105311903 0.0144947499433953 0.0282592063019511
1000.0000000000000000 361.6983740422978144 8.8948109538443028 345.2198870015201919 7.5384037602118310 0.0143742697812335 0.0308980569402355
1100.0000000000000000 312.3257543069983626 8.9156196355532664 296.0642959033597208 7.2941960838282114 0.0183589494604961 0.0332837347966643
1200.0000000000000000 269.0091138281686085 8.7658450230779241 253.1077243898565143 7.0824927295534312 0.0174023545555032 0.0356493311252120
1300.0000000000000000 231.1072633753907439 8.4966195746548259 215.6808638427613687 6.8754740764598035 0.0169924324436720 0.0373134490710859
1400.0000000000000000 198.0720902856830321 8.1739820291342351 183.1913554627546148 6.6527813400627203 0.0152582268531737 0.0387132268782985
1500.0000000000000000 169.3886425363309058 7.8310512399433208 155.0968719431442651 6.4019223134946559 0.0187511828510889 0.0400458568976052
1600.0000000000000000 144.5735201984132061 7.4820893185507167 130.9007268282891800 6.1342478006113881 0.0153111946775930 0.0411450562843406
1700.0000000000000000 123.2992988000084722 7.2328404639336208 110.1424439270925859 5.8603771812882384 0.0216677162159325 0.0419695114781057
1800.0000000000000000 104.9612915878742285 6.8859258050172603 92.4046093223424805 5.5843943135983203 0.0439008861852525 0.0424612607309230
1900.0000000000000000 89.4487573036339825 6.7243427978460248 77.3081001554905498 5.3117474339437285 0.0620296577996672 0.0425372585540042
2000.0000000000000000 75.8722261767682795 6.2587484198174979 64.5021765987330298 5.0534138728498617 0.0155143518416993 0.0423729335261954
2100.0000000000000000 64.6602884087887020 6.0977085886171452 53.6809308212296514 4.8187865203822753 0.0208863058863523 0.0419761726732939
2200.0000000000000000 55.1932389330394670 5.9463476055300823 44.5673415749366697 4.6173362298960683 0.0205962591899113 0.0416172634867377
2300.0000000000000000 47.4354657479611532 5.9373168364610951 36.9543302443430477 4.4522223414339335 0.0502580448103535 0.0413382809127248
2400.0000000000000000 40.7062929018329172 5.7911727717661883 30.5478229931593326 4.3090158217193375 0.0171130920505581 0.0411682231375059
2500.0000000000000000 35.1496870078234380 5.7070748116596128 25.2005892417892170 4.1832046803655025 0.0178298380661295 0.0409884359429749
2600.0000000000000000 30.5244977305875942 5.6287507330963482 20.7481836868119629 4.0813025683736583 0.0254217492161979 0.0408389930894317
2700.0000000000000000 26.6652656641944503 5.5559599836529499 17.0495267656577418 3.9962462020315201 0.0228965261792012 0.0406361866730342
2800.0000000000000000 23.4561755724320626 5.4853660514323792 13.9839683575726088 3.9237656238438547 0.0227471847959075 0.0403283547873119
2900.0000000000000000 20.7729446281477443 5.4112262030942482 11.4492998555394472 3.8545149519153785 0.0180616207936582 0.0398419968050129
3000.0000000000000000 18.5372504887506580 5.3280562394306097 9.3575081664410220 3.7886775238214332 0.0237323882254808 0.0392761708321133
3100.0000000000000000 16.6758329485672832 5.2441954175275827 7.6337329716985831 3.7423546588254117 0.0168881902110122 0.0386617103046935
3200.0000000000000000 15.1437652967358396 5.1714614050952861 6.2175323500672430 3.6985111323950424 0.0181988106497855 0.0380615985284823
3300.0000000000000000 13.8819050105664665 5.1098814993318626 5.0567513987826036 3.6571063716671195 0.0206514099875065 0.0375143307973746
3400.0000000000000000 12.8345209507505764 5.0564858513732762 4.1086415375357026 3.6182725237683702 0.0141432264930693 0.0369778115801584
3500.0000000000000000 12.0064815534857061 5.0232830394331698 3.3365940423784646 3.5817205063238746 0.0284935435055631 0.0363904218446324
3600.0000000000000000 11.4485335484629189 5.1012589718253416 2.7113600674985632 3.5450227158531478 0.0551840211398522 0.0357077721460146
3700.0000000000000000 10.6774471349752975 4.9261518392174111 2.2064033196342678 3.4913263240172365 0.0184888615807319 0.0350767905256508
3800.0000000000000000 10.2211505778201115 4.8998319059230786 1.8002748894222240 3.4595610582642036 0.0272571591169095 0.0342255650936964
3900.0000000000000000 9.7275931364723363 4.7758647629825548 1.4765172675964151 3.4230117944490828 0.0189185711565915 0.0332807402876918
4000.0000000000000000 9.5431167846452194 4.8937029885507668 1.2188140128877565 3.3653334042447591 0.0328813261176454 0.0323850528442916
4100.0000000000000000 8.9598784789611816 4.5933066512700487 1.0122717983204379 3.3009379359545714 0.0218087571702820 0.0315533362458426
4200.0000000000000000 8.7009965443367818 4.5435576662192769 0.8485011828102967 3.2575054368275977 0.0205977234420701 0.0308345350375399
4300.0000000000000000 8.4962094980675520 4.5008400478640533 0.7205621537890134 3.2211487078437546 0.0234850645368649 0.0301735240338641
4400.0000000000000000 8.3629276463019657 4.5037697488519290 0.6205924198895091 3.1817900278422098 0.0270983707528346 0.0296770789654822
4500.0000000000000000 8.6334469118303332 4.8786114718960700 0.5438925293241313 3.1493043235099183 0.0324424111745489 0.0291961759256657
4600.0000000000000000 8.3515163193852651 4.6893648378559316 0.4758753775079263 3.1100389428825879 0.0474006473179958 0.0288365138208247
4700.0000000000000000 7.9634618973836231 4.4068933937360910 0.4256684828941568 3.0877391708053867 0.0146552517821342 0.0285055981658547
4800.0000000000000000 7.7945587457495256 4.2897174687965283 0.3869545811991294 3.0707019912785829 0.0189979644102590 0.0281867400650271
4900.0000000000000000 7.6771726316902029 4.2195742666110316 0.3574623851269915 3.0555966483771586 0.0166256840941795 0.0279136474808412
5000.0000000000000000 7.5792572089810673 4.1545976609859814 0.3357861193915074 3.0426511743227849 0.0185881045897833 0.0276341496910111
5100.0000000000000000 7.5095612617690639 4.1129961603794412 0.3191955669758136 3.0302325537443777 0.0196759647441223 0.0274610159253098
5200.0000000000000000 7.4389175691812834 4.0696611800318241 0.3065113728150604 3.0194236413116951 0.0160754478608576 0.0272459271618468
5300.0000000000000000 7.3871966934015934 4.0369526849327784 0.2969563543520476 3.0088357578828684 0.0173725817934100 0.0270793144404880
5400.0000000000000000 7.3479342438406343 4.0118248440965276 0.2896298465710082 3.0000651686801731 0.0195226732445425 0.0268917112483825
5500.0000000000000000 7.2983364772633612 3.9762172985817523 0.2836786645821469 2.9911492809693208 0.0205321135275051 0.0267591196026369
5600.0000000000000000 7.2613903405046107 3.9517544260718260 0.2786829829519982 2.9841617899898858 0.0201847690758813 0.0266063724150202
5700.0000000000000000 7.2267509289646998 3.9239021694260621 0.2748342842365133 2.9769771416656630 0.0245316179467772 0.0265057156896842
5800.0000000000000000 7.1821402755143957 3.8947687765642707 0.2715257532994457 2.9702497638225984 0.0191755527474441 0.0264204290806373
5900.0000000000000000 7.1604260779988049 3.8804776672706653 0.2678053391866574 2.9647655563005917 0.0210437188479899 0.0263337963929004
6000.0000000000000000 7.1037769430213835 3.8300704217919663 0.2658801517086827 2.9596530234520677 0.0219695319929676 0.0262038140756990
6100.0000000000000000 7.0557260338246506 3.7968276630842528 0.2635761013670413 2.9563915795699565 0.0129277865528339 0.0260029032505660
6200.0000000000000000 7.0207933444198432 3.7590925480133457 0.2611025136492018 2.9558278463055854 0.0190955675290996 0.0256748689226119
6300.0000000000000000 6.9830653373056260 3.7285871258692671 0.2588749291580773 2.9507210075511798 0.0195019978663944 0.0253802768607068
6400.0000000000000000 6.9158045709647240 3.6777526593425325 0.2533207298222874 2.9383378529091502 0.0211664507446595 0.0252268781460949
6500.0000000000000000 6.8689864558086420 3.6490714726911908 0.2506438750135984 2.9241651785288303 0.0199583183589238 0.0251476112160975
6600.0000000000000000 6.9139011056967492 3.7070412764779519 0.2464410963866536 2.9080455074631355 0.0273152531017038 0.0250579722673044
6700.0000000000000000 6.7484489143951878 3.5675891093510419 0.2437390546539374 2.8966029974680763 0.0156174356859172 0.0249003172362156
6800.0000000000000000 6.6119796901670300 3.4486614287864148 0.2394511957376012 2.8833220729120863 0.0159269652541363 0.0246180274767918
6900.0000000000000000 6.3952221263205233 3.2709219108525627 0.2348966415389099 2.8466549970783555 0.0185245351368115 0.0242240417138842
7000.0000000000000000 6.2353988857097988 3.1542439560780977 0.2290503332671942 2.8104371641712396 0.0181584055445450 0.0235090266487217
7100.0000000000000000 6.1413756454306769 3.0825860884831258 0.2252053286150055 2.7955555857878549 0.0151945292327787 0.0228341133119126
7200.0000000000000000 6.0768597652009415 3.0270726359841764 0.2221535035677810 2.7878373411347215 0.0174371794024502 0.0223591051118124
7300.0000000000000000 6.0429754810960699 3.0032461673164343 0.2215237863404055 2.7835086323600451 0.0126519448253065 0.0220449502538779
7400.0000000000000000 6.0644232225906798 3.0178612343758644 0.2202581974978196 2.7809142645269707 0.0235269500934548 0.0218625760965713
7500.0000000000000000 5.9558860177197257 2.9255421674622784 0.2175105187192987 2.7792515947344101 0.0118145814318906 0.0217671553718482
7600.0000000000000000 5.9327551609948799 2.9006249138014808 0.2161003706223308 2.7781451924937870 0.0161560063745416 0.0217286777027401
7700.0000000000000000 5.9004133639175036 2.8725217628777959 0.2146699852530304 2.7773162709268986 0.0141773289052271 0.0217280159545515
7800.0000000000000000 5.8911343642326512 2.8647204258238057 0.2138400458181609 2.7768927452946843 0.0139289049405595 0.0217522423554407
7900.0000000000000000 5.9848477529902944 2.9456304182133826 0.2131390371322705 2.7770333728309340 0.0272609325200999 0.0217839922936067
8000.0000000000000000 5.8462299141849243 2.8206955514863541 0.2117180858669286 2.7771900022363929 0.0147958044655053 0.0218304701297424
8100.0000000000000000 5.8656644214497362 2.8406146193652422 0.2115998650280304 2.7774628935294414 0.0140903224617808 0.0218967210652411
8200.0000000000000000 5.8487210575421065 2.8184154415258549 0.2106376645052178 2.7776854456981157 0.0200110163904747 0.0219714894224426
8300.0000000000000000 5.8455748386315705 2.8183280190360329 0.2094373807275889 2.7779472626439543 0.0178093070698133 0.0220528691541810
8400.0000000000000000 5.7996158461054987 2.7771984387744499 0.2095078199210385 2.7782290093531339 0.0125484917999780 0.0221320862568979
8500.0000000000000000 5.7806096041901567 2.7519546356296738 0.2088768177618579 2.7784134232150004 0.0191439846925781 0.0222207428910461
8600.0000000000000000 5.7749451019450690 2.7504284142610382 0.2080370497031463 2.7787657966077344 0.0154007065486837 0.0223131348244657
8700.0000000000000000 5.7777916373409113 2.7550065113066631 0.2080329995542012 2.7789987365325315 0.0133465773583327 0.0224068125891815
8800.0000000000000000 5.7794224429202519 2.7524018462288513 0.2070277613400738 2.7791086567377867 0.0183841152726314 0.0225000633409081
8900.0000000000000000 5.7395839538486708 2.7148931684237274 0.2059515696206041 2.7791627773139824 0.0169802222174306 0.0225962162729266
9000.0000000000000000 10.4002387644429692 4.7047132636248445 0.2370498716297598 2.7485716234326723 2.6873526455258219 0.0225513602298709
9100.0000000000000000 5.7490527074872757 2.7625315697941799 0.1936033104716306 2.7539731486916605 0.0161986169476020 0.0227460615822025
9200.0000000000000000 5.6764413983319644 2.6957855657026322 0.1918475219796553 2.7525011231579888 0.0135107247415491 0.0227964627501392
9300.0000000000000000 5.6103271326323663 2.6326138987273056 0.1906889404460325 2.7524234443031443 0.0117509435633388 0.0228499055925447
9400.0000000000000000 5.5744957452340813 2.5954755841994341 0.1897141261061541 2.7527910809714546 0.0136120695351295 0.0229028844219080
9500.0000000000000000 5.5419501486385405 2.5632151530108667 0.1887292904762045 2.7529594833091062 0.0140971014832157 0.0229491203591473
9600.0000000000000000 5.5253591517542322 2.5517152041150144 0.1877111152020286 2.7529464339677885 0.0099924992646008 0.0229938992047996
9700.0000000000000000 5.5005253685413962 2.5231429237696092 0.1866349390132659 2.7528232849298311 0.0148911778810161 0.0230330429476735
9800.0000000000000000 5.4715809167425018 2.4944933595597623 0.1855246704159458 2.7525245745287354 0.0159714044197195 0.0230669078183386
9900.0000000000000000 5.4591975545236480 2.4793535893290857 0.1844039685691465 2.7521927775307922 0.0201510066621475 0.0230962124324765
10000.0000000000000000 5.4382517583291321 2.4666925206757386 0.1836259080891616 2.7520656411553812 0.0127477122549876 0.0231199761538632
10100.0000000000000000 5.4426512338435264 2.4702728437669181 0.1826872872679267 2.7519615605837666 0.0146023591295010 0.0231271830954137
10200.0000000000000000 5.4068021459998326 2.4311637838977838 0.1819765278830515 2.7520183176616455 0.0185090870514254 0.0231344295059260
10300.0000000000000000 5.3962218728261604 2.4238817523652765 0.1812440412516705 2.7519244383707133 0.0160291428731600 0.0231424979653388
10400.0000000000000000 5.3885348914062696 2.4155145285119382 0.1805953485692423 2.7519605777084331 0.0173105753071477 0.0231538613095092
10500.0000000000000000 5.3799837639387640 2.4044930861949503 0.1800117617883748 2.7519794819728083 0.0203339602221551 0.0231654737604749
10600.0000000000000000 5.3849834591313765 2.4154444922283593 0.1798396292994495 2.7522522336366917 0.0142699898745816 0.0231771140922939
10700.0000000000000000 5.3842937344343644 2.4149384224695978 0.1785700998664173 2.7518360153732857 0.0157679694746365 0.0231812272504265
10800.0000000000000000 5.3536856403950051 2.3854337583236300 0.1778848971164536 2.7519571265131670 0.0152149842205227 0.0231948742212309
10900.0000000000000000 5.3411583889005261 2.3755715531207846 0.1774022072167868 2.7520433684872585 0.0129332615108437 0.0232079985648535
11000.0000000000000000 5.3695909542068732 2.4038930621075387 0.1769478130489312 2.7520675731415398 0.0134639066825847 0.0232185992262780
11100.0000000000000000 5.4017616545523817 2.4328494520578752 0.1772400504605886 2.7520297606976025 0.0164096544189403 0.0232327369173747
11200.0000000000000000 5.3370417281456364 2.3702857907389934 0.1762478511036005 2.7519208522949743 0.0153448609797098 0.0232423730283593
11300.0000000000000000 5.2984912077755748 2.3348103523355763 0.1744591333141617 2.7521402023746200 0.0138222345848506 0.0232592851663662
11400.0000000000000000 5.2951167306363542 2.3293373686270469 0.1745100801806177 2.7517412542272104 0.0162588203370485 0.0232692072644316
11500.0000000000000000 5.3350919425746017 2.3907041251640249 0.1657979375025706 2.7347017003845595 0.0204835602120413 0.0234046193114047
11600.0000000000000000 5.2436568340573091 2.3102925680305555 0.1657663348488515 2.7321940199967285 0.0119173716067066 0.0234865395744672
11700.0000000000000000 5.2042591648099386 2.2705795419793979 0.1657213556252723 2.7309928472797962 0.0133884650422327 0.0235769548832392
11800.0000000000000000 5.1776335371435760 2.2415245911858031 0.1654292639202242 2.7306362222099607 0.0163915375431403 0.0236519222844481
11900.0000000000000000 5.1556449864695226 2.2222428871781417 0.1648352900466257 2.7302459710497211 0.0146113734990832 0.0237094646959500
12000.0000000000000000 5.1374157654872024 2.2043554223527577 0.1640909212759969 2.7298739076797927 0.0153463331320182 0.0237491810466368
12100.0000000000000000 5.1037975441362935 2.1712836450819171 0.1633190701739743 2.7297476422087317 0.0156750818499784 0.0237721048216923
12200.0000000000000000 5.0858337671292642 2.1563755420796560 0.1624885881521813 2.7297637288171015 0.0134153105197529 0.0237905975605725
12300.0000000000000000 5.0682882496196067 2.1414458044292726 0.1617403564315093 2.7298134736432642 0.0114874304087956 0.0238011847067652
12400.0000000000000000 5.0553959922009097 2.1316658091597200 0.1609873915916719 2.7296113638390600 0.0093240037915215 0.0238074238189372
12500.0000000000000000 5.0404177733071682 2.1093904534819372 0.1602223654504183 2.7293930615323236 0.0175965600580288 0.0238153327844601
12600.0000000000000000 5.0263354377407712 2.0967137259945829 0.1595318595297474 2.7292477560819322 0.0170218987545271 0.0238201973799814
12700.0000000000000000 5.0123426725884794 2.0874072910472052 0.1589292133008182 2.7291800568371762 0.0130049675453274 0.0238211438579533
12800.0000000000000000 4.9956262509871099 2.0733198602474263 0.1580260231044676 2.7289353342123945 0.0115315882982716 0.0238134451245500
12900.0000000000000000 4.9926661602911544 2.0666216720378316 0.1574933927133804 2.7291478867759351 0.0155980953715204 0.0238051133924870
13000.0000000000000000 4.9936654108446765 2.0735946392026814 0.1570140469089276 2.7289769810225750 0.0102841977633723 0.0237955459471206
13100.0000000000000000 5.0363505569122751 2.1114210215791549 0.1569232722146919 2.7292051370659958 0.0150109243591221 0.0237902016933113
13200.0000000000000000 4.9680830137842342 2.0451066873704948 0.1557154287575741 2.7289207687766370 0.0145567195333890 0.0237834093461394
13300.0000000000000000 4.9616755075915506 2.0405988528392371 0.1550432985999772 2.7289055434762295 0.0133444420677467 0.0237833706083586
13400.0000000000000000 4.9604283400868523 2.0365977764495589 0.1545980749685492 2.7286695390699869 0.0167820849938060 0.0237808646049510
13500.0000000000000000 4.9475094823552705 2.0295966205838498 0.1541042603625143 2.7285483560949850 0.0114840410201491 0.0237762042937717
13600.0000000000000000 4.9509226229479442 2.0321659798510288 0.1534919665903193 2.7284311843939233 0.0130585173953035 0.0237749747173689
13700.0000000000000000 4.9590756242513310 2.0400696041362272 0.1526418429958479 2.7284559869719001 0.0141386895643556 0.0237695005829998
13800.0000000000000000 4.9387102166547470 2.0202263549177069 0.1524308987390197 2.7282481659984867 0.0140444853928046 0.0237603116067290
13900.0000000000000000 4.9230257739206271 2.0062164331070993 0.1519633354762934 2.7280525059252723 0.0130354530715098 0.0237580463404526
14000.0000000000000000 6.5011444077403038 3.3760552894553655 0.1575912587244523 2.7283620230132590 0.2153763090875457 0.0237595274596804
14100.0000000000000000 4.9282091939945358 2.0086412730813068 0.1514661685281550 2.7280441484775779 0.0163072139101282 0.0237503899973679
14200.0000000000000000 4.9504306914658391 2.0300592911708484 0.1521338518313227 2.7306496866680856 0.0138254544910933 0.0237624073044883
14300.0000000000000000 6.0877826505447779 3.1141677628193576 0.1553237981277746 2.7383477348199574 0.0561387090475190 0.0238046457301693
14400.0000000000000000 5.4897658090121375 2.5008952107041709 0.1684932933933670 2.7207670203805256 0.0755328534218546 0.0240774311122188
14500.0000000000000000 5.8133579034456506 2.8218433523519160 0.1818776519767555 2.7710504512128424 0.0140706452340782 0.0245158026700591
14600.0000000000000000 6.9401887900672969 3.7689918641327873 0.2215660505620546 2.9026083484027949 0.0214926446115359 0.0255298823581246
14700.0000000000000000 9.1938563091020225 5.6357904714410827 0.3265414995172924 3.1919919900801563 0.0118737398037826 0.0276586082597102
14800.0000000000000000 12.7227169959207753 8.4519264824188625 0.5577411848540627 3.6681957981789273 0.0136925942665194 0.0311609362024026
14900.0000000000000000 16.5301630301331279 11.4118068005037347 0.9012501728267014 4.1660864713964472 0.0158406011513848 0.0351789842548584
15000.0000000000000000 18.1544776599700874 12.6500167039887614 1.1114951021955046 4.3383751804657580 0.0162670797075046 0.0383235936125601
15100.0000000000000000 16.1867259699718495 11.3327294598934643 0.9446600802177043 3.8548298179217264 0.0145003682312150 0.0400062437077418
15200.0000000000000000 12.1924277284657627 8.6282242669721469 0.6141121592961079 2.8952188720608247 0.0150454601412629 0.0398269699954204
15300.0000000000000000 8.2844068579804038 5.9140762973386165 0.3673260168847770 1.9488155976056480 0.0167656228943719 0.0374233232569892
15400.0000000000000000 5.3486112240663539 3.8049615764626150 0.2223345695394749 1.2771021042160076 0.0111306485481929 0.0330823253000639
15500.0000000000000000 3.3913139601367015 2.3598987367810791 0.1423619416508907 0.8475075702991122 0.0134792429455911 0.0280664684600287
15600.0000000000000000 2.1850399462256114 1.4716350867567500 0.0957796789586641 0.5781257434500185 0.0160406855029337 0.0234587515572449
15700.0000000000000000 1.4606165892600520 0.9544104849653413 0.0674141910727969 0.4055265939413693 0.0135707378816581 0.0196945813988866
15800.0000000000000000 1.0349496351208007 0.6643812438875563 0.0492034692335066 0.2917102077986840 0.0129661879930304 0.0166885262080237
15900.0000000000000000 0.7946371302067095 0.5098654791222714 0.0375172557277965 0.2162719843374788 0.0166502066689085 0.0143322043502542
16000.0000000000000000 0.6232171478136050 0.4041701700047564 0.0293165310323983 0.1651875703062054 0.0120491649157202 0.0124937115545248
16100.0000000000000000 0.5214411469881893 0.3372463133798974 0.0236965008618852 0.1292659035890423 0.0202272289814806 0.0110052001758837
16200.0000000000000000 0.4535442789248014 0.3067019459574512 0.0195876874566689 0.1038643416363245 0.0136336796515565 0.0097566242228003
16300.0000000000000000 0.3820685542834813 0.2612565807666279 0.0166943536818295 0.0849317549786711 0.0104817957983037 0.0087040690580491
16400.0000000000000000 0.3106465463412575 0.2063791071150646 0.0143184204995542 0.0712217703102881 0.0108525118174162 0.0078747365989343
16500.0000000000000000 0.2833989834337423 0.1929234016237394 0.0125115725720033 0.0610840543048499 0.0097216943396677 0.0071582605934819
16600.0000000000000000 0.2681025298877633 0.1805686676058368 0.0110642022307481 0.0535862107099648 0.0163219704568508 0.0065614788843629
16700.0000000000000000 0.2323098313599699 0.1575797458366203 0.0098613134212211 0.0477993626432191 0.0110143482799498 0.0060550611789596
16800.0000000000000000 0.2226931317140383 0.1481089902681650 0.0089262059262570 0.0433163979723721 0.0167285667763687 0.0056129707708755
16900.0000000000000000 0.2065106446453273 0.1379318901660710 0.0081945166081765 0.0395761082535303 0.0155601441109929 0.0052479855065567
17000.0000000000000000 0.1994718399670078 0.1375512529209320 0.0075466707002919 0.0368962628741294 0.0125419087923061 0.0049357446793484
17100.0000000000000000 0.1895935761902391 0.1271285922353032 0.0069806617512436 0.0347792607455709 0.0160385686926241 0.0046664927654973
17200.0000000000000000 0.1759026929018631 0.1211241638707142 0.0064986655861024 0.0330446493886414 0.0108267289275320 0.0044084851288732
17300.0000000000000000 0.1836190013711457 0.1277053768061497 0.0061116408204115 0.0314938959460515 0.0141019741798977 0.0042061136186353
17400.0000000000000000 0.1600484475983823 0.1119090131335851 0.0057708074933561 0.0299998012441263 0.0083439112819184 0.0040249144453964
17500.0000000000000000 0.1568094721875069 0.1019943776998853 0.0054973511397622 0.0286930117513981 0.0167750544010953 0.0038496771953660
17600.0000000000000000 0.1515000798218174 0.1030196502136479 0.0052517901518604 0.0277495643063259 0.0117905189079970 0.0036885562419862
17700.0000000000000000 0.2135413405229093 0.1676541115525876 0.0050346614193309 0.0269511325301212 0.0103485470571937 0.0035528879636758
17800.0000000000000000 0.1546826705290331 0.1038259454900706 0.0048542164304150 0.0262532401514427 0.0163195158222927 0.0034297526348120
17900.0000000000000000 0.1672527268009133 0.1183062423647329 0.0046402449081957 0.0256135421581395 0.0153755756368242 0.0033171217330210
18000.0000000000000000 0.1398498948877378 0.0916563822857158 0.0043999421206605 0.0249006544821120 0.0156534506981528 0.0032394653010966
18100.0000000000000000 0.1235337279265763 0.0808031312567190 0.0043549863309049 0.0244851411082381 0.0107450014988269 0.0031454677318874
18200.0000000000000000 0.2271341069390143 0.1675530000573922 0.0043506056311272 0.0240149462698401 0.0281477072297068 0.0030678477509479
18300.0000000000000000 0.1218151684416692 0.0784410946267889 0.0041390237187595 0.0235183674024472 0.0127238048562429 0.0029928778374307
18400.0000000000000000 0.3382203103898320 0.2619128223621883 0.0037976083961060 0.0229183200934114 0.0466580021328170 0.0029335574053092
18500.0000000000000000 0.1235660806915073 0.0826506327178690 0.0038839090905076 0.0221675272958968 0.0119938430597826 0.0028701685274514
18600.0000000000000000 0.1193670013672006 0.0731781985527881 0.0038215915166992 0.0213932457098527 0.0181632456329030 0.0028107199549576
18700.0000000000000000 0.1154894042735563 0.0681280138932164 0.0037238977115582 0.0204593868319184 0.0204189777446672 0.0027591280921962
18800.0000000000000000 0.1068339718752974 0.0688308096453505 0.0036340711292390 0.0196790879625337 0.0119764095907189 0.0027135935474554
18900.0000000000000000 0.1159749303808461 0.0722472089129030 0.0035117897827165 0.0189104678413535 0.0186347962061500 0.0026706676377230
19000.0000000000000000 0.1039968324439962 0.0663464406636224 0.0034366326027669 0.0182206354697883 0.0133672189820113 0.0026259047258073
19100.0000000000000000 0.1323321498548634 0.0896476148279499 0.0032911806478712 0.0176096300387752 0.0192061880138850 0.0025775363263820
19200.0000000000000000 0.0963180556069431 0.0589412867123326 0.0032708272677720 0.0170252667073179 0.0145439027270719 0.0025367721924487
19300.0000000000000000 0.0999931630626911 0.0630600972283810 0.0031974794598934 0.0164967990444703 0.0147397233285044 0.0024990640014421
19400.0000000000000000 0.1004192161814563 0.0680348550695861 0.0031206397955648 0.0159572758014570 0.0108422859987941 0.0024641595160542
19500.0000000000000000 0.1058732669959059 0.0705998612552459 0.0030522194898427 0.0153401294858348 0.0144490010352163 0.0024320557297663
19600.0000000000000000 0.1171027366651763 0.0812605534041479 0.0029565627987550 0.0146192754007252 0.0158671376389609 0.0023992074225872
19700.0000000000000000 0.0904910910978911 0.0611552562618000 0.0029311352589038 0.0139001027887394 0.0101366232553017 0.0023679735331463
19800.0000000000000000 0.1065631236103092 0.0742892137566072 0.0028533981129330 0.0132669781979372 0.0138158027954269 0.0023377307474050
19900.0000000000000000 0.1068078088442740 0.0774099904226285 0.0027962000966062 0.0127051375159655 0.0115889275541324 0.0023075532549413
20000.0000000000000000 0.0838237712335706 0.0531153386566830 0.0027523143757850 0.0122091073369192 0.0134719550762258 0.0022750557879576
20100.0000000000000000 0.0798569490216514 0.0516094461825680 0.0027255024840100 0.0118104953862734 0.0114640201263645 0.0022474848424355
20200.0000000000000000 0.0688294607508270 0.0440330954187841 0.0026857718226832 0.0115320552666059 0.0083660122833375 0.0022125259594164
20300.0000000000000000 0.0707824997940179 0.0458169515316167 0.0026270673134613 0.0112264340239533 0.0089311943721182 0.0021808525528684
20400.0000000000000000 0.0725176994975543 0.0479043393075941 0.0025703251832317 0.0109339161007583 0.0089589006405229 0.0021502182654474
20500.0000000000000000 0.0755014217908557 0.0518667723240947 0.0025254729119097 0.0106622771742685 0.0083164988941391 0.0021304004864437
20600.0000000000000000 0.0620502320414146 0.0400955550422929 0.0025199198910094 0.0106002521795202 0.0067296494334951 0.0021048554950970
20700.0000000000000000 0.0607339223110886 0.0383761066008664 0.0024800244809601 0.0104651438687647 0.0073347198788932 0.0020779274816042
20800.0000000000000000 0.0588045844349013 0.0366357375640650 0.0024464355528059 0.0100909373388763 0.0075770654408689 0.0020544085382852
20900.0000000000000000 0.0557045293664214 0.0356998710361185 0.0024000910961848 0.0094112650206816 0.0061595888922684 0.0020337133211681
21000.0000000000000000 0.0538741419560661 0.0352741075821222 0.0023639291488161 0.0088890806516109 0.0053370860397139 0.0020099385338030
21100.0000000000000000 0.0642369190960871 0.0461070947487932 0.0023312727973375 0.0084998254965247 0.0053121230860302 0.0019866029674015
21200.0000000000000000 0.1450976338942147 0.1159938359465748 0.0024563879162610 0.0081423254882675 0.0165329326283112 0.0019721519148002
21300.0000000000000000 0.0588030547000017 0.0414979829187314 0.0022701428255064 0.0077579260363059 0.0053171478052566 0.0019598551142014
21400.0000000000000000 0.0532691579146417 0.0371736313427594 0.0022546508112539 0.0071299482729693 0.0047674181123601 0.0019435093752990
21500.0000000000000000 0.0480016009278830 0.0311706982250722 0.0022433650205099 0.0067296760804903 0.0059329212888556 0.0019249403129550
21600.0000000000000000 0.0485446374862575 0.0314893963128068 0.0022228777011470 0.0064695316615198 0.0064526391891271 0.0019101926216568
21700.0000000000000000 0.1783293097577328 0.1532380918091455 0.0022183521388915 0.0062589595299018 0.0147205028504797 0.0018934034293143
21800.0000000000000000 0.0493057600983467 0.0316305019753146 0.0021650000096177 0.0060577852615138 0.0075678710962672 0.0018846017556334
21900.0000000000000000 0.0445277699840380 0.0287498588302178 0.0021485402075558 0.0057907668366256 0.0059688039385681 0.0018698001710706
22000.0000000000000000 0.0426844051645762 0.0284694577104037 0.0021196594595825 0.0056111121118938 0.0046275631626304 0.0018566127200657
22100.0000000000000000 0.0559400579203499 0.0407082774663599 0.0021261011215086 0.0054630969568353 0.0057939070718710 0.0018486753037750
22200.0000000000000000 0.0447865055490628 0.0304441563752905 0.0020847628011470 0.0053927698945214 0.0050263853314820 0.0018384311466218
22300.0000000000000000 0.0417679862939834 0.0278110649962104 0.0020638883299347 0.0053127105499363 0.0047531267034401 0.0018271957144618
22400.0000000000000000 0.1311838750705896 0.1147260718459353 0.0020591223227404 0.0051965753279204 0.0073835871387591 0.0018185184352345
22500.0000000000000000 0.0411790357354934 0.0269586136836793 0.0019998831337044 0.0051076203928091 0.0053059676151772 0.0018069509101234
22600.0000000000000000 0.0409908126657812 0.0264410898104952 0.0019945897554168 0.0050473616162473 0.0057091422101049 0.0017986292735170
22700.0000000000000000 0.0393748938552446 0.0258723671627644 0.0019797813461875 0.0049974568909198 0.0047357638116322 0.0017895246437407
22800.0000000000000000 0.0388283168927321 0.0256874729264841 0.0019580730744283 0.0049510287670711 0.0044516909930198 0.0017800511317287
22900.0000000000000000 0.0404041946370836 0.0267332988527596 0.0019658489763309 0.0049148286056411 0.0050160141283872 0.0017742040739648
23000.0000000000000000 0.0390326829074870 0.0261699638700397 0.0019289320963576 0.0048671076720194 0.0042987584935270 0.0017679207755433
23100.0000000000000000 0.0387343704466466 0.0260936997464330 0.0019242468530806 0.0048300060314514 0.0041247323027041 0.0017616855129775
23200.0000000000000000 0.0370785727963603 0.0243891578091956 0.0018897732552942 0.0047863528282971 0.0042593801853652 0.0017539087182083
23300.0000000000000000 0.0436948300255381 0.0297681640958351 0.0018923072953837 0.0047524117473953 0.0055338912570920 0.0017480556298320
23400.0000000000000000 0.0368045589285309 0.0243486517579221 0.0018594120090165 0.0047146761194979 0.0041387289376082 0.0017430901044861
23500.0000000000000000 0.0369875702028963 0.0241276118831032 0.0018482312347408 0.0046767795987540 0.0045958983088149 0.0017390491774832
23600.0000000000000000 0.0384808054519494 0.0254846594809433 0.0018309568746928 0.0046376966260949 0.0047931530225714 0.0017343394476470
23700.0000000000000000 0.0358890472342043 0.0237548997249341 0.0018205943441533 0.0045965413583830 0.0039859008233715 0.0017311109833624
23800.0000000000000000 0.0383266080924848 0.0261541657541345 0.0018254668598928 0.0045557248752113 0.0040657494929875 0.0017255011102588
23900.0000000000000000 0.0344804626917351 0.0225913608820745 0.0017836665731345 0.0045173031507964 0.0038674684030883 0.0017206636826414
24000.0000000000000000 0.0350695091979713 0.0229071398203238 0.0017822876364280 0.0044832276114883 0.0041811029720632 0.0017157511576679
24100.0000000000000000 0.0347936958250332 0.0227935331085546 0.0017844104866514 0.0044431399293102 0.0040620014489171 0.0017106108516000
24200.0000000000000000 0.0390808374795378 0.0269390110037232 0.0017500285864217 0.0044064274661501 0.0042783598495102 0.0017070105737328
24300.0000000000000000 0.0331819150746404 0.0215230412667708 0.0017233177938922 0.0043717185271324 0.0038610736018787 0.0017027638849663
24400.0000000000000000 0.0345821905562474 0.0227319488394052 0.0017202927847503 0.0043356857699712 0.0040957888607062 0.0016984743014145
24500.0000000000000000 0.0390458225192090 0.0274273759939525 0.0017149915765268 0.0043006988049538 0.0039092801414382 0.0016934760023376
24600.0000000000000000 0.0381364830919482 0.0265886496950378 0.0017096618837595 0.0042662988052127 0.0038829793620302 0.0016888933459080
24700.0000000000000000 0.0319899723285608 0.0206954127204570 0.0016735455643158 0.0042292436036028 0.0037087875489213 0.0016829828912640
24800.0000000000000000 0.0323118319143674 0.0210311956650046 0.0016704111638979 0.0041951275159386 0.0037366061010552 0.0016784914684711
24900.0000000000000000 0.0317650217334600 0.0208929540311313 0.0016561405926763 0.0041481432332976 0.0033941172489502 0.0016736666274046
25000.0000000000000000 0.0307527285165549 0.0198882698795983 0.0016450358458773 0.0041428582887122 0.0034062064898577 0.0016703580125094
25100.0000000000000000 0.0322072187060609 0.0210983230612301 0.0016270109059490 0.0041040259148042 0.0037105431516336 0.0016673156724440
25200.0000000000000000 0.0324191143389977 0.0209087173825356 0.0016171438773624 0.0040826676434427 0.0041463962398537 0.0016641891958032
25300.0000000000000000 0.0321614987758181 0.0213324590801883 0.0016115128928869 0.0040387978769011 0.0035201266065844 0.0016586023192574
25400.0000000000000000 0.0301573797216684 0.0193339211986733 0.0015943986140978 0.0039979919975351 0.0035751785056956 0.0016558894056664
25500.0000000000000000 0.0312413493904528 0.0203625231193727 0.0016104156935235 0.0039680237854186 0.0036486463982339 0.0016517403939041
25600.0000000000000000 0.0313283003326467 0.0206399630643823 0.0015833622871500 0.0039379082673802 0.0035167028295442 0.0016503638841899
25700.0000000000000000 0.0307900488689250 0.0200594133927480 0.0015944500982571 0.0039090330378076 0.0035796406692578 0.0016475116708545
25800.0000000000000000 0.0306605413236390 0.0198999441675987 0.0015810013572056 0.0038782139605034 0.0036568631510256 0.0016445186873057
25900.0000000000000000 0.0298033353034991 0.0191337329317206 0.0015807913215323 0.0038387277775281 0.0036078476084085 0.0016422356643096
26000.0000000000000000 0.0302186222256794 0.0198112703494391 0.0015500820439488 0.0038005933365107 0.0034148413717417 0.0016418351240391
26100.0000000000000000 0.0315980140551522 0.0211340833065136 0.0015507916670097 0.0037670960709607 0.0035062695624836 0.0016397734481846
26200.0000000000000000 0.0288212732445184 0.0185372036629265 0.0015404325544448 0.0037398233953085 0.0033657887719821 0.0016380248598564
26300.0000000000000000 0.0283133007099932 0.0179953925757819 0.0015308779131187 0.0037121192541240 0.0034391311957014 0.0016357797712672
26400.0000000000000000 0.0279940340124844 0.0177583741977028 0.0015108417020700 0.0036816153389016 0.0034085538694388 0.0016346489043713
26500.0000000000000000 0.0278205220777212 0.0175518619279442 0.0014972881749275 0.0036466744867028 0.0034912984824354 0.0016333990057114
26600.0000000000000000 0.0275664451402022 0.0173982953661051 0.0014886906055632 0.0036175241683352 0.0034301822175225 0.0016317527826763
26700.0000000000000000 0.0274205701082650 0.0173044802825683 0.0014796933463752 0.0035925664996483 0.0034135521246304 0.0016302778550428
26800.0000000000000000 0.0277605930861616 0.0175007058178459 0.0014829918658087 0.0035679710698118 0.0035801826414074 0.0016287416912878
26900.0000000000000000 0.0271517111484426 0.0171348624787126 0.0014668276988297 0.0035417483831891 0.0033809194394425 0.0016273531482687
27000.0000000000000000 0.0283441840706000 0.0182270364674623 0.0014572215887907 0.0035393226565604 0.0034880478658804 0.0016325554919062
27100.0000000000000000 0.0268168547830565 0.0168016992510587 0.0014502926357688 0.0034993059889415 0.0034418308791268 0.0016237260281607
27200.0000000000000000 0.0266525407127595 0.0166572535494817 0.0014396909220494 0.0034720366245890 0.0034627261833448 0.0016208334332946
27300.0000000000000000 0.0266350859481648 0.0166329453165960 0.0014344706632191 0.0034493345287640 0.0034992642856824 0.0016190711539033
27400.0000000000000000 0.0274930413385398 0.0175957434606668 0.0014312607014546 0.0034287927937545 0.0034196834485278 0.0016175609341361
27500.0000000000000000 0.0265078863760360 0.0165813997630826 0.0014284232051610 0.0034083240668926 0.0034738627909179 0.0016158765499820
27600.0000000000000000 0.0263080683925278 0.0164083825467052 0.0014153673393070 0.0033864426416579 0.0034838845097531 0.0016139913551047
27700.0000000000000000 0.0258537728151805 0.0161536184092763 0.0014087439692097 0.0033697711280655 0.0033093794385382 0.0016122598700909
27800.0000000000000000 0.0257326027469936 0.0160960900445123 0.0013993285327119 0.0033493049944389 0.0032768305799875 0.0016110485953430
27900.0000000000000000 0.0256123540660735 0.0159481715794014 0.0013928698225387 0.0033305458533273 0.0033314786826286 0.0016092881281774
28000.0000000000000000 0.0254561026120002 0.0158556711473342 0.0013881204546779 0.0033113650899368 0.0032933311082268 0.0016076148118244
28100.0000000000000000 0.0259041946827527 0.0162340156867870 0.0013955845853811 0.0032932753234036 0.0033754890536208 0.0016058300335602
28200.0000000000000000 0.0254532538602425 0.0157383213046877 0.0013775597513459 0.0032774595783144 0.0034556697768027 0.0016042434490919
28300.0000000000000000 0.0262485129102527 0.0167124424682296 0.0013806566031274 0.0032595419603191 0.0032933851627721 0.0016024867158045
28400.0000000000000000 0.0251695179269178 0.0155927380762257 0.0013695000547326 0.0032440255843462 0.0033622530438132 0.0016010011678001
28500.0000000000000000 0.0254646152070275 0.0159093464065027 0.0013718008543318 0.0032252840826947 0.0033590752791718 0.0015991085843265
28600.0000000000000000 0.0249270701748616 0.0154315493806256 0.0013562633057565 0.0032103205354409 0.0033313272185554 0.0015976097344833
28700.0000000000000000 0.0247797506111927 0.0153152663948807 0.0013480883713002 0.0031928387213800 0.0033279444819169 0.0015956126417148
28800.0000000000000000 0.0249084274595279 0.0154904942168301 0.0013617637080907 0.0031774476934553 0.0032852682325384 0.0015934536086134
28900.0000000000000000 0.0245412049322045 0.0151766099198608 0.0013397755279052 0.0031591516578078 0.0032739054048948 0.0015917624217360
29000.0000000000000000 0.0245247293673423 0.0151693130621022 0.0013390324288498 0.0031447809227114 0.0032820513812548 0.0015895515724240
29100.0000000000000000 0.0245822359608882 0.0152232693197385 0.0013446534701206 0.0031339683313134 0.0032925229574816 0.0015878218822341
29200.0000000000000000 0.0249688834381437 0.0156532142199015 0.0013349346239653 0.0031204279541720 0.0032743922304157 0.0015859144096893
29300.0000000000000000 0.0280329415337706 0.0183559592668418 0.0013909250199385 0.0031117823997592 0.0035906009197092 0.0015836739275219
29400.0000000000000000 0.0241882297230160 0.0149470306021774 0.0013246026951203 0.0030982479265376 0.0032354665052298 0.0015828819939509
29500.0000000000000000 0.0241478385295891 0.0148959342367323 0.0013208537885529 0.0030864810200571 0.0032629148962755 0.0015816545879713
29600.0000000000000000 0.0241035076210139 0.0148374683148172 0.0013177987634614 0.0030748859882069 0.0032929529043204 0.0015804016502080
29700.0000000000000000 0.0240474269208059 0.0148349822420461 0.0013187950697146 0.0030638585985371 0.0032508048622273 0.0015789861482807
29800.0000000000000000 0.0253193293975353 0.0160043590074184 0.0013424430229269 0.0030537050968466 0.0033413968473499 0.0015774254229935
29900.0000000000000000 0.0238834881776011 0.0147067077934693 0.0013083862743736 0.0030443522765478 0.0032476177531934 0.0015764240800169
30000.0000000000000000 0.0238385341577535 0.0146917427480265 0.0013095696093864 0.0030359102109783 0.0032260720583265 0.0015752395310357
30100.0000000000000000 0.0251499408249620 0.0159045693694898 0.0013089516019345 0.0030269675584247 0.0033352698986853 0.0015741823964276
30200.0000000000000000 0.0236988412538416 0.0145751699552911 0.0012978701234171 0.0030135789056806 0.0032393738976982 0.0015728483717546
30300.0000000000000000 0.0236649114596162 0.0145719896575814 0.0012974465946189 0.0029907504417470 0.0032329342154421 0.0015717905502268
30400.0000000000000000 0.0236132256836944 0.0145344193533254 0.0012972130828843 0.0029812526896304 0.0032293074754748 0.0015710330823795
30500.0000000000000000 0.0235334501314300 0.0144749840590231 0.0012896022385760 0.0029712272590035 0.0032275827606021 0.0015700538142254
30600.0000000000000000 0.0235373681787216 0.0144626657431240 0.0012888398607786 0.0029638038828762 0.0032528112361732 0.0015692474557696
30700.0000000000000000 0.0314696788556748 0.0215588422395042 0.0013541110219032 0.0029636259305127 0.0040236351978004 0.0015694644659544
30800.0000000000000000 0.0235899356653472 0.0145183793651100 0.0012941935496653 0.0029501726067842 0.0032591449969120 0.0015680451468756
30900.0000000000000000 0.0234501132851672 0.0144101599760040 0.0012851295691437 0.0029412393804780 0.0032461127004287 0.0015674716591128
31000.0000000000000000 0.0233643606039272 0.0143486190035814 0.0012787760035544 0.0029326506470974 0.0032372705704932 0.0015670443792008
31100.0000000000000000 0.0232778900594638 0.0142975002539057 0.0012731090357170 0.0029245223551385 0.0032161890580033 0.0015665693566994
31200.0000000000000000 0.0232737352230541 0.0142812250785465 0.0012741206116202 0.0029180752131853 0.0032341662202086 0.0015661480994935
31300.0000000000000000 0.0234381040904768 0.0144585583502156 0.0012724654071325 0.0029102908477420 0.0032311088847624 0.0015656806006244
31400.0000000000000000 0.0297060683520719 0.0204790777921408 0.0012963292637897 0.0029002382010495 0.0034650760171757 0.0015653470779163
31500.0000000000000000 0.0231772026462556 0.0142208007325864 0.0012704614369633 0.0028978496559246 0.0032236407805467 0.0015644500402347
31600.0000000000000000 0.0230991691659480 0.0141587074172999 0.0012645665795671 0.0028916621766189 0.0032200930516835 0.0015641399407786
31700.0000000000000000 0.0230868875263797 0.0141455286492721 0.0012652804289347 0.0028864650979158 0.0032258933919001 0.0015637199583569
31800.0000000000000000 0.0315299557653815 0.0223989013668005 0.0012917955567719 0.0028797853209168 0.0033957137992754 0.0015637597216169
31900.0000000000000000 0.0230551945363974 0.0141153077421144 0.0012678166140456 0.0028763585013480 0.0032329113334696 0.0015628003454198
32000.0000000000000000 0.0229951899594265 0.0140679031993179 0.0012618633623197 0.0028703267404694 0.0032326166091804 0.0015624800481391
32100.0000000000000000 0.0229526505808553 0.0140498974981879 0.0012630701350082 0.0028664328902111 0.0032110861676626 0.0015621638897856
32200.0000000000000000 0.0304635602459258 0.0212580171802578 0.0013039361249026 0.0028536815742579 0.0034858526379485 0.0015620727285591
32300.0000000000000000 0.0229722898021903 0.0140644491123231 0.0012661969230948 0.0028583735753859 0.0032218810377673 0.0015613891536191
32400.0000000000000000 0.0229090747555000 0.0140062753689060 0.0012596743464345 0.0028528859346352 0.0032291442057868 0.0015610948997375
32500.0000000000000000 0.0372142328243076 0.0282721939247752 0.0012553505269836 0.0028473080330853 0.0032784855534655 0.0015608947859980
32600.0000000000000000 0.0230924625771368 0.0141900521925995 0.0012600659827535 0.0028454624943796 0.0032364945891413 0.0015603873182629
32700.0000000000000000 0.0228345810785893 0.0139566398902088 0.0012565340358696 0.0028402404572513 0.0032210330554753 0.0015601336397844
32800.0000000000000000 0.0253043230648220 0.0164069010175742 0.0012533763879536 0.0028356677789399 0.0032483702876277 0.0015600075927265
32900.0000000000000000 0.0227703937681078 0.0139051824961381 0.0012519984432035 0.0028321560030802 0.0032214620147005 0.0015595948109854
33000.0000000000000000 0.0229424280627077 0.0140541387213632 0.0012549181505314 0.0028332939801001 0.0032406546213208 0.0015594225893921
33100.0000000000000000 0.0227227184898871 0.0138676352766471 0.0012485295549412 0.0028284764419429 0.0032187515789205 0.0015593256374353
33200.0000000000000000 0.0302134618293873 0.0212727266627614 0.0012657208853487 0.0028272451780804 0.0032886826903530 0.0015590864128438
33300.0000000000000000 0.0227481449581862 0.0138882926832189 0.0012539977516665 0.0028249741053055 0.0032222082228535 0.0015586721951418
33400.0000000000000000 0.0226904173326381 0.0138439702254946 0.0012484946765333 0.0028211211469502 0.0032184691015228 0.0015583621821373
33500.0000000000000000 0.0226527894096684 0.0138121098844680 0.0012442850856442 0.0028166136462116 0.0032216984168676 0.0015580823764770
33600.0000000000000000 0.0246438377686281 0.0157387507448889 0.0012589263072131 0.0028106095075977 0.0032775750073384 0.0015579762015900
33700.0000000000000000 0.0226197978138603 0.0137863758800144 0.0012437519287626 0.0028105766973493 0.0032216986014638 0.0015573947062701
33800.0000000000000000 0.0328095041776266 0.0237518701452438 0.0012732969117948 0.0028061959328098 0.0034211794088451 0.0015569617789332
33900.0000000000000000 0.0226364753444175 0.0137932828992988 0.0012473531862351 0.0028058245440000 0.0032333081758621 0.0015567065390215
34000.0000000000000000 0.0225761244003817 0.0137502583878342 0.0012413250174154 0.0028023756693146 0.0032258310713705 0.0015563342544469
34100.0000000000000000 0.0225393352156006 0.0137221117985548 0.0012376415258540 0.0027983121304302 0.0032252436721908 0.0015560260885708
34200.0000000000000000 0.0227352258331268 0.0138755793347831 0.0012603692344585 0.0028029049944559 0.0032404238515330 0.0015559484178963
34300.0000000000000000 0.0226181967653456 0.0137887138024311 0.0012488788609756 0.0027994472077507 0.0032256002761919 0.0015555566179962
34400.0000000000000000 0.0225630600577809 0.0137452499007363 0.0012437793217175 0.0027954153451060 0.0032233582814015 0.0015552572088195
34500.0000000000000000 0.0225228381890295 0.0137136307624409 0.0012397152815737 0.0027912764250648 0.0032232200422413 0.0015549956777088
34600.0000000000000000 0.0224947398640060 0.0136872405690691 0.0012364977489074 0.0027872070801551 0.0032290862011482 0.0015547082647261
34700.0000000000000000 0.0224652926607190 0.0136637822786038 0.0012338698391264 0.0027829671630982 0.0032302404237376 0.0015544329561529
34800.0000000000000000 0.0224359001973848 0.0136431806633545 0.0012307951839192 0.0027787753558248 0.0032289726022367 0.0015541763920495
34900.0000000000000000 0.0239584808339968 0.0151304075581459 0.0012440783999933 0.0027725296874730 0.0032575275338310 0.0015539376545536
35000.0000000000000000 0.0224029760926171 0.0136201647486730 0.0012307242514120 0.0027732388208838 0.0032253237614875 0.0015535245101608
35100.0000000000000000 0.0223987885558923 0.0136143025476721 0.0012312356355717 0.0027698632544662 0.0032301884035275 0.0015531987146548
35200.0000000000000000 0.0223602901004739 0.0135868879388075 0.0012275475523565 0.0027668091450959 0.0032260648236665 0.0015529806405475
35300.0000000000000000 0.0223411142966375 0.0135710879065402 0.0012268205324216 0.0027642985354914 0.0032261966716853 0.0015527106504990
35400.0000000000000000 0.0225917778536238 0.0137678256596761 0.0012533198715680 0.0027703504458253 0.0032474907271774 0.0015527911493770
35500.0000000000000000 0.0224819909978713 0.0136887379146138 0.0012417179629166 0.0027670753496448 0.0032320965703286 0.0015523632003675
35600.0000000000000000 0.0224239840553280 0.0136421830698769 0.0012362256953571 0.0027638822828042 0.0032296393287368 0.0015520536785530
35700.0000000000000000 0.0223808174733859 0.0136048980753554 0.0012325684350194 0.0027624256052806 0.0032289487105830 0.0015519766471475
35800.0000000000000000 0.0223450462827576 0.0135721414970476 0.0012294229625485 0.0027615738836136 0.0032299302850525 0.0015519776544954
35900.0000000000000000 0.0223153575546297 0.0135464612848672 0.0012266130694019 0.0027587681914209 0.0032316725514924 0.0015518424574473
36000.0000000000000000 0.0222853032084090 0.0135236222306996 0.0012240733373957 0.0027554463401833 0.0032304688704572 0.0015516924296732
36100.0000000000000000 0.0222602531145408 0.0135029939762278 0.0012216980451732 0.0027519069214300 0.0032320675208629 0.0015515866508470
36200.0000000000000000 0.0222343597271560 0.0134835851101692 0.0012193554067150 0.0027482640951989 0.0032316963387668 0.0015514587763061
36300.0000000000000000 0.0228914460565015 0.0141231869408077 0.0012177790768816 0.0027382208881948 0.0032612002858748 0.0015510588647425
36400.0000000000000000 0.0278540597646723 0.0182435877404253 0.0012809053906096 0.0027515959031105 0.0040269797180104 0.0015509910125165
36500.0000000000000000 0.0227945647567588 0.0139667099742514 0.0012508052879382 0.0027499050944291 0.0032759759290597 0.0015511684710803
36600.0000000000000000 0.0226276384033375 0.0138182866853450 0.0012423353381076 0.0027491826422837 0.0032668136748966 0.0015510200627046
36700.0000000000000000 0.0225238035909429 0.0137239579800009 0.0012380293294287 0.0027474121260319 0.0032634904445971 0.0015509137108843
36800.0000000000000000 0.0224495324785417 0.0136583298205720 0.0012346414437361 0.0027453083299535 0.0032604132101004 0.0015508396741797
36900.0000000000000000 0.0223898121024473 0.0136074995397381 0.0012317612211037 0.0027427779877215 0.0032570115143669 0.0015507618395170
37000.0000000000000000 0.0223431387900991 0.0135669625125721 0.0012288916239851 0.0027401597384760 0.0032564319587776 0.0015506929562883
37100.0000000000000000 0.0223021166331617 0.0135331083434974 0.0012263565504999 0.0027372233358775 0.0032548132791848 0.0015506151241021
37200.0000000000000000 0.0222651933216955 0.0135035715841777 0.0012237017359154 0.0027343407351948 0.0032530834792126 0.0015504957871950
37300.0000000000000000 0.0222325818911810 0.0134773468956070 0.0012212002690804 0.0027314649495999 0.0032521983271628 0.0015503714497309
37400.0000000000000000 0.0222030747336375 0.0134540583751719 0.0012188880732524 0.0027282653958898 0.0032516389736220 0.0015502239157014
37500.0000000000000000 0.0221749574404435 0.0134329075042899 0.0012165249392226 0.0027248992889715 0.0032505483752202 0.0015500773327393
37600.0000000000000000 0.0221483422763251 0.0134130996148374 0.0012141977533309 0.0027216072932085 0.0032495120636114 0.0015499255513370
37700.0000000000000000 0.0221236847436826 0.0133941579832178 0.0012121349786094 0.0027183604733562 0.0032492633592319 0.0015497679492674
37800.0000000000000000 0.0220986076895685 0.0133753579091649 0.0012105765557654 0.0027149995173270 0.0032480605859355 0.0015496131213757
37900.0000000000000000 0.0220756289295927 0.0133584347062861 0.0012083610154529 0.0027114208920290 0.0032479625545927 0.0015494497612321
38000.0000000000000000 0.0220529460086416 0.0133421659962428 0.0012062317039418 0.0027080588090044 0.0032472123506588 0.0015492771487938
38100.0000000000000000 0.0233723829760988 0.0142011863677997 0.0012485543639818 0.0027077461892250 0.0036663335251359 0.0015485625299564
38200.0000000000000000 0.0221105602567013 0.0133858708965816 0.0012195169925913 0.0027075963400061 0.0032484663093832 0.0015491097181391
38300.0000000000000000 0.0220710998123655 0.0133593100939066 0.0012132822657843 0.0027041959130451 0.0032454817766610 0.0015488297629686
38400.0000000000000000 0.0220414066739841 0.0133378058578363 0.0012093927004666 0.0027009335152170 0.0032446712277678 0.0015486033726964
38500.0000000000000000 0.0220154064560454 0.0133183545942507 0.0012066998513612 0.0026977191464966 0.0032442358125388 0.0015483970513982
38600.0000000000000000 0.0219914796311486 0.0133010476055246 0.0012038890576873 0.0026944391520473 0.0032438854977402 0.0015482183181492
38700.0000000000000000 0.0219685966061275 0.0132845192554578 0.0012015553710282 0.0026911750292523 0.0032432939076367 0.0015480530427525
38800.0000000000000000 0.0219469204248255 0.0132685487649514 0.0011993242848182 0.0026879063478948 0.0032432497971326 0.0015478912300284
38900.0000000000000000 0.0219259727517137 0.0132531455935148 0.0011971952374308 0.0026846065279102 0.0032433048824923 0.0015477205103655
39000.0000000000000000 0.0225994244284160 0.0138546128362431 0.0011974444471339 0.0026818494356253 0.0033181167110378 0.0015474009983758
39100.0000000000000000 0.1491349811312326 0.1376966524106543 0.0012126340730284 0.0026870057913980 0.0059905741517583 0.0015481147043936
39200.0000000000000000 0.0230335660343271 0.0141846800327728 0.0012260615693941 0.0026837393319121 0.0033920546935191 0.0015470304067290
39300.0000000000000000 0.0274143352415652 0.0186906761130302 0.0012182266287533 0.0026842799466871 0.0032741490235015 0.0015470035295932
39400.0000000000000000 0.0268380216200515 0.0181370027004418 0.0012135079551529 0.0026832519671561 0.0032572209698290 0.0015470380274718
39500.0000000000000000 0.0229970778484795 0.0142925556197952 0.0012112041486651 0.0026818125188974 0.0032644950526552 0.0015470105084665
39600.0000000000000000 0.0228174137612912 0.0141226766836275 0.0012088735485460 0.0026802447310907 0.0032586756336519 0.0015469431643751
39700.0000000000000000 0.0228026104632088 0.0141115783360930 0.0012067557736888 0.0026785473062313 0.0032589171335117 0.0015468119136840
39800.0000000000000000 0.0225187825932274 0.0138367806305347 0.0012046677157871 0.0026767666433937 0.0032539001944355 0.0015466674090764
39900.0000000000000000 0.0222953337440076 0.0136202825757195 0.0012028609209442 0.0026749888300668 0.0032506334854434 0.0015465679318337
40000.0000000000000000 0.0255205269358546 0.0168525899708820 0.0012011103075218 0.0026730227334154 0.0032473128665312 0.0015464910575042
40100.0000000000000000 0.0250144737535836 0.0163550416455848 0.0011992996291034 0.0026712945929437 0.0032424030403635 0.0015464348455882
40200.0000000000000000 0.0226886505635701 0.0140279350119679 0.0011981077226322 0.0026695135876613 0.0032467037965662 0.0015463904447425
40300.0000000000000000 0.0226247499162298 0.0139691227815201 0.0011969101227835 0.0026677079105122 0.0032446923134141 0.0015463167880000
40400.0000000000000000 0.0222885983662841 0.0136383846870473 0.0011954258681217 0.0026657973391795 0.0032427638201231 0.0015462266518125
40500.0000000000000000 0.0249899734993527 0.0163458183306403 0.0011938604999867 0.0026637727534032 0.0032403639150729 0.0015461580002495
40600.0000000000000000 0.0253619303211682 0.0167228489174935 0.0011924470925546 0.0026619690896650 0.0032385470695960 0.0015461181518590
40700.0000000000000000 0.0225341435189123 0.0138960835699460 0.0011911535985932 0.0026601380090492 0.0032407167113698 0.0015460516299541
40800.0000000000000000 0.0225622802290073 0.0139278619941732 0.0011899369469021 0.0026582436607893 0.0032402575159386 0.0015459801112042
40900.0000000000000000 0.0225737767700224 0.0139429487779899 0.0011886922561044 0.0026563107003609 0.0032399153982615 0.0015459096373057
41000.0000000000000000 0.0225704466993526 0.0139436024001718 0.0011875246640198 0.0026543308659289 0.0032391545911050 0.0015458341781272
41100.0000000000000000 0.0240185250313937 0.0153959878740800 0.0011883481749957 0.0026522060971897 0.0032362680659987 0.0015457148191296
41200.0000000000000000 0.0223735565213248 0.0137555530501654 0.0011863148728853 0.0026505882021020 0.0032354150738575 0.0015456853223146
41300.0000000000000000 0.0222717653123180 0.0136508764814593 0.0011900572351752 0.0026493131345098 0.0032359050061129 0.0015456134550608
41400.0000000000000000 0.0223651241504939 0.0137495731870285 0.0011868516791324 0.0026477112145396 0.0032355220097471 0.0015454660600463
41500.0000000000000000 0.0237761844339433 0.0151655689932010 0.0011849646979655 0.0026457647125015 0.0032345341207783 0.0015453519094970
41600.0000000000000000 0.0237470534578623 0.0151407496853453 0.0011833530410519 0.0026438471489827 0.0032338474095377 0.0015452561729448
41700.0000000000000000 0.0222597004557461 0.0136506687771691 0.0011872190377244 0.0026426996153168 0.0032338805186826 0.0015452325068531
41800.0000000000000000 0.0223418610005608 0.0137390042079685 0.0011839238604422 0.0026410220510899 0.0032327977761960 0.0015451131048642
41900.0000000000000000 0.0236256764760492 0.0150272863455931 0.0011819225090931 0.0026391668543016 0.0032322950235771 0.0015450057434843
42000.0000000000000000 0.0223326128746257 0.0137382266007075 0.0011805163853893 0.0026372576289060 0.0032316928186232 0.0015449194409997
42100.0000000000000000 0.0222706363407550 0.0136628270961867 0.0011902088958585 0.0026369967293745 0.0032356656510500 0.0015449379682854
42200.0000000000000000 0.0224388875896976 0.0138415394728708 0.0011845859602253 0.0026357723483493 0.0032321346990188 0.0015448551092334
42300.0000000000000000 0.0224035642314549 0.0138128837361017 0.0011815997898186 0.0026338348112184 0.0032304816103865 0.0015447642839297
42400.0000000000000000 0.0235126439750515 0.0149262752476105 0.0011796538523189 0.0026317662017152 0.0032303125060418 0.0015446361673652
42500.0000000000000000 0.0222703265231491 0.0136875057193863 0.0011779097274284 0.0026297955972637 0.0032305931439318 0.0015445223351388
42600.0000000000000000 0.0222535968572702 0.0136744737744233 0.0011764920915538 0.0026278702558177 0.0032303317250291 0.0015444290104463
42700.0000000000000000 0.1173831161106670 0.1076195006460336 0.0011926930691204 0.0026318733991319 0.0043943636408949 0.0015446853554862
42800.0000000000000000 0.0250937823804977 0.0161811799544756 0.0011944852025230 0.0026288199042881 0.0035450137758834 0.0015442835433276
42900.0000000000000000 0.0238258328004554 0.0151840088369728 0.0011922094923032 0.0026285353824333 0.0032769102537796 0.0015441688349665
43000.0000000000000000 0.0236939591235250 0.0150897928811661 0.0011900171705478 0.0026280746159460 0.0032420123445807 0.0015440621112844
43100.0000000000000000 0.0235952824925193 0.0150018188086870 0.0011879060604942 0.0026272377628492 0.0032343464083933 0.0015439734520956
43200.0000000000000000 0.0223126414932925 0.0137243247449008 0.0011860934773290 0.0026262555111925 0.0032320797508361 0.0015438880090340
43300.0000000000000000 0.0234607849653889 0.0148762034162243 0.0011845324432293 0.0026252049154234 0.0032310389076548 0.0015438052828570
43400.0000000000000000 0.0222664367015647 0.0136848354368467 0.0011833101513500 0.0026241228036464 0.0032304413246912 0.0015437269850305
43500.0000000000000000 0.0233730156496058 0.0147942323394686 0.0011820963509754 0.0026229752554939 0.0032300649286036 0.0015436467750643
43600.0000000000000000 0.0222398256000830 0.0136635976629590 0.0011810263921745 0.0026218600789262 0.0032297672587058 0.0015435742073176
43700.0000000000000000 0.0233070580076162 0.0147334569557414 0.0011800343588675 0.0026207072081005 0.0032293575757725 0.0015435019091343
43800.0000000000000000 0.0232741969853618 0.0147031185076785 0.0011789757026023 0.0026195689306856 0.0032290989939764 0.0015434348504190
43900.0000000000000000 0.0221937492678937 0.0136250134347716 0.0011780898854144 0.0026183309139635 0.0032289391068343 0.0015433759269100
44000.0000000000000000 0.0221901723347799 0.0136237639123194 0.0011771825681178 0.0026171519492352 0.0032287636804314 0.0015433102246761
44100.0000000000000000 0.0232186585010245 0.0146545803693533 0.0011764105875094 0.0026159734637444 0.0032284440964774 0.0015432499839400
44200.0000000000000000 0.0221576250100717 0.0135958120692787 0.0011755412721999 0.0026147875405490 0.0032282936169551 0.0015431905110890
44300.0000000000000000 0.0221490073178196 0.0135894255756363 0.0011747318045525 0.0026136187493570 0.0032280997804835 0.0015431314077902
44400.0000000000000000 0.0231510430475216 0.0145937560513615 0.0011738650435414 0.0026123697640214 0.0032279818726444 0.0015430703159530
44500.0000000000000000 0.0221271975076739 0.0135720922701022 0.0011730842732039 0.0026111078505418 0.0032279040088584 0.0015430091049677
44600.0000000000000000 0.0221207756328559 0.0135678510099802 0.0011723115208300 0.0026098874766787 0.0032277748287294 0.0015429507966376
44700.0000000000000000 0.0231026935807291 0.0145520312252058 0.0011715621155253 0.0026086493214916 0.0032275618608144 0.0015428890576919
44800.0000000000000000 0.0230896739658713 0.0145412298863529 0.0011707937769253 0.0026074163679266 0.0032274062670773 0.0015428276675892
44900.0000000000000000 0.0220861637771618 0.0135397365370810 0.0011700588830494 0.0026062383109781 0.0032273593277522 0.0015427707183011
45000.0000000000000000 0.0220765952508456 0.0135322885651289 0.0011692666689467 0.0026050448248244 0.0032272822091530 0.0015427129827925
45100.0000000000000000 0.6148192076358480 0.6059852514112223 0.0011712098744430 0.0026039621218131 0.0035161459725017 0.0015426382558680
45200.0000000000000000 0.0408260400704439 0.0311824748086457 0.0011793863939172 0.0026063848844835 0.0043146027177475 0.0015431912656499
45300.0000000000000000 0.0231928133301844 0.0143724918093453 0.0011810479377087 0.0026053507567922 0.0034911907310464 0.0015427320952918
45400.0000000000000000 0.0234294849959609 0.0147939433052861 0.0011806253515331 0.0026048416282663 0.0033075263661614 0.0015425483447140
45500.0000000000000000 0.0222232916027857 0.0136362751320890 0.0011799328619572 0.0026044095566474 0.0032602312397167 0.0015424428123754
45600.0000000000000000 0.0221713126138307 0.0136040245199052 0.0011788780786775 0.0026038792004727 0.0032421626156165 0.0015423681991589
45700.0000000000000000 0.0221489406048880 0.0135912447004898 0.0011778052524339 0.0026032779875993 0.0032343096907856 0.0015423029735793
45800.0000000000000000 0.0221261905769983 0.0135740944760589 0.0011767455440590 0.0026025953872913 0.0032305094429595 0.0015422457266296
45900.0000000000000000 0.0231545733680719 0.0146062163388938 0.0011757384603613 0.0026018604041941 0.0032285675671872 0.0015421905974355
46000.0000000000000000 0.0220983677777051 0.0135526361242203 0.0011749155477796 0.0026011215072774 0.0032275572494398 0.0015421373489880
46100.0000000000000000 0.0231005643062989 0.0145570416259655 0.0011741332595297 0.0026003726200329 0.0032269331758199 0.0015420836249509
46200.0000000000000000 0.0230815007211453 0.0145399871790803 0.0011733419697351 0.0025995972059863 0.0032265412410778 0.0015420331252657
46300.0000000000000000 0.0220671961429597 0.0135274134317051 0.0011726676400741 0.0025988200672294 0.0032263103992305 0.0015419846047205
46400.0000000000000000 0.0220487673360218 0.0135106435737223 0.0011720093829595 0.0025980556736379 0.0032261224421789 0.0015419362635233
46500.0000000000000000 0.0220378669730305 0.0135013796908159 0.0011713871468316 0.0025972751450640 0.0032259353616885 0.0015418896286305
46600.0000000000000000 0.0230172399227506 0.0144823353487316 0.0011707972893921 0.0025964896910694 0.0032257750595889 0.0015418425339687
46700.0000000000000000 0.0229992703520549 0.0144659571580550 0.0011701603582329 0.0025957111026350 0.0032256423670308 0.0015417993661012
46800.0000000000000000 0.0229848900147428 0.0144530670484766 0.0011695917577213 0.0025949279747642 0.0032255480478883 0.0015417551858924
46900.0000000000000000 0.0229749154345671 0.0144445903290702 0.0011690315171262 0.0025941383098283 0.0032254400146249 0.0015417152639175
47000.0000000000000000 0.0219909715604126 0.0134620024694471 0.0011685028817969 0.0025933716033902 0.0032254218717120 0.0015416727340663
47100.0000000000000000 0.0229530536686656 0.0144255504377782 0.0011680014591915 0.0025925908595172 0.0032252799197736 0.0015416309924050
47200.0000000000000000 0.0229399122841753 0.0144138250293441 0.0011674470660975 0.0025918396144539 0.0032252089154565 0.0015415916588233
47300.0000000000000000 0.0219593279296403 0.0134346335386997 0.0011669353551512 0.0025910576722959 0.0032251503629768 0.0015415510005166
47400.0000000000000000 0.0229198569453015 0.0143965910054940 0.0011664147339069 0.0025902780856022 0.0032250610778758 0.0015415120424226
47500.0000000000000000 0.0219458381184576 0.0134239427250368 0.0011659003321358 0.0025895186839708 0.0032250026870254 0.0015414736902889
47600.0000000000000000 0.0219362335795708 0.0134157325512444 0.0011653790991660 0.0025887537403803 0.0032249350931314 0.0015414330956487
47700.0000000000000000 0.0219271567936672 0.0134080586320312 0.0011648543345114 0.0025880189499227 0.0032248301517394 0.0015413947254625
47800.0000000000000000 0.0219196797797530 0.0134019103764183 0.0011643717608835 0.0025872864857547 0.0032247563081833 0.0015413548485132
47900.0000000000000000 0.0219136138109630 0.0133972412243701 0.0011638212661718 0.0025865434954047 0.0032246908283965 0.0015413169966199
48000.0000000000000000 0.0219084461378796 0.0133933399595041 0.0011633519225615 0.0025858213004268 0.0032246533623943 0.0015412795929929
48100.0000000000000000 0.0228565308776244 0.0143427861747863 0.0011628394671282 0.0025851018592898 0.0032245628565017 0.0015412405199183
48200.0000000000000000 0.4041387825831056 0.3951845595442560 0.0011680308722563 0.0025867941051842 0.0036581408505062 0.0015412572109031
48300.0000000000000000 0.0820280751831771 0.0726589764321523 0.0011678383635984 0.0025885572496582 0.0040707670135193 0.0015419361242490
48400.0000000000000000 0.0429926513677580 0.0338724657887767 0.0011687863190593 0.0025872300948784 0.0038223265319922 0.0015418426330514
48500.0000000000000000 0.0308548742777418 0.0220288949973881 0.0011684081402217 0.0025864274084003 0.0035295191004136 0.0015416246313180
48600.0000000000000000 0.0257070518713776 0.0170220911426132 0.0011678801137946 0.0025857188492966 0.0033899371285199 0.0015414246371533
48700.0000000000000000 0.0234573328806417 0.0148524405687185 0.0011673583187405 0.0025850481412054 0.0033112355884503 0.0015412502635270
48800.0000000000000000 0.0234929231103998 0.0149269012671256 0.0011668693157491 0.0025844278506526 0.0032736168612764 0.0015411078155962
48900.0000000000000000 0.0231994135499836 0.0146545773542674 0.0011663261801839 0.0025838468694735 0.0032536658149810 0.0015409973310778
49000.0000000000000000 0.0220830823078749 0.0135538420219675 0.0011661079131756 0.0025832768632965 0.0032389411176603 0.0015409143917752
49100.0000000000000000 0.0220989829882922 0.0135152778490221 0.0011660412847412 0.0025827506596074 0.0032940734056745 0.0015408397892471
49200.0000000000000000 0.0220495868026205 0.0134934178029503 0.0011659278509798 0.0025822576448357 0.0032672085955021 0.0015407749083526
49300.0000000000000000 0.0220179855363394 0.0134771932012369 0.0011657664540495 0.0025817714100720 0.0032525341484013 0.0015407203225797
49400.0000000000000000 0.0230179323988524 0.0144865764601017 0.0011655789996467 0.0025813093495188 0.0032437940668008 0.0015406735227844
49500.0000000000000000 0.0219829031974773 0.0134578001903835 0.0011653771103527 0.0025808499486945 0.0032382441470831 0.0015406318009634
49600.0000000000000000 0.0229819081889630 0.0144612758025209 0.0011651451191913 0.0025804084338597 0.0032344854211749 0.0015405934122162
49700.0000000000000000 0.0219556425502930 0.0134383033379213 0.0011648970417899 0.0025799645491266 0.0032319180737805 0.0015405595476749
49800.0000000000000000 0.0229587843066626 0.0144440076949977 0.0011647036783945 0.0025795392149360 0.0032300077594825 0.0015405259588519
49900.0000000000000000 0.0229444524659101 0.0144317540826334 0.0011644369804242 0.0025791166096719 0.0032286482642975 0.0015404965288832
50000.0000000000000000 0.0219256817153750 0.0134147057789034 0.0011641492487451 0.0025787130019654 0.0032276447692387 0.0015404689165225


==> figures/free_shape_inference/cylinder/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129162433 -4.0000000000 -4.0000000000
2.5226889520 0.0000000000 2.0000000000


==> figures/free_shape_inference/ellipse/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0706906296 -4.0000000000 -4.0000000000
3.0162216075 0.0000000000 2.0000000000


==> figures/free_shape_inference/ellipse/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3103783144398947 0.3942701436631897 0.0000000000000000 0.8366430532453999 0.1148690904809232 0.0000000000000000
0.3035905467161816 0.3951803928606400 100.0000000000000000 0.8044518240280550 0.1075245363041196 0.0000000000000000
0.3005564998045911 0.3973903282512713 200.0000000000000000 0.7711493649979172 0.1017366650754795 0.0000000000000000
0.3001978655910776 0.3997979985693239 300.0000000000000000 0.7376049935035889 0.0965081667017619 0.0000000000000000
0.3023033291316750 0.4025329518414944 400.0000000000000000 0.7035480302233325 0.0919491015835229 0.0000000000000000
0.3060009755944482 0.4043092548511272 500.0000000000000000 0.6692090671290041 0.0876683032523764 0.0000000000000000
0.3097852023852063 0.4032933020387567 600.0000000000000000 0.6346788171645358 0.0834490841119260 0.0000000000000000
0.3118914565965740 0.3990091510250542 700.0000000000000000 0.6007729430061777 0.0798886097937040 0.0000000000000000
0.3113259347886547 0.3915314693888837 800.0000000000000000 0.5684911214585665 0.0775524729738922 0.0000000000000000
0.3068765677910782 0.3827486574568055 900.0000000000000000 0.5384857693701846 0.0761861003959314 0.0000000000000000
0.2987828283646393 0.3742119652071558 1000.0000000000000000 0.5111862887507594 0.0750565430082491 0.0000000000000000
0.2891767697096514 0.3663815609437384 1100.0000000000000000 0.4864713869904027 0.0742604599612794 0.0000000000000000
0.2795784463679241 0.3592152885753582 1200.0000000000000000 0.4639117101231748 0.0735301441243930 0.0000000000000000
0.2704799721842382 0.3528934507784208 1300.0000000000000000 0.4434216784854842 0.0727187356248412 0.0000000000000000
0.2615857001645409 0.3471217363694744 1400.0000000000000000 0.4245220542158378 0.0717952088957671 0.0000000000000000
0.2531713422535496 0.3409819608352732 1500.0000000000000000 0.4068736550888003 0.0709105919945598 0.0000000000000000
0.2453507440742634 0.3346373858780616 1600.0000000000000000 0.3903752493456892 0.0702148495922231 0.0000000000000000
0.2377225507963919 0.3280285798498804 1700.0000000000000000 0.3749406045085598 0.0697149843523901 0.0000000000000000
0.2304011551198027 0.3212959666577055 1800.0000000000000000 0.3604736068222524 0.0693741872383560 0.0000000000000000
0.2235275864495689 0.3145528822701668 1900.0000000000000000 0.3469119677979864 0.0691472724529939 0.0000000000000000
0.2165840775154697 0.3077846933019874 2000.0000000000000000 0.3343230283793455 0.0689471891492448 0.0000000000000000
0.2100547930385104 0.3007710314098676 2100.0000000000000000 0.3227022686893847 0.0686855367453544 0.0000000000000000
0.2040284833797821 0.2942887132241627 2200.0000000000000000 0.3120543416599565 0.0683981399467253 0.0000000000000000
0.1987317979046166 0.2878989294797168 2300.0000000000000000 0.3023078333291768 0.0680627704293698 0.0000000000000000
0.1937566216839320 0.2814735026797537 2400.0000000000000000 0.2935390071221552 0.0677166901332152 0.0000000000000000
0.1889866588691200 0.2751808803925962 2500.0000000000000000 0.2857272741363052 0.0673618501153442 0.0000000000000000
0.1845025663131348 0.2692153607738457 2600.0000000000000000 0.2786360548857247 0.0669536584417842 0.0000000000000000
0.1803584453671563 0.2636724974568562 2700.0000000000000000 0.2720911264381231 0.0665318813590816 0.0000000000000000
0.1765371780393496 0.2585323504862984 2800.0000000000000000 0.2660853164812893 0.0660764188617641 0.0000000000000000
0.1729851723974264 0.2537564879335357 2900.0000000000000000 0.2606504127167618 0.0656421745813905 0.0000000000000000
0.1696944481616353 0.2494025998789674 3000.0000000000000000 0.2557543859783308 0.0652073339134712 0.0000000000000000
0.1666555564133358 0.2455641243336288 3100.0000000000000000 0.2512288759319237 0.0647407298329849 0.0000000000000000
0.1637827031308068 0.2422983011148825 3200.0000000000000000 0.2470325095458532 0.0642469203386144 0.0000000000000000
0.1604103799373980 0.2388441308279130 3300.0000000000000000 0.2435124051992812 0.0638293737685856 0.0000000000000000
0.1580456198542615 0.2371725451070360 3400.0000000000000000 0.2399895158913418 0.0633346885774971 0.0000000000000000
0.1557773453063088 0.2358082539528247 3500.0000000000000000 0.2365664943433730 0.0628922918103417 0.0000000000000000
0.1536414607417340 0.2346436772905212 3600.0000000000000000 0.2333028473657908 0.0623593805707368 0.0000000000000000
0.1516976551546061 0.2336634276112180 3700.0000000000000000 0.2299469537077145 0.0618185102866179 0.0000000000000000
0.1500521958404968 0.2328216689126565 3800.0000000000000000 0.2266233137518451 0.0612349293577408 0.0000000000000000
0.1488549510482240 0.2320632426630781 3900.0000000000000000 0.2234659271602225 0.0607006680550756 0.0000000000000000
0.1480923253775898 0.2314440677067993 4000.0000000000000000 0.2205325473025669 0.0601922438857907 0.0000000000000000
0.1475304927025434 0.2309182748287365 4100.0000000000000000 0.2177099095894325 0.0597320597246649 0.0000000000000000
0.1470323979941807 0.2304297995854690 4200.0000000000000000 0.2149037095774746 0.0593599958692326 0.0000000000000000
0.1466186512957086 0.2297749948362887 4300.0000000000000000 0.2119623472808218 0.0590591051565947 0.0000000000000000
0.1463063571131765 0.2290184411290382 4400.0000000000000000 0.2088438398819484 0.0588169923756681 0.0000000000000000
0.1460590511880979 0.2282057105997138 4500.0000000000000000 0.2056022232516892 0.0586521921706461 0.0000000000000000
0.1458478780136008 0.2276266169331923 4600.0000000000000000 0.2024299312640267 0.0585781673027419 0.0000000000000000
0.1454735084342845 0.2275079326061052 4700.0000000000000000 0.1995564415286395 0.0585616698715050 0.0000000000000000
0.1440216633604018 0.2266236796235165 4800.0000000000000000 0.1971874183202240 0.0586278788505579 0.0000000000000000
0.1438904034724957 0.2276518188946271 4900.0000000000000000 0.1946125064554229 0.0586474685175574 0.0000000000000000
0.1436392336846484 0.2283444783401284 5000.0000000000000000 0.1922155858053141 0.0587952995996335 0.0000000000000000
0.1431059905590297 0.2288453941135842 5100.0000000000000000 0.1900077549482704 0.0590585830705120 0.0000000000000000
0.1427992594122258 0.2296186239062064 5200.0000000000000000 0.1877636180435208 0.0595514263837455 0.0000000000000000
0.1421058954446202 0.2300747995402314 5300.0000000000000000 0.1855470207152771 0.0599744808215640 0.0000000000000000
0.1420884365597162 0.2306441297317024 5400.0000000000000000 0.1832319667576982 0.0603847945079894 0.0000000000000000
0.1420737165219070 0.2313208497519072 5500.0000000000000000 0.1809775127557801 0.0609451854593624 0.0000000000000000
0.1420722301590843 0.2319568665733581 5600.0000000000000000 0.1787024184928886 0.0615002133487649 0.0000000000000000
0.1410319491770770 0.2315376872895094 5700.0000000000000000 0.1765172058239258 0.0618906060864550 0.0000000000000000
0.1391609223290373 0.2333075933019858 5800.0000000000000000 0.1751377752809158 0.0614869764498623 0.0000000000000000
0.1397854355698427 0.2345556572347267 5900.0000000000000000 0.1731709139092915 0.0619181679782087 0.0000000000000000
0.1395543332671033 0.2344284938900643 6000.0000000000000000 0.1713384830570653 0.0623641612701267 0.0000000000000000
0.1403142271400869 0.2349454045661465 6100.0000000000000000 0.1694144937701804 0.0628025942072152 0.0000000000000000
0.1406380547615005 0.2351364096174091 6200.0000000000000000 0.1673572483955231 0.0633062250432839 0.0000000000000000
0.1409679232199927 0.2353543718635268 6300.0000000000000000 0.1652011432000617 0.0638430594868270 0.0000000000000000
0.1409429727162044 0.2351502301276634 6400.0000000000000000 0.1629353345559955 0.0642808825854977 0.0000000000000000
0.1409685638376172 0.2347949602501695 6500.0000000000000000 0.1604465529374463 0.0647858651209745 0.0000000000000000
0.1410643640254399 0.2342682241171617 6600.0000000000000000 0.1575912629765197 0.0654087182244240 0.0000000000000000
0.1410804218215627 0.2333000481813116 6700.0000000000000000 0.1540201345149855 0.0661242856779430 0.0000000000000000
0.1397697746601898 0.2312983994782428 6800.0000000000000000 0.1494652405288232 0.0674158986501813 0.0000000000000000
0.1410601452752934 0.2309023681743806 6900.0000000000000000 0.1451208562471349 0.0702386761388457 0.0000000000000000
0.1416866709862495 0.2299873989692467 7000.0000000000000000 0.1419026364598646 0.0720818929135052 0.0000000000000000
0.1414964651365562 0.2282072560367921 7100.0000000000000000 0.1392527265734267 0.0730130061770540 0.0000000000000000
0.1403810416652099 0.2254714587197195 7200.0000000000000000 0.1367813521737777 0.0736019346467787 0.0000000000000000
0.1392466424688976 0.2229047600825294 7300.0000000000000000 0.1345307985388517 0.0739864612867741 0.0000000000000000
0.1379159552409736 0.2202116817148355 7400.0000000000000000 0.1324452181173345 0.0743232272226724 0.0000000000000000
0.1358262727402030 0.2170467919680789 7500.0000000000000000 0.1306390576335585 0.0743352235622085 0.0000000000000000
0.1342704238682048 0.2143118230561145 7600.0000000000000000 0.1289427993647457 0.0744728891505063 0.0000000000000000
0.1325814370875571 0.2115395698445228 7700.0000000000000000 0.1273674164438547 0.0745070515459149 0.0000000000000000
0.1306968392927526 0.2086632261668754 7800.0000000000000000 0.1258603364437556 0.0744777505541460 0.0000000000000000
0.1288529287490496 0.2059077387217072 7900.0000000000000000 0.1244511706592050 0.0744116868432302 0.0000000000000000
0.1270145839214710 0.2032191011895717 8000.0000000000000000 0.1231092654531513 0.0743115094592836 0.0000000000000000
0.1252694771061012 0.2006639060469036 8100.0000000000000000 0.1218319954163379 0.0741973581095438 0.0000000000000000
0.1234491618542748 0.1980919420750754 8200.0000000000000000 0.1205934843826133 0.0740360082530641 0.0000000000000000
0.1195186001311573 0.1938086446595400 8300.0000000000000000 0.1188873233966766 0.0730946712103357 0.0000000000000000
0.1175297520059672 0.1918718077341222 8400.0000000000000000 0.1178528411512903 0.0725385420441845 0.0000000000000000
0.1163768938191372 0.1904761226964376 8500.0000000000000000 0.1166431397235855 0.0723529418401751 0.0000000000000000
0.1152819667654553 0.1890678622621129 8600.0000000000000000 0.1154574482370679 0.0722149296002649 0.0000000000000000
0.1139124062617451 0.1873766857193034 8700.0000000000000000 0.1142694808240335 0.0720560051484320 0.0000000000000000
0.1127442220640748 0.1861187762357598 8800.0000000000000000 0.1131768168892297 0.0719394732400304 0.0000000000000000
0.1116175998251324 0.1852500110567740 8900.0000000000000000 0.1120789134624919 0.0718327382201736 0.0000000000000000
0.1105405627755013 0.1846626965513342 9000.0000000000000000 0.1109719328474623 0.0715258782483966 0.0000000000000000
0.1100914063518806 0.1849966275503069 9100.0000000000000000 0.1098940415571702 0.0718359252877003 0.0000000000000000
0.1100862589448645 0.1857341420733786 9200.0000000000000000 0.1088830618889523 0.0721523994882699 0.0000000000000000
0.1102426741320011 0.1870168119369291 9300.0000000000000000 0.1078190278066461 0.0726009830785351 0.0000000000000000
0.1098125388705063 0.1882768028161384 9400.0000000000000000 0.1068281047828893 0.0728104631791273 0.0000000000000000
0.1104188943843006 0.1900074322590252 9500.0000000000000000 0.1058661943583482 0.0732951097758568 0.0000000000000000
0.1109694802908274 0.1918581828898914 9600.0000000000000000 0.1049187317979766 0.0739363516908311 0.0000000000000000
0.1114507275654829 0.1937073361971406 9700.0000000000000000 0.1040154698800719 0.0746330456146275 0.0000000000000000
0.1119566520268301 0.1956907723392192 9800.0000000000000000 0.1031755963934717 0.0754063018309176 0.0000000000000000
0.1124535476685723 0.1977927323138036 9900.0000000000000000 0.1024000256382609 0.0762526499342193 0.0000000000000000
0.1130562793980078 0.2000157659182146 10000.0000000000000000 0.1015743080023744 0.0771424624889197 0.0000000000000000
0.1138884312479077 0.2023416123504783 10100.0000000000000000 0.1007732387518863 0.0781331935897154 0.0000000000000000
0.1150485848892615 0.2049008226193620 10200.0000000000000000 0.0998923240953146 0.0792275908931446 0.0000000000000000
0.1167591428573341 0.2078160572152210 10300.0000000000000000 0.0988044450434011 0.0805257853187057 0.0000000000000000
0.1193187725738449 0.2113864451595686 10400.0000000000000000 0.0963921887770855 0.0824181489957923 0.0000000000000000
0.1208381566982629 0.2148916709220060 10500.0000000000000000 0.0939128305151036 0.0845172931766729 0.0000000000000000
0.1215286514847508 0.2182598358316189 10600.0000000000000000 0.0912903664685320 0.0861567408270799 0.0000000000000000
0.1221843555369145 0.2211663157509527 10700.0000000000000000 0.0889397990056933 0.0876389738715916 0.0000000000000000
0.1222487914304292 0.2239767349181725 10800.0000000000000000 0.0869266277348948 0.0889328675502435 0.0000000000000000
0.1213103157907944 0.2269968812043711 10900.0000000000000000 0.0849919651009317 0.0899340550415112 0.0000000000000000
0.1194681501651736 0.2293400485087643 11000.0000000000000000 0.0823153304267685 0.0907496339566414 0.0000000000000000
0.1169589608133258 0.2321133837829662 11100.0000000000000000 0.0791689463892332 0.0916951802479698 0.0000000000000000
0.1154771822473534 0.2355237806287854 11200.0000000000000000 0.0757843011240769 0.0933847870827312 0.0000000000000000
0.1140570639064557 0.2382125248972320 11300.0000000000000000 0.0728409177939432 0.0950158809910181 0.0000000000000000
0.1135901972693776 0.2399348554905094 11400.0000000000000000 0.0701987314201419 0.0965479950612689 0.0000000000000000
0.1142468730992316 0.2413998274902831 11500.0000000000000000 0.0683625430689667 0.0980129353679593 0.0000000000000000
0.1156190214221948 0.2425506207920773 11600.0000000000000000 0.0671508144850769 0.0990383407740837 0.0000000000000000
0.1168764944916940 0.2433572145428929 11700.0000000000000000 0.0663753652073908 0.0997919132236496 0.0000000000000000
0.1177311782832969 0.2438412914690856 11800.0000000000000000 0.0658174744920132 0.1002440306012741 0.0000000000000000
0.1183257419343074 0.2441672961881795 11900.0000000000000000 0.0654218918929748 0.1005414393845687 0.0000000000000000
0.1187080541349182 0.2443041226880221 12000.0000000000000000 0.0651339107789183 0.1006940424496710 0.0000000000000000
0.1187754771049256 0.2442553223851343 12100.0000000000000000 0.0648870930203491 0.1007476127044695 0.0000000000000000
0.1187407297193528 0.2440846215014332 12200.0000000000000000 0.0646818327565313 0.1007238531679885 0.0000000000000000
0.1186992222439093 0.2439064918375314 12300.0000000000000000 0.0645240909793935 0.1006771629745976 0.0000000000000000
0.1184881695663047 0.2435328877362000 12400.0000000000000000 0.0643499356315939 0.1005573638707580 0.0000000000000000
0.1183317514143422 0.2432620228358929 12500.0000000000000000 0.0642116329795643 0.1004280124338432 0.0000000000000000
0.1181358528101281 0.2429463473143975 12600.0000000000000000 0.0640819034992458 0.1002781649223175 0.0000000000000000
0.1177945924538526 0.2424841191050698 12700.0000000000000000 0.0639156659023498 0.1000745852473497 0.0000000000000000
0.1175707797746287 0.2421445962551430 12800.0000000000000000 0.0637899865693160 0.0998966122527343 0.0000000000000000
0.1179762300708842 0.2425929398856019 12900.0000000000000000 0.0637214001760778 0.0994605493757038 0.0000000000000000
0.1175347379440253 0.2420160910319543 13000.0000000000000000 0.0636620692809051 0.0994303984970339 0.0000000000000000
0.1172104716480303 0.2415182547598093 13100.0000000000000000 0.0636063856167498 0.0993689320407853 0.0000000000000000
0.1168395276211161 0.2409551528496559 13200.0000000000000000 0.0635134992206016 0.0992610615354888 0.0000000000000000
0.1165990217249979 0.2405813440827263 13300.0000000000000000 0.0634323486253857 0.0991538920046723 0.0000000000000000
0.1163713509253506 0.2402448285912355 13400.0000000000000000 0.0633368624336673 0.0990421253032810 0.0000000000000000
0.1161828577209740 0.2399280641901554 13500.0000000000000000 0.0632513013968284 0.0989101020273575 0.0000000000000000
0.1159802796869370 0.2395987014550530 13600.0000000000000000 0.0631460898659378 0.0987734307733154 0.0000000000000000
0.1157767756172445 0.2392811996600922 13700.0000000000000000 0.0630354566992781 0.0986340742398892 0.0000000000000000
0.1155740332817895 0.2389749082582793 13800.0000000000000000 0.0629250511496589 0.0984978362749118 0.0000000000000000
0.1158008560319926 0.2389550753288102 13900.0000000000000000 0.0627485253714866 0.0980582065066123 0.0000000000000000
0.1166028883613371 0.2407907508351592 14000.0000000000000000 0.0626348291481434 0.0980306904619408 0.0000000000000000
0.1164807274194386 0.2405484269393731 14100.0000000000000000 0.0627700814827693 0.0980420872516344 0.0000000000000000
0.1163764287678408 0.2404751540138625 14200.0000000000000000 0.0628592918804829 0.0979913153598637 0.0000000000000000
0.1161687772333142 0.2404279884931506 14300.0000000000000000 0.0629255926340837 0.0979311660591448 0.0000000000000000
0.1158024507985271 0.2405475603716860 14400.0000000000000000 0.0630897269818230 0.0979501752213932 0.0000000000000000
0.1150583565289539 0.2410634988005545 14500.0000000000000000 0.0635464070249640 0.0980730128456508 0.0000000000000000
0.1135841731405820 0.2423302808341313 14600.0000000000000000 0.0646870395161058 0.0984714819342448 0.0000000000000000
0.1111844343200068 0.2443641547460280 14700.0000000000000000 0.0670758815258886 0.0991915854377022 0.0000000000000000
0.1087237819695696 0.2465225391039706 14800.0000000000000000 0.0705636770535372 0.0994426729356490 0.0000000000000000
0.1093126367803419 0.2505348338216778 14900.0000000000000000 0.0747643556191628 0.0988038467174982 0.0000000000000000
0.1088859035473133 0.2448954680267898 15000.0000000000000000 0.0775264498390198 0.0953261159765015 0.0000000000000000
0.1070121358309433 0.2354849525412874 15100.0000000000000000 0.0783935929311010 0.0904082063450259 0.0000000000000000
0.1031773481895700 0.2239168846907585 15200.0000000000000000 0.0768614685536301 0.0855659357738740 0.0000000000000000
0.0983124553710772 0.2106894812320017 15300.0000000000000000 0.0731255671894989 0.0811415854667884 0.0000000000000000
0.0930057796753509 0.1957936970112147 15400.0000000000000000 0.0681298280392613 0.0761142461808456 0.0000000000000000
0.0875281902832308 0.1799105737343736 15500.0000000000000000 0.0628327265540586 0.0705507482753091 0.0000000000000000
0.0820110864983678 0.1641613766608755 15600.0000000000000000 0.0574586652216162 0.0647076917939374 0.0000000000000000
0.0768999404587983 0.1497023401792979 15700.0000000000000000 0.0524955161462429 0.0591161522682020 0.0000000000000000
0.0724796607796157 0.1368656978691515 15800.0000000000000000 0.0481125650886589 0.0541414112679720 0.0000000000000000
0.0688422230606860 0.1260493328342624 15900.0000000000000000 0.0445616626017293 0.0498754709917386 0.0000000000000000
0.0651117006640106 0.1161291109936296 16000.0000000000000000 0.0413317157590966 0.0460219316353379 0.0000000000000000
0.0616371951339404 0.1075318970143041 16100.0000000000000000 0.0384887087514083 0.0426564450211532 0.0000000000000000
0.0585307552488413 0.0998020993049987 16200.0000000000000000 0.0359558375028742 0.0395796879312046 0.0000000000000000
0.0556820011185006 0.0930720074086238 16300.0000000000000000 0.0337510612253338 0.0369723883654235 0.0000000000000000
0.0530963663867420 0.0871565878623445 16400.0000000000000000 0.0317819405721553 0.0347164317344106 0.0000000000000000
0.0507664802024746 0.0819553632248146 16500.0000000000000000 0.0300949460690645 0.0327922046136380 0.0000000000000000
0.0485195442720234 0.0771809846336219 16600.0000000000000000 0.0285539934633914 0.0310606306452738 0.0000000000000000
0.0467643934338103 0.0734091009259691 16700.0000000000000000 0.0273923382691400 0.0297351519962266 0.0000000000000000
0.0448566066941576 0.0696137710163257 16800.0000000000000000 0.0261327958659982 0.0284012231559680 0.0000000000000000
0.0432118234886120 0.0664212619349064 16900.0000000000000000 0.0250662246624206 0.0272615827604479 0.0000000000000000
0.0414677337500453 0.0633019169298125 17000.0000000000000000 0.0239726973756233 0.0261614600098671 0.0000000000000000
0.0399650125218804 0.0608034365527872 17100.0000000000000000 0.0230800369329002 0.0252645156786862 0.0000000000000000
0.0384592205949319 0.0582805572586915 17200.0000000000000000 0.0221806002751015 0.0244867925534650 0.0000000000000000
0.0373094170291225 0.0565347730038617 17300.0000000000000000 0.0215240104237053 0.0236905819169691 0.0000000000000000
0.0360886891740188 0.0545166505276845 17400.0000000000000000 0.0208589620238911 0.0229873236284608 0.0000000000000000
0.0350035061520770 0.0525911685227433 17500.0000000000000000 0.0202140475911449 0.0223626676670890 0.0000000000000000
0.0343783768587424 0.0513061268829638 17600.0000000000000000 0.0199522516589036 0.0219894791454926 0.0000000000000000
0.0336173996195833 0.0500642497047596 17700.0000000000000000 0.0195245415069153 0.0215994085865279 0.0000000000000000
0.0328058934144782 0.0487571783263682 17800.0000000000000000 0.0190686219578784 0.0211418666973141 0.0000000000000000
0.0318204822227216 0.0473232171495993 17900.0000000000000000 0.0184737606888578 0.0206239085243894 0.0000000000000000
0.0311948181088480 0.0463071738018532 18000.0000000000000000 0.0181070797802173 0.0202538849652840 0.0000000000000000
0.0305521145576732 0.0453878664150872 18100.0000000000000000 0.0177353935214009 0.0198659826983138 0.0000000000000000
0.0299524188544572 0.0444601000043105 18200.0000000000000000 0.0172939671143818 0.0195103393725704 0.0000000000000000
0.0295486464773613 0.0438483491030320 18300.0000000000000000 0.0171695669944028 0.0192176527683618 0.0000000000000000
0.0286799928147950 0.0423756852065404 18400.0000000000000000 0.0167505425329622 0.0187900634393597 0.0000000000000000
0.0285147335483715 0.0420866284355440 18500.0000000000000000 0.0167463546820604 0.0186443558261907 0.0000000000000000
0.0280613969917617 0.0414078141435247 18600.0000000000000000 0.0165137238155409 0.0184305030654938 0.0000000000000000
0.0275095605227898 0.0404349638387740 18700.0000000000000000 0.0162453395811175 0.0181437750040800 0.0000000000000000
0.0271658641556232 0.0399191974808153 18800.0000000000000000 0.0160347264750310 0.0178992747927642 0.0000000000000000
0.0268147042579455 0.0394916485052942 18900.0000000000000000 0.0158470878167067 0.0177600894472553 0.0000000000000000
0.0261301259869117 0.0383092040941206 19000.0000000000000000 0.0154963718112063 0.0172979879143850 0.0000000000000000
0.0260827335039080 0.0382927190610542 19100.0000000000000000 0.0154650379629230 0.0173565192178839 0.0000000000000000
0.0255934169084678 0.0374525116235664 19200.0000000000000000 0.0152154816022213 0.0170960181843071 0.0000000000000000
0.0252705549519984 0.0369753996071648 19300.0000000000000000 0.0150622146105189 0.0168881753528217 0.0000000000000000
0.0251475181632632 0.0371664243905858 19400.0000000000000000 0.0148533489793419 0.0167143734692215 0.0000000000000000
0.0246620526752051 0.0361234910491253 19500.0000000000000000 0.0147415018011758 0.0165966676263758 0.0000000000000000
0.0242615177417212 0.0354371400652308 19600.0000000000000000 0.0145427412321799 0.0163786507596227 0.0000000000000000
0.0240850774044833 0.0353461419712473 19700.0000000000000000 0.0144565426113859 0.0162955779245344 0.0000000000000000
0.0235428299826975 0.0345276241800008 19800.0000000000000000 0.0142292668553064 0.0158874191563115 0.0000000000000000
0.0235436923418812 0.0345049332634677 19900.0000000000000000 0.0142177637772702 0.0160140465154296 0.0000000000000000
0.0234401444490062 0.0341386631662912 20000.0000000000000000 0.0141155255561022 0.0156542499459042 0.0000000000000000
0.0230702005621342 0.0335170242139737 20100.0000000000000000 0.0141166202111067 0.0158623452378441 0.0000000000000000
0.0226318480773440 0.0329010700384040 20200.0000000000000000 0.0138855465605979 0.0156256441644288 0.0000000000000000
0.0224759355748856 0.0326983614370620 20300.0000000000000000 0.0137872025039252 0.0154600087340520 0.0000000000000000
0.0220318073666673 0.0319851280511190 20400.0000000000000000 0.0135823696104417 0.0152173391726973 0.0000000000000000
0.0216173024867626 0.0313422749817192 20500.0000000000000000 0.0133817205370539 0.0149543225950760 0.0000000000000000
0.0216351702574299 0.0313932769742865 20600.0000000000000000 0.0134031099280945 0.0148772075603265 0.0000000000000000
0.0211782606689966 0.0305726335759424 20700.0000000000000000 0.0132574095473237 0.0147204178080802 0.0000000000000000
0.0207642454239722 0.0299579540515763 20800.0000000000000000 0.0130505985885805 0.0144550571680509 0.0000000000000000
0.0202255933791385 0.0291799502391994 20900.0000000000000000 0.0128518340097562 0.0141519165843450 0.0000000000000000
0.0199917240687345 0.0289662577687358 21000.0000000000000000 0.0126489129268412 0.0138663365501361 0.0000000000000000
0.0194578261758732 0.0280447036819593 21100.0000000000000000 0.0124673391151738 0.0136402260887986 0.0000000000000000
0.0192366808355327 0.0277149985838663 21200.0000000000000000 0.0123631162277176 0.0135140504052834 0.0000000000000000
0.0188660720264763 0.0270888879871723 21300.0000000000000000 0.0121995635746097 0.0133009414837230 0.0000000000000000
0.0185054148543677 0.0265086837485802 21400.0000000000000000 0.0120609948732688 0.0131190803168180 0.0000000000000000
0.0183456458842071 0.0261527700709092 21500.0000000000000000 0.0119186732316737 0.0128223044225675 0.0000000000000000
0.0180003844192593 0.0255316498973019 21600.0000000000000000 0.0118105219603543 0.0128276368858200 0.0000000000000000
0.0177836291318439 0.0250610537656165 21700.0000000000000000 0.0116987156525005 0.0127192057073461 0.0000000000000000
0.0176308673234866 0.0247422510667039 21800.0000000000000000 0.0115838048245091 0.0125239810412057 0.0000000000000000
0.0172435701247609 0.0240636513513479 21900.0000000000000000 0.0114455378380168 0.0124018442579547 0.0000000000000000
0.0173431301040188 0.0240776096648599 22000.0000000000000000 0.0114101054731220 0.0123869652652764 0.0000000000000000
0.0170611254655878 0.0235111517728114 22100.0000000000000000 0.0112762603059587 0.0122446327773158 0.0000000000000000
0.0168132621196498 0.0231109546023994 22200.0000000000000000 0.0111626322577441 0.0122079069521885 0.0000000000000000
0.0167231366094880 0.0229124873403737 22300.0000000000000000 0.0110951400744093 0.0122025902991790 0.0000000000000000
0.0167486413973975 0.0231079416460412 22400.0000000000000000 0.0110339849369804 0.0123286618566536 0.0000000000000000
0.0166300463926349 0.0227457636069893 22500.0000000000000000 0.0109931526310005 0.0122105918410207 0.0000000000000000
0.0165366708431916 0.0226023212719163 22600.0000000000000000 0.0109565012641120 0.0122218355060827 0.0000000000000000
0.0164094713936008 0.0224054667980255 22700.0000000000000000 0.0108800415322452 0.0121212504850050 0.0000000000000000
0.0162855297937703 0.0222211036401013 22800.0000000000000000 0.0108479546947436 0.0121630636236673 0.0000000000000000
0.0161797544008983 0.0220688972501289 22900.0000000000000000 0.0107824959612963 0.0121451360668473 0.0000000000000000
0.0160442994099716 0.0218921137751022 23000.0000000000000000 0.0107147774272710 0.0120257996043849 0.0000000000000000
0.0159630570683203 0.0217856297533555 23100.0000000000000000 0.0106873963095865 0.0120506779324798 0.0000000000000000
0.0159656541661981 0.0217962315971320 23200.0000000000000000 0.0106749705862941 0.0120837045032725 0.0000000000000000
0.0158288550435724 0.0215930778373524 23300.0000000000000000 0.0106033644677075 0.0119912492479866 0.0000000000000000
0.0158700660421439 0.0216391462537533 23400.0000000000000000 0.0105905598844081 0.0120293182463629 0.0000000000000000
0.0156997461985162 0.0214221759805965 23500.0000000000000000 0.0105257606291359 0.0119417164210736 0.0000000000000000
0.0157129948358161 0.0214158436498763 23600.0000000000000000 0.0104974190660342 0.0119404415680470 0.0000000000000000
0.0155770351331383 0.0212374306762231 23700.0000000000000000 0.0104372077257150 0.0118767741216337 0.0000000000000000
0.0155454383160394 0.0212008399889694 23800.0000000000000000 0.0104013273082516 0.0118668649456923 0.0000000000000000
0.0154571620256570 0.0210737136148631 23900.0000000000000000 0.0103384372956696 0.0117966204615944 0.0000000000000000
0.0154045205728640 0.0209912993906148 24000.0000000000000000 0.0103051190056686 0.0117847582241422 0.0000000000000000
0.0153769393234077 0.0209597862317063 24100.0000000000000000 0.0102587136665459 0.0117431234163970 0.0000000000000000
0.0152717308309017 0.0208105812849860 24200.0000000000000000 0.0102113217410643 0.0116993043756146 0.0000000000000000
0.0152593217527667 0.0207736008939384 24300.0000000000000000 0.0101689950145463 0.0116980774012493 0.0000000000000000
0.0151156640763478 0.0205995283854831 24400.0000000000000000 0.0101212534778236 0.0116059329683768 0.0000000000000000
0.0150426021802278 0.0205206078270246 24500.0000000000000000 0.0100604531334071 0.0115566877023529 0.0000000000000000
0.0150155688715422 0.0204649767746109 24600.0000000000000000 0.0100190540379409 0.0115326869469172 0.0000000000000000
0.0148763592091246 0.0202924528209486 24700.0000000000000000 0.0099309544885407 0.0113860224853449 0.0000000000000000
0.0147827727187881 0.0201831301456110 24800.0000000000000000 0.0099205813668000 0.0114350252624399 0.0000000000000000
0.0147576573484860 0.0201542132598876 24900.0000000000000000 0.0098829033705421 0.0113709112345823 0.0000000000000000
0.0147786552088929 0.0200877515084139 25000.0000000000000000 0.0098082897296856 0.0111945495929625 0.0000000000000000
0.0148273230137951 0.0202424977808268 25100.0000000000000000 0.0098669269770416 0.0113686150599523 0.0000000000000000
0.0147105159673357 0.0200815483530080 25200.0000000000000000 0.0098162509752443 0.0112949649933769 0.0000000000000000
0.0148431665168324 0.0202744669297111 25300.0000000000000000 0.0098408227323655 0.0113559476717362 0.0000000000000000
0.0146827646699374 0.0200609412914609 25400.0000000000000000 0.0098134453211281 0.0113212730283768 0.0000000000000000
0.0146561957427103 0.0200308197139869 25500.0000000000000000 0.0097700608740174 0.0112537972271271 0.0000000000000000
0.0146477369705456 0.0199303380444547 25600.0000000000000000 0.0097096218973670 0.0112100353759209 0.0000000000000000
0.0147370475751890 0.0201321208589047 25700.0000000000000000 0.0097650971501740 0.0112733213036453 0.0000000000000000
0.0145883117822395 0.0199387939584011 25800.0000000000000000 0.0097431443462324 0.0112424657467636 0.0000000000000000
0.0145900602232525 0.0199456996582143 25900.0000000000000000 0.0097182468767462 0.0112037905479413 0.0000000000000000
0.0147765800189142 0.0201663297066857 26000.0000000000000000 0.0097422683994146 0.0112635004011718 0.0000000000000000
0.0146413187492119 0.0200033332542013 26100.0000000000000000 0.0097219612772362 0.0112047431279485 0.0000000000000000
0.0145697524010111 0.0199221986151546 26200.0000000000000000 0.0096982626828632 0.0111749236541548 0.0000000000000000
0.0144959281332240 0.0198500541431533 26300.0000000000000000 0.0096400861868520 0.0110538421657578 0.0000000000000000
0.0144475027910202 0.0197645668461018 26400.0000000000000000 0.0096535450079692 0.0111536049816472 0.0000000000000000
0.0145913709776523 0.0198787064591460 26500.0000000000000000 0.0096041575550941 0.0112328893659754 0.0000000000000000
0.0145502512843537 0.0198887360557980 26600.0000000000000000 0.0096489853720603 0.0111341297718682 0.0000000000000000
0.0144744493588029 0.0197702815684888 26700.0000000000000000 0.0096347413264502 0.0111015918688236 0.0000000000000000
0.0145632149848377 0.0198889240643267 26800.0000000000000000 0.0096416757265584 0.0111158984172544 0.0000000000000000
0.0144723216496243 0.0197691465277331 26900.0000000000000000 0.0096239378103923 0.0110768651815948 0.0000000000000000
0.0144126876977554 0.0197165868039250 27000.0000000000000000 0.0095980351061958 0.0110617249186938 0.0000000000000000
0.0145439183023363 0.0198607637332264 27100.0000000000000000 0.0096066137082932 0.0110449112749318 0.0000000000000000
0.0144067076231430 0.0196846555733706 27200.0000000000000000 0.0095981137391080 0.0110533866765069 0.0000000000000000
0.0143526111154058 0.0196152004489170 27300.0000000000000000 0.0095617723758286 0.0109964852104223 0.0000000000000000
0.0146036722501444 0.0199176199870923 27400.0000000000000000 0.0095317254701503 0.0111488921759982 0.0000000000000000
0.0145278702577342 0.0198376559903934 27500.0000000000000000 0.0095792598377411 0.0109859761406356 0.0000000000000000
0.0144561783243134 0.0197319932580277 27600.0000000000000000 0.0095570349098411 0.0109482206969440 0.0000000000000000
0.0144176294852018 0.0196994140463193 27700.0000000000000000 0.0095772751460355 0.0110098656391343 0.0000000000000000
0.0143428824697986 0.0196151556971289 27800.0000000000000000 0.0095392370184748 0.0109464885246995 0.0000000000000000
0.0143385140040682 0.0196048777434761 27900.0000000000000000 0.0095462110052654 0.0109792010178633 0.0000000000000000
0.0142664243418472 0.0195119801933733 28000.0000000000000000 0.0095191592076298 0.0109456099794222 0.0000000000000000
0.0143845427664685 0.0196583578743399 28100.0000000000000000 0.0095161517434409 0.0109873775008603 0.0000000000000000
0.0143539267898227 0.0196103333102260 28200.0000000000000000 0.0095287159720400 0.0109520576456865 0.0000000000000000
0.0142541649696077 0.0194821218150018 28300.0000000000000000 0.0094992622177863 0.0109146441986167 0.0000000000000000
0.0144001457788401 0.0196642530345430 28400.0000000000000000 0.0094942526041459 0.0108710098585328 0.0000000000000000
0.0143635261566384 0.0196194184280539 28500.0000000000000000 0.0095193021371011 0.0109424986852747 0.0000000000000000
0.0142619563222901 0.0194940089674746 28600.0000000000000000 0.0094941112145781 0.0109066338217618 0.0000000000000000
0.0142296825445737 0.0194469079027535 28700.0000000000000000 0.0094710411962312 0.0108840083870038 0.0000000000000000
0.0143873939212911 0.0196398226340043 28800.0000000000000000 0.0094676466124270 0.0108635902084557 0.0000000000000000
0.0143215461782533 0.0195726218964890 28900.0000000000000000 0.0094711937467615 0.0108696465565808 0.0000000000000000
0.0142416819590557 0.0194757572421562 29000.0000000000000000 0.0094669417611135 0.0108690495583387 0.0000000000000000
0.0142122734819223 0.0194263157282852 29100.0000000000000000 0.0094451407901283 0.0108494394383982 0.0000000000000000
0.0144108596273631 0.0196485822087059 29200.0000000000000000 0.0094560572387704 0.0108732674061941 0.0000000000000000
0.0143485155086789 0.0195903925931628 29300.0000000000000000 0.0094611812129634 0.0108795400114712 0.0000000000000000
0.0142869642337074 0.0195138271757210 29400.0000000000000000 0.0094487229185702 0.0108511077560319 0.0000000000000000
0.0142376984499340 0.0194527656396142 29500.0000000000000000 0.0094338194099112 0.0108314986627861 0.0000000000000000
0.0142036166338492 0.0194203096860585 29600.0000000000000000 0.0094215410472952 0.0108181434092934 0.0000000000000000
0.0142188869684535 0.0194406398917923 29700.0000000000000000 0.0094103730570995 0.0108035897767404 0.0000000000000000
0.0141964640433983 0.0194079436778924 29800.0000000000000000 0.0094035424453106 0.0108180526877982 0.0000000000000000
0.0142921524249425 0.0195141689376307 29900.0000000000000000 0.0094089409863708 0.0108329143285601 0.0000000000000000
0.0142373535983797 0.0194384919583456 30000.0000000000000000 0.0094050345155896 0.0108031369106210 0.0000000000000000
0.0141996067531191 0.0193978369739529 30100.0000000000000000 0.0093938348694329 0.0107920538917370 0.0000000000000000
0.0143120785677346 0.0195239483310713 30200.0000000000000000 0.0093910475193593 0.0107554202827850 0.0000000000000000
0.0142704220070272 0.0194693393673021 30300.0000000000000000 0.0093985634427812 0.0107983177635041 0.0000000000000000
0.0142240243661706 0.0194199602247000 30400.0000000000000000 0.0093878743500627 0.0107871691746067 0.0000000000000000
0.0141949508032885 0.0193837767261863 30500.0000000000000000 0.0093763411057451 0.0107762087130651 0.0000000000000000
0.0141806006056633 0.0193615774143778 30600.0000000000000000 0.0093671531098660 0.0107666190928289 0.0000000000000000
0.0143037461458016 0.0194808934077482 30700.0000000000000000 0.0093746955956214 0.0107730959919564 0.0000000000000000
0.0142658125084747 0.0194635292058152 30800.0000000000000000 0.0093745516593230 0.0107869000488471 0.0000000000000000
0.0142301263556751 0.0194133572233278 30900.0000000000000000 0.0093689651698990 0.0107773035621867 0.0000000000000000
0.0142045076898583 0.0193755122246459 31000.0000000000000000 0.0093621269264467 0.0107690614531609 0.0000000000000000
0.0141768425159868 0.0193442197168370 31100.0000000000000000 0.0093534694780126 0.0107575976811879 0.0000000000000000
0.0143207377925893 0.0194983170595080 31200.0000000000000000 0.0093619017793295 0.0107582099604749 0.0000000000000000
0.0142621337344634 0.0194546624526019 31300.0000000000000000 0.0093631324955068 0.0107683217925185 0.0000000000000000
0.0142222001025172 0.0194021230450100 31400.0000000000000000 0.0093585307555941 0.0107591017515718 0.0000000000000000
0.0141944698971505 0.0193656301744564 31500.0000000000000000 0.0093523132141962 0.0107518806483688 0.0000000000000000
0.0141631286363840 0.0193386383677811 31600.0000000000000000 0.0093446110458854 0.0107425471481770 0.0000000000000000
0.0141470454802072 0.0193174117880661 31700.0000000000000000 0.0093380860783432 0.0107358790450826 0.0000000000000000
0.0141352747878733 0.0192918474925850 31800.0000000000000000 0.0093366048761511 0.0107524238370619 0.0000000000000000
0.0142441137759703 0.0194232234324449 31900.0000000000000000 0.0093373946308109 0.0107519291103755 0.0000000000000000
0.0142127835880411 0.0193928558706094 32000.0000000000000000 0.0093347490107899 0.0107405315362000 0.0000000000000000
0.0141841801358653 0.0193567831080699 32100.0000000000000000 0.0093339343912243 0.0107399374827449 0.0000000000000000
0.0141487105223519 0.0193130300534078 32200.0000000000000000 0.0093274718030235 0.0107280616907578 0.0000000000000000
0.0141217181493499 0.0192873638120242 32300.0000000000000000 0.0093191795559986 0.0107171210917272 0.0000000000000000
0.0141002115534821 0.0192665385983353 32400.0000000000000000 0.0093112991451961 0.0107078579031994 0.0000000000000000
0.0140951161060901 0.0192511470618950 32500.0000000000000000 0.0093049791881856 0.0107007204626775 0.0000000000000000
0.0140834635871405 0.0192424732433116 32600.0000000000000000 0.0092978175875647 0.0106944994303588 0.0000000000000000
0.0141556077789281 0.0193345449853732 32700.0000000000000000 0.0092839776746541 0.0107251564165706 0.0000000000000000
0.0142063557074546 0.0193789877842897 32800.0000000000000000 0.0093096828523711 0.0107085050164024 0.0000000000000000
0.0141840177248605 0.0193551868158283 32900.0000000000000000 0.0093084076619783 0.0107088729211752 0.0000000000000000
0.0141554818113362 0.0193201951830159 33000.0000000000000000 0.0093062259364446 0.0107016281453750 0.0000000000000000
0.0141244922371688 0.0192831243564200 33100.0000000000000000 0.0092998144000493 0.0106892223155308 0.0000000000000000
0.0140934651148605 0.0192466510253084 33200.0000000000000000 0.0092926060571945 0.0106791349519368 0.0000000000000000
0.0140729164876892 0.0192240211115818 33300.0000000000000000 0.0092858029040747 0.0106728158199069 0.0000000000000000
0.0140641208757422 0.0192115645982675 33400.0000000000000000 0.0092800377162869 0.0106669699758132 0.0000000000000000
0.0140484857568716 0.0191999109888227 33500.0000000000000000 0.0092738918612526 0.0106600524282694 0.0000000000000000
0.0140448216655429 0.0191816513062683 33600.0000000000000000 0.0092681393373570 0.0106491349723417 0.0000000000000000
0.0140349836878778 0.0191807233822377 33700.0000000000000000 0.0092632321680962 0.0106562909686245 0.0000000000000000
0.0140312035667083 0.0191791987340113 33800.0000000000000000 0.0092575448408171 0.0106565298946749 0.0000000000000000
0.0141002685583627 0.0192724782920711 33900.0000000000000000 0.0092576060654654 0.0106780453531213 0.0000000000000000
0.0140941652298919 0.0192505930206480 34000.0000000000000000 0.0092638265626994 0.0106634568163243 0.0000000000000000
0.0140747803583915 0.0192193246793844 34100.0000000000000000 0.0092608662792466 0.0106517121728927 0.0000000000000000
0.0140508308042950 0.0191982991158413 34200.0000000000000000 0.0092556579287727 0.0106412436181519 0.0000000000000000
0.0140397160713051 0.0191799017338038 34300.0000000000000000 0.0092505863631148 0.0106350621582603 0.0000000000000000
0.0140288903388556 0.0191670122024401 34400.0000000000000000 0.0092450992994525 0.0106295499817922 0.0000000000000000
0.0141038450835181 0.0192521574836280 34500.0000000000000000 0.0092342494707003 0.0106768858140782 0.0000000000000000
0.0141166451223595 0.0192641274344179 34600.0000000000000000 0.0092552105673029 0.0106411104837088 0.0000000000000000
0.0141059288493234 0.0192557153419978 34700.0000000000000000 0.0092537555412636 0.0106366344809669 0.0000000000000000
0.0140870492865790 0.0192289588462424 34800.0000000000000000 0.0092514741446740 0.0106301941765734 0.0000000000000000
0.0140647615179024 0.0191986962553020 34900.0000000000000000 0.0092463297306487 0.0106211223707965 0.0000000000000000
0.0140417582431611 0.0191783971435709 35000.0000000000000000 0.0092413542991250 0.0106136727496580 0.0000000000000000
0.0140265924586761 0.0191584784390989 35100.0000000000000000 0.0092364698083851 0.0106103274238016 0.0000000000000000
0.0140126366023109 0.0191446125025224 35200.0000000000000000 0.0092316697685016 0.0106045084210353 0.0000000000000000
0.0139976929032604 0.0191178952252072 35300.0000000000000000 0.0092285384165370 0.0106021212791027 0.0000000000000000
0.0139857023436580 0.0191113080342263 35400.0000000000000000 0.0092217051254069 0.0105996009966489 0.0000000000000000
0.0139750853052968 0.0191056007682630 35500.0000000000000000 0.0092187915682648 0.0106008535319554 0.0000000000000000
0.0139688093923888 0.0190984675051513 35600.0000000000000000 0.0092153053432634 0.0106063494976043 0.0000000000000000
0.0140541963331432 0.0191459470101142 35700.0000000000000000 0.0092025802477669 0.0106593033699054 0.0000000000000000
0.0140508074081892 0.0191921771689087 35800.0000000000000000 0.0092200436815590 0.0106111669323475 0.0000000000000000
0.0140442815324407 0.0191839568791931 35900.0000000000000000 0.0092235089490477 0.0106077110013400 0.0000000000000000
0.0140313680688521 0.0191629577300265 36000.0000000000000000 0.0092213268518116 0.0105989388026762 0.0000000000000000
0.0140185460396572 0.0191434333086004 36100.0000000000000000 0.0092177857230869 0.0105911526664696 0.0000000000000000
0.0140015964102419 0.0191267955063101 36200.0000000000000000 0.0092135735587805 0.0105845908788951 0.0000000000000000
0.0139924221212243 0.0191117862609898 36300.0000000000000000 0.0092096808456240 0.0105794099081250 0.0000000000000000
0.0139779404183209 0.0190992543739839 36400.0000000000000000 0.0092045772637435 0.0105753318042028 0.0000000000000000
0.0140336457999906 0.0191668010026002 36500.0000000000000000 0.0092055568919480 0.0105990306795436 0.0000000000000000
0.0140374845814943 0.0191592316611190 36600.0000000000000000 0.0092130052503516 0.0105750960434937 0.0000000000000000
0.0140245444341051 0.0191442333437930 36700.0000000000000000 0.0092123806542194 0.0105700619444976 0.0000000000000000
0.0140116060653346 0.0191156893090586 36800.0000000000000000 0.0092128126905833 0.0105646928755634 0.0000000000000000
0.0140067014234789 0.0191183159153653 36900.0000000000000000 0.0092061838887744 0.0105512118475805 0.0000000000000000
0.0139960249967612 0.0191145565501056 37000.0000000000000000 0.0092042578127766 0.0105722123274376 0.0000000000000000
0.0139860460766795 0.0191065951684362 37100.0000000000000000 0.0092021173680651 0.0105748441254425 0.0000000000000000
0.0139737910945085 0.0190958865131428 37200.0000000000000000 0.0091993298791093 0.0105745839802405 0.0000000000000000
0.0139593105114838 0.0190835175867519 37300.0000000000000000 0.0091956630540527 0.0105706859591357 0.0000000000000000
0.0139877504282362 0.0190607537977269 37400.0000000000000000 0.0091901815292708 0.0105510147022342 0.0000000000000000
0.0139931246524370 0.0191166633270928 37500.0000000000000000 0.0091956170534520 0.0105673953178621 0.0000000000000000
0.0139923574728697 0.0191073702155139 37600.0000000000000000 0.0091960239630520 0.0105580095350563 0.0000000000000000
0.0139763110192877 0.0190883779970231 37700.0000000000000000 0.0091963439606251 0.0105601201925255 0.0000000000000000
0.0139682463428654 0.0190659645239268 37800.0000000000000000 0.0091947747348327 0.0105432447683094 0.0000000000000000
0.0139651035941014 0.0190643773645177 37900.0000000000000000 0.0091886861687889 0.0105255757544023 0.0000000000000000
0.0139602596404881 0.0190719482244885 38000.0000000000000000 0.0091881077059037 0.0105511331986909 0.0000000000000000
0.0139528532559422 0.0190665532395387 38100.0000000000000000 0.0091863253212471 0.0105564843111227 0.0000000000000000
0.0139446658138520 0.0190607645433736 38200.0000000000000000 0.0091842595614402 0.0105567456624824 0.0000000000000000
0.0139338929356872 0.0190507989191858 38300.0000000000000000 0.0091814862390066 0.0105549611244507 0.0000000000000000
0.0139235643276965 0.0190380193672723 38400.0000000000000000 0.0091774264663465 0.0105514170236365 0.0000000000000000
0.0139663944049640 0.0190897012317202 38500.0000000000000000 0.0091806193076008 0.0105607579879577 0.0000000000000000
0.0139681397582628 0.0190744137974693 38600.0000000000000000 0.0091821588324059 0.0105501810203392 0.0000000000000000
0.0139648790698131 0.0190608353747375 38700.0000000000000000 0.0091815990606203 0.0105338359184234 0.0000000000000000
0.0139580449579194 0.0190497784230226 38800.0000000000000000 0.0091793958581301 0.0105269310628753 0.0000000000000000
0.0139537822390687 0.0190427830293169 38900.0000000000000000 0.0091753879109090 0.0105164276233581 0.0000000000000000
0.0139531833302438 0.0190582022848262 39000.0000000000000000 0.0091746135563217 0.0105348204948515 0.0000000000000000
0.0139464416293938 0.0190564016251599 39100.0000000000000000 0.0091749041341968 0.0105416282784400 0.0000000000000000
0.0139397700521135 0.0190520416425028 39200.0000000000000000 0.0091732527795902 0.0105423429476992 0.0000000000000000
0.0139932398407698 0.0190631959799551 39300.0000000000000000 0.0091690578979708 0.0105523522997715 0.0000000000000000
0.0139805353541278 0.0190964603190487 39400.0000000000000000 0.0091757392936084 0.0105521422204714 0.0000000000000000
0.0139797773611624 0.0190918707617256 39500.0000000000000000 0.0091773682455056 0.0105463825149152 0.0000000000000000
0.0139702711872323 0.0190814252467790 39600.0000000000000000 0.0091765966772697 0.0105412140290197 0.0000000000000000
0.0139538070865142 0.0190589099768013 39700.0000000000000000 0.0091745036485962 0.0105325552607349 0.0000000000000000
0.0139441752229004 0.0190358388794610 39800.0000000000000000 0.0091720852024499 0.0105223412792177 0.0000000000000000
0.0139353649029563 0.0190233464760251 39900.0000000000000000 0.0091685083839715 0.0105158604524359 0.0000000000000000
0.0139276918184007 0.0190140713584938 40000.0000000000000000 0.0091654331254271 0.0105124331552277 0.0000000000000000
0.0139258702864010 0.0190104194707315 40100.0000000000000000 0.0091627499399578 0.0105060234472699 0.0000000000000000
0.0139418858337307 0.0190112819905776 40200.0000000000000000 0.0091642759525608 0.0105064176921131 0.0000000000000000
0.0139300264339691 0.0190464953492695 40300.0000000000000000 0.0091542438517408 0.0105388953689027 0.0000000000000000
0.0139506296729385 0.0190618750851694 40400.0000000000000000 0.0091622516550507 0.0105346044188627 0.0000000000000000
0.0139577510250814 0.0190656427431487 40500.0000000000000000 0.0091653339243824 0.0105292704559569 0.0000000000000000
0.0139585314122708 0.0190637854142146 40600.0000000000000000 0.0091661309164450 0.0105245342654953 0.0000000000000000
0.0139549979552748 0.0190553638226434 40700.0000000000000000 0.0091659422267418 0.0105198693015857 0.0000000000000000
0.0139468111017376 0.0190424483955962 40800.0000000000000000 0.0091642073596533 0.0105140248022035 0.0000000000000000
0.0139402394205263 0.0190311543881833 40900.0000000000000000 0.0091638218592993 0.0105097876788419 0.0000000000000000
0.0139367898212676 0.0190214015872176 41000.0000000000000000 0.0091612082553445 0.0105015939061194 0.0000000000000000
0.0139328349366720 0.0190150319677785 41100.0000000000000000 0.0091588386169986 0.0104978331984937 0.0000000000000000
0.0139283175989087 0.0190091145045127 41200.0000000000000000 0.0091566728453658 0.0104955961976722 0.0000000000000000
0.0139238663135469 0.0190041348173564 41300.0000000000000000 0.0091547619324870 0.0104941236228190 0.0000000000000000
0.0139246815404269 0.0190139661632239 41400.0000000000000000 0.0091514702498678 0.0104950736458692 0.0000000000000000
0.0139213091406996 0.0190164415121844 41500.0000000000000000 0.0091532875601569 0.0105035761750651 0.0000000000000000
0.0139771428208805 0.0190608226356801 41600.0000000000000000 0.0091571716572033 0.0105309436573081 0.0000000000000000
0.0139600491430118 0.0190578191415081 41700.0000000000000000 0.0091609014836384 0.0105206384097447 0.0000000000000000
0.0139562440321190 0.0190523729061239 41800.0000000000000000 0.0091615938417843 0.0105180645472809 0.0000000000000000
0.0139503589283862 0.0190454838805948 41900.0000000000000000 0.0091609297860307 0.0105149740852937 0.0000000000000000
0.0139430932411403 0.0190367532615700 42000.0000000000000000 0.0091595637277355 0.0105118090812156 0.0000000000000000
0.0139338546410264 0.0190256724871969 42100.0000000000000000 0.0091581298639835 0.0105103600026396 0.0000000000000000
0.0139235776911084 0.0190127794790189 42200.0000000000000000 0.0091559580210785 0.0105078312749009 0.0000000000000000
0.0139145608687703 0.0189996403521713 42300.0000000000000000 0.0091535522388047 0.0105043272122487 0.0000000000000000
0.0139101468430289 0.0189904741010048 42400.0000000000000000 0.0091501623635181 0.0104963233749342 0.0000000000000000
0.0139062305107220 0.0189846712740118 42500.0000000000000000 0.0091473106076391 0.0104932830080451 0.0000000000000000
0.0139020200825433 0.0189799007770845 42600.0000000000000000 0.0091449572498918 0.0104913983582319 0.0000000000000000
0.0139263432802559 0.0190096916673592 42700.0000000000000000 0.0091454190740321 0.0104980963215181 0.0000000000000000
0.0139217581177443 0.0190106235675149 42800.0000000000000000 0.0091468192397580 0.0105014651553541 0.0000000000000000
0.0139169835072040 0.0190055469524009 42900.0000000000000000 0.0091472348537794 0.0105022392409174 0.0000000000000000
0.0139126838118930 0.0190003900981688 43000.0000000000000000 0.0091466915450098 0.0105005897724518 0.0000000000000000
0.0139071390622875 0.0189953498586728 43100.0000000000000000 0.0091457510256944 0.0104997733863408 0.0000000000000000
0.0139077420183893 0.0189922502477640 43200.0000000000000000 0.0091461716542293 0.0104980505803646 0.0000000000000000
0.0139138326599251 0.0190014282451264 43300.0000000000000000 0.0091461224094289 0.0105034539671566 0.0000000000000000
0.0139101809260714 0.0189921597020441 43400.0000000000000000 0.0091436675876654 0.0104957728002864 0.0000000000000000
0.0139071753887807 0.0189860906858888 43500.0000000000000000 0.0091416869981226 0.0104916939858908 0.0000000000000000
0.0139046157460547 0.0189802313308484 43600.0000000000000000 0.0091401944808109 0.0104893818998812 0.0000000000000000
0.0139017520486991 0.0189762677852594 43700.0000000000000000 0.0091386783366292 0.0104878010421294 0.0000000000000000
0.0138988083817966 0.0189728855071491 43800.0000000000000000 0.0091373494811104 0.0104865671051350 0.0000000000000000
0.0139280529702575 0.0189988923311211 43900.0000000000000000 0.0091374288507830 0.0104949846551752 0.0000000000000000
0.0139192650415500 0.0190030481169634 44000.0000000000000000 0.0091398227826318 0.0104952366187980 0.0000000000000000
0.0139165432783778 0.0190019025446937 44100.0000000000000000 0.0091413013564179 0.0104967275629363 0.0000000000000000
0.0139130062728437 0.0189984421489585 44200.0000000000000000 0.0091419029865018 0.0104968117043508 0.0000000000000000
0.0139100124972069 0.0189943983843073 44300.0000000000000000 0.0091417785633111 0.0104966664525051 0.0000000000000000
0.0139057918225151 0.0189897270797518 44400.0000000000000000 0.0091411382221614 0.0104958173180229 0.0000000000000000
0.0139307509196017 0.0190013749995428 44500.0000000000000000 0.0091406644001468 0.0105039384617966 0.0000000000000000
0.0139143434050732 0.0190006982889455 44600.0000000000000000 0.0091413809011889 0.0104988087386102 0.0000000000000000
0.0139105345302036 0.0189956244547904 44700.0000000000000000 0.0091408648283618 0.0104968814293333 0.0000000000000000
0.0139063165708397 0.0189887868765108 44800.0000000000000000 0.0091400250026454 0.0104953188023144 0.0000000000000000
0.0139024528893277 0.0189842434843426 44900.0000000000000000 0.0091390640879082 0.0104930533938460 0.0000000000000000
0.0139152460010028 0.0190040031386276 45000.0000000000000000 0.0091372112210840 0.0104912874355347 0.0000000000000000
0.0139093120629801 0.0189629995144964 45100.0000000000000000 0.0091411162722437 0.0104759687938803 0.0000000000000000
0.0139097572382316 0.0189881895758917 45200.0000000000000000 0.0091359727492504 0.0104958918516200 0.0000000000000000
0.0139093805712237 0.0189867437551164 45300.0000000000000000 0.0091355024417585 0.0104924700445112 0.0000000000000000
0.0139095106752920 0.0189848077596967 45400.0000000000000000 0.0091351561353653 0.0104899981514176 0.0000000000000000
0.0139089848342602 0.0189829325644658 45500.0000000000000000 0.0091347127093352 0.0104880807091676 0.0000000000000000
0.0139079670484787 0.0189810721901593 45600.0000000000000000 0.0091341685855339 0.0104865219334282 0.0000000000000000
0.0139065773205419 0.0189791023804656 45700.0000000000000000 0.0091335747533163 0.0104851806770568 0.0000000000000000
0.0139048008568099 0.0189758118800608 45800.0000000000000000 0.0091329673672822 0.0104843641331115 0.0000000000000000
0.0139032466980073 0.0189734397952679 45900.0000000000000000 0.0091324246539495 0.0104825592486128 0.0000000000000000
0.0139012855321414 0.0189711123587521 46000.0000000000000000 0.0091316744470045 0.0104813045559538 0.0000000000000000
0.0139234210327524 0.0189862708758284 46100.0000000000000000 0.0091315042807877 0.0104857067616026 0.0000000000000000
0.0139150166990220 0.0189910872453455 46200.0000000000000000 0.0091340003854514 0.0104871236026023 0.0000000000000000
0.0139123975656399 0.0189902309416669 46300.0000000000000000 0.0091356668422195 0.0104881674350209 0.0000000000000000
0.0139096017865150 0.0189879424599399 46400.0000000000000000 0.0091365221763095 0.0104881587582502 0.0000000000000000
0.0139065659268811 0.0189837583986040 46500.0000000000000000 0.0091367444541151 0.0104878619909293 0.0000000000000000
0.0139206502729009 0.0190061283286210 46600.0000000000000000 0.0091361986418213 0.0104865032106615 0.0000000000000000
0.0139169805765159 0.0190021151752157 46700.0000000000000000 0.0091355584561272 0.0104853013580572 0.0000000000000000
0.0139255854633458 0.0189912303366321 46800.0000000000000000 0.0091382525889771 0.0104736858575415 0.0000000000000000
0.0139249322012122 0.0189874800642157 46900.0000000000000000 0.0091355549101627 0.0104765263065301 0.0000000000000000
0.0139180995467168 0.0189838298507268 47000.0000000000000000 0.0091332080848523 0.0104783199224470 0.0000000000000000
0.0139107406353114 0.0189793611830469 47100.0000000000000000 0.0091307595049133 0.0104800251512323 0.0000000000000000
0.0139164010631204 0.0189948119653190 47200.0000000000000000 0.0091256109886110 0.0105018845866317 0.0000000000000000
0.0139108217215165 0.0190056552278630 47300.0000000000000000 0.0091279453034066 0.0105011212430697 0.0000000000000000
0.0139120550561790 0.0190066009110336 47400.0000000000000000 0.0091290372962660 0.0104979957377210 0.0000000000000000
0.0139132407787942 0.0190060360841119 47500.0000000000000000 0.0091299028782594 0.0104954185406740 0.0000000000000000
0.0139137479847863 0.0190047842660609 47600.0000000000000000 0.0091303044111683 0.0104930200780123 0.0000000000000000
0.0139136259096052 0.0190032122566771 47700.0000000000000000 0.0091303913603337 0.0104909362424769 0.0000000000000000
0.0139105596309254 0.0189995187789342 47800.0000000000000000 0.0091307448591721 0.0104914320185675 0.0000000000000000
0.0138924898462810 0.0189691978761457 47900.0000000000000000 0.0091300243087939 0.0104863346278136 0.0000000000000000
0.0138944697806943 0.0189679796911739 48000.0000000000000000 0.0091295840433217 0.0104840747340650 0.0000000000000000
0.0138960685812413 0.0189672631788202 48100.0000000000000000 0.0091291078168401 0.0104824157066461 0.0000000000000000
0.0138970598214924 0.0189667486869430 48200.0000000000000000 0.0091286532491353 0.0104811436582327 0.0000000000000000
0.0138976662371391 0.0189662550795051 48300.0000000000000000 0.0091281782361932 0.0104799906599417 0.0000000000000000
0.0138979178041583 0.0189656666804601 48400.0000000000000000 0.0091277142217737 0.0104789306873400 0.0000000000000000
0.0138979375808769 0.0189649965925142 48500.0000000000000000 0.0091272357525791 0.0104779852672974 0.0000000000000000
0.0138977512924600 0.0189642019389562 48600.0000000000000000 0.0091267533244958 0.0104770576881182 0.0000000000000000
0.0138974048599861 0.0189633539734919 48700.0000000000000000 0.0091262580848015 0.0104761614408103 0.0000000000000000
0.0138968943606589 0.0189624135313588 48800.0000000000000000 0.0091257546773836 0.0104752929535345 0.0000000000000000
0.0138962550841442 0.0189606923032131 48900.0000000000000000 0.0091253755782060 0.0104751292698177 0.0000000000000000
0.0138989329318750 0.0189603360472208 49000.0000000000000000 0.0091272727664852 0.0104706702433110 0.0000000000000000
0.0139309540319800 0.0189933099798091 49100.0000000000000000 0.0091236786611741 0.0104721082608991 0.0000000000000000
0.0139258599838067 0.0189998836655579 49200.0000000000000000 0.0091249546376554 0.0104769883249030 0.0000000000000000
0.0139243560258397 0.0190013814990424 49300.0000000000000000 0.0091260019749983 0.0104779172627534 0.0000000000000000
0.0139231681892668 0.0190013556994159 49400.0000000000000000 0.0091268109446892 0.0104782034977096 0.0000000000000000
0.0139218594130064 0.0190005786165141 49500.0000000000000000 0.0091272999067660 0.0104781630658411 0.0000000000000000
0.0139203741866770 0.0189993638946356 49600.0000000000000000 0.0091275134350772 0.0104779315907432 0.0000000000000000
0.0139187304115313 0.0189978556234665 49700.0000000000000000 0.0091274892255914 0.0104775588621943 0.0000000000000000
0.0139170247183631 0.0189954192636035 49800.0000000000000000 0.0091272631725803 0.0104775977288466 0.0000000000000000
0.0139151504861413 0.0189935787847785 49900.0000000000000000 0.0091271094712017 0.0104768717750051 0.0000000000000000
0.0139135986755590 0.0189921010701762 50000.0000000000000000 0.0091268327646609 0.0104761713947531 0.0000000000000000


==> figures/free_shape_inference/ellipse/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1302.9481310380735977 0.0000000000000000 1281.4193924960497952 21.5179089919193949 0.0108295501044783 0.0000000000000000
100.0000000000000000 1137.5209205497474159 0.9149964087523871 1120.0464434618340874 16.5560138802935235 0.0012724124235918 0.0021943864438774
200.0000000000000000 991.9192296963919944 2.0420360418888581 976.2491686374748951 13.6199927377736039 0.0027914272047023 0.0052408520498963
300.0000000000000000 864.1303461506655594 3.3792321653246900 849.1838181160517252 11.5570198474614987 0.0015757320765197 0.0087002897510656
400.0000000000000000 751.6317739243266942 4.7265578185691668 736.7618589949126999 10.1295555038642728 0.0018363815415293 0.0119652254389744
500.0000000000000000 652.3736859035117277 5.8785053989984632 637.3179455417586041 9.1606132677303549 0.0017923442045445 0.0148293508198217
600.0000000000000000 564.7786604241920259 6.7772456127991694 549.4700592526958189 8.5098360266069157 0.0041341551398553 0.0173853769502738
700.0000000000000000 487.4238954356738986 7.3013029272620482 472.0552981346438628 8.0458261862883695 0.0018848442305165 0.0195833432491057
800.0000000000000000 419.4415649582937249 7.6449361374124036 404.0638991138290521 7.7095804881322580 0.0017136499206108 0.0214355689994570
900.0000000000000000 359.8722374466531733 7.8128083607923022 344.5788954287292540 7.4556883269512513 0.0020138302730808 0.0228314999072585
1000.0000000000000000 307.8275817412571200 7.8278956302210183 292.7520988195325344 7.2218175250615015 0.0019361063697133 0.0238336600723408
1100.0000000000000000 262.5684191119398747 7.7685702515529105 247.7912123594158800 6.9818607931346328 0.0021062197277060 0.0246694881087909
1200.0000000000000000 223.3851590052609311 7.6652409719759742 208.9665073447164332 6.7255529660043063 0.0020877241109927 0.0257699984532378
1300.0000000000000000 189.5654212443899667 7.5187522218173948 175.5623159758130498 6.4553218736903215 0.0020211961549139 0.0270099769142847
1400.0000000000000000 160.5381247112239862 7.3699612050268524 146.9525685250832225 6.1845712446794190 0.0022572600429099 0.0287664763915702
1500.0000000000000000 135.7514258078368243 7.2218495697004492 122.5694914585787103 5.9271707327525363 0.0025783632905943 0.0303356835145530
1600.0000000000000000 114.6354760748426855 7.0574363828514803 101.8829437078053672 5.6614142815863984 0.0021488165219440 0.0315328860774962
1700.0000000000000000 96.7324173242647447 6.8906301939748209 84.4101271027952293 5.3928649433842795 0.0063518916447695 0.0324431924656556
1800.0000000000000000 81.6000827817108529 6.7129139675140177 69.7162874457691828 5.1351428522821569 0.0026131351345540 0.0331253810109534
1900.0000000000000000 68.9240472377972253 6.5807062625752462 57.4164746743605292 4.8899487412001541 0.0031575528999400 0.0337600067613615
2000.0000000000000000 58.3661067295420182 6.4956704237545155 47.1681602666926025 4.6640506352218640 0.0039185664848556 0.0343068373881770
2100.0000000000000000 49.6222480929456609 6.4505592600729145 38.6666467310430662 4.4667112658919246 0.0035063061743807 0.0348245297633757
2200.0000000000000000 42.4396787698548366 6.4405384996618595 31.6580814304850655 4.3012113198936106 0.0044085927510407 0.0354389270632603
2300.0000000000000000 36.5135490028316028 6.4316093250770834 25.8776926382754979 4.1651783818573422 0.0027823750243035 0.0362862825973702
2400.0000000000000000 31.6716359021116673 6.4333731614516001 21.1399203117396794 4.0593644626877605 0.0020957689836195 0.0368821972490117
2500.0000000000000000 27.7184030669665802 6.4351096577865237 17.2696824545785041 3.9739219581050897 0.0023125827141817 0.0373764137822804
2600.0000000000000000 24.4979339463101056 6.4363569080086585 14.1169576492536386 3.9041388791423852 0.0026952985082318 0.0377852113971881
2700.0000000000000000 21.8856869089889337 6.4438960547085546 11.5550170584194412 3.8463031318972027 0.0023576912746844 0.0381129726890494
2800.0000000000000000 19.7568866925371225 6.4402670155128341 9.4772997102364087 3.7976683102397724 0.0033076671753016 0.0383439893728062
2900.0000000000000000 18.0302301562610445 6.4380559530629728 7.7947269836645585 3.7565456990377393 0.0023974263015628 0.0385040941942116
3000.0000000000000000 16.6317415711551071 6.4367018750050260 6.4331139629068197 3.7206839718439197 0.0026114319410307 0.0386303294583098
3100.0000000000000000 15.4989855557430793 6.4371627012981953 5.3308896367554910 3.6895369569217888 0.0027054947342552 0.0386907660333502
3200.0000000000000000 14.5715586880897945 6.4288123774048049 4.4380624616210262 3.6628822680285538 0.0031186908682347 0.0386828901671745
3300.0000000000000000 14.0156880813136677 6.5505069775703131 3.7230565932008677 3.6376955331686149 0.0658139142246255 0.0386150631492450
3400.0000000000000000 13.2792507662437664 6.4862680293292705 3.1323354354455439 3.6176913185185358 0.0044484414640024 0.0385075414864142
3500.0000000000000000 12.7480827998733730 6.4539914223573884 2.6524668051333631 3.6004997845499540 0.0027756844755145 0.0383491033571525
3600.0000000000000000 12.3128242826511318 6.4263222385377023 2.2617139332070924 3.5844454028804744 0.0022243013947126 0.0381184066311505
3700.0000000000000000 11.9507407227211608 6.3978963500838599 1.9435842706709490 3.5689720694781175 0.0025080210820114 0.0377800114062234
3800.0000000000000000 11.6479770437594503 6.3701709731336607 1.6842105737314199 3.5535235476497435 0.0027321446789638 0.0373398045656636
3900.0000000000000000 11.3974466068671134 6.3454744153860076 1.4733823567874844 3.5389971731123384 0.0026714699581552 0.0369211916231271
4000.0000000000000000 11.1896224369850970 6.3238868182132046 1.3018314754556333 3.5248281257253407 0.0025315662296447 0.0365444513612730
4100.0000000000000000 11.0115536583435407 6.2980087110895955 1.1615769403315095 3.5125667481291591 0.0031913564305398 0.0362099023627380
4200.0000000000000000 10.8578127393079811 6.2689035089794789 1.0475475622608890 3.5021644549039879 0.0033620594804771 0.0358351536831479
4300.0000000000000000 10.7404478435097026 6.2514850595258853 0.9551275396808503 3.4938422962786793 0.0046159745940564 0.0353769734302323
4400.0000000000000000 10.6213357641760862 6.2155795426254556 0.8801110025330887 3.4878855877633725 0.0029361056257078 0.0348235256284635
4500.0000000000000000 10.5133170593522998 6.1742536676768749 0.8194358322384334 3.4824864157524016 0.0029166278946727 0.0342245157899183
4600.0000000000000000 10.4333805569317715 6.1515569746472138 0.7703243742296244 3.4743191576851067 0.0034940723554357 0.0336859780143918
4700.0000000000000000 10.3263199991946024 6.0982550671528957 0.7297752368504637 3.4620574273051945 0.0029815767838190 0.0332506911022297
4800.0000000000000000 11.0201610458905872 6.3292641160307195 0.6963193824446658 3.4429952135836315 0.5187982456507905 0.0327840881807814
4900.0000000000000000 10.2836792242887469 6.1067468001399021 0.6604789270145910 3.4314870577823600 0.0524455724560712 0.0325208668958237
5000.0000000000000000 10.1245730311577109 6.0308286291457751 0.6327754466779488 3.4123354028286359 0.0163370377087641 0.0322965147965857
5100.0000000000000000 10.0344872897443569 5.9795250889154143 0.6111646756058027 3.3936854273998858 0.0179938680916122 0.0321182297316426
5200.0000000000000000 9.8993396746723583 5.8863638078170739 0.5926585833970499 3.3824350447667890 0.0058891068306000 0.0319931318608463
5300.0000000000000000 9.7974572354831810 5.8186319000715638 0.5782656171652008 3.3647171018676021 0.0040502119891966 0.0317924043896164
5400.0000000000000000 9.7128266890610497 5.7630941211949605 0.5673095350461477 3.3478170259368629 0.0028985291010261 0.0317074777820534
5500.0000000000000000 9.6273674631445836 5.7001448319493564 0.5579596089872776 3.3344061681587185 0.0032171594665549 0.0316396945826785
5600.0000000000000000 9.5537220313975233 5.6469408056632773 0.5499158976710337 3.3224867081727067 0.0028288775615247 0.0315497423289810
5700.0000000000000000 18.9791894632464775 14.5374582472311857 0.5416676816087382 3.3119922551298582 0.5566478469650724 0.0314234323116180
5800.0000000000000000 9.7245348899558230 5.6587282483078614 0.5324213696900424 3.2862378578729938 0.2159481753335622 0.0311992387513628
5900.0000000000000000 9.3670622149580662 5.4855941473128933 0.5191406252551662 3.2755905099696632 0.0555379783544592 0.0311989540658847
6000.0000000000000000 9.2518827311659013 5.4115833157389508 0.5135466632916483 3.2615099623598285 0.0341205101656333 0.0311222796098398
6100.0000000000000000 9.1166597699566410 5.3149223554416825 0.5063634952786438 3.2508711789391223 0.0134093966568460 0.0310933436403474
6200.0000000000000000 9.0021336105415841 5.2223969267571473 0.5010210296979174 3.2404228799688584 0.0073547485958318 0.0309380255218281
6300.0000000000000000 8.9036093874552851 5.1407006674180504 0.4967271260471372 3.2305307998652339 0.0049683448148484 0.0306824493100147
6400.0000000000000000 8.8202425512385290 5.0745758944672863 0.4924154894665843 3.2195597595033525 0.0033740293396293 0.0303173784616787
6500.0000000000000000 8.7573182984935638 5.0276897793408537 0.4885028903148382 3.2083148670739763 0.0029991198923229 0.0298116418715733
6600.0000000000000000 8.6548419326844819 4.9382846151017619 0.4855808855261361 3.1991965213506415 0.0026558905814670 0.0291240201244735
6700.0000000000000000 8.5532257671918224 4.8501335330136488 0.4826078334851457 3.1886363974595335 0.0037031410596403 0.0281448621738532
6800.0000000000000000 9.2998046193214172 5.1163530418792345 0.4822809100667018 3.1498267219842209 0.5244305343829060 0.0269134110083528
6900.0000000000000000 8.4934009637573542 4.6807370274318156 0.4787856547173813 3.1051207193543457 0.2029709959379663 0.0257865663158458
7000.0000000000000000 8.2039342075331376 4.5616906768296079 0.4677358808896449 3.0727652398972225 0.0769742325820136 0.0247681773346491
7100.0000000000000000 8.0481497865569587 4.4657077753072727 0.4568189710766444 3.0514760826139948 0.0501447264836849 0.0240022310753619
7200.0000000000000000 7.9244008806962896 4.3800940651602369 0.4493471566817080 3.0367512598850883 0.0347908287604183 0.0234175702088373
7300.0000000000000000 7.8232280945941595 4.3067081812694248 0.4430337143386621 3.0252561317688609 0.0252150079824428 0.0230150592347693
7400.0000000000000000 7.7397295843722516 4.2460062825125773 0.4374428297648536 3.0157917327764054 0.0177500118983558 0.0227387274200595
7500.0000000000000000 7.6889157515895779 4.1999060599222853 0.4354461601693150 3.0038456862570970 0.0272344947833115 0.0224833504575697
7600.0000000000000000 7.5933057295390531 4.1333722747517783 0.4299235685454040 2.9963423277071346 0.0112504993410740 0.0224170591936620
7700.0000000000000000 7.4796964811695306 4.0355287811962164 0.4250562354648957 2.9883482892696418 0.0083777585313440 0.0223854167074338
7800.0000000000000000 7.4019388723907138 3.9712326827405082 0.4206621081091139 2.9806784815829128 0.0069925814472728 0.0223730185109053
7900.0000000000000000 7.3318881559176141 3.9138977926605349 0.4163806275645735 2.9734839100235613 0.0057530966462667 0.0223727290226780
8000.0000000000000000 7.2591141517763846 3.8530991435406277 0.4122530375332956 2.9667263659174115 0.0046528260391295 0.0223827787459207
8100.0000000000000000 7.2074661673366611 3.8122141767313513 0.4081891463212167 2.9603412261099558 0.0043210082984857 0.0224006098756514
8200.0000000000000000 7.1356285660565417 3.7506967453248410 0.4042317509534217 2.9543483340670762 0.0039229208485356 0.0224288148626679
8300.0000000000000000 10.0982568503421088 5.7282664310200486 0.4267850986075253 2.9511315021248299 0.9697359555900561 0.0223378629996491
8400.0000000000000000 7.1398242946312402 3.7219134542380683 0.4022099929932024 2.9360336128021127 0.0570193483421323 0.0226478862557242
8500.0000000000000000 7.0139929289200076 3.6456490787197184 0.3976316794187251 2.9285293814813618 0.0193497613469318 0.0228330279532702
8600.0000000000000000 7.0017088711026583 3.6520329877957334 0.3941924117083966 2.9220980499585649 0.0104516070337376 0.0229338146062256
8700.0000000000000000 6.8778306283791917 3.5399629680354643 0.3912829674295455 2.9162520314497260 0.0073342641021599 0.0229983973622953
8800.0000000000000000 6.8083661342240811 3.4822281486329580 0.3877029281760909 2.9100132263982839 0.0053642357704124 0.0230575952463359
8900.0000000000000000 6.7468734386193479 3.4307819716581784 0.3841702996519035 2.9040033939083676 0.0048029055966089 0.0231148678042891
9000.0000000000000000 6.8470126665815307 3.5053227407145142 0.3820218959275788 2.8985814843782052 0.0379323681628066 0.0231541773984259
9100.0000000000000000 6.7088653835365593 3.4068094281131645 0.3795048091583341 2.8938976473165856 0.0054059636783239 0.0232475352701510
9200.0000000000000000 6.6312203670503660 3.3374172028350655 0.3754526911570726 2.8904673906967497 0.0045402981092754 0.0233427842522035
9300.0000000000000000 6.5772628388575658 3.2897254237194167 0.3726775188669287 2.8867521222975001 0.0046868867463034 0.0234208872274164
9400.0000000000000000 7.4397463811752234 3.4650033414626549 0.3897493136323786 2.8711980114585063 0.6903805259163418 0.0234151887053410
9500.0000000000000000 6.6817018742529024 3.2729551417539162 0.3751584510755627 2.8722115765765168 0.1378312401939787 0.0235454646529279
9600.0000000000000000 6.5015676019326936 3.1987539977026094 0.3707953626919148 2.8674252224115109 0.0409977077646176 0.0235953113620405
9700.0000000000000000 6.4155458039074551 3.1465585565529199 0.3668901705545451 2.8625661477546038 0.0158775252745268 0.0236534037708590
9800.0000000000000000 6.3556111231434711 3.1035104879885056 0.3630902668938414 2.8587170046458845 0.0065521533545915 0.0237412102606470
9900.0000000000000000 6.3111431743722326 3.0685545671979031 0.3595860681762127 2.8549535284752827 0.0041887279832728 0.0238602825395616
10000.0000000000000000 6.2531222950342782 3.0194347720699066 0.3548760901500911 2.8511778784770740 0.0036355597440773 0.0239979945931294
10100.0000000000000000 6.2062207129883964 2.9814487216494068 0.3498130616266902 2.8477686611644688 0.0030511998737969 0.0241390686740337
10200.0000000000000000 6.1603153624157105 2.9426604105956145 0.3448930256513394 2.8450472763741668 0.0034037469273264 0.0243109028672628
10300.0000000000000000 6.0975034226207585 2.8842846489323986 0.3398172846511696 2.8448570622634444 0.0039410290444489 0.0246033977292974
10400.0000000000000000 6.0349403599640050 2.8248972233473215 0.3340429735939227 2.8468179111486305 0.0038424774907290 0.0253397743834007
10500.0000000000000000 5.9952606127817143 2.7969884211456231 0.3308287562347641 2.8372287077003255 0.0051258044443580 0.0250889232566442
10600.0000000000000000 5.9250903376631321 2.7507717424118003 0.3283405263622533 2.8181496904751104 0.0028744944745827 0.0249538839393857
10700.0000000000000000 5.8963815035451734 2.7302034795371153 0.3262727424466777 2.8118388644086716 0.0030626002033374 0.0250038169493715
10800.0000000000000000 5.8488669035439065 2.6909068021310114 0.3241800823086429 2.8047938025787245 0.0039500795346502 0.0250361369908775
10900.0000000000000000 6.1012188922805350 2.8689813375745246 0.3243542787882130 2.7922402986802752 0.0907206918077421 0.0249222854297806
11000.0000000000000000 5.7932199988693895 2.6840116715493680 0.3153562836919496 2.7664295135809316 0.0024874239628077 0.0249351060843327
11100.0000000000000000 5.7161162988184291 2.6433834755038932 0.3144871650983738 2.7308960137774783 0.0025351762652537 0.0248144681734303
11200.0000000000000000 5.6542407365446490 2.6152545901666029 0.3124332087719575 2.6993478868382033 0.0024052566500040 0.0247997941178817
11300.0000000000000000 5.5451495156380695 2.5675555212283383 0.3102250488177229 2.6402217764063756 0.0027358033337595 0.0244113658518726
11400.0000000000000000 5.4623695013269371 2.5191982562374458 0.3078782140516387 2.6081917740147849 0.0029527306541069 0.0241485263689599
11500.0000000000000000 5.4201292953621785 2.4897474331853515 0.3056573469085298 2.5981361996478354 0.0028478479785690 0.0237404676418935
11600.0000000000000000 5.3790354677671717 2.4542670457904308 0.3039760501364292 2.5943874902792952 0.0031168022953789 0.0232880792656373
11700.0000000000000000 5.3502116031643876 2.4290641513942592 0.3026536663182915 2.5926870233335677 0.0029571390460953 0.0228496230721746
11800.0000000000000000 5.3410572002315142 2.4221892189198666 0.3015526336122357 2.5915706523030839 0.0032942042094689 0.0224504911868596
11900.0000000000000000 5.2993086293080820 2.3845701625209226 0.2986997533290099 2.5902656714906045 0.0036784845281460 0.0220945574393988
12000.0000000000000000 5.2827642507654096 2.3708284872600482 0.2955046692849294 2.5891313598080306 0.0055201143796446 0.0217796200327570
12100.0000000000000000 5.2424806135214910 2.3372437788171565 0.2925156065158875 2.5874249511244258 0.0037939943103247 0.0215022827536973
12200.0000000000000000 5.2192870716423112 2.3195354708301821 0.2896223435537353 2.5856582831643586 0.0032192087737852 0.0212517653202504
12300.0000000000000000 5.2119651264282973 2.3178399554171620 0.2866426527150896 2.5839362504413610 0.0025176692428277 0.0210285986118569
12400.0000000000000000 5.1616763373101353 2.2717982675100328 0.2831400851388411 2.5820749923984416 0.0038397410535907 0.0208232512092287
12500.0000000000000000 5.1413858570026312 2.2567892475012812 0.2799759552824769 2.5802744470653010 0.0037167710459511 0.0206294361076207
12600.0000000000000000 5.1232946734225173 2.2441041048946153 0.2764137775258494 2.5786217544051375 0.0036997256700248 0.0204553109268896
12700.0000000000000000 5.1133931634373324 2.2402424759034543 0.2729278577999381 2.5765478078593445 0.0033835863961447 0.0202914354784508
12800.0000000000000000 5.8696715887763098 3.0013382239127582 0.2694066911452175 2.5748187815015782 0.0039624260099777 0.0201454662067781
12900.0000000000000000 5.1619756172174709 2.2938610502259809 0.2545341666938600 2.5752024238122853 0.0183582645426949 0.0200197119426503
13000.0000000000000000 5.1230367866691706 2.2645833458169053 0.2552479591171951 2.5760547738009030 0.0072427619070986 0.0199079460270679
13100.0000000000000000 5.0490196055647143 2.1952610898329854 0.2542421343016821 2.5765296579853625 0.0031852391009185 0.0198014843437656
13200.0000000000000000 5.0241576251673958 2.1712857772613572 0.2537339150434003 2.5762851842553607 0.0031547190450107 0.0196980295622666
13300.0000000000000000 5.0180053394257556 2.1662465951245635 0.2530483878436132 2.5755516697767402 0.0035636350829945 0.0195950515978442
13400.0000000000000000 4.9816913171047128 2.1323168664174150 0.2520907255837153 2.5742696281422295 0.0035150643281717 0.0194990326331819
13500.0000000000000000 4.9795760693839028 2.1313342010144702 0.2511626927412500 2.5728644505050706 0.0048058287305255 0.0194088963925873
13600.0000000000000000 4.9464245122406085 2.1021675770535047 0.2500780949916246 2.5713394630728454 0.0035153751915684 0.0193240019310648
13700.0000000000000000 4.9253523054626793 2.0838652959208583 0.2489365266500765 2.5696085321585618 0.0037004469416520 0.0192415037915303
13800.0000000000000000 4.9125353310703117 2.0742416707429938 0.2473178032725218 2.5679181981375949 0.0038930002720253 0.0191646586451757
13900.0000000000000000 13.1919439572267745 10.3018557651930944 0.2538058041935717 2.5667236502237230 0.0504852207838555 0.0190735168325294
14000.0000000000000000 5.2656880517846307 2.2074804418534111 0.2816663967028056 2.5442100225456614 0.2131426046672306 0.0191885860155230
14100.0000000000000000 5.0240595400777037 2.1373529044106165 0.2764566712901398 2.5424475098314128 0.0486645394212797 0.0191379151242548
14200.0000000000000000 4.9785563030868571 2.1236886433019513 0.2730691220716441 2.5433973992296917 0.0192957726074761 0.0191053658760935
14300.0000000000000000 5.0159261362451826 2.1664899925127066 0.2708459417079693 2.5500305524223572 0.0094626572384642 0.0190969923636853
14400.0000000000000000 5.2514523719180657 2.3820326708740986 0.2742675268983654 2.5703158347104456 0.0056693598771567 0.0191669795580001
14500.0000000000000000 5.7147038053764705 2.7779277151105326 0.2886545166618943 2.6252361024446671 0.0034144329767443 0.0194710381826324
14600.0000000000000000 6.9027693056559363 3.7764224538318532 0.3353299871450567 2.7665185808367538 0.0041321878589717 0.0203660959833015
14700.0000000000000000 9.2215499026123897 5.6668938394445609 0.4582059776932075 3.0708744762604434 0.0032173410881605 0.0223582681260181
14800.0000000000000000 12.8363240881507981 8.5162904828189561 0.7208053721650977 3.5689101450020049 0.0048959421123220 0.0254221460524197
14900.0000000000000000 19.9723385853251933 12.6025815373802264 1.1576635426995856 4.0427257000134729 2.1401465489904008 0.0292212562415103
15000.0000000000000000 19.3809524482600892 13.3239982853417374 1.3299141633851179 4.2221945437863102 0.4729128963028006 0.0319325594441234
15100.0000000000000000 16.9154223733769342 11.7949930714597073 1.0816803115939471 3.7689189249693773 0.2364542007443576 0.0333758646095448
15200.0000000000000000 12.6468848201864841 8.9313358642184166 0.6761774827824190 2.8451543442318452 0.1606164921707769 0.0336006367830263
15300.0000000000000000 8.6202816649470186 6.1629176944958486 0.3904697248149662 1.9188360637811670 0.1162390392829118 0.0318191425721254
15400.0000000000000000 5.6278376447330292 4.0347322092899915 0.2334875499048504 1.2453209144576891 0.0860729092776522 0.0282240618028449
15500.0000000000000000 3.6409727807988741 2.5871712782899232 0.1519309692672502 0.8131202630757459 0.0648016310529430 0.0239486391130123
15600.0000000000000000 2.4049556033436121 1.6784635431882000 0.1063959084769483 0.5492289554046106 0.0508908510586518 0.0199763452152010
15700.0000000000000000 1.7893825614096770 1.2646853699441487 0.0821082792085247 0.3855408193667589 0.0402410819183723 0.0168070109718723
15800.0000000000000000 1.2395059755481244 0.8418658349014955 0.0664768949119329 0.2803900309375827 0.0363943626416881 0.0143788521554250
15900.0000000000000000 1.0176574346049025 0.6838627172147569 0.0574247081766722 0.2111777308660327 0.0525372815159321 0.0126549968315087
16000.0000000000000000 0.9039910778706406 0.6546870153887865 0.0506889937340120 0.1650831199814090 0.0222589594220153 0.0112729893444177
16100.0000000000000000 0.7197944558279906 0.5133062121100171 0.0449156008356323 0.1326395237527436 0.0188128256549559 0.0101202934746417
16200.0000000000000000 0.6112683410633938 0.4392624174188477 0.0410791178396636 0.1096941956006266 0.0120140784070077 0.0092185317972482
16300.0000000000000000 0.5405516297610221 0.3926150427009239 0.0379908332629571 0.0931391659286204 0.0083018994412179 0.0085046884273028
16400.0000000000000000 0.4912331903583966 0.3591576901283287 0.0363590937553240 0.0810387441563852 0.0067720299294359 0.0079056323889228
16500.0000000000000000 0.5487221843724140 0.4286359470171746 0.0345895768977849 0.0722709327953502 0.0058149811848477 0.0074107464772568
16600.0000000000000000 0.4252662789726128 0.3141518807366021 0.0331664713667100 0.0657049021189937 0.0052535490135907 0.0069894757367162
16700.0000000000000000 0.4410363450124298 0.3314233226783960 0.0333990435335468 0.0613114490046742 0.0081804562356211 0.0067220735601917
16800.0000000000000000 0.4059733589400753 0.3053201410047049 0.0322894441490384 0.0575923348787390 0.0043581016770960 0.0064133372304970
16900.0000000000000000 0.4464350970755787 0.3290374490347763 0.0321619379794408 0.0546532876031247 0.0244421564833726 0.0061402659748644
17000.0000000000000000 0.3689978772929201 0.2773176118894475 0.0300145409262183 0.0524500118683543 0.0033063252971802 0.0059093873117198
17100.0000000000000000 0.3683148003193640 0.2725782340550802 0.0291926169382148 0.0504936130967351 0.0103469195532310 0.0057034166761029
17200.0000000000000000 0.5346162630097111 0.4483796001410897 0.0281352451512299 0.0490178915081226 0.0035793358775249 0.0055041903317440
17300.0000000000000000 0.3431899287103507 0.2511778801253915 0.0282514484694558 0.0483006233794407 0.0100958849081832 0.0053640918278795
17400.0000000000000000 0.3344291218643645 0.2475978229554978 0.0276816819033425 0.0471245783706505 0.0067980259026572 0.0052270127322166
17500.0000000000000000 0.3960607446353935 0.3152479832825101 0.0271423486485256 0.0461858764126235 0.0024002984427866 0.0050842378489476
17600.0000000000000000 0.3694195579718159 0.2715754103535462 0.0293317144347915 0.0460997351388358 0.0173310969240240 0.0050816011206185
17700.0000000000000000 0.3371135975488374 0.2538363619094648 0.0283326158752986 0.0461064729303191 0.0038098980260180 0.0050282488077370
17800.0000000000000000 0.5697573763099674 0.4882473812728265 0.0272790186277838 0.0456181408192834 0.0036661312176781 0.0049467043723955
17900.0000000000000000 0.6892903722343061 0.6104326656605252 0.0257568039018609 0.0447328559477430 0.0035381144778723 0.0048299322463047
18000.0000000000000000 0.3045653818243486 0.2262823734078087 0.0253232103949408 0.0442561779053667 0.0039529469428648 0.0047506731733677
18100.0000000000000000 0.3036792691562188 0.2231944083821122 0.0249984294307188 0.0439530339760913 0.0068560646522696 0.0046773327150270
18200.0000000000000000 0.7856119273449995 0.7056774207448866 0.0250705605631912 0.0429509099247579 0.0073470839935686 0.0045659521185952
18300.0000000000000000 0.3195186782882703 0.2290279811473342 0.0244870342560245 0.0430116636767376 0.0184520809941960 0.0045399182139779
18400.0000000000000000 0.3618549254756775 0.2896115955787797 0.0228486173005845 0.0420889769236312 0.0028394095502799 0.0044663261224022
18500.0000000000000000 0.4009112476875103 0.3126330018021014 0.0250757214351084 0.0423403647839271 0.0163699048255632 0.0044922548408104
18600.0000000000000000 0.3724699438536466 0.2915276772746768 0.0247812253253931 0.0421088458211759 0.0095852300442404 0.0044669653881603
18700.0000000000000000 0.2875234017020623 0.2150183590221355 0.0233484141197203 0.0417624802831190 0.0029739714887601 0.0044201767883274
18800.0000000000000000 0.2945945667466995 0.2198794891169638 0.0231318077040176 0.0415256781429160 0.0056767062325187 0.0043808855502833
18900.0000000000000000 0.3059673713599398 0.2148776254389261 0.0230969762687769 0.0414401609491471 0.0222030290024595 0.0043495797006302
19000.0000000000000000 1.3635938031700883 1.2849181889320729 0.0208473187422088 0.0406570178420451 0.0128715367602066 0.0042997408935551
19100.0000000000000000 0.2791165578036795 0.2044661978224292 0.0217221064407420 0.0406254759806327 0.0080365587575461 0.0042662188023295
19200.0000000000000000 0.2633923876276242 0.1955778186877888 0.0212390820632906 0.0399111067996354 0.0024453035937869 0.0042190764831225
19300.0000000000000000 0.2919385084973833 0.2141127417438516 0.0214303406063346 0.0394532629372519 0.0127574059663603 0.0041847572435849
19400.0000000000000000 0.6644718323575923 0.5513153133732145 0.0249708065147084 0.0386764262327522 0.0453479190778638 0.0041613671590535
19500.0000000000000000 0.2562029762002102 0.1875980883749969 0.0202437360705770 0.0386221613252982 0.0056099936281644 0.0041289968011738
19600.0000000000000000 0.2507412128720422 0.1859061750813770 0.0198777465550884 0.0380667817218900 0.0028112252366222 0.0040792842770645
19700.0000000000000000 0.2602253412273149 0.1859556619514812 0.0199367244430100 0.0380176625980143 0.0122597015425838 0.0040555906922256
19800.0000000000000000 1.4577947404173128 1.3865128762182948 0.0199642170884820 0.0370790067657830 0.0102245560557541 0.0040140842889990
19900.0000000000000000 0.2564623871089536 0.1833759722062577 0.0195562900512253 0.0376312566559479 0.0118753718267000 0.0040234963688228
20000.0000000000000000 0.4755459613548519 0.3692801761625889 0.0235950025458008 0.0371064297450076 0.0415503479634920 0.0040140049379626
20100.0000000000000000 0.3551810555800756 0.2834921351660277 0.0199867224891537 0.0372913609664678 0.0103823357015967 0.0040285012568296
20200.0000000000000000 0.8445476078228692 0.7753001230555592 0.0191167756195136 0.0367670174624382 0.0093820117009350 0.0039816799844231
20300.0000000000000000 0.2467253558317087 0.1772907263539106 0.0185311065400261 0.0365246800374200 0.0104264271919678 0.0039524157083841
20400.0000000000000000 0.2414318178507190 0.1809854620549698 0.0181241951037810 0.0358579426625985 0.0025551657553247 0.0039090522740451
20500.0000000000000000 0.2402193131792970 0.1807469108612862 0.0177575893624181 0.0353714557991007 0.0024725208651318 0.0038708362913602
20600.0000000000000000 0.3530207228955290 0.2333509770913552 0.0207738110375339 0.0351474167967106 0.0598616205418527 0.0038868974280766
20700.0000000000000000 0.2459298352985279 0.1844925312986212 0.0185759921425198 0.0348578251784301 0.0041166881559634 0.0038867985229934
20800.0000000000000000 0.2659264209744955 0.2063915180730425 0.0180236252436461 0.0340420403523219 0.0036206228462740 0.0038486144592110
20900.0000000000000000 0.2570228471224160 0.2006824731368668 0.0171975893755735 0.0330693320001034 0.0022632555477377 0.0038101970621346
21000.0000000000000000 0.3925112534674524 0.3210757928911591 0.0180947290718237 0.0319979675254242 0.0175660777269664 0.0037766862520789
21100.0000000000000000 0.2945961831375896 0.2392018086770202 0.0168478549403049 0.0309245825395399 0.0038652372739361 0.0037566997067885
21200.0000000000000000 0.2302323129786011 0.1693524966200618 0.0171478653899677 0.0301867959167790 0.0097977320862310 0.0037474229655617
21300.0000000000000000 0.2500317295050679 0.1955959986000892 0.0166803662903453 0.0292453613465831 0.0047910260827914 0.0037189771852589
21400.0000000000000000 0.2512330237453515 0.1866033466068851 0.0169248876511547 0.0285098924930320 0.0155028074216880 0.0036920895725916
21500.0000000000000000 0.3013635598769202 0.2374545103531499 0.0174940314488443 0.0278315504495242 0.0149113168999164 0.0036721507254853
21600.0000000000000000 0.2260188684848277 0.1739322608640852 0.0162950688924729 0.0273321788203310 0.0047992486291758 0.0036601112787627
21700.0000000000000000 0.2195579782172677 0.1641671970790595 0.0163459559957322 0.0268012018455968 0.0086043170682644 0.0036393062286148
21800.0000000000000000 0.2482459407988759 0.1948382106405058 0.0168780751763458 0.0263458179701826 0.0065742183368316 0.0036096186750101
21900.0000000000000000 0.2021851112906329 0.1550191621656922 0.0158423710564842 0.0257703797642512 0.0019673314120660 0.0035858668921392
22000.0000000000000000 0.2228790940294419 0.1612022983125412 0.0162724903101484 0.0254909554456995 0.0163279548370010 0.0035853951240518
22100.0000000000000000 0.2450437860733841 0.1956596407856575 0.0158907318505924 0.0250151064772408 0.0049175120516644 0.0035607949082290
22200.0000000000000000 0.3738170499973984 0.3251803776979682 0.0157764445695963 0.0246495611077187 0.0046710862695165 0.0035395803525986
22300.0000000000000000 0.1963267031556249 0.1504893821188665 0.0154735428043231 0.0244999638485035 0.0023290847557527 0.0035347296281790
22400.0000000000000000 0.4637970857832216 0.3998497000694736 0.0164790770648266 0.0241117254760942 0.0198349003199286 0.0035216828528986
22500.0000000000000000 0.1983891151452156 0.1494210624108472 0.0154105074672645 0.0241930806425837 0.0058482681926564 0.0035161964318638
22600.0000000000000000 0.1961752942425145 0.1491850466536186 0.0154643294114088 0.0240960465143985 0.0039172741890592 0.0035125974740293
22700.0000000000000000 0.2512710508636095 0.2032250706504131 0.0158310656365027 0.0239037237378292 0.0048175551848516 0.0034936356540129
22800.0000000000000000 0.1902729355735267 0.1462444638649098 0.0150586209020250 0.0237411155906477 0.0017450739949199 0.0034836612210244
22900.0000000000000000 0.2041756771980722 0.1553878548527921 0.0150165254440315 0.0234276093409212 0.0068723957145556 0.0034712918457717
23000.0000000000000000 0.2508340682608781 0.2071490497202458 0.0146972335560993 0.0231469418480673 0.0023913727656450 0.0034494703708207
23100.0000000000000000 0.1922666825468681 0.1493792635970159 0.0145047613643850 0.0230702449859809 0.0018731969619015 0.0034392156375848
23200.0000000000000000 0.1922134454960084 0.1457480067232146 0.0145786151655421 0.0229646036579383 0.0054841453616369 0.0034380745876765
23300.0000000000000000 0.1876713797984714 0.1456365902025562 0.0142190223568439 0.0227060211218196 0.0016954818473984 0.0034142642698533
23400.0000000000000000 0.2002494385393167 0.1519355057902395 0.0146755353621959 0.0225458002278522 0.0076863739020918 0.0034062232569374
23500.0000000000000000 0.1806747281951221 0.1391457315373639 0.0139757367219533 0.0223547582278697 0.0018086701240443 0.0033898315838909
23600.0000000000000000 0.1843186734599102 0.1409360192802505 0.0140768016756804 0.0222442846733325 0.0036805067530199 0.0033810610776268
23700.0000000000000000 0.1775447745446030 0.1370432433682485 0.0137596042717638 0.0220354507170517 0.0013450926611903 0.0033613835263486
23800.0000000000000000 0.1782508453084848 0.1365874677367342 0.0137600686978689 0.0219044000164082 0.0026470255251385 0.0033518833323350
23900.0000000000000000 0.2425785676865529 0.2002224629826353 0.0136935642559332 0.0217112170203561 0.0036187057393453 0.0033326176882831
24000.0000000000000000 0.1739618699127597 0.1340835328099768 0.0134601040400003 0.0215237160453266 0.0015728217206695 0.0033216952967864
24100.0000000000000000 0.1935430813847059 0.1506356449745277 0.0139666571634334 0.0212954870181159 0.0043402990928927 0.0033049931357363
24200.0000000000000000 0.1712303265086093 0.1320430476268221 0.0132037874511986 0.0211449110906299 0.0015469541352493 0.0032916262047093
24300.0000000000000000 0.1761505234652931 0.1351028266224221 0.0136390785009987 0.0209505695402466 0.0031796715176700 0.0032783772839559
24400.0000000000000000 0.2374652488987156 0.1989318165989656 0.0131780585838506 0.0207393689029023 0.0013549642269495 0.0032610405860476
24500.0000000000000000 0.1680469117751500 0.1289590669979161 0.0131469133215109 0.0205476317180996 0.0021439435004630 0.0032493562371604
24600.0000000000000000 0.1692922055970216 0.1303314123023214 0.0132632053325209 0.0203942579274933 0.0020669766824906 0.0032363533521953
24700.0000000000000000 0.2161398416668976 0.1774777180951732 0.0129346885650556 0.0201401692503894 0.0023710953264890 0.0032161704297905
24800.0000000000000000 0.2754801440627779 0.2381924184721363 0.0125721395273741 0.0199230431408157 0.0015838095500897 0.0032087333723621
24900.0000000000000000 0.1625300368470440 0.1252937217530755 0.0127597057839908 0.0198469513913226 0.0014265995166351 0.0032030584020199
25000.0000000000000000 0.5972379401046146 0.5511651043112227 0.0134535238505314 0.0196263736739985 0.0098060005949028 0.0031869376739593
25100.0000000000000000 0.1633004887043227 0.1245566764182159 0.0128416801975971 0.0197971845146113 0.0029082500297964 0.0031966975441020
25200.0000000000000000 0.1600433717114530 0.1234200166143165 0.0126065511001698 0.0195990632586530 0.0012333937623424 0.0031843469759712
25300.0000000000000000 0.1643150035486689 0.1251731232536258 0.0128835849946127 0.0197376805562706 0.0033382531037400 0.0031823616404198
25400.0000000000000000 0.2618951974567451 0.2253156041033679 0.0123873686199606 0.0195009191647460 0.0015202449511245 0.0031710606175461
25500.0000000000000000 0.2002412247444539 0.1634379276243359 0.0125361424026717 0.0194477768657703 0.0016501810517186 0.0031691967999573
25600.0000000000000000 0.3241934696927322 0.2871638543501163 0.0126940347624395 0.0193171039265324 0.0018575069801884 0.0031609696734556
25700.0000000000000000 0.1615780669568272 0.1229494644925815 0.0127984471147291 0.0194986786630596 0.0031687850775845 0.0031626916088725
25800.0000000000000000 0.2684711411149101 0.2322069167029240 0.0122629664794980 0.0193006657899219 0.0015466130981000 0.0031539790444661
25900.0000000000000000 0.1573485787937045 0.1210123678365443 0.0124810404229251 0.0192836523997587 0.0014167378516150 0.0031547802828614
26000.0000000000000000 0.1689960264299257 0.1291983218708225 0.0128135043107914 0.0194086740802042 0.0044229045202104 0.0031526216478972
26100.0000000000000000 0.1574221730485353 0.1207724136110690 0.0124909585134624 0.0193076976809289 0.0017031057714852 0.0031479974715898
26200.0000000000000000 0.1569196699237861 0.1205575908733633 0.0124266709963254 0.0191955145737315 0.0015949190207304 0.0031449744596355
26300.0000000000000000 0.1904547763827044 0.1534767704744867 0.0125387172353290 0.0190538523799828 0.0022533154578055 0.0031321208351005
26400.0000000000000000 0.1770847886765301 0.1415479459168684 0.0121263838318914 0.0189379337976385 0.0013419465683448 0.0031305785617871
26500.0000000000000000 0.2501301920160489 0.2134133392159264 0.0129152321366602 0.0188428406872287 0.0018408877239045 0.0031178922523290
26600.0000000000000000 0.1565883686751203 0.1200311524431898 0.0124152356943931 0.0189868676527971 0.0020266750406871 0.0031284378440531
26700.0000000000000000 0.1993629915501527 0.1640410283480270 0.0121680387376927 0.0188744094649266 0.0011545625278515 0.0031249524716549
26800.0000000000000000 0.1571138991039359 0.1204892545128298 0.0123653703789759 0.0189674946899371 0.0021660884947928 0.0031256910274003
26900.0000000000000000 0.1539559268458466 0.1186570465288251 0.0121722393858839 0.0188467734428573 0.0011583717608425 0.0031214957274377
27000.0000000000000000 0.1549952769978214 0.1194942392135878 0.0121633221577977 0.0187745673263105 0.0014454588504669 0.0031176894496586
27100.0000000000000000 0.1680228328052440 0.1314777651685627 0.0125031645025550 0.0188400717131566 0.0020878475452199 0.0031139838757499
27200.0000000000000000 0.1658608026675963 0.1308502342841328 0.0119038065017250 0.0186950592767185 0.0013019014203439 0.0031098011846762
27300.0000000000000000 0.1531714571560425 0.1185539821490876 0.0119224889803264 0.0185760507378786 0.0010200544007715 0.0030988808879785
27400.0000000000000000 0.3455080769731708 0.3055929028425527 0.0131587234774030 0.0185600531758885 0.0051020789883431 0.0030943184889835
27500.0000000000000000 0.1752279779114816 0.1379812382748919 0.0123099882674473 0.0187440996304914 0.0030908636980589 0.0031017880405921
27600.0000000000000000 0.2177416164305011 0.1806335399725843 0.0123229185129453 0.0186534306521054 0.0030312282007159 0.0031004990921502
27700.0000000000000000 0.1532495528485755 0.1177151908595298 0.0120874841084973 0.0186574039404333 0.0016829195598423 0.0031065543802727
27800.0000000000000000 0.2041208523192510 0.1684703790263591 0.0120173822695975 0.0185215288082655 0.0020156100232610 0.0030959521917679
27900.0000000000000000 0.1518051793820963 0.1169525735913266 0.0119879556811267 0.0185227009889801 0.0012409483383187 0.0031010007823443
28000.0000000000000000 0.1534835768722855 0.1191440579957888 0.0117547825065663 0.0183846463843669 0.0011108092218894 0.0030892807636741
28100.0000000000000000 0.2598245687904422 0.2241451427549706 0.0121235059580302 0.0183901630682516 0.0020826784579314 0.0030830785512583
28200.0000000000000000 0.1517384773670805 0.1170267829928419 0.0119628205609268 0.0184413648401159 0.0012177288775291 0.0030897800956667
28300.0000000000000000 0.1561666861973476 0.1220683294133358 0.0117018763042886 0.0182997204630923 0.0010178027748755 0.0030789572417555
28400.0000000000000000 0.2092826149242010 0.1725859373433714 0.0122050747752845 0.0183814360794556 0.0030328879794518 0.0030772787466378
28500.0000000000000000 0.1523404203607946 0.1174714080101644 0.0119399557226072 0.0184057738606008 0.0014361201705087 0.0030871625969135
28600.0000000000000000 0.1535839554466210 0.1194403087392638 0.0116624408000322 0.0182725539569962 0.0011322589545397 0.0030763929957890
28700.0000000000000000 0.1552748131284358 0.1214227063332828 0.0116637278233957 0.0181879892502385 0.0009315096896453 0.0030688800318734
28800.0000000000000000 0.1729870079447694 0.1377341027100765 0.0121116401926192 0.0182965066691709 0.0017758480418127 0.0030689103310901
28900.0000000000000000 0.1619143767911876 0.1267220207091894 0.0120172267175673 0.0182860160314717 0.0018168608838525 0.0030722524491067
29000.0000000000000000 0.1547586731274673 0.1206378184549636 0.0116432318575894 0.0181968169349858 0.0012107376915177 0.0030700681884108
29100.0000000000000000 0.1485786123275948 0.1148257067699903 0.0116167050544247 0.0181107581020004 0.0009619401739513 0.0030635022272281
29200.0000000000000000 0.1835951271952197 0.1480149015267609 0.0118808348735661 0.0181881161898309 0.0024510542224989 0.0030602203825630
29300.0000000000000000 0.1507999423004507 0.1160700399569976 0.0117165888390650 0.0181832093305612 0.0017672444424961 0.0030628597313309
29400.0000000000000000 0.1507302993425209 0.1166241247339075 0.0116076636013744 0.0181019953023237 0.0013355456132123 0.0030609700917028
29500.0000000000000000 0.1516016539277783 0.1178738240319391 0.0115613533120847 0.0180189851673083 0.0010898443524749 0.0030576470639712
29600.0000000000000000 0.1544283700639632 0.1209070145848107 0.0115266515500127 0.0179635848349470 0.0009767125982574 0.0030544064959354
29700.0000000000000000 0.1584244667907621 0.1243970075093024 0.0116069764877609 0.0179583725645620 0.0014087416492811 0.0030533685798557
29800.0000000000000000 0.1497302632291124 0.1161042494140141 0.0115197089818637 0.0179347683553667 0.0011190588809554 0.0030524775969126
29900.0000000000000000 0.1519644402257904 0.1181188829959746 0.0116136645097933 0.0179562116483904 0.0012255000810639 0.0030501809905683
30000.0000000000000000 0.1490053649349945 0.1156269693760375 0.0114793187755976 0.0179006409737976 0.0009510622649898 0.0030473735445720
30100.0000000000000000 0.1476314783809382 0.1144153284835183 0.0114599513968083 0.0178432878010126 0.0008690602440558 0.0030438504555431
30200.0000000000000000 0.1708571086815788 0.1367785238904036 0.0116551369604878 0.0178929729029557 0.0014900671852129 0.0030404077425189
30300.0000000000000000 0.1464227777831140 0.1128847930140335 0.0115000514048148 0.0178719258210423 0.0011265355436169 0.0030394719996066
30400.0000000000000000 0.1463836068054511 0.1131224333698203 0.0114569678292902 0.0178057975719205 0.0009610750613309 0.0030373329730893
30500.0000000000000000 0.1458259742072465 0.1127493224479846 0.0114147701616001 0.0177520265701170 0.0008756473438845 0.0030342076836604
30600.0000000000000000 0.1466955678904771 0.1137459071550208 0.0114002581862506 0.0177137278664364 0.0008043009852667 0.0030313736975026
30700.0000000000000000 0.1875922631064540 0.1537125524644151 0.0116122347246902 0.0177523414813313 0.0014847951154669 0.0030303393205505
30800.0000000000000000 0.1487438484262232 0.1150422039695566 0.0114696918970789 0.0177679308357500 0.0014314620510664 0.0030325596727713
30900.0000000000000000 0.1457629914427743 0.1124317801898607 0.0114109805146726 0.0177299515893790 0.0011576870086593 0.0030325921402027
31000.0000000000000000 0.1462451440584523 0.1131444238524224 0.0113736898757317 0.0176919326208459 0.0010038426216484 0.0030312550878039
31100.0000000000000000 0.1458063944049182 0.1128744915978368 0.0113362278692521 0.0176504321812228 0.0009156004750200 0.0030296422815864
31200.0000000000000000 0.1971072118098149 0.1628720557220311 0.0115310722566535 0.0177266714853814 0.0019478872534510 0.0030295250922980
31300.0000000000000000 0.1470947136836578 0.1133520685042478 0.0113941896029897 0.0177093664563213 0.0016072026253358 0.0030318864947631
31400.0000000000000000 0.1449754573500250 0.1116299787143711 0.0113373151030437 0.0176594100179163 0.0013167180790381 0.0030320354356557
31500.0000000000000000 0.1486607725075748 0.1155544166975301 0.0113128622780977 0.0176189793115748 0.0011437041048372 0.0030308101155351
31600.0000000000000000 0.1442285643839201 0.1112843566592760 0.0112854850075785 0.0175834446812384 0.0010457964863892 0.0030294815494381
31700.0000000000000000 0.1442918105603914 0.1114661696540635 0.0112624901120903 0.0175606816560783 0.0009744957274031 0.0030279734107562
31800.0000000000000000 0.1690056513354272 0.1362864294257240 0.0112746706128315 0.0175363767496285 0.0008820385355971 0.0030261360116461
31900.0000000000000000 0.1928256781868916 0.1591045918165696 0.0114498481444251 0.0176155149665543 0.0016292638501814 0.0030264594091612
32000.0000000000000000 0.1473412538939988 0.1137837597423617 0.0113369045625623 0.0176008939579011 0.0015920935704793 0.0030276020606945
32100.0000000000000000 0.1442586633694558 0.1110665091719138 0.0112650539603686 0.0175666307682777 0.0013321698200370 0.0030282996488586
32200.0000000000000000 0.1442573197978620 0.1113159087299850 0.0112228101736453 0.0175218790637966 0.0011691742174362 0.0030275476129989
32300.0000000000000000 0.1439342307894757 0.1111699159428045 0.0112004908340027 0.0174788371065549 0.0010585843379423 0.0030264025681713
32400.0000000000000000 0.1432856276915530 0.1106309655479267 0.0111849318291220 0.0174519825434662 0.0009927483383225 0.0030249994327156
32500.0000000000000000 0.1434913382988866 0.1109374825940414 0.0111739175556470 0.0174299595096627 0.0009262607840947 0.0030237178554407
32600.0000000000000000 0.1426413105329584 0.1101613779326260 0.0111578230656880 0.0174106764538062 0.0008889793398248 0.0030224537410134
32700.0000000000000000 0.2760949534960974 0.2419596671930324 0.0115971503856588 0.0174266666555331 0.0020882991483925 0.0030231701134807
32800.0000000000000000 0.1596931690309399 0.1261636139882445 0.0113046830377279 0.0175033541217857 0.0016971232003643 0.0030243946828175
32900.0000000000000000 0.1443810692183455 0.1110642915021914 0.0112455464462792 0.0174866723567505 0.0015595714490997 0.0030249874640249
33000.0000000000000000 0.1431791151410029 0.1101410846704206 0.0111824373171864 0.0174525824699861 0.0013779662466926 0.0030250444367173
33100.0000000000000000 0.1426754758797985 0.1098530137615518 0.0111334585677532 0.0174109132230172 0.0012540540173220 0.0030240363101542
33200.0000000000000000 0.1461605660522894 0.1135029643823607 0.0111124485141592 0.0173725916711937 0.0011501722014733 0.0030223892831026
33300.0000000000000000 0.1457058407446401 0.1131649226005239 0.0110997759664189 0.0173431613528282 0.0010770234394858 0.0030209573853833
33400.0000000000000000 0.1426346480927968 0.1101862818788430 0.0110893091668343 0.0173215892740026 0.0010178960295629 0.0030195717435541
33500.0000000000000000 0.1419686414484245 0.1095944198616219 0.0110706199454612 0.0173059940377705 0.0009794952235044 0.0030181123800663
33600.0000000000000000 0.1580593324384038 0.1255855437955056 0.0111134102118055 0.0172891662227736 0.0010550386359834 0.0030161735723358
33700.0000000000000000 0.1555089914408944 0.1229472033351287 0.0111047071542069 0.0172896522540046 0.0011513018805551 0.0030161268169990
33800.0000000000000000 0.1575410584447310 0.1249978092221751 0.0110976721910426 0.0172831195541301 0.0011461434755403 0.0030163140018429
33900.0000000000000000 0.1461720371986428 0.1134308308020494 0.0111807971449954 0.0173123664172727 0.0012304953516735 0.0030175474826517
34000.0000000000000000 0.1420196803969697 0.1095400009103897 0.0110701753632205 0.0172990184306343 0.0010934180558353 0.0030170676368898
34100.0000000000000000 0.1420557617464921 0.1097291210317268 0.0110276520694041 0.0172608740508061 0.0010220190963110 0.0030160954982442
34200.0000000000000000 0.1413006501944776 0.1090684536918993 0.0110073629277089 0.0172320111061748 0.0009778521324038 0.0030149703362908
34300.0000000000000000 0.1425219122748021 0.1103720435748065 0.0109961031613114 0.0172088594762219 0.0009310130737016 0.0030138929887608
34400.0000000000000000 0.1422026031887013 0.1101203031264970 0.0109837862807525 0.0171902823297039 0.0008954770098179 0.0030127544419301
34500.0000000000000000 0.2125978501322678 0.1793049011673079 0.0113993418918220 0.0171948722638183 0.0016849399819140 0.0030137948274055
34600.0000000000000000 0.1534894456988274 0.1207337779926492 0.0110893190340082 0.0172483711990392 0.0014035801516754 0.0030143973214554
34700.0000000000000000 0.1422808941968185 0.1097162869696197 0.0110391079961005 0.0172392527446941 0.0012713171200649 0.0030149293663393
34800.0000000000000000 0.1411980523807804 0.1088105241621933 0.0109844516198113 0.0172094683311158 0.0011794072777455 0.0030142009899145
34900.0000000000000000 0.1421100895786942 0.1098523013770883 0.0109581305435111 0.0171732687248254 0.0011135217524241 0.0030128671808453
35000.0000000000000000 0.1459285552619627 0.1137582055109841 0.0109407730047374 0.0171486497834793 0.0010689912627007 0.0030119357000612
35100.0000000000000000 0.1407639934662843 0.1086698205764078 0.0109313685972736 0.0171280420563277 0.0010235663115266 0.0030111959247486
35200.0000000000000000 0.1458186452720075 0.1137893182353112 0.0109138164845529 0.0171142802129014 0.0009909721087039 0.0030102582305381
35300.0000000000000000 0.1564756396886628 0.1243956510835331 0.0109437906089765 0.0170956786389438 0.0010314049739876 0.0030091143832219
35400.0000000000000000 0.1551757837038040 0.1230662697073241 0.0109459766045057 0.0170920133299024 0.0010624277675893 0.0030090962944825
35500.0000000000000000 0.1596078137172894 0.1274789761689830 0.0109252705199912 0.0170881177937330 0.0011056999018225 0.0030097493327596
35600.0000000000000000 0.1647260609685201 0.1326172631815554 0.0109161474584739 0.0170785147805922 0.0011042722875788 0.0030098632603199
35700.0000000000000000 0.1838859233675991 0.1511999554907609 0.0112666133378801 0.0170677575065268 0.0013416346679624 0.0030099623644690
35800.0000000000000000 0.1438822852526269 0.1116246480021924 0.0109827085788289 0.0171144606361382 0.0011483854451635 0.0030120825903039
35900.0000000000000000 0.1411394059254898 0.1090281910839813 0.0109159996867578 0.0170945436915906 0.0010883464067148 0.0030123250564453
36000.0000000000000000 0.1402147753216339 0.1082221503969366 0.0108718450870611 0.0170637386979599 0.0010453394129432 0.0030117017267332
36100.0000000000000000 0.1406791152599549 0.1087630904065022 0.0108603407676666 0.0170368735969037 0.0010083781863094 0.0030104323025730
36200.0000000000000000 0.1397654067478274 0.1079141751525066 0.0108428616599546 0.0170199836783304 0.0009790183511235 0.0030093679059122
36300.0000000000000000 0.1405456961856758 0.1087550762862698 0.0108318837553643 0.0170041519612491 0.0009460416917352 0.0030085424910574
36400.0000000000000000 0.1393801968193373 0.1076404652079707 0.0108149630902958 0.0169912215827186 0.0009259668489027 0.0030075800894495
36500.0000000000000000 0.1601537884489928 0.1277790026594982 0.0110492586251014 0.0170110605685507 0.0013064323600520 0.0030080342357906
36600.0000000000000000 0.1646550248234819 0.1325505470901460 0.0109001052326092 0.0170308599966068 0.0011645812380121 0.0030089312661077
36700.0000000000000000 0.1627674164177805 0.1307391324487787 0.0108650808143210 0.0170242461326971 0.0011301413692606 0.0030088156527230
36800.0000000000000000 0.1499042686706773 0.1179539269852717 0.0108788642501373 0.0170125397609361 0.0010506689533325 0.0030082687209998
36900.0000000000000000 0.1478587142234960 0.1159161309714121 0.0108720467225772 0.0170123405013668 0.0010488596009405 0.0030093364271995
37000.0000000000000000 0.1454052397732326 0.1135633572397476 0.0108302369922391 0.0169929341844936 0.0010090720107319 0.0030096393460204
37100.0000000000000000 0.1415004754559251 0.1097028156825963 0.0108155252352513 0.0169754327402604 0.0009974910634866 0.0030092107343304
37200.0000000000000000 0.1407752510776746 0.1090288848560214 0.0107988826434505 0.0169575842186347 0.0009810879750899 0.0030088113844780
37300.0000000000000000 0.1462951319351138 0.1146029259883560 0.0107775473171245 0.0169387303769454 0.0009678375561195 0.0030080906965685
37400.0000000000000000 0.2345312981942623 0.2026950137882845 0.0108290417900669 0.0169083517434775 0.0010925451262094 0.0030063457462239
37500.0000000000000000 0.1670028987694070 0.1350602282429615 0.0108745971873074 0.0169408763860447 0.0011193035900800 0.0030078933630134
37600.0000000000000000 0.1423791507369374 0.1105366981722102 0.0108352089953795 0.0169398536476348 0.0010599492003174 0.0030074407213955
37700.0000000000000000 0.1570357483492496 0.1252393835515430 0.0107995214299408 0.0169274421940005 0.0010623481064352 0.0030070530673301
37800.0000000000000000 0.1483191546329998 0.1165806694719492 0.0108237873849686 0.0169210791448220 0.0009873262944785 0.0030062923367815
37900.0000000000000000 0.1500056326199921 0.1182509996186720 0.0108441506971130 0.0169194718013770 0.0009842915161960 0.0030067189866340
38000.0000000000000000 0.1453921190881542 0.1137092501573467 0.0107953240427459 0.0169092701351503 0.0009710236496680 0.0030072511032434
38100.0000000000000000 0.1432042181383701 0.1115606819466294 0.0107791387226837 0.0168949554095108 0.0009625875670503 0.0030068544924959
38200.0000000000000000 0.1419162449565551 0.1103124124033204 0.0107606742379127 0.0168808693725097 0.0009558481360933 0.0030064408067191
38300.0000000000000000 0.1445830877610741 0.1130232637417635 0.0107432523942827 0.0168656518206533 0.0009451246651684 0.0030057951392063
38400.0000000000000000 0.1430806532108827 0.1115678237825345 0.0107225631473247 0.0168482757290573 0.0009370647791439 0.0030049257728222
38500.0000000000000000 0.1645454660994711 0.1327464277022187 0.0108489525800915 0.0168599704238688 0.0010851757892486 0.0030049396040434
38600.0000000000000000 0.1546522984314707 0.1230201413012765 0.0107853694164157 0.0168604808881560 0.0009816271768561 0.0030046796487664
38700.0000000000000000 0.1488339962619979 0.1172441180270680 0.0107805418665255 0.0168654776151818 0.0009395123684359 0.0030043463847867
38800.0000000000000000 0.1461362330223115 0.1145858027469308 0.0107740937547547 0.0168638930756993 0.0009082546955724 0.0030041887493543
38900.0000000000000000 0.1580757262152472 0.1265440170323103 0.0107697352977642 0.0168622418606047 0.0008957164726111 0.0030040155519569
39000.0000000000000000 0.1482212490631130 0.1166887069101505 0.0107583483909783 0.0168497729023030 0.0009195044618709 0.0030049163978103
39100.0000000000000000 0.1444808335054205 0.1129912737557197 0.0107327576481551 0.0168388267685836 0.0009131489710804 0.0030048263618816
39200.0000000000000000 0.1443423905379418 0.1128828769282754 0.0107166968459198 0.0168268918178673 0.0009113072800578 0.0030046176658215
39300.0000000000000000 0.4706378211953269 0.4388825552681708 0.0108581158478032 0.0168120439192740 0.0010815702988587 0.0030035358612202
39400.0000000000000000 0.1417949764906299 0.1101266762582724 0.0108017702749466 0.0168302367944362 0.0010315338947757 0.0030047592681991
39500.0000000000000000 0.1403302208647501 0.1087715511242299 0.0107429724777052 0.0168293035085635 0.0009817259829730 0.0030046677712784
39600.0000000000000000 0.1416619399526551 0.1101726795007655 0.0107088884354969 0.0168180275062130 0.0009582299805362 0.0030041145296435
39700.0000000000000000 0.1664415650828033 0.1350028922284561 0.0106879621778943 0.0167990414369786 0.0009483914832089 0.0030032777562653
39800.0000000000000000 0.1518306363069040 0.1204272801412317 0.0107060164679293 0.0167905055321807 0.0009043361028835 0.0030024980626788
39900.0000000000000000 0.1498508742868228 0.1184696729837388 0.0107093732716934 0.0167900630009287 0.0008794354485475 0.0030023295819145
40000.0000000000000000 0.1479046732004285 0.1165440919341823 0.0107082139648326 0.0167892591288970 0.0008608709631283 0.0030022372093883
40100.0000000000000000 0.3469959006256490 0.3156569500329702 0.0106940051182883 0.0167879817082048 0.0008547188922187 0.0030022448739671
40200.0000000000000000 0.2444196470573574 0.2129338665619581 0.0106816923483612 0.0167694192930019 0.0010322837415856 0.0030023851124507
40300.0000000000000000 0.1516525116328374 0.1199750044098661 0.0107741623811368 0.0167738003512119 0.0011272164300522 0.0030023280605704
40400.0000000000000000 0.1454955702665487 0.1140029194411127 0.0107350225223262 0.0167704524558673 0.0009850400061169 0.0030021358411257
40500.0000000000000000 0.1429899388613534 0.1115666990622887 0.0107085096290069 0.0167681219595173 0.0009449311889420 0.0030016770215984
40600.0000000000000000 0.1418987038409639 0.1105160879428883 0.0106937716228290 0.0167613362262944 0.0009263797407964 0.0030011283081558
40700.0000000000000000 0.1421765156221740 0.1108357872883218 0.0106783143282423 0.0167509544287379 0.0009109218619685 0.0030005377149034
40800.0000000000000000 0.1473433619116913 0.1160519639550534 0.0106723903153354 0.0167389094553859 0.0008803715915134 0.0029997265944032
40900.0000000000000000 0.1572595568215258 0.1259686840807414 0.0106842863280992 0.0167290283441808 0.0008783370694347 0.0029992209990697
41000.0000000000000000 0.1506831749863131 0.1193968828066759 0.0106923354818544 0.0167300852437111 0.0008647230104267 0.0029991484436450
41100.0000000000000000 0.1481539550582170 0.1168807491263683 0.0106946715264696 0.0167320782258685 0.0008472366243072 0.0029992195552034
41200.0000000000000000 0.1468220536076528 0.1155633649476326 0.0106930378036307 0.0167334690164341 0.0008329039718223 0.0029992778681330
41300.0000000000000000 0.1461963120723636 0.1149497202196643 0.0106903682271647 0.0167340060116025 0.0008229251508548 0.0029992924630773
41400.0000000000000000 0.1480285975886021 0.1167598857562822 0.0106826673884858 0.0167306226538883 0.0008555197994721 0.0029999019904736
41500.0000000000000000 0.1446653307663187 0.1134148204434074 0.0106682111367118 0.0167226387179065 0.0008597709652470 0.0029998895030461
41600.0000000000000000 0.1483574837234543 0.1166999869956032 0.0108524686102072 0.0167281898354026 0.0010769765568860 0.0029998617253552
41700.0000000000000000 0.1413505818385282 0.1099555106927969 0.0107150969331009 0.0167374837170576 0.0009417815480011 0.0030007089475717
41800.0000000000000000 0.1411060897297082 0.1097758868683966 0.0106794690832135 0.0167361562641154 0.0009138722944992 0.0030007052194835
41900.0000000000000000 0.1402582768847333 0.1089724802403081 0.0106588064921851 0.0167294592653906 0.0008970435672512 0.0030004873195984
42000.0000000000000000 0.1418915202757497 0.1106419105740034 0.0106401590975031 0.0167182790855737 0.0008910219939117 0.0030001495247579
42100.0000000000000000 0.1413023901471475 0.1100884192248656 0.0106271112787022 0.0167082606105288 0.0008789286954292 0.0029996703376217
42200.0000000000000000 0.1453091556251413 0.1141437823254963 0.0106181016007869 0.0166949023720574 0.0008533545511391 0.0029990147756615
42300.0000000000000000 0.1556373532936873 0.1244886438846905 0.0106196352524112 0.0166832874861457 0.0008472397307541 0.0029985469396858
42400.0000000000000000 0.1510069647647382 0.1198617961091841 0.0106302574965203 0.0166821581635426 0.0008344307546282 0.0029983222408631
42500.0000000000000000 0.1488813749437945 0.1177373507490837 0.0106340154655886 0.0166830236132155 0.0008286344213024 0.0029983506946043
42600.0000000000000000 0.1491512100440245 0.1180160136770080 0.0106331573701110 0.0166829912795851 0.0008206531434853 0.0029983945738352
42700.0000000000000000 0.1443908225459674 0.1131190643335160 0.0106896545416692 0.0166899836491331 0.0008931575310965 0.0029989624905526
42800.0000000000000000 0.1419616858743273 0.1107558526808689 0.0106442960775009 0.0166882975645123 0.0008739702719356 0.0029992692795095
42900.0000000000000000 0.1421501378795253 0.1109802884690110 0.0106222729230475 0.0166828726675755 0.0008655038943541 0.0029991999255372
43000.0000000000000000 0.1409310914648807 0.1097879218318065 0.0106050250102260 0.0166756679880518 0.0008635120954015 0.0029989645393949
43100.0000000000000000 0.1418659090096636 0.1107446473100927 0.0105939420156747 0.0166688686468737 0.0008598133458737 0.0029986376911489
43200.0000000000000000 0.3432352922733439 0.3121324174153844 0.0105892036330973 0.0166602478248172 0.0008550415789096 0.0029983818211353
43300.0000000000000000 0.1551834036664306 0.1240010410030000 0.0106457884764353 0.0166584121660276 0.0008803003426006 0.0029978616783671
43400.0000000000000000 0.1500542099166775 0.1189241168869465 0.0106261389802140 0.0166610466200802 0.0008449859065930 0.0029979215228437
43500.0000000000000000 0.1538559657846582 0.1227490861595129 0.0106160153897747 0.0166628329943817 0.0008300150245164 0.0029980162164726
43600.0000000000000000 0.1474276803688051 0.1163353329451613 0.0106146944540299 0.0166633763957039 0.0008162708595007 0.0029980057144093
43700.0000000000000000 0.1491788196562604 0.1180973143291394 0.0106124843398835 0.0166632405050393 0.0008077807579853 0.0029979997242130
43800.0000000000000000 0.1464396370946929 0.1153675364355971 0.0106096955834444 0.0166627626883695 0.0008016453962885 0.0029979969909933
43900.0000000000000000 0.1463899732976347 0.1150938079384689 0.0107011458344872 0.0166649598497332 0.0009319443432101 0.0029981153317353
44000.0000000000000000 0.1430502464621745 0.1118660363906096 0.0106395646804193 0.0166663514889681 0.0008794198292667 0.0029988740729108
44100.0000000000000000 0.1417672183069267 0.1106171996048339 0.0106149882557109 0.0166634292524831 0.0008725878484802 0.0029990133454186
44200.0000000000000000 0.1423836926433946 0.1112639210996400 0.0105981030780711 0.0166593444200049 0.0008633557460911 0.0029989682995876
44300.0000000000000000 0.1434081187165798 0.1123083833462566 0.0105884935770562 0.0166533723924013 0.0008590680646286 0.0029988013362371
44400.0000000000000000 0.1405769578320253 0.1094962120490762 0.0105777844175670 0.0166478225065847 0.0008565389483183 0.0029985999104790
44500.0000000000000000 0.1423139097468320 0.1110633431116052 0.0106578550450310 0.0166426127689301 0.0009521947870885 0.0029979040341772
44600.0000000000000000 0.1389429629972440 0.1078023228379689 0.0106029441237657 0.0166430883188521 0.0008963727878002 0.0029982349288570
44700.0000000000000000 0.1385216845105594 0.1074142016957469 0.0105829280168434 0.0166397317842514 0.0008867263358991 0.0029980966778186
44800.0000000000000000 0.1395120786702844 0.1084321967245733 0.0105692325318668 0.0166349057991494 0.0008779307640702 0.0029978128506246
44900.0000000000000000 0.1381234063009906 0.1070643843671011 0.0105563889566135 0.0166295252556602 0.0008756426458473 0.0029974650757685
45000.0000000000000000 0.1385952106487415 0.1075580956671530 0.0105460019544031 0.0166231065522742 0.0008709592218593 0.0029970472530519
45100.0000000000000000 0.2748077230295076 0.2437270238888258 0.0105438641260226 0.0166094463268531 0.0009315082523631 0.0029958804354428
45200.0000000000000000 0.1523162705723929 0.1211488615255036 0.0106475717610999 0.0166218376656582 0.0009016915970528 0.0029963080230784
45300.0000000000000000 0.1509333506878331 0.1198323255631756 0.0106252546297897 0.0166277058059686 0.0008513369776050 0.0029967277112942
45400.0000000000000000 0.1497779189487131 0.1187065610968522 0.0106121801612545 0.0166323459905056 0.0008298573707665 0.0029969743293344
45500.0000000000000000 0.1488606536811803 0.1178072803959384 0.0106031942139096 0.0166352991761641 0.0008177411072271 0.0029971387879412
45600.0000000000000000 0.1480706385329618 0.1170304730013917 0.0105963633214099 0.0166368004176074 0.0008097543294008 0.0029972474631520
45700.0000000000000000 0.1474207743286308 0.1163918151516302 0.0105905872522713 0.0166372225210986 0.0008038375621976 0.0029973118414332
45800.0000000000000000 0.1484968176326008 0.1174783922435791 0.0105868978016485 0.0166368330789464 0.0007973735783680 0.0029973209300587
45900.0000000000000000 0.1468534399595602 0.1158461882139190 0.0105826335159046 0.0166353892257518 0.0007919407500616 0.0029972882539232
46000.0000000000000000 0.1474884023451351 0.1164884179336054 0.0105786804818492 0.0166338175145018 0.0007902403944097 0.0029972460207691
46100.0000000000000000 0.1461703933116747 0.1149799874800211 0.0106436534848255 0.0166318338953551 0.0009178522804286 0.0029970661710444
46200.0000000000000000 0.1433507890050318 0.1122345646653673 0.0106069634678663 0.0166321676063580 0.0008794668913934 0.0029976263740468
46300.0000000000000000 0.1424007625932598 0.1113168086579511 0.0105871894752575 0.0166288482974694 0.0008702410487193 0.0029976751138625
46400.0000000000000000 0.1416489192307756 0.1105897710385878 0.0105695491150450 0.0166248626957009 0.0008671462574154 0.0029975901240265
46500.0000000000000000 0.1411795099610990 0.1101420583648517 0.0105574065696784 0.0166200930053545 0.0008625659404070 0.0029973860808075
46600.0000000000000000 0.1407932465240917 0.1097748399026966 0.0105450845360485 0.0166152747749621 0.0008609377779984 0.0029971095323860
46700.0000000000000000 0.1414391469590467 0.1104365426582506 0.0105335278161478 0.0166102329766697 0.0008620548732026 0.0029967886347759
46800.0000000000000000 0.2520334682502006 0.2209974776990960 0.0105107171108981 0.0165993174278601 0.0009299924531574 0.0029959635591890
46900.0000000000000000 0.2429199416418062 0.2117825504078431 0.0105329897963150 0.0165940278136591 0.0010151106877814 0.0029952629362076
47000.0000000000000000 0.2381244292305446 0.2069632132264985 0.0105346426199697 0.0165907105095778 0.0010409054979154 0.0029949573765833
47100.0000000000000000 0.2341304911748559 0.2029699346979509 0.0105311372188313 0.0165878737672746 0.0010467889489413 0.0029947565418578
47200.0000000000000000 0.1484359256233869 0.1171451872410997 0.0106384627547441 0.0165900871797489 0.0010674842803032 0.0029947041674910
47300.0000000000000000 0.1412905759607453 0.1100958181953657 0.0106120667660118 0.0165965255577355 0.0009907725310322 0.0029953929106000
47400.0000000000000000 0.1407425493827449 0.1096135429750690 0.0105857001165388 0.0165981011819561 0.0009496707207388 0.0029955343884423
47500.0000000000000000 0.1403468828670188 0.1092606212326977 0.0105665806945847 0.0165983011465537 0.0009258867697152 0.0029954930234675
47600.0000000000000000 0.1400032918102991 0.1089483641798955 0.0105506893819113 0.0165974437013063 0.0009114518578191 0.0029953426893670
47700.0000000000000000 0.1396938574774868 0.1086634618819058 0.0105387330774418 0.0165954641920529 0.0009010699519644 0.0029951283741218
47800.0000000000000000 0.1551491613927781 0.1241454694236546 0.0105256825488437 0.0165922073372228 0.0008909589023746 0.0029948431806824
47900.0000000000000000 0.1530369728801802 0.1220647745457647 0.0105360228510642 0.0165890008355192 0.0008527527676823 0.0029944218801498
48000.0000000000000000 0.1519373074399104 0.1209691419975076 0.0105477367058658 0.0165897757396573 0.0008363418680030 0.0029943111288766
48100.0000000000000000 0.1510658521381188 0.1201053221890735 0.0105520839807728 0.0165909816510650 0.0008231581405924 0.0029943061766151
48200.0000000000000000 0.1503385407571947 0.1193849621521516 0.0105538062750704 0.0165919282929385 0.0008135086836152 0.0029943353534191
48300.0000000000000000 0.1496962718982131 0.1187493038631020 0.0105536860527258 0.0165926166601398 0.0008062949205737 0.0029943704016717
48400.0000000000000000 0.1490861546120680 0.1181457701149936 0.0105524534014122 0.0165928625938126 0.0008006631332026 0.0029944053686468
48500.0000000000000000 0.1485531487956064 0.1176189549223129 0.0105508237513170 0.0165928295198407 0.0007961061594439 0.0029944344426918
48600.0000000000000000 0.1513308879044998 0.1204021709826326 0.0105488857921541 0.0165924079038474 0.0007929720632405 0.0029944511626251
48700.0000000000000000 0.1508643360356772 0.1199411274632451 0.0105469749006045 0.0165918034800590 0.0007899733402441 0.0029944568515244
48800.0000000000000000 0.1471315257592588 0.1162140167132218 0.0105446602251608 0.0165909904925303 0.0007874065575435 0.0029944517708024
48900.0000000000000000 0.1479150698024591 0.1170038824512294 0.0105454420680890 0.0165901038355633 0.0007812106052287 0.0029944308423486
49000.0000000000000000 0.2904042900394295 0.2595094550173367 0.0105341153086926 0.0165883662900967 0.0007778671898943 0.0029944862334092
49100.0000000000000000 0.1477112060906998 0.1166407732705996 0.0105848827228773 0.0165884021289467 0.0009030807227401 0.0029940672455361
49200.0000000000000000 0.1424308483094468 0.1113948140572505 0.0105802931836096 0.0165896880507501 0.0008715186711682 0.0029945343466685
49300.0000000000000000 0.1418512228458926 0.1108389850177820 0.0105676587348680 0.0165890760047724 0.0008607703330627 0.0029947327554076
49400.0000000000000000 0.1414451538770920 0.1104505582031671 0.0105562048756952 0.0165877490586928 0.0008558516790008 0.0029947900605361
49500.0000000000000000 0.1410923588299665 0.1101121948908533 0.0105461696096102 0.0165859049303477 0.0008533156367001 0.0029947737624552
49600.0000000000000000 0.1407693211419314 0.1098016069058707 0.0105373937339473 0.0165836628100231 0.0008519457211580 0.0029947119709323
49700.0000000000000000 0.1404756755960272 0.1095189925880370 0.0105295730629041 0.0165812176173922 0.0008512776620322 0.0029946146656618
49800.0000000000000000 0.1405083244188436 0.1095629279131180 0.0105245733024055 0.0165784232757768 0.0008479201035663 0.0029944798239770
49900.0000000000000000 0.1413378135917497 0.1104017320954940 0.0105180095032979 0.0165761708767591 0.0008475706817488 0.0029943304344499
50000.0000000000000000 0.1416312996510851 0.1107028162545362 0.0105127779185912 0.0165735332287931 0.0008479955186317 0.0029941767305330


==> figures/free_shape_inference/ellipse/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
0.0088100199 -4.0000000000 -4.0000000000
2.5263530217 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/0/density_xy_minmax.txt <==
# field, ref, rhs
0.0631069625 -4.0000000000 -4.0000000000
3.0493940154 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/0/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277887592163606 0.3905861963672327 0.0000000000000000 0.8233051305823552 0.1621906517112998 0.0000000000000000
0.3211036303256645 0.3873336413488486 100.0000000000000000 0.7953779582769868 0.1583232301376249 0.0000000000000000
0.3160901472907134 0.3829714331137563 200.0000000000000000 0.7678146754281781 0.1556641310621176 0.0000000000000000
0.3135049281648116 0.3807979024153157 300.0000000000000000 0.7400624449354688 0.1509419100681188 0.0000000000000000
0.3125850388059111 0.3798491429776691 400.0000000000000000 0.7122525690037378 0.1435511453696856 0.0000000000000000
0.3115995189226355 0.3780329106229877 500.0000000000000000 0.6836578796957173 0.1352724208728821 0.0000000000000000
0.3118985305428371 0.3745597647456319 600.0000000000000000 0.6525532159746738 0.1291177727781851 0.0000000000000000
0.3139372855994877 0.3687514145682761 700.0000000000000000 0.6193002569313498 0.1252499797952978 0.0000000000000000
0.3171045288091559 0.3614166705005486 800.0000000000000000 0.5857223388787967 0.1221144038429733 0.0000000000000000
0.3177287534655267 0.3531180649878820 900.0000000000000000 0.5532242434754473 0.1184227755887503 0.0000000000000000
0.3131510579203629 0.3447791995397892 1000.0000000000000000 0.5227343159282082 0.1150513328241463 0.0000000000000000
0.3044081633255880 0.3376195120560148 1100.0000000000000000 0.4947149968438375 0.1131014279357750 0.0000000000000000
0.2937440754049725 0.3323057435898992 1200.0000000000000000 0.4690662596407697 0.1117802764595485 0.0000000000000000
0.2815526691227729 0.3267149846817503 1300.0000000000000000 0.4455279641762257 0.1100583575002032 0.0000000000000000
0.2679497810534648 0.3211597570961798 1400.0000000000000000 0.4240730707480153 0.1077967100429108 0.0000000000000000
0.2545501768290538 0.3155406634503672 1500.0000000000000000 0.4042297644728969 0.1052708272354063 0.0000000000000000
0.2415087231589593 0.3091734969377876 1600.0000000000000000 0.3860290522077934 0.1028678195297032 0.0000000000000000
0.2301632494800113 0.3020432485602870 1700.0000000000000000 0.3692774568891041 0.1006933723726125 0.0000000000000000
0.2212835563317573 0.2947275000505787 1800.0000000000000000 0.3539846924566470 0.0990291633056936 0.0000000000000000
0.2138138595306785 0.2877076658791406 1900.0000000000000000 0.3400489966538755 0.0975766629283785 0.0000000000000000
0.2073449437480073 0.2814587001546440 2000.0000000000000000 0.3274004601035644 0.0963212188462587 0.0000000000000000
0.2014499308473208 0.2758890540011007 2100.0000000000000000 0.3158416979067873 0.0951143139811532 0.0000000000000000
0.1960839066939161 0.2706861552645530 2200.0000000000000000 0.3052236409370436 0.0940631417619141 0.0000000000000000
0.1903277937118223 0.2647524276878641 2300.0000000000000000 0.2956903730224395 0.0924539467274228 0.0000000000000000
0.1860084935119840 0.2606955289883489 2400.0000000000000000 0.2867501516614356 0.0915418914106824 0.0000000000000000
0.1821825641591168 0.2568686810967561 2500.0000000000000000 0.2783545303405105 0.0906916245802256 0.0000000000000000
0.1786312304822559 0.2531557792131076 2600.0000000000000000 0.2706429471043056 0.0899594376069853 0.0000000000000000
0.1755116285399077 0.2496971148765974 2700.0000000000000000 0.2633822795063511 0.0892194882564116 0.0000000000000000
0.1727922860433955 0.2463440488024724 2800.0000000000000000 0.2566581199801950 0.0885253079899945 0.0000000000000000
0.1703696680894729 0.2427756255501431 2900.0000000000000000 0.2504609717259397 0.0879448758283713 0.0000000000000000
0.1676952816019154 0.2387402126799473 3000.0000000000000000 0.2444451108249347 0.0873960364088412 0.0000000000000000
0.1653776123331951 0.2348517167034960 3100.0000000000000000 0.2385262310283420 0.0869331862340416 0.0000000000000000
0.1633970158137619 0.2314782479699938 3200.0000000000000000 0.2329818877010609 0.0867730828995715 0.0000000000000000
0.1615658207680419 0.2285737175921158 3300.0000000000000000 0.2279012144163051 0.0867422739606983 0.0000000000000000
0.1599506155618383 0.2262437800679852 3400.0000000000000000 0.2230002164965751 0.0867539263772519 0.0000000000000000
0.1585044667425869 0.2242017887792308 3500.0000000000000000 0.2181985973569674 0.0867892083496191 0.0000000000000000
0.1569905706636496 0.2224897877987519 3600.0000000000000000 0.2133645590188238 0.0871266026102131 0.0000000000000000
0.1551857180704171 0.2206052823545563 3700.0000000000000000 0.2083459560041379 0.0874948824959680 0.0000000000000000
0.1532646950492828 0.2186576218913851 3800.0000000000000000 0.2025880743262957 0.0882975582657020 0.0000000000000000
0.1514384657618116 0.2178191444596002 3900.0000000000000000 0.1963016800827556 0.0907688493115545 0.0000000000000000
0.1494716291516476 0.2187765286426452 4000.0000000000000000 0.1900367731252304 0.0952011428940750 0.0000000000000000
0.1478406889343922 0.2203370241807232 4100.0000000000000000 0.1845282800869757 0.0992354277126625 0.0000000000000000
0.1465397414826776 0.2214728913150810 4200.0000000000000000 0.1799961077330599 0.1020575031746440 0.0000000000000000
0.1456297490759158 0.2216098342912125 4300.0000000000000000 0.1760518761668357 0.1037163094049907 0.0000000000000000
0.1448836655792182 0.2205271438658470 4400.0000000000000000 0.1724729428858085 0.1045894339637701 0.0000000000000000
0.1446034062761937 0.2188089328328467 4500.0000000000000000 0.1689125079407429 0.1050571502618777 0.0000000000000000
0.1409129986413638 0.2155978076001720 4600.0000000000000000 0.1660840316343898 0.1031954211439039 0.0000000000000000
0.1400890683776926 0.2138459232737273 4700.0000000000000000 0.1624527023935760 0.1036495858771345 0.0000000000000000
0.1389869641157293 0.2119825592109100 4800.0000000000000000 0.1590340686904773 0.1039464994001545 0.0000000000000000
0.1376972355372214 0.2099907827578992 4900.0000000000000000 0.1557628782092625 0.1042498882460449 0.0000000000000000
0.1364695616073262 0.2078843771728850 5000.0000000000000000 0.1523849385616033 0.1046131175007898 0.0000000000000000
0.1351332309087939 0.2057462781225177 5100.0000000000000000 0.1492670373800034 0.1050966131017199 0.0000000000000000
0.1335381820341403 0.2036758084572987 5200.0000000000000000 0.1462672503763382 0.1055598032256331 0.0000000000000000
0.1319042387745414 0.2016881840620818 5300.0000000000000000 0.1434023750568963 0.1061318403800339 0.0000000000000000
0.1302726306042439 0.1996628187519015 5400.0000000000000000 0.1404733760853918 0.1066535370541061 0.0000000000000000
0.1285646159799260 0.1977076416021775 5500.0000000000000000 0.1376436580348724 0.1071921404233174 0.0000000000000000
0.1267692629760238 0.1957168937201029 5600.0000000000000000 0.1348360799712019 0.1076938386250438 0.0000000000000000
0.1249716227289795 0.1937885443693796 5700.0000000000000000 0.1321056083583362 0.1083058665259492 0.0000000000000000
0.1230828037069117 0.1918336144774745 5800.0000000000000000 0.1293979895856198 0.1088690102907739 0.0000000000000000
0.1211176023621662 0.1898274901231445 5900.0000000000000000 0.1265076242182759 0.1093170733488723 0.0000000000000000
0.1191162260488198 0.1877142668245957 6000.0000000000000000 0.1234366043479149 0.1098765624738776 0.0000000000000000
0.1170685337404810 0.1857426023034474 6100.0000000000000000 0.1200936801944372 0.1105647502155441 0.0000000000000000
0.1149762110519558 0.1839889669244254 6200.0000000000000000 0.1163058425018444 0.1115538547950573 0.0000000000000000
0.1128467450749295 0.1832229262990633 6300.0000000000000000 0.1124077028686726 0.1133834415986777 0.0000000000000000
0.1102808675045889 0.1841692616941973 6400.0000000000000000 0.1086980657484308 0.1155940588362369 0.0000000000000000
0.1078731196272685 0.1870957716363487 6500.0000000000000000 0.1050797864245411 0.1187536449870335 0.0000000000000000
0.1056836440578433 0.1928788828984713 6600.0000000000000000 0.1012581000453921 0.1222646183528092 0.0000000000000000
0.1044079212368310 0.2006405632438140 6700.0000000000000000 0.0970067077546493 0.1270342523009045 0.0000000000000000
0.1050637188048875 0.2099965950555888 6800.0000000000000000 0.0920497021607160 0.1331686937279918 0.0000000000000000
0.1075711851653160 0.2197418102327337 6900.0000000000000000 0.0867048610872183 0.1412343227162300 0.0000000000000000
0.1091733307823407 0.2272882957715401 7000.0000000000000000 0.0830505326702686 0.1471621283852158 0.0000000000000000
0.1118533830446375 0.2329591697822681 7100.0000000000000000 0.0808226850459644 0.1509459058491725 0.0000000000000000
0.1152387803459032 0.2376808794429417 7200.0000000000000000 0.0794048041326905 0.1538696812467245 0.0000000000000000
0.1191631635901897 0.2417147627129433 7300.0000000000000000 0.0784381809224688 0.1564745078068464 0.0000000000000000
0.1229395228451246 0.2453188368055736 7400.0000000000000000 0.0778003015535984 0.1587025144943641 0.0000000000000000
0.1262894354256665 0.2486147469646352 7500.0000000000000000 0.0773523520590968 0.1606041845166128 0.0000000000000000
0.1292740176981393 0.2516206388942446 7600.0000000000000000 0.0770249439821215 0.1623179272371052 0.0000000000000000
0.1319661907097468 0.2543989010056324 7700.0000000000000000 0.0767931106592275 0.1639493911936065 0.0000000000000000
0.1344333985580901 0.2568802415296150 7800.0000000000000000 0.0766224886209887 0.1654518667201692 0.0000000000000000
0.1367320686936087 0.2591665888667652 7900.0000000000000000 0.0765001187392957 0.1668904159635878 0.0000000000000000
0.1389152807296526 0.2613683637388770 8000.0000000000000000 0.0764458001451399 0.1681554683390810 0.0000000000000000
0.1409593150079535 0.2634643338563543 8100.0000000000000000 0.0764401578546494 0.1695032549885389 0.0000000000000000
0.1428885347044999 0.2654633796967312 8200.0000000000000000 0.0764707625703859 0.1706944494941616 0.0000000000000000
0.1446693342615685 0.2673345891557246 8300.0000000000000000 0.0765074986976143 0.1717713389408833 0.0000000000000000
0.1462912844444519 0.2690766909724160 8400.0000000000000000 0.0765473366777107 0.1728891065020426 0.0000000000000000
0.1478105897875195 0.2707553875551068 8500.0000000000000000 0.0766184632447052 0.1739269589591134 0.0000000000000000
0.1492723736920639 0.2723362479633588 8600.0000000000000000 0.0767062971219153 0.1748636926962007 0.0000000000000000
0.1505850547402736 0.2738192619920820 8700.0000000000000000 0.0767985747834319 0.1758485317601207 0.0000000000000000
0.1518829471581465 0.2752457480556265 8800.0000000000000000 0.0768956750028027 0.1766095920779211 0.0000000000000000
0.1530387417516832 0.2765774194864395 8900.0000000000000000 0.0769975016011534 0.1774361737728387 0.0000000000000000
0.1538757442560749 0.2815306756223406 9000.0000000000000000 0.0765362540208462 0.1752085849748983 0.0000000000000000
0.1537397903993064 0.2800094101540974 9100.0000000000000000 0.0759264283753302 0.1765152309323439 0.0000000000000000
0.1547782109062817 0.2809529310093041 9200.0000000000000000 0.0759513438737196 0.1772800938505786 0.0000000000000000
0.1558202644046553 0.2819813123835250 9300.0000000000000000 0.0759946748931166 0.1779269220200926 0.0000000000000000
0.1567846923330138 0.2829713680547711 9400.0000000000000000 0.0760211362711230 0.1785466459943524 0.0000000000000000
0.1576580574598131 0.2839048436915819 9500.0000000000000000 0.0760270658717136 0.1791278480032782 0.0000000000000000
0.1584420387150982 0.2847725740405355 9600.0000000000000000 0.0760194166887734 0.1796924469616870 0.0000000000000000
0.1591537586101492 0.2855759712315405 9700.0000000000000000 0.0759996910561455 0.1802150017527266 0.0000000000000000
0.1597978914295204 0.2863223225499267 9800.0000000000000000 0.0759745416329364 0.1806968143771825 0.0000000000000000
0.1603825715550504 0.2870358215838646 9900.0000000000000000 0.0759426027960561 0.1811511587465719 0.0000000000000000
0.1609362282873705 0.2876739753761510 10000.0000000000000000 0.0759052898566480 0.1816300666323909 0.0000000000000000
0.1614567761183985 0.2882568979369692 10100.0000000000000000 0.0758718493482687 0.1820144261973849 0.0000000000000000
0.1619448851010234 0.2888142544644788 10200.0000000000000000 0.0758466870346746 0.1824045020315378 0.0000000000000000
0.1623691212703542 0.2893319362841252 10300.0000000000000000 0.0758301682852668 0.1827763569372221 0.0000000000000000
0.1627728996888726 0.2898351272430333 10400.0000000000000000 0.0758169545613376 0.1831310530475674 0.0000000000000000
0.1631553793471603 0.2902946171571464 10500.0000000000000000 0.0758090654324846 0.1834548921539574 0.0000000000000000
0.1634752928615549 0.2907180803029215 10600.0000000000000000 0.0758071375841496 0.1837677195623518 0.0000000000000000
0.1637357308992162 0.2910582886456246 10700.0000000000000000 0.0758033174482268 0.1840095296524044 0.0000000000000000
0.1640238818573294 0.2914276319584519 10800.0000000000000000 0.0758047200420642 0.1842385021728377 0.0000000000000000
0.1642599870213027 0.2917706724209658 10900.0000000000000000 0.0758125929309541 0.1845027767636541 0.0000000000000000
0.1644861363892990 0.2920920496978099 11000.0000000000000000 0.0758202742333101 0.1846944084010361 0.0000000000000000
0.1646220913962606 0.2923739852820140 11100.0000000000000000 0.0758135651725432 0.1849630389684348 0.0000000000000000
0.1648475677449636 0.2926484116030998 11200.0000000000000000 0.0758128278478195 0.1850947590116858 0.0000000000000000
0.1650465747942261 0.2929620326747261 11300.0000000000000000 0.0758066845874232 0.1850942622468569 0.0000000000000000
0.1651380777329944 0.2931826520484271 11400.0000000000000000 0.0758170076626730 0.1853470162726358 0.0000000000000000
0.1645766633876566 0.2948569318055937 11500.0000000000000000 0.0751877727575782 0.1844290005221611 0.0000000000000000
0.1647397740708356 0.2948711168168857 11600.0000000000000000 0.0751370534242246 0.1851427153774157 0.0000000000000000
0.1650996844861861 0.2951682663380411 11700.0000000000000000 0.0751562636433550 0.1856230858565498 0.0000000000000000
0.1654623411778466 0.2955443177756633 11800.0000000000000000 0.0751608757387264 0.1860142044115347 0.0000000000000000
0.1658514865181389 0.2960422452708733 11900.0000000000000000 0.0751542365144078 0.1863044298148397 0.0000000000000000
0.1661536270562141 0.2965232747845555 12000.0000000000000000 0.0751013634389243 0.1865106330241940 0.0000000000000000
0.1664478630183600 0.2969321038450730 12100.0000000000000000 0.0750300141864783 0.1866937471594963 0.0000000000000000
0.1666745447123898 0.2972999270748661 12200.0000000000000000 0.0749705019102751 0.1869046629281777 0.0000000000000000
0.1668595303139029 0.2976299278154849 12300.0000000000000000 0.0749088368905944 0.1871009334347967 0.0000000000000000
0.1670059501302478 0.2979304619628901 12400.0000000000000000 0.0748436822677048 0.1872676878046137 0.0000000000000000
0.1671134135712846 0.2981910743969683 12500.0000000000000000 0.0747765418392110 0.1874243946064182 0.0000000000000000
0.1672013821983446 0.2984248190496168 12600.0000000000000000 0.0747130031692737 0.1875647051410278 0.0000000000000000
0.1672697154044827 0.2986220030449670 12700.0000000000000000 0.0746456715297280 0.1876897084430439 0.0000000000000000
0.1673184532142946 0.2987927731135348 12800.0000000000000000 0.0745761707720151 0.1877394616817877 0.0000000000000000
0.1673440597220434 0.2988878385429362 12900.0000000000000000 0.0745205237968573 0.1878240797818971 0.0000000000000000
0.1673278723647626 0.2989779075747482 13000.0000000000000000 0.0744742713931028 0.1878899801036855 0.0000000000000000
0.1673006707229679 0.2990450942831005 13100.0000000000000000 0.0744273874661768 0.1880656686377657 0.0000000000000000
0.1673497752668671 0.2991159877847097 13200.0000000000000000 0.0743921808891388 0.1879643401101787 0.0000000000000000
0.1673541155816539 0.2991919269421345 13300.0000000000000000 0.0743580980951706 0.1880390318099580 0.0000000000000000
0.1673346180184624 0.2992603158916850 13400.0000000000000000 0.0743238178499474 0.1880344544154554 0.0000000000000000
0.1673072277208616 0.2993134116188485 13500.0000000000000000 0.0742890828392913 0.1880575995509263 0.0000000000000000
0.1672792993386658 0.2993124307716900 13600.0000000000000000 0.0742652420549159 0.1880759948762003 0.0000000000000000
0.1672780014514518 0.2993673866709929 13700.0000000000000000 0.0742368367608442 0.1880287150130253 0.0000000000000000
0.1672187020144306 0.2993854277103083 13800.0000000000000000 0.0741937793459122 0.1879524191131216 0.0000000000000000
0.1671824628239047 0.2993890075173701 13900.0000000000000000 0.0741651391979451 0.1879367450875120 0.0000000000000000
0.1668305329737517 0.2992873779413559 14000.0000000000000000 0.0741543911827670 0.1882757640798808 0.0000000000000000
0.1670642652562243 0.2993320153228491 14100.0000000000000000 0.0740817231964004 0.1877874111497960 0.0000000000000000
0.1669300054681996 0.2993377408400936 14200.0000000000000000 0.0740984610514104 0.1878186189558750 0.0000000000000000
0.1666222213667177 0.2993872817112694 14300.0000000000000000 0.0742088553143927 0.1880205295489253 0.0000000000000000
0.1664714453720691 0.3018171250695176 14400.0000000000000000 0.0728747059722184 0.1871247883392607 0.0000000000000000
0.1655640308211357 0.3024168618329356 14500.0000000000000000 0.0737664922586209 0.1880708001114414 0.0000000000000000
0.1636960359037561 0.3044964898861661 14600.0000000000000000 0.0756122285717276 0.1891015633892741 0.0000000000000000
0.1600961977781629 0.3076117994259873 14700.0000000000000000 0.0791453217439377 0.1901420751051824 0.0000000000000000
0.1557464136856335 0.3100641884370499 14800.0000000000000000 0.0845474656987060 0.1905643202160339 0.0000000000000000
0.1512440241632200 0.3094126892461271 14900.0000000000000000 0.0904730303649073 0.1879590250714921 0.0000000000000000
0.1470641602546972 0.3030494740388449 15000.0000000000000000 0.0953800593222842 0.1818543866177885 0.0000000000000000
0.1431456186634483 0.2926489861816687 15100.0000000000000000 0.0981820927241092 0.1739577211331131 0.0000000000000000
0.1394759292405186 0.2807841690361176 15200.0000000000000000 0.0979253410332133 0.1665528005046729 0.0000000000000000
0.1353999454037988 0.2680708878141068 15300.0000000000000000 0.0948713644707195 0.1586760020864176 0.0000000000000000
0.1301959983935097 0.2530904988151805 15400.0000000000000000 0.0894746235799105 0.1489927707117095 0.0000000000000000
0.1238952147786379 0.2362479385547033 15500.0000000000000000 0.0826076914738610 0.1374782216385254 0.0000000000000000
0.1174567609603424 0.2191525342940003 15600.0000000000000000 0.0753467602877992 0.1259283179512000 0.0000000000000000
0.1114127163880282 0.2032142568242655 15700.0000000000000000 0.0685622370431525 0.1152644962634157 0.0000000000000000
0.1061425349357362 0.1888643828961211 15800.0000000000000000 0.0624892635530936 0.1059011528604281 0.0000000000000000
0.1013115223277415 0.1761856508893601 15900.0000000000000000 0.0571932226804987 0.0977552376543786 0.0000000000000000
0.0968674399453990 0.1649965033831507 16000.0000000000000000 0.0526378138908032 0.0906701702144195 0.0000000000000000
0.0927237933400568 0.1549563877038224 16100.0000000000000000 0.0487393439702078 0.0845216009325745 0.0000000000000000
0.0886799135942892 0.1457474595335101 16200.0000000000000000 0.0452870964061087 0.0790180546371522 0.0000000000000000
0.0847980454472524 0.1372903710761882 16300.0000000000000000 0.0422582324019729 0.0741411941179981 0.0000000000000000
0.0810847485596177 0.1296102940977992 16400.0000000000000000 0.0395671458457280 0.0698197471329763 0.0000000000000000
0.0775420978071258 0.1226229876789588 16500.0000000000000000 0.0371690176451138 0.0659457253450090 0.0000000000000000
0.0742381373786866 0.1164200054615470 16600.0000000000000000 0.0350545111625953 0.0626012455750134 0.0000000000000000
0.0711068915735604 0.1107412892776472 16700.0000000000000000 0.0331805191476366 0.0595401341189095 0.0000000000000000
0.0681372520344528 0.1055101351902498 16800.0000000000000000 0.0314728380161932 0.0567040350322031 0.0000000000000000
0.0653430154311931 0.1007041000397692 16900.0000000000000000 0.0299264793348973 0.0541383838477515 0.0000000000000000
0.0627386103025458 0.0962976111748124 17000.0000000000000000 0.0285222702576375 0.0517941396207187 0.0000000000000000
0.0603542264311688 0.0922480243406669 17100.0000000000000000 0.0272522147384304 0.0496189168554125 0.0000000000000000
0.0580812902666360 0.0884898709995635 17200.0000000000000000 0.0261180589965772 0.0475937202433095 0.0000000000000000
0.0559065092475506 0.0849418168713042 17300.0000000000000000 0.0250605674338681 0.0457085240470663 0.0000000000000000
0.0538529273754564 0.0815724173392252 17400.0000000000000000 0.0241344473050573 0.0439553904876472 0.0000000000000000
0.0518831862851093 0.0783888431016492 17500.0000000000000000 0.0232206142918073 0.0423009883366744 0.0000000000000000
0.0500529930101765 0.0753837339857777 17600.0000000000000000 0.0224340551330607 0.0407498131295069 0.0000000000000000
0.0483455464688485 0.0726320329664970 17700.0000000000000000 0.0216861242779336 0.0393122852036331 0.0000000000000000
0.0467093139333156 0.0699894147186743 17800.0000000000000000 0.0210261209544583 0.0379568762194462 0.0000000000000000
0.0451458195570639 0.0675259523615025 17900.0000000000000000 0.0203981407981545 0.0366741147864508 0.0000000000000000
0.0436323861162354 0.0653255660774720 18000.0000000000000000 0.0198304717462085 0.0353902349116455 0.0000000000000000
0.0422955071435498 0.0629830635788891 18100.0000000000000000 0.0192999393767791 0.0342784195256092 0.0000000000000000
0.0410074530223555 0.0609651481133388 18200.0000000000000000 0.0187757573647427 0.0332688504005945 0.0000000000000000
0.0397562686533815 0.0588989975503410 18300.0000000000000000 0.0182616923850750 0.0322044812669955 0.0000000000000000
0.0385295886171483 0.0571744754023749 18400.0000000000000000 0.0178495963311492 0.0311206349848262 0.0000000000000000
0.0373611246064998 0.0552001921741081 18500.0000000000000000 0.0173901363157827 0.0302927975799748 0.0000000000000000
0.0362041408562260 0.0534000842669748 18600.0000000000000000 0.0169711476643145 0.0294297204945124 0.0000000000000000
0.0350357428019684 0.0516393724827192 18700.0000000000000000 0.0165265865650403 0.0285549734922573 0.0000000000000000
0.0338750114681425 0.0499380858764042 18800.0000000000000000 0.0161077773091158 0.0277129230779947 0.0000000000000000
0.0327544400580758 0.0482814651456732 18900.0000000000000000 0.0157068451427198 0.0268946897946508 0.0000000000000000
0.0316802286580121 0.0467420254843815 19000.0000000000000000 0.0153007785609872 0.0261284366473097 0.0000000000000000
0.0306338409754867 0.0452251282123486 19100.0000000000000000 0.0149225186750780 0.0253556411422629 0.0000000000000000
0.0296096125876453 0.0436764575225517 19200.0000000000000000 0.0145400774666180 0.0245829593110978 0.0000000000000000
0.0285939730404569 0.0421762054922957 19300.0000000000000000 0.0141097480625516 0.0237427196363489 0.0000000000000000
0.0276895316729644 0.0408361389469354 19400.0000000000000000 0.0137643814728441 0.0230695602465247 0.0000000000000000
0.0268249597047611 0.0395956567222059 19500.0000000000000000 0.0134148610606993 0.0224199253832101 0.0000000000000000
0.0258758585051314 0.0382673227973174 19600.0000000000000000 0.0130843919728862 0.0216794485109456 0.0000000000000000
0.0249644024671205 0.0369630893611570 19700.0000000000000000 0.0127445552501110 0.0210338180069771 0.0000000000000000
0.0240807304894389 0.0357319537916205 19800.0000000000000000 0.0124150619222494 0.0203904177686845 0.0000000000000000
0.0232211258158766 0.0345205245556236 19900.0000000000000000 0.0121007354228873 0.0197621079909569 0.0000000000000000
0.0223953827415006 0.0333814213376567 20000.0000000000000000 0.0117761185981624 0.0192171768856846 0.0000000000000000
0.0216177439864571 0.0323032976078692 20100.0000000000000000 0.0115066300087272 0.0186233618120897 0.0000000000000000
0.0209537210740286 0.0312295468830107 20200.0000000000000000 0.0112176512285598 0.0181279565711447 0.0000000000000000
0.0202821256363025 0.0302160296903413 20300.0000000000000000 0.0109063451037441 0.0175728947556647 0.0000000000000000
0.0196743887752855 0.0292894858603425 20400.0000000000000000 0.0106499842940743 0.0170911227630377 0.0000000000000000
0.0190730303714063 0.0284201104723852 20500.0000000000000000 0.0104208597098069 0.0166030282427960 0.0000000000000000
0.0185933391779945 0.0276247344236932 20600.0000000000000000 0.0101887263733033 0.0162260127810089 0.0000000000000000
0.0181113454804529 0.0268908324956220 20700.0000000000000000 0.0099653141317568 0.0158450338780304 0.0000000000000000
0.0175989719925643 0.0261255874788700 20800.0000000000000000 0.0097249146316606 0.0154585101875223 0.0000000000000000
0.0170664315999393 0.0253152006995300 20900.0000000000000000 0.0094807633348480 0.0150508774497525 0.0000000000000000
0.0165327870521974 0.0245399646644970 21000.0000000000000000 0.0092374428870870 0.0146321837574626 0.0000000000000000
0.0160358148863302 0.0238064445979286 21100.0000000000000000 0.0090127237229087 0.0142283565032077 0.0000000000000000
0.0156481698306255 0.0232764086083816 21200.0000000000000000 0.0088162704586412 0.0138898817710643 0.0000000000000000
0.0151052588923432 0.0224942697122445 21300.0000000000000000 0.0086090792714348 0.0134812973888474 0.0000000000000000
0.0146483657435816 0.0218022455297520 21400.0000000000000000 0.0084068176959559 0.0131055016834554 0.0000000000000000
0.0142078501676334 0.0211089324456409 21500.0000000000000000 0.0082076040710072 0.0127624722309787 0.0000000000000000
0.0137948920662651 0.0204717248982492 21600.0000000000000000 0.0080185659258997 0.0124307860572235 0.0000000000000000
0.0133595781201202 0.0198172660120293 21700.0000000000000000 0.0078309390074138 0.0120677627055027 0.0000000000000000
0.0130459245508042 0.0193383960406260 21800.0000000000000000 0.0076919358179847 0.0118412610450491 0.0000000000000000
0.0126936863092322 0.0187778197752452 21900.0000000000000000 0.0075325224403311 0.0115715733946836 0.0000000000000000
0.0123815453578611 0.0182557308985716 22000.0000000000000000 0.0073613252186175 0.0112815991198887 0.0000000000000000
0.0121077665914270 0.0178788376970669 22100.0000000000000000 0.0072694574185734 0.0110849535895728 0.0000000000000000
0.0118309056694726 0.0174465651783050 22200.0000000000000000 0.0071334042104327 0.0108455796204344 0.0000000000000000
0.0115995313340455 0.0170903609033255 22300.0000000000000000 0.0070286293579981 0.0106676952029498 0.0000000000000000
0.0113905817883530 0.0167746693617369 22400.0000000000000000 0.0069636867826380 0.0105576169385057 0.0000000000000000
0.0111577761879955 0.0164018010071314 22500.0000000000000000 0.0068356615051892 0.0103338827458422 0.0000000000000000
0.0110051338682511 0.0161734642438500 22600.0000000000000000 0.0067596607289962 0.0102267726643100 0.0000000000000000
0.0108544822546176 0.0159544954952095 22700.0000000000000000 0.0066849516612367 0.0101218210830880 0.0000000000000000
0.0107169185162585 0.0157518253161722 22800.0000000000000000 0.0066171416612240 0.0100221911408618 0.0000000000000000
0.0105828206881609 0.0155633617876783 22900.0000000000000000 0.0065617842068384 0.0099400608514567 0.0000000000000000
0.0104705427721623 0.0153847773581668 23000.0000000000000000 0.0065017163696190 0.0098439647641892 0.0000000000000000
0.0103432556609696 0.0152282547571624 23100.0000000000000000 0.0064505957579804 0.0097618478508229 0.0000000000000000
0.0102468835248458 0.0150551362582637 23200.0000000000000000 0.0063896877343681 0.0096696413962273 0.0000000000000000
0.0101474105116451 0.0149385315834171 23300.0000000000000000 0.0063502782095931 0.0095980688951553 0.0000000000000000
0.0100546476127863 0.0147828554053891 23400.0000000000000000 0.0062954555017845 0.0095272224509373 0.0000000000000000
0.0099695932339376 0.0146591617467130 23500.0000000000000000 0.0062525977009996 0.0094671376885604 0.0000000000000000
0.0098888956205968 0.0145486161272734 23600.0000000000000000 0.0062111166314048 0.0094015787781758 0.0000000000000000
0.0098034629910511 0.0144345405587844 23700.0000000000000000 0.0061717872708463 0.0093410717876557 0.0000000000000000
0.0097336378323163 0.0143368494165258 23800.0000000000000000 0.0061341885932886 0.0092846389111213 0.0000000000000000
0.0096609832280142 0.0142352098918107 23900.0000000000000000 0.0060945945205166 0.0092212658268998 0.0000000000000000
0.0095871130267328 0.0141479506571612 24000.0000000000000000 0.0060629248338450 0.0091817970316043 0.0000000000000000
0.0095344318110473 0.0140666053861667 24100.0000000000000000 0.0060298838031343 0.0091443615273251 0.0000000000000000
0.0094690364343447 0.0139661415746014 24200.0000000000000000 0.0059911875344475 0.0090624939873816 0.0000000000000000
0.0094127166654393 0.0138855485932502 24300.0000000000000000 0.0059606502237254 0.0090283244873686 0.0000000000000000
0.0093504153271989 0.0138146989924610 24400.0000000000000000 0.0059329019524481 0.0089931775681299 0.0000000000000000
0.0093010775998652 0.0137492145512615 24500.0000000000000000 0.0059044689909282 0.0089486823437227 0.0000000000000000
0.0092506991061817 0.0136882939933705 24600.0000000000000000 0.0058761003851457 0.0089107138176325 0.0000000000000000
0.0091979294377069 0.0136211698712134 24700.0000000000000000 0.0058445876004936 0.0088606260749358 0.0000000000000000
0.0091464027738442 0.0135580851944287 24800.0000000000000000 0.0058179805459032 0.0088258361889042 0.0000000000000000
0.0091012593399474 0.0135009599332441 24900.0000000000000000 0.0057940147001186 0.0087848604001244 0.0000000000000000
0.0090534245460239 0.0134508200624746 25000.0000000000000000 0.0057695522524083 0.0087458468975230 0.0000000000000000
0.0089984895932283 0.0133731897611043 25100.0000000000000000 0.0057461782010703 0.0087056691132351 0.0000000000000000
0.0089464012227311 0.0133202449602313 25200.0000000000000000 0.0057168781370924 0.0086628417836114 0.0000000000000000
0.0089117311937291 0.0132818730505345 25300.0000000000000000 0.0056986306870203 0.0086467058878852 0.0000000000000000
0.0088656019727652 0.0132180096142714 25400.0000000000000000 0.0056765344016135 0.0086073907890401 0.0000000000000000
0.0087981631411333 0.0131274838705698 25500.0000000000000000 0.0056540871781495 0.0085515923299259 0.0000000000000000
0.0087628951924390 0.0130868478717315 25600.0000000000000000 0.0056336022378530 0.0085180546358958 0.0000000000000000
0.0087344007786347 0.0130525764443534 25700.0000000000000000 0.0056136461156972 0.0085049720615640 0.0000000000000000
0.0086968852839194 0.0130108383313248 25800.0000000000000000 0.0055987847452957 0.0084705453745256 0.0000000000000000
0.0086700898376440 0.0129741662897697 25900.0000000000000000 0.0055832952098631 0.0084555592477602 0.0000000000000000
0.0086335048974970 0.0129290963593100 26000.0000000000000000 0.0055660505043441 0.0083974556705193 0.0000000000000000
0.0086036803770687 0.0128894026734930 26100.0000000000000000 0.0055533174556993 0.0083968943347671 0.0000000000000000
0.0085769739544755 0.0128528868407268 26200.0000000000000000 0.0055379375058538 0.0083674417963067 0.0000000000000000
0.0085453003956552 0.0128115518292225 26300.0000000000000000 0.0055237273607120 0.0083426071172115 0.0000000000000000
0.0085088635228245 0.0127690563836596 26400.0000000000000000 0.0055093892478190 0.0082957979726425 0.0000000000000000
0.0084858896613498 0.0127443042179220 26500.0000000000000000 0.0054967392786433 0.0082746586165454 0.0000000000000000
0.0084565840508283 0.0127074985507122 26600.0000000000000000 0.0054832858678503 0.0082481503616639 0.0000000000000000
0.0084293024734081 0.0126755652329134 26700.0000000000000000 0.0054696630675592 0.0082229067292441 0.0000000000000000
0.0084055384824590 0.0126490478049632 26800.0000000000000000 0.0054596944009408 0.0082121680573326 0.0000000000000000
0.0083780819500278 0.0126167958695800 26900.0000000000000000 0.0054463677069661 0.0081756617443339 0.0000000000000000
0.0083173133690465 0.0125653509494759 27000.0000000000000000 0.0054199247600132 0.0081122075279511 0.0000000000000000
0.0083002351865646 0.0125368682116892 27100.0000000000000000 0.0054037544058937 0.0080981248585236 0.0000000000000000
0.0082796965663512 0.0125037498147870 27200.0000000000000000 0.0053922050706329 0.0080797231036756 0.0000000000000000
0.0082523005298197 0.0124690214642675 27300.0000000000000000 0.0053804209625912 0.0080555513369396 0.0000000000000000
0.0082086276592136 0.0124025765042703 27400.0000000000000000 0.0053678785819399 0.0080038085763288 0.0000000000000000
0.0081825358798622 0.0123664083612082 27500.0000000000000000 0.0053570217301181 0.0079903409601091 0.0000000000000000
0.0081844136675782 0.0123756868271010 27600.0000000000000000 0.0053441554034966 0.0079993102615822 0.0000000000000000
0.0081397753482115 0.0123075893945721 27700.0000000000000000 0.0053305832079513 0.0079577372231883 0.0000000000000000
0.0081168757451724 0.0122808085432315 27800.0000000000000000 0.0053177303571873 0.0079317152700363 0.0000000000000000
0.0080984893987577 0.0122545555874480 27900.0000000000000000 0.0053076217948590 0.0079144401709107 0.0000000000000000
0.0080772855719622 0.0122261680491759 28000.0000000000000000 0.0052956181841260 0.0078917669818651 0.0000000000000000
0.0080562090572190 0.0122025341281324 28100.0000000000000000 0.0052871320318341 0.0078940225551121 0.0000000000000000
0.0080391537264349 0.0121728275544860 28200.0000000000000000 0.0052732367952071 0.0078586301098558 0.0000000000000000
0.0080234875647371 0.0121517358008246 28300.0000000000000000 0.0052641215901089 0.0078333614897495 0.0000000000000000
0.0080022636993928 0.0121205548967563 28400.0000000000000000 0.0052522207251644 0.0078237143834598 0.0000000000000000
0.0079798007130768 0.0120944586224542 28500.0000000000000000 0.0052429629536316 0.0078202874823047 0.0000000000000000
0.0079629153377173 0.0120646623611368 28600.0000000000000000 0.0052311393231837 0.0077875506792312 0.0000000000000000
0.0079425022133751 0.0120353741835154 28700.0000000000000000 0.0052196832394231 0.0077682909341313 0.0000000000000000
0.0079228028347022 0.0120102679132588 28800.0000000000000000 0.0052115346768817 0.0077638624233947 0.0000000000000000
0.0079031398197864 0.0119789201253587 28900.0000000000000000 0.0051969035186547 0.0077267829122825 0.0000000000000000
0.0078798673172715 0.0119409597975094 29000.0000000000000000 0.0051875684238378 0.0077172452447672 0.0000000000000000
0.0078679607924125 0.0119270526334050 29100.0000000000000000 0.0051808660027251 0.0077056220011377 0.0000000000000000
0.0078569190924993 0.0119147304200750 29200.0000000000000000 0.0051709423570464 0.0076826574364824 0.0000000000000000
0.0078469011870892 0.0118950463841379 29300.0000000000000000 0.0051658028101478 0.0077297315748298 0.0000000000000000
0.0078283939578908 0.0118807890070950 29400.0000000000000000 0.0051539373760148 0.0076637993676437 0.0000000000000000
0.0078146858472475 0.0118634514379042 29500.0000000000000000 0.0051462183871946 0.0076510669923792 0.0000000000000000
0.0078001258018249 0.0118443205316120 29600.0000000000000000 0.0051384903361480 0.0076357104705503 0.0000000000000000
0.0077851830829269 0.0118199214742789 29700.0000000000000000 0.0051317050405936 0.0076305469635657 0.0000000000000000
0.0077810842665399 0.0118093461557907 29800.0000000000000000 0.0051259432795385 0.0076605533008752 0.0000000000000000
0.0077613956024998 0.0117918850405604 29900.0000000000000000 0.0051157299335814 0.0076012768318405 0.0000000000000000
0.0077511025653018 0.0117766512322225 30000.0000000000000000 0.0051106853299096 0.0075949455379591 0.0000000000000000
0.0077377802856508 0.0117491835295533 30100.0000000000000000 0.0051046319954762 0.0075936998902761 0.0000000000000000
0.0077214751143319 0.0117371480188176 30200.0000000000000000 0.0050956804133469 0.0075666126752053 0.0000000000000000
0.0077108628722382 0.0117192152389216 30300.0000000000000000 0.0050911302524426 0.0075616795929795 0.0000000000000000
0.0077002211228452 0.0117072867117132 30400.0000000000000000 0.0050866049991100 0.0075510521046259 0.0000000000000000
0.0076894466037505 0.0116935181235278 30500.0000000000000000 0.0050807566440066 0.0075405767597934 0.0000000000000000
0.0076820543059157 0.0116818224814044 30600.0000000000000000 0.0050771187097258 0.0075354102077081 0.0000000000000000
0.0076800838892050 0.0116522861785784 30700.0000000000000000 0.0050814212501054 0.0076132755087585 0.0000000000000000
0.0076708099939052 0.0116590764846179 30800.0000000000000000 0.0050667611555565 0.0075349175513334 0.0000000000000000
0.0076660758164379 0.0116582868801034 30900.0000000000000000 0.0050584618567044 0.0075146253777240 0.0000000000000000
0.0076584993763884 0.0116511774819303 31000.0000000000000000 0.0050525643479308 0.0074996622741892 0.0000000000000000
0.0076499304593063 0.0116403112480269 31100.0000000000000000 0.0050478962555447 0.0074870369571568 0.0000000000000000
0.0076426926076110 0.0116284770324232 31200.0000000000000000 0.0050448130185567 0.0074840799318232 0.0000000000000000
0.0076361030818821 0.0116194750323618 31300.0000000000000000 0.0050408070715236 0.0074691028845061 0.0000000000000000
0.0076246856898311 0.0115929390896215 31400.0000000000000000 0.0050381739673109 0.0075041407773002 0.0000000000000000
0.0076163308490488 0.0115880589920723 31500.0000000000000000 0.0050312373549824 0.0074647795644907 0.0000000000000000
0.0076104436535127 0.0115804065576695 31600.0000000000000000 0.0050262491353872 0.0074527846521046 0.0000000000000000
0.0076047603260662 0.0115710705485464 31700.0000000000000000 0.0050227989804625 0.0074493867602492 0.0000000000000000
0.0076007526670038 0.0115577715171966 31800.0000000000000000 0.0050223022917955 0.0074546886612191 0.0000000000000000
0.0075924465767505 0.0115519586885075 31900.0000000000000000 0.0050159694017711 0.0074425977854055 0.0000000000000000
0.0075865189469716 0.0115456889986957 32000.0000000000000000 0.0050118488892524 0.0074306879420575 0.0000000000000000
0.0075818024159801 0.0115396459839417 32100.0000000000000000 0.0050098704840263 0.0074284119394547 0.0000000000000000
0.0075773969318744 0.0115315995788745 32200.0000000000000000 0.0050092464744820 0.0074816051405550 0.0000000000000000
0.0075737004610382 0.0115256799721168 32300.0000000000000000 0.0050046381404492 0.0074277642911041 0.0000000000000000
0.0075688731182077 0.0115205432292255 32400.0000000000000000 0.0050005561524621 0.0074155832580523 0.0000000000000000
0.0075636852596877 0.0115147986690080 32500.0000000000000000 0.0049976183523621 0.0074058438652698 0.0000000000000000
0.0075617390252673 0.0115070813822598 32600.0000000000000000 0.0049964033087000 0.0074107274017360 0.0000000000000000
0.0075563864593969 0.0115022401311045 32700.0000000000000000 0.0049925027287492 0.0074028882608233 0.0000000000000000
0.0075530155567137 0.0114966687260401 32800.0000000000000000 0.0049904019207027 0.0073929864362725 0.0000000000000000
0.0075470246535957 0.0114905594205645 32900.0000000000000000 0.0049880377518451 0.0073901646555267 0.0000000000000000
0.0075479974042574 0.0114922091870129 33000.0000000000000000 0.0049854517322271 0.0073905027080123 0.0000000000000000
0.0075443254887762 0.0114865060146960 33100.0000000000000000 0.0049815024072356 0.0073833697615055 0.0000000000000000
0.0075433603802685 0.0114765975396500 33200.0000000000000000 0.0049830413194892 0.0074012157718227 0.0000000000000000
0.0075405817265285 0.0114780141868073 33300.0000000000000000 0.0049779029665673 0.0073884071032303 0.0000000000000000
0.0075354431134207 0.0114722583923729 33400.0000000000000000 0.0049744763265164 0.0073783459289485 0.0000000000000000
0.0075298551016935 0.0114658803822280 33500.0000000000000000 0.0049717238644648 0.0073701879737687 0.0000000000000000
0.0075268714041593 0.0114557029971880 33600.0000000000000000 0.0049702162907898 0.0073880999418814 0.0000000000000000
0.0075228503678368 0.0114556149763198 33700.0000000000000000 0.0049673820016756 0.0073641113530405 0.0000000000000000
0.0075238098281950 0.0114433401154254 33800.0000000000000000 0.0049662505920918 0.0073973424748774 0.0000000000000000
0.0075178490940300 0.0114478241108943 33900.0000000000000000 0.0049640663421890 0.0073646818099990 0.0000000000000000
0.0075133714598298 0.0114418673569463 34000.0000000000000000 0.0049609324676062 0.0073552654218616 0.0000000000000000
0.0075083106049803 0.0114360387388283 34100.0000000000000000 0.0049585416860389 0.0073479441170822 0.0000000000000000
0.0075116921617311 0.0114349189214885 34200.0000000000000000 0.0049626469012128 0.0073779556135807 0.0000000000000000
0.0075069325411476 0.0114326319754544 34300.0000000000000000 0.0049585192649502 0.0073610327557748 0.0000000000000000
0.0075032049395489 0.0114312332351226 34400.0000000000000000 0.0049554206792453 0.0073502247876770 0.0000000000000000
0.0074990094404748 0.0114280962972297 34500.0000000000000000 0.0049529334776955 0.0073416185741873 0.0000000000000000
0.0074946324821083 0.0114237755214859 34600.0000000000000000 0.0049507481698105 0.0073342538697064 0.0000000000000000
0.0074898410948627 0.0114183330220746 34700.0000000000000000 0.0049487836339273 0.0073275962749996 0.0000000000000000
0.0074846904149255 0.0114122266418562 34800.0000000000000000 0.0049468611991680 0.0073214838559689 0.0000000000000000
0.0074817540703889 0.0114032365301996 34900.0000000000000000 0.0049453985148412 0.0073366101778767 0.0000000000000000
0.0074786991700025 0.0114042883004369 35000.0000000000000000 0.0049432352127445 0.0073170355662658 0.0000000000000000
0.0074746410050073 0.0113978151932699 35100.0000000000000000 0.0049414608821239 0.0073149522807280 0.0000000000000000
0.0074704382675376 0.0113918962253715 35200.0000000000000000 0.0049401884838321 0.0073086917029327 0.0000000000000000
0.0074667634175163 0.0113864360975092 35300.0000000000000000 0.0049387615953400 0.0073060641812806 0.0000000000000000
0.0074735696435744 0.0113851929055486 35400.0000000000000000 0.0049438493758396 0.0073469112664254 0.0000000000000000
0.0074709626003638 0.0113855933355018 35500.0000000000000000 0.0049403320910725 0.0073295314492094 0.0000000000000000
0.0074684074270566 0.0113848763428311 35600.0000000000000000 0.0049373114317325 0.0073188121247800 0.0000000000000000
0.0074654802550285 0.0113826684270028 35700.0000000000000000 0.0049347743678687 0.0073106053010141 0.0000000000000000
0.0074614901301057 0.0113789796534612 35800.0000000000000000 0.0049324372251483 0.0073035646674887 0.0000000000000000
0.0074569810601557 0.0113740175450285 35900.0000000000000000 0.0049303269769826 0.0072971289077523 0.0000000000000000
0.0074519718121946 0.0113685118388476 36000.0000000000000000 0.0049282463612448 0.0072915386346776 0.0000000000000000
0.0074470213095386 0.0113624932999306 36100.0000000000000000 0.0049263086341826 0.0072861279161414 0.0000000000000000
0.0074420413070281 0.0113562233368614 36200.0000000000000000 0.0049245026117755 0.0072806580114517 0.0000000000000000
0.0074300604480551 0.0113415124634754 36300.0000000000000000 0.0049231247659628 0.0072840956514343 0.0000000000000000
0.0074595194779954 0.0113613283905351 36400.0000000000000000 0.0049232584867880 0.0073615890191306 0.0000000000000000
0.0074467336625438 0.0113554603709327 36500.0000000000000000 0.0049270478131924 0.0073327342405730 0.0000000000000000
0.0074475180528907 0.0113608375256100 36600.0000000000000000 0.0049256257210642 0.0073198778297612 0.0000000000000000
0.0074464948229727 0.0113631781541332 36700.0000000000000000 0.0049240829905667 0.0073113196155893 0.0000000000000000
0.0074442068939164 0.0113631257288626 36800.0000000000000000 0.0049227539440605 0.0073044016595400 0.0000000000000000
0.0074411612867413 0.0113614412361281 36900.0000000000000000 0.0049215935947018 0.0072983602713985 0.0000000000000000
0.0074373471723830 0.0113584092992739 37000.0000000000000000 0.0049205543142472 0.0072928522277738 0.0000000000000000
0.0074331634795022 0.0113540960364479 37100.0000000000000000 0.0049195296956133 0.0072873210458341 0.0000000000000000
0.0074289711626019 0.0113494797474403 37200.0000000000000000 0.0049184413867740 0.0072821290109572 0.0000000000000000
0.0074245157574428 0.0113441103325480 37300.0000000000000000 0.0049173733909605 0.0072769984273318 0.0000000000000000
0.0074198448722656 0.0113383265531493 37400.0000000000000000 0.0049162204682419 0.0072719699528305 0.0000000000000000
0.0074150208460988 0.0113320837741706 37500.0000000000000000 0.0049150694813718 0.0072668805510414 0.0000000000000000
0.0074102355460353 0.0113256987073767 37600.0000000000000000 0.0049138190878037 0.0072618748641079 0.0000000000000000
0.0074054557292083 0.0113192953904636 37700.0000000000000000 0.0049124382437052 0.0072569256030605 0.0000000000000000
0.0074006117505146 0.0113124468776197 37800.0000000000000000 0.0049109980248234 0.0072519971076629 0.0000000000000000
0.0073956360705597 0.0113055956061304 37900.0000000000000000 0.0049094877757561 0.0072471807501487 0.0000000000000000
0.0073907946087158 0.0112987889400029 38000.0000000000000000 0.0049079526289289 0.0072423573970740 0.0000000000000000
0.0073961214385702 0.0112902882026814 38100.0000000000000000 0.0049113500157834 0.0072569887798789 0.0000000000000000
0.0073883682470366 0.0112916795133051 38200.0000000000000000 0.0049085431197759 0.0072567942611768 0.0000000000000000
0.0073839406187615 0.0112868036787218 38300.0000000000000000 0.0049061369777523 0.0072479681361400 0.0000000000000000
0.0073798365520356 0.0112822047495247 38400.0000000000000000 0.0049039010941723 0.0072412440073457 0.0000000000000000
0.0073757109570083 0.0112772514342085 38500.0000000000000000 0.0049018909424444 0.0072353066382570 0.0000000000000000
0.0073715177608754 0.0112718998405070 38600.0000000000000000 0.0048999684925043 0.0072297708009493 0.0000000000000000
0.0073670938177252 0.0112660351822119 38700.0000000000000000 0.0048980936821034 0.0072244605227837 0.0000000000000000
0.0073624886911904 0.0112596904327721 38800.0000000000000000 0.0048962698249310 0.0072193431816626 0.0000000000000000
0.0073578380005207 0.0112531797415972 38900.0000000000000000 0.0048944051330709 0.0072142462331668 0.0000000000000000
0.0073581541767741 0.0112508628915313 39000.0000000000000000 0.0048928787659153 0.0072102122817854 0.0000000000000000
0.0073820181654006 0.0112857641988068 39100.0000000000000000 0.0048806027343615 0.0072890514276033 0.0000000000000000
0.0073706285874366 0.0112782664591604 39200.0000000000000000 0.0048973427002202 0.0072216473681970 0.0000000000000000
0.0073705985744808 0.0112754347789795 39300.0000000000000000 0.0048939341064657 0.0072217618400397 0.0000000000000000
0.0073693918333162 0.0112744297136021 39400.0000000000000000 0.0048915610818718 0.0072188309865241 0.0000000000000000
0.0073680565611733 0.0112732038285609 39500.0000000000000000 0.0048898089223213 0.0072159123758062 0.0000000000000000
0.0073657072827234 0.0112712321037782 39600.0000000000000000 0.0048883205312562 0.0072121399974757 0.0000000000000000
0.0073632885361972 0.0112686313518821 39700.0000000000000000 0.0048870312381966 0.0072087290292421 0.0000000000000000
0.0073605277477583 0.0112652865565636 39800.0000000000000000 0.0048859598705897 0.0072052170003907 0.0000000000000000
0.0073575101842392 0.0112616433869522 39900.0000000000000000 0.0048849289180904 0.0072018808070513 0.0000000000000000
0.0073543842629248 0.0112577967578762 40000.0000000000000000 0.0048839539520210 0.0071987096187546 0.0000000000000000
0.0073517363240521 0.0112541048257737 40100.0000000000000000 0.0048829667214209 0.0071960537178839 0.0000000000000000
0.0073494575721067 0.0112506217047534 40200.0000000000000000 0.0048819609022172 0.0071937924587614 0.0000000000000000
0.0073463914577849 0.0112464934820991 40300.0000000000000000 0.0048809529141698 0.0071907581859292 0.0000000000000000
0.0073428062199862 0.0112416649215246 40400.0000000000000000 0.0048799441915680 0.0071874366494524 0.0000000000000000
0.0073392798492206 0.0112369058415724 40500.0000000000000000 0.0048789326628466 0.0071843182789627 0.0000000000000000
0.0073365851311281 0.0112326095934122 40600.0000000000000000 0.0048778569001031 0.0071819903795898 0.0000000000000000
0.0073337817625366 0.0112282205799493 40700.0000000000000000 0.0048767917704693 0.0071793657495834 0.0000000000000000
0.0073306077934073 0.0112235091178988 40800.0000000000000000 0.0048757173828724 0.0071765646617573 0.0000000000000000
0.0073273707644678 0.0112187114236657 40900.0000000000000000 0.0048746257517060 0.0071737396380779 0.0000000000000000
0.0073240494462499 0.0112138280593835 41000.0000000000000000 0.0048734810391698 0.0071707240124011 0.0000000000000000
0.0073202647500804 0.0112083070927401 41100.0000000000000000 0.0048727436350812 0.0071685966814938 0.0000000000000000
0.0073175099080502 0.0112037301874795 41200.0000000000000000 0.0048714826256074 0.0071660025040966 0.0000000000000000
0.0073148174273493 0.0111973216141964 41300.0000000000000000 0.0048709924106986 0.0071671343323990 0.0000000000000000
0.0073121185230194 0.0111939879479011 41400.0000000000000000 0.0048699888790817 0.0071634029635317 0.0000000000000000
0.0073089957448391 0.0111896475377278 41500.0000000000000000 0.0048686643144273 0.0071599238470651 0.0000000000000000
0.0073059028622271 0.0111853100225458 41600.0000000000000000 0.0048673644283094 0.0071566423262946 0.0000000000000000
0.0073033457486534 0.0111793865783626 41700.0000000000000000 0.0048668109837176 0.0071582234478929 0.0000000000000000
0.0073005012739750 0.0111760393008493 41800.0000000000000000 0.0048657313529274 0.0071543466264522 0.0000000000000000
0.0072973483491972 0.0111716860527208 41900.0000000000000000 0.0048643443216924 0.0071507315818120 0.0000000000000000
0.0072942923580093 0.0111674177963616 42000.0000000000000000 0.0048631112999029 0.0071471712005707 0.0000000000000000
0.0072927960214991 0.0111609343930702 42100.0000000000000000 0.0048632269194102 0.0071547185797304 0.0000000000000000
0.0072903961432592 0.0111585429382212 42200.0000000000000000 0.0048622899150637 0.0071498697615427 0.0000000000000000
0.0072872749391040 0.0111545014012856 42300.0000000000000000 0.0048607448438537 0.0071455144385659 0.0000000000000000
0.0072841833888946 0.0111503255046072 42400.0000000000000000 0.0048593300352929 0.0071412617161675 0.0000000000000000
0.0072813593316694 0.0111465235159375 42500.0000000000000000 0.0048580173008117 0.0071375260943581 0.0000000000000000
0.0072784467002095 0.0111425770566016 42600.0000000000000000 0.0048567538999831 0.0071340171205792 0.0000000000000000
0.0072944814698506 0.0111641453608675 42700.0000000000000000 0.0048457351435396 0.0071906098074929 0.0000000000000000
0.0072819477969937 0.0111687150879238 42800.0000000000000000 0.0048661125553955 0.0071319235542789 0.0000000000000000
0.0072833206065155 0.0111549560319553 42900.0000000000000000 0.0048605732301505 0.0071367789188066 0.0000000000000000
0.0072829636718687 0.0111516869967838 43000.0000000000000000 0.0048579502191462 0.0071372103457294 0.0000000000000000
0.0072819123624310 0.0111498915634278 43100.0000000000000000 0.0048562260107999 0.0071357991437162 0.0000000000000000
0.0072806289538743 0.0111483469444265 43200.0000000000000000 0.0048548943502616 0.0071339092326150 0.0000000000000000
0.0072792005408417 0.0111467918397244 43300.0000000000000000 0.0048537622890054 0.0071317955797982 0.0000000000000000
0.0072777030861896 0.0111451230099038 43400.0000000000000000 0.0048527637116527 0.0071296911281180 0.0000000000000000
0.0072760930130584 0.0111433131476346 43500.0000000000000000 0.0048518569619099 0.0071275592944398 0.0000000000000000
0.0072744259217334 0.0111413368580392 43600.0000000000000000 0.0048510051021285 0.0071254495148334 0.0000000000000000
0.0072727019139000 0.0111392430541941 43700.0000000000000000 0.0048501990585905 0.0071233553822402 0.0000000000000000
0.0072709391984615 0.0111370260355064 43800.0000000000000000 0.0048494138293140 0.0071213141787908 0.0000000000000000
0.0072690891148716 0.0111345962137196 43900.0000000000000000 0.0048486545831439 0.0071192655096825 0.0000000000000000
0.0072672089026447 0.0111320964376580 44000.0000000000000000 0.0048479247899330 0.0071172359514761 0.0000000000000000
0.0072652973837795 0.0111295302510762 44100.0000000000000000 0.0048471936445881 0.0071152034940797 0.0000000000000000
0.0072633896582604 0.0111268823668308 44200.0000000000000000 0.0048464575290414 0.0071132221584962 0.0000000000000000
0.0072614283609722 0.0111241634347254 44300.0000000000000000 0.0048457232762509 0.0071112775062778 0.0000000000000000
0.0072594290792948 0.0111213711284039 44400.0000000000000000 0.0048449806256905 0.0071092444529209 0.0000000000000000
0.0072574314684480 0.0111185360111890 44500.0000000000000000 0.0048442121851286 0.0071071813135828 0.0000000000000000
0.0072553744141216 0.0111156500602750 44600.0000000000000000 0.0048434481480675 0.0071052302191244 0.0000000000000000
0.0072532440404391 0.0111126994683313 44700.0000000000000000 0.0048426966755863 0.0071032717968827 0.0000000000000000
0.0072512071078081 0.0111097506668935 44800.0000000000000000 0.0048419589000832 0.0071013536822921 0.0000000000000000
0.0072490969792417 0.0111067331975864 44900.0000000000000000 0.0048412173565093 0.0070994862003359 0.0000000000000000
0.0072470323016848 0.0111037145362883 45000.0000000000000000 0.0048404693425065 0.0070976625889924 0.0000000000000000
0.0072467247354127 0.0111030536701859 45100.0000000000000000 0.0048394569110713 0.0070989212320635 0.0000000000000000
0.0072540470653743 0.0111310765377552 45200.0000000000000000 0.0048447218341220 0.0071119020737549 0.0000000000000000
0.0072491607752527 0.0111227520896847 45300.0000000000000000 0.0048487625945604 0.0070987079220703 0.0000000000000000
0.0072487665621420 0.0111131706998576 45400.0000000000000000 0.0048460539604082 0.0070977007926371 0.0000000000000000
0.0072484480683309 0.0111084231292764 45500.0000000000000000 0.0048436136654026 0.0070981112680343 0.0000000000000000
0.0072476859156864 0.0111057708659354 45600.0000000000000000 0.0048418693454813 0.0070978897024730 0.0000000000000000
0.0072467095423679 0.0111038726387751 45700.0000000000000000 0.0048405795947122 0.0070971236768072 0.0000000000000000
0.0072456135806098 0.0111022390725850 45800.0000000000000000 0.0048395584440621 0.0070960456679422 0.0000000000000000
0.0072444017069058 0.0111006551841159 45900.0000000000000000 0.0048387119345029 0.0070948803215183 0.0000000000000000
0.0072431944107611 0.0110990838799499 46000.0000000000000000 0.0048379768187780 0.0070936206610616 0.0000000000000000
0.0072419312411042 0.0110974860011879 46100.0000000000000000 0.0048373085773593 0.0070923239731941 0.0000000000000000
0.0072406373966826 0.0110958445066448 46200.0000000000000000 0.0048366971255904 0.0070910188511031 0.0000000000000000
0.0072393680267188 0.0110941943560834 46300.0000000000000000 0.0048361201900595 0.0070897201262216 0.0000000000000000
0.0072380502226670 0.0110924973933163 46400.0000000000000000 0.0048355684083127 0.0070884144649295 0.0000000000000000
0.0072367125547409 0.0110907509127479 46500.0000000000000000 0.0048350383060039 0.0070871281477478 0.0000000000000000
0.0072353736913521 0.0110889810478653 46600.0000000000000000 0.0048345210499411 0.0070858536415264 0.0000000000000000
0.0072340720731736 0.0110871989696026 46700.0000000000000000 0.0048340141723351 0.0070845942296759 0.0000000000000000
0.0072327535447964 0.0110853980180529 46800.0000000000000000 0.0048335247536629 0.0070833655338496 0.0000000000000000
0.0072314277082910 0.0110835719770704 46900.0000000000000000 0.0048330510991544 0.0070821317377826 0.0000000000000000
0.0072301161730927 0.0110817281599152 47000.0000000000000000 0.0048325810189871 0.0070809296803889 0.0000000000000000
0.0072287450637799 0.0110798485389394 47100.0000000000000000 0.0048321117888117 0.0070797081029546 0.0000000000000000
0.0072274128989696 0.0110779845071953 47200.0000000000000000 0.0048316447867999 0.0070785208477264 0.0000000000000000
0.0072261091950265 0.0110761352452711 47300.0000000000000000 0.0048311786650058 0.0070773409092955 0.0000000000000000
0.0072247681592874 0.0110742778526819 47400.0000000000000000 0.0048307159248512 0.0070761835959061 0.0000000000000000
0.0072234705508617 0.0110724409951683 47500.0000000000000000 0.0048302575997051 0.0070750210419179 0.0000000000000000
0.0072221523639646 0.0110706094786880 47600.0000000000000000 0.0048298047433246 0.0070739135841793 0.0000000000000000
0.0072208233340609 0.0110687510522315 47700.0000000000000000 0.0048293774755503 0.0070728079347833 0.0000000000000000
0.0072195272198124 0.0110669107849970 47800.0000000000000000 0.0048289569000856 0.0070717181256262 0.0000000000000000
0.0072182259026119 0.0110650791391505 47900.0000000000000000 0.0048285332070661 0.0070706491684072 0.0000000000000000
0.0072169465563794 0.0110632442556970 48000.0000000000000000 0.0048281231728482 0.0070695614614027 0.0000000000000000
0.0072156423651265 0.0110614099819752 48100.0000000000000000 0.0048277132973777 0.0070685006342146 0.0000000000000000
0.0072239690627700 0.0110704889973745 48200.0000000000000000 0.0048233175842438 0.0070903529900899 0.0000000000000000
0.0072295378454029 0.0110907480675088 48300.0000000000000000 0.0048261638863114 0.0071049578131443 0.0000000000000000
0.0072233461114821 0.0110963201320889 48400.0000000000000000 0.0048349345907230 0.0070912602424760 0.0000000000000000
0.0072201876496609 0.0110913173358052 48500.0000000000000000 0.0048377747234756 0.0070819676026694 0.0000000000000000
0.0072187303249576 0.0110849108389624 48600.0000000000000000 0.0048380944400565 0.0070757002469569 0.0000000000000000
0.0072177002285956 0.0110788191630891 48700.0000000000000000 0.0048372016830712 0.0070715492331450 0.0000000000000000
0.0072168411858649 0.0110737003760617 48800.0000000000000000 0.0048357716147637 0.0070688886726934 0.0000000000000000
0.0072160466630048 0.0110696610794548 48900.0000000000000000 0.0048342105066739 0.0070671020333260 0.0000000000000000
0.0072152433599781 0.0110666106133385 49000.0000000000000000 0.0048328575584378 0.0070657366285041 0.0000000000000000
0.0072144784135528 0.0110641704220099 49100.0000000000000000 0.0048316411996926 0.0070645891407421 0.0000000000000000
0.0072137267571193 0.0110620513076475 49200.0000000000000000 0.0048304954423263 0.0070636616484207 0.0000000000000000
0.0072129690611270 0.0110601824691685 49300.0000000000000000 0.0048294240884918 0.0070628901658018 0.0000000000000000
0.0072122172846807 0.0110585406222470 49400.0000000000000000 0.0048284408286960 0.0070622244739632 0.0000000000000000
0.0072114772277061 0.0110570858852452 49500.0000000000000000 0.0048275530773838 0.0070616438940760 0.0000000000000000
0.0072107025963326 0.0110557429859187 49600.0000000000000000 0.0048267598246097 0.0070611007754583 0.0000000000000000
0.0072099429443736 0.0110545100985628 49700.0000000000000000 0.0048260507425510 0.0070605933549971 0.0000000000000000
0.0072092013763417 0.0110533616455632 49800.0000000000000000 0.0048254121435852 0.0070600614777274 0.0000000000000000
0.0072084633842247 0.0110522746898913 49900.0000000000000000 0.0048248422934597 0.0070595625165262 0.0000000000000000
0.0072077720824932 0.0110512661511620 50000.0000000000000000 0.0048243017581671 0.0070590258348357 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/0/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1393.7579136770309560 0.0000000000000000 1369.9865100519984935 23.6631081239877119 0.1082955010447825 0.0000000000000000
100.0000000000000000 1227.5322200670743769 0.8715867521790541 1208.2195095949309689 18.4296802684848231 0.0090620316701671 0.0023814198096866
200.0000000000000000 1079.1883959148465237 1.8279600413745110 1062.0470976223696198 15.2989295031696884 0.0088340170271223 0.0055747309056385
300.0000000000000000 947.5182583439855080 3.0223398312502523 931.4680487101875315 13.0068549553435648 0.0116912560771918 0.0093235911270052
400.0000000000000000 830.6400537794056618 4.3550027816557968 814.9659216141531033 11.2918836635934987 0.0139647411237732 0.0132809788794412
500.0000000000000000 727.0099029375458031 5.6705330241827241 711.2671485063857517 10.0420008305570629 0.0132407127503434 0.0169798636699508
600.0000000000000000 635.0792851314571408 6.8092374843766184 619.0766810120748005 9.1564001597394942 0.0166886155074112 0.0202778597588841
700.0000000000000000 553.6214517673029150 7.6955767937755724 537.3402550378683600 8.5470758574760115 0.0154237110926910 0.0231203670902735
800.0000000000000000 481.5315620340676901 8.3078785736728644 465.0504558675605722 8.1291500396317407 0.0183659825413097 0.0257115706611878
900.0000000000000000 417.8341160696284078 8.6933280239380224 401.2895132789138870 7.8085208105311903 0.0144947499433953 0.0282592063019511
1000.0000000000000000 361.6983740422978144 8.8948109538443028 345.2198870015201919 7.5384037602118310 0.0143742697812335 0.0308980569402355
1100.0000000000000000 312.3257543069983626 8.9156196355532664 296.0642959033597208 7.2941960838282114 0.0183589494604961 0.0332837347966643
1200.0000000000000000 269.0091138281686085 8.7658450230779241 253.1077243898565143 7.0824927295534312 0.0174023545555032 0.0356493311252120
1300.0000000000000000 231.1072633753907439 8.4966195746548259 215.6808638427613687 6.8754740764598035 0.0169924324436720 0.0373134490710859
1400.0000000000000000 198.0720902856830321 8.1739820291342351 183.1913554627546148 6.6527813400627203 0.0152582268531737 0.0387132268782985
1500.0000000000000000 169.3886425363309058 7.8310512399433208 155.0968719431442651 6.4019223134946559 0.0187511828510889 0.0400458568976052
1600.0000000000000000 144.5735201984132061 7.4820893185507167 130.9007268282891800 6.1342478006113881 0.0153111946775930 0.0411450562843406
1700.0000000000000000 123.2992988000084722 7.2328404639336208 110.1424439270925859 5.8603771812882384 0.0216677162159325 0.0419695114781057
1800.0000000000000000 104.9612915878742285 6.8859258050172603 92.4046093223424805 5.5843943135983203 0.0439008861852525 0.0424612607309230
1900.0000000000000000 89.4487573036339825 6.7243427978460248 77.3081001554905498 5.3117474339437285 0.0620296577996672 0.0425372585540042
2000.0000000000000000 75.8722261767682795 6.2587484198174979 64.5021765987330298 5.0534138728498617 0.0155143518416993 0.0423729335261954
2100.0000000000000000 64.6602884087887020 6.0977085886171452 53.6809308212296514 4.8187865203822753 0.0208863058863523 0.0419761726732939
2200.0000000000000000 55.1932389330394670 5.9463476055300823 44.5673415749366697 4.6173362298960683 0.0205962591899113 0.0416172634867377
2300.0000000000000000 47.4354657479611532 5.9373168364610951 36.9543302443430477 4.4522223414339335 0.0502580448103535 0.0413382809127248
2400.0000000000000000 40.7062929018329172 5.7911727717661883 30.5478229931593326 4.3090158217193375 0.0171130920505581 0.0411682231375059
2500.0000000000000000 35.1496870078234380 5.7070748116596128 25.2005892417892170 4.1832046803655025 0.0178298380661295 0.0409884359429749
2600.0000000000000000 30.5244977305875942 5.6287507330963482 20.7481836868119629 4.0813025683736583 0.0254217492161979 0.0408389930894317
2700.0000000000000000 26.6652656641944503 5.5559599836529499 17.0495267656577418 3.9962462020315201 0.0228965261792012 0.0406361866730342
2800.0000000000000000 23.4561755724320626 5.4853660514323792 13.9839683575726088 3.9237656238438547 0.0227471847959075 0.0403283547873119
2900.0000000000000000 20.7729446281477443 5.4112262030942482 11.4492998555394472 3.8545149519153785 0.0180616207936582 0.0398419968050129
3000.0000000000000000 18.5372504887506580 5.3280562394306097 9.3575081664410220 3.7886775238214332 0.0237323882254808 0.0392761708321133
3100.0000000000000000 16.6758329485672832 5.2441954175275827 7.6337329716985831 3.7423546588254117 0.0168881902110122 0.0386617103046935
3200.0000000000000000 15.1437652967358396 5.1714614050952861 6.2175323500672430 3.6985111323950424 0.0181988106497855 0.0380615985284823
3300.0000000000000000 13.8819050105664665 5.1098814993318626 5.0567513987826036 3.6571063716671195 0.0206514099875065 0.0375143307973746
3400.0000000000000000 12.8345209507505764 5.0564858513732762 4.1086415375357026 3.6182725237683702 0.0141432264930693 0.0369778115801584
3500.0000000000000000 12.0064815534857061 5.0232830394331698 3.3365940423784646 3.5817205063238746 0.0284935435055631 0.0363904218446324
3600.0000000000000000 11.4485335484629189 5.1012589718253416 2.7113600674985632 3.5450227158531478 0.0551840211398522 0.0357077721460146
3700.0000000000000000 10.6774471349752975 4.9261518392174111 2.2064033196342678 3.4913263240172365 0.0184888615807319 0.0350767905256508
3800.0000000000000000 10.2211505778201115 4.8998319059230786 1.8002748894222240 3.4595610582642036 0.0272571591169095 0.0342255650936964
3900.0000000000000000 9.7275931364723363 4.7758647629825548 1.4765172675964151 3.4230117944490828 0.0189185711565915 0.0332807402876918
4000.0000000000000000 9.5431167846452194 4.8937029885507668 1.2188140128877565 3.3653334042447591 0.0328813261176454 0.0323850528442916
4100.0000000000000000 8.9598784789611816 4.5933066512700487 1.0122717983204379 3.3009379359545714 0.0218087571702820 0.0315533362458426
4200.0000000000000000 8.7009965443367818 4.5435576662192769 0.8485011828102967 3.2575054368275977 0.0205977234420701 0.0308345350375399
4300.0000000000000000 8.4962094980675520 4.5008400478640533 0.7205621537890134 3.2211487078437546 0.0234850645368649 0.0301735240338641
4400.0000000000000000 8.3629276463019657 4.5037697488519290 0.6205924198895091 3.1817900278422098 0.0270983707528346 0.0296770789654822
4500.0000000000000000 8.6334469118303332 4.8786114718960700 0.5438925293241313 3.1493043235099183 0.0324424111745489 0.0291961759256657
4600.0000000000000000 8.3515163193852651 4.6893648378559316 0.4758753775079263 3.1100389428825879 0.0474006473179958 0.0288365138208247
4700.0000000000000000 7.9634618973836231 4.4068933937360910 0.4256684828941568 3.0877391708053867 0.0146552517821342 0.0285055981658547
4800.0000000000000000 7.7945587457495256 4.2897174687965283 0.3869545811991294 3.0707019912785829 0.0189979644102590 0.0281867400650271
4900.0000000000000000 7.6771726316902029 4.2195742666110316 0.3574623851269915 3.0555966483771586 0.0166256840941795 0.0279136474808412
5000.0000000000000000 7.5792572089810673 4.1545976609859814 0.3357861193915074 3.0426511743227849 0.0185881045897833 0.0276341496910111
5100.0000000000000000 7.5095612617690639 4.1129961603794412 0.3191955669758136 3.0302325537443777 0.0196759647441223 0.0274610159253098
5200.0000000000000000 7.4389175691812834 4.0696611800318241 0.3065113728150604 3.0194236413116951 0.0160754478608576 0.0272459271618468
5300.0000000000000000 7.3871966934015934 4.0369526849327784 0.2969563543520476 3.0088357578828684 0.0173725817934100 0.0270793144404880
5400.0000000000000000 7.3479342438406343 4.0118248440965276 0.2896298465710082 3.0000651686801731 0.0195226732445425 0.0268917112483825
5500.0000000000000000 7.2983364772633612 3.9762172985817523 0.2836786645821469 2.9911492809693208 0.0205321135275051 0.0267591196026369
5600.0000000000000000 7.2613903405046107 3.9517544260718260 0.2786829829519982 2.9841617899898858 0.0201847690758813 0.0266063724150202
5700.0000000000000000 7.2267509289646998 3.9239021694260621 0.2748342842365133 2.9769771416656630 0.0245316179467772 0.0265057156896842
5800.0000000000000000 7.1821402755143957 3.8947687765642707 0.2715257532994457 2.9702497638225984 0.0191755527474441 0.0264204290806373
5900.0000000000000000 7.1604260779988049 3.8804776672706653 0.2678053391866574 2.9647655563005917 0.0210437188479899 0.0263337963929004
6000.0000000000000000 7.1037769430213835 3.8300704217919663 0.2658801517086827 2.9596530234520677 0.0219695319929676 0.0262038140756990
6100.0000000000000000 7.0557260338246506 3.7968276630842528 0.2635761013670413 2.9563915795699565 0.0129277865528339 0.0260029032505660
6200.0000000000000000 7.0207933444198432 3.7590925480133457 0.2611025136492018 2.9558278463055854 0.0190955675290996 0.0256748689226119
6300.0000000000000000 6.9830653373056260 3.7285871258692671 0.2588749291580773 2.9507210075511798 0.0195019978663944 0.0253802768607068
6400.0000000000000000 6.9158045709647240 3.6777526593425325 0.2533207298222874 2.9383378529091502 0.0211664507446595 0.0252268781460949
6500.0000000000000000 6.8689864558086420 3.6490714726911908 0.2506438750135984 2.9241651785288303 0.0199583183589238 0.0251476112160975
6600.0000000000000000 6.9139011056967492 3.7070412764779519 0.2464410963866536 2.9080455074631355 0.0273152531017038 0.0250579722673044
6700.0000000000000000 6.7484489143951878 3.5675891093510419 0.2437390546539374 2.8966029974680763 0.0156174356859172 0.0249003172362156
6800.0000000000000000 6.6119796901670300 3.4486614287864148 0.2394511957376012 2.8833220729120863 0.0159269652541363 0.0246180274767918
6900.0000000000000000 6.3952221263205233 3.2709219108525627 0.2348966415389099 2.8466549970783555 0.0185245351368115 0.0242240417138842
7000.0000000000000000 6.2353988857097988 3.1542439560780977 0.2290503332671942 2.8104371641712396 0.0181584055445450 0.0235090266487217
7100.0000000000000000 6.1413756454306769 3.0825860884831258 0.2252053286150055 2.7955555857878549 0.0151945292327787 0.0228341133119126
7200.0000000000000000 6.0768597652009415 3.0270726359841764 0.2221535035677810 2.7878373411347215 0.0174371794024502 0.0223591051118124
7300.0000000000000000 6.0429754810960699 3.0032461673164343 0.2215237863404055 2.7835086323600451 0.0126519448253065 0.0220449502538779
7400.0000000000000000 6.0644232225906798 3.0178612343758644 0.2202581974978196 2.7809142645269707 0.0235269500934548 0.0218625760965713
7500.0000000000000000 5.9558860177197257 2.9255421674622784 0.2175105187192987 2.7792515947344101 0.0118145814318906 0.0217671553718482
7600.0000000000000000 5.9327551609948799 2.9006249138014808 0.2161003706223308 2.7781451924937870 0.0161560063745416 0.0217286777027401
7700.0000000000000000 5.9004133639175036 2.8725217628777959 0.2146699852530304 2.7773162709268986 0.0141773289052271 0.0217280159545515
7800.0000000000000000 5.8911343642326512 2.8647204258238057 0.2138400458181609 2.7768927452946843 0.0139289049405595 0.0217522423554407
7900.0000000000000000 5.9848477529902944 2.9456304182133826 0.2131390371322705 2.7770333728309340 0.0272609325200999 0.0217839922936067
8000.0000000000000000 5.8462299141849243 2.8206955514863541 0.2117180858669286 2.7771900022363929 0.0147958044655053 0.0218304701297424
8100.0000000000000000 5.8656644214497362 2.8406146193652422 0.2115998650280304 2.7774628935294414 0.0140903224617808 0.0218967210652411
8200.0000000000000000 5.8487210575421065 2.8184154415258549 0.2106376645052178 2.7776854456981157 0.0200110163904747 0.0219714894224426
8300.0000000000000000 5.8455748386315705 2.8183280190360329 0.2094373807275889 2.7779472626439543 0.0178093070698133 0.0220528691541810
8400.0000000000000000 5.7996158461054987 2.7771984387744499 0.2095078199210385 2.7782290093531339 0.0125484917999780 0.0221320862568979
8500.0000000000000000 5.7806096041901567 2.7519546356296738 0.2088768177618579 2.7784134232150004 0.0191439846925781 0.0222207428910461
8600.0000000000000000 5.7749451019450690 2.7504284142610382 0.2080370497031463 2.7787657966077344 0.0154007065486837 0.0223131348244657
8700.0000000000000000 5.7777916373409113 2.7550065113066631 0.2080329995542012 2.7789987365325315 0.0133465773583327 0.0224068125891815
8800.0000000000000000 5.7794224429202519 2.7524018462288513 0.2070277613400738 2.7791086567377867 0.0183841152726314 0.0225000633409081
8900.0000000000000000 5.7395839538486708 2.7148931684237274 0.2059515696206041 2.7791627773139824 0.0169802222174306 0.0225962162729266
9000.0000000000000000 10.4002387644429692 4.7047132636248445 0.2370498716297598 2.7485716234326723 2.6873526455258219 0.0225513602298709
9100.0000000000000000 5.7490527074872757 2.7625315697941799 0.1936033104716306 2.7539731486916605 0.0161986169476020 0.0227460615822025
9200.0000000000000000 5.6764413983319644 2.6957855657026322 0.1918475219796553 2.7525011231579888 0.0135107247415491 0.0227964627501392
9300.0000000000000000 5.6103271326323663 2.6326138987273056 0.1906889404460325 2.7524234443031443 0.0117509435633388 0.0228499055925447
9400.0000000000000000 5.5744957452340813 2.5954755841994341 0.1897141261061541 2.7527910809714546 0.0136120695351295 0.0229028844219080
9500.0000000000000000 5.5419501486385405 2.5632151530108667 0.1887292904762045 2.7529594833091062 0.0140971014832157 0.0229491203591473
9600.0000000000000000 5.5253591517542322 2.5517152041150144 0.1877111152020286 2.7529464339677885 0.0099924992646008 0.0229938992047996
9700.0000000000000000 5.5005253685413962 2.5231429237696092 0.1866349390132659 2.7528232849298311 0.0148911778810161 0.0230330429476735
9800.0000000000000000 5.4715809167425018 2.4944933595597623 0.1855246704159458 2.7525245745287354 0.0159714044197195 0.0230669078183386
9900.0000000000000000 5.4591975545236480 2.4793535893290857 0.1844039685691465 2.7521927775307922 0.0201510066621475 0.0230962124324765
10000.0000000000000000 5.4382517583291321 2.4666925206757386 0.1836259080891616 2.7520656411553812 0.0127477122549876 0.0231199761538632
10100.0000000000000000 5.4426512338435264 2.4702728437669181 0.1826872872679267 2.7519615605837666 0.0146023591295010 0.0231271830954137
10200.0000000000000000 5.4068021459998326 2.4311637838977838 0.1819765278830515 2.7520183176616455 0.0185090870514254 0.0231344295059260
10300.0000000000000000 5.3962218728261604 2.4238817523652765 0.1812440412516705 2.7519244383707133 0.0160291428731600 0.0231424979653388
10400.0000000000000000 5.3885348914062696 2.4155145285119382 0.1805953485692423 2.7519605777084331 0.0173105753071477 0.0231538613095092
10500.0000000000000000 5.3799837639387640 2.4044930861949503 0.1800117617883748 2.7519794819728083 0.0203339602221551 0.0231654737604749
10600.0000000000000000 5.3849834591313765 2.4154444922283593 0.1798396292994495 2.7522522336366917 0.0142699898745816 0.0231771140922939
10700.0000000000000000 5.3842937344343644 2.4149384224695978 0.1785700998664173 2.7518360153732857 0.0157679694746365 0.0231812272504265
10800.0000000000000000 5.3536856403950051 2.3854337583236300 0.1778848971164536 2.7519571265131670 0.0152149842205227 0.0231948742212309
10900.0000000000000000 5.3411583889005261 2.3755715531207846 0.1774022072167868 2.7520433684872585 0.0129332615108437 0.0232079985648535
11000.0000000000000000 5.3695909542068732 2.4038930621075387 0.1769478130489312 2.7520675731415398 0.0134639066825847 0.0232185992262780
11100.0000000000000000 5.4017616545523817 2.4328494520578752 0.1772400504605886 2.7520297606976025 0.0164096544189403 0.0232327369173747
11200.0000000000000000 5.3370417281456364 2.3702857907389934 0.1762478511036005 2.7519208522949743 0.0153448609797098 0.0232423730283593
11300.0000000000000000 5.2984912077755748 2.3348103523355763 0.1744591333141617 2.7521402023746200 0.0138222345848506 0.0232592851663662
11400.0000000000000000 5.2951167306363542 2.3293373686270469 0.1745100801806177 2.7517412542272104 0.0162588203370485 0.0232692072644316
11500.0000000000000000 5.3350919425746017 2.3907041251640249 0.1657979375025706 2.7347017003845595 0.0204835602120413 0.0234046193114047
11600.0000000000000000 5.2436568340573091 2.3102925680305555 0.1657663348488515 2.7321940199967285 0.0119173716067066 0.0234865395744672
11700.0000000000000000 5.2042591648099386 2.2705795419793979 0.1657213556252723 2.7309928472797962 0.0133884650422327 0.0235769548832392
11800.0000000000000000 5.1776335371435760 2.2415245911858031 0.1654292639202242 2.7306362222099607 0.0163915375431403 0.0236519222844481
11900.0000000000000000 5.1556449864695226 2.2222428871781417 0.1648352900466257 2.7302459710497211 0.0146113734990832 0.0237094646959500
12000.0000000000000000 5.1374157654872024 2.2043554223527577 0.1640909212759969 2.7298739076797927 0.0153463331320182 0.0237491810466368
12100.0000000000000000 5.1037975441362935 2.1712836450819171 0.1633190701739743 2.7297476422087317 0.0156750818499784 0.0237721048216923
12200.0000000000000000 5.0858337671292642 2.1563755420796560 0.1624885881521813 2.7297637288171015 0.0134153105197529 0.0237905975605725
12300.0000000000000000 5.0682882496196067 2.1414458044292726 0.1617403564315093 2.7298134736432642 0.0114874304087956 0.0238011847067652
12400.0000000000000000 5.0553959922009097 2.1316658091597200 0.1609873915916719 2.7296113638390600 0.0093240037915215 0.0238074238189372
12500.0000000000000000 5.0404177733071682 2.1093904534819372 0.1602223654504183 2.7293930615323236 0.0175965600580288 0.0238153327844601
12600.0000000000000000 5.0263354377407712 2.0967137259945829 0.1595318595297474 2.7292477560819322 0.0170218987545271 0.0238201973799814
12700.0000000000000000 5.0123426725884794 2.0874072910472052 0.1589292133008182 2.7291800568371762 0.0130049675453274 0.0238211438579533
12800.0000000000000000 4.9956262509871099 2.0733198602474263 0.1580260231044676 2.7289353342123945 0.0115315882982716 0.0238134451245500
12900.0000000000000000 4.9926661602911544 2.0666216720378316 0.1574933927133804 2.7291478867759351 0.0155980953715204 0.0238051133924870
13000.0000000000000000 4.9936654108446765 2.0735946392026814 0.1570140469089276 2.7289769810225750 0.0102841977633723 0.0237955459471206
13100.0000000000000000 5.0363505569122751 2.1114210215791549 0.1569232722146919 2.7292051370659958 0.0150109243591221 0.0237902016933113
13200.0000000000000000 4.9680830137842342 2.0451066873704948 0.1557154287575741 2.7289207687766370 0.0145567195333890 0.0237834093461394
13300.0000000000000000 4.9616755075915506 2.0405988528392371 0.1550432985999772 2.7289055434762295 0.0133444420677467 0.0237833706083586
13400.0000000000000000 4.9604283400868523 2.0365977764495589 0.1545980749685492 2.7286695390699869 0.0167820849938060 0.0237808646049510
13500.0000000000000000 4.9475094823552705 2.0295966205838498 0.1541042603625143 2.7285483560949850 0.0114840410201491 0.0237762042937717
13600.0000000000000000 4.9509226229479442 2.0321659798510288 0.1534919665903193 2.7284311843939233 0.0130585173953035 0.0237749747173689
13700.0000000000000000 4.9590756242513310 2.0400696041362272 0.1526418429958479 2.7284559869719001 0.0141386895643556 0.0237695005829998
13800.0000000000000000 4.9387102166547470 2.0202263549177069 0.1524308987390197 2.7282481659984867 0.0140444853928046 0.0237603116067290
13900.0000000000000000 4.9230257739206271 2.0062164331070993 0.1519633354762934 2.7280525059252723 0.0130354530715098 0.0237580463404526
14000.0000000000000000 6.5011444077403038 3.3760552894553655 0.1575912587244523 2.7283620230132590 0.2153763090875457 0.0237595274596804
14100.0000000000000000 4.9282091939945358 2.0086412730813068 0.1514661685281550 2.7280441484775779 0.0163072139101282 0.0237503899973679
14200.0000000000000000 4.9504306914658391 2.0300592911708484 0.1521338518313227 2.7306496866680856 0.0138254544910933 0.0237624073044883
14300.0000000000000000 6.0877826505447779 3.1141677628193576 0.1553237981277746 2.7383477348199574 0.0561387090475190 0.0238046457301693
14400.0000000000000000 5.4897658090121375 2.5008952107041709 0.1684932933933670 2.7207670203805256 0.0755328534218546 0.0240774311122188
14500.0000000000000000 5.8133579034456506 2.8218433523519160 0.1818776519767555 2.7710504512128424 0.0140706452340782 0.0245158026700591
14600.0000000000000000 6.9401887900672969 3.7689918641327873 0.2215660505620546 2.9026083484027949 0.0214926446115359 0.0255298823581246
14700.0000000000000000 9.1938563091020225 5.6357904714410827 0.3265414995172924 3.1919919900801563 0.0118737398037826 0.0276586082597102
14800.0000000000000000 12.7227169959207753 8.4519264824188625 0.5577411848540627 3.6681957981789273 0.0136925942665194 0.0311609362024026
14900.0000000000000000 16.5301630301331279 11.4118068005037347 0.9012501728267014 4.1660864713964472 0.0158406011513848 0.0351789842548584
15000.0000000000000000 18.1544776599700874 12.6500167039887614 1.1114951021955046 4.3383751804657580 0.0162670797075046 0.0383235936125601
15100.0000000000000000 16.1867259699718495 11.3327294598934643 0.9446600802177043 3.8548298179217264 0.0145003682312150 0.0400062437077418
15200.0000000000000000 12.1924277284657627 8.6282242669721469 0.6141121592961079 2.8952188720608247 0.0150454601412629 0.0398269699954204
15300.0000000000000000 8.2844068579804038 5.9140762973386165 0.3673260168847770 1.9488155976056480 0.0167656228943719 0.0374233232569892
15400.0000000000000000 5.3486112240663539 3.8049615764626150 0.2223345695394749 1.2771021042160076 0.0111306485481929 0.0330823253000639
15500.0000000000000000 3.3913139601367015 2.3598987367810791 0.1423619416508907 0.8475075702991122 0.0134792429455911 0.0280664684600287
15600.0000000000000000 2.1850399462256114 1.4716350867567500 0.0957796789586641 0.5781257434500185 0.0160406855029337 0.0234587515572449
15700.0000000000000000 1.4606165892600520 0.9544104849653413 0.0674141910727969 0.4055265939413693 0.0135707378816581 0.0196945813988866
15800.0000000000000000 1.0349496351208007 0.6643812438875563 0.0492034692335066 0.2917102077986840 0.0129661879930304 0.0166885262080237
15900.0000000000000000 0.7946371302067095 0.5098654791222714 0.0375172557277965 0.2162719843374788 0.0166502066689085 0.0143322043502542
16000.0000000000000000 0.6232171478136050 0.4041701700047564 0.0293165310323983 0.1651875703062054 0.0120491649157202 0.0124937115545248
16100.0000000000000000 0.5214411469881893 0.3372463133798974 0.0236965008618852 0.1292659035890423 0.0202272289814806 0.0110052001758837
16200.0000000000000000 0.4535442789248014 0.3067019459574512 0.0195876874566689 0.1038643416363245 0.0136336796515565 0.0097566242228003
16300.0000000000000000 0.3820685542834813 0.2612565807666279 0.0166943536818295 0.0849317549786711 0.0104817957983037 0.0087040690580491
16400.0000000000000000 0.3106465463412575 0.2063791071150646 0.0143184204995542 0.0712217703102881 0.0108525118174162 0.0078747365989343
16500.0000000000000000 0.2833989834337423 0.1929234016237394 0.0125115725720033 0.0610840543048499 0.0097216943396677 0.0071582605934819
16600.0000000000000000 0.2681025298877633 0.1805686676058368 0.0110642022307481 0.0535862107099648 0.0163219704568508 0.0065614788843629
16700.0000000000000000 0.2323098313599699 0.1575797458366203 0.0098613134212211 0.0477993626432191 0.0110143482799498 0.0060550611789596
16800.0000000000000000 0.2226931317140383 0.1481089902681650 0.0089262059262570 0.0433163979723721 0.0167285667763687 0.0056129707708755
16900.0000000000000000 0.2065106446453273 0.1379318901660710 0.0081945166081765 0.0395761082535303 0.0155601441109929 0.0052479855065567
17000.0000000000000000 0.1994718399670078 0.1375512529209320 0.0075466707002919 0.0368962628741294 0.0125419087923061 0.0049357446793484
17100.0000000000000000 0.1895935761902391 0.1271285922353032 0.0069806617512436 0.0347792607455709 0.0160385686926241 0.0046664927654973
17200.0000000000000000 0.1759026929018631 0.1211241638707142 0.0064986655861024 0.0330446493886414 0.0108267289275320 0.0044084851288732
17300.0000000000000000 0.1836190013711457 0.1277053768061497 0.0061116408204115 0.0314938959460515 0.0141019741798977 0.0042061136186353
17400.0000000000000000 0.1600484475983823 0.1119090131335851 0.0057708074933561 0.0299998012441263 0.0083439112819184 0.0040249144453964
17500.0000000000000000 0.1568094721875069 0.1019943776998853 0.0054973511397622 0.0286930117513981 0.0167750544010953 0.0038496771953660
17600.0000000000000000 0.1515000798218174 0.1030196502136479 0.0052517901518604 0.0277495643063259 0.0117905189079970 0.0036885562419862
17700.0000000000000000 0.2135413405229093 0.1676541115525876 0.0050346614193309 0.0269511325301212 0.0103485470571937 0.0035528879636758
17800.0000000000000000 0.1546826705290331 0.1038259454900706 0.0048542164304150 0.0262532401514427 0.0163195158222927 0.0034297526348120
17900.0000000000000000 0.1672527268009133 0.1183062423647329 0.0046402449081957 0.0256135421581395 0.0153755756368242 0.0033171217330210
18000.0000000000000000 0.1398498948877378 0.0916563822857158 0.0043999421206605 0.0249006544821120 0.0156534506981528 0.0032394653010966
18100.0000000000000000 0.1235337279265763 0.0808031312567190 0.0043549863309049 0.0244851411082381 0.0107450014988269 0.0031454677318874
18200.0000000000000000 0.2271341069390143 0.1675530000573922 0.0043506056311272 0.0240149462698401 0.0281477072297068 0.0030678477509479
18300.0000000000000000 0.1218151684416692 0.0784410946267889 0.0041390237187595 0.0235183674024472 0.0127238048562429 0.0029928778374307
18400.0000000000000000 0.3382203103898320 0.2619128223621883 0.0037976083961060 0.0229183200934114 0.0466580021328170 0.0029335574053092
18500.0000000000000000 0.1235660806915073 0.0826506327178690 0.0038839090905076 0.0221675272958968 0.0119938430597826 0.0028701685274514
18600.0000000000000000 0.1193670013672006 0.0731781985527881 0.0038215915166992 0.0213932457098527 0.0181632456329030 0.0028107199549576
18700.0000000000000000 0.1154894042735563 0.0681280138932164 0.0037238977115582 0.0204593868319184 0.0204189777446672 0.0027591280921962
18800.0000000000000000 0.1068339718752974 0.0688308096453505 0.0036340711292390 0.0196790879625337 0.0119764095907189 0.0027135935474554
18900.0000000000000000 0.1159749303808461 0.0722472089129030 0.0035117897827165 0.0189104678413535 0.0186347962061500 0.0026706676377230
19000.0000000000000000 0.1039968324439962 0.0663464406636224 0.0034366326027669 0.0182206354697883 0.0133672189820113 0.0026259047258073
19100.0000000000000000 0.1323321498548634 0.0896476148279499 0.0032911806478712 0.0176096300387752 0.0192061880138850 0.0025775363263820
19200.0000000000000000 0.0963180556069431 0.0589412867123326 0.0032708272677720 0.0170252667073179 0.0145439027270719 0.0025367721924487
19300.0000000000000000 0.0999931630626911 0.0630600972283810 0.0031974794598934 0.0164967990444703 0.0147397233285044 0.0024990640014421
19400.0000000000000000 0.1004192161814563 0.0680348550695861 0.0031206397955648 0.0159572758014570 0.0108422859987941 0.0024641595160542
19500.0000000000000000 0.1058732669959059 0.0705998612552459 0.0030522194898427 0.0153401294858348 0.0144490010352163 0.0024320557297663
19600.0000000000000000 0.1171027366651763 0.0812605534041479 0.0029565627987550 0.0146192754007252 0.0158671376389609 0.0023992074225872
19700.0000000000000000 0.0904910910978911 0.0611552562618000 0.0029311352589038 0.0139001027887394 0.0101366232553017 0.0023679735331463
19800.0000000000000000 0.1065631236103092 0.0742892137566072 0.0028533981129330 0.0132669781979372 0.0138158027954269 0.0023377307474050
19900.0000000000000000 0.1068078088442740 0.0774099904226285 0.0027962000966062 0.0127051375159655 0.0115889275541324 0.0023075532549413
20000.0000000000000000 0.0838237712335706 0.0531153386566830 0.0027523143757850 0.0122091073369192 0.0134719550762258 0.0022750557879576
20100.0000000000000000 0.0798569490216514 0.0516094461825680 0.0027255024840100 0.0118104953862734 0.0114640201263645 0.0022474848424355
20200.0000000000000000 0.0688294607508270 0.0440330954187841 0.0026857718226832 0.0115320552666059 0.0083660122833375 0.0022125259594164
20300.0000000000000000 0.0707824997940179 0.0458169515316167 0.0026270673134613 0.0112264340239533 0.0089311943721182 0.0021808525528684
20400.0000000000000000 0.0725176994975543 0.0479043393075941 0.0025703251832317 0.0109339161007583 0.0089589006405229 0.0021502182654474
20500.0000000000000000 0.0755014217908557 0.0518667723240947 0.0025254729119097 0.0106622771742685 0.0083164988941391 0.0021304004864437
20600.0000000000000000 0.0620502320414146 0.0400955550422929 0.0025199198910094 0.0106002521795202 0.0067296494334951 0.0021048554950970
20700.0000000000000000 0.0607339223110886 0.0383761066008664 0.0024800244809601 0.0104651438687647 0.0073347198788932 0.0020779274816042
20800.0000000000000000 0.0588045844349013 0.0366357375640650 0.0024464355528059 0.0100909373388763 0.0075770654408689 0.0020544085382852
20900.0000000000000000 0.0557045293664214 0.0356998710361185 0.0024000910961848 0.0094112650206816 0.0061595888922684 0.0020337133211681
21000.0000000000000000 0.0538741419560661 0.0352741075821222 0.0023639291488161 0.0088890806516109 0.0053370860397139 0.0020099385338030
21100.0000000000000000 0.0642369190960871 0.0461070947487932 0.0023312727973375 0.0084998254965247 0.0053121230860302 0.0019866029674015
21200.0000000000000000 0.1450976338942147 0.1159938359465748 0.0024563879162610 0.0081423254882675 0.0165329326283112 0.0019721519148002
21300.0000000000000000 0.0588030547000017 0.0414979829187314 0.0022701428255064 0.0077579260363059 0.0053171478052566 0.0019598551142014
21400.0000000000000000 0.0532691579146417 0.0371736313427594 0.0022546508112539 0.0071299482729693 0.0047674181123601 0.0019435093752990
21500.0000000000000000 0.0480016009278830 0.0311706982250722 0.0022433650205099 0.0067296760804903 0.0059329212888556 0.0019249403129550
21600.0000000000000000 0.0485446374862575 0.0314893963128068 0.0022228777011470 0.0064695316615198 0.0064526391891271 0.0019101926216568
21700.0000000000000000 0.1783293097577328 0.1532380918091455 0.0022183521388915 0.0062589595299018 0.0147205028504797 0.0018934034293143
21800.0000000000000000 0.0493057600983467 0.0316305019753146 0.0021650000096177 0.0060577852615138 0.0075678710962672 0.0018846017556334
21900.0000000000000000 0.0445277699840380 0.0287498588302178 0.0021485402075558 0.0057907668366256 0.0059688039385681 0.0018698001710706
22000.0000000000000000 0.0426844051645762 0.0284694577104037 0.0021196594595825 0.0056111121118938 0.0046275631626304 0.0018566127200657
22100.0000000000000000 0.0559400579203499 0.0407082774663599 0.0021261011215086 0.0054630969568353 0.0057939070718710 0.0018486753037750
22200.0000000000000000 0.0447865055490628 0.0304441563752905 0.0020847628011470 0.0053927698945214 0.0050263853314820 0.0018384311466218
22300.0000000000000000 0.0417679862939834 0.0278110649962104 0.0020638883299347 0.0053127105499363 0.0047531267034401 0.0018271957144618
22400.0000000000000000 0.1311838750705896 0.1147260718459353 0.0020591223227404 0.0051965753279204 0.0073835871387591 0.0018185184352345
22500.0000000000000000 0.0411790357354934 0.0269586136836793 0.0019998831337044 0.0051076203928091 0.0053059676151772 0.0018069509101234
22600.0000000000000000 0.0409908126657812 0.0264410898104952 0.0019945897554168 0.0050473616162473 0.0057091422101049 0.0017986292735170
22700.0000000000000000 0.0393748938552446 0.0258723671627644 0.0019797813461875 0.0049974568909198 0.0047357638116322 0.0017895246437407
22800.0000000000000000 0.0388283168927321 0.0256874729264841 0.0019580730744283 0.0049510287670711 0.0044516909930198 0.0017800511317287
22900.0000000000000000 0.0404041946370836 0.0267332988527596 0.0019658489763309 0.0049148286056411 0.0050160141283872 0.0017742040739648
23000.0000000000000000 0.0390326829074870 0.0261699638700397 0.0019289320963576 0.0048671076720194 0.0042987584935270 0.0017679207755433
23100.0000000000000000 0.0387343704466466 0.0260936997464330 0.0019242468530806 0.0048300060314514 0.0041247323027041 0.0017616855129775
23200.0000000000000000 0.0370785727963603 0.0243891578091956 0.0018897732552942 0.0047863528282971 0.0042593801853652 0.0017539087182083
23300.0000000000000000 0.0436948300255381 0.0297681640958351 0.0018923072953837 0.0047524117473953 0.0055338912570920 0.0017480556298320
23400.0000000000000000 0.0368045589285309 0.0243486517579221 0.0018594120090165 0.0047146761194979 0.0041387289376082 0.0017430901044861
23500.0000000000000000 0.0369875702028963 0.0241276118831032 0.0018482312347408 0.0046767795987540 0.0045958983088149 0.0017390491774832
23600.0000000000000000 0.0384808054519494 0.0254846594809433 0.0018309568746928 0.0046376966260949 0.0047931530225714 0.0017343394476470
23700.0000000000000000 0.0358890472342043 0.0237548997249341 0.0018205943441533 0.0045965413583830 0.0039859008233715 0.0017311109833624
23800.0000000000000000 0.0383266080924848 0.0261541657541345 0.0018254668598928 0.0045557248752113 0.0040657494929875 0.0017255011102588
23900.0000000000000000 0.0344804626917351 0.0225913608820745 0.0017836665731345 0.0045173031507964 0.0038674684030883 0.0017206636826414
24000.0000000000000000 0.0350695091979713 0.0229071398203238 0.0017822876364280 0.0044832276114883 0.0041811029720632 0.0017157511576679
24100.0000000000000000 0.0347936958250332 0.0227935331085546 0.0017844104866514 0.0044431399293102 0.0040620014489171 0.0017106108516000
24200.0000000000000000 0.0390808374795378 0.0269390110037232 0.0017500285864217 0.0044064274661501 0.0042783598495102 0.0017070105737328
24300.0000000000000000 0.0331819150746404 0.0215230412667708 0.0017233177938922 0.0043717185271324 0.0038610736018787 0.0017027638849663
24400.0000000000000000 0.0345821905562474 0.0227319488394052 0.0017202927847503 0.0043356857699712 0.0040957888607062 0.0016984743014145
24500.0000000000000000 0.0390458225192090 0.0274273759939525 0.0017149915765268 0.0043006988049538 0.0039092801414382 0.0016934760023376
24600.0000000000000000 0.0381364830919482 0.0265886496950378 0.0017096618837595 0.0042662988052127 0.0038829793620302 0.0016888933459080
24700.0000000000000000 0.0319899723285608 0.0206954127204570 0.0016735455643158 0.0042292436036028 0.0037087875489213 0.0016829828912640
24800.0000000000000000 0.0323118319143674 0.0210311956650046 0.0016704111638979 0.0041951275159386 0.0037366061010552 0.0016784914684711
24900.0000000000000000 0.0317650217334600 0.0208929540311313 0.0016561405926763 0.0041481432332976 0.0033941172489502 0.0016736666274046
25000.0000000000000000 0.0307527285165549 0.0198882698795983 0.0016450358458773 0.0041428582887122 0.0034062064898577 0.0016703580125094
25100.0000000000000000 0.0322072187060609 0.0210983230612301 0.0016270109059490 0.0041040259148042 0.0037105431516336 0.0016673156724440
25200.0000000000000000 0.0324191143389977 0.0209087173825356 0.0016171438773624 0.0040826676434427 0.0041463962398537 0.0016641891958032
25300.0000000000000000 0.0321614987758181 0.0213324590801883 0.0016115128928869 0.0040387978769011 0.0035201266065844 0.0016586023192574
25400.0000000000000000 0.0301573797216684 0.0193339211986733 0.0015943986140978 0.0039979919975351 0.0035751785056956 0.0016558894056664
25500.0000000000000000 0.0312413493904528 0.0203625231193727 0.0016104156935235 0.0039680237854186 0.0036486463982339 0.0016517403939041
25600.0000000000000000 0.0313283003326467 0.0206399630643823 0.0015833622871500 0.0039379082673802 0.0035167028295442 0.0016503638841899
25700.0000000000000000 0.0307900488689250 0.0200594133927480 0.0015944500982571 0.0039090330378076 0.0035796406692578 0.0016475116708545
25800.0000000000000000 0.0306605413236390 0.0198999441675987 0.0015810013572056 0.0038782139605034 0.0036568631510256 0.0016445186873057
25900.0000000000000000 0.0298033353034991 0.0191337329317206 0.0015807913215323 0.0038387277775281 0.0036078476084085 0.0016422356643096
26000.0000000000000000 0.0302186222256794 0.0198112703494391 0.0015500820439488 0.0038005933365107 0.0034148413717417 0.0016418351240391
26100.0000000000000000 0.0315980140551522 0.0211340833065136 0.0015507916670097 0.0037670960709607 0.0035062695624836 0.0016397734481846
26200.0000000000000000 0.0288212732445184 0.0185372036629265 0.0015404325544448 0.0037398233953085 0.0033657887719821 0.0016380248598564
26300.0000000000000000 0.0283133007099932 0.0179953925757819 0.0015308779131187 0.0037121192541240 0.0034391311957014 0.0016357797712672
26400.0000000000000000 0.0279940340124844 0.0177583741977028 0.0015108417020700 0.0036816153389016 0.0034085538694388 0.0016346489043713
26500.0000000000000000 0.0278205220777212 0.0175518619279442 0.0014972881749275 0.0036466744867028 0.0034912984824354 0.0016333990057114
26600.0000000000000000 0.0275664451402022 0.0173982953661051 0.0014886906055632 0.0036175241683352 0.0034301822175225 0.0016317527826763
26700.0000000000000000 0.0274205701082650 0.0173044802825683 0.0014796933463752 0.0035925664996483 0.0034135521246304 0.0016302778550428
26800.0000000000000000 0.0277605930861616 0.0175007058178459 0.0014829918658087 0.0035679710698118 0.0035801826414074 0.0016287416912878
26900.0000000000000000 0.0271517111484426 0.0171348624787126 0.0014668276988297 0.0035417483831891 0.0033809194394425 0.0016273531482687
27000.0000000000000000 0.0283441840706000 0.0182270364674623 0.0014572215887907 0.0035393226565604 0.0034880478658804 0.0016325554919062
27100.0000000000000000 0.0268168547830565 0.0168016992510587 0.0014502926357688 0.0034993059889415 0.0034418308791268 0.0016237260281607
27200.0000000000000000 0.0266525407127595 0.0166572535494817 0.0014396909220494 0.0034720366245890 0.0034627261833448 0.0016208334332946
27300.0000000000000000 0.0266350859481648 0.0166329453165960 0.0014344706632191 0.0034493345287640 0.0034992642856824 0.0016190711539033
27400.0000000000000000 0.0274930413385398 0.0175957434606668 0.0014312607014546 0.0034287927937545 0.0034196834485278 0.0016175609341361
27500.0000000000000000 0.0265078863760360 0.0165813997630826 0.0014284232051610 0.0034083240668926 0.0034738627909179 0.0016158765499820
27600.0000000000000000 0.0263080683925278 0.0164083825467052 0.0014153673393070 0.0033864426416579 0.0034838845097531 0.0016139913551047
27700.0000000000000000 0.0258537728151805 0.0161536184092763 0.0014087439692097 0.0033697711280655 0.0033093794385382 0.0016122598700909
27800.0000000000000000 0.0257326027469936 0.0160960900445123 0.0013993285327119 0.0033493049944389 0.0032768305799875 0.0016110485953430
27900.0000000000000000 0.0256123540660735 0.0159481715794014 0.0013928698225387 0.0033305458533273 0.0033314786826286 0.0016092881281774
28000.0000000000000000 0.0254561026120002 0.0158556711473342 0.0013881204546779 0.0033113650899368 0.0032933311082268 0.0016076148118244
28100.0000000000000000 0.0259041946827527 0.0162340156867870 0.0013955845853811 0.0032932753234036 0.0033754890536208 0.0016058300335602
28200.0000000000000000 0.0254532538602425 0.0157383213046877 0.0013775597513459 0.0032774595783144 0.0034556697768027 0.0016042434490919
28300.0000000000000000 0.0262485129102527 0.0167124424682296 0.0013806566031274 0.0032595419603191 0.0032933851627721 0.0016024867158045
28400.0000000000000000 0.0251695179269178 0.0155927380762257 0.0013695000547326 0.0032440255843462 0.0033622530438132 0.0016010011678001
28500.0000000000000000 0.0254646152070275 0.0159093464065027 0.0013718008543318 0.0032252840826947 0.0033590752791718 0.0015991085843265
28600.0000000000000000 0.0249270701748616 0.0154315493806256 0.0013562633057565 0.0032103205354409 0.0033313272185554 0.0015976097344833
28700.0000000000000000 0.0247797506111927 0.0153152663948807 0.0013480883713002 0.0031928387213800 0.0033279444819169 0.0015956126417148
28800.0000000000000000 0.0249084274595279 0.0154904942168301 0.0013617637080907 0.0031774476934553 0.0032852682325384 0.0015934536086134
28900.0000000000000000 0.0245412049322045 0.0151766099198608 0.0013397755279052 0.0031591516578078 0.0032739054048948 0.0015917624217360
29000.0000000000000000 0.0245247293673423 0.0151693130621022 0.0013390324288498 0.0031447809227114 0.0032820513812548 0.0015895515724240
29100.0000000000000000 0.0245822359608882 0.0152232693197385 0.0013446534701206 0.0031339683313134 0.0032925229574816 0.0015878218822341
29200.0000000000000000 0.0249688834381437 0.0156532142199015 0.0013349346239653 0.0031204279541720 0.0032743922304157 0.0015859144096893
29300.0000000000000000 0.0280329415337706 0.0183559592668418 0.0013909250199385 0.0031117823997592 0.0035906009197092 0.0015836739275219
29400.0000000000000000 0.0241882297230160 0.0149470306021774 0.0013246026951203 0.0030982479265376 0.0032354665052298 0.0015828819939509
29500.0000000000000000 0.0241478385295891 0.0148959342367323 0.0013208537885529 0.0030864810200571 0.0032629148962755 0.0015816545879713
29600.0000000000000000 0.0241035076210139 0.0148374683148172 0.0013177987634614 0.0030748859882069 0.0032929529043204 0.0015804016502080
29700.0000000000000000 0.0240474269208059 0.0148349822420461 0.0013187950697146 0.0030638585985371 0.0032508048622273 0.0015789861482807
29800.0000000000000000 0.0253193293975353 0.0160043590074184 0.0013424430229269 0.0030537050968466 0.0033413968473499 0.0015774254229935
29900.0000000000000000 0.0238834881776011 0.0147067077934693 0.0013083862743736 0.0030443522765478 0.0032476177531934 0.0015764240800169
30000.0000000000000000 0.0238385341577535 0.0146917427480265 0.0013095696093864 0.0030359102109783 0.0032260720583265 0.0015752395310357
30100.0000000000000000 0.0251499408249620 0.0159045693694898 0.0013089516019345 0.0030269675584247 0.0033352698986853 0.0015741823964276
30200.0000000000000000 0.0236988412538416 0.0145751699552911 0.0012978701234171 0.0030135789056806 0.0032393738976982 0.0015728483717546
30300.0000000000000000 0.0236649114596162 0.0145719896575814 0.0012974465946189 0.0029907504417470 0.0032329342154421 0.0015717905502268
30400.0000000000000000 0.0236132256836944 0.0145344193533254 0.0012972130828843 0.0029812526896304 0.0032293074754748 0.0015710330823795
30500.0000000000000000 0.0235334501314300 0.0144749840590231 0.0012896022385760 0.0029712272590035 0.0032275827606021 0.0015700538142254
30600.0000000000000000 0.0235373681787216 0.0144626657431240 0.0012888398607786 0.0029638038828762 0.0032528112361732 0.0015692474557696
30700.0000000000000000 0.0314696788556748 0.0215588422395042 0.0013541110219032 0.0029636259305127 0.0040236351978004 0.0015694644659544
30800.0000000000000000 0.0235899356653472 0.0145183793651100 0.0012941935496653 0.0029501726067842 0.0032591449969120 0.0015680451468756
30900.0000000000000000 0.0234501132851672 0.0144101599760040 0.0012851295691437 0.0029412393804780 0.0032461127004287 0.0015674716591128
31000.0000000000000000 0.0233643606039272 0.0143486190035814 0.0012787760035544 0.0029326506470974 0.0032372705704932 0.0015670443792008
31100.0000000000000000 0.0232778900594638 0.0142975002539057 0.0012731090357170 0.0029245223551385 0.0032161890580033 0.0015665693566994
31200.0000000000000000 0.0232737352230541 0.0142812250785465 0.0012741206116202 0.0029180752131853 0.0032341662202086 0.0015661480994935
31300.0000000000000000 0.0234381040904768 0.0144585583502156 0.0012724654071325 0.0029102908477420 0.0032311088847624 0.0015656806006244
31400.0000000000000000 0.0297060683520719 0.0204790777921408 0.0012963292637897 0.0029002382010495 0.0034650760171757 0.0015653470779163
31500.0000000000000000 0.0231772026462556 0.0142208007325864 0.0012704614369633 0.0028978496559246 0.0032236407805467 0.0015644500402347
31600.0000000000000000 0.0230991691659480 0.0141587074172999 0.0012645665795671 0.0028916621766189 0.0032200930516835 0.0015641399407786
31700.0000000000000000 0.0230868875263797 0.0141455286492721 0.0012652804289347 0.0028864650979158 0.0032258933919001 0.0015637199583569
31800.0000000000000000 0.0315299557653815 0.0223989013668005 0.0012917955567719 0.0028797853209168 0.0033957137992754 0.0015637597216169
31900.0000000000000000 0.0230551945363974 0.0141153077421144 0.0012678166140456 0.0028763585013480 0.0032329113334696 0.0015628003454198
32000.0000000000000000 0.0229951899594265 0.0140679031993179 0.0012618633623197 0.0028703267404694 0.0032326166091804 0.0015624800481391
32100.0000000000000000 0.0229526505808553 0.0140498974981879 0.0012630701350082 0.0028664328902111 0.0032110861676626 0.0015621638897856
32200.0000000000000000 0.0304635602459258 0.0212580171802578 0.0013039361249026 0.0028536815742579 0.0034858526379485 0.0015620727285591
32300.0000000000000000 0.0229722898021903 0.0140644491123231 0.0012661969230948 0.0028583735753859 0.0032218810377673 0.0015613891536191
32400.0000000000000000 0.0229090747555000 0.0140062753689060 0.0012596743464345 0.0028528859346352 0.0032291442057868 0.0015610948997375
32500.0000000000000000 0.0372142328243076 0.0282721939247752 0.0012553505269836 0.0028473080330853 0.0032784855534655 0.0015608947859980
32600.0000000000000000 0.0230924625771368 0.0141900521925995 0.0012600659827535 0.0028454624943796 0.0032364945891413 0.0015603873182629
32700.0000000000000000 0.0228345810785893 0.0139566398902088 0.0012565340358696 0.0028402404572513 0.0032210330554753 0.0015601336397844
32800.0000000000000000 0.0253043230648220 0.0164069010175742 0.0012533763879536 0.0028356677789399 0.0032483702876277 0.0015600075927265
32900.0000000000000000 0.0227703937681078 0.0139051824961381 0.0012519984432035 0.0028321560030802 0.0032214620147005 0.0015595948109854
33000.0000000000000000 0.0229424280627077 0.0140541387213632 0.0012549181505314 0.0028332939801001 0.0032406546213208 0.0015594225893921
33100.0000000000000000 0.0227227184898871 0.0138676352766471 0.0012485295549412 0.0028284764419429 0.0032187515789205 0.0015593256374353
33200.0000000000000000 0.0302134618293873 0.0212727266627614 0.0012657208853487 0.0028272451780804 0.0032886826903530 0.0015590864128438
33300.0000000000000000 0.0227481449581862 0.0138882926832189 0.0012539977516665 0.0028249741053055 0.0032222082228535 0.0015586721951418
33400.0000000000000000 0.0226904173326381 0.0138439702254946 0.0012484946765333 0.0028211211469502 0.0032184691015228 0.0015583621821373
33500.0000000000000000 0.0226527894096684 0.0138121098844680 0.0012442850856442 0.0028166136462116 0.0032216984168676 0.0015580823764770
33600.0000000000000000 0.0246438377686281 0.0157387507448889 0.0012589263072131 0.0028106095075977 0.0032775750073384 0.0015579762015900
33700.0000000000000000 0.0226197978138603 0.0137863758800144 0.0012437519287626 0.0028105766973493 0.0032216986014638 0.0015573947062701
33800.0000000000000000 0.0328095041776266 0.0237518701452438 0.0012732969117948 0.0028061959328098 0.0034211794088451 0.0015569617789332
33900.0000000000000000 0.0226364753444175 0.0137932828992988 0.0012473531862351 0.0028058245440000 0.0032333081758621 0.0015567065390215
34000.0000000000000000 0.0225761244003817 0.0137502583878342 0.0012413250174154 0.0028023756693146 0.0032258310713705 0.0015563342544469
34100.0000000000000000 0.0225393352156006 0.0137221117985548 0.0012376415258540 0.0027983121304302 0.0032252436721908 0.0015560260885708
34200.0000000000000000 0.0227352258331268 0.0138755793347831 0.0012603692344585 0.0028029049944559 0.0032404238515330 0.0015559484178963
34300.0000000000000000 0.0226181967653456 0.0137887138024311 0.0012488788609756 0.0027994472077507 0.0032256002761919 0.0015555566179962
34400.0000000000000000 0.0225630600577809 0.0137452499007363 0.0012437793217175 0.0027954153451060 0.0032233582814015 0.0015552572088195
34500.0000000000000000 0.0225228381890295 0.0137136307624409 0.0012397152815737 0.0027912764250648 0.0032232200422413 0.0015549956777088
34600.0000000000000000 0.0224947398640060 0.0136872405690691 0.0012364977489074 0.0027872070801551 0.0032290862011482 0.0015547082647261
34700.0000000000000000 0.0224652926607190 0.0136637822786038 0.0012338698391264 0.0027829671630982 0.0032302404237376 0.0015544329561529
34800.0000000000000000 0.0224359001973848 0.0136431806633545 0.0012307951839192 0.0027787753558248 0.0032289726022367 0.0015541763920495
34900.0000000000000000 0.0239584808339968 0.0151304075581459 0.0012440783999933 0.0027725296874730 0.0032575275338310 0.0015539376545536
35000.0000000000000000 0.0224029760926171 0.0136201647486730 0.0012307242514120 0.0027732388208838 0.0032253237614875 0.0015535245101608
35100.0000000000000000 0.0223987885558923 0.0136143025476721 0.0012312356355717 0.0027698632544662 0.0032301884035275 0.0015531987146548
35200.0000000000000000 0.0223602901004739 0.0135868879388075 0.0012275475523565 0.0027668091450959 0.0032260648236665 0.0015529806405475
35300.0000000000000000 0.0223411142966375 0.0135710879065402 0.0012268205324216 0.0027642985354914 0.0032261966716853 0.0015527106504990
35400.0000000000000000 0.0225917778536238 0.0137678256596761 0.0012533198715680 0.0027703504458253 0.0032474907271774 0.0015527911493770
35500.0000000000000000 0.0224819909978713 0.0136887379146138 0.0012417179629166 0.0027670753496448 0.0032320965703286 0.0015523632003675
35600.0000000000000000 0.0224239840553280 0.0136421830698769 0.0012362256953571 0.0027638822828042 0.0032296393287368 0.0015520536785530
35700.0000000000000000 0.0223808174733859 0.0136048980753554 0.0012325684350194 0.0027624256052806 0.0032289487105830 0.0015519766471475
35800.0000000000000000 0.0223450462827576 0.0135721414970476 0.0012294229625485 0.0027615738836136 0.0032299302850525 0.0015519776544954
35900.0000000000000000 0.0223153575546297 0.0135464612848672 0.0012266130694019 0.0027587681914209 0.0032316725514924 0.0015518424574473
36000.0000000000000000 0.0222853032084090 0.0135236222306996 0.0012240733373957 0.0027554463401833 0.0032304688704572 0.0015516924296732
36100.0000000000000000 0.0222602531145408 0.0135029939762278 0.0012216980451732 0.0027519069214300 0.0032320675208629 0.0015515866508470
36200.0000000000000000 0.0222343597271560 0.0134835851101692 0.0012193554067150 0.0027482640951989 0.0032316963387668 0.0015514587763061
36300.0000000000000000 0.0228914460565015 0.0141231869408077 0.0012177790768816 0.0027382208881948 0.0032612002858748 0.0015510588647425
36400.0000000000000000 0.0278540597646723 0.0182435877404253 0.0012809053906096 0.0027515959031105 0.0040269797180104 0.0015509910125165
36500.0000000000000000 0.0227945647567588 0.0139667099742514 0.0012508052879382 0.0027499050944291 0.0032759759290597 0.0015511684710803
36600.0000000000000000 0.0226276384033375 0.0138182866853450 0.0012423353381076 0.0027491826422837 0.0032668136748966 0.0015510200627046
36700.0000000000000000 0.0225238035909429 0.0137239579800009 0.0012380293294287 0.0027474121260319 0.0032634904445971 0.0015509137108843
36800.0000000000000000 0.0224495324785417 0.0136583298205720 0.0012346414437361 0.0027453083299535 0.0032604132101004 0.0015508396741797
36900.0000000000000000 0.0223898121024473 0.0136074995397381 0.0012317612211037 0.0027427779877215 0.0032570115143669 0.0015507618395170
37000.0000000000000000 0.0223431387900991 0.0135669625125721 0.0012288916239851 0.0027401597384760 0.0032564319587776 0.0015506929562883
37100.0000000000000000 0.0223021166331617 0.0135331083434974 0.0012263565504999 0.0027372233358775 0.0032548132791848 0.0015506151241021
37200.0000000000000000 0.0222651933216955 0.0135035715841777 0.0012237017359154 0.0027343407351948 0.0032530834792126 0.0015504957871950
37300.0000000000000000 0.0222325818911810 0.0134773468956070 0.0012212002690804 0.0027314649495999 0.0032521983271628 0.0015503714497309
37400.0000000000000000 0.0222030747336375 0.0134540583751719 0.0012188880732524 0.0027282653958898 0.0032516389736220 0.0015502239157014
37500.0000000000000000 0.0221749574404435 0.0134329075042899 0.0012165249392226 0.0027248992889715 0.0032505483752202 0.0015500773327393
37600.0000000000000000 0.0221483422763251 0.0134130996148374 0.0012141977533309 0.0027216072932085 0.0032495120636114 0.0015499255513370
37700.0000000000000000 0.0221236847436826 0.0133941579832178 0.0012121349786094 0.0027183604733562 0.0032492633592319 0.0015497679492674
37800.0000000000000000 0.0220986076895685 0.0133753579091649 0.0012105765557654 0.0027149995173270 0.0032480605859355 0.0015496131213757
37900.0000000000000000 0.0220756289295927 0.0133584347062861 0.0012083610154529 0.0027114208920290 0.0032479625545927 0.0015494497612321
38000.0000000000000000 0.0220529460086416 0.0133421659962428 0.0012062317039418 0.0027080588090044 0.0032472123506588 0.0015492771487938
38100.0000000000000000 0.0233723829760988 0.0142011863677997 0.0012485543639818 0.0027077461892250 0.0036663335251359 0.0015485625299564
38200.0000000000000000 0.0221105602567013 0.0133858708965816 0.0012195169925913 0.0027075963400061 0.0032484663093832 0.0015491097181391
38300.0000000000000000 0.0220710998123655 0.0133593100939066 0.0012132822657843 0.0027041959130451 0.0032454817766610 0.0015488297629686
38400.0000000000000000 0.0220414066739841 0.0133378058578363 0.0012093927004666 0.0027009335152170 0.0032446712277678 0.0015486033726964
38500.0000000000000000 0.0220154064560454 0.0133183545942507 0.0012066998513612 0.0026977191464966 0.0032442358125388 0.0015483970513982
38600.0000000000000000 0.0219914796311486 0.0133010476055246 0.0012038890576873 0.0026944391520473 0.0032438854977402 0.0015482183181492
38700.0000000000000000 0.0219685966061275 0.0132845192554578 0.0012015553710282 0.0026911750292523 0.0032432939076367 0.0015480530427525
38800.0000000000000000 0.0219469204248255 0.0132685487649514 0.0011993242848182 0.0026879063478948 0.0032432497971326 0.0015478912300284
38900.0000000000000000 0.0219259727517137 0.0132531455935148 0.0011971952374308 0.0026846065279102 0.0032433048824923 0.0015477205103655
39000.0000000000000000 0.0225994244284160 0.0138546128362431 0.0011974444471339 0.0026818494356253 0.0033181167110378 0.0015474009983758
39100.0000000000000000 0.1491349811312326 0.1376966524106543 0.0012126340730284 0.0026870057913980 0.0059905741517583 0.0015481147043936
39200.0000000000000000 0.0230335660343271 0.0141846800327728 0.0012260615693941 0.0026837393319121 0.0033920546935191 0.0015470304067290
39300.0000000000000000 0.0274143352415652 0.0186906761130302 0.0012182266287533 0.0026842799466871 0.0032741490235015 0.0015470035295932
39400.0000000000000000 0.0268380216200515 0.0181370027004418 0.0012135079551529 0.0026832519671561 0.0032572209698290 0.0015470380274718
39500.0000000000000000 0.0229970778484795 0.0142925556197952 0.0012112041486651 0.0026818125188974 0.0032644950526552 0.0015470105084665
39600.0000000000000000 0.0228174137612912 0.0141226766836275 0.0012088735485460 0.0026802447310907 0.0032586756336519 0.0015469431643751
39700.0000000000000000 0.0228026104632088 0.0141115783360930 0.0012067557736888 0.0026785473062313 0.0032589171335117 0.0015468119136840
39800.0000000000000000 0.0225187825932274 0.0138367806305347 0.0012046677157871 0.0026767666433937 0.0032539001944355 0.0015466674090764
39900.0000000000000000 0.0222953337440076 0.0136202825757195 0.0012028609209442 0.0026749888300668 0.0032506334854434 0.0015465679318337
40000.0000000000000000 0.0255205269358546 0.0168525899708820 0.0012011103075218 0.0026730227334154 0.0032473128665312 0.0015464910575042
40100.0000000000000000 0.0250144737535836 0.0163550416455848 0.0011992996291034 0.0026712945929437 0.0032424030403635 0.0015464348455882
40200.0000000000000000 0.0226886505635701 0.0140279350119679 0.0011981077226322 0.0026695135876613 0.0032467037965662 0.0015463904447425
40300.0000000000000000 0.0226247499162298 0.0139691227815201 0.0011969101227835 0.0026677079105122 0.0032446923134141 0.0015463167880000
40400.0000000000000000 0.0222885983662841 0.0136383846870473 0.0011954258681217 0.0026657973391795 0.0032427638201231 0.0015462266518125
40500.0000000000000000 0.0249899734993527 0.0163458183306403 0.0011938604999867 0.0026637727534032 0.0032403639150729 0.0015461580002495
40600.0000000000000000 0.0253619303211682 0.0167228489174935 0.0011924470925546 0.0026619690896650 0.0032385470695960 0.0015461181518590
40700.0000000000000000 0.0225341435189123 0.0138960835699460 0.0011911535985932 0.0026601380090492 0.0032407167113698 0.0015460516299541
40800.0000000000000000 0.0225622802290073 0.0139278619941732 0.0011899369469021 0.0026582436607893 0.0032402575159386 0.0015459801112042
40900.0000000000000000 0.0225737767700224 0.0139429487779899 0.0011886922561044 0.0026563107003609 0.0032399153982615 0.0015459096373057
41000.0000000000000000 0.0225704466993526 0.0139436024001718 0.0011875246640198 0.0026543308659289 0.0032391545911050 0.0015458341781272
41100.0000000000000000 0.0240185250313937 0.0153959878740800 0.0011883481749957 0.0026522060971897 0.0032362680659987 0.0015457148191296
41200.0000000000000000 0.0223735565213248 0.0137555530501654 0.0011863148728853 0.0026505882021020 0.0032354150738575 0.0015456853223146
41300.0000000000000000 0.0222717653123180 0.0136508764814593 0.0011900572351752 0.0026493131345098 0.0032359050061129 0.0015456134550608
41400.0000000000000000 0.0223651241504939 0.0137495731870285 0.0011868516791324 0.0026477112145396 0.0032355220097471 0.0015454660600463
41500.0000000000000000 0.0237761844339433 0.0151655689932010 0.0011849646979655 0.0026457647125015 0.0032345341207783 0.0015453519094970
41600.0000000000000000 0.0237470534578623 0.0151407496853453 0.0011833530410519 0.0026438471489827 0.0032338474095377 0.0015452561729448
41700.0000000000000000 0.0222597004557461 0.0136506687771691 0.0011872190377244 0.0026426996153168 0.0032338805186826 0.0015452325068531
41800.0000000000000000 0.0223418610005608 0.0137390042079685 0.0011839238604422 0.0026410220510899 0.0032327977761960 0.0015451131048642
41900.0000000000000000 0.0236256764760492 0.0150272863455931 0.0011819225090931 0.0026391668543016 0.0032322950235771 0.0015450057434843
42000.0000000000000000 0.0223326128746257 0.0137382266007075 0.0011805163853893 0.0026372576289060 0.0032316928186232 0.0015449194409997
42100.0000000000000000 0.0222706363407550 0.0136628270961867 0.0011902088958585 0.0026369967293745 0.0032356656510500 0.0015449379682854
42200.0000000000000000 0.0224388875896976 0.0138415394728708 0.0011845859602253 0.0026357723483493 0.0032321346990188 0.0015448551092334
42300.0000000000000000 0.0224035642314549 0.0138128837361017 0.0011815997898186 0.0026338348112184 0.0032304816103865 0.0015447642839297
42400.0000000000000000 0.0235126439750515 0.0149262752476105 0.0011796538523189 0.0026317662017152 0.0032303125060418 0.0015446361673652
42500.0000000000000000 0.0222703265231491 0.0136875057193863 0.0011779097274284 0.0026297955972637 0.0032305931439318 0.0015445223351388
42600.0000000000000000 0.0222535968572702 0.0136744737744233 0.0011764920915538 0.0026278702558177 0.0032303317250291 0.0015444290104463
42700.0000000000000000 0.1173831161106670 0.1076195006460336 0.0011926930691204 0.0026318733991319 0.0043943636408949 0.0015446853554862
42800.0000000000000000 0.0250937823804977 0.0161811799544756 0.0011944852025230 0.0026288199042881 0.0035450137758834 0.0015442835433276
42900.0000000000000000 0.0238258328004554 0.0151840088369728 0.0011922094923032 0.0026285353824333 0.0032769102537796 0.0015441688349665
43000.0000000000000000 0.0236939591235250 0.0150897928811661 0.0011900171705478 0.0026280746159460 0.0032420123445807 0.0015440621112844
43100.0000000000000000 0.0235952824925193 0.0150018188086870 0.0011879060604942 0.0026272377628492 0.0032343464083933 0.0015439734520956
43200.0000000000000000 0.0223126414932925 0.0137243247449008 0.0011860934773290 0.0026262555111925 0.0032320797508361 0.0015438880090340
43300.0000000000000000 0.0234607849653889 0.0148762034162243 0.0011845324432293 0.0026252049154234 0.0032310389076548 0.0015438052828570
43400.0000000000000000 0.0222664367015647 0.0136848354368467 0.0011833101513500 0.0026241228036464 0.0032304413246912 0.0015437269850305
43500.0000000000000000 0.0233730156496058 0.0147942323394686 0.0011820963509754 0.0026229752554939 0.0032300649286036 0.0015436467750643
43600.0000000000000000 0.0222398256000830 0.0136635976629590 0.0011810263921745 0.0026218600789262 0.0032297672587058 0.0015435742073176
43700.0000000000000000 0.0233070580076162 0.0147334569557414 0.0011800343588675 0.0026207072081005 0.0032293575757725 0.0015435019091343
43800.0000000000000000 0.0232741969853618 0.0147031185076785 0.0011789757026023 0.0026195689306856 0.0032290989939764 0.0015434348504190
43900.0000000000000000 0.0221937492678937 0.0136250134347716 0.0011780898854144 0.0026183309139635 0.0032289391068343 0.0015433759269100
44000.0000000000000000 0.0221901723347799 0.0136237639123194 0.0011771825681178 0.0026171519492352 0.0032287636804314 0.0015433102246761
44100.0000000000000000 0.0232186585010245 0.0146545803693533 0.0011764105875094 0.0026159734637444 0.0032284440964774 0.0015432499839400
44200.0000000000000000 0.0221576250100717 0.0135958120692787 0.0011755412721999 0.0026147875405490 0.0032282936169551 0.0015431905110890
44300.0000000000000000 0.0221490073178196 0.0135894255756363 0.0011747318045525 0.0026136187493570 0.0032280997804835 0.0015431314077902
44400.0000000000000000 0.0231510430475216 0.0145937560513615 0.0011738650435414 0.0026123697640214 0.0032279818726444 0.0015430703159530
44500.0000000000000000 0.0221271975076739 0.0135720922701022 0.0011730842732039 0.0026111078505418 0.0032279040088584 0.0015430091049677
44600.0000000000000000 0.0221207756328559 0.0135678510099802 0.0011723115208300 0.0026098874766787 0.0032277748287294 0.0015429507966376
44700.0000000000000000 0.0231026935807291 0.0145520312252058 0.0011715621155253 0.0026086493214916 0.0032275618608144 0.0015428890576919
44800.0000000000000000 0.0230896739658713 0.0145412298863529 0.0011707937769253 0.0026074163679266 0.0032274062670773 0.0015428276675892
44900.0000000000000000 0.0220861637771618 0.0135397365370810 0.0011700588830494 0.0026062383109781 0.0032273593277522 0.0015427707183011
45000.0000000000000000 0.0220765952508456 0.0135322885651289 0.0011692666689467 0.0026050448248244 0.0032272822091530 0.0015427129827925
45100.0000000000000000 0.6148192076358480 0.6059852514112223 0.0011712098744430 0.0026039621218131 0.0035161459725017 0.0015426382558680
45200.0000000000000000 0.0408260400704439 0.0311824748086457 0.0011793863939172 0.0026063848844835 0.0043146027177475 0.0015431912656499
45300.0000000000000000 0.0231928133301844 0.0143724918093453 0.0011810479377087 0.0026053507567922 0.0034911907310464 0.0015427320952918
45400.0000000000000000 0.0234294849959609 0.0147939433052861 0.0011806253515331 0.0026048416282663 0.0033075263661614 0.0015425483447140
45500.0000000000000000 0.0222232916027857 0.0136362751320890 0.0011799328619572 0.0026044095566474 0.0032602312397167 0.0015424428123754
45600.0000000000000000 0.0221713126138307 0.0136040245199052 0.0011788780786775 0.0026038792004727 0.0032421626156165 0.0015423681991589
45700.0000000000000000 0.0221489406048880 0.0135912447004898 0.0011778052524339 0.0026032779875993 0.0032343096907856 0.0015423029735793
45800.0000000000000000 0.0221261905769983 0.0135740944760589 0.0011767455440590 0.0026025953872913 0.0032305094429595 0.0015422457266296
45900.0000000000000000 0.0231545733680719 0.0146062163388938 0.0011757384603613 0.0026018604041941 0.0032285675671872 0.0015421905974355
46000.0000000000000000 0.0220983677777051 0.0135526361242203 0.0011749155477796 0.0026011215072774 0.0032275572494398 0.0015421373489880
46100.0000000000000000 0.0231005643062989 0.0145570416259655 0.0011741332595297 0.0026003726200329 0.0032269331758199 0.0015420836249509
46200.0000000000000000 0.0230815007211453 0.0145399871790803 0.0011733419697351 0.0025995972059863 0.0032265412410778 0.0015420331252657
46300.0000000000000000 0.0220671961429597 0.0135274134317051 0.0011726676400741 0.0025988200672294 0.0032263103992305 0.0015419846047205
46400.0000000000000000 0.0220487673360218 0.0135106435737223 0.0011720093829595 0.0025980556736379 0.0032261224421789 0.0015419362635233
46500.0000000000000000 0.0220378669730305 0.0135013796908159 0.0011713871468316 0.0025972751450640 0.0032259353616885 0.0015418896286305
46600.0000000000000000 0.0230172399227506 0.0144823353487316 0.0011707972893921 0.0025964896910694 0.0032257750595889 0.0015418425339687
46700.0000000000000000 0.0229992703520549 0.0144659571580550 0.0011701603582329 0.0025957111026350 0.0032256423670308 0.0015417993661012
46800.0000000000000000 0.0229848900147428 0.0144530670484766 0.0011695917577213 0.0025949279747642 0.0032255480478883 0.0015417551858924
46900.0000000000000000 0.0229749154345671 0.0144445903290702 0.0011690315171262 0.0025941383098283 0.0032254400146249 0.0015417152639175
47000.0000000000000000 0.0219909715604126 0.0134620024694471 0.0011685028817969 0.0025933716033902 0.0032254218717120 0.0015416727340663
47100.0000000000000000 0.0229530536686656 0.0144255504377782 0.0011680014591915 0.0025925908595172 0.0032252799197736 0.0015416309924050
47200.0000000000000000 0.0229399122841753 0.0144138250293441 0.0011674470660975 0.0025918396144539 0.0032252089154565 0.0015415916588233
47300.0000000000000000 0.0219593279296403 0.0134346335386997 0.0011669353551512 0.0025910576722959 0.0032251503629768 0.0015415510005166
47400.0000000000000000 0.0229198569453015 0.0143965910054940 0.0011664147339069 0.0025902780856022 0.0032250610778758 0.0015415120424226
47500.0000000000000000 0.0219458381184576 0.0134239427250368 0.0011659003321358 0.0025895186839708 0.0032250026870254 0.0015414736902889
47600.0000000000000000 0.0219362335795708 0.0134157325512444 0.0011653790991660 0.0025887537403803 0.0032249350931314 0.0015414330956487
47700.0000000000000000 0.0219271567936672 0.0134080586320312 0.0011648543345114 0.0025880189499227 0.0032248301517394 0.0015413947254625
47800.0000000000000000 0.0219196797797530 0.0134019103764183 0.0011643717608835 0.0025872864857547 0.0032247563081833 0.0015413548485132
47900.0000000000000000 0.0219136138109630 0.0133972412243701 0.0011638212661718 0.0025865434954047 0.0032246908283965 0.0015413169966199
48000.0000000000000000 0.0219084461378796 0.0133933399595041 0.0011633519225615 0.0025858213004268 0.0032246533623943 0.0015412795929929
48100.0000000000000000 0.0228565308776244 0.0143427861747863 0.0011628394671282 0.0025851018592898 0.0032245628565017 0.0015412405199183
48200.0000000000000000 0.4041387825831056 0.3951845595442560 0.0011680308722563 0.0025867941051842 0.0036581408505062 0.0015412572109031
48300.0000000000000000 0.0820280751831771 0.0726589764321523 0.0011678383635984 0.0025885572496582 0.0040707670135193 0.0015419361242490
48400.0000000000000000 0.0429926513677580 0.0338724657887767 0.0011687863190593 0.0025872300948784 0.0038223265319922 0.0015418426330514
48500.0000000000000000 0.0308548742777418 0.0220288949973881 0.0011684081402217 0.0025864274084003 0.0035295191004136 0.0015416246313180
48600.0000000000000000 0.0257070518713776 0.0170220911426132 0.0011678801137946 0.0025857188492966 0.0033899371285199 0.0015414246371533
48700.0000000000000000 0.0234573328806417 0.0148524405687185 0.0011673583187405 0.0025850481412054 0.0033112355884503 0.0015412502635270
48800.0000000000000000 0.0234929231103998 0.0149269012671256 0.0011668693157491 0.0025844278506526 0.0032736168612764 0.0015411078155962
48900.0000000000000000 0.0231994135499836 0.0146545773542674 0.0011663261801839 0.0025838468694735 0.0032536658149810 0.0015409973310778
49000.0000000000000000 0.0220830823078749 0.0135538420219675 0.0011661079131756 0.0025832768632965 0.0032389411176603 0.0015409143917752
49100.0000000000000000 0.0220989829882922 0.0135152778490221 0.0011660412847412 0.0025827506596074 0.0032940734056745 0.0015408397892471
49200.0000000000000000 0.0220495868026205 0.0134934178029503 0.0011659278509798 0.0025822576448357 0.0032672085955021 0.0015407749083526
49300.0000000000000000 0.0220179855363394 0.0134771932012369 0.0011657664540495 0.0025817714100720 0.0032525341484013 0.0015407203225797
49400.0000000000000000 0.0230179323988524 0.0144865764601017 0.0011655789996467 0.0025813093495188 0.0032437940668008 0.0015406735227844
49500.0000000000000000 0.0219829031974773 0.0134578001903835 0.0011653771103527 0.0025808499486945 0.0032382441470831 0.0015406318009634
49600.0000000000000000 0.0229819081889630 0.0144612758025209 0.0011651451191913 0.0025804084338597 0.0032344854211749 0.0015405934122162
49700.0000000000000000 0.0219556425502930 0.0134383033379213 0.0011648970417899 0.0025799645491266 0.0032319180737805 0.0015405595476749
49800.0000000000000000 0.0229587843066626 0.0144440076949977 0.0011647036783945 0.0025795392149360 0.0032300077594825 0.0015405259588519
49900.0000000000000000 0.0229444524659101 0.0144317540826334 0.0011644369804242 0.0025791166096719 0.0032286482642975 0.0015404965288832
50000.0000000000000000 0.0219256817153750 0.0134147057789034 0.0011641492487451 0.0025787130019654 0.0032276447692387 0.0015404689165225


==> figures/free_shape_inference/measurement_noise/random_seed_0/0/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129162433 -4.0000000000 -4.0000000000
2.5226889520 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/10/density_xy_minmax.txt <==
# field, ref, rhs
0.0631069625 -4.0000000000 -4.0000000000
3.0493940154 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/10/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277887592163606 0.3905861963672327 0.0000000000000000 0.8233051305823552 0.1621906517112998 0.0000000000000000
0.3247077075275903 0.3875378005648048 100.0000000000000000 0.7953696665778208 0.1583410773274533 0.0000000000000000
0.3202796523646096 0.3832551655793479 200.0000000000000000 0.7677054137097492 0.1553771373055393 0.0000000000000000
0.3163572866008074 0.3812420503678901 300.0000000000000000 0.7397301336780648 0.1504651932040177 0.0000000000000000
0.3132887498763985 0.3807298281105703 400.0000000000000000 0.7114571678235322 0.1431698531476402 0.0000000000000000
0.3097712219727362 0.3796864786017948 500.0000000000000000 0.6822714070280437 0.1353310957639461 0.0000000000000000
0.3074314003634059 0.3769623745849247 600.0000000000000000 0.6510248925651810 0.1293114431889365 0.0000000000000000
0.3077994815446430 0.3722132643726949 700.0000000000000000 0.6182707639326451 0.1252281348607249 0.0000000000000000
0.3093690399162876 0.3659053218385878 800.0000000000000000 0.5855338033962254 0.1216248172886903 0.0000000000000000
0.3086981725129762 0.3582224384112005 900.0000000000000000 0.5537951133649456 0.1178868599113533 0.0000000000000000
0.3031722572819492 0.3497115426054684 1000.0000000000000000 0.5238451201457112 0.1148878493276945 0.0000000000000000
0.2938913896465881 0.3413548921908472 1100.0000000000000000 0.4962952108359664 0.1134295072696324 0.0000000000000000
0.2827737651069171 0.3341998267927301 1200.0000000000000000 0.4712683903826365 0.1126974518640022 0.0000000000000000
0.2708062484809402 0.3269578364982773 1300.0000000000000000 0.4483318917614486 0.1113967051646475 0.0000000000000000
0.2592346748261128 0.3211631072297888 1400.0000000000000000 0.4273835767315480 0.1092290951126956 0.0000000000000000
0.2481107131997226 0.3151608850930305 1500.0000000000000000 0.4078537082648929 0.1067127465981547 0.0000000000000000
0.2373664911892839 0.3092580739344064 1600.0000000000000000 0.3897067880985255 0.1042045307469766 0.0000000000000000
0.2277109073830119 0.3031161425553665 1700.0000000000000000 0.3730376247412734 0.1020295238621087 0.0000000000000000
0.2201765054841090 0.2969530726302915 1800.0000000000000000 0.3576783038641823 0.1001431051608025 0.0000000000000000
0.2145191031046935 0.2911550451839855 1900.0000000000000000 0.3438860236998117 0.0986780071587997 0.0000000000000000
0.2089753681655195 0.2859267628645007 2000.0000000000000000 0.3315282112378078 0.0976234024290707 0.0000000000000000
0.2039970205757737 0.2810447478430242 2100.0000000000000000 0.3204644319225343 0.0967909529407863 0.0000000000000000
0.1995103007205367 0.2765344193276567 2200.0000000000000000 0.3104511993306533 0.0960560066621081 0.0000000000000000
0.1953222568690914 0.2721350013048071 2300.0000000000000000 0.3012604406697604 0.0951981135323923 0.0000000000000000
0.1916981600860640 0.2681957646593998 2400.0000000000000000 0.2928350194705474 0.0945198618923337 0.0000000000000000
0.1883947785297070 0.2645718548180676 2500.0000000000000000 0.2852270216272895 0.0940170567867382 0.0000000000000000
0.1854508583367082 0.2614364596864410 2600.0000000000000000 0.2782320836520447 0.0934919347757411 0.0000000000000000
0.1828356742556124 0.2586251059419284 2700.0000000000000000 0.2719355817148091 0.0929782185050565 0.0000000000000000
0.1803679607450299 0.2562527269506676 2800.0000000000000000 0.2662326667624337 0.0924441599996925 0.0000000000000000
0.1781644707580594 0.2540260481462263 2900.0000000000000000 0.2609747953001233 0.0918433056003696 0.0000000000000000
0.1762992808251952 0.2516181599965024 3000.0000000000000000 0.2561127262647337 0.0914464192640190 0.0000000000000000
0.1744690109733611 0.2490918718964307 3100.0000000000000000 0.2515262955605830 0.0910294451738723 0.0000000000000000
0.1724242674713290 0.2458060157892823 3200.0000000000000000 0.2469102624449457 0.0905638814534571 0.0000000000000000
0.1710921949777395 0.2431468228538067 3300.0000000000000000 0.2426035039251223 0.0906594003926002 0.0000000000000000
0.1699626229260254 0.2411260397755930 3400.0000000000000000 0.2385792556033034 0.0908788325455101 0.0000000000000000
0.1690921722522676 0.2395082137062620 3500.0000000000000000 0.2346192379262736 0.0910590207229070 0.0000000000000000
0.1682629075953152 0.2380685708199844 3600.0000000000000000 0.2308789183929015 0.0914104797952443 0.0000000000000000
0.1673556280693641 0.2367515387781286 3700.0000000000000000 0.2272314992813871 0.0917512095279847 0.0000000000000000
0.1664640778153735 0.2354611545250293 3800.0000000000000000 0.2235685345542465 0.0921852756023818 0.0000000000000000
0.1656896974774506 0.2343447303552555 3900.0000000000000000 0.2198319127316978 0.0926392082456588 0.0000000000000000
0.1648978953013114 0.2330622847459032 4000.0000000000000000 0.2158439131818855 0.0931355895704211 0.0000000000000000
0.1637731203666779 0.2314169947694421 4100.0000000000000000 0.2113668036343569 0.0937594157811329 0.0000000000000000
0.1623322772471921 0.2292383334128539 4200.0000000000000000 0.2059005808153808 0.0950906685853539 0.0000000000000000
0.1612709461812603 0.2281420161039984 4300.0000000000000000 0.1999562426411292 0.0982784314680357 0.0000000000000000
0.1603657628736219 0.2281836238970684 4400.0000000000000000 0.1943853035353367 0.1023031048961002 0.0000000000000000
0.1591346499316147 0.2278426726351639 4500.0000000000000000 0.1895828731689639 0.1050715376836443 0.0000000000000000
0.1578850429247970 0.2272583084157035 4600.0000000000000000 0.1852774604291332 0.1070868545111407 0.0000000000000000
0.1566711298891106 0.2266940705406973 4700.0000000000000000 0.1814854283966019 0.1088161469974957 0.0000000000000000
0.1556520373019653 0.2261959100511255 4800.0000000000000000 0.1779307332352828 0.1102556540136941 0.0000000000000000
0.1545888524452863 0.2257448701400851 4900.0000000000000000 0.1746318968271436 0.1114961474179997 0.0000000000000000
0.1535174067484286 0.2252035695546644 5000.0000000000000000 0.1715195036313313 0.1124299532120853 0.0000000000000000
0.1522761104212627 0.2239210990416135 5100.0000000000000000 0.1684074188319737 0.1129467464943784 0.0000000000000000
0.1507679162601264 0.2221164558591807 5200.0000000000000000 0.1653359882376300 0.1133964155272354 0.0000000000000000
0.1491136400309545 0.2199688739990475 5300.0000000000000000 0.1623321452374843 0.1136235275611428 0.0000000000000000
0.1473408024194642 0.2178951048588399 5400.0000000000000000 0.1593690161917750 0.1139733681269015 0.0000000000000000
0.1454262399692491 0.2159576834237327 5500.0000000000000000 0.1564450828344239 0.1144856007489055 0.0000000000000000
0.1434343036262642 0.2140953532862202 5600.0000000000000000 0.1535783697747051 0.1151497352461912 0.0000000000000000
0.1413650687203472 0.2123391726163179 5700.0000000000000000 0.1507841626013222 0.1158749855754254 0.0000000000000000
0.1392875613161328 0.2106279051453796 5800.0000000000000000 0.1479504346156325 0.1165892800119811 0.0000000000000000
0.1370201776819869 0.2088568100555024 5900.0000000000000000 0.1451222962998877 0.1173373910277719 0.0000000000000000
0.1346613033512678 0.2071111190228726 6000.0000000000000000 0.1422178019019998 0.1181073671776576 0.0000000000000000
0.1322668577137008 0.2053222860245500 6100.0000000000000000 0.1391926432635575 0.1188575795753825 0.0000000000000000
0.1298231993258411 0.2035311937155989 6200.0000000000000000 0.1358357194848575 0.1197593908363490 0.0000000000000000
0.1234642790308032 0.2000819878272865 6300.0000000000000000 0.1322235634518388 0.1169070896391523 0.0000000000000000
0.1214173719987752 0.1996983172590769 6400.0000000000000000 0.1269757009091121 0.1188568933837568 0.0000000000000000
0.1191525297747529 0.2005407752045387 6500.0000000000000000 0.1226213060904994 0.1211832940950158 0.0000000000000000
0.1167726515352769 0.2020617582410029 6600.0000000000000000 0.1188087759653065 0.1240309853281806 0.0000000000000000
0.1142593268020038 0.2046661382258156 6700.0000000000000000 0.1154069698803288 0.1279420594291665 0.0000000000000000
0.1119334405558134 0.2088602073144630 6800.0000000000000000 0.1120186855627670 0.1327246094728646 0.0000000000000000
0.1105303111185806 0.2153547915190284 6900.0000000000000000 0.1084689948913322 0.1383604416744678 0.0000000000000000
0.1106047496966887 0.2236435330240271 7000.0000000000000000 0.1041725222804502 0.1448990481944445 0.0000000000000000
0.1117659063524244 0.2318753272478395 7100.0000000000000000 0.0991465939929144 0.1526782383910140 0.0000000000000000
0.1157271538230651 0.2384641647410645 7200.0000000000000000 0.0953561445394205 0.1575564653325009 0.0000000000000000
0.1214392115230620 0.2436605691400637 7300.0000000000000000 0.0925606394621101 0.1605645668018374 0.0000000000000000
0.1267163444360982 0.2481965568822704 7400.0000000000000000 0.0904271748810629 0.1630384140928390 0.0000000000000000
0.1314361233876062 0.2523033989045839 7500.0000000000000000 0.0887785996779182 0.1652599954342767 0.0000000000000000
0.1356897636170158 0.2561153310494676 7600.0000000000000000 0.0875226570581486 0.1673345584735659 0.0000000000000000
0.1395693706770605 0.2596345231966525 7700.0000000000000000 0.0866110773476544 0.1693273177100331 0.0000000000000000
0.1431818450914472 0.2629464445407504 7800.0000000000000000 0.0859640955172503 0.1712780177663358 0.0000000000000000
0.1465300312243656 0.2660563638333056 7900.0000000000000000 0.0854926270687954 0.1730844455642654 0.0000000000000000
0.1496072241827831 0.2690083152825696 8000.0000000000000000 0.0851272955169676 0.1747729445484631 0.0000000000000000
0.1524421562580022 0.2717751056216410 8100.0000000000000000 0.0848581693041238 0.1763744436129110 0.0000000000000000
0.1550758619322720 0.2743941344528049 8200.0000000000000000 0.0846776201389099 0.1779554273756100 0.0000000000000000
0.1575024936723257 0.2768733945915346 8300.0000000000000000 0.0845532110198960 0.1794454066956187 0.0000000000000000
0.1597466486612247 0.2791309511465810 8400.0000000000000000 0.0844534401206574 0.1807872757055963 0.0000000000000000
0.1618277854711390 0.2812827301711199 8500.0000000000000000 0.0843920261341966 0.1821388118614791 0.0000000000000000
0.1638660167127259 0.2833833723974621 8600.0000000000000000 0.0843822810175831 0.1834270046600177 0.0000000000000000
0.1657813067445639 0.2853640619371432 8700.0000000000000000 0.0844103576514189 0.1846966490717175 0.0000000000000000
0.1675457713042502 0.2873003382236043 8800.0000000000000000 0.0844539583038150 0.1858588611456265 0.0000000000000000
0.1692216752292363 0.2891250512838820 8900.0000000000000000 0.0845352355733869 0.1870789832879730 0.0000000000000000
0.1708189920673199 0.2909160350314638 9000.0000000000000000 0.0846251369578853 0.1882785841172141 0.0000000000000000
0.1724369620526223 0.2926574120477173 9100.0000000000000000 0.0847412532363171 0.1891144183038287 0.0000000000000000
0.1759328667277878 0.2960553780014170 9200.0000000000000000 0.0851365981978692 0.1858647520447551 0.0000000000000000
0.1740228044128155 0.2975653113791856 9300.0000000000000000 0.0836073162835410 0.1883887757992180 0.0000000000000000
0.1752374742136061 0.2989393907622216 9400.0000000000000000 0.0834800313075110 0.1895569057383671 0.0000000000000000
0.1765903107389518 0.3004712608929882 9500.0000000000000000 0.0834532307604185 0.1906140123125116 0.0000000000000000
0.1779261562439454 0.3020226464479828 9600.0000000000000000 0.0834654342733409 0.1916190257677028 0.0000000000000000
0.1791946169287540 0.3035211582926140 9700.0000000000000000 0.0834838743177059 0.1925631931222824 0.0000000000000000
0.1803901675328749 0.3049566784041664 9800.0000000000000000 0.0834975377175989 0.1935002131652307 0.0000000000000000
0.1815104803153609 0.3062981964886921 9900.0000000000000000 0.0835045547942975 0.1944017671158820 0.0000000000000000
0.1825401641554118 0.3075529524942220 10000.0000000000000000 0.0835017166264444 0.1952551881349792 0.0000000000000000
0.1834996947315753 0.3087669257845678 10100.0000000000000000 0.0834907546471869 0.1960559938797615 0.0000000000000000
0.1844061238923635 0.3099232925601829 10200.0000000000000000 0.0834742165540646 0.1968505480681677 0.0000000000000000
0.1852458089758822 0.3110058713844727 10300.0000000000000000 0.0834565417951345 0.1976209082728071 0.0000000000000000
0.1860042414460293 0.3119979361243674 10400.0000000000000000 0.0834345937880575 0.1983472269091744 0.0000000000000000
0.1867144516592708 0.3129321238695948 10500.0000000000000000 0.0834085197330952 0.1990660455072377 0.0000000000000000
0.1873532345368825 0.3138012211674007 10600.0000000000000000 0.0833785920767102 0.1998311238281387 0.0000000000000000
0.1875518053629176 0.3157682883619331 10700.0000000000000000 0.0828620635365622 0.1994986303251245 0.0000000000000000
0.1882656172458032 0.3165139205957292 10800.0000000000000000 0.0828292310837490 0.2003145970910744 0.0000000000000000
0.1891157542001312 0.3173947903739301 10900.0000000000000000 0.0829061518859705 0.2010847722274227 0.0000000000000000
0.1898922484260263 0.3182442999664978 11000.0000000000000000 0.0829528409803842 0.2018048242477091 0.0000000000000000
0.1905943124052396 0.3190357082051311 11100.0000000000000000 0.0829684638978675 0.2024897815835551 0.0000000000000000
0.1912207230937647 0.3197553836182828 11200.0000000000000000 0.0829550693827107 0.2031349004103500 0.0000000000000000
0.1917716784884967 0.3205008038548534 11300.0000000000000000 0.0828998950912709 0.2036767612978639 0.0000000000000000
0.1922600429603011 0.3211672963414834 11400.0000000000000000 0.0828198760262166 0.2042093531689320 0.0000000000000000
0.1926755499022069 0.3217404873624009 11500.0000000000000000 0.0827287695809075 0.2047271270597241 0.0000000000000000
0.1929574418360440 0.3222997288506375 11600.0000000000000000 0.0826140265272846 0.2051499591488293 0.0000000000000000
0.1932176070833151 0.3227848167782915 11700.0000000000000000 0.0825203137493840 0.2055879167299355 0.0000000000000000
0.1934662285550004 0.3232219621544061 11800.0000000000000000 0.0824385558555326 0.2060272063273037 0.0000000000000000
0.1936976007620688 0.3236044554103167 11900.0000000000000000 0.0823557430397094 0.2064345813098951 0.0000000000000000
0.1938840721014736 0.3239447183645042 12000.0000000000000000 0.0822650381079721 0.2067625848694080 0.0000000000000000
0.1940391623208229 0.3242286479435004 12100.0000000000000000 0.0821728321391358 0.2070545356806502 0.0000000000000000
0.1941757244705167 0.3244938530067785 12200.0000000000000000 0.0820857026918301 0.2073089049651773 0.0000000000000000
0.1942897560577787 0.3247634463752982 12300.0000000000000000 0.0820056661663005 0.2075419952305446 0.0000000000000000
0.1943816574382787 0.3250085067687791 12400.0000000000000000 0.0819222110357305 0.2077302215489467 0.0000000000000000
0.1944361324612763 0.3252007728536880 12500.0000000000000000 0.0818394866738619 0.2079041841694449 0.0000000000000000
0.1944835337079437 0.3253291211071220 12600.0000000000000000 0.0817759024294151 0.2080634343047335 0.0000000000000000
0.1944591054840667 0.3254467632786426 12700.0000000000000000 0.0817270100754360 0.2083336711542138 0.0000000000000000
0.1945668898937892 0.3256064738136861 12800.0000000000000000 0.0816904697592674 0.2083998080441678 0.0000000000000000
0.1945842502162322 0.3257380036961062 12900.0000000000000000 0.0816677929929771 0.2085741996073482 0.0000000000000000
0.1946675794794593 0.3258711090201242 13000.0000000000000000 0.0816428102960497 0.2086592772092332 0.0000000000000000
0.1947014352798196 0.3259951527186480 13100.0000000000000000 0.0816134074159705 0.2087207390666496 0.0000000000000000
0.1947407936582689 0.3260969904907374 13200.0000000000000000 0.0815853988336126 0.2087906898282872 0.0000000000000000
0.1947375973987663 0.3261743413236544 13300.0000000000000000 0.0815585044105657 0.2088229974487174 0.0000000000000000
0.1947518174742530 0.3262451841107313 13400.0000000000000000 0.0815287726132577 0.2088671786166086 0.0000000000000000
0.1947351276432523 0.3263054699353879 13500.0000000000000000 0.0815085726413333 0.2088724956912773 0.0000000000000000
0.1947248893238439 0.3263655636041721 13600.0000000000000000 0.0814938358967950 0.2088607583151485 0.0000000000000000
0.1947551250993334 0.3263959557940061 13700.0000000000000000 0.0814716212012098 0.2089670082300961 0.0000000000000000
0.1965664550454252 0.3312806203707818 13800.0000000000000000 0.0795571192696426 0.2057963427514410 0.0000000000000000
0.1949788867232314 0.3287044926220423 13900.0000000000000000 0.0792995242410359 0.2077847826623602 0.0000000000000000
0.1946838760405199 0.3280492587938129 14000.0000000000000000 0.0794879344787409 0.2085080203923002 0.0000000000000000
0.1946012870846994 0.3278572050940484 14100.0000000000000000 0.0797120934003271 0.2090717332377675 0.0000000000000000
0.1946350438919837 0.3279614213568157 14200.0000000000000000 0.0799377025584478 0.2095205786396785 0.0000000000000000
0.1946519013428264 0.3282678366213960 14300.0000000000000000 0.0801810929023140 0.2099743985555347 0.0000000000000000
0.1945090878213215 0.3288743546200109 14400.0000000000000000 0.0805420531747941 0.2105523960682539 0.0000000000000000
0.1937523760560339 0.3298996888105925 14500.0000000000000000 0.0812103384409173 0.2112643004011427 0.0000000000000000
0.1918285251660429 0.3318346683885931 14600.0000000000000000 0.0826957689148327 0.2123436223254228 0.0000000000000000
0.1881465687482366 0.3346130781453384 14700.0000000000000000 0.0859451618414644 0.2134849390209436 0.0000000000000000
0.1830689369615860 0.3365702818249101 14800.0000000000000000 0.0909654570810547 0.2131375280521701 0.0000000000000000
0.1783774567625384 0.3355750870828264 14900.0000000000000000 0.0963671103386141 0.2106192535164462 0.0000000000000000
0.1730418098085479 0.3291714216531660 15000.0000000000000000 0.1001360808701881 0.2045285702548016 0.0000000000000000
0.1677102216387810 0.3189129142543157 15100.0000000000000000 0.1018900630808362 0.1977045830298350 0.0000000000000000
0.1617034749659013 0.3076112938253814 15200.0000000000000000 0.1012142675981511 0.1912172908056738 0.0000000000000000
0.1557528461719979 0.2953860273082919 15300.0000000000000000 0.0982809936256292 0.1838997145643406 0.0000000000000000
0.1492575626759629 0.2816184911843281 15400.0000000000000000 0.0929721503198540 0.1744623645023398 0.0000000000000000
0.1424058366169039 0.2667083632053482 15500.0000000000000000 0.0863806712630717 0.1635742080026857 0.0000000000000000
0.1358229061402556 0.2518166972180861 15600.0000000000000000 0.0792855536211680 0.1527665697678252 0.0000000000000000
0.1300995973438899 0.2380880239576277 15700.0000000000000000 0.0725655224884896 0.1430748246629470 0.0000000000000000
0.1253106079391839 0.2260792505539308 15800.0000000000000000 0.0665002052406552 0.1345541770711236 0.0000000000000000
0.1211720538323756 0.2155325485807088 15900.0000000000000000 0.0612528357985002 0.1270545383716914 0.0000000000000000
0.1174435028113386 0.2058280395731984 16000.0000000000000000 0.0567178479889457 0.1204156324255663 0.0000000000000000
0.1140842699420903 0.1969946273829087 16100.0000000000000000 0.0529182486859600 0.1146296993538762 0.0000000000000000
0.1108976657541973 0.1888077590427000 16200.0000000000000000 0.0496796700318908 0.1093699431549962 0.0000000000000000
0.1076399303818691 0.1811572433315789 16300.0000000000000000 0.0469134341953270 0.1044329802843459 0.0000000000000000
0.1043505643873126 0.1739908965405161 16400.0000000000000000 0.0445919772730007 0.0998430080085132 0.0000000000000000
0.1012003033689901 0.1674349834192813 16500.0000000000000000 0.0426505117089702 0.0956940337294873 0.0000000000000000
0.0981683673191381 0.1613338655296950 16600.0000000000000000 0.0409934159615278 0.0918496572004544 0.0000000000000000
0.0953364358139229 0.1556664689971901 16700.0000000000000000 0.0395800276243082 0.0883098988373412 0.0000000000000000
0.0926437158563697 0.1504430529916646 16800.0000000000000000 0.0384385620762475 0.0850839654614162 0.0000000000000000
0.0901049982337974 0.1456926177433837 16900.0000000000000000 0.0374925310873003 0.0821624034790376 0.0000000000000000
0.0877378538993659 0.1413702912093916 17000.0000000000000000 0.0366806323728510 0.0795687237316401 0.0000000000000000
0.0855592981056890 0.1374273322111206 17100.0000000000000000 0.0359962410218081 0.0772264608478394 0.0000000000000000
0.0835200990426796 0.1337825239621647 17200.0000000000000000 0.0353777069565625 0.0750997666008965 0.0000000000000000
0.0816353999729255 0.1304920291130999 17300.0000000000000000 0.0348194068225688 0.0731776860593448 0.0000000000000000
0.0798547936242220 0.1274054012231385 17400.0000000000000000 0.0343368563580643 0.0713687272648481 0.0000000000000000
0.0782254462846751 0.1245693976560931 17500.0000000000000000 0.0339394868499706 0.0696770129184447 0.0000000000000000
0.0766909235401429 0.1219159629717941 17600.0000000000000000 0.0335725189313386 0.0681430956006951 0.0000000000000000
0.0751747538393556 0.1193687042435344 17700.0000000000000000 0.0332221688819865 0.0666751539846683 0.0000000000000000
0.0737512108195905 0.1169575499383229 17800.0000000000000000 0.0328884136398538 0.0652722385241496 0.0000000000000000
0.0724451328112811 0.1146716333440836 17900.0000000000000000 0.0325935691176229 0.0639283628668258 0.0000000000000000
0.0711972704795967 0.1125189954854318 18000.0000000000000000 0.0323098121569992 0.0626837355129944 0.0000000000000000
0.0699604343376532 0.1104661262735067 18100.0000000000000000 0.0320379238978325 0.0614856917343918 0.0000000000000000
0.0687653915583617 0.1084814324047981 18200.0000000000000000 0.0317390716898799 0.0603000383131557 0.0000000000000000
0.0676388117614079 0.1066782631905637 18300.0000000000000000 0.0314685862617167 0.0592407837573174 0.0000000000000000
0.0665885509178612 0.1049284660236484 18400.0000000000000000 0.0312282326951884 0.0582077231499137 0.0000000000000000
0.0656051912510132 0.1032866579093815 18500.0000000000000000 0.0309918005003704 0.0572346510841264 0.0000000000000000
0.0646460306959879 0.1017092728520548 18600.0000000000000000 0.0307631189793879 0.0563025617666306 0.0000000000000000
0.0636904529621441 0.1001404982674335 18700.0000000000000000 0.0305283967140108 0.0553819879996795 0.0000000000000000
0.0628246862590002 0.0987283081138943 18800.0000000000000000 0.0303158819206072 0.0545755405834728 0.0000000000000000
0.0619718511115700 0.0974061195336610 18900.0000000000000000 0.0301123208039615 0.0537582709445752 0.0000000000000000
0.0611222235566805 0.0961086642804091 19000.0000000000000000 0.0299150897919169 0.0530128148165598 0.0000000000000000
0.0603097077035350 0.0949186538405260 19100.0000000000000000 0.0297064936922152 0.0522933716411217 0.0000000000000000
0.0595607909880792 0.0937334730746656 19200.0000000000000000 0.0295025516027863 0.0515529029743887 0.0000000000000000
0.0587819999156333 0.0925057469178287 19300.0000000000000000 0.0292998656462715 0.0507959113996472 0.0000000000000000
0.0580688933570748 0.0914435956136686 19400.0000000000000000 0.0291245452978460 0.0501395077929992 0.0000000000000000
0.0574070687397019 0.0904456709181080 19500.0000000000000000 0.0289887953404746 0.0495075865526534 0.0000000000000000
0.0567237598807096 0.0894736462499580 19600.0000000000000000 0.0288444875301974 0.0489349573553220 0.0000000000000000
0.0561742827927507 0.0886398827835237 19700.0000000000000000 0.0287442593594408 0.0484186760937198 0.0000000000000000
0.0555759981336488 0.0878101035338723 19800.0000000000000000 0.0286296114556986 0.0479143377445753 0.0000000000000000
0.0550490784564234 0.0870070611690348 19900.0000000000000000 0.0285186813308614 0.0474325943583185 0.0000000000000000
0.0545438837747506 0.0862622669080600 20000.0000000000000000 0.0283953075712664 0.0469804767496932 0.0000000000000000
0.0541009680045278 0.0856046872278816 20100.0000000000000000 0.0283254697071033 0.0465733227952071 0.0000000000000000
0.0535736602293443 0.0848579252260914 20200.0000000000000000 0.0282452586407975 0.0461198478658750 0.0000000000000000
0.0530916558663191 0.0841920300885032 20300.0000000000000000 0.0281672213735509 0.0457130890902987 0.0000000000000000
0.0526628815196539 0.0836247992376988 20400.0000000000000000 0.0280944395427136 0.0453546220625866 0.0000000000000000
0.0522015577614767 0.0829636245569131 20500.0000000000000000 0.0279975672369533 0.0449487023256897 0.0000000000000000
0.0518323520745889 0.0824049335465188 20600.0000000000000000 0.0279100873123024 0.0445920894647779 0.0000000000000000
0.0514253284323155 0.0818160211956083 20700.0000000000000000 0.0278220086627833 0.0442156224024333 0.0000000000000000
0.0510140403401139 0.0812577802287830 20800.0000000000000000 0.0277276078380400 0.0438770026460053 0.0000000000000000
0.0506512564920734 0.0807606964442001 20900.0000000000000000 0.0276406526214700 0.0435823198828631 0.0000000000000000
0.0502846971836989 0.0802397998331322 21000.0000000000000000 0.0275405251370887 0.0432636477624096 0.0000000000000000
0.0499601452523725 0.0797814809405422 21100.0000000000000000 0.0274632504117294 0.0430016569311868 0.0000000000000000
0.0496458828068143 0.0793078297492494 21200.0000000000000000 0.0273859671431902 0.0427242119909853 0.0000000000000000
0.0493277361905072 0.0788761264477743 21300.0000000000000000 0.0273161268172095 0.0424852658757760 0.0000000000000000
0.0490065116581370 0.0784324415571313 21400.0000000000000000 0.0272382721338347 0.0422225972297374 0.0000000000000000
0.0487125434913469 0.0779932356844765 21500.0000000000000000 0.0271701678828304 0.0419845600142917 0.0000000000000000
0.0483982478393646 0.0775413819772855 21600.0000000000000000 0.0270861943527186 0.0417255415813651 0.0000000000000000
0.0480861550368220 0.0770994609563434 21700.0000000000000000 0.0270051335779951 0.0414425137943647 0.0000000000000000
0.0481287081875606 0.0766078398817879 21800.0000000000000000 0.0267826637738288 0.0409820116922712 0.0000000000000000
0.0485114992693918 0.0756696714712246 21900.0000000000000000 0.0262958302827787 0.0396221422804528 0.0000000000000000
0.0478374491450468 0.0747124545293215 22000.0000000000000000 0.0262179764445521 0.0393304953472386 0.0000000000000000
0.0474255755619840 0.0741393209444611 22100.0000000000000000 0.0261174969849545 0.0390953564658783 0.0000000000000000
0.0470259507767917 0.0736305378793387 22200.0000000000000000 0.0260173611870926 0.0389006364559542 0.0000000000000000
0.0467230828118177 0.0731328510547587 22300.0000000000000000 0.0259313742552242 0.0387177227457705 0.0000000000000000
0.0463951781779370 0.0726634586997082 22400.0000000000000000 0.0258413564349216 0.0385614310624750 0.0000000000000000
0.0459988663456061 0.0722114912536191 22500.0000000000000000 0.0257513113699634 0.0383848381206131 0.0000000000000000
0.0457822884515400 0.0718491527005285 22600.0000000000000000 0.0256696330953699 0.0382172021174682 0.0000000000000000
0.0455684351293036 0.0714808128237963 22700.0000000000000000 0.0256007297829783 0.0380237276978422 0.0000000000000000
0.0453055144159869 0.0711092803586392 22800.0000000000000000 0.0255313089329137 0.0378401965846266 0.0000000000000000
0.0450379317798278 0.0707231025860440 22900.0000000000000000 0.0254494501614179 0.0376358617839296 0.0000000000000000
0.0447469361908532 0.0703022955714519 23000.0000000000000000 0.0253529283443906 0.0374087743684574 0.0000000000000000
0.0444484970894598 0.0698756381400075 23100.0000000000000000 0.0252588527056437 0.0371744047334233 0.0000000000000000
0.0441299396301582 0.0694146957559357 23200.0000000000000000 0.0251555909398745 0.0369142343569049 0.0000000000000000
0.0437832824363430 0.0689350018834575 23300.0000000000000000 0.0250496668467204 0.0366232917686587 0.0000000000000000
0.0433793215000107 0.0683642123717027 23400.0000000000000000 0.0249306039463559 0.0362363877035735 0.0000000000000000
0.0429758400284520 0.0678143784396038 23500.0000000000000000 0.0248136977444836 0.0358630833032512 0.0000000000000000
0.0425344719924982 0.0672452983887739 23600.0000000000000000 0.0246785491845778 0.0354718285695539 0.0000000000000000
0.0420653677271057 0.0666881736088929 23700.0000000000000000 0.0245348470487381 0.0350496834900336 0.0000000000000000
0.0415862157206629 0.0661389631192967 23800.0000000000000000 0.0243890966747937 0.0346034615528389 0.0000000000000000
0.0410918555469117 0.0656144999458235 23900.0000000000000000 0.0242466107007834 0.0341332222380149 0.0000000000000000
0.0405824528195134 0.0651188431522221 24000.0000000000000000 0.0240979615845492 0.0336386034319902 0.0000000000000000
0.0400722002851140 0.0646757616792459 24100.0000000000000000 0.0239526356120931 0.0331423550674649 0.0000000000000000
0.0395467063240882 0.0642748565549938 24200.0000000000000000 0.0238063961379292 0.0326448984876244 0.0000000000000000
0.0390526389767041 0.0639235913889255 24300.0000000000000000 0.0236590692867022 0.0321591913011277 0.0000000000000000
0.0385568378904522 0.0636200157142760 24400.0000000000000000 0.0235179955282880 0.0316900662463838 0.0000000000000000
0.0381085753071052 0.0633603439680916 24500.0000000000000000 0.0233626957729754 0.0312200642612063 0.0000000000000000
0.0376395733907792 0.0631686657060944 24600.0000000000000000 0.0232606879683428 0.0308674185371479 0.0000000000000000
0.0372147179038983 0.0629737349260207 24700.0000000000000000 0.0231524117594523 0.0304725973288897 0.0000000000000000
0.0368344621235281 0.0628233336948925 24800.0000000000000000 0.0230505858716835 0.0301328665363388 0.0000000000000000
0.0364855902977177 0.0626653121145430 24900.0000000000000000 0.0229615634364067 0.0298309186957748 0.0000000000000000
0.0361640347364982 0.0624947258630681 25000.0000000000000000 0.0228797507933365 0.0295494217775075 0.0000000000000000
0.0358510587500913 0.0623119569666783 25100.0000000000000000 0.0228070307595819 0.0292887015720813 0.0000000000000000
0.0355514120761518 0.0620925093219735 25200.0000000000000000 0.0227442388911556 0.0290410280496661 0.0000000000000000
0.0352222349574768 0.0618424108777583 25300.0000000000000000 0.0226839750177028 0.0287756214222483 0.0000000000000000
0.0349217283820866 0.0616410197591822 25400.0000000000000000 0.0226321141930713 0.0285254982378846 0.0000000000000000
0.0345652960679336 0.0613560912934534 25500.0000000000000000 0.0225994435080487 0.0282748237125377 0.0000000000000000
0.0342083710215419 0.0610698798906858 25600.0000000000000000 0.0225789013220878 0.0280278432432314 0.0000000000000000
0.0339253081587798 0.0607534638082910 25700.0000000000000000 0.0225515663683875 0.0277806581986122 0.0000000000000000
0.0336678657963854 0.0604548234887389 25800.0000000000000000 0.0225323370874302 0.0275667297354451 0.0000000000000000
0.0334202081065662 0.0601686954940974 25900.0000000000000000 0.0225167239061034 0.0273721584126753 0.0000000000000000
0.0331832275757138 0.0599033272903769 26000.0000000000000000 0.0224995221865479 0.0271932623096856 0.0000000000000000
0.0329654077364157 0.0596580270708092 26100.0000000000000000 0.0224894253861149 0.0270222104731269 0.0000000000000000
0.0327567225725330 0.0594326500810564 26200.0000000000000000 0.0224732542759784 0.0268659648476525 0.0000000000000000
0.0325643508641757 0.0592109964340667 26300.0000000000000000 0.0224554307094997 0.0267110196382153 0.0000000000000000
0.0323874987311015 0.0590019038776370 26400.0000000000000000 0.0224408964289632 0.0265696700922281 0.0000000000000000
0.0322222170075761 0.0588114948370700 26500.0000000000000000 0.0224262692080346 0.0264385929775306 0.0000000000000000
0.0320622476921483 0.0586387595782054 26600.0000000000000000 0.0224138378322863 0.0263199900211048 0.0000000000000000
0.0319107375941562 0.0584656795907567 26700.0000000000000000 0.0224005239423883 0.0262054650824134 0.0000000000000000
0.0317651172445346 0.0582930909288429 26800.0000000000000000 0.0223907535581523 0.0260983618247542 0.0000000000000000
0.0316118931609312 0.0581156311992894 26900.0000000000000000 0.0223782028951072 0.0259911582443641 0.0000000000000000
0.0314927353068369 0.0579658854625594 27000.0000000000000000 0.0223846629633025 0.0258910952238705 0.0000000000000000
0.0313330199013025 0.0577672299625008 27100.0000000000000000 0.0223411774044135 0.0257252044108491 0.0000000000000000
0.0311726128748274 0.0575328273782231 27200.0000000000000000 0.0222971570854471 0.0255746017840699 0.0000000000000000
0.0310424269447834 0.0573408593457968 27300.0000000000000000 0.0222940705385816 0.0254802211519672 0.0000000000000000
0.0309092729965609 0.0571487094448012 27400.0000000000000000 0.0222920840180600 0.0253890346738800 0.0000000000000000
0.0307519654751577 0.0569523068474682 27500.0000000000000000 0.0222922123956295 0.0252944102062788 0.0000000000000000
0.0306151819605766 0.0567317640658306 27600.0000000000000000 0.0222915536892813 0.0251929626482669 0.0000000000000000
0.0304522371837688 0.0564816269188555 27700.0000000000000000 0.0222948287269044 0.0250785627024913 0.0000000000000000
0.0302641155609198 0.0561898969110010 27800.0000000000000000 0.0222899802646840 0.0249528184065439 0.0000000000000000
0.0301084189736078 0.0559340804061882 27900.0000000000000000 0.0222880298897157 0.0248365279996353 0.0000000000000000
0.0299351189685853 0.0556708256926094 28000.0000000000000000 0.0222873058341231 0.0247017107770947 0.0000000000000000
0.0298004608023951 0.0554658995358333 28100.0000000000000000 0.0222899747241529 0.0245985015435800 0.0000000000000000
0.0297023859481932 0.0553162429713461 28200.0000000000000000 0.0222942865128567 0.0245213281080227 0.0000000000000000
0.0295395360433126 0.0551316510722904 28300.0000000000000000 0.0222911307157191 0.0244171437828491 0.0000000000000000
0.0294468905884911 0.0549801177094902 28400.0000000000000000 0.0222906384703342 0.0243348577033108 0.0000000000000000
0.0293807045145704 0.0548779705314544 28500.0000000000000000 0.0223014043515079 0.0242878682584753 0.0000000000000000
0.0292906096843076 0.0547597776358031 28600.0000000000000000 0.0222978503813650 0.0242128200655648 0.0000000000000000
0.0291779359036683 0.0545961718445491 28700.0000000000000000 0.0222964705212178 0.0241237548693092 0.0000000000000000
0.0291024362185677 0.0544898002133061 28800.0000000000000000 0.0222989647553561 0.0240608807637372 0.0000000000000000
0.0290423321863186 0.0543934127403009 28900.0000000000000000 0.0222971398152851 0.0239955377634501 0.0000000000000000
0.0289972650524235 0.0543470306374433 29000.0000000000000000 0.0223062283823651 0.0239742651785804 0.0000000000000000
0.0289307235811989 0.0542234562381753 29100.0000000000000000 0.0222946568264935 0.0238959815397785 0.0000000000000000
0.0288712041805975 0.0541639334358407 29200.0000000000000000 0.0222966239028782 0.0238616589156763 0.0000000000000000
0.0288551189950164 0.0541541748831636 29300.0000000000000000 0.0223013576279472 0.0238444036020679 0.0000000000000000
0.0287970733384950 0.0540954557119868 29400.0000000000000000 0.0223066053861139 0.0238115273942038 0.0000000000000000
0.0287189394385920 0.0539918442369247 29500.0000000000000000 0.0223056657121086 0.0237528731895825 0.0000000000000000
0.0286755061188972 0.0539326891692415 29600.0000000000000000 0.0223095884951957 0.0237174889579264 0.0000000000000000
0.0287313471557008 0.0538817518875572 29700.0000000000000000 0.0223421744563857 0.0237720350402885 0.0000000000000000
0.0287189294362845 0.0538393573529434 29800.0000000000000000 0.0223277019660074 0.0237046036371218 0.0000000000000000
0.0286388179524288 0.0537744127933116 29900.0000000000000000 0.0223214344297339 0.0236510982575952 0.0000000000000000
0.0285946993953061 0.0537467744009771 30000.0000000000000000 0.0223217247895502 0.0236238842792424 0.0000000000000000
0.0285572655847160 0.0537171926009025 30100.0000000000000000 0.0223230618111596 0.0235977334762301 0.0000000000000000
0.0285399168870577 0.0536899045784297 30200.0000000000000000 0.0223240701928738 0.0235636699102937 0.0000000000000000
0.0285302962432512 0.0537039589451541 30300.0000000000000000 0.0223299555645872 0.0235734539286703 0.0000000000000000
0.0284697843577247 0.0536356083319760 30400.0000000000000000 0.0223287871089753 0.0235250257818447 0.0000000000000000
0.0284425279832120 0.0536078751831019 30500.0000000000000000 0.0223307760598489 0.0235020477251205 0.0000000000000000
0.0284190534837697 0.0535825257878239 30600.0000000000000000 0.0223331524621477 0.0234797690311032 0.0000000000000000
0.0284033268416783 0.0535628212563928 30700.0000000000000000 0.0223351441920110 0.0234504024424095 0.0000000000000000
0.0284119266386486 0.0535884289791213 30800.0000000000000000 0.0223402950920661 0.0234609936566185 0.0000000000000000
0.0283575996647762 0.0535229037675872 30900.0000000000000000 0.0223402930493381 0.0234181140501989 0.0000000000000000
0.0283315092101857 0.0534959448364081 31000.0000000000000000 0.0223444262826667 0.0234006269296745 0.0000000000000000
0.0283086557035452 0.0534665582719466 31100.0000000000000000 0.0223482213254950 0.0233823939741839 0.0000000000000000
0.0283137331471304 0.0534816023298089 31200.0000000000000000 0.0223615704086495 0.0233982739081273 0.0000000000000000
0.0283052132712008 0.0534656131554401 31300.0000000000000000 0.0223595195406643 0.0233737305380143 0.0000000000000000
0.0282488839021714 0.0533990372661518 31400.0000000000000000 0.0223604680114031 0.0233353369536277 0.0000000000000000
0.0282279239848786 0.0533786262569052 31500.0000000000000000 0.0223646979648830 0.0233199526213510 0.0000000000000000
0.0282058425779795 0.0533544697468076 31600.0000000000000000 0.0223556826513993 0.0232883951777995 0.0000000000000000
0.0281881295472494 0.0533359742502690 31700.0000000000000000 0.0223594288103419 0.0232739229340514 0.0000000000000000
0.0282193651183760 0.0533669234351919 31800.0000000000000000 0.0223800119709058 0.0233008027350813 0.0000000000000000
0.0281647735714330 0.0533067005504294 31900.0000000000000000 0.0223665125282887 0.0232476572181160 0.0000000000000000
0.0281509531761700 0.0532900191034170 32000.0000000000000000 0.0223827963952325 0.0232515073564733 0.0000000000000000
0.0281339787778505 0.0532664029061840 32100.0000000000000000 0.0223750291931516 0.0232197249320942 0.0000000000000000
0.0281231231154560 0.0532510019076344 32200.0000000000000000 0.0223915166184217 0.0232216225661383 0.0000000000000000
0.0281221681611750 0.0532330945091418 32300.0000000000000000 0.0223840392404134 0.0231858713388224 0.0000000000000000
0.0281377437571834 0.0532686289027807 32400.0000000000000000 0.0224013711066524 0.0232136992481631 0.0000000000000000
0.0280903607193908 0.0532101114719808 32500.0000000000000000 0.0224034057983633 0.0231811631312811 0.0000000000000000
0.0280782122062326 0.0531913957628905 32600.0000000000000000 0.0224074810854235 0.0231666288422645 0.0000000000000000
0.0280662557007054 0.0531751341674239 32700.0000000000000000 0.0224117705724117 0.0231530154601312 0.0000000000000000
0.0280523852878306 0.0531557104594182 32800.0000000000000000 0.0224042622775033 0.0231228299079875 0.0000000000000000
0.0280450277804282 0.0531437095238560 32900.0000000000000000 0.0224211260666458 0.0231262958572986 0.0000000000000000
0.0280386046363950 0.0531353278383485 33000.0000000000000000 0.0224254013342416 0.0231052189545005 0.0000000000000000
0.0280267355181810 0.0531301810475518 33100.0000000000000000 0.0224159566695200 0.0230843928451247 0.0000000000000000
0.0280116542879414 0.0531165714330827 33200.0000000000000000 0.0224212205963733 0.0230752049935869 0.0000000000000000
0.0280026056885257 0.0531009371769073 33300.0000000000000000 0.0224259604856216 0.0230614308206469 0.0000000000000000
0.0279910810123952 0.0530846740812692 33400.0000000000000000 0.0224305263728473 0.0230505027704409 0.0000000000000000
0.0279799129891897 0.0530708409010121 33500.0000000000000000 0.0224335614599623 0.0230379957887672 0.0000000000000000
0.0279697231351162 0.0530568845012932 33600.0000000000000000 0.0224381231648487 0.0230267510668251 0.0000000000000000
0.0279653483532441 0.0530498561778723 33700.0000000000000000 0.0224553341797499 0.0230245066571660 0.0000000000000000
0.0279582761413597 0.0530446126221727 33800.0000000000000000 0.0224450700725521 0.0230025077442422 0.0000000000000000
0.0279439948665354 0.0530354944623688 33900.0000000000000000 0.0224500657686503 0.0229953257572408 0.0000000000000000
0.0279340446301387 0.0530237503230268 34000.0000000000000000 0.0224545592688646 0.0229853347074394 0.0000000000000000
0.0279254772287645 0.0530124179117194 34100.0000000000000000 0.0224590477901265 0.0229751285117194 0.0000000000000000
0.0279172220304588 0.0530008930901758 34200.0000000000000000 0.0224634709567570 0.0229648186149778 0.0000000000000000
0.0279106640633919 0.0529896311697998 34300.0000000000000000 0.0224680127225495 0.0229542166141967 0.0000000000000000
0.0279188308100177 0.0529792323533000 34400.0000000000000000 0.0224731224291834 0.0229401666991338 0.0000000000000000
0.0279456850719371 0.0530132938345318 34500.0000000000000000 0.0224806342183224 0.0229611497207288 0.0000000000000000
0.0278974657973342 0.0529695198229324 34600.0000000000000000 0.0224788892758839 0.0229284481590120 0.0000000000000000
0.0278898648616896 0.0529622248782153 34700.0000000000000000 0.0224830547819465 0.0229206562398735 0.0000000000000000
0.0278841765453040 0.0529524587600828 34800.0000000000000000 0.0224869740635802 0.0229115079162672 0.0000000000000000
0.0278804898134103 0.0529421333432165 34900.0000000000000000 0.0224901062556511 0.0229033040430170 0.0000000000000000
0.0278764249005917 0.0529299031631928 35000.0000000000000000 0.0224930731275406 0.0228946333296993 0.0000000000000000
0.0278730380483455 0.0529206971126517 35100.0000000000000000 0.0224971500466763 0.0228867458006534 0.0000000000000000
0.0278894757214271 0.0529173193685120 35200.0000000000000000 0.0225005856936066 0.0228726545401147 0.0000000000000000
0.0278730613586004 0.0529124203247178 35300.0000000000000000 0.0225022388903254 0.0228721752355789 0.0000000000000000
0.0278664632218941 0.0529031372983212 35400.0000000000000000 0.0225058357698457 0.0228658992687906 0.0000000000000000
0.0278615624820079 0.0528907889206420 35500.0000000000000000 0.0225090820113399 0.0228568601287548 0.0000000000000000
0.0278571576219156 0.0528800189876714 35600.0000000000000000 0.0225115965231049 0.0228484036023051 0.0000000000000000
0.0278504603729946 0.0528639795134736 35700.0000000000000000 0.0225140584677673 0.0228407530415242 0.0000000000000000
0.0278436683611775 0.0528472225226779 35800.0000000000000000 0.0225166726288657 0.0228328357500623 0.0000000000000000
0.0278279548054173 0.0528314414500260 35900.0000000000000000 0.0225244437389589 0.0228163389222650 0.0000000000000000
0.0278383239233055 0.0528267683062863 36000.0000000000000000 0.0225210897374131 0.0228129223058435 0.0000000000000000
0.0278250142572959 0.0528183417403694 36100.0000000000000000 0.0225225026926450 0.0228139421514732 0.0000000000000000
0.0278182467383670 0.0528049379987238 36200.0000000000000000 0.0225255051906584 0.0228107057091733 0.0000000000000000
0.0278123796531305 0.0527910886932412 36300.0000000000000000 0.0225285283885691 0.0228047304537981 0.0000000000000000
0.0278069425683288 0.0527771203404268 36400.0000000000000000 0.0225311690033443 0.0227988838057702 0.0000000000000000
0.0278021495739175 0.0527625096387178 36500.0000000000000000 0.0225339277363905 0.0227924848737284 0.0000000000000000
0.0277987695495282 0.0527489663612894 36600.0000000000000000 0.0225369934073869 0.0227859769621283 0.0000000000000000
0.0278011248093925 0.0527428526856768 36700.0000000000000000 0.0225398897136048 0.0227781284678214 0.0000000000000000
0.0277910358634898 0.0527417853717825 36800.0000000000000000 0.0225432263192276 0.0227747831170042 0.0000000000000000
0.0277862550837635 0.0527341918595263 36900.0000000000000000 0.0225448382773951 0.0227733069172740 0.0000000000000000
0.0277821494826530 0.0527251119574816 37000.0000000000000000 0.0225467009983912 0.0227693498791772 0.0000000000000000
0.0277779662898243 0.0527163225313541 37100.0000000000000000 0.0225487989574819 0.0227645412940438 0.0000000000000000
0.0277741504577309 0.0527065099974597 37200.0000000000000000 0.0225508098637080 0.0227600449445538 0.0000000000000000
0.0277705253129156 0.0526969555702081 37300.0000000000000000 0.0225529500907988 0.0227552839802115 0.0000000000000000
0.0277674417273894 0.0526868082841887 37400.0000000000000000 0.0225551194764012 0.0227502786694640 0.0000000000000000
0.0277644025894910 0.0526763389696067 37500.0000000000000000 0.0225571087024072 0.0227457156271555 0.0000000000000000
0.0277620638224632 0.0526671054615402 37600.0000000000000000 0.0225590516215261 0.0227410708039793 0.0000000000000000
0.0277597739842978 0.0526566553104889 37700.0000000000000000 0.0225610228412081 0.0227358619210999 0.0000000000000000
0.0277577438256193 0.0526469854524835 37800.0000000000000000 0.0225631842464732 0.0227308618340456 0.0000000000000000
0.0277559890844317 0.0526369823486800 37900.0000000000000000 0.0225653884397882 0.0227264396875973 0.0000000000000000
0.0277540518698916 0.0526269783551264 38000.0000000000000000 0.0225675819293565 0.0227220289925438 0.0000000000000000
0.0277527989869484 0.0526178817662374 38100.0000000000000000 0.0225697910779767 0.0227178795445156 0.0000000000000000
0.0277522652209244 0.0526088715348312 38200.0000000000000000 0.0225725573763623 0.0227137191938369 0.0000000000000000
0.0277521683471224 0.0525980391578889 38300.0000000000000000 0.0225748513177157 0.0227093780089920 0.0000000000000000
0.0277513349730090 0.0525877351300236 38400.0000000000000000 0.0225769670263210 0.0227053986840101 0.0000000000000000
0.0277512157588124 0.0525775118274657 38500.0000000000000000 0.0225811225663233 0.0227013318545517 0.0000000000000000
0.0277337244910102 0.0525477664646612 38600.0000000000000000 0.0225744269674937 0.0226988506244809 0.0000000000000000
0.0277323279174520 0.0525382773051931 38700.0000000000000000 0.0225752960650812 0.0226960076902013 0.0000000000000000
0.0277307754677770 0.0525293375472949 38800.0000000000000000 0.0225763784907183 0.0226932933868694 0.0000000000000000
0.0277287345233785 0.0525200104268269 38900.0000000000000000 0.0225775547803415 0.0226902645018865 0.0000000000000000
0.0277274778969614 0.0525111994860232 39000.0000000000000000 0.0225787006282975 0.0226870490297473 0.0000000000000000
0.0277256006247899 0.0525029816734713 39100.0000000000000000 0.0225799121072794 0.0226832653555125 0.0000000000000000
0.0277237159577838 0.0524945585664701 39200.0000000000000000 0.0225811756016420 0.0226796498706653 0.0000000000000000
0.0277222525204453 0.0524863007305122 39300.0000000000000000 0.0225823095249110 0.0226760589122528 0.0000000000000000
0.0277194119834805 0.0524840136598958 39400.0000000000000000 0.0225835193114004 0.0226720318448027 0.0000000000000000
0.0277245931813589 0.0524762147376739 39500.0000000000000000 0.0225890062565676 0.0226676576079283 0.0000000000000000
0.0277283582918034 0.0524546464970420 39600.0000000000000000 0.0225953631627537 0.0226648160728819 0.0000000000000000
0.0277314148906722 0.0524391819698443 39700.0000000000000000 0.0225980087677341 0.0226600716405497 0.0000000000000000
0.0277324831795206 0.0524265118883208 39800.0000000000000000 0.0225995457480982 0.0226559808402091 0.0000000000000000
0.0277347165134774 0.0524066641495618 39900.0000000000000000 0.0226000408285417 0.0226507780695556 0.0000000000000000
0.0277355516524743 0.0523935205977960 40000.0000000000000000 0.0226005415262046 0.0226462026184835 0.0000000000000000
0.0277352923996997 0.0523837924730811 40100.0000000000000000 0.0226009462309353 0.0226421444958843 0.0000000000000000
0.0277320195866079 0.0524196230531224 40200.0000000000000000 0.0225978026176287 0.0226289911503735 0.0000000000000000
0.0277277191375213 0.0524498685438302 40300.0000000000000000 0.0226008661750809 0.0226356813972149 0.0000000000000000
0.0277132388521023 0.0524675278252386 40400.0000000000000000 0.0226013212198655 0.0226262906212039 0.0000000000000000
0.0277027461770517 0.0524826095189314 40500.0000000000000000 0.0226020227862280 0.0226302634897105 0.0000000000000000
0.0276946369238975 0.0524946415763136 40600.0000000000000000 0.0226028370742375 0.0226333192404694 0.0000000000000000
0.0276882518493095 0.0525042679589763 40700.0000000000000000 0.0226037954130557 0.0226354759622043 0.0000000000000000
0.0276831802043825 0.0525121478978912 40800.0000000000000000 0.0226050275568298 0.0226370104156468 0.0000000000000000
0.0276787567185974 0.0525192584244326 40900.0000000000000000 0.0226066659785768 0.0226375573291077 0.0000000000000000
0.0276752456274737 0.0525251410225312 41000.0000000000000000 0.0226084533185763 0.0226376587594647 0.0000000000000000
0.0276721594741764 0.0525302889504069 41100.0000000000000000 0.0226103252603090 0.0226378825201150 0.0000000000000000
0.0276694184086607 0.0525352861331128 41200.0000000000000000 0.0226122277334916 0.0226377538631701 0.0000000000000000
0.0276670867087631 0.0525392628065491 41300.0000000000000000 0.0226140648721557 0.0226376448649270 0.0000000000000000
0.0276650203195714 0.0525425053305427 41400.0000000000000000 0.0226159410955552 0.0226372313873956 0.0000000000000000
0.0276634486138940 0.0525449738328252 41500.0000000000000000 0.0226177611493643 0.0226367153652248 0.0000000000000000
0.0276619305981223 0.0525470136070127 41600.0000000000000000 0.0226195496638928 0.0226360485647431 0.0000000000000000
0.0276607053117894 0.0525484518358127 41700.0000000000000000 0.0226213194803777 0.0226353331916999 0.0000000000000000
0.0276595230333036 0.0525491044593246 41800.0000000000000000 0.0226231045660129 0.0226345049866896 0.0000000000000000
0.0276586201429401 0.0525494220999482 41900.0000000000000000 0.0226248157041435 0.0226333928390837 0.0000000000000000
0.0276576714935905 0.0525491797801482 42000.0000000000000000 0.0226265489379925 0.0226325029702138 0.0000000000000000
0.0276567908770794 0.0525484875048699 42100.0000000000000000 0.0226282153742149 0.0226313209234195 0.0000000000000000
0.0276559714335062 0.0525474895870599 42200.0000000000000000 0.0226298547874776 0.0226301655294057 0.0000000000000000
0.0276553364867119 0.0525461713732350 42300.0000000000000000 0.0226314993442454 0.0226289384871533 0.0000000000000000
0.0276549958232192 0.0525447973147646 42400.0000000000000000 0.0226329626116548 0.0226273203272165 0.0000000000000000
0.0276546267289937 0.0525431254466203 42500.0000000000000000 0.0226343760113086 0.0226259507808213 0.0000000000000000
0.0276543001699410 0.0525413518928535 42600.0000000000000000 0.0226357484256825 0.0226244069276689 0.0000000000000000
0.0276190694819899 0.0524923524666746 42700.0000000000000000 0.0226357205450056 0.0225803040397937 0.0000000000000000
0.0276545156977522 0.0525394835070212 42800.0000000000000000 0.0226384850782689 0.0226206168201253 0.0000000000000000
0.0276190013898867 0.0524901588714218 42900.0000000000000000 0.0226384566278433 0.0225762891345983 0.0000000000000000
0.0276185777522545 0.0524876184292551 43000.0000000000000000 0.0226398328733171 0.0225745005014531 0.0000000000000000
0.0276181840490920 0.0524846707973171 43100.0000000000000000 0.0226411683243609 0.0225726873796712 0.0000000000000000
0.0276176044863719 0.0524815425825928 43200.0000000000000000 0.0226425065199992 0.0225709629744613 0.0000000000000000
0.0276171530892192 0.0524784593975525 43300.0000000000000000 0.0226438287534969 0.0225692195444799 0.0000000000000000
0.0276168649514486 0.0524755236173989 43400.0000000000000000 0.0226450472436264 0.0225673426092782 0.0000000000000000
0.0276165985310575 0.0524724618361583 43500.0000000000000000 0.0226462829105836 0.0225655068098394 0.0000000000000000
0.0276162712607549 0.0524694557318213 43600.0000000000000000 0.0226474942873338 0.0225637166798284 0.0000000000000000
0.0276158397559853 0.0524662804869570 43700.0000000000000000 0.0226486013561685 0.0225619950160179 0.0000000000000000
0.0276156068317096 0.0524630795347104 43800.0000000000000000 0.0226495777840698 0.0225601820338301 0.0000000000000000
0.0276153692627026 0.0524596824669770 43900.0000000000000000 0.0226505679484958 0.0225585165109232 0.0000000000000000
0.0276152295925251 0.0524561126188886 44000.0000000000000000 0.0226515133161973 0.0225566854109734 0.0000000000000000
0.0276151627979433 0.0524526499551822 44100.0000000000000000 0.0226523808176147 0.0225549397930439 0.0000000000000000
0.0276150286972189 0.0524490939576706 44200.0000000000000000 0.0226532201043869 0.0225532394998436 0.0000000000000000
0.0276149355820451 0.0524454811262720 44300.0000000000000000 0.0226539974434756 0.0225515572292453 0.0000000000000000
0.0276148809431710 0.0524418766544026 44400.0000000000000000 0.0226548026723824 0.0225497791142128 0.0000000000000000
0.0276147609710771 0.0524381917570650 44500.0000000000000000 0.0226555952307926 0.0225480300411906 0.0000000000000000
0.0276148073370629 0.0524344761404618 44600.0000000000000000 0.0226562630922162 0.0225463083829360 0.0000000000000000
0.0276147797876452 0.0524312393852993 44700.0000000000000000 0.0226568825711444 0.0225447375234403 0.0000000000000000
0.0276147412481690 0.0524277714311212 44800.0000000000000000 0.0226574906562738 0.0225431326139167 0.0000000000000000
0.0276147861105346 0.0524242252074032 44900.0000000000000000 0.0226581026234874 0.0225413903287842 0.0000000000000000
0.0276147347904404 0.0524208008604556 45000.0000000000000000 0.0226587033608856 0.0225397136453883 0.0000000000000000
0.0276147858098544 0.0524173813066764 45100.0000000000000000 0.0226592597759155 0.0225380892945389 0.0000000000000000
0.0276147106329726 0.0524139959414687 45200.0000000000000000 0.0226598718954065 0.0225365047644146 0.0000000000000000
0.0276146823759934 0.0524106197614254 45300.0000000000000000 0.0226603827802382 0.0225349150204233 0.0000000000000000
0.0276147034603580 0.0524072993139342 45400.0000000000000000 0.0226608639986608 0.0225333507910491 0.0000000000000000
0.0276147552512299 0.0524038715347587 45500.0000000000000000 0.0226614315358926 0.0225318782731520 0.0000000000000000
0.0276147965302726 0.0524005724557779 45600.0000000000000000 0.0226619025191847 0.0225303548969172 0.0000000000000000
0.0276148521125240 0.0523972970807980 45700.0000000000000000 0.0226623919182255 0.0225288882517294 0.0000000000000000
0.0276150085248885 0.0523940602110947 45800.0000000000000000 0.0226628570320891 0.0225274618131557 0.0000000000000000
0.0276149826976699 0.0523908706742950 45900.0000000000000000 0.0226632975628813 0.0225259496965649 0.0000000000000000
0.0276150970527990 0.0523878215538857 46000.0000000000000000 0.0226637456926640 0.0225245266518916 0.0000000000000000
0.0276151403639027 0.0523847587824522 46100.0000000000000000 0.0226641193542650 0.0225231445251496 0.0000000000000000
0.0276152827163446 0.0523817422077993 46200.0000000000000000 0.0226645038574570 0.0225217333633901 0.0000000000000000
0.0276154184782937 0.0523788721853004 46300.0000000000000000 0.0226648946439881 0.0225204071147898 0.0000000000000000
0.0276155200645781 0.0523760129748184 46400.0000000000000000 0.0226652837500350 0.0225190663534208 0.0000000000000000
0.0276156611197740 0.0523732295191095 46500.0000000000000000 0.0226656292248068 0.0225177552882151 0.0000000000000000
0.0276158127952304 0.0523704542563645 46600.0000000000000000 0.0226659756008631 0.0225165453840714 0.0000000000000000
0.0276158735210394 0.0523678354147708 46700.0000000000000000 0.0226663115217951 0.0225153229558877 0.0000000000000000
0.0276160307363859 0.0523651684014088 46800.0000000000000000 0.0226666170184752 0.0225140181807693 0.0000000000000000
0.0276161466637715 0.0523626072078072 46900.0000000000000000 0.0226669058605544 0.0225128475982915 0.0000000000000000
0.0276162718299511 0.0523600852417240 47000.0000000000000000 0.0226671990053822 0.0225116430729467 0.0000000000000000
0.0276163681602858 0.0523576242435948 47100.0000000000000000 0.0226674812261560 0.0225105228868419 0.0000000000000000
0.0276165410844316 0.0523552446199947 47200.0000000000000000 0.0226677321413243 0.0225093646509403 0.0000000000000000
0.0276166577028291 0.0523528711447836 47300.0000000000000000 0.0226679876059723 0.0225082354020622 0.0000000000000000
0.0276167654231322 0.0523505829386145 47400.0000000000000000 0.0226682196574565 0.0225071934148261 0.0000000000000000
0.0276168039493473 0.0523483292266010 47500.0000000000000000 0.0226684515740030 0.0225061556286390 0.0000000000000000
0.0276168893447412 0.0523460995796497 47600.0000000000000000 0.0226686693528669 0.0225050784946011 0.0000000000000000
0.0276169656654858 0.0523438691933081 47700.0000000000000000 0.0226688826374429 0.0225041184698597 0.0000000000000000
0.0276170206564442 0.0523418268264323 47800.0000000000000000 0.0226690850145839 0.0225030793222883 0.0000000000000000
0.0276170897072104 0.0523398295430410 47900.0000000000000000 0.0226692682993005 0.0225021261986826 0.0000000000000000
0.0276171356483999 0.0523379094519176 48000.0000000000000000 0.0226694502284660 0.0225011797905595 0.0000000000000000
0.0276171749940809 0.0523360921690623 48100.0000000000000000 0.0226696076139313 0.0225002071588181 0.0000000000000000
0.0276171694260967 0.0523342787119485 48200.0000000000000000 0.0226697295087483 0.0224993070678516 0.0000000000000000
0.0276172215735266 0.0523325258225628 48300.0000000000000000 0.0226698688108085 0.0224983932670319 0.0000000000000000
0.0276172320349375 0.0523308619168820 48400.0000000000000000 0.0226699793730258 0.0224974786076131 0.0000000000000000
0.0276172430484315 0.0523291927922737 48500.0000000000000000 0.0226700320396240 0.0224966067193820 0.0000000000000000
0.0276172486537150 0.0523276181778072 48600.0000000000000000 0.0226700807386185 0.0224957735047256 0.0000000000000000
0.0276173034683678 0.0523260450248422 48700.0000000000000000 0.0226701709662733 0.0224949273354169 0.0000000000000000
0.0276173278810919 0.0523245872396446 48800.0000000000000000 0.0226702468031896 0.0224941482199293 0.0000000000000000
0.0276173867764669 0.0523231002724301 48900.0000000000000000 0.0226703140435289 0.0224933205186050 0.0000000000000000
0.0276173716753875 0.0523216919286492 49000.0000000000000000 0.0226703909923886 0.0224925875125385 0.0000000000000000
0.0276174114673951 0.0523203378992393 49100.0000000000000000 0.0226704617993453 0.0224918436044890 0.0000000000000000
0.0276173863741695 0.0523190307375453 49200.0000000000000000 0.0226705240259153 0.0224911536390612 0.0000000000000000
0.0276173976491049 0.0523177175388365 49300.0000000000000000 0.0226705792142886 0.0224903816585511 0.0000000000000000
0.0276174106243893 0.0523164963499684 49400.0000000000000000 0.0226706389382817 0.0224896376339985 0.0000000000000000
0.0276174253996790 0.0523152570693418 49500.0000000000000000 0.0226706948178379 0.0224889540501082 0.0000000000000000
0.0276174094812696 0.0523140395020578 49600.0000000000000000 0.0226707454478293 0.0224882908566818 0.0000000000000000
0.0276174304077915 0.0523128961161571 49700.0000000000000000 0.0226708011751485 0.0224876454088828 0.0000000000000000
0.0276174335596058 0.0523118185078900 49800.0000000000000000 0.0226708541994314 0.0224870834451778 0.0000000000000000
0.0276174466274544 0.0523107398182158 49900.0000000000000000 0.0226709016606653 0.0224864355290540 0.0000000000000000
0.0276174704789193 0.0523096654316492 50000.0000000000000000 0.0226709264603296 0.0224858205525964 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/10/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1411.0345878200512288 0.0000000000000000 1387.2631841950187663 23.6631081239877119 0.1082955010447825 0.0000000000000000
100.0000000000000000 1244.7808501879603682 0.8703466969347218 1225.4853559921359647 18.4136429007959599 0.0090620109201489 0.0024425871735243
200.0000000000000000 1096.5825957718122936 1.8199040096538850 1079.4551296484644354 15.2930686188032592 0.0088295117411631 0.0056639831496852
300.0000000000000000 965.0542131018625014 2.9952157044139827 949.0210921992443218 13.0163000631413581 0.0122523861910780 0.0093527488716709
400.0000000000000000 848.2825146211478113 4.2916236415974467 832.6543904721827403 11.3102449304346031 0.0128686460239573 0.0133869309090588
500.0000000000000000 744.6842386122758626 5.5564468546213703 729.0482511056936801 10.0493742881423156 0.0128219512997202 0.0173444125187525
600.0000000000000000 652.7857336474517069 6.6502950422741884 636.9489442418931731 9.1468915252276499 0.0186624455949578 0.0209403924616989
700.0000000000000000 571.3039892325266464 7.4889330499925340 555.2535249544846465 8.5210404041647934 0.0165372512484248 0.0239535726361548
800.0000000000000000 499.1009698388688776 8.0523205500994290 482.9345292591309544 8.0739200338789630 0.0134393271464348 0.0267606686130824
900.0000000000000000 435.2625795940130615 8.4217792668469222 419.0694809824395293 7.7224090420225844 0.0193177551570618 0.0295925475469218
1000.0000000000000000 378.9627956916028779 8.6446720394328622 362.8144561574908948 7.4353088568694536 0.0360499961008395 0.0323086417088449
1100.0000000000000000 329.3507686803728234 8.7003242229656585 313.3924670456795525 7.1940207076481952 0.0292202678437658 0.0347364362356551
1200.0000000000000000 285.7069586856205774 8.6008662010330728 270.0820017673382836 6.9670624588430492 0.0199667082695998 0.0370615501365488
1300.0000000000000000 247.5559982756050772 8.5187512235616225 232.2290659519825056 6.7508259061794362 0.0184275969081998 0.0389275969733026
1400.0000000000000000 214.0915996914132222 8.2538737087186540 199.2424087187992541 6.5316528109659968 0.0230085290179432 0.0406559239113871
1500.0000000000000000 184.9078031854998585 7.9827045918436710 170.5770981722503734 6.2922734613231848 0.0138352135394861 0.0418917465431557
1600.0000000000000000 159.5541346630352848 7.7118145223685595 145.7496473919773052 6.0300398534957278 0.0199846875060195 0.0426482076876757
1700.0000000000000000 137.5804938181100567 7.4512548927586959 124.3117918226815135 5.7540679199028499 0.0200834685250685 0.0432957142419473
1800.0000000000000000 118.6043524019696491 7.2081843984992595 105.8561576376524727 5.4779393538788597 0.0183152391207136 0.0437557728183499
1900.0000000000000000 102.3034163311690889 7.0184549966320100 90.0117012637258256 5.2132344650569182 0.0160555636570111 0.0439700420973303
2000.0000000000000000 88.3685354400167569 6.8855960310884345 76.4450359214298061 4.9754194729144663 0.0186181852345992 0.0438658293494418
2100.0000000000000000 76.4870494077767518 6.7972590152867909 64.8556615566148054 4.7716780175061437 0.0187447674809470 0.0437060508880597
2200.0000000000000000 66.3922044113487715 6.7456489461726381 54.9762540394092269 4.6045194654369457 0.0222065203203016 0.0435754400096662
2300.0000000000000000 57.7640893299927640 6.6553272283664082 46.5728037694360779 4.4750450210912183 0.0173450281280403 0.0435682829710225
2400.0000000000000000 50.4483213283221161 6.5882187823880161 39.4305980589876555 4.3701082379292702 0.0157683487594476 0.0436279002577247
2500.0000000000000000 44.2572600999832417 6.5418905070518125 33.3687291483410320 4.2822146138634825 0.0207216580999529 0.0437041726269649
2600.0000000000000000 38.9898762164469233 6.4860701142510102 28.2299660775624730 4.2091166386283074 0.0209322455118929 0.0437911404932438
2700.0000000000000000 34.5400098920423915 6.4478942375341228 23.8785852110255057 4.1478317412725092 0.0218311434056577 0.0438675588045980
2800.0000000000000000 30.7596665962439815 6.4091528216954146 20.1949406281237565 4.0886667640678231 0.0229692181800527 0.0439371641769343
2900.0000000000000000 27.5503607131004777 6.3766533701700254 17.0792155846714238 4.0308179552231893 0.0196845902023419 0.0439892128334965
3000.0000000000000000 24.8791661852176063 6.3827783391718249 14.4466654381071518 3.9772952805812420 0.0285567879193659 0.0438703394380188
3100.0000000000000000 22.5427473452232228 6.3479008518146998 12.2246488533913791 3.9098860983136290 0.0166186398927389 0.0436929018107777
3200.0000000000000000 20.6329518270600829 6.3470808307786033 10.3532600427412866 3.8673417329575179 0.0217637721046964 0.0435054484779784
3300.0000000000000000 19.0027315747457273 6.3326923931046979 8.7746151276655997 3.8312774940966987 0.0208829523136518 0.0432636075650806
3400.0000000000000000 17.6842223838885744 6.3699775913979551 7.4461150585755416 3.7967484827509361 0.0283098195439883 0.0430714316201538
3500.0000000000000000 16.4813183088297457 6.3241268437013645 6.3311227899171918 3.7626765414420604 0.0204398125115685 0.0429523212575637
3600.0000000000000000 15.5077026254677204 6.3179565229638417 5.3975873757749540 3.7317048065125942 0.0176533465992333 0.0428005736170963
3700.0000000000000000 14.6956523153805474 6.3148436948289834 4.6173023607081030 3.7020563285488577 0.0188267455749518 0.0426231857196500
3800.0000000000000000 14.0241880446229121 6.3191293808918596 3.9680315265032604 3.6735117353868785 0.0211088619317309 0.0424065399091817
3900.0000000000000000 13.4380490368484367 6.3001167310299140 3.4287905017813145 3.6470233991718510 0.0199911124171218 0.0421272924482344
4000.0000000000000000 12.9475928901894619 6.2801131322383821 2.9820262801488875 3.6207304553795217 0.0229871356386061 0.0417358867840652
4100.0000000000000000 12.5109835667454909 6.2627504368157165 2.6141336676543174 3.5761645216803548 0.0166822497994767 0.0412526907956262
4200.0000000000000000 12.1405399267913552 6.2170902663354521 2.3128676624679962 3.5434735268861730 0.0265357049805679 0.0405727661211672
4300.0000000000000000 11.7447545165221889 6.1250422399571463 2.0666994194320005 3.4942769194845167 0.0188235788995540 0.0399123587489736
4400.0000000000000000 11.4020587460975005 6.0512786914259991 1.8632425571181797 3.4282202346995958 0.0199283192500932 0.0393889436036325
4500.0000000000000000 11.1280647166946505 6.0056059808153650 1.6944516186590675 3.3717590901854178 0.0173033698635624 0.0389446571712376
4600.0000000000000000 10.9592625445819820 6.0067369082107316 1.5578048698744507 3.3332423520628773 0.0228927889839087 0.0385856254500152
4700.0000000000000000 10.7768429696986168 5.9618547974062697 1.4483168646538658 3.3047792268999290 0.0235710675512285 0.0383210131873224
4800.0000000000000000 10.6312313579997202 5.9306885076847955 1.3617333279094577 3.2827770500524953 0.0179241314941003 0.0381083408588737
4900.0000000000000000 10.5430492181200623 5.9311478389517767 1.2924812266227568 3.2652214616782822 0.0162449324782850 0.0379537583889621
5000.0000000000000000 10.4551841649302784 5.9134102081011148 1.2369998889055831 3.2487406423446217 0.0181984796592374 0.0378349459197210
5100.0000000000000000 10.4547674641954487 5.9745505233725993 1.1936260033624326 3.2194728019733803 0.0293632505684853 0.0377548849185526
5200.0000000000000000 10.2814448540044818 5.8692996893516263 1.1584156236686216 3.1983068131940873 0.0177081173123299 0.0377146104778174
5300.0000000000000000 10.2232218624909681 5.8669563755268896 1.1302186356657598 3.1706834334295491 0.0176265487185553 0.0377368691502154
5400.0000000000000000 10.1561248096634884 5.8388468745737656 1.1072993657233292 3.1524074092687160 0.0198077025929316 0.0377634575047448
5500.0000000000000000 10.1039682671452606 5.8137682315652510 1.0889922059422157 3.1367891685125886 0.0265890511727750 0.0378296099524305
5600.0000000000000000 10.0503820783993163 5.7989970963383426 1.0748470589392087 3.1225781046808132 0.0160200885209879 0.0379397299199647
5700.0000000000000000 10.0018859588639302 5.7695324575624669 1.0630266617665116 3.1099014899616488 0.0213761895878303 0.0380491599854725
5800.0000000000000000 9.9775109354019662 5.7640937256431926 1.0541873902674599 3.0989609483263671 0.0221104752862898 0.0381583958786573
5900.0000000000000000 9.9462645954325737 5.7477174518384260 1.0467398149134357 3.0884341134158975 0.0251139725934286 0.0382592426713875
6000.0000000000000000 9.8959782085438572 5.7178315982773391 1.0394000411227975 3.0797813974378796 0.0206425564134241 0.0383226152924150
6100.0000000000000000 9.8512925327366698 5.6879798995196271 1.0345404160036311 3.0712294636057176 0.0191193409291595 0.0384234126785337
6200.0000000000000000 9.8588104063499618 5.6948885813307246 1.0306439656712560 3.0642946012209844 0.0305524699223938 0.0384307882046020
6300.0000000000000000 11.8577880800135080 6.5845642722638402 1.0167914932222020 3.0462990264753191 1.1724475375156125 0.0376857505365343
6400.0000000000000000 9.8589023741676733 5.6991640531913834 1.0069968023286815 3.0380116780697013 0.0772527672476801 0.0374770733302290
6500.0000000000000000 9.6257974466532801 5.5361875197849484 1.0024084217586171 3.0245023419971595 0.0253621315238734 0.0373370315886818
6600.0000000000000000 9.5122938922919840 5.4433642606182175 0.9999630476317088 3.0047441004948983 0.0269383453540887 0.0372841381930713
6700.0000000000000000 9.4170382068250067 5.3767673911464637 0.9982166577169687 2.9819052861608393 0.0228491829913461 0.0372996888093884
6800.0000000000000000 9.3350230237854266 5.3159622544039609 0.9968829751954340 2.9612582251706532 0.0236405008119915 0.0372790682033855
6900.0000000000000000 9.2433540535118031 5.2468572483314366 0.9955220354375873 2.9427333720344766 0.0211120219868592 0.0371293757214435
7000.0000000000000000 9.1220966137327864 5.1418436086708912 0.9934978231669682 2.9297398308522977 0.0203376278277533 0.0366777232148749
7100.0000000000000000 8.9038680044179017 4.9478268121536670 0.9898852753196568 2.9026441212054266 0.0275178304328410 0.0359939653063106
7200.0000000000000000 8.7476878589071845 4.8256385855851036 0.9841379934669242 2.8802821959031371 0.0224423973900586 0.0351866865619617
7300.0000000000000000 8.6661388588347883 4.7526470552743030 0.9805122427118796 2.8766996331228452 0.0217342428605145 0.0345456848652475
7400.0000000000000000 8.6096595312887718 4.6968907650195790 0.9777691623093021 2.8763229032723157 0.0245327870918315 0.0341439135957451
7500.0000000000000000 8.5589837087017511 4.6496290129281865 0.9751089080884692 2.8762543749541090 0.0240830614395207 0.0339083512914647
7600.0000000000000000 8.5101198062369114 4.6037624304954967 0.9726357370670978 2.8758976846573243 0.0240416535514434 0.0337823004655504
7700.0000000000000000 8.4703457305149303 4.5673182188344867 0.9709396231515268 2.8753505546861602 0.0230037555956815 0.0337335782470743
7800.0000000000000000 8.4340699659851133 4.5292706545972221 0.9692887223189411 2.8743566580779389 0.0274106855771942 0.0337432454138163
7900.0000000000000000 8.3913995356542355 4.4964232959043828 0.9674085511895009 2.8729996171964056 0.0207879609418860 0.0337801104220608
8000.0000000000000000 8.3645611873169337 4.4674923449280675 0.9655870097638541 2.8715003184207109 0.0261371847196326 0.0338443294846699
8100.0000000000000000 8.3247021819528637 4.4359984612787784 0.9638671364644094 2.8699795721846244 0.0209338090824702 0.0339232029425811
8200.0000000000000000 8.2949552921977858 4.4057358030770457 0.9622888539057028 2.8683747560957977 0.0245344890554510 0.0340213900637885
8300.0000000000000000 8.2647619469175932 4.3781347229923497 0.9606764114824771 2.8669630994663193 0.0248509249581194 0.0341367880183267
8400.0000000000000000 8.2422355451181524 4.3584204263138222 0.9590539386355840 2.8659777323384183 0.0245378833750225 0.0342455644553065
8500.0000000000000000 8.2374935456155605 4.3555375804770327 0.9584922761380246 2.8651397779290426 0.0239730790080207 0.0343508320634395
8600.0000000000000000 8.2112288699495384 4.3329836144533962 0.9573712160556570 2.8645742097154363 0.0218223638798866 0.0344774658451618
8700.0000000000000000 8.2819410696661464 4.3950551467789456 0.9568221557173517 2.8641020003128350 0.0313579846021122 0.0346037822549037
8800.0000000000000000 8.1804734719184786 4.3019970884887835 0.9554517120733518 2.8631728775908862 0.0251168521989935 0.0347349415664642
8900.0000000000000000 8.1811153417857341 4.3006379148158986 0.9549904312369962 2.8625174525708301 0.0280913671466682 0.0348781760153395
9000.0000000000000000 8.2713292361181647 4.3924031753065487 0.9554585630412826 2.8615243153014065 0.0269074227572579 0.0350357597116678
9100.0000000000000000 8.1696550288956828 4.2918268848687315 0.9519484229066898 2.8608610396354801 0.0298340395718694 0.0351846419129126
9200.0000000000000000 21.4120994139019132 10.2261560571496677 0.9451532506507396 2.8619057646026032 7.3436530401490900 0.0352313013498124
9300.0000000000000000 8.2642181433151549 4.3694159729514519 0.9333263983621412 2.8397254512536563 0.0865657163106760 0.0351846044372283
9400.0000000000000000 8.0425269781686684 4.2125332761936765 0.9307862735795103 2.8379439931617427 0.0260796539631022 0.0351837812706370
9500.0000000000000000 7.9568577369573985 4.1304803913535402 0.9296342566235011 2.8363940835803354 0.0251118267911688 0.0352371786088528
9600.0000000000000000 7.8875721803785463 4.0749082875784950 0.9285844091118203 2.8347172205461937 0.0140437568540714 0.0353185062879658
9700.0000000000000000 7.8306618319364931 4.0212610151565098 0.9274073839626120 2.8328529992511378 0.0137341978502366 0.0354062357159973
9800.0000000000000000 7.7922786366161425 3.9768439066634653 0.9261780132740107 2.8309122070346593 0.0228420454272476 0.0355024642167599
9900.0000000000000000 7.7481357466481482 3.9422476216480509 0.9248137396996656 2.8287225299746286 0.0167596127423071 0.0355922425834971
10000.0000000000000000 7.7099960362392226 3.9096572234243663 0.9233474599797218 2.8265304996669554 0.0147862840671344 0.0356745691010460
10100.0000000000000000 7.6657431788281256 3.8659606912317290 0.9215785801108646 2.8242788939963863 0.0181721041185823 0.0357529093705643
10200.0000000000000000 7.6219814335747689 3.8319557190082878 0.9198826905469917 2.8221190099841227 0.0121915558129090 0.0358324582224575
10300.0000000000000000 7.5904622616888764 3.7992831463163443 0.9181451424420928 2.8200232627374340 0.0170980471866168 0.0359126630063886
10400.0000000000000000 7.5637441013004061 3.7740097152290515 0.9163499525627717 2.8180897279311625 0.0193010873013034 0.0359936182761169
10500.0000000000000000 7.5270431855801050 3.7381198590412721 0.9146712670436532 2.8160140073151707 0.0221645562544712 0.0360734959255383
10600.0000000000000000 8.2565753872806038 4.4635528809877929 0.9140604483548104 2.8141002559098602 0.0287035149018119 0.0361582871263277
10700.0000000000000000 7.6905301761131923 3.8996690269566807 0.9160823268875888 2.7997449790039797 0.0388739002600707 0.0361599430048726
10800.0000000000000000 7.5314178977647188 3.7682177946258220 0.9125204632728434 2.7978022546053483 0.0165220429517622 0.0363553423089435
10900.0000000000000000 7.4717502526879072 3.7074637783433317 0.9100043907181552 2.7967421230834839 0.0210245446363682 0.0365154159065675
11000.0000000000000000 7.4163790857234231 3.6569544797537894 0.9079026628241127 2.7957573709103651 0.0191263678907574 0.0366382043443976
11100.0000000000000000 7.3771415513161465 3.6210737766080290 0.9056854950102872 2.7946447595992043 0.0190044336327792 0.0367330864658471
11200.0000000000000000 7.3218710704494319 3.5716402432923546 0.9032503414489791 2.7934357940682282 0.0167377659266861 0.0368069257131835
11300.0000000000000000 7.2634046611999530 3.5230458042848189 0.9005733726114737 2.7918303895025267 0.0110962588776710 0.0368588359234636
11400.0000000000000000 7.2242086910243133 3.4856755206622867 0.8979306143405502 2.7901704302925072 0.0135372589332059 0.0368948667957624
11500.0000000000000000 7.2150016540358388 3.4784413551529894 0.8954842027178886 2.7885306829131902 0.0156273373707558 0.0369180758810153
11600.0000000000000000 7.1672926049201449 3.4367369505033509 0.8930610257026366 2.7867345026784744 0.0138193098362329 0.0369408161994494
11700.0000000000000000 7.1033898900474446 3.3776611263180882 0.8908546896408603 2.7849877301463182 0.0129199330522321 0.0369664108899469
11800.0000000000000000 7.0744635052484250 3.3521968813436112 0.8887052210847048 2.7833557777450713 0.0132134431119470 0.0369921819630906
11900.0000000000000000 7.0393843001723386 3.3190697973173271 0.8865342641685257 2.7818260519394267 0.0149394820079593 0.0370147047391010
12000.0000000000000000 7.0078800432468329 3.2931868570617318 0.8844850784648448 2.7803519976545781 0.0128378314586095 0.0370182786070686
12100.0000000000000000 7.0180328771372036 3.3027490474272407 0.8826099183391751 2.7790937701924836 0.0165604698269806 0.0370196713513226
12200.0000000000000000 6.9607712786399780 3.2492599930694319 0.8806642589559279 2.7780450640813119 0.0157759863268357 0.0370259762064702
12300.0000000000000000 6.9302714067328965 3.2233515313740617 0.8790943058297924 2.7768294354026075 0.0139616340252502 0.0370345001011846
12400.0000000000000000 6.9024694029147700 3.2029476221170352 0.8773605142674248 2.7754975815801646 0.0096235469653311 0.0370401379848138
12500.0000000000000000 6.8807575140513437 3.1776273169928979 0.8757603616457219 2.7744327422631967 0.0158894172948710 0.0370476758546561
12600.0000000000000000 6.8652991829472816 3.1672462818914502 0.8741388229469065 2.7734419988261600 0.0134045222952310 0.0370675569875337
12700.0000000000000000 6.8608485840710616 3.1608912307544501 0.8736782919622422 2.7723923019583143 0.0167975060119707 0.0370892533840852
12800.0000000000000000 6.8313627321365065 3.1368009853734322 0.8715862142441749 2.7714152975216644 0.0144442501137969 0.0371159848834377
12900.0000000000000000 6.8307517961800563 3.1324840791552004 0.8710988585299534 2.7707063482096319 0.0193132915253141 0.0371492187599566
13000.0000000000000000 6.8171139159791263 3.1246948084747665 0.8695908275265790 2.7702259305097292 0.0154221803668650 0.0371801691011862
13100.0000000000000000 6.7990076357755882 3.1052926182554974 0.8683927985091813 2.7691553894753542 0.0189582768225248 0.0372085527130303
13200.0000000000000000 6.7857972450508370 3.0978689913066693 0.8669892870173004 2.7682871976718961 0.0154160760632294 0.0372356929917425
13300.0000000000000000 6.7540671273477964 3.0671462989788889 0.8656291008104620 2.7676982624013768 0.0163366392988070 0.0372568258582619
13400.0000000000000000 6.7436821966391722 3.0586467193586522 0.8646714283234446 2.7673205840515331 0.0157603123655101 0.0372831525400323
13500.0000000000000000 6.7297228407186713 3.0490980414245841 0.8637345115305781 2.7665058861711032 0.0130791961207955 0.0373052054716110
13600.0000000000000000 6.7348350593189608 3.0556125153157616 0.8626854226178488 2.7657057031273200 0.0134993428132465 0.0373320754447829
13700.0000000000000000 6.7387262845947591 3.0594812583139963 0.8622572491292878 2.7655690829699622 0.0140635962732949 0.0373550979082184
13800.0000000000000000 11.8441020630528762 4.8355064670018022 0.8971688647202335 2.7285248789325522 3.3458367913426104 0.0370650610556770
13900.0000000000000000 7.1424327430256884 3.2569321594249563 0.8747380882297717 2.7245079160380943 0.2489647948227116 0.0372897845101548
14000.0000000000000000 6.8521107868331823 3.1525356954649704 0.8727287286773073 2.7276851714790680 0.0616573099780407 0.0375038812337964
14100.0000000000000000 6.7394512362415098 3.0722141796032125 0.8717186766391734 2.7310771859338501 0.0267537150308782 0.0376874790343954
14200.0000000000000000 6.7117246135691042 3.0514030140180313 0.8717823164044027 2.7355293035699786 0.0151816512893827 0.0378283282873099
14300.0000000000000000 6.7675088154435947 3.0896945507520837 0.8742032966784702 2.7438511771679170 0.0218270026550672 0.0379327881900567
14400.0000000000000000 6.9818314242190453 3.2840639543951027 0.8831001544637702 2.7640057537754612 0.0126518346597501 0.0380097269249611
14500.0000000000000000 7.5716008202422520 3.7907029025624812 0.9096679426624865 2.8165247104359952 0.0165866485704882 0.0381186160108002
14600.0000000000000000 8.9525758350832056 4.9631252935777654 0.9825037654498637 2.9514893187184810 0.0170446537689994 0.0384128035680975
14700.0000000000000000 11.6569648482879344 7.2003828154672558 1.1591189645812003 3.2436297316589742 0.0143133380431685 0.0395199985373367
14800.0000000000000000 15.8284110218014025 10.5253226113806910 1.5269780974399592 3.7187211359142682 0.0158236060324214 0.0415655710340620
14900.0000000000000000 20.2120848873498105 13.8928917758232622 2.0386367405030934 4.2164604155028691 0.0198596383958689 0.0442363171247165
15000.0000000000000000 22.0445038953394530 15.2722591318539997 2.3182600295306277 4.3879144465897477 0.0191783622198230 0.0468919251452557
15100.0000000000000000 19.6255723690007287 13.5905070492938691 2.0109005694857292 3.9591568219587940 0.0158613035880448 0.0491466246742925
15200.0000000000000000 14.9786662243739208 10.4003277983471989 1.4516683735088125 3.0623358436502386 0.0146178006370817 0.0497164082305889
15300.0000000000000000 10.4948336771968815 7.2562197201392529 1.0266032616394225 2.1477805117526110 0.0166250220771193 0.0476051615884758
15400.0000000000000000 7.1418715359239195 4.8272465946818652 0.7855119875069125 1.4707937248225167 0.0147401927647353 0.0435790361478893
15500.0000000000000000 4.9348987261277175 3.1992855672642051 0.6480640227711892 1.0301035088128037 0.0185624467189037 0.0388831805606156
15600.0000000000000000 3.5554393225514276 2.2036185804473218 0.5595709843245090 0.7444087083273071 0.0134395726663616 0.0344014767859286
15700.0000000000000000 2.7326412849201178 1.6254715520615939 0.5069246451605005 0.5547966668459013 0.0148938861506754 0.0305545347014473
15800.0000000000000000 2.2311251258230258 1.2907182187487776 0.4703239200244034 0.4303430758868474 0.0123535800610287 0.0273863311019688
15900.0000000000000000 1.9133075948477405 1.0844511116017070 0.4433957608358943 0.3450461242902638 0.0156128931570979 0.0248017049627774
16000.0000000000000000 1.6991818526823956 0.9531422886654954 0.4251443289150154 0.2858920383902026 0.0123250489283167 0.0226781477833656
16100.0000000000000000 1.5559224988607676 0.8664725090118159 0.4127805158954883 0.2443090033351830 0.0114216177501160 0.0209388528681644
16200.0000000000000000 1.4520148803381570 0.7969377348293364 0.4019736801855734 0.2143151791796273 0.0192504876990748 0.0195377984445451
16300.0000000000000000 1.3627622789259697 0.7428760390511455 0.3935998065455094 0.1917297637388168 0.0162085171655310 0.0183481524249670
16400.0000000000000000 1.3031642533828487 0.7103526617091870 0.3860520145349673 0.1747142883857792 0.0147036023994783 0.0173416863534370
16500.0000000000000000 1.2487335130169261 0.6743559947078919 0.3805207712036787 0.1617303257307527 0.0156492701606684 0.0164771512139346
16600.0000000000000000 1.2247442425473674 0.6658890411325893 0.3748869917032333 0.1519718943712408 0.0162341979984851 0.0157621173418190
16700.0000000000000000 1.1915440391489014 0.6476789290193558 0.3715064952589819 0.1441757919808320 0.0130172713029995 0.0151655515867322
16800.0000000000000000 1.1499804293449860 0.6117846466259319 0.3684960260475940 0.1383022446711151 0.0167176919872627 0.0146798200130823
16900.0000000000000000 1.1286487049811187 0.5991266332263216 0.3661346901795569 0.1334993291918747 0.0156281391928324 0.0142599131905333
17000.0000000000000000 1.1283425355929948 0.6065100551359892 0.3636519886536696 0.1301446993563789 0.0141260462013634 0.0139097462455938
17100.0000000000000000 1.0960739139787619 0.5810301711921716 0.3623058500067306 0.1274068695793226 0.0116996740602812 0.0136313491402557
17200.0000000000000000 1.0959496565659135 0.5802774485891614 0.3607475647580910 0.1253564598523925 0.0161613526338551 0.0134068307324133
17300.0000000000000000 1.0750923642214256 0.5644574006725617 0.3595577090823325 0.1238713160400106 0.0139898116476120 0.0132161267789089
17400.0000000000000000 1.0613501249998345 0.5504052916412860 0.3584861575524054 0.1226651113224935 0.0167501024817309 0.0130434620019186
17500.0000000000000000 1.0520991707530605 0.5461375214018599 0.3578548396912602 0.1215735560415020 0.0136377057935816 0.0128955478248569
17600.0000000000000000 1.0517340932979857 0.5453561013583177 0.3568918535833787 0.1206500449206687 0.0160466839636034 0.0127894094720172
17700.0000000000000000 1.0338251923727768 0.5327621989861119 0.3560116417097275 0.1197248460633211 0.0126135671519638 0.0127129384616524
17800.0000000000000000 1.0279988725570959 0.5311274655451467 0.3554933306023778 0.1187989446475709 0.0099334545421379 0.0126456772198626
17900.0000000000000000 1.0567217908561335 0.5560040250933712 0.3548681344827632 0.1180241193638833 0.0152372592504600 0.0125882526656557
18000.0000000000000000 1.0296326160530536 0.5352649610273714 0.3544922516724592 0.1171975960531945 0.0101368136652636 0.0125409936347648
18100.0000000000000000 1.0061715728432432 0.5104961584713781 0.3542690227948764 0.1164813519562845 0.0124280307168367 0.0124970089038673
18200.0000000000000000 0.9997347692980418 0.5071935466180020 0.3538755691374386 0.1158932654794683 0.0103045949229972 0.0124677931401358
18300.0000000000000000 0.9986607970465463 0.5053945055418010 0.3537160203964517 0.1154740952870563 0.0116354799060823 0.0124406959151549
18400.0000000000000000 0.9967874452105421 0.5029797050243499 0.3536245104439578 0.1148046320125586 0.0129639145021458 0.0124146832275301
18500.0000000000000000 1.0272852467207014 0.5324009755240150 0.3534599202283699 0.1142817022373076 0.0147526732472979 0.0123899754837112
18600.0000000000000000 0.9879872237030625 0.4984944927758109 0.3532903016285289 0.1137851404584181 0.0100429598404338 0.0123743289998708
18700.0000000000000000 0.9910163710274229 0.4996638454663501 0.3530076181945906 0.1132434869908377 0.0127425767013668 0.0123588436742777
18800.0000000000000000 0.9873592824448508 0.4934844815012427 0.3527602983839670 0.1127450012220593 0.0160187993878733 0.0123507019497086
18900.0000000000000000 0.9937783593814088 0.5046142488152967 0.3526061783949318 0.1123559086004459 0.0118511925879388 0.0123508309827956
19000.0000000000000000 0.9853212135559463 0.4941976064109641 0.3523846756100819 0.1119066424197445 0.0144734623055845 0.0123588268095711
19100.0000000000000000 0.9751669523989778 0.4843937442037403 0.3523946979689475 0.1115050738775929 0.0145000658478389 0.0123733705008583
19200.0000000000000000 0.9809168980860828 0.4903701609339554 0.3523345345315590 0.1111571735711917 0.0146685874496291 0.0123864415997476
19300.0000000000000000 0.9599232158452968 0.4707976109352103 0.3523982235559028 0.1106813401314363 0.0136513277275148 0.0123947134952324
19400.0000000000000000 0.9558833071845076 0.4671743429608632 0.3523164267370176 0.1102907878060592 0.0136908562971914 0.0124108933833762
19500.0000000000000000 0.9506187915189775 0.4672867542542543 0.3519626495672022 0.1098409370526765 0.0090932923181571 0.0124351583266875
19600.0000000000000000 0.9575501509185858 0.4696105288336926 0.3517326118050327 0.1096300087711311 0.0141160052652215 0.0124609962435078
19700.0000000000000000 0.9670546003552140 0.4819056663542150 0.3515374928605228 0.1093957209773426 0.0117303350374015 0.0124853851257321
19800.0000000000000000 0.9475980299701027 0.4649324471184160 0.3513489565695084 0.1091907373565056 0.0096085247049619 0.0125173642207108
19900.0000000000000000 0.9520757202944207 0.4649368413728852 0.3512709557034388 0.1089278980467927 0.0144059249717829 0.0125341001995210
20000.0000000000000000 0.9568445447819642 0.4736741567742740 0.3508944723270588 0.1087506129726096 0.0109694881399079 0.0125558145681140
20100.0000000000000000 0.9477916438269706 0.4670030328770002 0.3509934341045268 0.1085983291002182 0.0086097238364460 0.0125871239087792
20200.0000000000000000 0.9295718348330003 0.4525320135221907 0.3508441923384614 0.1083386985413907 0.0052423273263626 0.0126146031045948
20300.0000000000000000 0.9279774931362549 0.4501574289660037 0.3507659325889163 0.1082204585291943 0.0061890490886582 0.0126446239634824
20400.0000000000000000 0.9466095240444496 0.4665069129544369 0.3507745017145869 0.1081145382388622 0.0085464507274267 0.0126671204091369
20500.0000000000000000 0.9371521267748024 0.4557546642549231 0.3507568505344733 0.1079971940194475 0.0099553908968725 0.0126880270690860
20600.0000000000000000 0.9364428724660983 0.4556712396373416 0.3504591222115108 0.1078682238939716 0.0097333096888653 0.0127109770344088
20700.0000000000000000 0.9198216066457517 0.4428958384496217 0.3504741456832008 0.1078005811631976 0.0059142825117979 0.0127367588379338
20800.0000000000000000 0.9223171579524940 0.4445465186883208 0.3505779310510453 0.1076704458222354 0.0067613842145709 0.0127608781763217
20900.0000000000000000 0.9189088901318919 0.4409002175623538 0.3505405378052251 0.1075795783935460 0.0071040676233095 0.0127844887474576
21000.0000000000000000 0.9237759844477377 0.4477753795908992 0.3504454746096541 0.1075033411545067 0.0052421542472947 0.0128096348453828
21100.0000000000000000 0.9163438594397075 0.4393274571837427 0.3503530522881459 0.1074179563702504 0.0064125044588165 0.0128328891387520
21200.0000000000000000 0.9135397633789214 0.4380209945669042 0.3503837132734754 0.1072738118275922 0.0050050716583146 0.0128561720526349
21300.0000000000000000 0.9131377582784185 0.4381888199952461 0.3502153614153879 0.1071846797762094 0.0046711625116696 0.0128777345799055
21400.0000000000000000 0.9072231126965169 0.4320552992118437 0.3503258424171782 0.1070991358295771 0.0048438967962742 0.0128989384416437
21500.0000000000000000 0.9086827103144991 0.4330535417887852 0.3504196824290245 0.1070081678707021 0.0052814033484708 0.0129199148775165
21600.0000000000000000 0.9090004751863388 0.4337102355775661 0.3502042853398251 0.1069197618557233 0.0052269821914134 0.0129392102218110
21700.0000000000000000 0.9068471626690571 0.4308186554385799 0.3501834994731032 0.1067958353121288 0.0060889625188667 0.0129602099263786
21800.0000000000000000 1.6166964683084022 1.0734321985220914 0.3501623518122539 0.1064869512199022 0.0736354148679954 0.0129795518861593
21900.0000000000000000 1.0832922387054549 0.6040401858916561 0.3496413732920685 0.1056537827882701 0.0109548199598612 0.0130020767735991
22000.0000000000000000 1.0406990665747513 0.5668045646450700 0.3492290039259788 0.1052226287587604 0.0064103431327360 0.0130325261122062
22100.0000000000000000 1.0132381580708110 0.5395356478352363 0.3486617549430881 0.1052026432522855 0.0067919382707119 0.0130461737694891
22200.0000000000000000 0.9937410154184694 0.5212711335177300 0.3484019987456371 0.1050685213944220 0.0059374485332366 0.0130619132274436
22300.0000000000000000 0.9778445624464018 0.5067618635253975 0.3474436883418577 0.1050725971598671 0.0054781839133163 0.0130882295059633
22400.0000000000000000 0.9655892289200958 0.4964135972355087 0.3457922614112102 0.1051900587038713 0.0050878590570392 0.0131054525124664
22500.0000000000000000 0.9635675740818480 0.4927774947777533 0.3456226242609936 0.1051825051404335 0.0068583722650855 0.0131265776375820
22600.0000000000000000 0.9377484087330747 0.4688877907101012 0.3454131081287497 0.1051559463457882 0.0051412092426514 0.0131503543057842
22700.0000000000000000 0.9610425868475033 0.4912669643965275 0.3455195097333715 0.1050194420337404 0.0060632536807262 0.0131734170031376
22800.0000000000000000 0.9262370366534503 0.4568529931271281 0.3455387469121731 0.1049190705097583 0.0057288591826089 0.0131973669217818
22900.0000000000000000 0.9226269901551346 0.4541488674972066 0.3455199111649381 0.1047348199309489 0.0050020859190460 0.0132213056429950
23000.0000000000000000 0.9176161067823063 0.4495910062387583 0.3454713368953905 0.1045890601819213 0.0047209650300027 0.0132437384362336
23100.0000000000000000 0.9149394310652913 0.4464175838316378 0.3455233340717693 0.1044547707735395 0.0052791258945639 0.0132646164937809
23200.0000000000000000 0.9115383052671778 0.4433806914602499 0.3454992487722024 0.1042633278558478 0.0051104825289673 0.0132845546499105
23300.0000000000000000 0.9084797466497974 0.4407673425527365 0.3454476930569518 0.1039955539117732 0.0049671780720129 0.0133019790563230
23400.0000000000000000 0.9048702000627100 0.4381789403239937 0.3454576833276210 0.1036858823196423 0.0042318653123891 0.0133158287790638
23500.0000000000000000 0.9234880901945558 0.4567483801910120 0.3454900929025542 0.1032859336878143 0.0046338999243636 0.0133297834888118
23600.0000000000000000 0.8998452945403916 0.4334072050175580 0.3454453541406349 0.1028005278623618 0.0048506240820420 0.0133415834377949
23700.0000000000000000 0.8967987880836491 0.4311936664736877 0.3454182185889906 0.1021784554594659 0.0046548727687783 0.0133535747927266
23800.0000000000000000 0.8934766620124132 0.4290226423245915 0.3454012013117522 0.1014929644358045 0.0041963533959063 0.0133635005443586
23900.0000000000000000 0.8916797636400881 0.4279341789795881 0.3453003025731763 0.1007544882140500 0.0043187527374079 0.0133720411358658
24000.0000000000000000 0.8880336880778804 0.4255728543078112 0.3453328754244827 0.0999443832881949 0.0038035570947292 0.0133800179626626
24100.0000000000000000 0.8861901248038511 0.4244408624614677 0.3452477270986989 0.0990965211808646 0.0040171653732914 0.0133878486895284
24200.0000000000000000 0.8872886431800360 0.4268028643455204 0.3452162895077017 0.0982479970729584 0.0036253141493110 0.0133961781045445
24300.0000000000000000 0.8806058797439023 0.4202584154291976 0.3452823887463246 0.0974373285517199 0.0042254583117724 0.0134022887048877
24400.0000000000000000 0.8784680752888021 0.4192718764538346 0.3452458347447053 0.0966432104951194 0.0038988072900682 0.0134083463050747
24500.0000000000000000 0.9078202758924163 0.4462912764533835 0.3451526269724772 0.0959527184038773 0.0070111784039021 0.0134124756587763
24600.0000000000000000 0.8735969062511822 0.4157279601802722 0.3452307843090434 0.0954041005427083 0.0038153402274595 0.0134187209916988
24700.0000000000000000 0.8718465241027282 0.4141027938957891 0.3451302675460944 0.0950590977373066 0.0041273875271570 0.0134269773963811
24800.0000000000000000 0.8701226170383171 0.4130979607597907 0.3449981030638748 0.0947953453239817 0.0037967031073114 0.0134345047833586
24900.0000000000000000 0.8683054127060628 0.4114800341998455 0.3450631630343284 0.0945391913913447 0.0037804111093032 0.0134426129712409
25000.0000000000000000 0.8673835173138013 0.4106030902932988 0.3449271637009210 0.0943414801262743 0.0040638376352163 0.0134479455580909
25100.0000000000000000 0.8668391449461946 0.4106873413977832 0.3449024901844178 0.0941630069886209 0.0036319567081902 0.0134543496671825
25200.0000000000000000 0.8648673183518540 0.4091904644176316 0.3447835556371084 0.0938727164734750 0.0035609931233425 0.0134595887002966
25300.0000000000000000 0.8715733858389025 0.4160661202759371 0.3448329106592930 0.0934164412140086 0.0037921027766258 0.0134658109130382
25400.0000000000000000 0.8763932819965100 0.4210380569125670 0.3447738946089224 0.0926791607519813 0.0044304268981364 0.0134717428249028
25500.0000000000000000 0.8676523892339013 0.4137368328495451 0.3447833008289503 0.0919781416666917 0.0036723718740040 0.0134817420147102
25600.0000000000000000 0.8619364376276313 0.4079938508646166 0.3449184430560387 0.0915398564976301 0.0039921085689007 0.0134921786404452
25700.0000000000000000 0.8589827262480715 0.4056993989362732 0.3448508329949082 0.0912797840345082 0.0036547399617597 0.0134979703206222
25800.0000000000000000 0.8657906683577581 0.4131160031445961 0.3448017727252204 0.0910922932648047 0.0032766754942053 0.0135039237289316
25900.0000000000000000 0.8565229465881389 0.4036501838356831 0.3447692528728085 0.0910012007494186 0.0035909246275398 0.0135113845026889
26000.0000000000000000 0.8550210339202943 0.4023709864621225 0.3448099343916117 0.0909148366716697 0.0034057713103966 0.0135195050844939
26100.0000000000000000 0.8558630265843468 0.4031310774713524 0.3447544888889725 0.0908344539421309 0.0036148792173746 0.0135281270645163
26200.0000000000000000 0.8546437287585664 0.4021143642668916 0.3447057486028114 0.0907831187091884 0.0035046347909884 0.0135358623886867
26300.0000000000000000 0.8535614288959275 0.4011177437357173 0.3447251240361394 0.0907235484529871 0.0034519967781794 0.0135430158929043
26400.0000000000000000 0.8528600979054530 0.4006852644771252 0.3446978712129775 0.0906946264590253 0.0032330483780789 0.0135492873782462
26500.0000000000000000 0.8524701203160914 0.4003191784021722 0.3447116404828017 0.0906256070893219 0.0032568971519456 0.0135567971898500
26600.0000000000000000 0.8515897181738716 0.3995852032071140 0.3447122175986688 0.0905612771010918 0.0031660962281952 0.0135649240388018
26700.0000000000000000 0.8504335281268577 0.3984903864167846 0.3446839821630310 0.0904887259295921 0.0031972431816289 0.0135731904358210
26800.0000000000000000 0.8497932060289353 0.3978330863317234 0.3446837871679101 0.0904242255272298 0.0032704442745426 0.0135816627275294
26900.0000000000000000 0.8488126871831071 0.3970390595968800 0.3446502730287485 0.0903473827741396 0.0031850784500695 0.0135908933332695
27000.0000000000000000 0.8516482432123841 0.3998602337761319 0.3446426688210545 0.0902658594319348 0.0032790681909694 0.0136004129922933
27100.0000000000000000 0.8489324654071330 0.3970970225426687 0.3446149045090617 0.0901797166790511 0.0034322171231680 0.0136086045531833
27200.0000000000000000 0.8467859011603740 0.3953377613817498 0.3445731779051507 0.0901108508025250 0.0031495812121035 0.0136145298588449
27300.0000000000000000 0.8466502990326570 0.3953427363926014 0.3445459844305973 0.0900321018224811 0.0031081568568768 0.0136213195301003
27400.0000000000000000 0.8452174161438714 0.3939200100289179 0.3445335684565682 0.0899275377864510 0.0032104017459310 0.0136258981260033
27500.0000000000000000 0.8467384471911793 0.3952291090492083 0.3445059006735932 0.0898023172977320 0.0035672430398778 0.0136338771307681
27600.0000000000000000 0.8437536755817472 0.3929270763459036 0.3444672836629347 0.0896267003592643 0.0030915596691084 0.0136410555445362
27700.0000000000000000 0.8430807599072412 0.3925185263315555 0.3444617584700829 0.0893712403843900 0.0030816378811765 0.0136475968400364
27800.0000000000000000 0.8454304466241110 0.3947440021086936 0.3444422076083892 0.0892094059620216 0.0033831957521772 0.0136516351928296
27900.0000000000000000 0.8419735266586708 0.3915951404208728 0.3444192962811471 0.0891009965925945 0.0032032751080689 0.0136548182559874
28000.0000000000000000 0.8414759224608075 0.3912056902910975 0.3443960888373891 0.0890410694853383 0.0031746780110712 0.0136583958359114
28100.0000000000000000 0.8411497353505443 0.3909973790103279 0.3443681152848757 0.0889673055028389 0.0031548236179726 0.0136621119345292
28200.0000000000000000 0.8425584814951428 0.3923339900930398 0.3443532228937350 0.0889301852972173 0.0032762825292277 0.0136648006819230
28300.0000000000000000 0.8405319163179585 0.3904815395260468 0.3443666833403765 0.0888576074136025 0.0031579609912704 0.0136681250466624
28400.0000000000000000 0.8395174417054250 0.3895217354142670 0.3443636635981998 0.0887978948078892 0.0031647267945653 0.0136694210905037
28500.0000000000000000 0.8450277923849747 0.3942063140947609 0.3443773515976299 0.0887655391538742 0.0040069386415979 0.0136716488971118
28600.0000000000000000 0.8386609528245371 0.3888739147485555 0.3443165157994977 0.0887219023642422 0.0030731946415363 0.0136754252707055
28700.0000000000000000 0.8382768926331177 0.3884899221163362 0.3443109921053966 0.0886882678254941 0.0031075346803505 0.0136801759055403
28800.0000000000000000 0.8379621908570559 0.3882318298688005 0.3442696706922599 0.0886600762445620 0.0031148809466225 0.0136857331048111
28900.0000000000000000 0.8380699939845883 0.3881865253537499 0.3442291539649149 0.0886252823765409 0.0033401902009867 0.0136888420883957
29000.0000000000000000 0.8374855955192816 0.3878286323972654 0.3442711351418148 0.0885990158650793 0.0030921947204690 0.0136946173946530
29100.0000000000000000 0.8376237924136221 0.3880458127518471 0.3441766329035461 0.0885789737898474 0.0031229824675002 0.0136993905008813
29200.0000000000000000 0.8367778815507213 0.3872503889838686 0.3441736074703475 0.0885190497166156 0.0031304238357243 0.0137044115441654
29300.0000000000000000 0.8364519065438563 0.3870139625447930 0.3441675009055007 0.0884932456936739 0.0030683024620365 0.0137088949378522
29400.0000000000000000 0.8360910407828888 0.3867010449677786 0.3441599703144002 0.0884545769413644 0.0030598973151089 0.0137155512442368
29500.0000000000000000 0.8358112918654553 0.3864622556324862 0.3440914308835541 0.0884348564374891 0.0030988759411295 0.0137238729707965
29600.0000000000000000 0.8355013908590369 0.3862516907511570 0.3440572827859226 0.0883947668270546 0.0030641319382218 0.0137335185566809
29700.0000000000000000 0.8608793203002298 0.4096897960124891 0.3443611334754986 0.0883029154181238 0.0047780756726395 0.0137473997214788
29800.0000000000000000 0.8388461108515306 0.3896482531638891 0.3440649756923234 0.0883375045511257 0.0030424419496448 0.0137529354945477
29900.0000000000000000 0.8373905137540388 0.3882265093971550 0.3440159983524826 0.0883176481560484 0.0030694397685798 0.0137609180797729
30000.0000000000000000 0.8365446490083307 0.3874368758601639 0.3439934890704763 0.0883085184586064 0.0030351438969328 0.0137706217221514
30100.0000000000000000 0.8359469244968598 0.3868823349347991 0.3439568118455634 0.0882872243918702 0.0030403389777581 0.0137802143468690
30200.0000000000000000 0.8416295512860328 0.3920338410618719 0.3439299334009263 0.0882690192321348 0.0036087279145881 0.0137880296765117
30300.0000000000000000 0.8351841528297357 0.3861335630809788 0.3439437795054198 0.0882504597205655 0.0030575988490137 0.0137987516737579
30400.0000000000000000 0.8346614359142435 0.3856274282444071 0.3439229776995459 0.0882384413115714 0.0030653159592866 0.0138072726994325
30500.0000000000000000 0.8346979803539853 0.3857116408487238 0.3438719937714114 0.0882193767641284 0.0030790494191853 0.0138159195505366
30600.0000000000000000 0.8341685015273292 0.3852095904660066 0.3438774531930197 0.0882139129483811 0.0030431586517600 0.0138243862681619
30700.0000000000000000 0.8392883313725711 0.3899765004548445 0.3438248971279938 0.0881930206661206 0.0034628825029192 0.0138310306206929
30800.0000000000000000 0.8335199408252448 0.3846444189981500 0.3438446494159136 0.0881836247789809 0.0030086091145257 0.0138386385176746
30900.0000000000000000 0.8331945847134546 0.3843249412482428 0.3438168142085512 0.0881654703643091 0.0030418195273894 0.0138455393649621
31000.0000000000000000 0.8330134237696475 0.3841408974132967 0.3438265194231692 0.0881580231163173 0.0030331158900879 0.0138548679267763
31100.0000000000000000 0.8327360083876839 0.3838578623071203 0.3438068775132240 0.0881404896889910 0.0030665089072696 0.0138642699710791
31200.0000000000000000 0.8348555333671742 0.3856978145031556 0.3438284760826188 0.0881202477907393 0.0033359846358852 0.0138730103547754
31300.0000000000000000 0.8324433658835110 0.3836104189135834 0.3437935697206190 0.0881016869864366 0.0030565837115202 0.0138811065513518
31400.0000000000000000 0.8322124769715806 0.3834102585930380 0.3437732693933616 0.0880921857707195 0.0030475537853760 0.0138892094290857
31500.0000000000000000 0.8322172373726987 0.3834316655142507 0.3437726348523726 0.0880725996953958 0.0030436859576579 0.0138966513530217
31600.0000000000000000 0.8318065817352532 0.3830394245327058 0.3437446075423394 0.0880573914817072 0.0030614307507683 0.0139037274277325
31700.0000000000000000 0.8315583832149542 0.3828388983480214 0.3437232846708180 0.0880458747767231 0.0030396720487079 0.0139106533706837
31800.0000000000000000 0.8330323572297286 0.3839658994318620 0.3437367694799239 0.0880311959592589 0.0033822111765473 0.0139162811821364
31900.0000000000000000 0.8312844073663274 0.3825395698036672 0.3437086164067520 0.0880196079098424 0.0030923906289836 0.0139242226170821
32000.0000000000000000 0.8310693157777596 0.3823753046430415 0.3437000794667188 0.0880017233711854 0.0030616957454265 0.0139305125513875
32100.0000000000000000 0.8308838437470655 0.3822149095690546 0.3436488263469567 0.0880057712967967 0.0030731918078710 0.0139411447263865
32200.0000000000000000 0.8309445172890763 0.3823202293861183 0.3436072646380159 0.0879943731449496 0.0030738339480277 0.0139488161719648
32300.0000000000000000 0.8315423969894642 0.3826908868881208 0.3436059091787388 0.0879746742433305 0.0033162834188412 0.0139546432604329
32400.0000000000000000 0.8305084092768745 0.3819419293707774 0.3435263277090327 0.0879717290753530 0.0031071682177762 0.0139612549039352
32500.0000000000000000 0.8301728409782039 0.3816638177131998 0.3435289452100952 0.0879531210411154 0.0030593246055586 0.0139676324082348
32600.0000000000000000 0.8302330799294323 0.3817391534052739 0.3435139951940370 0.0879383686540951 0.0030694703057419 0.0139720923702844
32700.0000000000000000 0.8298198679347315 0.3813610687236338 0.3434827014324038 0.0879294302211142 0.0030701690517012 0.0139764985058786
32800.0000000000000000 0.8296832358313724 0.3812314095926034 0.3434744878639662 0.0879132171935920 0.0030816266207482 0.0139824945604626
32900.0000000000000000 0.8294668907041085 0.3810855244494801 0.3434264202636714 0.0878977325451201 0.0030686945037645 0.0139885189420724
33000.0000000000000000 0.8332165287836496 0.3846376749328934 0.3433643557448953 0.0878811639304910 0.0033392667208790 0.0139940674544910
33100.0000000000000000 0.8292133199904002 0.3808890019025347 0.3433934357221418 0.0878637662200525 0.0030672802739010 0.0139998358717703
33200.0000000000000000 0.8290440020740831 0.3807314215650454 0.3433932775175599 0.0878539620233757 0.0030595757078433 0.0140057652602589
33300.0000000000000000 0.8291340069219493 0.3808330183437758 0.3433738401100560 0.0878429834716172 0.0030732996877052 0.0140108653087951
33400.0000000000000000 0.8287304901353364 0.3804544768488325 0.3433612374716272 0.0878276538652589 0.0030706533911762 0.0140164685584414
33500.0000000000000000 0.8285633523334094 0.3803344976682627 0.3433338513869021 0.0878117835219492 0.0030614160443624 0.0140218037119330
33600.0000000000000000 0.8284146574162162 0.3802200022788588 0.3433173561101685 0.0877948042357342 0.0030553185297398 0.0140271762617150
33700.0000000000000000 0.8310644094131732 0.3827270817226159 0.3432457858076300 0.0877874782539696 0.0032724767399107 0.0140315868890469
33800.0000000000000000 0.8282513835360840 0.3800923991746613 0.3432894480251511 0.0877714514695868 0.0030618201246100 0.0140362647420747
33900.0000000000000000 0.8281882529794937 0.3800609769971665 0.3432694770976061 0.0877611318726784 0.0030549885006406 0.0140416785114021
34000.0000000000000000 0.8278813702952705 0.3797890245844453 0.3432435803030036 0.0877504508280895 0.0030524993512845 0.0140458152284475
34100.0000000000000000 0.8277646739024939 0.3796847154108589 0.3432370366417186 0.0877385948144592 0.0030546093866504 0.0140497176488067
34200.0000000000000000 0.8276522446431233 0.3795926348043116 0.3432252453462429 0.0877266962314620 0.0030540837756054 0.0140535844855014
34300.0000000000000000 0.8275277696910704 0.3794810910340722 0.3432249204071853 0.0877050921196815 0.0030589348593106 0.0140577312708209
34400.0000000000000000 0.8307005218118583 0.3825202051759015 0.3432395517050998 0.0876835916379859 0.0031961303822829 0.0140610429105883
34500.0000000000000000 0.8279986091984586 0.3798670186790675 0.3432587161135380 0.0876738001746371 0.0031344956852650 0.0140645785459511
34600.0000000000000000 0.8272069755201866 0.3792019449197769 0.3432096570738638 0.0876687475019350 0.0030578660663341 0.0140687599582768
34700.0000000000000000 0.8270595239181414 0.3790652072978183 0.3432044981400122 0.0876603170232226 0.0030570365268848 0.0140724649302036
34800.0000000000000000 0.8271036140138266 0.3791270317434948 0.3431904549276044 0.0876518351419312 0.0030583757943901 0.0140759164064062
34900.0000000000000000 0.8268234371749027 0.3788662378135582 0.3431726070017033 0.0876463510241640 0.0030589945707370 0.0140792467647401
35000.0000000000000000 0.8267046619017059 0.3787629561495184 0.3431613987587565 0.0876394687268039 0.0030582429991866 0.0140825952674405
35100.0000000000000000 0.8287428462761521 0.3808152504714847 0.3431494087554255 0.0876304733870555 0.0030618399417737 0.0140858737204126
35200.0000000000000000 0.8271629837109657 0.3791129348668053 0.3431494453246768 0.0876182374108822 0.0031945311090890 0.0140878349995125
35300.0000000000000000 0.8264405984698477 0.3785352873553520 0.3431354416153326 0.0876221062724376 0.0030563381157010 0.0140914251110245
35400.0000000000000000 0.8263109288266477 0.3784062548199649 0.3431344244874324 0.0876136923044042 0.0030617564067559 0.0140948008080903
35500.0000000000000000 0.8262171350752194 0.3783231491363285 0.3431293894756157 0.0876051021004869 0.0030621361160967 0.0140973582466917
35600.0000000000000000 0.8260810952609521 0.3782629953613332 0.3430579530816690 0.0875942547641172 0.0030637752262668 0.0141021168275659
35700.0000000000000000 0.8261243205634656 0.3783725084369384 0.3430048192289519 0.0875800360599149 0.0030622800233104 0.0141046768143500
35800.0000000000000000 0.8258497319179834 0.3781199102938576 0.3429877851154614 0.0875695820089706 0.0030656071252134 0.0141068473744804
35900.0000000000000000 0.8274292981974098 0.3795729344140277 0.3430127501330444 0.0875657573662339 0.0031685734701075 0.0141092828139963
36000.0000000000000000 0.8279564373775600 0.3801437377513627 0.3429751858332399 0.0875428562897161 0.0031841975858178 0.0141104599174235
36100.0000000000000000 0.8257865646842846 0.3780003806418982 0.3429644644366819 0.0875392494843627 0.0031688504292760 0.0141136196920656
36200.0000000000000000 0.8256084408033295 0.3778651578793104 0.3429491727029090 0.0875343001287475 0.0031432325770619 0.0141165775153007
36300.0000000000000000 0.8254954509848519 0.3777930580312503 0.3429239993463796 0.0875218266265830 0.0031372062931166 0.0141193606875223
36400.0000000000000000 0.8254079944757436 0.3777427045983711 0.3429012651166751 0.0875078342476976 0.0031346731775443 0.0141215173354555
36500.0000000000000000 0.8252917404268284 0.3776509293652015 0.3428845164532981 0.0874993529654130 0.0031329848634829 0.0141239567794328
36600.0000000000000000 0.8267770045766253 0.3791505216981699 0.3428726244193537 0.0874885706288421 0.0031385354404473 0.0141267523898121
36700.0000000000000000 0.8254759705367788 0.3778396823090637 0.3428784011171288 0.0874723692996058 0.0031570557467453 0.0141284620642353
36800.0000000000000000 0.8259072573118255 0.3782655680763533 0.3428632934006376 0.0874669831689198 0.0031809391272404 0.0141304735386744
36900.0000000000000000 0.8254039916063245 0.3777812279968720 0.3428577217303139 0.0874600484827825 0.0031726426789609 0.0141323507173954
37000.0000000000000000 0.8252104129212540 0.3776015148958162 0.3428497785235963 0.0874529208195960 0.0031717321009406 0.0141344665813048
37100.0000000000000000 0.8250486989627339 0.3774562059483038 0.3428429881876154 0.0874444835811771 0.0031682939579349 0.0141367272877027
37200.0000000000000000 0.8249352778473256 0.3773696186475652 0.3428223764043710 0.0874385190239606 0.0031655581892619 0.0141392055821668
37300.0000000000000000 0.8248327012867230 0.3772793007818875 0.3428165506688069 0.0874303843735247 0.0031650906869650 0.0141413747755389
37400.0000000000000000 0.8247346391278728 0.3771976437766169 0.3428058969764879 0.0874237214238535 0.0031640541403336 0.0141433228105809
37500.0000000000000000 0.8246541572426176 0.3771267004708972 0.3428005552005834 0.0874176205519803 0.0031639517616438 0.0141453292575128
37600.0000000000000000 0.8245724750044235 0.3770600463006791 0.3427908419509593 0.0874110355814053 0.0031633190538027 0.0141472321175771
37700.0000000000000000 0.8244825023208585 0.3769755394113504 0.3427879388069782 0.0874077472941717 0.0031620453606385 0.0141492314477196
37800.0000000000000000 0.8245138453920037 0.3770210386187889 0.3427778449258017 0.0874034838535538 0.0031602788303647 0.0141511991634946
37900.0000000000000000 0.8244266557613740 0.3769353359949646 0.3427791241550465 0.0873992261080940 0.0031597806217667 0.0141531888815023
38000.0000000000000000 0.8242593749284389 0.3767834392047140 0.3427674271773967 0.0873949802601077 0.0031582802926034 0.0141552479936171
38100.0000000000000000 0.8241823864454463 0.3767250535934607 0.3427533259668570 0.0873894414335783 0.0031573250973330 0.0141572403542172
38200.0000000000000000 0.8240986453418294 0.3766899241733472 0.3427061270717026 0.0873863159389749 0.0031566834714715 0.0141595946863334
38300.0000000000000000 0.8240177499613979 0.3766353141064059 0.3426832906948375 0.0873803824459792 0.0031567378952068 0.0141620248189685
38400.0000000000000000 0.8239414761292398 0.3765836042445437 0.3426660607506171 0.0873717177028676 0.0031561181065209 0.0141639753246905
38500.0000000000000000 0.8244303588810271 0.3770738359488236 0.3426532911788174 0.0873605470859757 0.0031775102857361 0.0141651743816742
38600.0000000000000000 0.8240428724855723 0.3767381048249788 0.3426274305429675 0.0873517326123244 0.0031588045267798 0.0141667999785217
38700.0000000000000000 0.8238793761060781 0.3765926232047619 0.3426176283078087 0.0873459560694564 0.0031544590581760 0.0141687094658749
38800.0000000000000000 0.8237727833180154 0.3765110550413451 0.3425991401020746 0.0873388690217946 0.0031530173085316 0.0141707018442695
38900.0000000000000000 0.8237619781598183 0.3765121149734023 0.3425946050912676 0.0873312081848712 0.0031515124088827 0.0141725375013945
39000.0000000000000000 0.8236170397031291 0.3763839840215181 0.3425832365819517 0.0873257690259086 0.0031496527038264 0.0141743973699243
39100.0000000000000000 0.8235476479238768 0.3763286016050330 0.3425736283690231 0.0873202142063704 0.0031490448526367 0.0141761588908136
39200.0000000000000000 0.8234799686666546 0.3762731929413141 0.3425663273655432 0.0873139883169105 0.0031486606367723 0.0141777994061148
39300.0000000000000000 0.8234136666073854 0.3762210436516822 0.3425559592607118 0.0873092809274139 0.0031480641595536 0.0141793186080238
39400.0000000000000000 0.8233824021448940 0.3762245223155365 0.3425226435223475 0.0873079123909387 0.0031460524325253 0.0141812714835459
39500.0000000000000000 0.8248117797157207 0.3777113948246524 0.3424746479784281 0.0872962720738533 0.0031445115925625 0.0141849532462245
39600.0000000000000000 0.8240406897540719 0.3769812461326406 0.3424371774496199 0.0872932707142852 0.0031408867250742 0.0141881087324519
39700.0000000000000000 0.8237304967412532 0.3766933801475105 0.3424163570546369 0.0872892658300469 0.0031406456053231 0.0141908481037357
39800.0000000000000000 0.8234415246613747 0.3764019334400219 0.3424143709499706 0.0872923705863850 0.0031395690759068 0.0141932806090904
39900.0000000000000000 0.8232812681402952 0.3762568537050146 0.3423979424649369 0.0872909861353143 0.0031397713442306 0.0141957144907988
40000.0000000000000000 0.8232120510518288 0.3762104175903589 0.3423758782656784 0.0872882070084077 0.0031401661252201 0.0141973820621637
40100.0000000000000000 0.8230531560713702 0.3760672985437020 0.3423639944753449 0.0872832707438048 0.0031397216930156 0.0141988706155029
40200.0000000000000000 0.8276154926228493 0.3805015464843679 0.3423072477029429 0.0872772680276096 0.0033296153077880 0.0141998151001407
40300.0000000000000000 0.8251355300547046 0.3781092979758840 0.3423094112981988 0.0872925782007538 0.0032232754847685 0.0142009670950995
40400.0000000000000000 0.8245304470992337 0.3775006341235917 0.3423234184230272 0.0873085626568608 0.0031953216171429 0.0142025102786109
40500.0000000000000000 0.8241868204231285 0.3771505512878751 0.3423271348749735 0.0873193274178076 0.0031855179992452 0.0142042888432272
40600.0000000000000000 0.8239547887091110 0.3769137333757679 0.3423316967393991 0.0873251113937312 0.0031781712884152 0.0142060759117975
40700.0000000000000000 0.8238334687867260 0.3767911774778637 0.3423313179753265 0.0873285017209543 0.0031746927038158 0.0142077789087658
40800.0000000000000000 0.8236208926084959 0.3765834179716387 0.3423291174503218 0.0873288995043232 0.0031700691833127 0.0142093884988995
40900.0000000000000000 0.8234930233859497 0.3764551549961642 0.3423299769313556 0.0873295683020098 0.0031673465815154 0.0142109765749046
41000.0000000000000000 0.8233821862138989 0.3763492848104760 0.3423235691786716 0.0873315276735548 0.0031654274463044 0.0142123771048921
41100.0000000000000000 0.8232818201429896 0.3762500549219604 0.3423217800840724 0.0873325887372787 0.0031635339065267 0.0142138624931513
41200.0000000000000000 0.8231908299556978 0.3761658507824550 0.3423140546115245 0.0873333130168850 0.0031622776383378 0.0142153339064955
41300.0000000000000000 0.8231682269989133 0.3761464352652508 0.3423099499063752 0.0873338641024831 0.0031612000302762 0.0142167776945280
41400.0000000000000000 0.8230413245173055 0.3760242686666779 0.3423058081241291 0.0873334965422388 0.0031595922714582 0.0142181589128014
41500.0000000000000000 0.8230154940458575 0.3760039314896903 0.3422994264794820 0.0873337040534782 0.0031589462785626 0.0142194857446444
41600.0000000000000000 0.8229087718051878 0.3759039118024468 0.3422929239067988 0.0873332639952415 0.0031578807384983 0.0142207913622024
41700.0000000000000000 0.8228502062815017 0.3758503824134066 0.3422880927935007 0.0873324725965459 0.0031572395953488 0.0142220188826998
41800.0000000000000000 0.8228339499273809 0.3758368507624708 0.3422841934704773 0.0873330912906344 0.0031566608722374 0.0142231535315611
41900.0000000000000000 0.8227840271041742 0.3757940493752826 0.3422774984182295 0.0873321416886509 0.0031560964733334 0.0142242411486778
42000.0000000000000000 0.8226907972154927 0.3757058307368806 0.3422726488266032 0.0873315718823306 0.0031554166767268 0.0142253290929513
42100.0000000000000000 0.8226423054731734 0.3756650012589115 0.3422662142054795 0.0873299580739404 0.0031547612620626 0.0142263706727793
42200.0000000000000000 0.8225941381501711 0.3756247739313559 0.3422590633520761 0.0873288225028783 0.0031541168065332 0.0142273615573277
42300.0000000000000000 0.8225824148476505 0.3756188676189267 0.3422546176689034 0.0873271711532932 0.0031534631137443 0.0142282952927828
42400.0000000000000000 0.8225437932366423 0.3755886275619109 0.3422469091671131 0.0873262779332367 0.0031529503343726 0.0142290282400089
42500.0000000000000000 0.8224978233817177 0.3755500000220566 0.3422413930854936 0.0873243910100560 0.0031522588912710 0.0142297803728405
42600.0000000000000000 0.8224530971281353 0.3755118698388800 0.3422356788433688 0.0873231276175257 0.0031518975691912 0.0142305232591695
42700.0000000000000000 0.8224259733091414 0.3754782980835601 0.3422311368359761 0.0873208058323878 0.0031644808477037 0.0142312517095137
42800.0000000000000000 0.8223124352946602 0.3754144423228731 0.3422173583450017 0.0873198251548647 0.0031289158248603 0.0142318936470604
42900.0000000000000000 0.8222687332466455 0.3753787986833754 0.3422120086715677 0.0873182204345791 0.0031271642492515 0.0142325412078717
43000.0000000000000000 0.8222627140533494 0.3753767610085760 0.3422088504717651 0.0873161889538776 0.0031277168696100 0.0142331967495207
43100.0000000000000000 0.8221919635308349 0.3753134329975469 0.3422026862897983 0.0873144477634373 0.0031275301707980 0.0142338663092543
43200.0000000000000000 0.8221550694215611 0.3752825021891890 0.3421980401677829 0.0873125002053680 0.0031274035108741 0.0142346233483471
43300.0000000000000000 0.8221198782835593 0.3752539872480177 0.3421923628987625 0.0873107662063303 0.0031274258455621 0.0142353360848867
43400.0000000000000000 0.8221154646598895 0.3752563915947296 0.3421871772310525 0.0873086637287138 0.0031272455826624 0.0142359865227310
43500.0000000000000000 0.8220813992164501 0.3752274824569188 0.3421834744605634 0.0873067211963566 0.0031271273434540 0.0142365937591574
43600.0000000000000000 0.8220482855167491 0.3751996046884648 0.3421790682679582 0.0873054210682320 0.0031270291239655 0.0142371623681286
43700.0000000000000000 0.8220151937790119 0.3751725140891271 0.3421733855426052 0.0873047514505979 0.0031268492891972 0.0142376934074845
43800.0000000000000000 0.8219547445735557 0.3751181911624316 0.3421685516898542 0.0873036044893693 0.0031262033180655 0.0142381939138351
43900.0000000000000000 0.8219237914493449 0.3750924191614616 0.3421646961023331 0.0873022064603109 0.0031257852934314 0.0142386844318078
44000.0000000000000000 0.8218933918154334 0.3750684946766766 0.3421600304581633 0.0873003755506356 0.0031253266243183 0.0142391645056397
44100.0000000000000000 0.8218929820003300 0.3750749104151712 0.3421549985167104 0.0872984261063341 0.0031250098315980 0.0142396371305164
44200.0000000000000000 0.8218342044796957 0.3750228249881134 0.3421501075432185 0.0872967170075269 0.0031244455868328 0.0142401093540041
44300.0000000000000000 0.8218061089905666 0.3750000309374074 0.3421464997658368 0.0872948489295393 0.0031241580900724 0.0142405712677107
44400.0000000000000000 0.8217790494618223 0.3749799976624149 0.3421418167801487 0.0872925862707849 0.0031236284243544 0.0142410203241194
44500.0000000000000000 0.8217522905573164 0.3749595074111401 0.3421373653643850 0.0872907208649018 0.0031232240966127 0.0142414728202766
44600.0000000000000000 0.8217501108098274 0.3749627648188126 0.3421340063990670 0.0872886971606115 0.0031227196176565 0.0142419228136798
44700.0000000000000000 0.8217239883616922 0.3749446413051793 0.3421281878942958 0.0872863160638716 0.0031224280104771 0.0142424150878684
44800.0000000000000000 0.8216715447877877 0.3748995346800139 0.3421228798648721 0.0872842110490980 0.0031220042075147 0.0142429149862892
44900.0000000000000000 0.8216725105944235 0.3749072537169282 0.3421182182932397 0.0872820374034052 0.0031216118205007 0.0142433893603495
45000.0000000000000000 0.8216216018125760 0.3748631806673867 0.3421132448002220 0.0872800680433596 0.0031212471784010 0.0142438611232066
45100.0000000000000000 0.8216233133610579 0.3748728749980862 0.3421071950609745 0.0872779676861929 0.0031209456312465 0.0142443299845577
45200.0000000000000000 0.8215993237617019 0.3748540518723343 0.3421038066309437 0.0872758752591004 0.0031208652949626 0.0142447247043608
45300.0000000000000000 0.8215503702830732 0.3748112198815418 0.3420996475901138 0.0872741556734115 0.0031201951097694 0.0142451520282367
45400.0000000000000000 0.8215510217952087 0.3748173685176574 0.3420959018100888 0.0872725970440111 0.0031198669453633 0.0142452874780881
45500.0000000000000000 0.8215054400341195 0.3747767236160722 0.3420925495455791 0.0872709617278305 0.0031196432765343 0.0142455618681036
45600.0000000000000000 0.8214842116795980 0.3747610308845482 0.3420887606817344 0.0872691034138084 0.0031194193049642 0.0142458973945428
45700.0000000000000000 0.8214627758699163 0.3747452124899301 0.3420848450314098 0.0872673812276201 0.0031191022783862 0.0142462348425700
45800.0000000000000000 0.8214425989367979 0.3747291510582764 0.3420827664005186 0.0872653605443645 0.0031187638933194 0.0142465570403189
45900.0000000000000000 0.8214227310399285 0.3747152632285953 0.3420780149444340 0.0872640077984677 0.0031185574748929 0.0142468875935385
46000.0000000000000000 0.8214033637544650 0.3746996153724484 0.3420759161580110 0.0872622670175019 0.0031183657007110 0.0142471995057927
46100.0000000000000000 0.8213845557352946 0.3746862560160205 0.3420720310608356 0.0872606406219772 0.0031181198998571 0.0142475081366042
46200.0000000000000000 0.8213653259831114 0.3746710414213399 0.3420694837860599 0.0872590042704577 0.0031179923436491 0.0142478041616049
46300.0000000000000000 0.8213698554561149 0.3746808947275642 0.3420657077373568 0.0872573284622708 0.0031178286535390 0.0142480958753842
46400.0000000000000000 0.8213293880136205 0.3746441808997300 0.3420634792567667 0.0872558381358318 0.0031175100201852 0.0142483797011068
46500.0000000000000000 0.8213121623888632 0.3746316206982560 0.3420599844417445 0.0872544430438054 0.0031174508255714 0.0142486633794859
46600.0000000000000000 0.8212953108039758 0.3746191173729645 0.3420569567146512 0.0872530288184541 0.0031172680827774 0.0142489398151284
46700.0000000000000000 0.8212790832446679 0.3746066869627638 0.3420545602341745 0.0872516070283216 0.0031170124997851 0.0142492165196231
46800.0000000000000000 0.8212841408030817 0.3746154843965223 0.3420520390032201 0.0872501248672594 0.0031170176296176 0.0142494749064621
46900.0000000000000000 0.8212467128672203 0.3745819414697399 0.3420494994249414 0.0872487264754572 0.0031167989275802 0.0142497465695015
47000.0000000000000000 0.8212520070391345 0.3745906080531303 0.3420474349979188 0.0872472965555044 0.0031166631352054 0.0142500042973755
47100.0000000000000000 0.8212164301401128 0.3745584923363623 0.3420450794200403 0.0872459914270083 0.0031166018789062 0.0142502650777957
47200.0000000000000000 0.8212017135852504 0.3745474219423410 0.3420425372173697 0.0872448554643106 0.0031163814061219 0.0142505175551072
47300.0000000000000000 0.8212072863630510 0.3745561672976113 0.3420405173570598 0.0872435606607415 0.0031162716843852 0.0142507693632532
47400.0000000000000000 0.8211927935631078 0.3745448221482592 0.3420384385860173 0.0872423330788698 0.0031161874498746 0.0142510123000868
47500.0000000000000000 0.8211593245308126 0.3745141171051770 0.3420364759477207 0.0872413618075887 0.0031161145765544 0.0142512550937719
47600.0000000000000000 0.8211457736352223 0.3745040816370766 0.3420343207086878 0.0872399623423325 0.0031159143166839 0.0142514946304415
47700.0000000000000000 0.8211515223715360 0.3745122549143675 0.3420327335033170 0.0872389567237685 0.0031158493864084 0.0142517278436746
47800.0000000000000000 0.8211392461022491 0.3745037517558278 0.3420299292319268 0.0872378316684247 0.0031157786388595 0.0142519548072103
47900.0000000000000000 0.8211261931675190 0.3744924578327466 0.3420290082628014 0.0872369171420216 0.0031156353729175 0.0142521745570318
48000.0000000000000000 0.8210957207000786 0.3744648163854008 0.3420269915764351 0.0872359313858309 0.0031155768514751 0.0142524045009367
48100.0000000000000000 0.8210832280115612 0.3744545403974545 0.3420253893829311 0.0872348696951699 0.0031155656561969 0.0142528628798088
48200.0000000000000000 0.8210715264171068 0.3744455408341719 0.3420237450163023 0.0872337608430048 0.0031153308458828 0.0142531488777451
48300.0000000000000000 0.8210599700711254 0.3744367652021596 0.3420219438261002 0.0872326194142165 0.0031152536159223 0.0142533880127269
48400.0000000000000000 0.8210662653804541 0.3744454080936516 0.3420203358929141 0.0872315946710846 0.0031153247614393 0.0142536019613645
48500.0000000000000000 0.8210377099496859 0.3744194224863170 0.3420188218647958 0.0872305247823079 0.0031151469858068 0.0142537938304583
48600.0000000000000000 0.8210271130301547 0.3744108748218183 0.3420175745017068 0.0872297143065185 0.0031149841432865 0.0142539652568246
48700.0000000000000000 0.8210164657356361 0.3744025907058606 0.3420160591380844 0.0872287329501069 0.0031149467221373 0.0142541362194469
48800.0000000000000000 0.8210066477956527 0.3743947053410071 0.3420149255818383 0.0872279038497592 0.0031148024357711 0.0142543105872770
48900.0000000000000000 0.8209961383855320 0.3743865685806249 0.3420133102372409 0.0872271165335199 0.0031146711687495 0.0142544718653968
49000.0000000000000000 0.8210032260587039 0.3743956685923882 0.3420119837798030 0.0872262717116380 0.0031146585879219 0.0142546433869529
49100.0000000000000000 0.8209938449948582 0.3743885729174861 0.3420104670430208 0.0872254089047308 0.0031145869883704 0.0142548091412501
49200.0000000000000000 0.8209678984436217 0.3743642104539703 0.3420095902898029 0.0872246267109397 0.0031144972312959 0.0142549737576129
49300.0000000000000000 0.8209585580295463 0.3743569400302311 0.3420081013744156 0.0872238346097065 0.0031145557622120 0.0142551262529809
49400.0000000000000000 0.8209654839833580 0.3743657010070872 0.3420070397189033 0.0872229058150872 0.0031145540655260 0.0142552833767543
49500.0000000000000000 0.8209568680741370 0.3743588970481947 0.3420059448806924 0.0872221369106189 0.0031144568240162 0.0142554324106147
49600.0000000000000000 0.8209326719163861 0.3743367066137139 0.3420048013896442 0.0872212342783801 0.0031143475268648 0.0142555821077831
49700.0000000000000000 0.8209397898542828 0.3743450427830279 0.3420042295605401 0.0872204588889658 0.0031143301138519 0.0142557285078972
49800.0000000000000000 0.8209163625779594 0.3743231010538458 0.3420033084475818 0.0872198425245954 0.0031142365705281 0.0142558739814083
49900.0000000000000000 0.8209232368158421 0.3743323780433960 0.3420017752513069 0.0872188959746843 0.0031141774336325 0.0142560101128224
50000.0000000000000000 0.8209158635466632 0.3743267075334957 0.3420006457148393 0.0872182067983699 0.0031141508100854 0.0142561526898729


==> figures/free_shape_inference/measurement_noise/random_seed_0/10/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/20/density_xy_minmax.txt <==
# field, ref, rhs
0.0631069625 -4.0000000000 -4.0000000000
3.0493940154 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/20/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277887592163606 0.3905861963672327 0.0000000000000000 0.8233051305823552 0.1621906517112998 0.0000000000000000
0.3253152228324462 0.3880591371998366 100.0000000000000000 0.7953966459335872 0.1583255857338243 0.0000000000000000
0.3225428522516248 0.3845486144320842 200.0000000000000000 0.7676899704058382 0.1552468631949753 0.0000000000000000
0.3201656369478577 0.3828583251521083 300.0000000000000000 0.7396408447325189 0.1502915281491468 0.0000000000000000
0.3179443392613021 0.3826087461021029 400.0000000000000000 0.7111028283220872 0.1432104974961596 0.0000000000000000
0.3155040210936871 0.3815409083624749 500.0000000000000000 0.6818054867095724 0.1351634380102515 0.0000000000000000
0.3135112044051468 0.3789999909459211 600.0000000000000000 0.6505589847676240 0.1295526554182986 0.0000000000000000
0.3131972396815264 0.3744336781540049 700.0000000000000000 0.6182402364078198 0.1253809590848637 0.0000000000000000
0.3133317571832098 0.3682055945964013 800.0000000000000000 0.5860747255910115 0.1216356039554589 0.0000000000000000
0.3118041542565639 0.3603615233331308 900.0000000000000000 0.5550213639752273 0.1178971936844534 0.0000000000000000
0.3063290029773686 0.3519894710582588 1000.0000000000000000 0.5256208019175468 0.1150959817764258 0.0000000000000000
0.2971549931676494 0.3442811447904824 1100.0000000000000000 0.4984920682846913 0.1136931314517911 0.0000000000000000
0.2859404747574247 0.3372533258907453 1200.0000000000000000 0.4738108687061832 0.1126047897474877 0.0000000000000000
0.2736628958138100 0.3302216664357627 1300.0000000000000000 0.4513335162188509 0.1109609044474967 0.0000000000000000
0.2613449794006279 0.3239665204352844 1400.0000000000000000 0.4307480332956639 0.1087346997930699 0.0000000000000000
0.2492824517990981 0.3180090246601144 1500.0000000000000000 0.4116548675455368 0.1063622021399352 0.0000000000000000
0.2380263247745697 0.3117247335013030 1600.0000000000000000 0.3939300359547876 0.1041572906666080 0.0000000000000000
0.2271320382065873 0.3051088602931212 1700.0000000000000000 0.3775318169059192 0.1020210817074603 0.0000000000000000
0.2172622262151717 0.2977067176649754 1800.0000000000000000 0.3623057172389253 0.1000195614226685 0.0000000000000000
0.2095561229409867 0.2907999466613729 1900.0000000000000000 0.3487158896275694 0.0983881697619447 0.0000000000000000
0.2028479527076518 0.2844564634571805 2000.0000000000000000 0.3365861006794936 0.0968745954226574 0.0000000000000000
0.1971237585924192 0.2788555672029174 2100.0000000000000000 0.3256127232582431 0.0956471182034793 0.0000000000000000
0.1919011431541042 0.2738879880660555 2200.0000000000000000 0.3156878103206917 0.0947328731701483 0.0000000000000000
0.1873081741395914 0.2693220455026721 2300.0000000000000000 0.3067579651554567 0.0939989545908036 0.0000000000000000
0.1834019945156468 0.2653298608205955 2400.0000000000000000 0.2986346867005908 0.0934173170469522 0.0000000000000000
0.1794564572717344 0.2612884310129500 2500.0000000000000000 0.2914537406558444 0.0926420527323115 0.0000000000000000
0.1766610201556804 0.2581195479960992 2600.0000000000000000 0.2848828241370302 0.0923254577625852 0.0000000000000000
0.1740424246152524 0.2551167365651265 2700.0000000000000000 0.2790666074448969 0.0922149030941829 0.0000000000000000
0.1715336920363986 0.2523494280053150 2800.0000000000000000 0.2738840669304803 0.0920275751994218 0.0000000000000000
0.1691652972115926 0.2497661925760860 2900.0000000000000000 0.2692581416432995 0.0917216792960197 0.0000000000000000
0.1674278960895255 0.2476282420084623 3000.0000000000000000 0.2651712727694103 0.0916917520644010 0.0000000000000000
0.1660700352775211 0.2459238855136186 3100.0000000000000000 0.2615306827091080 0.0918186212694809 0.0000000000000000
0.1650401304732177 0.2444741464418340 3200.0000000000000000 0.2581047385645870 0.0919617392312033 0.0000000000000000
0.1642675667545157 0.2433099518392181 3300.0000000000000000 0.2549286776819400 0.0923186627211491 0.0000000000000000
0.1632683351281016 0.2422828301618576 3400.0000000000000000 0.2520767937033637 0.0929344896680798 0.0000000000000000
0.1626464372367623 0.2415670139849249 3500.0000000000000000 0.2494351799227756 0.0936285133861426 0.0000000000000000
0.1622591426016549 0.2414290254544077 3600.0000000000000000 0.2469002181431163 0.0945323568719500 0.0000000000000000
0.1619313732932309 0.2415846228263324 3700.0000000000000000 0.2444786013156126 0.0954136610983471 0.0000000000000000
0.1618349648659751 0.2421760603142373 3800.0000000000000000 0.2421412192702867 0.0964922646882578 0.0000000000000000
0.1618572297756405 0.2429834561373808 3900.0000000000000000 0.2397959771369708 0.0975454038022784 0.0000000000000000
0.1619504804745085 0.2439036325946806 4000.0000000000000000 0.2373564175990066 0.0985363406268650 0.0000000000000000
0.1620559745665075 0.2448266542996859 4100.0000000000000000 0.2347321673470548 0.0994965259879979 0.0000000000000000
0.1619050095586290 0.2455969348994790 4200.0000000000000000 0.2318446485810463 0.1006146751692505 0.0000000000000000
0.1616904955879068 0.2462449375735667 4300.0000000000000000 0.2284679527017403 0.1018416746517941 0.0000000000000000
0.1614860384259446 0.2468849100282399 4400.0000000000000000 0.2243430610282568 0.1035549102517338 0.0000000000000000
0.1614357036514253 0.2480861189756423 4500.0000000000000000 0.2195346389723213 0.1065195206737816 0.0000000000000000
0.1616640678041535 0.2498472447472499 4600.0000000000000000 0.2149286982215094 0.1105120715172439 0.0000000000000000
0.1611882501857851 0.2500750219147850 4700.0000000000000000 0.2111307379873643 0.1126122849629889 0.0000000000000000
0.1586076912099470 0.2482238478511439 4800.0000000000000000 0.2077048944480037 0.1138734568853620 0.0000000000000000
0.1582107392930051 0.2476016745354269 4900.0000000000000000 0.2044729249057566 0.1153423851461488 0.0000000000000000
0.1579098320800851 0.2471121534715150 5000.0000000000000000 0.2016034194413664 0.1166488023407332 0.0000000000000000
0.1576559786173682 0.2467156972468057 5100.0000000000000000 0.1989386658746400 0.1178581273167086 0.0000000000000000
0.1574343463664085 0.2464653561497340 5200.0000000000000000 0.1963307199449884 0.1188931275934341 0.0000000000000000
0.1572535462686501 0.2462272296655539 5300.0000000000000000 0.1936714155742889 0.1198393462685213 0.0000000000000000
0.1571182072641060 0.2461124516144173 5400.0000000000000000 0.1909623326635057 0.1205763003479755 0.0000000000000000
0.1569655652985327 0.2461013441078799 5500.0000000000000000 0.1882441792750557 0.1212424787551987 0.0000000000000000
0.1566662851191922 0.2457425074879374 5600.0000000000000000 0.1853855651931230 0.1214862903350543 0.0000000000000000
0.1561008820348342 0.2444336195330074 5700.0000000000000000 0.1822799115613652 0.1216095791368582 0.0000000000000000
0.1552488609909509 0.2430271557703763 5800.0000000000000000 0.1791697221985525 0.1218461668164797 0.0000000000000000
0.1541587484368398 0.2415304516201197 5900.0000000000000000 0.1760173104595486 0.1221862765658037 0.0000000000000000
0.1528940461368231 0.2403562692959056 6000.0000000000000000 0.1728211415284602 0.1227356141919151 0.0000000000000000
0.1514183222488419 0.2393560758229782 6100.0000000000000000 0.1695437746612845 0.1234241977575659 0.0000000000000000
0.1497545886458750 0.2383879461635946 6200.0000000000000000 0.1661023805149550 0.1241569466465335 0.0000000000000000
0.1478614628210571 0.2374420398900949 6300.0000000000000000 0.1626021730094622 0.1250085139314427 0.0000000000000000
0.1457796179501744 0.2364371765954858 6400.0000000000000000 0.1589499742091384 0.1258103878454656 0.0000000000000000
0.1434267077257783 0.2352743367158492 6500.0000000000000000 0.1552109068211429 0.1266497560388151 0.0000000000000000
0.1407202654662683 0.2340122213387184 6600.0000000000000000 0.1514494532452752 0.1275681698338915 0.0000000000000000
0.1377262052658885 0.2326878333222171 6700.0000000000000000 0.1476170143428605 0.1284398807832897 0.0000000000000000
0.1341945386150616 0.2311674172409983 6800.0000000000000000 0.1436613076469347 0.1293621038860576 0.0000000000000000
0.1278234600543526 0.2282088922296750 6900.0000000000000000 0.1393395744495954 0.1284760307035006 0.0000000000000000
0.1242138478675120 0.2281325254678214 7000.0000000000000000 0.1348199332526042 0.1301089306878440 0.0000000000000000
0.1206802325546041 0.2320718157317589 7100.0000000000000000 0.1302175446525328 0.1330869064910876 0.0000000000000000
0.1175629964874749 0.2393067423669230 7200.0000000000000000 0.1252010664878811 0.1370607245803722 0.0000000000000000
0.1154305040903947 0.2471054497602359 7300.0000000000000000 0.1198806612964185 0.1418333961852946 0.0000000000000000
0.1160418500409519 0.2554644132955734 7400.0000000000000000 0.1147855236658377 0.1477569419510733 0.0000000000000000
0.1199429132159091 0.2645009170706386 7500.0000000000000000 0.1098182576062217 0.1546122510923352 0.0000000000000000
0.1257031815510346 0.2734387333045324 7600.0000000000000000 0.1048571039299065 0.1616186802415507 0.0000000000000000
0.1313004576439692 0.2801370319691097 7700.0000000000000000 0.1001665380830856 0.1677208054420389 0.0000000000000000
0.1367047724424234 0.2845940894753130 7800.0000000000000000 0.0967849053259615 0.1717063294931545 0.0000000000000000
0.1422599977551869 0.2880444752476963 7900.0000000000000000 0.0944022750532735 0.1745737206541418 0.0000000000000000
0.1473353137947248 0.2910615106290331 8000.0000000000000000 0.0927450041855438 0.1769956354168362 0.0000000000000000
0.1519596418561195 0.2937897661833259 8100.0000000000000000 0.0916146779473939 0.1792823868171244 0.0000000000000000
0.1560877676180556 0.2962488470722402 8200.0000000000000000 0.0908487465000185 0.1812770026339888 0.0000000000000000
0.1597291808181570 0.2984802603928920 8300.0000000000000000 0.0903120340565253 0.1830484809298945 0.0000000000000000
0.1630129143638897 0.3005373169560786 8400.0000000000000000 0.0899455390663340 0.1846417335115183 0.0000000000000000
0.1660390768624232 0.3024181181277003 8500.0000000000000000 0.0897067171196256 0.1862155521130026 0.0000000000000000
0.1688573117881172 0.3041861930306610 8600.0000000000000000 0.0895634486946226 0.1877045337166920 0.0000000000000000
0.1714634386530427 0.3058346437165289 8700.0000000000000000 0.0894870616589859 0.1891475035307081 0.0000000000000000
0.1738692526444131 0.3073625985732362 8800.0000000000000000 0.0894443900225870 0.1904618931750136 0.0000000000000000
0.1762621791930901 0.3085712681391606 8900.0000000000000000 0.0893908987588140 0.1914128029565641 0.0000000000000000
0.1770006321350902 0.3096760190307493 9000.0000000000000000 0.0879513111268636 0.1898751506940632 0.0000000000000000
0.1786837383687544 0.3112402687772087 9100.0000000000000000 0.0878187396036893 0.1915489050068564 0.0000000000000000
0.1806274681699855 0.3128717081835922 9200.0000000000000000 0.0878099623592851 0.1929230229554637 0.0000000000000000
0.1824914116504316 0.3143571892764539 9300.0000000000000000 0.0878250933705544 0.1940983215643209 0.0000000000000000
0.1842593689882596 0.3156902708994023 9400.0000000000000000 0.0878505296833046 0.1951445641516506 0.0000000000000000
0.1860476548373002 0.3168465500973978 9500.0000000000000000 0.0878844178136220 0.1960320891357171 0.0000000000000000
0.1875181993614833 0.3179614173507887 9600.0000000000000000 0.0879114325033909 0.1971133175163804 0.0000000000000000
0.1888522276676108 0.3186807249607506 9700.0000000000000000 0.0879514421306832 0.1981505570607521 0.0000000000000000
0.1902501134135176 0.3196857830638084 9800.0000000000000000 0.0880073341404252 0.1991178568374909 0.0000000000000000
0.1915775400126708 0.3205811819873953 9900.0000000000000000 0.0880720148038110 0.2000535507861822 0.0000000000000000
0.1928381317312811 0.3213908521436175 10000.0000000000000000 0.0881382977645990 0.2010179165781875 0.0000000000000000
0.1940332521695572 0.3221408750929916 10100.0000000000000000 0.0882138203811795 0.2019042461738880 0.0000000000000000
0.1951814594896370 0.3228351775768378 10200.0000000000000000 0.0882959390012536 0.2027619066679070 0.0000000000000000
0.1962750096789624 0.3234942065077623 10300.0000000000000000 0.0883707608380810 0.2035898434168505 0.0000000000000000
0.1969880792358364 0.3236959967818311 10400.0000000000000000 0.0884130841266367 0.2043605952532146 0.0000000000000000
0.1977249912801947 0.3241260979227019 10500.0000000000000000 0.0884783583338637 0.2051334006809239 0.0000000000000000
0.1986225036083718 0.3246757274777861 10600.0000000000000000 0.0885510316518090 0.2058779663466999 0.0000000000000000
0.1994792205017137 0.3252051312436678 10700.0000000000000000 0.0886115513309310 0.2066075022739655 0.0000000000000000
0.2002792146952070 0.3257079432702908 10800.0000000000000000 0.0886658875830579 0.2073067294411924 0.0000000000000000
0.2010220424118892 0.3261706004545060 10900.0000000000000000 0.0887146649365704 0.2079752022900319 0.0000000000000000
0.2015228674394663 0.3263349323800769 11000.0000000000000000 0.0887238306592026 0.2085941259606799 0.0000000000000000
0.2021694048107396 0.3267738272106703 11100.0000000000000000 0.0887621682963322 0.2091898632650968 0.0000000000000000
0.2027478516224977 0.3271851654127214 11200.0000000000000000 0.0887971447058210 0.2097241356788960 0.0000000000000000
0.2032803728679056 0.3275542846727164 11300.0000000000000000 0.0888283868534127 0.2102325374220733 0.0000000000000000
0.2037798530944449 0.3279088472665936 11400.0000000000000000 0.0888569319702720 0.2107372410883661 0.0000000000000000
0.2042337202855482 0.3281994440313091 11500.0000000000000000 0.0888824711131266 0.2111817826041177 0.0000000000000000
0.2046217842107365 0.3284831051346424 11600.0000000000000000 0.0888902533339845 0.2115660556768308 0.0000000000000000
0.2048402945600172 0.3285570372717427 11700.0000000000000000 0.0888685970930690 0.2119728828814570 0.0000000000000000
0.2051565069194149 0.3287875790612055 11800.0000000000000000 0.0888612516330517 0.2122756089889977 0.0000000000000000
0.2062293906326997 0.3310884805070557 11900.0000000000000000 0.0881006830221241 0.2102340975068481 0.0000000000000000
0.2057054505773327 0.3306788856902710 12000.0000000000000000 0.0878245697768978 0.2117544705518961 0.0000000000000000
0.2060874680875287 0.3309396883340133 12100.0000000000000000 0.0878699350706180 0.2123024816702417 0.0000000000000000
0.2064490363697422 0.3311831239109710 12200.0000000000000000 0.0879151702838664 0.2127603788916231 0.0000000000000000
0.2068918445347712 0.3315880930058233 12300.0000000000000000 0.0879816627917809 0.2132008259582871 0.0000000000000000
0.2072268210875226 0.3318328870450061 12400.0000000000000000 0.0879955174239686 0.2136016227699965 0.0000000000000000
0.2075990896811372 0.3321536221681140 12500.0000000000000000 0.0880157775786365 0.2139510480448248 0.0000000000000000
0.2079110572374351 0.3324190108187356 12600.0000000000000000 0.0880072484957083 0.2142491965744157 0.0000000000000000
0.2082120175555081 0.3326884955160349 12700.0000000000000000 0.0879927859380489 0.2145191659802755 0.0000000000000000
0.2084770438895832 0.3329268368891943 12800.0000000000000000 0.0879646077802667 0.2147724477707748 0.0000000000000000
0.2087150231527383 0.3331517986761309 12900.0000000000000000 0.0879311289650689 0.2150057440212453 0.0000000000000000
0.2089326133482483 0.3333610364928036 13000.0000000000000000 0.0878912137683285 0.2152203395672643 0.0000000000000000
0.2090950335418540 0.3335260354471694 13100.0000000000000000 0.0878353005454967 0.2154166600917538 0.0000000000000000
0.2092646084878161 0.3337089658791451 13200.0000000000000000 0.0877905974039223 0.2155809694461748 0.0000000000000000
0.2094230367865730 0.3338787198582053 13300.0000000000000000 0.0877443758429432 0.2157617129353307 0.0000000000000000
0.2095554156630067 0.3340440532524350 13400.0000000000000000 0.0877017214301006 0.2159205845609852 0.0000000000000000
0.2096746115875684 0.3341873750128745 13500.0000000000000000 0.0876678731159771 0.2160383123992341 0.0000000000000000
0.2097464281502942 0.3342560505824057 13600.0000000000000000 0.0876254081849327 0.2161778271114838 0.0000000000000000
0.2098219739719856 0.3343818292867363 13700.0000000000000000 0.0875811962306424 0.2162522044012560 0.0000000000000000
0.2098953796222569 0.3344767011291803 13800.0000000000000000 0.0875504912101334 0.2163455889479025 0.0000000000000000
0.2099607455074377 0.3345662106308944 13900.0000000000000000 0.0875222650033949 0.2164307883784892 0.0000000000000000
0.2100040455797208 0.3346423644668062 14000.0000000000000000 0.0874959854205432 0.2165100488138406 0.0000000000000000
0.2100484446706690 0.3347608502138520 14100.0000000000000000 0.0874710133546687 0.2165914352305799 0.0000000000000000
0.2100347651328754 0.3348703076592704 14200.0000000000000000 0.0874635718972064 0.2167150492556313 0.0000000000000000
0.2099066760269399 0.3350375429836035 14300.0000000000000000 0.0874697034078618 0.2168306437205744 0.0000000000000000
0.2095271664881420 0.3354042769160686 14400.0000000000000000 0.0875441678437925 0.2171265538702049 0.0000000000000000
0.2109308909487351 0.3401474160795795 14500.0000000000000000 0.0865653386165610 0.2164794060773508 0.0000000000000000
0.2086150286157514 0.3408187854008458 14600.0000000000000000 0.0876032203959487 0.2188917846416155 0.0000000000000000
0.2049285118458584 0.3428905344294021 14700.0000000000000000 0.0903480395662478 0.2205340617776216 0.0000000000000000
0.2005407045265291 0.3449627426885610 14800.0000000000000000 0.0948346872119417 0.2212460869588267 0.0000000000000000
0.1966057637195282 0.3446018886094376 14900.0000000000000000 0.0995062104120148 0.2189616307319349 0.0000000000000000
0.1922313707514064 0.3387416981750080 15000.0000000000000000 0.1028469232236239 0.2136821347795043 0.0000000000000000
0.1868166602812893 0.3289011532582062 15100.0000000000000000 0.1043973565435496 0.2069451633407496 0.0000000000000000
0.1802939574128616 0.3175147891043673 15200.0000000000000000 0.1035604344712968 0.2001243527653569 0.0000000000000000
0.1733593118357038 0.3057292979844902 15300.0000000000000000 0.1004150060913375 0.1928168821709632 0.0000000000000000
0.1669255355951061 0.2937514913283853 15400.0000000000000000 0.0952768547137924 0.1841021783014678 0.0000000000000000
0.1607723261251910 0.2810474545996063 15500.0000000000000000 0.0892942600958569 0.1750165099188727 0.0000000000000000
0.1555631367037911 0.2690528829764122 15600.0000000000000000 0.0831232854589938 0.1659104936643858 0.0000000000000000
0.1512281314556411 0.2579712870925928 15700.0000000000000000 0.0772463565272508 0.1576019813922117 0.0000000000000000
0.1476557154270126 0.2477794948608905 15800.0000000000000000 0.0718853165579112 0.1504209593921919 0.0000000000000000
0.1449342206687154 0.2390903122878976 15900.0000000000000000 0.0673016290978100 0.1441231895483665 0.0000000000000000
0.1421000648323604 0.2308503109962086 16000.0000000000000000 0.0633764283999200 0.1388804384532780 0.0000000000000000
0.1398116018229659 0.2238409770303389 16100.0000000000000000 0.0600431083321465 0.1340188909859087 0.0000000000000000
0.1377608816433271 0.2175722278465018 16200.0000000000000000 0.0574158586396710 0.1299610575509560 0.0000000000000000
0.1359758735291924 0.2119573142552275 16300.0000000000000000 0.0552097275052305 0.1263980084986010 0.0000000000000000
0.1351202034763347 0.2075845374514585 16400.0000000000000000 0.0534192063929490 0.1231774981995766 0.0000000000000000
0.1334153192871449 0.2029058922965211 16500.0000000000000000 0.0521486798270464 0.1204938587768191 0.0000000000000000
0.1320245396081445 0.1990463720071428 16600.0000000000000000 0.0511663605550885 0.1179817465125724 0.0000000000000000
0.1308456002415455 0.1956185184469484 16700.0000000000000000 0.0504282244501868 0.1156829697080394 0.0000000000000000
0.1298244549760832 0.1926889139256322 16800.0000000000000000 0.0498936622328354 0.1135338312197015 0.0000000000000000
0.1288932708283361 0.1901422493038001 16900.0000000000000000 0.0495437550280976 0.1116719459739506 0.0000000000000000
0.1281229519531192 0.1878169201033221 17000.0000000000000000 0.0493253470070666 0.1099439366315451 0.0000000000000000
0.1274215681304491 0.1856765106436869 17100.0000000000000000 0.0492022034151070 0.1083362359581306 0.0000000000000000
0.1269372033521250 0.1836830140210846 17200.0000000000000000 0.0491692865498265 0.1068441218799226 0.0000000000000000
0.1268334433824705 0.1820489493235435 17300.0000000000000000 0.0491690743277334 0.1052823973249015 0.0000000000000000
0.1259253674017597 0.1798762680694170 17400.0000000000000000 0.0492143616826816 0.1039825042668395 0.0000000000000000
0.1250824305742097 0.1780376981923133 17500.0000000000000000 0.0493019031947106 0.1027376867364399 0.0000000000000000
0.1243779057799415 0.1762984671742746 17600.0000000000000000 0.0493541354661791 0.1015410380189235 0.0000000000000000
0.1236511358004398 0.1744959988605231 17700.0000000000000000 0.0495113105767705 0.1003435304760958 0.0000000000000000
0.1228903446025213 0.1726991550280725 17800.0000000000000000 0.0496825029693285 0.0991720315494989 0.0000000000000000
0.1220959974009582 0.1708291349671018 17900.0000000000000000 0.0498480151387187 0.0979601413599929 0.0000000000000000
0.1213063456603933 0.1689420915385421 18000.0000000000000000 0.0500068485307374 0.0966395346502147 0.0000000000000000
0.1203992188967902 0.1669454852686842 18100.0000000000000000 0.0501434984660033 0.0952866942547284 0.0000000000000000
0.1222202381733117 0.1664812076158131 18200.0000000000000000 0.0496029977734072 0.0940041033034009 0.0000000000000000
0.1207082402625653 0.1640771859126351 18300.0000000000000000 0.0501628045571582 0.0929505007483312 0.0000000000000000
0.1193928835839399 0.1618588711630951 18400.0000000000000000 0.0504655714866732 0.0916082645949794 0.0000000000000000
0.1181070843561653 0.1596802006488522 18500.0000000000000000 0.0506430004920254 0.0902270666564458 0.0000000000000000
0.1168639904676683 0.1575230328049749 18600.0000000000000000 0.0507494243451883 0.0888438661359336 0.0000000000000000
0.1155916555342338 0.1554003940509445 18700.0000000000000000 0.0508133836161341 0.0875504303287254 0.0000000000000000
0.1143434485131841 0.1533883028712638 18800.0000000000000000 0.0508747139606245 0.0863129210349994 0.0000000000000000
0.1130826326455798 0.1513960664245778 18900.0000000000000000 0.0508757474965624 0.0850935992096643 0.0000000000000000
0.1118129179632255 0.1494855300893001 19000.0000000000000000 0.0508197182732372 0.0838624476372706 0.0000000000000000
0.1106842445645308 0.1477425063461836 19100.0000000000000000 0.0508009350666722 0.0828025689043076 0.0000000000000000
0.1095864022327474 0.1461064150592775 19200.0000000000000000 0.0507896063501736 0.0818100717372242 0.0000000000000000
0.1085739035851707 0.1445616388816021 19300.0000000000000000 0.0507711527325607 0.0808656143536893 0.0000000000000000
0.1075756223847583 0.1431289554158695 19400.0000000000000000 0.0507513917878545 0.0799943528973666 0.0000000000000000
0.1066265698519364 0.1417352136080786 19500.0000000000000000 0.0507426265540300 0.0790982127328863 0.0000000000000000
0.1056924470113407 0.1403667118465884 19600.0000000000000000 0.0506982254608781 0.0782410096863158 0.0000000000000000
0.1048393745736554 0.1391241186504684 19700.0000000000000000 0.0506779638170524 0.0774310592050316 0.0000000000000000
0.1040241035266069 0.1379585105272355 19800.0000000000000000 0.0506604107161010 0.0766748167974371 0.0000000000000000
0.1032594999025924 0.1368568158514940 19900.0000000000000000 0.0506428706274597 0.0759530547957852 0.0000000000000000
0.1026035217374374 0.1359011676653870 20000.0000000000000000 0.0506197900646345 0.0753004122401113 0.0000000000000000
0.1019598158716117 0.1349942218412327 20100.0000000000000000 0.0506103407367316 0.0746961778431023 0.0000000000000000
0.1013556524573032 0.1341423107579436 20200.0000000000000000 0.0505824541917713 0.0741255187552989 0.0000000000000000
0.1007799189052830 0.1333129740670102 20300.0000000000000000 0.0505393404537351 0.0735846376759224 0.0000000000000000
0.1002339630277701 0.1326294901445465 20400.0000000000000000 0.0505081549912864 0.0730901925302118 0.0000000000000000
0.0997465387473249 0.1319178520683224 20500.0000000000000000 0.0504306472649570 0.0726117008257189 0.0000000000000000
0.0992751178676953 0.1312926708468499 20600.0000000000000000 0.0503957233927471 0.0721587044955911 0.0000000000000000
0.0988662007927803 0.1307174574149660 20700.0000000000000000 0.0503545553944067 0.0717172002234503 0.0000000000000000
0.0984060880175518 0.1301446643974332 20800.0000000000000000 0.0503213344011836 0.0713118179053111 0.0000000000000000
0.0980124997523760 0.1296215201864500 20900.0000000000000000 0.0502929910150291 0.0709133517962748 0.0000000000000000
0.0976599461145082 0.1290935144844916 21000.0000000000000000 0.0502166562836858 0.0705262224931714 0.0000000000000000
0.0973525145517630 0.1285782736286760 21100.0000000000000000 0.0501893010326607 0.0701520186503926 0.0000000000000000
0.0970388786284546 0.1281327215319468 21200.0000000000000000 0.0501863331140899 0.0698100698013970 0.0000000000000000
0.0966652501852934 0.1277458235941178 21300.0000000000000000 0.0501369865587190 0.0695233953481206 0.0000000000000000
0.0970105365349653 0.1270968642455636 21400.0000000000000000 0.0499341526964750 0.0690953280134951 0.0000000000000000
0.0964042205077240 0.1268312067847952 21500.0000000000000000 0.0501092127796630 0.0689507305202843 0.0000000000000000
0.0960272568016366 0.1265919508638434 21600.0000000000000000 0.0500974098226068 0.0686889233307373 0.0000000000000000
0.0957032167469062 0.1263690898434370 21700.0000000000000000 0.0500955751359738 0.0684404292934916 0.0000000000000000
0.0954262977711132 0.1261441214226389 21800.0000000000000000 0.0500872817342352 0.0681916349495621 0.0000000000000000
0.0952252036725914 0.1258573675629722 21900.0000000000000000 0.0500603448899639 0.0679207665971088 0.0000000000000000
0.0949699122445196 0.1256601201709106 22000.0000000000000000 0.0500543499551078 0.0677008004720893 0.0000000000000000
0.0947571375818221 0.1254456202797154 22100.0000000000000000 0.0500507068698017 0.0674947303845874 0.0000000000000000
0.0945641635470279 0.1252352461649547 22200.0000000000000000 0.0500588853215137 0.0673064620593848 0.0000000000000000
0.0947689872052815 0.1248996402367237 22300.0000000000000000 0.0500222830504482 0.0671371117033929 0.0000000000000000
0.0944379510642225 0.1247199313226990 22400.0000000000000000 0.0500702295854413 0.0669418510376506 0.0000000000000000
0.0941641885348737 0.1246304313269015 22500.0000000000000000 0.0500784771005485 0.0667569443265209 0.0000000000000000
0.0940141296293385 0.1245302229334842 22600.0000000000000000 0.0500775065127232 0.0665797397505254 0.0000000000000000
0.0937612286473661 0.1243355609831995 22700.0000000000000000 0.0500480532160094 0.0663768513399357 0.0000000000000000
0.0935808778812032 0.1242567093350892 22800.0000000000000000 0.0500215312468710 0.0662264773844559 0.0000000000000000
0.0933891151913712 0.1241323348362692 22900.0000000000000000 0.0499964950801869 0.0660779084401766 0.0000000000000000
0.0932192104434227 0.1240212215965520 23000.0000000000000000 0.0499781692398969 0.0659159859650626 0.0000000000000000
0.0930456373442820 0.1239079856629070 23100.0000000000000000 0.0499683696475518 0.0657457117814643 0.0000000000000000
0.0928678084085123 0.1237885294643203 23200.0000000000000000 0.0499495525344803 0.0655852058194754 0.0000000000000000
0.0927125002925316 0.1236712825283506 23300.0000000000000000 0.0499306649206753 0.0654383316601798 0.0000000000000000
0.0925398495045060 0.1235883415290253 23400.0000000000000000 0.0499120591606297 0.0652753404874473 0.0000000000000000
0.0923756823142544 0.1234956259805007 23500.0000000000000000 0.0498929908338627 0.0651165194755110 0.0000000000000000
0.0922169170133205 0.1233945014087893 23600.0000000000000000 0.0498730380624829 0.0649489874195226 0.0000000000000000
0.0920381396702363 0.1232742720121830 23700.0000000000000000 0.0498582177090556 0.0647817080370253 0.0000000000000000
0.0918719668571258 0.1231556531858006 23800.0000000000000000 0.0498303390890513 0.0645977671576277 0.0000000000000000
0.0916961280888310 0.1230372841680527 23900.0000000000000000 0.0498077234047462 0.0644342288550566 0.0000000000000000
0.0914957175143740 0.1229361749726381 24000.0000000000000000 0.0497872811878535 0.0642763961228552 0.0000000000000000
0.0912678296825001 0.1228248311692696 24100.0000000000000000 0.0497652659277451 0.0641109735848511 0.0000000000000000
0.0910492718674655 0.1226970068899138 24200.0000000000000000 0.0497407892845856 0.0639314857047303 0.0000000000000000
0.0908277566418170 0.1225681777707959 24300.0000000000000000 0.0497121358539639 0.0637267334283504 0.0000000000000000
0.0906227139617620 0.1224488588398817 24400.0000000000000000 0.0496782343809078 0.0635268420215983 0.0000000000000000
0.0904088002212576 0.1223028616847138 24500.0000000000000000 0.0496432700112740 0.0633199608696228 0.0000000000000000
0.0901979138230260 0.1221496674180123 24600.0000000000000000 0.0496078204103586 0.0631123131756937 0.0000000000000000
0.0899840231306723 0.1219898717001231 24700.0000000000000000 0.0495696058950414 0.0629024409503243 0.0000000000000000
0.0897711233500356 0.1218005759530366 24800.0000000000000000 0.0495297031933140 0.0626883725339697 0.0000000000000000
0.0895502691428011 0.1216172519317726 24900.0000000000000000 0.0494917979729302 0.0624639421779279 0.0000000000000000
0.0893315079222310 0.1214260569081640 25000.0000000000000000 0.0494518608626198 0.0622427682116415 0.0000000000000000
0.0891180249195716 0.1212350327985194 25100.0000000000000000 0.0494115701139977 0.0620125329044673 0.0000000000000000
0.0888999260722180 0.1210455790717511 25200.0000000000000000 0.0493693718052813 0.0617766213030070 0.0000000000000000
0.0886497677526000 0.1208726083282229 25300.0000000000000000 0.0493255221399889 0.0615637711820852 0.0000000000000000
0.0883705396911704 0.1207402692628378 25400.0000000000000000 0.0492737212620514 0.0613369339877088 0.0000000000000000
0.0881003683162929 0.1205287199309176 25500.0000000000000000 0.0492085660502933 0.0610553564993565 0.0000000000000000
0.0877963800384643 0.1203004841861286 25600.0000000000000000 0.0491429896446174 0.0607625899480717 0.0000000000000000
0.0874932715834033 0.1200778538980392 25700.0000000000000000 0.0490635515072643 0.0604821298692611 0.0000000000000000
0.0872347347501339 0.1198814477259624 25800.0000000000000000 0.0489896715849120 0.0602207507838527 0.0000000000000000
0.0869466310320440 0.1197208228199936 25900.0000000000000000 0.0489200246820281 0.0599484437261255 0.0000000000000000
0.0879732082075235 0.1197317301062269 26000.0000000000000000 0.0486250376015775 0.0591092872355337 0.0000000000000000
0.0875020364027545 0.1193280621576618 26100.0000000000000000 0.0487702225615503 0.0590495193343689 0.0000000000000000
0.0871993760364704 0.1190505893953347 26200.0000000000000000 0.0488081036532558 0.0588483835844320 0.0000000000000000
0.0869292697385287 0.1188606969553698 26300.0000000000000000 0.0487626105289477 0.0586331177556608 0.0000000000000000
0.0866637077768642 0.1187223105770933 26400.0000000000000000 0.0487174936961814 0.0584421624973747 0.0000000000000000
0.0864180679276043 0.1186162305680766 26500.0000000000000000 0.0486686427351113 0.0582671422839286 0.0000000000000000
0.0861699403607753 0.1185359529269696 26600.0000000000000000 0.0486154562501334 0.0581087466505909 0.0000000000000000
0.0859446770941015 0.1184753209305246 26700.0000000000000000 0.0485655150014466 0.0579699757752052 0.0000000000000000
0.0857340272347963 0.1184128505668514 26800.0000000000000000 0.0485194790103749 0.0578271984976056 0.0000000000000000
0.0855641704054990 0.1183534448637301 26900.0000000000000000 0.0484767773005890 0.0577016343976300 0.0000000000000000
0.0854254232764966 0.1182901405478698 27000.0000000000000000 0.0484364828063140 0.0575804973173363 0.0000000000000000
0.0853310604196697 0.1182541661684855 27100.0000000000000000 0.0484107427307658 0.0574669065735136 0.0000000000000000
0.0852242893357643 0.1182391289652479 27200.0000000000000000 0.0483552133107511 0.0573896469799336 0.0000000000000000
0.0851051084790282 0.1182233578891805 27300.0000000000000000 0.0483531609646612 0.0573111960571025 0.0000000000000000
0.0849735143974407 0.1182012578238486 27400.0000000000000000 0.0483293420597948 0.0572294729301878 0.0000000000000000
0.0848405064893956 0.1181795987521911 27500.0000000000000000 0.0483077612984118 0.0571483046532672 0.0000000000000000
0.0847193341483584 0.1181687166183759 27600.0000000000000000 0.0482811354621474 0.0570771846090056 0.0000000000000000
0.0845903058310835 0.1181715154672129 27700.0000000000000000 0.0482520114256235 0.0570075593793529 0.0000000000000000
0.0844810802628398 0.1181885129277638 27800.0000000000000000 0.0482325619318285 0.0569431689410611 0.0000000000000000
0.0844195349242711 0.1181597058241790 27900.0000000000000000 0.0481635684587060 0.0569132428369608 0.0000000000000000
0.0842974098213166 0.1182092125602011 28000.0000000000000000 0.0481576469394540 0.0568425193970531 0.0000000000000000
0.0841702668449628 0.1182576055549310 28100.0000000000000000 0.0481395975862914 0.0567846477505617 0.0000000000000000
0.0840523489119650 0.1183087611831376 28200.0000000000000000 0.0481201123868594 0.0567369519370263 0.0000000000000000
0.0839372078491290 0.1183729613936324 28300.0000000000000000 0.0480998015478500 0.0566922934814549 0.0000000000000000
0.0838429243155040 0.1184568602380312 28400.0000000000000000 0.0480846321678222 0.0566522490693613 0.0000000000000000
0.0837478737477878 0.1185317832558218 28500.0000000000000000 0.0480668544309212 0.0566172454600802 0.0000000000000000
0.0836623736414189 0.1186041036348316 28600.0000000000000000 0.0480514961789765 0.0565874045498063 0.0000000000000000
0.0835793941321789 0.1186762927088254 28700.0000000000000000 0.0480365560486389 0.0565592905376889 0.0000000000000000
0.0835295851343411 0.1186207393504402 28800.0000000000000000 0.0479896637820072 0.0565179668772239 0.0000000000000000
0.0834501187181310 0.1187412194579403 28900.0000000000000000 0.0479818166022878 0.0565105910622564 0.0000000000000000
0.0833717077857218 0.1188140722025421 29000.0000000000000000 0.0479845169386436 0.0564762644287850 0.0000000000000000
0.0832972311949779 0.1188639685903626 29100.0000000000000000 0.0479806663442231 0.0564426584518986 0.0000000000000000
0.0832256465704853 0.1189074155107494 29200.0000000000000000 0.0479739851893276 0.0564114442549751 0.0000000000000000
0.0831562070527467 0.1189448889390161 29300.0000000000000000 0.0479661692886653 0.0563840065129783 0.0000000000000000
0.0830936622220607 0.1189808893687940 29400.0000000000000000 0.0479593725696512 0.0563610260923076 0.0000000000000000
0.0830994076361103 0.1188695656386156 29500.0000000000000000 0.0478929315012484 0.0563362010894922 0.0000000000000000
0.0830165406060739 0.1189877604134379 29600.0000000000000000 0.0479186775982130 0.0563359833405222 0.0000000000000000
0.0829598987755455 0.1190406678246696 29700.0000000000000000 0.0479240959759478 0.0563164548566246 0.0000000000000000
0.0829160831563141 0.1190833252461246 29800.0000000000000000 0.0479345377599516 0.0562971694379464 0.0000000000000000
0.0828684930666870 0.1191223046848666 29900.0000000000000000 0.0479327606157882 0.0562850337400508 0.0000000000000000
0.0828271274356654 0.1191467604209497 30000.0000000000000000 0.0479310087017754 0.0562700254111499 0.0000000000000000
0.0827890118787980 0.1191653328034369 30100.0000000000000000 0.0479299351325199 0.0562599849796545 0.0000000000000000
0.0827547583524235 0.1191811731675388 30200.0000000000000000 0.0479283532284837 0.0562514101752580 0.0000000000000000
0.0828106310996164 0.1190401266027361 30300.0000000000000000 0.0478788204969304 0.0562318091532654 0.0000000000000000
0.0827261816106836 0.1191592361801550 30400.0000000000000000 0.0479062897920958 0.0562469880736452 0.0000000000000000
0.0826896258556467 0.1191912634748824 30500.0000000000000000 0.0479149410981523 0.0562332045057330 0.0000000000000000
0.0826561104778844 0.1192017869129477 30600.0000000000000000 0.0479185590335324 0.0562186107412580 0.0000000000000000
0.0826222191985395 0.1192016690839699 30700.0000000000000000 0.0479194205506628 0.0562016259010340 0.0000000000000000
0.0825917828655392 0.1191988234576219 30800.0000000000000000 0.0479199581073532 0.0561857065766208 0.0000000000000000
0.0825579375426377 0.1191847639713351 30900.0000000000000000 0.0479194732389614 0.0561643498085842 0.0000000000000000
0.0825017161960390 0.1191326097002258 31000.0000000000000000 0.0479313677979098 0.0561455904534109 0.0000000000000000
0.0825063626585716 0.1190593141989295 31100.0000000000000000 0.0478797603185583 0.0561317348202288 0.0000000000000000
0.0824642660920528 0.1190861055521024 31200.0000000000000000 0.0478929830475073 0.0561093004281270 0.0000000000000000
0.0824268926537261 0.1190858055872655 31300.0000000000000000 0.0478964369545503 0.0560850646397913 0.0000000000000000
0.0823898591234263 0.1190680321939488 31400.0000000000000000 0.0478983239188097 0.0560610330276954 0.0000000000000000
0.0823539103757609 0.1190406485868827 31500.0000000000000000 0.0478981450114625 0.0560378393111848 0.0000000000000000
0.0823200980204012 0.1190091112063041 31600.0000000000000000 0.0478970267797821 0.0560143630125612 0.0000000000000000
0.0822889003220868 0.1189774833054190 31700.0000000000000000 0.0478967216379607 0.0559908483029450 0.0000000000000000
0.0822597724518559 0.1189458056263735 31800.0000000000000000 0.0478965877680344 0.0559693542500733 0.0000000000000000
0.0822329572078978 0.1189158659104764 31900.0000000000000000 0.0478967411946532 0.0559513063362729 0.0000000000000000
0.0821760064632632 0.1188270306767458 32000.0000000000000000 0.0478697728892988 0.0559166810770073 0.0000000000000000
0.0821966315794048 0.1188104865909042 32100.0000000000000000 0.0478767122098325 0.0559241241163736 0.0000000000000000
0.0821702160649048 0.1188187166964174 32200.0000000000000000 0.0478853925980052 0.0559075645722429 0.0000000000000000
0.0821513829871108 0.1188113255534068 32300.0000000000000000 0.0478934079004219 0.0558895210028934 0.0000000000000000
0.0821335563836861 0.1187954085193112 32400.0000000000000000 0.0479019839388463 0.0558705969343786 0.0000000000000000
0.0821157416463895 0.1187698284393881 32500.0000000000000000 0.0479090076502480 0.0558527553452331 0.0000000000000000
0.0821022576721016 0.1187395231459385 32600.0000000000000000 0.0479191536533373 0.0558318358004885 0.0000000000000000
0.0820813565550324 0.1187009480206989 32700.0000000000000000 0.0479258271233861 0.0558124856708414 0.0000000000000000
0.0820600493442264 0.1186617758405096 32800.0000000000000000 0.0479317429169561 0.0557938404165789 0.0000000000000000
0.0820732743283891 0.1185140145414802 32900.0000000000000000 0.0479253678607169 0.0557925459932414 0.0000000000000000
0.0820519727343629 0.1185211721769516 33000.0000000000000000 0.0479195256793374 0.0557705166035805 0.0000000000000000
0.0820236718198811 0.1185168836773264 33100.0000000000000000 0.0479276929663441 0.0557500860574412 0.0000000000000000
0.0819979186177992 0.1184984694377878 33200.0000000000000000 0.0479337907526744 0.0557301534861999 0.0000000000000000
0.0819749702978319 0.1184751036115954 33300.0000000000000000 0.0479388856452747 0.0557115296084126 0.0000000000000000
0.0819545376973148 0.1184485322998786 33400.0000000000000000 0.0479431777491990 0.0556951970197523 0.0000000000000000
0.0819374104669628 0.1184214345078564 33500.0000000000000000 0.0479471292421498 0.0556803138564301 0.0000000000000000
0.0819202733152505 0.1183906960228133 33600.0000000000000000 0.0479493883959652 0.0556656419658858 0.0000000000000000
0.0819048339523401 0.1183567605071455 33700.0000000000000000 0.0479522990882343 0.0556497369267826 0.0000000000000000
0.0818872838544989 0.1183198579094253 33800.0000000000000000 0.0479538097561697 0.0556328871265193 0.0000000000000000
0.0818704152880986 0.1182856133117614 33900.0000000000000000 0.0479551182969546 0.0556173888825220 0.0000000000000000
0.0819005715230814 0.1181836825491705 34000.0000000000000000 0.0479299390836538 0.0555822610350267 0.0000000000000000
0.0818332445797399 0.1181589053866517 34100.0000000000000000 0.0479385350372259 0.0555874654215610 0.0000000000000000
0.0818075428317943 0.1181499987726332 34200.0000000000000000 0.0479414017024738 0.0555699673449018 0.0000000000000000
0.0817839533808598 0.1181281162822677 34300.0000000000000000 0.0479428936342209 0.0555517717152567 0.0000000000000000
0.0817616308433718 0.1180988032846332 34400.0000000000000000 0.0479432877328240 0.0555341139231156 0.0000000000000000
0.0817403563429960 0.1180660363401086 34500.0000000000000000 0.0479433631862853 0.0555173514628870 0.0000000000000000
0.0817199479518066 0.1180321621604238 34600.0000000000000000 0.0479429488374149 0.0555009898399000 0.0000000000000000
0.0816917118878014 0.1179653791859579 34700.0000000000000000 0.0479197921481785 0.0554594890119836 0.0000000000000000
0.0816827618762988 0.1179288520685366 34800.0000000000000000 0.0479321766095839 0.0554717819002377 0.0000000000000000
0.0816570293154180 0.1179154698160776 34900.0000000000000000 0.0479349806467429 0.0554555914449856 0.0000000000000000
0.0816343171396768 0.1178931750594454 35000.0000000000000000 0.0479362094111727 0.0554389218616157 0.0000000000000000
0.0816133494936615 0.1178674749641934 35100.0000000000000000 0.0479372372941806 0.0554227397572883 0.0000000000000000
0.0815942452263015 0.1178396042520329 35200.0000000000000000 0.0479382587021543 0.0554080124731776 0.0000000000000000
0.0815777895178269 0.1178087787460728 35300.0000000000000000 0.0479390161587069 0.0553930018536986 0.0000000000000000
0.0815862892771425 0.1177437649950284 35400.0000000000000000 0.0479152241197425 0.0553499598510828 0.0000000000000000
0.0815397757044280 0.1176843715555634 35500.0000000000000000 0.0479208276433697 0.0553595796356797 0.0000000000000000
0.0815178308246433 0.1176766237357384 35600.0000000000000000 0.0479258545710033 0.0553454435280982 0.0000000000000000
0.0814956165035115 0.1176568933850050 35700.0000000000000000 0.0479264263603533 0.0553293435012333 0.0000000000000000
0.0814752103474955 0.1176316685664314 35800.0000000000000000 0.0479264958335009 0.0553123648022779 0.0000000000000000
0.0814556939295977 0.1176050335865083 35900.0000000000000000 0.0479264566125296 0.0552972301493059 0.0000000000000000
0.0814373542245883 0.1175764815777948 36000.0000000000000000 0.0479264740774750 0.0552825347079153 0.0000000000000000
0.0814197198692985 0.1175466238487381 36100.0000000000000000 0.0479265959019686 0.0552673110219071 0.0000000000000000
0.0814102198728800 0.1175150081445225 36200.0000000000000000 0.0479318611545632 0.0552567067442459 0.0000000000000000
0.0814011063268936 0.1174348172501113 36300.0000000000000000 0.0479290476943956 0.0552376051425269 0.0000000000000000
0.0813989296951563 0.1173915296268325 36400.0000000000000000 0.0479017909050509 0.0552100219605503 0.0000000000000000
0.0813293825201051 0.1173290028277111 36500.0000000000000000 0.0479160684567113 0.0552114606260786 0.0000000000000000
0.0813318890181575 0.1172819350029204 36600.0000000000000000 0.0478693329526077 0.0551639394367372 0.0000000000000000
0.0813460925099297 0.1172829934070149 36700.0000000000000000 0.0478933953824088 0.0551754925784272 0.0000000000000000
0.0813172155055023 0.1172465274384048 36800.0000000000000000 0.0479053940087185 0.0551739699911100 0.0000000000000000
0.0812947729418726 0.1172169339277601 36900.0000000000000000 0.0479057251631735 0.0551642329475402 0.0000000000000000
0.0812478789352183 0.1171579106291914 37000.0000000000000000 0.0478846565124072 0.0551344055915527 0.0000000000000000
0.0812210980950346 0.1171249821620770 37100.0000000000000000 0.0478762608077085 0.0551170383474240 0.0000000000000000
0.0812197539053204 0.1171077174615956 37200.0000000000000000 0.0478779891660983 0.0551063078887293 0.0000000000000000
0.0812137024544593 0.1170873192686572 37300.0000000000000000 0.0478703812597423 0.0550875031328831 0.0000000000000000
0.0812029764961369 0.1170667717203125 37400.0000000000000000 0.0478606780922437 0.0550682509614456 0.0000000000000000
0.0811877733742455 0.1170494719814205 37500.0000000000000000 0.0478469866708259 0.0550483675785682 0.0000000000000000
0.0812057104359274 0.1170245679398066 37600.0000000000000000 0.0478698471110015 0.0550440431129852 0.0000000000000000
0.0812011263424552 0.1170005744157405 37700.0000000000000000 0.0478620982266424 0.0550289891577115 0.0000000000000000
0.0811936657433359 0.1169754530500609 37800.0000000000000000 0.0478603801420633 0.0550175031803897 0.0000000000000000
0.0811858859977608 0.1169500464539238 37900.0000000000000000 0.0478582381418301 0.0550078976542763 0.0000000000000000
0.0811834472104246 0.1169236622191038 38000.0000000000000000 0.0478569389879991 0.0549977382957231 0.0000000000000000
0.0811775965570168 0.1168986481686250 38100.0000000000000000 0.0478549246451503 0.0549882475417350 0.0000000000000000
0.0811694433382899 0.1168726452615726 38200.0000000000000000 0.0478536361431326 0.0549776315424639 0.0000000000000000
0.0811618978322007 0.1168458117245047 38300.0000000000000000 0.0478530909446762 0.0549661833830861 0.0000000000000000
0.0811556890545912 0.1168190569804852 38400.0000000000000000 0.0478527709142929 0.0549538637781118 0.0000000000000000
0.0811436995699536 0.1167875767181204 38500.0000000000000000 0.0478534910704922 0.0549362468820279 0.0000000000000000
0.0811354765728510 0.1167545712101968 38600.0000000000000000 0.0478544559059378 0.0549178525291539 0.0000000000000000
0.0811296401971537 0.1167236824831492 38700.0000000000000000 0.0478559041117452 0.0549004928087228 0.0000000000000000
0.0811226094972571 0.1166937686541216 38800.0000000000000000 0.0478582720912929 0.0548836681120772 0.0000000000000000
0.0811144246189430 0.1166636635948799 38900.0000000000000000 0.0478598717108645 0.0548675252252038 0.0000000000000000
0.0811067070054465 0.1166342275145926 39000.0000000000000000 0.0478623194417556 0.0548504934575312 0.0000000000000000
0.0810977241219046 0.1166054918758697 39100.0000000000000000 0.0478646244400790 0.0548330541367669 0.0000000000000000
0.0810892742604786 0.1165767995773994 39200.0000000000000000 0.0478669413573658 0.0548155260874331 0.0000000000000000
0.0810793474909510 0.1165484121750479 39300.0000000000000000 0.0478693517164399 0.0547979678872042 0.0000000000000000
0.0810699964491737 0.1165194692009144 39400.0000000000000000 0.0478717256301172 0.0547815983305953 0.0000000000000000
0.0810616968356349 0.1164913461505458 39500.0000000000000000 0.0478741371974158 0.0547659213379808 0.0000000000000000
0.0810516071950990 0.1164642496821712 39600.0000000000000000 0.0478759406736792 0.0547505953086073 0.0000000000000000
0.0810443007988046 0.1164388913302510 39700.0000000000000000 0.0478783951637555 0.0547354939965170 0.0000000000000000
0.0810373646191906 0.1164145093683078 39800.0000000000000000 0.0478803046645069 0.0547213527699059 0.0000000000000000
0.0810308424028541 0.1163917370927699 39900.0000000000000000 0.0478822189551042 0.0547090912558545 0.0000000000000000
0.0810237168500565 0.1163696636712422 40000.0000000000000000 0.0478846280852996 0.0546968623470659 0.0000000000000000
0.0810171069934070 0.1163481661196856 40100.0000000000000000 0.0478869686801229 0.0546853046030066 0.0000000000000000
0.0810107240467127 0.1163271423834957 40200.0000000000000000 0.0478890848505257 0.0546741752339355 0.0000000000000000
0.0810040256525513 0.1163065871076547 40300.0000000000000000 0.0478913676854169 0.0546632008747719 0.0000000000000000
0.0809973212821283 0.1162867051168687 40400.0000000000000000 0.0478933569085279 0.0546528298329018 0.0000000000000000
0.0809913819694251 0.1162672036431912 40500.0000000000000000 0.0478955300315307 0.0546427431106446 0.0000000000000000
0.0809855735905694 0.1162480974139378 40600.0000000000000000 0.0478978478502880 0.0546324111493884 0.0000000000000000
0.0809797184484061 0.1162300323679658 40700.0000000000000000 0.0479000865018313 0.0546224514152821 0.0000000000000000
0.0809740892114529 0.1162125177590872 40800.0000000000000000 0.0479022948130084 0.0546128701729727 0.0000000000000000
0.0809684723153772 0.1161951531222377 40900.0000000000000000 0.0479043064896036 0.0546037515824287 0.0000000000000000
0.0809632715803770 0.1161781966050502 41000.0000000000000000 0.0479062429646361 0.0545949045543926 0.0000000000000000
0.0809580657918595 0.1161619506834529 41100.0000000000000000 0.0479081714338950 0.0545867064891197 0.0000000000000000
0.0809533575210446 0.1161458990031113 41200.0000000000000000 0.0479099961241166 0.0545784990966951 0.0000000000000000
0.0809487370079594 0.1161302932311361 41300.0000000000000000 0.0479119898330560 0.0545706905845478 0.0000000000000000
0.0809442775588440 0.1161153244868673 41400.0000000000000000 0.0479138537623350 0.0545629767174888 0.0000000000000000
0.0809399365647287 0.1161006192451671 41500.0000000000000000 0.0479156362459385 0.0545557129820510 0.0000000000000000
0.0809357169308710 0.1160861424765168 41600.0000000000000000 0.0479172738521055 0.0545488533734012 0.0000000000000000
0.0809314929017787 0.1160717297607789 41700.0000000000000000 0.0479191310638318 0.0545423742956092 0.0000000000000000
0.0809274609890556 0.1160575028726204 41800.0000000000000000 0.0479211683858659 0.0545354814292389 0.0000000000000000
0.0809238833296444 0.1160437604095965 41900.0000000000000000 0.0479231571144067 0.0545290460782651 0.0000000000000000
0.0809201918362234 0.1160301842967643 42000.0000000000000000 0.0479251182445576 0.0545228190217747 0.0000000000000000
0.0809167583858213 0.1160171208954700 42100.0000000000000000 0.0479270986967713 0.0545167974346895 0.0000000000000000
0.0809134541163629 0.1160038445434212 42200.0000000000000000 0.0479293357513191 0.0545102996589230 0.0000000000000000
0.0809105005612139 0.1159909791368688 42300.0000000000000000 0.0479316546917323 0.0545041699531006 0.0000000000000000
0.0809073945151660 0.1159788716759175 42400.0000000000000000 0.0479337529291207 0.0544980027189140 0.0000000000000000
0.0809042946946080 0.1159669050543387 42500.0000000000000000 0.0479358654180405 0.0544923476648590 0.0000000000000000
0.0809010848959769 0.1159553545737529 42600.0000000000000000 0.0479380557361391 0.0544865478909639 0.0000000000000000
0.0808988833718193 0.1159442522844428 42700.0000000000000000 0.0479402005334504 0.0544812681848506 0.0000000000000000
0.0808967267271265 0.1159327433961745 42800.0000000000000000 0.0479423296017824 0.0544763627458495 0.0000000000000000
0.0808951215520081 0.1159219509630296 42900.0000000000000000 0.0479441563883417 0.0544712531974247 0.0000000000000000
0.0808930502072963 0.1159105437636810 43000.0000000000000000 0.0479458301604362 0.0544661110026208 0.0000000000000000
0.0808906107022206 0.1158993002100718 43100.0000000000000000 0.0479475380983370 0.0544607450043353 0.0000000000000000
0.0808882684817390 0.1158883596239860 43200.0000000000000000 0.0479490260645935 0.0544555071988630 0.0000000000000000
0.0808860130020352 0.1158774410007361 43300.0000000000000000 0.0479504362935560 0.0544501494768790 0.0000000000000000
0.0808833461041339 0.1158666936648637 43400.0000000000000000 0.0479517911001738 0.0544453998878468 0.0000000000000000
0.0808814353082073 0.1158562483108829 43500.0000000000000000 0.0479529948192072 0.0544401102396739 0.0000000000000000
0.0808787722596453 0.1158454982514297 43600.0000000000000000 0.0479541700617008 0.0544353336623807 0.0000000000000000
0.0808765086586598 0.1158351300183223 43700.0000000000000000 0.0479552409387825 0.0544300683971839 0.0000000000000000
0.0808741990132445 0.1158250119998891 43800.0000000000000000 0.0479562410750678 0.0544253030332399 0.0000000000000000
0.0808714109860447 0.1158149105259413 43900.0000000000000000 0.0479573430173919 0.0544207741281535 0.0000000000000000
0.0808692604824155 0.1158052145775114 44000.0000000000000000 0.0479583375630736 0.0544162465329995 0.0000000000000000
0.0808672158748102 0.1157958616169771 44100.0000000000000000 0.0479593206925146 0.0544117733496870 0.0000000000000000
0.0808649777024576 0.1157864940697513 44200.0000000000000000 0.0479603806442867 0.0544075946534936 0.0000000000000000
0.0808627937171061 0.1157773780764098 44300.0000000000000000 0.0479614970531718 0.0544033963219133 0.0000000000000000
0.0808605168487336 0.1157679182382067 44400.0000000000000000 0.0479625637303852 0.0543989600256896 0.0000000000000000
0.0808579377695438 0.1157588035438457 44500.0000000000000000 0.0479634624480333 0.0543948775187291 0.0000000000000000
0.0808559876857287 0.1157499309127730 44600.0000000000000000 0.0479642619300545 0.0543903154480588 0.0000000000000000
0.0808537080795750 0.1157413079180983 44700.0000000000000000 0.0479651675075832 0.0543861702511446 0.0000000000000000
0.0808516585067411 0.1157329014884631 44800.0000000000000000 0.0479661970295676 0.0543818944625691 0.0000000000000000
0.0808496922950127 0.1157248558345259 44900.0000000000000000 0.0479671011229186 0.0543778973418838 0.0000000000000000
0.0808478664002857 0.1157169841858381 45000.0000000000000000 0.0479679929263483 0.0543737949808929 0.0000000000000000
0.0808455175128011 0.1157094444176526 45100.0000000000000000 0.0479689364131982 0.0543701545417871 0.0000000000000000
0.0808435053666530 0.1157020464272367 45200.0000000000000000 0.0479698765518998 0.0543662980628293 0.0000000000000000
0.0808417157301321 0.1156947493934947 45300.0000000000000000 0.0479707123054376 0.0543627107487382 0.0000000000000000
0.0808399132642270 0.1156876228472796 45400.0000000000000000 0.0479715236106837 0.0543592749670287 0.0000000000000000
0.0808380975798305 0.1156807099681996 45500.0000000000000000 0.0479723418037494 0.0543558550616935 0.0000000000000000
0.0808363596243818 0.1156739382486489 45600.0000000000000000 0.0479731388263331 0.0543526985633721 0.0000000000000000
0.0808345523645481 0.1156671335501900 45700.0000000000000000 0.0479739063239091 0.0543493047427904 0.0000000000000000
0.0808328190677253 0.1156604891933777 45800.0000000000000000 0.0479746216689454 0.0543462373080128 0.0000000000000000
0.0808312977786497 0.1156540400794821 45900.0000000000000000 0.0479752708418510 0.0543428923634786 0.0000000000000000
0.0808296207349228 0.1156477780719923 46000.0000000000000000 0.0479759174160380 0.0543398956439815 0.0000000000000000
0.0808279274406727 0.1156416007551835 46100.0000000000000000 0.0479766329793352 0.0543369005628118 0.0000000000000000
0.0808247254953495 0.1156271349906375 46200.0000000000000000 0.0479746545209480 0.0543281152016677 0.0000000000000000
0.0808231636560189 0.1156212125324255 46300.0000000000000000 0.0479752606983089 0.0543250821163817 0.0000000000000000
0.0808216135138801 0.1156155740460967 46400.0000000000000000 0.0479758946497406 0.0543223340167210 0.0000000000000000
0.0808202695626131 0.1156099846034127 46500.0000000000000000 0.0479764749846455 0.0543195994501178 0.0000000000000000
0.0808189259001953 0.1156046299579844 46600.0000000000000000 0.0479770443406315 0.0543170149467755 0.0000000000000000
0.0808177086701404 0.1155992563561528 46700.0000000000000000 0.0479775716207248 0.0543143733106974 0.0000000000000000
0.0808450061003501 0.1155725238875139 46800.0000000000000000 0.0479699242258069 0.0543013943242797 0.0000000000000000
0.0808657249607273 0.1155549563265279 46900.0000000000000000 0.0479788745318446 0.0543129078311572 0.0000000000000000
0.0808795378139444 0.1155441179879012 47000.0000000000000000 0.0479855037233147 0.0543197263027301 0.0000000000000000
0.0808899691258493 0.1155356192869253 47100.0000000000000000 0.0479903482902215 0.0543238871455154 0.0000000000000000
0.0808986663447623 0.1155285271748003 47200.0000000000000000 0.0479943864797241 0.0543262200810252 0.0000000000000000
0.0809056417015139 0.1155222054234501 47300.0000000000000000 0.0479975857292404 0.0543276924473995 0.0000000000000000
0.0809116468734629 0.1155162906797229 47400.0000000000000000 0.0480002306199454 0.0543284142783196 0.0000000000000000
0.0809169188270833 0.1155108245408112 47500.0000000000000000 0.0480024332206753 0.0543290293440490 0.0000000000000000
0.0809215271862489 0.1155057911300157 47600.0000000000000000 0.0480043659215074 0.0543294004136731 0.0000000000000000
0.0809255786039615 0.1155009261404632 47700.0000000000000000 0.0480060951234989 0.0543295987315835 0.0000000000000000
0.0809292391621105 0.1154963430798356 47800.0000000000000000 0.0480076817797962 0.0543296445987237 0.0000000000000000
0.0809325017749116 0.1154919822641071 47900.0000000000000000 0.0480091366566549 0.0543297008184089 0.0000000000000000
0.0809354342969997 0.1154878069097238 48000.0000000000000000 0.0480104959785996 0.0543296927939047 0.0000000000000000
0.0809381096354263 0.1154838267981934 48100.0000000000000000 0.0480117898800313 0.0543295419883507 0.0000000000000000
0.0809405613581571 0.1154800639541367 48200.0000000000000000 0.0480130123196078 0.0543293369161926 0.0000000000000000
0.0809428952598833 0.1154764931412300 48300.0000000000000000 0.0480141945448210 0.0543291461994139 0.0000000000000000
0.0809450576480201 0.1154731476216354 48400.0000000000000000 0.0480153031147390 0.0543289833527875 0.0000000000000000
0.0809470878439661 0.1154699550071652 48500.0000000000000000 0.0480163605837377 0.0543287036410430 0.0000000000000000
0.0809489942258255 0.1154668380733409 48600.0000000000000000 0.0480173483012749 0.0543284262524394 0.0000000000000000
0.0809507096680541 0.1154638072888536 48700.0000000000000000 0.0480182847118364 0.0543281670819377 0.0000000000000000
0.0809523156050163 0.1154609215072715 48800.0000000000000000 0.0480191882814502 0.0543279285493400 0.0000000000000000
0.0809538221784953 0.1154581206950977 48900.0000000000000000 0.0480200606694631 0.0543276421761920 0.0000000000000000
0.0809552385106592 0.1154554194897832 49000.0000000000000000 0.0480208800359262 0.0543273326279056 0.0000000000000000
0.0809565262825602 0.1154527758182731 49100.0000000000000000 0.0480217132083390 0.0543269889999164 0.0000000000000000
0.0809577872801823 0.1154502440671383 49200.0000000000000000 0.0480225391672537 0.0543266754188728 0.0000000000000000
0.0809589607385007 0.1154478058066644 49300.0000000000000000 0.0480233195385531 0.0543262938235769 0.0000000000000000
0.0809600271451469 0.1154454004487062 49400.0000000000000000 0.0480240700640195 0.0543259406802745 0.0000000000000000
0.0809610798683743 0.1154431022285631 49500.0000000000000000 0.0480247845650274 0.0543256009814199 0.0000000000000000
0.0809620449921436 0.1154408615494444 49600.0000000000000000 0.0480254608121441 0.0543253322139501 0.0000000000000000
0.0809629649614364 0.1154386869657171 49700.0000000000000000 0.0480261262905092 0.0543249907016626 0.0000000000000000
0.0809638531480613 0.1154365700524579 49800.0000000000000000 0.0480267608967134 0.0543246807864364 0.0000000000000000
0.0809646539975622 0.1154344801134486 49900.0000000000000000 0.0480273677239991 0.0543243984727160 0.0000000000000000
0.0809654587084058 0.1154324219304616 50000.0000000000000000 0.0480279320620910 0.0543241110844820 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/20/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1443.2594227503404909 0.0000000000000000 1419.4880191253080284 23.6631081239877119 0.1082955010447825 0.0000000000000000
100.0000000000000000 1276.8426292022347752 0.8749777909151993 1257.5392710336566324 18.4168430466580055 0.0090620107110213 0.0024753202940063
200.0000000000000000 1128.6388254595640319 1.8347592783412630 1111.4882461200156740 15.3010980211334111 0.0089229350880853 0.0057991049855839
300.0000000000000000 997.1570196677787408 3.0165091474120436 981.0953389835663074 13.0222648051744230 0.0133113541798192 0.0095953774461758
400.0000000000000000 880.4006670106750789 4.3139438245261408 864.7383918218972667 11.3233021169335331 0.0113281970438690 0.0137010502742216
500.0000000000000000 776.8289624285915806 5.5814009406273541 761.1182560239149097 10.0838955216444734 0.0275823664769694 0.0178275759278408
600.0000000000000000 684.7454639708500963 6.6472234685821681 668.8704153391638556 9.1917238190654356 0.0143706696489385 0.0217306743897844
700.0000000000000000 603.0183422848228929 7.4805080916283906 586.9274882330964829 8.5688438455094378 0.0164341216121980 0.0250679929764737
800.0000000000000000 530.4848623056367387 8.0553109154085671 514.2602607019556444 8.1239989322362458 0.0171108270439343 0.0281809289923105
900.0000000000000000 466.1999278333926213 8.4381394083639272 449.9411937931148486 7.7735273198273678 0.0158698438417544 0.0311974682447332
1000.0000000000000000 409.3173625384321781 8.6637217244686671 393.1242383624173726 7.4790039031049673 0.0161865464869243 0.0342120019542178
1100.0000000000000000 359.0622735863907451 8.7450353664126954 343.0355882382241361 7.2307731655413772 0.0138216756022331 0.0370551406103138
1200.0000000000000000 314.7455870105155782 8.7021141869924179 298.9694884427660213 7.0118504958132490 0.0224016233532899 0.0397322615906121
1300.0000000000000000 275.7112405661793559 8.5557565986479176 260.2793322896196173 6.8106071710713563 0.0234713390777837 0.0420731677626599
1400.0000000000000000 241.3975132050593970 8.3466336355812381 226.3763092261122267 6.6133340526717213 0.0172458419415040 0.0439904487527038
1500.0000000000000000 211.3022102361207430 8.1120265763017105 196.7313680885426379 6.3923462278061800 0.0211183837302566 0.0453509597399568
1600.0000000000000000 184.9342664356898638 7.8599246301769057 170.8634661296103445 6.1487795404183769 0.0159464450356098 0.0461496904486227
1700.0000000000000000 161.9070060854037649 7.6212872340614313 148.3356649586588105 5.8876582650464009 0.0157932436508302 0.0466023839863217
1800.0000000000000000 141.8168028133949008 7.3913268807427430 128.7517088203187541 5.6099274058194215 0.0169358073114811 0.0469038992024940
1900.0000000000000000 124.3906817035314987 7.2314589558958104 111.7528077855262723 5.3399088443406217 0.0194952974288191 0.0470108203399730
2000.0000000000000000 109.2782480617777594 7.0984590634995817 97.0172311944090637 5.0992765462249636 0.0163131644911488 0.0469680931529922
2100.0000000000000000 96.2410883676528357 7.0214762674880911 84.2542324807625107 4.9002390770199904 0.0181384465888004 0.0470020957934359
2200.0000000000000000 84.9871123990264721 6.9739632110327650 73.2063360045913782 4.7399921508728857 0.0196524211203518 0.0471686114090929
2300.0000000000000000 75.2847321551397641 6.9543639346258095 63.6459156012683636 4.6183690199545984 0.0185814596881395 0.0475021396028553
2400.0000000000000000 66.8817843974270829 6.9209504207687118 55.3734668852397931 4.5225272456979138 0.0169278274737452 0.0479120182469171
2500.0000000000000000 59.6905720847440477 6.9557756253553826 48.2250183631975773 4.4440185360116189 0.0173344986219918 0.0484250615574833
2600.0000000000000000 53.4053753194608731 6.9333665225760281 42.0272509294629089 4.3790324575825093 0.0166647569962138 0.0490606528432160
2700.0000000000000000 47.9741231655463380 6.9238796518093064 36.6586688810372223 4.3242613652803383 0.0175496786387614 0.0497635887807164
2800.0000000000000000 43.2727869513122130 6.9263794439099007 32.0061332027032392 4.2721830486010006 0.0176013387925994 0.0504899173054689
2900.0000000000000000 39.2036296447280463 6.9364756934319249 27.9734114624390138 4.2274618332014793 0.0148961524954338 0.0513845031601929
3000.0000000000000000 35.6773508529605294 6.9393762547574740 24.4767956428771072 4.1928194705313295 0.0162120706820306 0.0521474141125896
3100.0000000000000000 32.6306843950003369 6.9499397588514800 21.4443985866825599 4.1615096761406276 0.0219838483602642 0.0528525249654100
3200.0000000000000000 29.9733119818228886 6.9547966912516390 18.8148743716825742 4.1336310229129172 0.0165893378800183 0.0534205580957412
3300.0000000000000000 27.6747473231925554 6.9737739243343064 16.5356120032746894 4.0939637981689234 0.0176113878938949 0.0537862095207441
3400.0000000000000000 25.6817613912487275 6.9926458586161520 14.5615285748122467 4.0557544073424969 0.0175104014439105 0.0543221490339231
3500.0000000000000000 23.9748193610889224 7.0194994675361890 12.8524448785302603 4.0307206798209751 0.0171304627518366 0.0550238724496636
3600.0000000000000000 22.6074701144393160 7.1480919086000041 11.3749937458216603 4.0084206678938168 0.0202960197154365 0.0556677724083976
3700.0000000000000000 21.2728094364049660 7.1053436257443714 10.0994142315126449 3.9867850895597643 0.0249286706196145 0.0563378189685672
3800.0000000000000000 20.1649517012827921 7.1216379485248265 9.0010716784155154 3.9659809334152789 0.0192522903630338 0.0570088505641353
3900.0000000000000000 19.2461969194892610 7.1628740776397368 8.0564532859900524 3.9463976290211082 0.0228225805089068 0.0576493463294547
4000.0000000000000000 18.4454091232183401 7.1952750091370206 7.2460013823691058 3.9282709749723099 0.0176479571738338 0.0582137995660672
4100.0000000000000000 17.7653507657157910 7.2258710983132879 6.5514843283304476 3.9117961543682767 0.0176531822726536 0.0585460024311256
4200.0000000000000000 17.5064725425191945 7.5347943362422196 5.9594813518177343 3.8939731633663972 0.0594808154646333 0.0587428756282121
4300.0000000000000000 16.6668405267679915 7.2554009462163256 5.4550479271756096 3.8768598820701299 0.0207093198868594 0.0588224514190669
4400.0000000000000000 16.2003261334267563 7.2393598749654569 5.0277773231645329 3.8566600683155023 0.0178248522013353 0.0587040147799287
4500.0000000000000000 15.7380128180195751 7.1781984572303577 4.6677443848208391 3.8181876287797252 0.0153545032358332 0.0585278439528180
4600.0000000000000000 15.3276901575974751 7.1325999530834734 4.3635542229057114 3.7566461550771462 0.0164232592941214 0.0584665672370213
4700.0000000000000000 24.2589593698825325 15.2211451087541967 4.1042156728194730 3.6817162658274123 1.1933293629649917 0.0585529595164576
4800.0000000000000000 14.9368505749960683 7.3167797979016989 3.9034022250872784 3.6325094728739518 0.0255059824311887 0.0586530967019503
4900.0000000000000000 14.6355543350247252 7.2275204171738228 3.7269543998135046 3.6040991501905619 0.0181502798504914 0.0588300879963457
5000.0000000000000000 14.4306257597798417 7.1909747255998147 3.5785596963947319 3.5824475102616002 0.0196120721042183 0.0590317554194779
5100.0000000000000000 14.2595903232961696 7.1625584298422265 3.4554931787125946 3.5644968888914694 0.0177529221645923 0.0592889036852876
5200.0000000000000000 14.1208934433841780 7.1420321918516878 3.3537081722319861 3.5480973596653751 0.0174553117283424 0.0596004079067861
5300.0000000000000000 14.1126641460225510 7.1974963654622943 3.2698614000854551 3.5327041238791153 0.0526966548949841 0.0599056017007016
5400.0000000000000000 13.9276024831173224 7.1297203979118624 3.2017068014440104 3.5189386869448844 0.0170398827933768 0.0601967140231892
5500.0000000000000000 13.8170136449975658 7.0860585609914182 3.1458890323158051 3.5050018461952339 0.0195810313592697 0.0604831741358374
5600.0000000000000000 13.7189936722239541 7.0581502283302022 3.1008065512200398 3.4804580516619921 0.0188746230608445 0.0607042179508739
5700.0000000000000000 13.6279154681763419 7.0325212167310962 3.0647985302991909 3.4536707603540111 0.0160064856662067 0.0609184751258368
5800.0000000000000000 13.5520667044076379 7.0149117873708162 3.0363287411155646 3.4248775023549181 0.0148067889221494 0.0611418846441906
5900.0000000000000000 13.5005805121167572 7.0057403619980239 3.0132009882244315 3.4026577582403474 0.0176328086511622 0.0613485950027924
6000.0000000000000000 13.4288803942908288 6.9713002241764626 2.9945230545122712 3.3849836160001963 0.0165220446307231 0.0615514549711775
6100.0000000000000000 13.3709897077064248 6.9449719381010766 2.9793568046133521 3.3698859306631426 0.0150053631173062 0.0617696712115477
6200.0000000000000000 13.3194876786691090 6.9128339801088892 2.9671268996042337 3.3560038592510928 0.0215518748870844 0.0619710648178096
6300.0000000000000000 13.2610894267544062 6.8778787826816874 2.9571235584072402 3.3426317762903719 0.0212848358004204 0.0621704735746869
6400.0000000000000000 13.1972733690574699 6.8447294995153118 2.9488497959486013 3.3299601517598005 0.0113792628466373 0.0623546589871199
6500.0000000000000000 13.1562782338419257 6.8181064523374610 2.9421022003014849 3.3165831988107888 0.0169874003698784 0.0624989820223147
6600.0000000000000000 13.1071836033809568 6.7902801088986138 2.9367784419879550 3.3028145236031436 0.0146631244698063 0.0626474044214403
6700.0000000000000000 13.0539672088749192 6.7542919499337817 2.9319407932459041 3.2895334044056836 0.0153915096904441 0.0628095515991073
6800.0000000000000000 13.0069002401435849 6.7298475548821912 2.9278343901259873 3.2711806648078450 0.0151568084053831 0.0628808219221789
6900.0000000000000000 13.0762492676242648 6.8298757300659378 2.9197074677605150 3.2279686518669473 0.0362305431135399 0.0624668748173248
7000.0000000000000000 12.8998290128688353 6.6984438260177956 2.9175398347901602 3.2065974904566610 0.0146473345669471 0.0626005270372717
7100.0000000000000000 12.8014165217304932 6.6211169016944460 2.9138166067209195 3.1898120090338669 0.0139197777877442 0.0627512264935153
7200.0000000000000000 12.7192772238121190 6.5496211535329252 2.9103902972454354 3.1755614045174951 0.0209220891399247 0.0627822793763396
7300.0000000000000000 12.6215617479463820 6.4784899419676325 2.9074510124360673 3.1592826332132580 0.0135428931706782 0.0627952671587480
7400.0000000000000000 12.5293576185226598 6.4118788017370951 2.9047600462152010 3.1362540477261454 0.0135168119084927 0.0629479109357241
7500.0000000000000000 12.4219667550189623 6.3251438940039630 2.9016008065895353 3.1146554890595444 0.0174331730468985 0.0631333923190230
7600.0000000000000000 12.2683181672527084 6.1967978510298583 2.8978989572733611 3.0942679191165117 0.0161349391732126 0.0632185006597655
7700.0000000000000000 12.0988164092734980 6.0531689182275237 2.8949406235091892 3.0702329510087472 0.0175271557529139 0.0629467607751229
7800.0000000000000000 11.9922490347081290 5.9682249498729583 2.8923345081179046 3.0539486750719100 0.0153074639608616 0.0624334376844953
7900.0000000000000000 11.9335966747759343 5.9160801122615023 2.8898890939655297 3.0471274772589618 0.0184329797422698 0.0620670115476708
8000.0000000000000000 11.8772634437406577 5.8698895332201415 2.8879380855040013 3.0435672325456311 0.0140228122164334 0.0618457802544513
8100.0000000000000000 11.8347621856535419 5.8257238888387892 2.8861271058498033 3.0404159926156025 0.0207278484886434 0.0617673498607040
8200.0000000000000000 11.7947002418683624 5.7932627516806559 2.8841877254626080 3.0384793358562625 0.0169683274633758 0.0618021014054597
8300.0000000000000000 11.7654276750227815 5.7669944749371549 2.8822943531909107 3.0371286628534944 0.0171025911096927 0.0619075929315296
8400.0000000000000000 11.7366552099535344 5.7403081658773010 2.8797331345298178 3.0361902064018422 0.0183618776808109 0.0620618254637639
8500.0000000000000000 11.7025596073130043 5.7144867682924474 2.8777184064497052 3.0353611755359471 0.0127371223508622 0.0622561346840434
8600.0000000000000000 11.6836240111238840 5.6918760564004982 2.8754895545436696 3.0346339218910270 0.0191508726231578 0.0624736056655330
8700.0000000000000000 11.6513923083382309 5.6656782829413270 2.8734809353451789 3.0334370544732345 0.0160942368459487 0.0627017987325446
8800.0000000000000000 11.6256816681965862 5.6449281918684857 2.8715030274637510 3.0327638546924511 0.0135539250190511 0.0629326691528468
8900.0000000000000000 14.3090453445021524 7.3589243443408607 2.8706510702511667 3.0320409359462039 0.9842592321038035 0.0631697618601157
9000.0000000000000000 12.0546603615306758 5.9980541597185182 2.8904305064421933 3.0062635539904732 0.0975144856392089 0.0623976557402831
9100.0000000000000000 11.7082229793377195 5.7272281698559713 2.8778121708375863 3.0061671204489193 0.0343244088714937 0.0626911093237486
9200.0000000000000000 11.5824655431463697 5.6105383504818249 2.8739512260109565 3.0049596137004713 0.0300839173500643 0.0629324356030543
9300.0000000000000000 11.4949638029165691 5.5331823810580580 2.8721123232062560 3.0041721868927551 0.0223630126069285 0.0631338991525697
9400.0000000000000000 11.4396184510195642 5.4755872637360934 2.8706571880181100 3.0035104964178077 0.0265461790618485 0.0633173237857043
9500.0000000000000000 11.4497055639387550 5.4589133368181244 2.8702048841144334 3.0034128780254137 0.0536687589176734 0.0635057060631099
9600.0000000000000000 11.3553806254803895 5.3950975612690950 2.8685900352343028 3.0019033606695826 0.0261359242598813 0.0636537440475303
9700.0000000000000000 11.3198336617319537 5.3639722304995727 2.8680391114430748 3.0006703092168876 0.0233192562910426 0.0638327542813767
9800.0000000000000000 11.2831387811430268 5.3341987854377608 2.8673320551128634 2.9989508121710124 0.0186342010719922 0.0640229273493984
9900.0000000000000000 11.2693335139706612 5.3173941788705275 2.8661096685987184 2.9973923462655008 0.0242082208310155 0.0642290994048991
10000.0000000000000000 11.2447948084587530 5.2951687212444476 2.8664159664191189 2.9951608125032245 0.0236273098668757 0.0644219984250852
10100.0000000000000000 11.2086005174217131 5.2639902454924821 2.8659443882378661 2.9930073216858379 0.0210243976379849 0.0646341643675408
10200.0000000000000000 11.2099611757295676 5.2638287727706494 2.8651063324201376 2.9905301161693818 0.0256429505130623 0.0648530038563365
10300.0000000000000000 11.1699538242326533 5.2275014382981615 2.8638845561686956 2.9883978199365568 0.0251257177883718 0.0650442920408687
10400.0000000000000000 11.1390052547050509 5.2035919827648680 2.8641014243276599 2.9858748979156728 0.0201564919016270 0.0652804577952215
10500.0000000000000000 11.1209229260523674 5.1892850206519432 2.8638919513727510 2.9824429100614656 0.0197298311448672 0.0655732128213423
10600.0000000000000000 11.1064172554505234 5.1750960923336926 2.8630211932066607 2.9794699649438896 0.0229968634833119 0.0658331414829680
10700.0000000000000000 11.0793810362345191 5.1526268585804358 2.8620715866019348 2.9774055079947410 0.0212440898014842 0.0660329932559214
10800.0000000000000000 11.0636829763466054 5.1379055821200899 2.8614591324838345 2.9757078667431243 0.0224075932662409 0.0662028017333156
10900.0000000000000000 11.0435759260468664 5.1245408625403890 2.8604483011247810 2.9743090777968546 0.0179201772149966 0.0663575073698438
11000.0000000000000000 11.0236048638394522 5.1030666405628420 2.8594824752505299 2.9727976296135892 0.0217580862978101 0.0665000321146795
11100.0000000000000000 11.0067524592087036 5.0897461865270195 2.8586390629733796 2.9713641335907011 0.0203672195558037 0.0666358565618000
11200.0000000000000000 10.9973697298394057 5.0775825095167821 2.8576902215414259 2.9701602032887355 0.0251772273412889 0.0667595681511737
11300.0000000000000000 10.9723779117172722 5.0591435119692756 2.8570595376558758 2.9685877870927251 0.0207077099974123 0.0668793650019835
11400.0000000000000000 10.9670924948309150 5.0549562644139954 2.8561324949278966 2.9670625474935415 0.0219457960848427 0.0669953919106400
11500.0000000000000000 10.9705372411273316 5.0616968830577607 2.8551329096274634 2.9657533232172657 0.0208524305329404 0.0671016946918992
11600.0000000000000000 10.9763093427622866 5.0672893463832134 2.8539671025662838 2.9649655085169218 0.0228974958285382 0.0671898894673308
11700.0000000000000000 10.9263962625081295 5.0206640859315739 2.8527621359459401 2.9639503908983604 0.0217426297965043 0.0672770199357514
11800.0000000000000000 10.9078515431110343 5.0104778168709343 2.8510590385461096 2.9624665371873884 0.0165018306065477 0.0673463199000556
11900.0000000000000000 12.4168780320525673 5.8237650710545612 2.8650885594066766 2.9480332388802908 0.7130151137974151 0.0669760489136263
12000.0000000000000000 10.9494255733764287 5.0745076514098502 2.8490812741537699 2.9456723960353166 0.0132493186378518 0.0669149331396409
12100.0000000000000000 10.8780732856939064 5.0010229110612396 2.8489940053389251 2.9446605129692265 0.0164788293204062 0.0669170270041095
12200.0000000000000000 10.8258286759011462 4.9535669459656697 2.8489017893960793 2.9438755931119709 0.0125270683007013 0.0669572791267252
12300.0000000000000000 10.7988609633513555 4.9236324248851622 2.8492457419501820 2.9431085992403370 0.0158588138361948 0.0670153834394807
12400.0000000000000000 10.7678987344432251 4.8940163270206138 2.8492910418750950 2.9423450878523645 0.0151750300677522 0.0670712476273989
12500.0000000000000000 10.7455426144208079 4.8667434099770084 2.8490846828395040 2.9415192957865890 0.0210784502201630 0.0671167755975435
12600.0000000000000000 10.7258676866888543 4.8539571608290339 2.8487927257949544 2.9406078884018676 0.0153553116988049 0.0671545999641949
12700.0000000000000000 10.7015917032197585 4.8332335850251011 2.8482908072444282 2.9396751312175597 0.0132026250815320 0.0671895546511390
12800.0000000000000000 10.7059792373111886 4.8370968831032002 2.8478374755749192 2.9388149104679369 0.0150067337194539 0.0672232344456770
12900.0000000000000000 10.6953831425335792 4.8305538496789957 2.8472032173869399 2.9378710777640933 0.0124982473701240 0.0672567503334252
13000.0000000000000000 10.6468174204935551 4.7830619761609485 2.8463199027755537 2.9369073464395798 0.0132433556688370 0.0672848394486365
13100.0000000000000000 10.6877955510785618 4.8280493747032462 2.8456777469973633 2.9360296487206052 0.0107227540066568 0.0673160266506881
13200.0000000000000000 10.6179122827419228 4.7559366545929009 2.8446181418180903 2.9350536613463740 0.0149540245367392 0.0673498004478183
13300.0000000000000000 10.6016863025006778 4.7432536011090969 2.8434634250974469 2.9341179998670857 0.0134642511187194 0.0673870253083279
13400.0000000000000000 10.6001827255518393 4.7407175360908944 2.8427082375135515 2.9331787145682222 0.0161542711051558 0.0674239662740157
13500.0000000000000000 10.5871006508537704 4.7320664656785638 2.8414899245993652 2.9324096540586777 0.0136675161190200 0.0674670903981449
13600.0000000000000000 10.5733439112098715 4.7139483643705891 2.8411931312733336 2.9321599265660336 0.0185292205859791 0.0675132684139359
13700.0000000000000000 10.5508880567103986 4.6961448045442671 2.8398186441710225 2.9311286257484439 0.0162540415545295 0.0675419406921384
13800.0000000000000000 10.5362972569600792 4.6831850695698316 2.8389910444835542 2.9307167055597576 0.0158270078197054 0.0675774295272304
13900.0000000000000000 10.5232991798114739 4.6741929705035883 2.8380452893115797 2.9301503984414627 0.0133030387899681 0.0676074827648753
14000.0000000000000000 10.5186617896834864 4.6707375157018651 2.8374889089833530 2.9300045082508728 0.0127968193818697 0.0676340373655263
14100.0000000000000000 10.5541501100234250 4.7046166791905737 2.8378776364671889 2.9302251174659060 0.0137861755784391 0.0676445013213179
14200.0000000000000000 10.5671901444331180 4.7104864767724939 2.8403252913639276 2.9323577560202279 0.0163838632189006 0.0676367570575674
14300.0000000000000000 10.6868683935949793 4.8228161550816964 2.8457676952017663 2.9384365990207835 0.0122897834561445 0.0675581608345878
14400.0000000000000000 10.9849373413985489 5.0846245074096172 2.8640042964088606 2.9563077885507862 0.0126884482628316 0.0673123007664524
14500.0000000000000000 22.3601193386588548 9.9303443223900345 2.9937057071217019 2.9719119926677711 6.3978679796519993 0.0662893368273468
14600.0000000000000000 14.0594932036783096 7.6601798729721562 3.0724038350305838 3.0943947534621388 0.1670103554534613 0.0655043867599682
14700.0000000000000000 17.2244925427471642 10.3911725241357740 3.3649423607190867 3.3713734719951542 0.0325524015451781 0.0644517843519702
14800.0000000000000000 22.3649759461643107 14.5330767422224998 3.9255562675247107 3.8231670875242343 0.0194356920491650 0.0637401568436982
14900.0000000000000000 27.7585143115473407 18.6937378696729688 4.6970749061396955 4.2853902167810194 0.0183865097555231 0.0639248091981296
15000.0000000000000000 29.7060067607369049 20.0914236480792106 5.0235159762961734 4.5058387723649647 0.0198480279679716 0.0653803360285840
15100.0000000000000000 26.5075318444429442 17.8266879132065910 4.4320918125636108 4.1609291217696649 0.0201911590362835 0.0676318378667950
15200.0000000000000000 20.6677461116953722 13.7860142058680850 3.4449891594201887 3.3556756945234381 0.0114575235707944 0.0696095283128663
15300.0000000000000000 15.2002174894840110 9.9181866258209777 2.6998963634006508 2.4958617434332955 0.0171556320419829 0.0691171247871046
15400.0000000000000000 11.4360824595523933 7.1901834204494062 2.2622539027675455 1.8387842279166025 0.0781914282106664 0.0666694802081710
15500.0000000000000000 8.5905421612793624 5.1101852717948262 2.0071154050649280 1.3936720009096479 0.0163990006196031 0.0631704828903574
15600.0000000000000000 6.9044836317138731 3.8824961522614490 1.8618191906147477 1.0880488573151883 0.0126279747848956 0.0594914567375924
15700.0000000000000000 5.9501346753070266 3.2256171757955721 1.7678066684002824 0.8861371233873530 0.0144576049132276 0.0561161028105912
15800.0000000000000000 5.3441889081230274 2.8202250203564776 1.7051262706348096 0.7465239041375151 0.0190497916550107 0.0532639213392138
15900.0000000000000000 4.9668360526964319 2.5689560104974682 1.6646208975760934 0.6495904112014942 0.0324865483264793 0.0511821850948977
16000.0000000000000000 4.6699413003054975 2.3935215552246771 1.6312749769374433 0.5831511679751871 0.0125372889045584 0.0494563112636318
16100.0000000000000000 4.5693756937172791 2.3604554472768156 1.6053412188004454 0.5334876390855317 0.0219820300901948 0.0481093584642921
16200.0000000000000000 4.3174383803028382 2.1792410763919299 1.5833956214784350 0.4970666615931018 0.0107147702070618 0.0470202506323098
16300.0000000000000000 4.2082561788001103 2.1143786466862027 1.5645258932755541 0.4683740510584647 0.0148204752149128 0.0461571125649761
16400.0000000000000000 4.1512976363424681 2.0838260299326032 1.5526222605734932 0.4484232288473301 0.0208171102187040 0.0456090067703378
16500.0000000000000000 4.0179475004676144 1.9835548675712751 1.5375050236184553 0.4338959725878834 0.0180006353016005 0.0449910013883999
16600.0000000000000000 3.9451372969507927 1.9353169980399161 1.5271792438628973 0.4230997350219547 0.0150696643413940 0.0444716556846309
16700.0000000000000000 3.9159622131576666 1.9248671301985869 1.5176573522049499 0.4148873235622668 0.0144856935260946 0.0440647136657683
16800.0000000000000000 3.8534694683582393 1.8750231433843074 1.5087161867752465 0.4080981661180977 0.0178820308230200 0.0437499412575680
16900.0000000000000000 3.8047493440567273 1.8461396162809758 1.5017568038372042 0.4025515681365331 0.0107744041695660 0.0435269516324483
17000.0000000000000000 3.7895472602722253 1.8428904296550650 1.4947494347255357 0.3990349089342809 0.0095167683894556 0.0433557185678879
17100.0000000000000000 3.7518270357243191 1.8095557607448336 1.4894081213600701 0.3967993393106494 0.0128225834388997 0.0432412308698665
17200.0000000000000000 3.7259527956698308 1.7902791525094826 1.4839640959093785 0.3949366331836966 0.0136111574516586 0.0431617566156145
17300.0000000000000000 4.0079128633875358 2.0013017522992951 1.4782802270383089 0.3938515681172611 0.0913405379194420 0.0431387780132289
17400.0000000000000000 3.6962255004748164 1.7719453609399900 1.4749624255500642 0.3928738385518629 0.0133337847651649 0.0431100906677345
17500.0000000000000000 3.6832134862939356 1.7607120101453253 1.4726543260285239 0.3917340805657214 0.0150271550352633 0.0430859145191017
17600.0000000000000000 3.6759689754132028 1.7504307501894785 1.4704227529162137 0.3909077015789868 0.0211703191562176 0.0430374515723057
17700.0000000000000000 3.6298776346229289 1.7267350432083535 1.4587989650940236 0.3923608170031363 0.0089772820812192 0.0430055272361966
17800.0000000000000000 3.6262645971630483 1.7144714669932917 1.4559230895315096 0.3936861982316916 0.0191812158370407 0.0430026265695143
17900.0000000000000000 3.6058266820566844 1.7069757015225875 1.4535043144614035 0.3941386287062220 0.0081614340049445 0.0430466033615275
18000.0000000000000000 3.6022452732747685 1.6980759848639715 1.4516946338504555 0.3943680869472605 0.0149985460678689 0.0431080215452122
18100.0000000000000000 3.5901301784378612 1.6893294634863911 1.4498110537672209 0.3939722610048259 0.0138451341338034 0.0431722660456202
18200.0000000000000000 3.9960575924393158 2.0252359001360771 1.4653870408108398 0.3973952214721851 0.0646440162034719 0.0433954138167418
18300.0000000000000000 3.7248003077835801 1.8040487974260955 1.4612889397342181 0.3976612167130585 0.0182228447215951 0.0435785091886127
18400.0000000000000000 3.6894565302799713 1.7733740779625222 1.4583245425693399 0.3979648735039992 0.0161325443259719 0.0436604919181377
18500.0000000000000000 3.6747334746000946 1.7634735970322792 1.4557537274488381 0.3981311433607336 0.0136321427597917 0.0437428639984517
18600.0000000000000000 3.6593740417528147 1.7488770415452868 1.4542026864544044 0.3982312241349415 0.0142200462391262 0.0438430433790557
18700.0000000000000000 3.6252244898489425 1.7188253069637980 1.4523164045847416 0.3981051452772076 0.0120349874351704 0.0439426455880250
18800.0000000000000000 3.6123733614217493 1.7045697805867512 1.4511025293313338 0.3978041451109944 0.0148504180312233 0.0440464883614465
18900.0000000000000000 3.6137847681410147 1.7005720082389644 1.4497759428715380 0.3973276581265082 0.0219728194055959 0.0441363394984081
19000.0000000000000000 3.5990776883317808 1.6896197255807235 1.4490010354714018 0.3967559801967135 0.0194809173211368 0.0442200297618052
19100.0000000000000000 3.5820018118544246 1.6799670306201415 1.4483263845944341 0.3961641237285925 0.0132225404731545 0.0443217324381018
19200.0000000000000000 3.5932551874582792 1.6905009478046731 1.4478845043529576 0.3960396080313695 0.0144086307210471 0.0444214965482323
19300.0000000000000000 3.5863858324249618 1.6847106321220411 1.4475181285933676 0.3957404207413839 0.0138858030097379 0.0445308479584313
19400.0000000000000000 3.5557966281070614 1.6567282406232300 1.4472043334073308 0.3950009954584163 0.0122118741794416 0.0446511844386429
19500.0000000000000000 3.5566521740318153 1.6549051112137496 1.4466451422020237 0.3946681005574258 0.0156680983582456 0.0447657217003704
19600.0000000000000000 3.5930613383338237 1.6973736890399440 1.4465137298569246 0.3941423450175057 0.0101518183888750 0.0448797560305746
19700.0000000000000000 3.5486129095012187 1.6457856644025002 1.4463720405125979 0.3935716233416072 0.0178931933701725 0.0449903878743405
19800.0000000000000000 3.5304056327031730 1.6383255710654985 1.4457167881532609 0.3930859721853048 0.0081664779399546 0.0451108233591543
19900.0000000000000000 3.5404702609791165 1.6470323217661815 1.4453586962614628 0.3926808201536023 0.0101717438412286 0.0452266789566412
20000.0000000000000000 3.5306197018184062 1.6355926249955279 1.4448377424043475 0.3924213402263597 0.0124218459596550 0.0453461482325159
20100.0000000000000000 3.5136485650633968 1.6221755503327264 1.4445209417615446 0.3919168502171945 0.0095747693674217 0.0454604533845098
20200.0000000000000000 3.5101166780164208 1.6188686511992068 1.4441449532036768 0.3915198682655412 0.0100014485783606 0.0455817567696352
20300.0000000000000000 3.5016564288968595 1.6139593397374561 1.4433963201524187 0.3912534208365101 0.0073413705249709 0.0457059776455035
20400.0000000000000000 3.4996241185738008 1.6098741577819486 1.4430746779640651 0.3909059854521544 0.0099380748458045 0.0458312225298279
20500.0000000000000000 3.4937649744736645 1.6062260897316245 1.4422810280775855 0.3904985778040611 0.0088363875783874 0.0459228912820065
20600.0000000000000000 3.4907912654765711 1.6063734561858587 1.4418074114767379 0.3900616839960572 0.0065299757083429 0.0460187381095746
20700.0000000000000000 3.5512372068507556 1.6653340407092314 1.4412983032386384 0.3896595433824840 0.0088377597306028 0.0461075597897990
20800.0000000000000000 3.5257363180727088 1.6420955022258230 1.4414343147323527 0.3893297874097627 0.0066742244247138 0.0462024892800564
20900.0000000000000000 3.4805155414315641 1.5980649963916274 1.4406648807675591 0.3889230786172322 0.0065574403920218 0.0463051452631238
21000.0000000000000000 3.4912375168215188 1.6078182972415975 1.4399864280840857 0.3887422178684544 0.0082833323533883 0.0464072412739927
21100.0000000000000000 3.5022523636692067 1.6184556582350402 1.4398338889077167 0.3885021162967272 0.0089442093048989 0.0465164909248239
21200.0000000000000000 3.4848211941369707 1.5979949074637263 1.4396718903486339 0.3882799096671147 0.0122522287489892 0.0466222579085068
21300.0000000000000000 3.4713138741775453 1.5892561848764335 1.4398136925471605 0.3880690872507937 0.0074356176134491 0.0467392918897087
21400.0000000000000000 3.6132487305280989 1.6976807510559353 1.4404612824142387 0.3882286021725136 0.0400774171756187 0.0468006777097926
21500.0000000000000000 3.4615285853514628 1.5811292244072437 1.4399753016256758 0.3876596239497452 0.0058247245476843 0.0469397108211142
21600.0000000000000000 3.4588371819966017 1.5786606769361589 1.4391819099097034 0.3876506432877702 0.0063041688750069 0.0470397829879624
21700.0000000000000000 3.4573536842348092 1.5762962490356756 1.4389059835671072 0.3875024904761865 0.0075089415651513 0.0471400195906890
21800.0000000000000000 3.4626399188609653 1.5822656809709077 1.4381964130200020 0.3874519771150122 0.0074851331864262 0.0472407145686171
21900.0000000000000000 3.4513553083285284 1.5727381629002455 1.4379925368584443 0.3873055389995356 0.0059752632046160 0.0473438063656868
22000.0000000000000000 3.4523206450540260 1.5737588244094580 1.4379518876415132 0.3871037641362512 0.0060542121179135 0.0474519567488901
22100.0000000000000000 3.4470806517719144 1.5691660613531202 1.4376247383899905 0.3867210046516878 0.0060052047057465 0.0475636426713695
22200.0000000000000000 3.4443050554918231 1.5660295080621847 1.4374769626681765 0.3864414751710957 0.0066754171420924 0.0476816924482737
22300.0000000000000000 3.4670157109148558 1.5875551303316133 1.4379728093775705 0.3864830269683908 0.0072277653502825 0.0477769788869983
22400.0000000000000000 3.4589415110597872 1.5817288621908052 1.4371196769619448 0.3860462744428313 0.0061370202165090 0.0479096772476974
22500.0000000000000000 3.4424037208914853 1.5657564882045893 1.4370308370289560 0.3859642646497264 0.0056390031119957 0.0480131278962177
22600.0000000000000000 3.4834558685650188 1.6049551592838243 1.4362925620878886 0.3857586961370473 0.0083284789807942 0.0481209720754646
22700.0000000000000000 3.4435320479473743 1.5658926965568165 1.4366082484102853 0.3854512911138562 0.0073580612544204 0.0482217506119958
22800.0000000000000000 3.4333573217801412 1.5576053863269779 1.4364463537998224 0.3852489120092952 0.0057176403519268 0.0483390292921188
22900.0000000000000000 3.4298403849370103 1.5538064637308215 1.4373263604210671 0.3854569025917147 0.0048136083662077 0.0484370498271995
23000.0000000000000000 3.4293119457722652 1.5529799249555638 1.4366613948697573 0.3853409988105672 0.0058022335250168 0.0485273936113597
23100.0000000000000000 3.4274017524905762 1.5522635182189997 1.4362629473258015 0.3850993546013162 0.0051567642623341 0.0486191680821245
23200.0000000000000000 3.4263883298131814 1.5517946360543107 1.4363279757910714 0.3848365040976429 0.0047229459499544 0.0487062679202023
23300.0000000000000000 3.4254230807873340 1.5505099608602186 1.4362041050461194 0.3846709115482467 0.0052525455211968 0.0487855578115526
23400.0000000000000000 3.4299960942515342 1.5549843805083401 1.4358448795788097 0.3846712880643270 0.0056321318101757 0.0488634142898819
23500.0000000000000000 3.4213026010496463 1.5466850865213777 1.4360271444321770 0.3848030496529503 0.0048521338893084 0.0489351865538325
23600.0000000000000000 3.4176889962696468 1.5437524757753771 1.4356750424876230 0.3848182675242448 0.0044309063616208 0.0490123041207812
23700.0000000000000000 3.4200681898924365 1.5461194892920209 1.4351330394509128 0.3848126741599155 0.0049322689402166 0.0490707180493711
23800.0000000000000000 3.4159622793549556 1.5419005433791129 1.4350475005691705 0.3848111494559074 0.0050669538395454 0.0491361321112196
23900.0000000000000000 3.4130991230499199 1.5388549018758919 1.4350564737610705 0.3846970423721044 0.0052862013542989 0.0492045036865544
24000.0000000000000000 3.4119672386630282 1.5375281202146982 1.4351344304726046 0.3847227756881905 0.0053044072253980 0.0492775050621367
24100.0000000000000000 3.4112214195319379 1.5377006997754945 1.4349622915100002 0.3847100745942542 0.0045126881358506 0.0493356655163384
24200.0000000000000000 3.4089840959318680 1.5352132253247976 1.4349138690977319 0.3845749877768349 0.0048969912123466 0.0493850225201573
24300.0000000000000000 3.4061416182265618 1.5330097408199517 1.4346117438066970 0.3843734043744770 0.0047175716277057 0.0494291575977308
24400.0000000000000000 3.4055165481360379 1.5326993769288770 1.4344111935496415 0.3842189262700314 0.0047091322845180 0.0494779191029698
24500.0000000000000000 3.4035660594871464 1.5307436477548850 1.4344138048999362 0.3840354989986403 0.0048515055485862 0.0495216022850989
24600.0000000000000000 3.4017109555391785 1.5297748602006329 1.4340633274828081 0.3839105842930395 0.0043959993347640 0.0495661842279340
24700.0000000000000000 3.4003611381843362 1.5284131072966356 1.4339347983611312 0.3838224485543068 0.0045771596893934 0.0496136242828688
24800.0000000000000000 3.3995588233002305 1.5279047704373727 1.4338230406630030 0.3837407666980255 0.0044263755997236 0.0496638699021058
24900.0000000000000000 3.3984611424823536 1.5267214227954458 1.4337436027780592 0.3836157782044744 0.0046757791024756 0.0497045596018990
25000.0000000000000000 3.3969553032590181 1.5249058263851603 1.4337292316592654 0.3835554288136371 0.0050182248166329 0.0497465915843224
25100.0000000000000000 3.4151942170659471 1.5437730357906412 1.4335404966150720 0.3833856367555084 0.0047095403746939 0.0497855075300316
25200.0000000000000000 3.3951949316303067 1.5239989310429582 1.4335781181606866 0.3831250282025470 0.0046710261125362 0.0498218281115785
25300.0000000000000000 3.3927743431885995 1.5221968269907127 1.4332846673235888 0.3828329979083223 0.0046034660729027 0.0498563848930726
25400.0000000000000000 3.3899650136343182 1.5201133683366959 1.4331877336373182 0.3824484106200772 0.0043333629178872 0.0498821381223395
25500.0000000000000000 3.3885421105060405 1.5189359955904636 1.4332794299637184 0.3819606666264680 0.0044701367766208 0.0498958815487697
25600.0000000000000000 3.3900257253682224 1.5213126725087032 1.4331827289480334 0.3813360088409131 0.0042799669767224 0.0499143480938503
25700.0000000000000000 3.3891517244374740 1.5206262353742157 1.4329898575807860 0.3809500790813465 0.0046416329649423 0.0499439194361835
25800.0000000000000000 3.3842473190996878 1.5163632521296431 1.4328132749400955 0.3806056434016599 0.0044868304557649 0.0499783181725244
25900.0000000000000000 3.3843185835453071 1.5169022391272300 1.4323948192856104 0.3802643138184306 0.0047313155680197 0.0500258957460167
26000.0000000000000000 3.9629802274472716 1.8517533599957197 1.4314467915198958 0.3815180982638381 0.2484411008493160 0.0498208768185018
26100.0000000000000000 3.5090343618631761 1.6280909003304771 1.4321126989542869 0.3801818894810416 0.0187385422658417 0.0499103308315287
26200.0000000000000000 3.4807704531026658 1.6096725480198133 1.4325776202718143 0.3796804016534360 0.0088600434309411 0.0499798397266617
26300.0000000000000000 3.4509721371504516 1.5828981968858380 1.4327092160724908 0.3794928855700563 0.0058401825308288 0.0500316560912375
26400.0000000000000000 3.4402914999891596 1.5731279925423567 1.4325981495321645 0.3794017430185679 0.0050834345649536 0.0500801803311168
26500.0000000000000000 3.4329259977721733 1.5661729022257829 1.4324645387699024 0.3793898869601164 0.0047727470330504 0.0501259227833213
26600.0000000000000000 3.4273320260922864 1.5610500206702429 1.4321738218055946 0.3793746399836818 0.0045722476417293 0.0501612959910374
26700.0000000000000000 3.4227291935660413 1.5565487091342798 1.4321194933917594 0.3792799737848655 0.0045742713005711 0.0502067459545653
26800.0000000000000000 3.4199891213133644 1.5536829875904741 1.4320112007603658 0.3791673549632567 0.0048720067253810 0.0502555712738867
26900.0000000000000000 3.4164351653051872 1.5504937203690525 1.4321047508910394 0.3790715131517176 0.0044615128772363 0.0503036680161416
27000.0000000000000000 3.4125746461376716 1.5469115231022563 1.4320110914616071 0.3790284690879491 0.0042759347094608 0.0503476277763982
27100.0000000000000000 3.5094412431634279 1.6437473596091849 1.4319945902686166 0.3789583936654161 0.0043462553466151 0.0503946442735950
27200.0000000000000000 3.4172015578489030 1.5511011377641275 1.4323048055111216 0.3789188245106741 0.0044399644491090 0.0504368256138708
27300.0000000000000000 3.4074796483047738 1.5414474120988253 1.4322119316065312 0.3788809810964332 0.0044537835773013 0.0504855399256829
27400.0000000000000000 3.4026640931076120 1.5369645816002917 1.4320543110864306 0.3788556410812550 0.0042627860352965 0.0505267733043379
27500.0000000000000000 3.3999040813738612 1.5342465510543226 1.4319802169952200 0.3787903844395482 0.0043183961522533 0.0505685327325169
27600.0000000000000000 3.3967125241021021 1.5312381568387883 1.4319618745915874 0.3787053397765535 0.0042000048981823 0.0506071479969911
27700.0000000000000000 3.3941541553343755 1.5287896322433077 1.4320177212031180 0.3786168202545971 0.0040848652154514 0.0506451164179014
27800.0000000000000000 3.6832651755277679 1.8178420406244626 1.4320226908301503 0.3785158097486725 0.0042039529428524 0.0506806813816296
27900.0000000000000000 3.4041163586482979 1.5378700715600035 1.4322555367912182 0.3784769028067610 0.0048134825651108 0.0507003649252043
28000.0000000000000000 3.3908283964888475 1.5254738809977657 1.4322303756804144 0.3782654407036791 0.0041256232686881 0.0507330758383001
28100.0000000000000000 3.3888400236216962 1.5237059068790986 1.4321594141558667 0.3781052310858090 0.0041078609513507 0.0507616105495717
28200.0000000000000000 3.3863388902127345 1.5212404363162852 1.4322189624733683 0.3779959422049042 0.0040935350296581 0.0507900141885183
28300.0000000000000000 3.3849814007491568 1.5201286296417398 1.4320688448996366 0.3778719990075137 0.0040925633968934 0.0508193638033732
28400.0000000000000000 3.3835245063621815 1.5187102656069640 1.4321059287620741 0.3777489178414590 0.0041140290137405 0.0508453651379436
28500.0000000000000000 3.3820401728257972 1.5173864104816426 1.4321469134707754 0.3775929565496260 0.0040411124557504 0.0508727798680027
28600.0000000000000000 3.3808846882528134 1.5163750350420808 1.4320569245179176 0.3774669879695664 0.0040861542233616 0.0508995864998870
28700.0000000000000000 3.3797809427230496 1.5153878314739451 1.4320514796756256 0.3773516766680401 0.0040615032329990 0.0509284516724397
28800.0000000000000000 3.6381589336795352 1.7651106188088443 1.4322460554581629 0.3772054979705852 0.0126458071142822 0.0509509543276609
28900.0000000000000000 3.3787672684370897 1.5141696626009402 1.4323142732157244 0.3771220157609538 0.0041967993325598 0.0509645175269121
29000.0000000000000000 3.3772719921596717 1.5129585503657812 1.4322370286741455 0.3770406017179840 0.0040488010320901 0.0509870103696709
29100.0000000000000000 3.3763314385663543 1.5120484813043171 1.4321883573659351 0.3770177787401759 0.0040641660919482 0.0510126550639777
29200.0000000000000000 3.3755317294780700 1.5113208988743878 1.4321529452450830 0.3769438993373994 0.0040773119670433 0.0510366740541562
29300.0000000000000000 3.3746391491941208 1.5104564903363249 1.4321652157913607 0.3768507484924591 0.0041068709651249 0.0510598236088508
29400.0000000000000000 3.3737536015258511 1.5097455776127389 1.4321061863980407 0.3767819045176271 0.0040363775719783 0.0510835554254663
29500.0000000000000000 3.4227905676893129 1.5489090500555407 1.4319762792203199 0.3767851048308076 0.0140331045711931 0.0510870290114519
29600.0000000000000000 3.3737397057461451 1.5096779299177201 1.4322413986395899 0.3766050122774309 0.0040938690649511 0.0511214958464528
29700.0000000000000000 3.3724587077948978 1.5086041153200318 1.4321537313033676 0.3765521793048315 0.0040019070558994 0.0511467748107673
29800.0000000000000000 3.3736118070357843 1.5098772256213873 1.4319301063873047 0.3765285777358819 0.0041001309050181 0.0511757663861925
29900.0000000000000000 3.3711085317522347 1.5073079505572233 1.4320914070161073 0.3764894811749878 0.0040195036173456 0.0512001893865704
30000.0000000000000000 3.3706450785351385 1.5068420745371474 1.4320113160038508 0.3764860062992058 0.0040781244924682 0.0512275572024661
30100.0000000000000000 3.3701088670014046 1.5063963857909426 1.4319371954762938 0.3764644052563648 0.0040563921197095 0.0512544883580940
30200.0000000000000000 3.3694821893520466 1.5058035222851878 1.4319178807539843 0.3764658651271386 0.0040131381047579 0.0512817830809778
30300.0000000000000000 3.4732309810896655 1.6022358683870968 1.4319370875132242 0.3764754022108986 0.0112863778754867 0.0512962451029593
30400.0000000000000000 3.3697008191335849 1.5056625358251048 1.4320464343925243 0.3764810597675662 0.0041846959748842 0.0513260931735048
30500.0000000000000000 3.3689180584583691 1.5050650203013902 1.4320317731065690 0.3764373444671406 0.0040305319480693 0.0513533886352002
30600.0000000000000000 3.3682998253903564 1.5045063426187932 1.4319654220556821 0.3764333953647991 0.0040180519763381 0.0513766133747436
30700.0000000000000000 3.3679617685446326 1.5041759163385970 1.4319426796601111 0.3764113901334677 0.0040319009846360 0.0513998814278205
30800.0000000000000000 3.3674721531599965 1.5037303347692093 1.4318946465205751 0.3763873745324943 0.0040363421136179 0.0514234552240999
30900.0000000000000000 3.3670201482016826 1.5033051106765829 1.4318640891494505 0.3763877715214151 0.0040172828359250 0.0514458940183093
31000.0000000000000000 3.5282150550591935 1.6634710434645312 1.4318287286013298 0.3763714136366360 0.0050721103577534 0.0514717589989429
31100.0000000000000000 3.3753961441114364 1.5098113163105606 1.4322130006722200 0.3764809507243342 0.0054148039353678 0.0514760724689536
31200.0000000000000000 3.3671792613753744 1.5032908865048635 1.4318964673783350 0.3763777932513629 0.0041095905643159 0.0515045236764975
31300.0000000000000000 3.3663211316407513 1.5025203658707411 1.4318653985979708 0.3763782948778654 0.0040296971156072 0.0515273751785672
31400.0000000000000000 3.3659546612220086 1.5021466161694763 1.4318207894164270 0.3763828553235863 0.0040557098183770 0.0515486904941417
31500.0000000000000000 3.3655984831943297 1.5018105192849607 1.4317870987573666 0.3763842718605871 0.0040475013838663 0.0515690919075491
31600.0000000000000000 3.3652516889131499 1.5015342820818982 1.4317059196088100 0.3763652058309425 0.0040537873319746 0.0515924940595247
31700.0000000000000000 3.3648998632853080 1.5011869409915886 1.4317031089564058 0.3763457542716812 0.0040542954483129 0.0516097636173191
31800.0000000000000000 3.3645396881829472 1.5008978455141280 1.4316549348098440 0.3763158532613960 0.0040416960408396 0.0516293585567399
31900.0000000000000000 3.3642407902689260 1.5005963689121189 1.4316461352928478 0.3762935281651982 0.0040557287470724 0.0516490291516886
32000.0000000000000000 3.4756332291237793 1.6090921424004976 1.4313677300777417 0.3762783093267792 0.0072328590905125 0.0516621882282478
32100.0000000000000000 3.3651159662709333 1.5011147178878830 1.4316249772366942 0.3763129652207076 0.0043846413393583 0.0516786645862902
32200.0000000000000000 3.3638703534682861 1.5003130424124416 1.4315248120174386 0.3762662399628607 0.0040682009554419 0.0516980581201033
32300.0000000000000000 3.3635513316846368 1.5000370033527390 1.4314852147966910 0.3762615998499876 0.0040513737895856 0.0517161398956336
32400.0000000000000000 3.3632726170521763 1.4997474900456083 1.4314736510450554 0.3762656567367241 0.0040534377589515 0.0517323814658365
32500.0000000000000000 3.3629905921088192 1.4995323543971746 1.4314119220787791 0.3762528004218066 0.0040452520275184 0.0517482631835404
32600.0000000000000000 3.3627173129442967 1.4992323493030959 1.4314365724621396 0.3762536279487536 0.0040297393216958 0.0517650239086114
32700.0000000000000000 3.3625036929138545 1.4991064324709025 1.4313352654535545 0.3762497092858534 0.0040302849880658 0.0517820007154782
32800.0000000000000000 3.3622427081888366 1.4988412532236475 1.4313120256169309 0.3762490950993304 0.0040410893284525 0.0517992449204753
32900.0000000000000000 3.4690694695728319 1.6014703386549882 1.4316218718286389 0.3762585006077114 0.0079065509948000 0.0518122074866931
33000.0000000000000000 3.3639112072315851 1.4998756203183157 1.4314375959913650 0.3763042904031358 0.0044716365201041 0.0518220639986643
33100.0000000000000000 3.3623531214297433 1.4987576421681461 1.4313770234630105 0.3762612972616067 0.0041170541875763 0.0518401043494036
33200.0000000000000000 3.3619274484712873 1.4984345067447773 1.4313361689510034 0.3762417777399985 0.0040577505504349 0.0518572444850733
33300.0000000000000000 3.3616720203251202 1.4982377235948827 1.4312820428369999 0.3762319373137417 0.0040467594350405 0.0518735571444555
33400.0000000000000000 3.3614454204098965 1.4980163025874824 1.4312664239220250 0.3762266961653243 0.0040464464476373 0.0518895512874274
33500.0000000000000000 3.3612463125861138 1.4978580158218122 1.4312026081276830 0.3762248725981771 0.0040559859565781 0.0519048300818631
33600.0000000000000000 3.3610342549915293 1.4976808637005292 1.4311697271263508 0.3762167724596048 0.0040478867381815 0.0519190049668630
33700.0000000000000000 3.3608078455324697 1.4974737852319406 1.4311447772098580 0.3762051857256888 0.0040514694591093 0.0519326279058728
33800.0000000000000000 3.3605845379190802 1.4972951867939353 1.4310982671266719 0.3761977075637190 0.0040477666140169 0.0519456098207367
33900.0000000000000000 3.3603984207770536 1.4971312905811740 1.4310656355433822 0.3761907777025245 0.0040515870183958 0.0519591299315778
34000.0000000000000000 3.5458026080120577 1.6809470329883049 1.4309667654025739 0.3761629986184449 0.0057591909023657 0.0519666201003682
34100.0000000000000000 3.3621553429793578 1.4985118092484728 1.4310734817037600 0.3762314719116816 0.0043606408299534 0.0519779392854902
34200.0000000000000000 3.3604506956692561 1.4970882463861155 1.4310596070679471 0.3761846312650580 0.0041270546145372 0.0519911563355983
34300.0000000000000000 3.3599647581862562 1.4967048308196460 1.4310228979897861 0.3761553424376794 0.0040779538908202 0.0520037330483247
34400.0000000000000000 3.3597139069854518 1.4964949320861680 1.4309955581777460 0.3761372503073331 0.0040696734988817 0.0520164929153229
34500.0000000000000000 3.3595136650215132 1.4963275326161258 1.4309662026180758 0.3761222699104845 0.0040684332268992 0.0520292266499283
34600.0000000000000000 3.3593306843594810 1.4961845607480866 1.4309156843422288 0.3761164463933160 0.0040728900629077 0.0520411028129423
34700.0000000000000000 3.4024020373360035 1.5378207217315252 1.4307011519172008 0.3760965586882899 0.0057330316129181 0.0520505733860695
34800.0000000000000000 3.3606379390450636 1.4971785277592002 1.4309441985719442 0.3761379354177302 0.0043178322188289 0.0520594450773603
34900.0000000000000000 3.3593990921791108 1.4961852274238967 1.4309038106970093 0.3761009727661796 0.0041378210061245 0.0520712602859008
35000.0000000000000000 3.3589675914325596 1.4958606871122155 1.4308703209443880 0.3760639284869740 0.0040904485595278 0.0520822063294542
35100.0000000000000000 3.3587388235427955 1.4956737314397408 1.4308505024413976 0.3760406548616589 0.0040812201250141 0.0520927146749845
35200.0000000000000000 3.3585447926334102 1.4955163044283459 1.4308190954939859 0.3760292240760202 0.0040774135088272 0.0521027551262305
35300.0000000000000000 3.3583677252571817 1.4953795032560235 1.4307944870810574 0.3760066936041748 0.0040745826501981 0.0521124586657281
35400.0000000000000000 3.4213799406791918 1.5575021455199363 1.4305859530837535 0.3759611766912527 0.0052116890529572 0.0521189763312922
35500.0000000000000000 3.3614836805419164 1.4980192259675293 1.4308070948106137 0.3760472294886888 0.0044842756215040 0.0521258546535806
35600.0000000000000000 3.3591332290191702 1.4959471367707455 1.4308193391227815 0.3760188772018111 0.0042125769035282 0.0521352990203039
35700.0000000000000000 3.3583650086729775 1.4953002420696753 1.4308023944602222 0.3759877266842373 0.0041302730149371 0.0521443724439054
35800.0000000000000000 3.3580046752159758 1.4949953754936880 1.4308062000127364 0.3759485903409570 0.0041012640851072 0.0521532452834872
35900.0000000000000000 3.3577501753410961 1.4947531836211014 1.4308080634064926 0.3759364523898090 0.0040903639600197 0.0521621119636733
36000.0000000000000000 3.3575766070217212 1.4945764083890438 1.4308042409384225 0.3759381897353147 0.0040868911363698 0.0521708768225704
36100.0000000000000000 3.3574253628958992 1.4944563118220455 1.4307689507441195 0.3759358688511997 0.0040847591034756 0.0521794723750591
36200.0000000000000000 3.5669602164431353 1.7038271634786311 1.4308459481962226 0.3759153161499008 0.0041821455244570 0.0521896430939238
36300.0000000000000000 3.4592739873563394 1.5953686322268501 1.4307788481015020 0.3758871097289861 0.0050401059144077 0.0521992913845935
36400.0000000000000000 3.5147052981350186 1.6510659978934734 1.4306279926699994 0.3759072238733903 0.0049041711327594 0.0521999125653967
36500.0000000000000000 3.3903810097992459 1.5264340013861681 1.4307237515611733 0.3759386258840125 0.0050711245203845 0.0522135064475074
36600.0000000000000000 3.4241818084794446 1.5605124253765208 1.4305739023180557 0.3759124048773680 0.0049711081715493 0.0522119677359506
36700.0000000000000000 3.4785781920999237 1.6148669788561414 1.4306093426063426 0.3758826350767082 0.0049980821928051 0.0522211533679261
36800.0000000000000000 3.4465392432171322 1.5825554371833821 1.4307216987679650 0.3758712024423289 0.0051587967566837 0.0522321080667725
36900.0000000000000000 3.4451483435465220 1.5813159503045333 1.4307267586286354 0.3758581402020140 0.0050086384721983 0.0522388559391407
37000.0000000000000000 3.4410108790317837 1.5772775124766538 1.4307600892963861 0.3758470925930438 0.0048811769553889 0.0522450077103111
37100.0000000000000000 3.4319756846303746 1.5682886721008096 1.4306794290336673 0.3758273422656145 0.0049294041655434 0.0522508370647395
37200.0000000000000000 3.4406092153436547 1.5769433931376593 1.4306989294342385 0.3758061641312121 0.0049041662952454 0.0522565623452993
37300.0000000000000000 3.4212850907457284 1.5575643922679110 1.4306370033936957 0.3757825788964942 0.0050396869175969 0.0522614292700302
37400.0000000000000000 3.4241456854683068 1.5604494132113675 1.4305670901215572 0.3757684525106301 0.0050957584100359 0.0522649712147159
37500.0000000000000000 3.4752905776497731 1.6118766245538445 1.4304471431607146 0.3757656868790369 0.0049337533255617 0.0522673697306155
37600.0000000000000000 3.3938247425278769 1.5305932892715952 1.4306055270989066 0.3756855889157152 0.0046601152871830 0.0522802219544770
37700.0000000000000000 3.3837467733332707 1.5207416066996444 1.4304981900876188 0.3757057221123226 0.0045179313053230 0.0522833231283620
37800.0000000000000000 3.3750505076169510 1.5121308809396727 1.4304697278001290 0.3757291991606085 0.0044335736299582 0.0522871260865828
37900.0000000000000000 3.3709512624084295 1.5080703616326454 1.4304685387277001 0.3757531109506153 0.0043682720446287 0.0522909790528403
38000.0000000000000000 3.3658817233164937 1.5030405574104662 1.4304705525322174 0.3757597849783987 0.0043155633649388 0.0522952650304725
38100.0000000000000000 3.4351828184777449 1.5723730460157495 1.4304774664363809 0.3757589155954742 0.0042740791384045 0.0522993112917359
38200.0000000000000000 3.3627550882719093 1.4999726690718806 1.4304774157675952 0.3757645222597027 0.0042373418740977 0.0523031392986328
38300.0000000000000000 3.3617975384471874 1.4990449675589776 1.4304713852049122 0.3757681245927346 0.0042062354170341 0.0523068256735288
38400.0000000000000000 3.4419407135799887 1.5792048723583938 1.4304693449497443 0.3757685242183736 0.0041873913950694 0.0523105806584079
38500.0000000000000000 3.3600565416052706 1.4976097320694315 1.4302972780428043 0.3756750258949037 0.0041604645803509 0.0523140410177803
38600.0000000000000000 3.3593851845668325 1.4970023514932786 1.4303469477251425 0.3755755491300052 0.0041436426206733 0.0523166935977335
38700.0000000000000000 3.3586333934347263 1.4963130561790743 1.4303750147171352 0.3754904674515316 0.0041357660953996 0.0523190889915857
38800.0000000000000000 3.3580836612225777 1.4958388367161073 1.4304007749572722 0.3753971503227477 0.0041244412292831 0.0523224579971673
38900.0000000000000000 3.3577010612649700 1.4955204293413527 1.4304109147131987 0.3753252035493623 0.0041180541809516 0.0523264594801050
39000.0000000000000000 3.3572300478125459 1.4950819162713986 1.4304362970387916 0.3752703050174943 0.0041116023362941 0.0523299271485672
39100.0000000000000000 3.3569078506701673 1.4947991446276641 1.4304490146735893 0.3752212739672989 0.0041049244494874 0.0523334929521274
39200.0000000000000000 3.3565618297638631 1.4944809815901359 1.4304606556602237 0.3751838370047855 0.0040993774457544 0.0523369780629639
39300.0000000000000000 3.3562752929329380 1.4942315652081513 1.4304511516809604 0.3751557417889478 0.0040969606925493 0.0523398735623296
39400.0000000000000000 3.3561356651134004 1.4941197197924407 1.4304310188676683 0.3751414272609850 0.0041005775763250 0.0523429216159817
39500.0000000000000000 3.3555957842626469 1.4936209057391268 1.4304305927787342 0.3751020552356307 0.0040965017832645 0.0523457287258910
39600.0000000000000000 3.3554350532398525 1.4934403737405200 1.4304609700870192 0.3750935494642851 0.0040899176998994 0.0523502422481292
39700.0000000000000000 3.3550923758017794 1.4930889920272721 1.4304928478834322 0.3750639073930618 0.0040923857390082 0.0523542427590050
39800.0000000000000000 3.3548535142103706 1.4928726184400802 1.4305127185801316 0.3750161871588306 0.0040942858991587 0.0523577041321692
39900.0000000000000000 3.3546377622306927 1.4926843374500651 1.4305238803297233 0.3749739826281332 0.0040951535557786 0.0523604082669924
40000.0000000000000000 3.3544402758981113 1.4925187423654274 1.4305246944100070 0.3749391890663769 0.0040946256113482 0.0523630244449514
40100.0000000000000000 3.3542542969011362 1.4923570849967629 1.4305246202669797 0.3749124486322465 0.0040944079801625 0.0523657350249849
40200.0000000000000000 3.3540778559162652 1.4922142451843181 1.4305168746930852 0.3748837941421442 0.0040944672654585 0.0523684746312592
40300.0000000000000000 3.3539057880252074 1.4920796194826917 1.4305101241568101 0.3748502391556925 0.0040947885025576 0.0523710167274553
40400.0000000000000000 3.3537401370885651 1.4919532087028073 1.4304872966711994 0.3748308697591308 0.0040950461186347 0.0523737158367931
40500.0000000000000000 3.3535812321220901 1.4918197850877652 1.4304739858589217 0.3748153428460654 0.0040957513334104 0.0523763669959270
40600.0000000000000000 3.3534244865382723 1.4916939540358733 1.4304567479808361 0.3747988045160022 0.0040959260209237 0.0523790539846367
40700.0000000000000000 3.3532701762987744 1.4915669685530983 1.4304440674476127 0.3747810594696940 0.0040963645926835 0.0523817162356859
40800.0000000000000000 3.3531172299642025 1.4914360606497015 1.4304323542366326 0.3747674730780446 0.0040968941011819 0.0523844478986419
40900.0000000000000000 3.3529703483880269 1.4913154285237089 1.4304168639567778 0.3747531450160785 0.0040977638412013 0.0523871470502603
41000.0000000000000000 3.3528255693047488 1.4912015188059193 1.4303971835219189 0.3747388199780008 0.0040983103832224 0.0523897366156879
41100.0000000000000000 3.3526802963409619 1.4910850610234021 1.4303809992673679 0.3747231738136718 0.0040992189099735 0.0523918433265468
41200.0000000000000000 3.3525389790058981 1.4909663112444522 1.4303715145957545 0.3747083055317803 0.0040998645621757 0.0523929830717355
41300.0000000000000000 3.3523974813603306 1.4908503404283477 1.4303561417538444 0.3746959294445092 0.0041004678259921 0.0523946019076370
41400.0000000000000000 3.3522606835759396 1.4907416278286796 1.4303393099728745 0.3746815729401174 0.0041017006412938 0.0523964721929744
41500.0000000000000000 3.3521278779502071 1.4906328107465641 1.4303255473856171 0.3746683530599180 0.0041028083916642 0.0523983583664431
41600.0000000000000000 3.3519931173343895 1.4905219720022584 1.4303109216449597 0.3746567129748251 0.0041034440870680 0.0524000666252784
41700.0000000000000000 3.3518636016103618 1.4904171926954479 1.4302928099362728 0.3746475601781863 0.0041043026222367 0.0524017361782182
41800.0000000000000000 3.3517379682564497 1.4903223522646298 1.4302701789335326 0.3746365726430362 0.0041051635578608 0.0524037008573905
41900.0000000000000000 3.3516132159857763 1.4902211159516174 1.4302531141471009 0.3746273293568329 0.0041059060536883 0.0524057504765365
42000.0000000000000000 3.3514917628675480 1.4901138963871212 1.4302446341609456 0.3746187113386755 0.0041066260966648 0.0524078948841410
42100.0000000000000000 3.3513701769268596 1.4900135092878415 1.4302286780430149 0.3746105487596643 0.0041073785672265 0.0524100622691128
42200.0000000000000000 3.3512511384436885 1.4899225637563074 1.4302056974212833 0.3746021577402782 0.0041084904363675 0.0524122290894522
42300.0000000000000000 3.3511225104075546 1.4898187029647278 1.4301868589428726 0.3745963819988604 0.0041065198772769 0.0524140466238169
42400.0000000000000000 3.3510012323243616 1.4897254888946385 1.4301671141597516 0.3745857873341423 0.0041068503105300 0.0524159916252990
42500.0000000000000000 3.3508838297496748 1.4896309435567208 1.4301516489589485 0.3745759035725169 0.0041073217308031 0.0524180119306850
42600.0000000000000000 3.3507669295880627 1.4895399446419220 1.4301337438790240 0.3745654054523656 0.0041078691901602 0.0524199664245908
42700.0000000000000000 3.3506528397770743 1.4894490749565821 1.4301092515330140 0.3745637544288067 0.0041085881118206 0.0524221707468510
42800.0000000000000000 3.3505454561840438 1.4893549873528695 1.4300957383613482 0.3745616253499047 0.0041087765872302 0.0524243285326913
42900.0000000000000000 3.3504716542104456 1.4892964886381905 1.4300805478051801 0.3745575108948546 0.0041103203654694 0.0524267865067507
43000.0000000000000000 3.3503830941318720 1.4892296976729706 1.4300609688015671 0.3745538768922939 0.0041094776443098 0.0524290731207305
43100.0000000000000000 3.3502429927233979 1.4890936796907224 1.4300566073216328 0.3745505136507544 0.0041109194253986 0.0524312726348897
43200.0000000000000000 3.3501508269695264 1.4890214172816552 1.4300403557375669 0.3745459833582471 0.0041097020287142 0.0524333685633432
43300.0000000000000000 3.3500546351660971 1.4889327502949796 1.4300340424677311 0.3745405267557448 0.0041112368721322 0.0524360787755094
43400.0000000000000000 3.3499412029007223 1.4888332144703156 1.4300234579670863 0.3745347444563966 0.0041112820779262 0.0524385039289976
43500.0000000000000000 3.3498729883048690 1.4887831419110076 1.4300093224290180 0.3745276779776688 0.0041120001526401 0.0524408458345349
43600.0000000000000000 3.3497623550448341 1.4886836708549980 1.4300007198797040 0.3745227985691453 0.0041120624942739 0.0524431032467131
43700.0000000000000000 3.3496803276419800 1.4886160652280596 1.4299887267828715 0.3745170130199302 0.0041133082798924 0.0524452143312260
43800.0000000000000000 3.3496046361852247 1.4885546172564901 1.4299768268894317 0.3745123215857656 0.0041135377842626 0.0524473326692748
43900.0000000000000000 3.3494965365548151 1.4884598587159934 1.4299650908900985 0.3745084082647004 0.0041138185144188 0.0524493601696041
44000.0000000000000000 3.3494152819363006 1.4883944688193949 1.4299520828035770 0.3745028768569810 0.0041145186553823 0.0524513348009656
44100.0000000000000000 3.3493378238413687 1.4883334161213528 1.4299392494727168 0.3744966015500684 0.0041151833945054 0.0524533733027255
44200.0000000000000000 3.3492551749319519 1.4882685417553003 1.4299245755119538 0.3744910792744780 0.0041155517799968 0.0524554266102228
44300.0000000000000000 3.3491731530198416 1.4881995397823928 1.4299144416093645 0.3744858528805446 0.0041160289532510 0.0524572897942886
44400.0000000000000000 3.3490878410915346 1.4881289965719970 1.4299021702902526 0.3744810056721909 0.0041164497506411 0.0524592188064533
44500.0000000000000000 3.3656431564565183 1.5046971748304434 1.4298903854096663 0.3744785262409051 0.0041167333912247 0.0524603365842787
44600.0000000000000000 3.3489474563223163 1.4880196343353482 1.4298734110799993 0.3744755727163230 0.0041173850428060 0.0524614531478392
44700.0000000000000000 3.3488643371165718 1.4879516668353601 1.4298601540463298 0.3744719345540454 0.0041178727494107 0.0524627089314258
44800.0000000000000000 3.3487948791217050 1.4878987025591310 1.4298469391372590 0.3744673984088119 0.0041178513712567 0.0524639876452462
44900.0000000000000000 3.3487191579927074 1.4878242938989426 1.4298530110603886 0.3744577436314703 0.0041188869769742 0.0524652224249315
45000.0000000000000000 3.3486582027024179 1.4877739179219722 1.4298471982914314 0.3744512721994850 0.0041193772697756 0.0524664370197537
45100.0000000000000000 3.3485726268597436 1.4876990744921135 1.4298434725411502 0.3744424416591277 0.0041198345159424 0.0524678036514099
45200.0000000000000000 3.3485061347401173 1.4876471353480551 1.4298330492340909 0.3744363546517123 0.0041205087248116 0.0524690867814477
45300.0000000000000000 3.3484458260890304 1.4876003749195457 1.4298224293840414 0.3744317349897979 0.0041209488330982 0.0524703379625471
45400.0000000000000000 3.3483832820031596 1.4875542406100792 1.4298091000873154 0.3744267381776721 0.0041215752813480 0.0524716278467448
45500.0000000000000000 3.3483188503804913 1.4875046498146933 1.4297965204521679 0.3744226499049021 0.0041221585601282 0.0524728716485994
45600.0000000000000000 3.3482564109215027 1.4874574510447678 1.4297840563507687 0.3744179850544650 0.0041226918265043 0.0524742266449972
45700.0000000000000000 3.3481902963174814 1.4874050879543257 1.4297715231683554 0.3744149021074085 0.0041232933177053 0.0524754897696866
45800.0000000000000000 3.3481283828285826 1.4873585349507601 1.4297585229424628 0.3744107348922279 0.0041237578688483 0.0524768321742834
45900.0000000000000000 3.3480787790831101 1.4873233849278853 1.4297455206081664 0.3744073852957476 0.0041243765698433 0.0524781116814676
46000.0000000000000000 3.3480197282992461 1.4872808079756386 1.4297305384407144 0.3744039056602460 0.0041251511908798 0.0524793250317672
46100.0000000000000000 3.3479617062954321 1.4872339301505317 1.4297200734741811 0.3744007537371309 0.0041264185108222 0.0524805304227662
46200.0000000000000000 3.3479275686721359 1.4871992234085549 1.4297062026387453 0.3743974646958477 0.0041429930550552 0.0524816848739331
46300.0000000000000000 3.3478645763790298 1.4871628502662892 1.4296911226711007 0.3743954873713278 0.0041323109242427 0.0524828051460694
46400.0000000000000000 3.3478053997062212 1.4871165911977395 1.4296813732545821 0.3743925409220325 0.0041309480546319 0.0524839462772349
46500.0000000000000000 3.3477601148417460 1.4870840623108394 1.4296708547253647 0.3743893460809255 0.0041307888604152 0.0524850628642008
46600.0000000000000000 3.3477116755378735 1.4870495645839410 1.4296587176619824 0.3743866904903420 0.0041305458840838 0.0524861569175250
46700.0000000000000000 3.3476620943443680 1.4870113777943985 1.4296487006962513 0.3743842403873608 0.0041305331020429 0.0524872423643146
46800.0000000000000000 3.4225590985605803 1.5617631800468370 1.4296152690951018 0.3743992973402878 0.0042930535075936 0.0524882985707601
46900.0000000000000000 3.4131396805576841 1.5522982560611462 1.4297103924565990 0.3743883854994057 0.0042530247064586 0.0524896218340744
47000.0000000000000000 3.4071038452681930 1.5462570138907619 1.4297427346135700 0.3743759862845354 0.0042370767958232 0.0524910336835026
47100.0000000000000000 3.4179707542107667 1.5571259406104074 1.4297531296469179 0.3743685191951954 0.0042308254668577 0.0524923392913885
47200.0000000000000000 3.3992567267398615 1.5384165087279018 1.4297544327137852 0.3743641150970612 0.0042280791275059 0.0524935910736076
47300.0000000000000000 3.3966126567663397 1.5357749353554471 1.4297545441482140 0.3743612916250875 0.0042271707580154 0.0524947148795752
47400.0000000000000000 3.3943391908472145 1.5335058405058888 1.4297513442925902 0.3743600988937436 0.0042260825070861 0.0524958246479059
47500.0000000000000000 3.3923288684068189 1.5315003642346703 1.4297479681445906 0.3743585906357466 0.0042250963493746 0.0524968490424368
47600.0000000000000000 3.4058353757463720 1.5450091478668369 1.4297462863391306 0.3743577158136681 0.0042244154423581 0.0524978102843781
47700.0000000000000000 3.3889073012151374 1.5280864895063859 1.4297426208774349 0.3743560596715277 0.0042233465871173 0.0524987845726718
47800.0000000000000000 3.3874291325141299 1.5266114000731072 1.4297406331024420 0.3743550987301408 0.0042222701622153 0.0524997304462245
47900.0000000000000000 3.3860716686288934 1.5252569838617056 1.4297389081246417 0.3743538850161702 0.0042212573965338 0.0525006342298420
48000.0000000000000000 3.3848171146378196 1.5240061297677037 1.4297364224320275 0.3743526726222078 0.0042203833479169 0.0525015064679634
48100.0000000000000000 3.3836509887050790 1.5228455482583785 1.4297319551277359 0.3743515657116255 0.0042195491038629 0.0525023705034766
48200.0000000000000000 3.3825646245213137 1.5217628971338653 1.4297292915069488 0.3743503383906304 0.0042188394325694 0.0525032580572995
48300.0000000000000000 3.3815452641267525 1.5207475199919496 1.4297256006362249 0.3743498277819992 0.0042181682634899 0.0525041474530889
48400.0000000000000000 3.3957251591690998 1.5349313559432460 1.4297222335609634 0.3743490105903599 0.0042175502984226 0.0525050087761081
48500.0000000000000000 3.3796891593750904 1.5188995449722484 1.4297188104319463 0.3743481267846223 0.0042168044180001 0.0525058727682733
48600.0000000000000000 3.3788392012149404 1.5180540097029609 1.4297148586292447 0.3743475468773403 0.0042160205272829 0.0525067654781111
48700.0000000000000000 3.3780306850638797 1.5172498938208394 1.4297111892909702 0.3743464527460844 0.0042154954836707 0.0525076537223148
48800.0000000000000000 3.3772602210176172 1.5164828758571440 1.4297077932820665 0.3743458545837163 0.0042151351683045 0.0525085621263859
48900.0000000000000000 3.3765330588078264 1.5157599446492820 1.4297040281329465 0.3743450039066963 0.0042146411909717 0.0525094409279303
49000.0000000000000000 3.3758389061615945 1.5150705136083098 1.4296999760062465 0.3743440789805989 0.0042140576453412 0.0525102799210980
49100.0000000000000000 3.3751698915215247 1.5144057928265202 1.4296961435507738 0.3743431022935138 0.0042137753375263 0.0525110775131911
49200.0000000000000000 3.3745347230105605 1.5137758590143160 1.4296917932701692 0.3743417801352274 0.0042133735690882 0.0525119170217597
49300.0000000000000000 3.3739263424962362 1.5131719052778858 1.4296878085756513 0.3743409933621394 0.0042128687530403 0.0525127665275197
49400.0000000000000000 3.3733384915968543 1.5125879392007853 1.4296840103855524 0.3743401763748679 0.0042127512384369 0.0525136143972118
49500.0000000000000000 3.3727816874437702 1.5120359253743010 1.4296794556530736 0.3743395759972550 0.0042122911194700 0.0525144392996704
49600.0000000000000000 3.3722399153879139 1.5114970426449936 1.4296764915902349 0.3743389916852126 0.0042121384813067 0.0525152509861659
49700.0000000000000000 3.3717239530352847 1.5109859711428197 1.4296717401140400 0.3743383517888465 0.0042118273129990 0.0525160626765794
49800.0000000000000000 3.3712240669795182 1.5104896998833310 1.4296683190893531 0.3743375909683514 0.0042116122889563 0.0525168447495267
49900.0000000000000000 3.3707402471459065 1.5100097903883118 1.4296641028265307 0.3743372583040613 0.0042114752298808 0.0525176203971216
50000.0000000000000000 3.3702792992131547 1.5095523425721016 1.4296606528297136 0.3743367707617832 0.0042111682664753 0.0525183647830813


==> figures/free_shape_inference/measurement_noise/random_seed_0/20/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129162433 -4.0000000000 -4.0000000000
2.5226889520 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/30/density_xy_minmax.txt <==
# field, ref, rhs
0.0631069625 -4.0000000000 -4.0000000000
3.0493940154 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/30/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277887592163606 0.3905861963672327 0.0000000000000000 0.8233051305823552 0.1621906517112998 0.0000000000000000
0.3261540324384088 0.3884023390205469 100.0000000000000000 0.7954339614506416 0.1583539290201640 0.0000000000000000
0.3247888506952741 0.3854725732425588 200.0000000000000000 0.7678034702109801 0.1552417692707701 0.0000000000000000
0.3232519276749790 0.3845722044973913 300.0000000000000000 0.7397857748670401 0.1502623134150896 0.0000000000000000
0.3209266591052966 0.3848188091601806 400.0000000000000000 0.7112931860168789 0.1432862032189997 0.0000000000000000
0.3176874411342160 0.3844905201461426 500.0000000000000000 0.6819424923410622 0.1360926088972470 0.0000000000000000
0.3149213858061301 0.3823844539045042 600.0000000000000000 0.6511483374835518 0.1303429817254558 0.0000000000000000
0.3137216358496315 0.3777276390199136 700.0000000000000000 0.6192752080696415 0.1260581927570788 0.0000000000000000
0.3133713001855207 0.3711708957757536 800.0000000000000000 0.5874263989827094 0.1222723654050053 0.0000000000000000
0.3114883376718747 0.3632720849767175 900.0000000000000000 0.5568796465454254 0.1186670828400342 0.0000000000000000
0.3058356157162507 0.3560311645538758 1000.0000000000000000 0.5280654239293813 0.1158421748259447 0.0000000000000000
0.2970071691766922 0.3501634758026425 1100.0000000000000000 0.5013281413482918 0.1143934730960047 0.0000000000000000
0.2860644283183579 0.3445761200769948 1200.0000000000000000 0.4770185685792918 0.1132314014199411 0.0000000000000000
0.2743456335032261 0.3394696391575631 1300.0000000000000000 0.4550337263405058 0.1117407415886458 0.0000000000000000
0.2627096566617269 0.3347381639378378 1400.0000000000000000 0.4350789921233981 0.1098652317064704 0.0000000000000000
0.2508173899860808 0.3295739570813520 1500.0000000000000000 0.4166700682511408 0.1080403448641065 0.0000000000000000
0.2386247524692045 0.3230656195998100 1600.0000000000000000 0.3997277449498871 0.1054501216829306 0.0000000000000000
0.2270001690241209 0.3166858585619790 1700.0000000000000000 0.3837523991257494 0.1034882129224290 0.0000000000000000
0.2154589223565717 0.3101723966611735 1800.0000000000000000 0.3689592493022164 0.1014397232173904 0.0000000000000000
0.2068358672602377 0.3034333847415043 1900.0000000000000000 0.3554346164365599 0.0998029197560337 0.0000000000000000
0.2013464462672737 0.2964984127758017 2000.0000000000000000 0.3433036108113841 0.0984928588668018 0.0000000000000000
0.1957850013080451 0.2903714283075614 2100.0000000000000000 0.3326632952454240 0.0975047931087537 0.0000000000000000
0.1905910047577113 0.2848315416910832 2200.0000000000000000 0.3231333913347235 0.0966698326395637 0.0000000000000000
0.1858994927033632 0.2798744833456790 2300.0000000000000000 0.3144904228295118 0.0959628605579532 0.0000000000000000
0.1817516078001897 0.2753360301922738 2400.0000000000000000 0.3067284365463159 0.0955486688881231 0.0000000000000000
0.1781065459953217 0.2712257988054683 2500.0000000000000000 0.2996865972281121 0.0953069695065587 0.0000000000000000
0.1749450129674356 0.2673654989676592 2600.0000000000000000 0.2935366128234662 0.0953768277638264 0.0000000000000000
0.1722146207821248 0.2638752683663824 2700.0000000000000000 0.2882560787757760 0.0954819887635468 0.0000000000000000
0.1700210875575832 0.2607202966001830 2800.0000000000000000 0.2838622016398136 0.0957519617516955 0.0000000000000000
0.1683472830909014 0.2579770437652726 2900.0000000000000000 0.2800227180499307 0.0960999278934403 0.0000000000000000
0.1670106508504883 0.2556011620047147 3000.0000000000000000 0.2767292349793422 0.0965597832791038 0.0000000000000000
0.1660386466270148 0.2538947458313880 3100.0000000000000000 0.2738069700854483 0.0970921717841348 0.0000000000000000
0.1654488214349104 0.2526766683118497 3200.0000000000000000 0.2710345771529358 0.0976241962612850 0.0000000000000000
0.1651748143211682 0.2521929706632856 3300.0000000000000000 0.2685936607368189 0.0982673489156996 0.0000000000000000
0.1651999874439467 0.2523795951196146 3400.0000000000000000 0.2665064737191014 0.0990727392751023 0.0000000000000000
0.1653213569293139 0.2529523103138349 3500.0000000000000000 0.2646744179604872 0.0999331066374557 0.0000000000000000
0.1656364673661425 0.2538523178244116 3600.0000000000000000 0.2629901594333230 0.1008083693835445 0.0000000000000000
0.1657905944925769 0.2549125776748447 3700.0000000000000000 0.2613393398978716 0.1018163983490837 0.0000000000000000
0.1656974578370328 0.2556454358166804 3800.0000000000000000 0.2595759414145814 0.1027860561981123 0.0000000000000000
0.1657274717265750 0.2565536508625000 3900.0000000000000000 0.2578143706952380 0.1040590557762487 0.0000000000000000
0.1660238603485291 0.2577505233737488 4000.0000000000000000 0.2560539037179286 0.1052700811365258 0.0000000000000000
0.1663635924443780 0.2591407032279497 4100.0000000000000000 0.2542639200471751 0.1064955764743168 0.0000000000000000
0.1668796034387744 0.2607230448762822 4200.0000000000000000 0.2523812984690854 0.1078286232810456 0.0000000000000000
0.1674772380611960 0.2623071902555443 4300.0000000000000000 0.2503617991956726 0.1092152461619882 0.0000000000000000
0.1680242405043049 0.2639111819876380 4400.0000000000000000 0.2480612949923248 0.1107881644040466 0.0000000000000000
0.1686510495515811 0.2656071363903734 4500.0000000000000000 0.2452360843640292 0.1128784317826638 0.0000000000000000
0.1694699452592034 0.2679669345624515 4600.0000000000000000 0.2418555933256733 0.1161779591887541 0.0000000000000000
0.1704935330308880 0.2708986413677630 4700.0000000000000000 0.2384266192855795 0.1205039838732946 0.0000000000000000
0.1720594025196952 0.2740639102558378 4800.0000000000000000 0.2357010686515446 0.1245758030835865 0.0000000000000000
0.1732455944795489 0.2763031889961908 4900.0000000000000000 0.2337349547103024 0.1273562792894387 0.0000000000000000
0.1741922037988825 0.2780610139068134 5000.0000000000000000 0.2323148511858981 0.1294519853194128 0.0000000000000000
0.1750540302338504 0.2796311006735320 5100.0000000000000000 0.2312792828783833 0.1312582694362227 0.0000000000000000
0.1758740041042556 0.2811047676246057 5200.0000000000000000 0.2304928091681223 0.1328375534813383 0.0000000000000000
0.1766960601559662 0.2825230261226426 5300.0000000000000000 0.2298485965539913 0.1343043889568850 0.0000000000000000
0.1773728423171701 0.2837224208633440 5400.0000000000000000 0.2293048850774398 0.1355967511880714 0.0000000000000000
0.1774374315076397 0.2839414315264996 5500.0000000000000000 0.2286488671011822 0.1367313501116693 0.0000000000000000
0.1773037356902999 0.2837654062663111 5600.0000000000000000 0.2279167195390290 0.1378431490813571 0.0000000000000000
0.1771685671413630 0.2836245043257355 5700.0000000000000000 0.2272396977340331 0.1388931607311256 0.0000000000000000
0.1748631906792176 0.2823915568598875 5800.0000000000000000 0.2265521750199055 0.1385130563137533 0.0000000000000000
0.1752889604346178 0.2828372083274655 5900.0000000000000000 0.2256824930726739 0.1394520890175484 0.0000000000000000
0.1757211626878767 0.2832099618722846 6000.0000000000000000 0.2250224309824850 0.1403748871334012 0.0000000000000000
0.1760719642903190 0.2834579247472481 6100.0000000000000000 0.2244877427577025 0.1412436909908757 0.0000000000000000
0.1763569600471282 0.2836396164238346 6200.0000000000000000 0.2240539154367568 0.1420937156796876 0.0000000000000000
0.1765568456325582 0.2837618151384685 6300.0000000000000000 0.2236927550330150 0.1428988343731428 0.0000000000000000
0.1766283067126351 0.2837602103446228 6400.0000000000000000 0.2233686639570416 0.1435813406793010 0.0000000000000000
0.1767151176942322 0.2838024788518521 6500.0000000000000000 0.2230702068071665 0.1442173231171973 0.0000000000000000
0.1768135109556198 0.2837399136045358 6600.0000000000000000 0.2227775862830812 0.1448214730655559 0.0000000000000000
0.1768119978558901 0.2834164247479047 6700.0000000000000000 0.2224957371384157 0.1452085185410221 0.0000000000000000
0.1764377250333526 0.2821968981559334 6800.0000000000000000 0.2221225054567472 0.1451397357673123 0.0000000000000000
0.1757157806319700 0.2802453723048796 6900.0000000000000000 0.2216046292582960 0.1451410295215823 0.0000000000000000
0.1747230652006760 0.2778773938127633 7000.0000000000000000 0.2210445415936397 0.1449393469187264 0.0000000000000000
0.1736157736954574 0.2756490973108833 7100.0000000000000000 0.2204815674412902 0.1450050445904982 0.0000000000000000
0.1723541432258620 0.2735864095682070 7200.0000000000000000 0.2199089817662908 0.1451958731253149 0.0000000000000000
0.1709541263679935 0.2715724363847478 7300.0000000000000000 0.2192994697708882 0.1454537961766540 0.0000000000000000
0.1695567671045920 0.2694839643838177 7400.0000000000000000 0.2186242398098106 0.1457638875184752 0.0000000000000000
0.1679063914958983 0.2675562853845693 7500.0000000000000000 0.2179194613506057 0.1461496069878256 0.0000000000000000
0.1663313412876053 0.2655190304105473 7600.0000000000000000 0.2171707629352999 0.1468584604512800 0.0000000000000000
0.1645913047559645 0.2639079969691333 7700.0000000000000000 0.2163996288965113 0.1468596837558041 0.0000000000000000
0.1632172201516768 0.2617247081434005 7800.0000000000000000 0.2155764641125734 0.1470612171763229 0.0000000000000000
0.1591773616268041 0.2597143981206204 7900.0000000000000000 0.2143693294165855 0.1458843583097701 0.0000000000000000
0.1580457726988885 0.2591129387016529 8000.0000000000000000 0.2134956750331309 0.1462634048869133 0.0000000000000000
0.1568927883775212 0.2585226839950720 8100.0000000000000000 0.2126600700847911 0.1466652367877581 0.0000000000000000
0.1557075306620031 0.2580468053052107 8200.0000000000000000 0.2118370169990394 0.1470395360094437 0.0000000000000000
0.1544832587320576 0.2576980062674327 8300.0000000000000000 0.2110041318073808 0.1473646837884080 0.0000000000000000
0.1532238481148597 0.2575332595557047 8400.0000000000000000 0.2101440410534180 0.1476595453052421 0.0000000000000000
0.1519317736225838 0.2575050010802026 8500.0000000000000000 0.2092436028737009 0.1479126013818983 0.0000000000000000
0.1506002870994580 0.2577277130808065 8600.0000000000000000 0.2082979881914088 0.1480764467767202 0.0000000000000000
0.1492234453564800 0.2584372588050305 8700.0000000000000000 0.2072709036815452 0.1482266651393470 0.0000000000000000
0.1478857657262336 0.2595949399228406 8800.0000000000000000 0.2061572279478698 0.1483015239703381 0.0000000000000000
0.1467752593923774 0.2609547196316601 8900.0000000000000000 0.2049332100754633 0.1483706113998987 0.0000000000000000
0.1458417294346113 0.2624307403104293 9000.0000000000000000 0.2036198182400110 0.1485530437398949 0.0000000000000000
0.1449861330851311 0.2640406258336435 9100.0000000000000000 0.2022359396050730 0.1488672948805460 0.0000000000000000
0.1442828606508008 0.2657560436704161 9200.0000000000000000 0.2007488622855837 0.1492864847373893 0.0000000000000000
0.1437703167173812 0.2676311115144780 9300.0000000000000000 0.1990317977695125 0.1497028603012407 0.0000000000000000
0.1437148421936764 0.2696228680541014 9400.0000000000000000 0.1969925024308792 0.1501472121572822 0.0000000000000000
0.1443699552930764 0.2719675946016703 9500.0000000000000000 0.1947055369284767 0.1508754843231157 0.0000000000000000
0.1455290545913824 0.2747586320232882 9600.0000000000000000 0.1921208297541871 0.1518601024124485 0.0000000000000000
0.1468609183094921 0.2780288308660420 9700.0000000000000000 0.1890735848839129 0.1531418111722437 0.0000000000000000
0.1484068135124338 0.2818391275788102 9800.0000000000000000 0.1853161386330897 0.1547127435051867 0.0000000000000000
0.1505819977126161 0.2868813802461913 9900.0000000000000000 0.1808007133659125 0.1567947820169272 0.0000000000000000
0.1540952354503365 0.2931278279959763 10000.0000000000000000 0.1757729364255015 0.1597630181431194 0.0000000000000000
0.1583537271371930 0.3003710110988433 10100.0000000000000000 0.1704461712555457 0.1635112902201114 0.0000000000000000
0.1604954532289562 0.3067426673594705 10200.0000000000000000 0.1642577596456874 0.1634550826751890 0.0000000000000000
0.1628704898040215 0.3127973653807096 10300.0000000000000000 0.1583756983946292 0.1672164205848062 0.0000000000000000
0.1655229758711176 0.3198070085337884 10400.0000000000000000 0.1528960134250365 0.1711856397581210 0.0000000000000000
0.1683215291232104 0.3263715436934590 10500.0000000000000000 0.1473270023917004 0.1755148727145220 0.0000000000000000
0.1708676181484447 0.3335927507639493 10600.0000000000000000 0.1420769820193917 0.1800141442774867 0.0000000000000000
0.1734119633598562 0.3408498002269378 10700.0000000000000000 0.1370921106607245 0.1848434113152515 0.0000000000000000
0.1762817263851326 0.3473979947450551 10800.0000000000000000 0.1322094550879122 0.1897949655337490 0.0000000000000000
0.1797083649007263 0.3529174407295285 10900.0000000000000000 0.1275207787464177 0.1948786449618280 0.0000000000000000
0.1833907307727280 0.3570157029098777 11000.0000000000000000 0.1233025854432611 0.1998986156379854 0.0000000000000000
0.1874861455572461 0.3597578626382912 11100.0000000000000000 0.1198186924189751 0.2041282366642224 0.0000000000000000
0.1915732918957502 0.3614590887321354 11200.0000000000000000 0.1168957877658969 0.2074428850738836 0.0000000000000000
0.1952948074629421 0.3622750383529654 11300.0000000000000000 0.1142664924853090 0.2099257970454825 0.0000000000000000
0.1989169576763077 0.3624400902215704 11400.0000000000000000 0.1119863667434695 0.2117624133841899 0.0000000000000000
0.2023683722911459 0.3623407534917420 11500.0000000000000000 0.1102286518775641 0.2131047667507673 0.0000000000000000
0.2054135904111354 0.3622114883312813 11600.0000000000000000 0.1088347049174269 0.2141953811455301 0.0000000000000000
0.2081257687181500 0.3621846563388553 11700.0000000000000000 0.1077471198186225 0.2152671503525764 0.0000000000000000
0.2105901538024008 0.3621778026181273 11800.0000000000000000 0.1069145046754982 0.2164030732302073 0.0000000000000000
0.2123898693423413 0.3618690561624452 11900.0000000000000000 0.1052002535258017 0.2162121332234229 0.0000000000000000
0.2139405476887689 0.3623897387318796 12000.0000000000000000 0.1047013925283170 0.2173078211149389 0.0000000000000000
0.2156082453127347 0.3627494554143452 12100.0000000000000000 0.1042669811779054 0.2183073956469123 0.0000000000000000
0.2172800613186703 0.3633408632605762 12200.0000000000000000 0.1038945571079424 0.2192652113516027 0.0000000000000000
0.2188322330583541 0.3638946477584484 12300.0000000000000000 0.1035578991908949 0.2201784102872552 0.0000000000000000
0.2202718013396265 0.3644149835555412 12400.0000000000000000 0.1032654795678182 0.2211022064882803 0.0000000000000000
0.2216174505184575 0.3649169588784449 12500.0000000000000000 0.1030143532968648 0.2219706213093680 0.0000000000000000
0.2228023095579520 0.3653559908067125 12600.0000000000000000 0.1027801734875192 0.2226907909859633 0.0000000000000000
0.2238904275555679 0.3657698314276794 12700.0000000000000000 0.1025674216643796 0.2234073263362728 0.0000000000000000
0.2248826363292315 0.3661475715563945 12800.0000000000000000 0.1023778302316465 0.2240704177887470 0.0000000000000000
0.2257658890297084 0.3664952048674008 12900.0000000000000000 0.1022065713662013 0.2247016899566586 0.0000000000000000
0.2265868980027188 0.3668164460080425 13000.0000000000000000 0.1020511269315793 0.2252947052029575 0.0000000000000000
0.2273460423394778 0.3671365314933245 13100.0000000000000000 0.1019216169846120 0.2259334831752161 0.0000000000000000
0.2280703879817425 0.3673529407532328 13200.0000000000000000 0.1018070086520514 0.2265371014667885 0.0000000000000000
0.2287512069567196 0.3675579514456547 13300.0000000000000000 0.1016817032607008 0.2271280173057954 0.0000000000000000
0.2293805676250179 0.3677647785742037 13400.0000000000000000 0.1015872471626411 0.2276794102851097 0.0000000000000000
0.2299869420886902 0.3679427629155848 13500.0000000000000000 0.1014850068104934 0.2281805548820934 0.0000000000000000
0.2304775379053209 0.3680862551460032 13600.0000000000000000 0.1013859685243862 0.2285802134211453 0.0000000000000000
0.2309309575753258 0.3682432840517497 13700.0000000000000000 0.1013099981029855 0.2290539623146224 0.0000000000000000
0.2313733232445777 0.3683741042980150 13800.0000000000000000 0.1012289205327416 0.2294490406716008 0.0000000000000000
0.2317797406027800 0.3684882680348932 13900.0000000000000000 0.1011510162334309 0.2298387363228031 0.0000000000000000
0.2321273692373209 0.3685678404594617 14000.0000000000000000 0.1011176712698809 0.2302843799939210 0.0000000000000000
0.2324921296340640 0.3686886258838237 14100.0000000000000000 0.1010327498466605 0.2305745801931877 0.0000000000000000
0.2327875574130364 0.3687122588480849 14200.0000000000000000 0.1009567901195561 0.2309275512378142 0.0000000000000000
0.2355977907035329 0.3713302860424356 14300.0000000000000000 0.0987856787856050 0.2282574554182664 0.0000000000000000
0.2349752978591374 0.3691569079176707 14400.0000000000000000 0.0985434133459184 0.2291914422420775 0.0000000000000000
0.2337762293755758 0.3678103569350895 14500.0000000000000000 0.0980795185573911 0.2299988748000896 0.0000000000000000
0.2316207151053801 0.3656630168269278 14600.0000000000000000 0.0970959899044357 0.2307397752468087 0.0000000000000000
0.2280429497983780 0.3625962105773065 14700.0000000000000000 0.0967853565570667 0.2314825911222300 0.0000000000000000
0.2243929062317953 0.3598702730653580 14800.0000000000000000 0.0997469717929591 0.2329815491253196 0.0000000000000000
0.2213192628380165 0.3570541353525896 14900.0000000000000000 0.1037192422992496 0.2318093703488295 0.0000000000000000
0.2177936312734232 0.3515361913072208 15000.0000000000000000 0.1065301254756057 0.2271746388889147 0.0000000000000000
0.2136992486629507 0.3421551050155356 15100.0000000000000000 0.1080359326797493 0.2212923814853456 0.0000000000000000
0.2070254111938434 0.3310393418264550 15200.0000000000000000 0.1073637217296256 0.2149985208062288 0.0000000000000000
0.1997730931910691 0.3199653313649513 15300.0000000000000000 0.1045634236619486 0.2074320876711321 0.0000000000000000
0.1929967798171170 0.3089262453799143 15400.0000000000000000 0.0999578435862032 0.1992964760783878 0.0000000000000000
0.1879211609053356 0.2980672735037138 15500.0000000000000000 0.0942468195378740 0.1907525305393123 0.0000000000000000
0.1832207774737343 0.2874856003451576 15600.0000000000000000 0.0883296115804484 0.1822103222665155 0.0000000000000000
0.1795230273256176 0.2776586931009768 15700.0000000000000000 0.0827770295192847 0.1742579194712942 0.0000000000000000
0.1765468152080915 0.2686639063698144 15800.0000000000000000 0.0778980463924796 0.1671678399411552 0.0000000000000000
0.1743018287374453 0.2607315824420477 15900.0000000000000000 0.0737768358243725 0.1610814568378515 0.0000000000000000
0.1724258639872175 0.2536746285953611 16000.0000000000000000 0.0703694632659964 0.1558713810897119 0.0000000000000000
0.1708258706033757 0.2473061280314935 16100.0000000000000000 0.0675463287885735 0.1512870990927269 0.0000000000000000
0.1694952741696735 0.2416790089469446 16200.0000000000000000 0.0652937670898201 0.1472539278939359 0.0000000000000000
0.1684777519898016 0.2367252872872436 16300.0000000000000000 0.0635203385091812 0.1436221689406870 0.0000000000000000
0.1676402591031681 0.2323461968974470 16400.0000000000000000 0.0621704538751432 0.1404394890666594 0.0000000000000000
0.1668700030548942 0.2284608361094515 16500.0000000000000000 0.0611861799508434 0.1376062513763262 0.0000000000000000
0.1660603994533658 0.2248905376946026 16600.0000000000000000 0.0604896615547334 0.1349495099918216 0.0000000000000000
0.1653871770643743 0.2215889609726172 16700.0000000000000000 0.0600624146551580 0.1325477009574857 0.0000000000000000
0.1646442358120474 0.2185572588567593 16800.0000000000000000 0.0598700533159050 0.1303111638483637 0.0000000000000000
0.1639241891253389 0.2156822901438198 16900.0000000000000000 0.0598298004028442 0.1282738254977547 0.0000000000000000
0.1631691460962716 0.2129646336485919 17000.0000000000000000 0.0598970260566590 0.1262728546202012 0.0000000000000000
0.1624316562233486 0.2104409395216091 17100.0000000000000000 0.0600039669403779 0.1243365341944273 0.0000000000000000
0.1619096769916427 0.2082361646585457 17200.0000000000000000 0.0601531832625476 0.1222341661764090 0.0000000000000000
0.1610080066653156 0.2057341542396519 17300.0000000000000000 0.0603960342423508 0.1204750359597599 0.0000000000000000
0.1599027117321059 0.2032865774287776 17400.0000000000000000 0.0605656351915792 0.1187477977438786 0.0000000000000000
0.1589145388924174 0.2010499844707822 17500.0000000000000000 0.0607235687450786 0.1170319397790037 0.0000000000000000
0.1579097362079547 0.1988966273895444 17600.0000000000000000 0.0608746199522156 0.1153958067658112 0.0000000000000000
0.1578487095772590 0.1982319122423683 17700.0000000000000000 0.0607974320395013 0.1134132275490130 0.0000000000000000
0.1591266222962486 0.1985294366947568 17800.0000000000000000 0.0612938956782123 0.1119235500592910 0.0000000000000000
0.1576472633103990 0.1955167648934628 17900.0000000000000000 0.0616233211625811 0.1105793357481274 0.0000000000000000
0.1564711342522154 0.1933446258822657 18000.0000000000000000 0.0618064286724309 0.1093070790118916 0.0000000000000000
0.1554598478929304 0.1915492060357415 18100.0000000000000000 0.0619438902600225 0.1081588491726457 0.0000000000000000
0.1545495794142291 0.1899857079445229 18200.0000000000000000 0.0620926912725535 0.1071127720366268 0.0000000000000000
0.1536599881586774 0.1885635177279118 18300.0000000000000000 0.0622461463274657 0.1061098146298399 0.0000000000000000
0.1528398202614091 0.1873045567301322 18400.0000000000000000 0.0623893378930832 0.1051838011144527 0.0000000000000000
0.1520985810696286 0.1861603849898329 18500.0000000000000000 0.0625631527678008 0.1043342285890419 0.0000000000000000
0.1528953401408898 0.1863516623155556 18600.0000000000000000 0.0624763986988027 0.1034626011506043 0.0000000000000000
0.1518084111970949 0.1847353630847323 18700.0000000000000000 0.0627539111896683 0.1027777345932806 0.0000000000000000
0.1509109509758831 0.1835417283122719 18800.0000000000000000 0.0629120472128008 0.1020695258648619 0.0000000000000000
0.1501221393522864 0.1825306064122420 18900.0000000000000000 0.0630355197036805 0.1014167332832071 0.0000000000000000
0.1494699488948030 0.1816564883767550 19000.0000000000000000 0.0631777121353889 0.1007682339899454 0.0000000000000000
0.1487817752215675 0.1807632690760957 19100.0000000000000000 0.0632752082852916 0.1001483432509153 0.0000000000000000
0.1481156008246490 0.1799660673301166 19200.0000000000000000 0.0633643985332167 0.0995696342030429 0.0000000000000000
0.1475151187162550 0.1792101401838952 19300.0000000000000000 0.0634600443485344 0.0990216401850672 0.0000000000000000
0.1470625118492601 0.1786528252593715 19400.0000000000000000 0.0635742018512585 0.0984584243368416 0.0000000000000000
0.1464681990091184 0.1779018788907832 19500.0000000000000000 0.0636432417395364 0.0979707620742363 0.0000000000000000
0.1462010346966397 0.1775630195214871 19600.0000000000000000 0.0637131006925265 0.0974046824353227 0.0000000000000000
0.1457594803397084 0.1768708324097389 19700.0000000000000000 0.0637767821960706 0.0969672578937146 0.0000000000000000
0.1452338984564089 0.1761633425932336 19800.0000000000000000 0.0638015084672040 0.0965316087673350 0.0000000000000000
0.1448039726776219 0.1756250684898450 19900.0000000000000000 0.0638475819506846 0.0961068651152273 0.0000000000000000
0.1444940039044587 0.1751927498154008 20000.0000000000000000 0.0639172782897455 0.0955608870738294 0.0000000000000000
0.1440178589812939 0.1745310625458988 20100.0000000000000000 0.0639473776242514 0.0951420685234113 0.0000000000000000
0.1436949734211785 0.1740782192165176 20200.0000000000000000 0.0640055786965161 0.0947333416185036 0.0000000000000000
0.1435369122970091 0.1737336550785593 20300.0000000000000000 0.0640313339877048 0.0942748065239966 0.0000000000000000
0.1430330912308367 0.1730783148201293 20400.0000000000000000 0.0640838151322830 0.0939865452385299 0.0000000000000000
0.1427527201630860 0.1725515912512380 20500.0000000000000000 0.0641249427583220 0.0935974877967130 0.0000000000000000
0.1425158173360643 0.1719646948206056 20600.0000000000000000 0.0642091263224123 0.0930358734299324 0.0000000000000000
0.1420604895627696 0.1713855122343874 20700.0000000000000000 0.0642382047883771 0.0925865912027597 0.0000000000000000
0.1417297655120889 0.1708788949181070 20800.0000000000000000 0.0642428173007978 0.0921431872033139 0.0000000000000000
0.1414928352412612 0.1704801012143616 20900.0000000000000000 0.0642500073749294 0.0917109160685767 0.0000000000000000
0.1409842568047814 0.1699090956857572 21000.0000000000000000 0.0642831866564509 0.0914211755300436 0.0000000000000000
0.1408900629736975 0.1697264510856040 21100.0000000000000000 0.0642900318802070 0.0910127625842878 0.0000000000000000
0.1404286190611951 0.1691330770463904 21200.0000000000000000 0.0642717577238099 0.0907537158935735 0.0000000000000000
0.1401913114296449 0.1688391154753838 21300.0000000000000000 0.0642715165888809 0.0904627039487585 0.0000000000000000
0.1398806071398123 0.1684353156995514 21400.0000000000000000 0.0642516652807530 0.0902092295317474 0.0000000000000000
0.1397489972476128 0.1681869116231867 21500.0000000000000000 0.0642287107374646 0.0899131313946803 0.0000000000000000
0.1394182306348059 0.1678159829785533 21600.0000000000000000 0.0642121040843025 0.0896913201366929 0.0000000000000000
0.1392948715249350 0.1675738956075722 21700.0000000000000000 0.0642048046167601 0.0894447288187527 0.0000000000000000
0.1390009206720086 0.1672777691038543 21800.0000000000000000 0.0641956840480912 0.0892612466689716 0.0000000000000000
0.1388148028454310 0.1670402075850961 21900.0000000000000000 0.0641982822716198 0.0890512874835414 0.0000000000000000
0.1386428701252736 0.1668448514333915 22000.0000000000000000 0.0641951156017258 0.0888915646638240 0.0000000000000000
0.1385005409235389 0.1667054862488986 22100.0000000000000000 0.0641856957291595 0.0886805490717909 0.0000000000000000
0.1383213927141136 0.1664145815891467 22200.0000000000000000 0.0641785667085015 0.0885426578905271 0.0000000000000000
0.1381873661912215 0.1662655769372162 22300.0000000000000000 0.0641762472837631 0.0883697088218328 0.0000000000000000
0.1380436205858138 0.1661036672722517 22400.0000000000000000 0.0641676782589843 0.0882036528786294 0.0000000000000000
0.1378969675577588 0.1659293869886228 22500.0000000000000000 0.0641777905197064 0.0880466090902977 0.0000000000000000
0.1377982422154770 0.1657708032689549 22600.0000000000000000 0.0641729431954878 0.0879260135696568 0.0000000000000000
0.1377483003222409 0.1656216979778845 22700.0000000000000000 0.0641743688142146 0.0877892100856459 0.0000000000000000
0.1376116484259293 0.1654798677337515 22800.0000000000000000 0.0641788796285368 0.0876654498504603 0.0000000000000000
0.1374958220050918 0.1653013747867473 22900.0000000000000000 0.0641814785078822 0.0875346762278802 0.0000000000000000
0.1374465994440997 0.1651963206308075 23000.0000000000000000 0.0641774167575296 0.0873869883444455 0.0000000000000000
0.1373732782797089 0.1650742314637036 23100.0000000000000000 0.0641905377419470 0.0873221628279379 0.0000000000000000
0.1373096246247369 0.1649524866125625 23200.0000000000000000 0.0641831889040657 0.0871978435131749 0.0000000000000000
0.1372218349390892 0.1648217977028333 23300.0000000000000000 0.0641941029074667 0.0870954241380810 0.0000000000000000
0.1372330039159652 0.1647359854961499 23400.0000000000000000 0.0641882559064473 0.0869716050226977 0.0000000000000000
0.1370883243659568 0.1645977109622080 23500.0000000000000000 0.0641904064081175 0.0868918996394007 0.0000000000000000
0.1370388251916494 0.1644945161176700 23600.0000000000000000 0.0641878780305496 0.0867948699330790 0.0000000000000000
0.1369925658558278 0.1643838036440614 23700.0000000000000000 0.0641870745689215 0.0867051433692495 0.0000000000000000
0.1369712568983673 0.1642805358887249 23800.0000000000000000 0.0641732014018921 0.0866101490867678 0.0000000000000000
0.1368943610151384 0.1642108790404665 23900.0000000000000000 0.0642004300461366 0.0865656872728967 0.0000000000000000
0.1368853277965355 0.1641061752478455 24000.0000000000000000 0.0642160872059011 0.0864944136928859 0.0000000000000000
0.1368968432572138 0.1640770838067253 24100.0000000000000000 0.0641980774205709 0.0863987844357417 0.0000000000000000
0.1368131477283002 0.1639492936155225 24200.0000000000000000 0.0642262927563531 0.0863541764604443 0.0000000000000000
0.1368369462452967 0.1639233898162442 24300.0000000000000000 0.0642331196235576 0.0862719237848136 0.0000000000000000
0.1368262637868250 0.1638408808904739 24400.0000000000000000 0.0642404307075034 0.0861759463819739 0.0000000000000000
0.1368121452087440 0.1637712978438010 24500.0000000000000000 0.0642455166062894 0.0860787922459424 0.0000000000000000
0.1368632840622216 0.1637171911396468 24600.0000000000000000 0.0642322265701939 0.0859406527179130 0.0000000000000000
0.1367678135792134 0.1636219234280090 24700.0000000000000000 0.0642457983533749 0.0858567063876540 0.0000000000000000
0.1367506116732960 0.1635223313390087 24800.0000000000000000 0.0642608936502277 0.0857383157005859 0.0000000000000000
0.1366887836360664 0.1634012467750492 24900.0000000000000000 0.0642730134266442 0.0856286715672702 0.0000000000000000
0.1366722547030268 0.1633084043947495 25000.0000000000000000 0.0642954028870609 0.0855319080886675 0.0000000000000000
0.1379840406820315 0.1641732637421395 25100.0000000000000000 0.0639899276113608 0.0852561726701506 0.0000000000000000
0.1375859689300210 0.1637140571279214 25200.0000000000000000 0.0642100866857110 0.0853268473978284 0.0000000000000000
0.1373697008204202 0.1635103047897826 25300.0000000000000000 0.0642890475981507 0.0852017485103012 0.0000000000000000
0.1371817380284005 0.1634109148098179 25400.0000000000000000 0.0643392589073621 0.0850951451817314 0.0000000000000000
0.1370357414058922 0.1633078216533090 25500.0000000000000000 0.0643724958624216 0.0849976504056029 0.0000000000000000
0.1368972569877600 0.1632234470192576 25600.0000000000000000 0.0643986372847020 0.0849139607550568 0.0000000000000000
0.1367655358928798 0.1631471572662750 25700.0000000000000000 0.0644101228730311 0.0848304189544290 0.0000000000000000
0.1366517784037447 0.1630782093191691 25800.0000000000000000 0.0644232758464478 0.0847509488897595 0.0000000000000000
0.1365440192712866 0.1630212871595547 25900.0000000000000000 0.0644368916529190 0.0846781123961168 0.0000000000000000
0.1364541612582886 0.1629686575817584 26000.0000000000000000 0.0644503666769862 0.0846095250133401 0.0000000000000000
0.1363771802177638 0.1629239082744409 26100.0000000000000000 0.0644625233116505 0.0845484201946205 0.0000000000000000
0.1362898881953774 0.1628769362377295 26200.0000000000000000 0.0644714001950992 0.0844979905490877 0.0000000000000000
0.1362265617680576 0.1628457811261967 26300.0000000000000000 0.0644821320140459 0.0844491817811296 0.0000000000000000
0.1361724060766557 0.1628214053889495 26400.0000000000000000 0.0644934956965328 0.0844032695276669 0.0000000000000000
0.1361179459860028 0.1627903320860923 26500.0000000000000000 0.0645067446304720 0.0843787158427645 0.0000000000000000
0.1360768661513475 0.1627725947173841 26600.0000000000000000 0.0645216506475056 0.0843453606191733 0.0000000000000000
0.1360436248962669 0.1627601075955367 26700.0000000000000000 0.0645351930087216 0.0843102868278486 0.0000000000000000
0.1359925338524485 0.1627391724267209 26800.0000000000000000 0.0645479671455706 0.0842889769451415 0.0000000000000000
0.1359650080948007 0.1627320345771334 26900.0000000000000000 0.0645594942107446 0.0842543360486198 0.0000000000000000
0.1359719053983297 0.1627294884647964 27000.0000000000000000 0.0645627546590468 0.0842034927434794 0.0000000000000000
0.1359185312449778 0.1627077920959163 27100.0000000000000000 0.0645676714885468 0.0841846727123576 0.0000000000000000
0.1358756351215898 0.1627029570183021 27200.0000000000000000 0.0645828312288489 0.0841744278852752 0.0000000000000000
0.1358415874720019 0.1626738497827939 27300.0000000000000000 0.0645850814184011 0.0841280463314769 0.0000000000000000
0.1358269954010815 0.1626776809815875 27400.0000000000000000 0.0646005714896751 0.0841041685606956 0.0000000000000000
0.1358084895057767 0.1626707897883753 27500.0000000000000000 0.0646130196274998 0.0840775924738806 0.0000000000000000
0.1357988914720610 0.1626718140863125 27600.0000000000000000 0.0646245355928911 0.0840582991431200 0.0000000000000000
0.1358179973830852 0.1626837373640539 27700.0000000000000000 0.0646289810655565 0.0840174868374368 0.0000000000000000
0.1357633031584800 0.1626769254415266 27800.0000000000000000 0.0646475483499862 0.0840194577198565 0.0000000000000000
0.1357526069220361 0.1626757712008906 27900.0000000000000000 0.0646602725651563 0.0839978267432625 0.0000000000000000
0.1357495973559084 0.1626770656187260 28000.0000000000000000 0.0646710214805700 0.0839783415142799 0.0000000000000000
0.1357743151334685 0.1626838341412590 28100.0000000000000000 0.0646765976258252 0.0839449390577370 0.0000000000000000
0.1357286935749585 0.1626842494203951 28200.0000000000000000 0.0646965562011912 0.0839439477014068 0.0000000000000000
0.1357254251751570 0.1626827462401342 28300.0000000000000000 0.0647096002855019 0.0839213666799745 0.0000000000000000
0.1357522139238221 0.1627158282647613 28400.0000000000000000 0.0647129446626237 0.0838689148116005 0.0000000000000000
0.1356966081676132 0.1626811437622335 28500.0000000000000000 0.0647326243559532 0.0838889502718419 0.0000000000000000
0.1356669232934048 0.1626395087106868 28600.0000000000000000 0.0647421567012164 0.0838375544968190 0.0000000000000000
0.1356938474809994 0.1626567466126944 28700.0000000000000000 0.0647447624168196 0.0838010835479769 0.0000000000000000
0.1356522565832784 0.1626368050532808 28800.0000000000000000 0.0647618314885657 0.0838053574963726 0.0000000000000000
0.1356444873590595 0.1626338054821693 28900.0000000000000000 0.0647707966482027 0.0837818444484858 0.0000000000000000
0.1356400457825269 0.1626300499194258 29000.0000000000000000 0.0647798077891862 0.0837584350181243 0.0000000000000000
0.1356316032660611 0.1626212765479504 29100.0000000000000000 0.0647872769825223 0.0837197869830760 0.0000000000000000
0.1356133335387321 0.1625998064022831 29200.0000000000000000 0.0647975687561177 0.0837076280795577 0.0000000000000000
0.1356084961106311 0.1625801100524074 29300.0000000000000000 0.0648066449268083 0.0836770617205020 0.0000000000000000
0.1355760971729970 0.1625306099601388 29400.0000000000000000 0.0648196130169497 0.0836247487173112 0.0000000000000000
0.1355800971691459 0.1625265001438684 29500.0000000000000000 0.0648292096846494 0.0835830627869889 0.0000000000000000
0.1355546275421370 0.1625116999061462 29600.0000000000000000 0.0648378724402036 0.0835706210619969 0.0000000000000000
0.1355458969574993 0.1624985031367811 29700.0000000000000000 0.0648464270826271 0.0835428969553431 0.0000000000000000
0.1355409883455466 0.1624929536754556 29800.0000000000000000 0.0648531421651725 0.0835015984206120 0.0000000000000000
0.1355575743768812 0.1624862184533726 29900.0000000000000000 0.0648543191133250 0.0834752262307998 0.0000000000000000
0.1355178144503824 0.1624698001712253 30000.0000000000000000 0.0648688871246696 0.0834656289291829 0.0000000000000000
0.1355120778839061 0.1624570697224002 30100.0000000000000000 0.0648759732460363 0.0834392709899571 0.0000000000000000
0.1355330103266458 0.1624690473903814 30200.0000000000000000 0.0648760061825037 0.0833976477621424 0.0000000000000000
0.1355046751138006 0.1624397383969689 30300.0000000000000000 0.0648866560882817 0.0834031473412901 0.0000000000000000
0.1355009110764362 0.1624299146919940 30400.0000000000000000 0.0648946578678666 0.0833778902671492 0.0000000000000000
0.1355229434724329 0.1624380193562106 30500.0000000000000000 0.0648949604964358 0.0833465246811058 0.0000000000000000
0.1354964783998418 0.1624143368949628 30600.0000000000000000 0.0649051145677982 0.0833355798778054 0.0000000000000000
0.1355015218269670 0.1624131702014680 30700.0000000000000000 0.0649132632582061 0.0833129102416144 0.0000000000000000
0.1354955909363733 0.1624076198617101 30800.0000000000000000 0.0649194576776958 0.0833018585091490 0.0000000000000000
0.1354985368836571 0.1623835149304995 30900.0000000000000000 0.0649285439829589 0.0832158406113886 0.0000000000000000
0.1354877185911649 0.1623688544695882 31000.0000000000000000 0.0649031202329151 0.0832075117278863 0.0000000000000000
0.1354692174941097 0.1623709504580962 31100.0000000000000000 0.0649032974764547 0.0831878359945375 0.0000000000000000
0.1354689438724965 0.1623910824242137 31200.0000000000000000 0.0649027201731058 0.0831600415871787 0.0000000000000000
0.1354482264828828 0.1623823356997035 31300.0000000000000000 0.0649085859297754 0.0831500025775120 0.0000000000000000
0.1354575367054894 0.1624044126785867 31400.0000000000000000 0.0649098185301695 0.0831289087905475 0.0000000000000000
0.1354415143120199 0.1623993227351582 31500.0000000000000000 0.0649164125550040 0.0831228783305784 0.0000000000000000
0.1354407847992025 0.1624065064506862 31600.0000000000000000 0.0649227602302037 0.0831097071411435 0.0000000000000000
0.1354329876303071 0.1624096241288035 31700.0000000000000000 0.0649254655651321 0.0830988939421147 0.0000000000000000
0.1354313413923008 0.1624120139029506 31800.0000000000000000 0.0649300863644943 0.0830811729742255 0.0000000000000000
0.1354371101411876 0.1624280114830383 31900.0000000000000000 0.0649350141369117 0.0830611259846480 0.0000000000000000
0.1354216689468642 0.1624078650108300 32000.0000000000000000 0.0649400886929948 0.0830459151549182 0.0000000000000000
0.1354203074358293 0.1624094236352816 32100.0000000000000000 0.0649463371920194 0.0830277761315246 0.0000000000000000
0.1354112942429813 0.1624040113647534 32200.0000000000000000 0.0649536912110502 0.0830156345130883 0.0000000000000000
0.1354053499893634 0.1624017107084365 32300.0000000000000000 0.0649600621878746 0.0829989818858525 0.0000000000000000
0.1353737038106572 0.1623644691236643 32400.0000000000000000 0.0649627786654926 0.0829641048198385 0.0000000000000000
0.1353692592506412 0.1623636466960471 32500.0000000000000000 0.0649673690046956 0.0829475480572142 0.0000000000000000
0.1353688988383413 0.1623673763654368 32600.0000000000000000 0.0649726850665361 0.0829279995094529 0.0000000000000000
0.1353797924504744 0.1623732361401985 32700.0000000000000000 0.0649726445135115 0.0829109871636984 0.0000000000000000
0.1353574801410975 0.1623646058064870 32800.0000000000000000 0.0649804462894343 0.0829081807309198 0.0000000000000000
0.1353558553286634 0.1623640510245082 32900.0000000000000000 0.0649844593577447 0.0828949930554234 0.0000000000000000
0.1353497281661197 0.1623597707784706 33000.0000000000000000 0.0649888310506190 0.0828833948150096 0.0000000000000000
0.1353636615522868 0.1623604518823477 33100.0000000000000000 0.0649905327201553 0.0828612826619335 0.0000000000000000
0.1353281079817048 0.1623326074702304 33200.0000000000000000 0.0650009990155744 0.0828719301593874 0.0000000000000000
0.1353224307362057 0.1623233653514039 33300.0000000000000000 0.0650056743016469 0.0828628743755035 0.0000000000000000
0.1353329967397562 0.1623244310574977 33400.0000000000000000 0.0650071028459150 0.0828502936980678 0.0000000000000000
0.1353071115271075 0.1623087583726284 33500.0000000000000000 0.0650180267700692 0.0828464241267955 0.0000000000000000
0.1352951705332168 0.1622895277880019 33600.0000000000000000 0.0650226996226792 0.0828461425843359 0.0000000000000000
0.1352890077555015 0.1622789272962297 33700.0000000000000000 0.0650278597065375 0.0828343159070710 0.0000000000000000
0.1352863709810996 0.1622759778819144 33800.0000000000000000 0.0650328950535111 0.0828243640686900 0.0000000000000000
0.1352795870858979 0.1622646933976408 33900.0000000000000000 0.0650405113134409 0.0828217785812622 0.0000000000000000
0.1352798308117388 0.1622604458757394 34000.0000000000000000 0.0650480038892975 0.0828121876045254 0.0000000000000000
0.1352777791326100 0.1622556065670463 34100.0000000000000000 0.0650549942169819 0.0828012218188100 0.0000000000000000
0.1352981638234245 0.1622573008842116 34200.0000000000000000 0.0650582072372113 0.0827880515309126 0.0000000000000000
0.1352766414955306 0.1622521078094921 34300.0000000000000000 0.0650710337396530 0.0827886204506231 0.0000000000000000
0.1352781173634202 0.1622539098847022 34400.0000000000000000 0.0650780124146888 0.0827772808745616 0.0000000000000000
0.1352815042898622 0.1622575138859567 34500.0000000000000000 0.0650846879981934 0.0827605564883350 0.0000000000000000
0.1352991759275636 0.1622535018717553 34600.0000000000000000 0.0650860521965853 0.0827499206146160 0.0000000000000000
0.1352762538008760 0.1622446620085219 34700.0000000000000000 0.0650976648163093 0.0827457946262298 0.0000000000000000
0.1352746923076724 0.1622415700024913 34800.0000000000000000 0.0651041446870329 0.0827328392774381 0.0000000000000000
0.1352770847208721 0.1622469495686508 34900.0000000000000000 0.0651102554939765 0.0827234120334716 0.0000000000000000
0.1352954564713169 0.1622578946039072 35000.0000000000000000 0.0651125320258627 0.0826998685187201 0.0000000000000000
0.1352756746307552 0.1622479845203744 35100.0000000000000000 0.0651232379680478 0.0827016037130087 0.0000000000000000
0.1352738800884931 0.1622440754212045 35200.0000000000000000 0.0651289451405209 0.0826851185720099 0.0000000000000000
0.1352718843095947 0.1622418938386248 35300.0000000000000000 0.0651343182608206 0.0826704296079217 0.0000000000000000
0.1352870992697696 0.1622475240819911 35400.0000000000000000 0.0651350436765265 0.0826517962880122 0.0000000000000000
0.1352677702809564 0.1622387379391024 35500.0000000000000000 0.0651435941199517 0.0826474310715378 0.0000000000000000
0.1352694952429278 0.1622429332905552 35600.0000000000000000 0.0651474053005220 0.0826340405638382 0.0000000000000000
0.1352643048446312 0.1622325516348578 35700.0000000000000000 0.0651515987386894 0.0826249843661639 0.0000000000000000
0.1352577568672461 0.1622307447591203 35800.0000000000000000 0.0651558996519207 0.0826080290769581 0.0000000000000000
0.1352525045776312 0.1622327039096312 35900.0000000000000000 0.0651591092708117 0.0825867263739157 0.0000000000000000
0.1352390469190696 0.1622233201307199 36000.0000000000000000 0.0651618646899055 0.0825768798228875 0.0000000000000000
0.1352342732975496 0.1622238078830840 36100.0000000000000000 0.0651640058808860 0.0825613422268686 0.0000000000000000
0.1352344441457626 0.1622262997099907 36200.0000000000000000 0.0651650313506632 0.0825421124409134 0.0000000000000000
0.1352276154100164 0.1622195783982824 36300.0000000000000000 0.0651687142597802 0.0825337720023009 0.0000000000000000
0.1352270111698714 0.1622216292380667 36400.0000000000000000 0.0651718144395115 0.0825168578682550 0.0000000000000000
0.1352336079426674 0.1622248666349155 36500.0000000000000000 0.0651720967254888 0.0824955937999268 0.0000000000000000
0.1352211623778845 0.1622190620373605 36600.0000000000000000 0.0651757031978664 0.0824846083922714 0.0000000000000000
0.1352197695238556 0.1622221237806021 36700.0000000000000000 0.0651771939225177 0.0824666465366267 0.0000000000000000
0.1352226479608446 0.1622263910803797 36800.0000000000000000 0.0651773325689126 0.0824474914362791 0.0000000000000000
0.1352070690573110 0.1622211100246927 36900.0000000000000000 0.0651801976326281 0.0824372940584918 0.0000000000000000
0.1352005400834660 0.1622217698996474 37000.0000000000000000 0.0651809496174720 0.0824208889173009 0.0000000000000000
0.1352054365210563 0.1622266926401728 37100.0000000000000000 0.0651797518551778 0.0824000966773454 0.0000000000000000
0.1351861102454322 0.1622199467466113 37200.0000000000000000 0.0651823155663944 0.0823932629559497 0.0000000000000000
0.1351772165644758 0.1622201741200240 37300.0000000000000000 0.0651827799787743 0.0823793987933512 0.0000000000000000
0.1351726251754673 0.1622215324062530 37400.0000000000000000 0.0651834123148959 0.0823641685560022 0.0000000000000000
0.1351728775808852 0.1622236789151243 37500.0000000000000000 0.0651827850822893 0.0823480565956264 0.0000000000000000
0.1351560219014202 0.1622176517086638 37600.0000000000000000 0.0651854273220468 0.0823420420086221 0.0000000000000000
0.1351500831345044 0.1622180735916637 37700.0000000000000000 0.0651859743165437 0.0823282185088689 0.0000000000000000
0.1351494304106542 0.1622207120398309 37800.0000000000000000 0.0651856405354940 0.0823115295603356 0.0000000000000000
0.1351402748362930 0.1622180495836689 37900.0000000000000000 0.0651873873162944 0.0823047145559006 0.0000000000000000
0.1351254923946165 0.1622270190526370 38000.0000000000000000 0.0651916903251751 0.0822915643844763 0.0000000000000000
0.1351243837757144 0.1622301039090929 38100.0000000000000000 0.0651888206990348 0.0822707846348782 0.0000000000000000
0.1351100162042443 0.1622262883662671 38200.0000000000000000 0.0651912987865400 0.0822596371202966 0.0000000000000000
0.1350967405389883 0.1622188979447357 38300.0000000000000000 0.0651921073002936 0.0822461092215201 0.0000000000000000
0.1351042942955799 0.1622281025249233 38400.0000000000000000 0.0651930171608730 0.0822238057999111 0.0000000000000000
0.1350834785062071 0.1622176838971877 38500.0000000000000000 0.0651957734417857 0.0822206343654126 0.0000000000000000
0.1350828615541238 0.1622283935230662 38600.0000000000000000 0.0651985247390535 0.0822040259673426 0.0000000000000000
0.1350821098006635 0.1622262053271025 38700.0000000000000000 0.0652014629475822 0.0821923645654757 0.0000000000000000
0.1350620571211419 0.1622321527434684 38800.0000000000000000 0.0652064829924616 0.0821942268956438 0.0000000000000000
0.1350501782973901 0.1622367857548571 38900.0000000000000000 0.0652069794436387 0.0821898190578835 0.0000000000000000
0.1350473013637123 0.1622438257843453 39000.0000000000000000 0.0652079761329707 0.0821776040396989 0.0000000000000000
0.1350448626800587 0.1622466269076258 39100.0000000000000000 0.0652096966171243 0.0821664883512970 0.0000000000000000
0.1350517333693007 0.1622613423628677 39200.0000000000000000 0.0652125724012975 0.0821553024944890 0.0000000000000000
0.1350418906858264 0.1622556550578413 39300.0000000000000000 0.0652162253471025 0.0821541714340667 0.0000000000000000
0.1350471232743636 0.1622610667654723 39400.0000000000000000 0.0652184107239245 0.0821440678254652 0.0000000000000000
0.1350492576508894 0.1622625460772252 39500.0000000000000000 0.0652210854050105 0.0821371954171152 0.0000000000000000
0.1350426473896909 0.1622642085556855 39600.0000000000000000 0.0652259065843411 0.0821336936005303 0.0000000000000000
0.1350465445051890 0.1622704010925239 39700.0000000000000000 0.0652291583632015 0.0821266094458494 0.0000000000000000
0.1350468769504984 0.1622729520610398 39800.0000000000000000 0.0652316372641050 0.0821202584101051 0.0000000000000000
0.1350487106353447 0.1622760813229992 39900.0000000000000000 0.0652338339571557 0.0821154033133496 0.0000000000000000
0.1350489053295278 0.1622794005557819 40000.0000000000000000 0.0652366290669470 0.0821091516568692 0.0000000000000000
0.1350553589109101 0.1622832534694406 40100.0000000000000000 0.0652382040665203 0.0821030662381916 0.0000000000000000
0.1350573527120772 0.1622940034298098 40200.0000000000000000 0.0652432792109636 0.0820945085534818 0.0000000000000000
0.1350564744016655 0.1622951946572997 40300.0000000000000000 0.0652452858033090 0.0820929200401748 0.0000000000000000
0.1350510215149569 0.1622889788292046 40400.0000000000000000 0.0652473738739119 0.0820920383461259 0.0000000000000000
0.1350565997081760 0.1623009935299202 40500.0000000000000000 0.0652516719460404 0.0820807323817233 0.0000000000000000
0.1350557175290223 0.1622922431760383 40600.0000000000000000 0.0652515727415410 0.0820804788808300 0.0000000000000000
0.1350522202643237 0.1622947551723912 40700.0000000000000000 0.0652553687005487 0.0820753594776696 0.0000000000000000
0.1350619558153522 0.1623030908196111 40800.0000000000000000 0.0652566304617507 0.0820643060979658 0.0000000000000000
0.1350550203021455 0.1622954503079886 40900.0000000000000000 0.0652591623259003 0.0820639499164074 0.0000000000000000
0.1350532757090962 0.1622932270715395 41000.0000000000000000 0.0652600653925810 0.0820612524361379 0.0000000000000000
0.1350495405088328 0.1622934118092211 41100.0000000000000000 0.0652623696406828 0.0820563339887184 0.0000000000000000
0.1350491088768572 0.1622940498296763 41200.0000000000000000 0.0652639351544626 0.0820508430842788 0.0000000000000000
0.1350527743503820 0.1622927864299777 41300.0000000000000000 0.0652641302354957 0.0820457940429674 0.0000000000000000
0.1350506041065219 0.1622934821991561 41400.0000000000000000 0.0652662391315850 0.0820413735091075 0.0000000000000000
0.1350454132831789 0.1622921463596525 41500.0000000000000000 0.0652688554536217 0.0820389506122344 0.0000000000000000
0.1350452721976093 0.1622925302628292 41600.0000000000000000 0.0652696861465438 0.0820336530737808 0.0000000000000000
0.1350502151657351 0.1622918432092396 41700.0000000000000000 0.0652700830451104 0.0820271115691441 0.0000000000000000
0.1350491623906055 0.1622909728309944 41800.0000000000000000 0.0652721264195174 0.0820231165382905 0.0000000000000000
0.1350440666239982 0.1622914851258072 41900.0000000000000000 0.0652756582620149 0.0820209018025119 0.0000000000000000
0.1350444245369128 0.1622924257248891 42000.0000000000000000 0.0652764400588090 0.0820159440758927 0.0000000000000000
0.1350472868743794 0.1622932661452623 42100.0000000000000000 0.0652774779021086 0.0820096774902928 0.0000000000000000
0.1350456261239218 0.1622945266035332 42200.0000000000000000 0.0652807710173800 0.0820052548470862 0.0000000000000000
0.1350463137949112 0.1622945335126836 42300.0000000000000000 0.0652814500458991 0.0820025971795547 0.0000000000000000
0.1350426274284231 0.1622959547223392 42400.0000000000000000 0.0652841527860388 0.0819985575990273 0.0000000000000000
0.1350431560524756 0.1622966051698207 42500.0000000000000000 0.0652847722536026 0.0819938543580885 0.0000000000000000
0.1350467563355982 0.1622951973914709 42600.0000000000000000 0.0652859046334287 0.0819894399225838 0.0000000000000000
0.1350460787378312 0.1622953525080631 42700.0000000000000000 0.0652884139895671 0.0819867842166059 0.0000000000000000
0.1350468018964867 0.1622959045864102 42800.0000000000000000 0.0652908011943051 0.0819826337114610 0.0000000000000000
0.1350466548302703 0.1622952960008480 42900.0000000000000000 0.0652920389219317 0.0819808332785871 0.0000000000000000
0.1350518201120474 0.1622946863965838 43000.0000000000000000 0.0652926434861135 0.0819750389267439 0.0000000000000000
0.1350520210294432 0.1622942244400813 43100.0000000000000000 0.0652944023336780 0.0819738347633307 0.0000000000000000
0.1350499918475001 0.1622960972120946 43200.0000000000000000 0.0652968207016363 0.0819707342899331 0.0000000000000000
0.1350512125513660 0.1622964677615713 43300.0000000000000000 0.0652981243010288 0.0819668790263618 0.0000000000000000
0.1350526126551155 0.1622965285386251 43400.0000000000000000 0.0652988128209506 0.0819638294347688 0.0000000000000000
0.1350540372041923 0.1622965537467659 43500.0000000000000000 0.0652997362435234 0.0819608152891528 0.0000000000000000
0.1350557382671952 0.1622964924281243 43600.0000000000000000 0.0653006402623886 0.0819578662446614 0.0000000000000000
0.1350574127669936 0.1622965260810616 43700.0000000000000000 0.0653014956879260 0.0819552667174383 0.0000000000000000
0.1350579094132273 0.1622966191189220 43800.0000000000000000 0.0653021103004654 0.0819528649379310 0.0000000000000000
0.1350572543285252 0.1622970998186278 43900.0000000000000000 0.0653034279937430 0.0819507374964766 0.0000000000000000
0.1350570044260931 0.1622980139397873 44000.0000000000000000 0.0653052243571291 0.0819481867724986 0.0000000000000000
0.1350560887738116 0.1622985719522961 44100.0000000000000000 0.0653064464883095 0.0819459172074936 0.0000000000000000
0.1350605125842949 0.1623022344280228 44200.0000000000000000 0.0653046304322844 0.0819428263750360 0.0000000000000000
0.1350903399555439 0.1623075521396419 44300.0000000000000000 0.0653193299161329 0.0819462131998976 0.0000000000000000
0.1350937719618087 0.1623046403511243 44400.0000000000000000 0.0653255044422993 0.0819443871041629 0.0000000000000000
0.1350963009696057 0.1623029901985085 44500.0000000000000000 0.0653299466003245 0.0819413387551885 0.0000000000000000
0.1350988758074523 0.1623021972290190 44600.0000000000000000 0.0653332302738494 0.0819381193236429 0.0000000000000000
0.1351014874310732 0.1623017401677096 44700.0000000000000000 0.0653357822992655 0.0819348961375118 0.0000000000000000
0.1351038486561827 0.1623015355997401 44800.0000000000000000 0.0653377621522885 0.0819318237938623 0.0000000000000000
0.1351060315451624 0.1623012622103587 44900.0000000000000000 0.0653392947572802 0.0819288303685284 0.0000000000000000
0.1351082204919302 0.1623011481580248 45000.0000000000000000 0.0653404276935451 0.0819261698517435 0.0000000000000000
0.1351108828240403 0.1623006701881764 45100.0000000000000000 0.0653423537839040 0.0819220665000245 0.0000000000000000
0.1351098804852374 0.1623003795629435 45200.0000000000000000 0.0653437578862767 0.0819185269805024 0.0000000000000000
0.1351107619966527 0.1623013463967318 45300.0000000000000000 0.0653447935389044 0.0819167754532597 0.0000000000000000
0.1351124442611259 0.1623024816447081 45400.0000000000000000 0.0653458102072422 0.0819150506273008 0.0000000000000000
0.1351139279599245 0.1623033313587437 45500.0000000000000000 0.0653466963282825 0.0819135400035291 0.0000000000000000
0.1351154205509696 0.1623076657793446 45600.0000000000000000 0.0653460129898061 0.0819150388012715 0.0000000000000000
0.1351146812148957 0.1623066037803235 45700.0000000000000000 0.0653466457390627 0.0819146900744460 0.0000000000000000
0.1351136252084435 0.1623050935902789 45800.0000000000000000 0.0653476100730939 0.0819129621904114 0.0000000000000000
0.1351149799860927 0.1623048316683436 45900.0000000000000000 0.0653474445700306 0.0819089308878886 0.0000000000000000
0.1351170090245789 0.1623047046859852 46000.0000000000000000 0.0653473184126683 0.0819050483220801 0.0000000000000000
0.1351184724257933 0.1623041969477310 46100.0000000000000000 0.0653469536513609 0.0819023397891908 0.0000000000000000
0.1351185913760027 0.1623046917113220 46200.0000000000000000 0.0653482861661052 0.0818992006963599 0.0000000000000000
0.1351178006149911 0.1623040000128895 46300.0000000000000000 0.0653485321032756 0.0818939896512039 0.0000000000000000
0.1351172234404992 0.1623048322244268 46400.0000000000000000 0.0653487903111089 0.0818920668358998 0.0000000000000000
0.1351175721865769 0.1623059700778725 46500.0000000000000000 0.0653489462661008 0.0818903589528569 0.0000000000000000
0.1351180670654087 0.1623069982428691 46600.0000000000000000 0.0653491078574643 0.0818887871722669 0.0000000000000000
0.1351195478217597 0.1623113359657214 46700.0000000000000000 0.0653479764330642 0.0818900501214298 0.0000000000000000
0.1351190599496671 0.1623113857944375 46800.0000000000000000 0.0653481464613718 0.0818902248831108 0.0000000000000000
0.1351180991309227 0.1623104467374682 46900.0000000000000000 0.0653482521112565 0.0818891322355924 0.0000000000000000
0.1351201792110423 0.1623101567174800 47000.0000000000000000 0.0653478278673073 0.0818851913959542 0.0000000000000000
0.1351201318201450 0.1623093334439975 47100.0000000000000000 0.0653474481946659 0.0818832902001423 0.0000000000000000
0.1351179090759135 0.1623102193458532 47200.0000000000000000 0.0653485637044866 0.0818818238767575 0.0000000000000000
0.1351206695249483 0.1623091964817578 47300.0000000000000000 0.0653479686867279 0.0818752933082198 0.0000000000000000
0.1351194791712416 0.1623093946427361 47400.0000000000000000 0.0653479983784615 0.0818728264887837 0.0000000000000000
0.1351191657097977 0.1623100347408709 47500.0000000000000000 0.0653480012080569 0.0818710742320369 0.0000000000000000
0.1351193541046255 0.1623108569787274 47600.0000000000000000 0.0653480209271517 0.0818693498130764 0.0000000000000000
0.1351214431288635 0.1623134186323336 47700.0000000000000000 0.0653464155900282 0.0818689976713226 0.0000000000000000
0.1351206308115513 0.1623153746654229 47800.0000000000000000 0.0653467416487046 0.0818697945985705 0.0000000000000000
0.1351197464484281 0.1623149790974976 47900.0000000000000000 0.0653467033836661 0.0818694473220531 0.0000000000000000
0.1351185806696683 0.1623142780248391 48000.0000000000000000 0.0653470293072058 0.0818685657548392 0.0000000000000000
0.1351215683313188 0.1623127285589633 48100.0000000000000000 0.0653467896739407 0.0818616942291393 0.0000000000000000
0.1351200332177929 0.1623122883410597 48200.0000000000000000 0.0653469648491959 0.0818589284654656 0.0000000000000000
0.1351194220654564 0.1623126001964711 48300.0000000000000000 0.0653470024384280 0.0818570852838992 0.0000000000000000
0.1351192538089600 0.1623131699481734 48400.0000000000000000 0.0653470222502766 0.0818554900937606 0.0000000000000000
0.1351204686483538 0.1623164217328046 48500.0000000000000000 0.0653458564962312 0.0818561867447108 0.0000000000000000
0.1351198615032409 0.1623171115623790 48600.0000000000000000 0.0653459192100880 0.0818565282654370 0.0000000000000000
0.1351189943742799 0.1623167714979205 48700.0000000000000000 0.0653459096347813 0.0818561336861972 0.0000000000000000
0.1351289196215422 0.1623193282651753 48800.0000000000000000 0.0653469415579796 0.0818501920860087 0.0000000000000000
0.1351422341605024 0.1623249909798915 48900.0000000000000000 0.0653487550285469 0.0818393528378749 0.0000000000000000
0.1351439564101087 0.1623273180528995 49000.0000000000000000 0.0653499069995406 0.0818331613101322 0.0000000000000000
0.1351433848349157 0.1623287024496659 49100.0000000000000000 0.0653507635394536 0.0818287351641081 0.0000000000000000
0.1351415384639781 0.1623295192451231 49200.0000000000000000 0.0653514526829261 0.0818255409677289 0.0000000000000000
0.1351395927927316 0.1623300677002791 49300.0000000000000000 0.0653519193089005 0.0818227136842324 0.0000000000000000
0.1351373426930229 0.1623304243473358 49400.0000000000000000 0.0653522465492708 0.0818203956698580 0.0000000000000000
0.1351355956295146 0.1623306482808591 49500.0000000000000000 0.0653524721196703 0.0818182698284313 0.0000000000000000
0.1351339371110485 0.1623310871818388 49600.0000000000000000 0.0653526180703778 0.0818162615127740 0.0000000000000000
0.1351316544987536 0.1623311019596205 49700.0000000000000000 0.0653527040574622 0.0818148724683737 0.0000000000000000
0.1351299030118314 0.1623311977505103 49800.0000000000000000 0.0653527160530657 0.0818133798869252 0.0000000000000000
0.1351277651912527 0.1623311818374876 49900.0000000000000000 0.0653528382239132 0.0818122498128570 0.0000000000000000
0.1351262410766276 0.1623314172182450 50000.0000000000000000 0.0653527757370859 0.0818106650899706 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_0/30/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1490.4324184678996517 0.0000000000000000 1466.6610148428671891 23.6631081239877119 0.1082955010447825 0.0000000000000000
100.0000000000000000 1323.7775515044436361 0.8798394332955445 1304.4806843124001716 18.4054798216587727 0.0090620171572505 0.0024859199317591
200.0000000000000000 1175.3737439836643262 1.8560457155094412 1158.2223807862089870 15.2805035166825576 0.0089539037872150 0.0058600614761464
300.0000000000000000 1043.7110057021334342 3.0545849838455288 1027.6412751831292098 12.9933629503674197 0.0119376532142545 0.0098449315768603
400.0000000000000000 926.7429154365249815 4.3648180690540528 911.0545665622572642 11.2982387405771192 0.0111239379351986 0.0141681267013819
500.0000000000000000 822.7730567042545999 5.6226121716530972 807.0337193397826923 10.0832610079457261 0.0149975198726959 0.0184666650003912
600.0000000000000000 730.2591955508935371 6.6952540912532585 714.3024636106451908 9.2230197891615511 0.0158306039595933 0.0226274558739113
700.0000000000000000 647.9261721936443337 7.5271318731507080 631.7325817855936521 8.6255124448887877 0.0146644345572266 0.0262816554540274
800.0000000000000000 574.6843850989548628 8.1208204232206942 558.3144681137862335 8.2035758799159488 0.0158310413303534 0.0296896407016945
900.0000000000000000 509.5836535337402324 8.5303180298853398 493.1378403333781648 7.8646729809094094 0.0178486525524153 0.0329735370149005
1000.0000000000000000 451.8229486371350845 8.8224603913556070 435.3865910315166730 7.5628030812486164 0.0147745995416354 0.0363195334725652
1100.0000000000000000 400.6351298396464813 8.9966587831068257 384.2838804456670232 7.2967444488540245 0.0181744912838921 0.0396716707347198
1200.0000000000000000 355.3398954833349990 9.0798392703929949 339.1313827921803750 7.0603025734045257 0.0252978889595868 0.0430729583974655
1300.0000000000000000 315.2699511215163852 9.0824928534303258 299.2851566623455710 6.8409318750487271 0.0151752669596931 0.0461944637320438
1400.0000000000000000 279.8866504960128623 9.0245855131889954 264.1565913569685335 6.6382518929208603 0.0185520256761963 0.0486697072582731
1500.0000000000000000 248.6404492121317276 8.9313210371076703 233.2157369114166272 6.4233424590854593 0.0195728924969563 0.0504759120250039
1600.0000000000000000 221.1638872814335173 8.8485069358892794 206.0643997832216883 6.1851480095568041 0.0139737851754971 0.0518587675902499
1700.0000000000000000 196.8678834667001922 8.7430821627992401 182.1189196010095941 5.9345381377524138 0.0181196945781761 0.0532238705607517
1800.0000000000000000 175.4871186980476239 8.6578102523198073 161.0721544194271360 5.6848315336207289 0.0178270291659309 0.0544954635139946
1900.0000000000000000 156.6989294865798570 8.6044137259967712 142.5793832280057245 5.4423386698702609 0.0175229054506026 0.0552709572565031
2000.0000000000000000 140.2205279680571550 8.5888859843771872 126.3305157835187060 5.2269415133521369 0.0182667562343456 0.0559179305747976
2100.0000000000000000 125.7918950690532256 8.6022172211151791 112.0504625152945408 5.0591543071969793 0.0235765317071059 0.0564844937394159
2200.0000000000000000 113.1278479754027586 8.6302160444882716 99.4944870460248154 4.9272386113542348 0.0189347912189622 0.0569714823164727
2300.0000000000000000 102.0138295435441194 8.6664927398500815 88.4476127923260833 4.8243685403676704 0.0178066429149405 0.0575488280853505
2400.0000000000000000 92.2527283262170954 8.7157245750879646 78.7182780214419040 4.7443701964380081 0.0158748424098602 0.0584806908393600
2500.0000000000000000 83.6469378552492913 8.7501209312104429 70.1410800420727583 4.6805558349988727 0.0155909921682619 0.0595900547989651
2600.0000000000000000 76.0855466927515636 8.8038643083856698 62.5707877257469534 4.6284590729608306 0.0215756484913746 0.0608599371667417
2700.0000000000000000 69.4397178056135829 8.8943227177516508 55.8833645458925901 4.5821880303253613 0.0175334870102992 0.0623090246336912
2800.0000000000000000 63.5327034109993818 8.9336047690201887 49.9699059089578412 4.5449783970596940 0.0203781722495585 0.0638361637120994
2900.0000000000000000 58.3705303476580966 9.0337036843207148 44.7360383023631130 4.5168411993817426 0.0185402306975045 0.0654069308950227
3000.0000000000000000 53.7675051104887771 9.0834830405582476 40.0998952311425256 4.4963313579204582 0.0208348169218841 0.0669606639456625
3100.0000000000000000 49.7158893874071808 9.1627521672493906 35.9904952263166393 4.4777983544520872 0.0163052687977932 0.0685383705912704
3200.0000000000000000 46.1572444506369948 9.2566635886457984 32.3471495165105765 4.4642763786629640 0.0190792359928243 0.0700757308248320
3300.0000000000000000 43.0108792024991970 9.3471723473644772 29.1163693377263044 4.4515859814246985 0.0241080215561435 0.0716435144275734
3400.0000000000000000 40.2332226851645416 9.4501796950127890 26.2523404902714859 4.4386905813582533 0.0187356560539201 0.0732762624680903
3500.0000000000000000 37.8878114108147415 9.6275710977516979 23.7145173946996657 4.4260964885850305 0.0447012127325264 0.0749252170458169
3600.0000000000000000 35.6241631495097408 9.6520087531392065 21.4672103638889880 4.4119906833787210 0.0163980779618474 0.0765552711409818
3700.0000000000000000 33.7334997265344327 9.7753209166932429 19.4790463518433938 4.3802729438287740 0.0206334707778023 0.0782260433912218
3800.0000000000000000 32.2520665593633282 9.9855757292400753 17.7222123361818191 4.3651024938716789 0.0991516541513489 0.0800243459184092
3900.0000000000000000 30.6000538034042044 9.9773907981093863 16.1712708621926318 4.3539462141802545 0.0155736920587480 0.0818722368631832
4000.0000000000000000 30.5099849323248584 11.2389696051745922 14.8044736782812443 4.3437212135938417 0.0391273786065312 0.0836930566686508
4100.0000000000000000 28.2161121905610379 10.1769571859944552 13.6022556515562716 4.3337335268853359 0.0177142289759183 0.0854515971490580
4200.0000000000000000 27.2475906654801143 10.2661425586912802 12.5479194364149755 4.3246499125192219 0.0217571411653070 0.0871216166893291
4300.0000000000000000 26.3964677659875839 10.3495018181543053 11.6246985563496619 4.3161416947692368 0.0174661986502568 0.0886594980641237
4400.0000000000000000 25.6580802777949621 10.4181803952026222 10.8188621856036740 4.3070403726853552 0.0239848164193611 0.0900125078839463
4500.0000000000000000 25.0032243589516128 10.4820816154803929 10.1185107133363168 4.2954771930374456 0.0160326203455384 0.0911222167519212
4600.0000000000000000 24.3778967640090265 10.4864448352342876 9.5121959554633069 4.2682452773843318 0.0188772409071410 0.0921334550199633
4700.0000000000000000 23.8746350250379500 10.5384071309848686 8.9884806111610143 4.2175144544886036 0.0370025236431892 0.0932303047602734
4800.0000000000000000 23.3486466852663881 10.5320153815873301 8.5370027810526654 4.1646012996900241 0.0206051878315675 0.0944220351048036
4900.0000000000000000 22.9617203036426218 10.5758858911118914 8.1488730942092538 4.1221509318958391 0.0191586113219072 0.0956517751037320
5000.0000000000000000 22.6271551128716517 10.6072326103699908 7.8172162156456171 4.0924424782190680 0.0133413107065566 0.0969224979304187
5100.0000000000000000 22.3645001122207034 10.6435337354906139 7.5356505654075967 4.0711635046893981 0.0159691583459670 0.0981831482871288
5200.0000000000000000 22.1420503518579928 10.6724705520433076 7.2978722414027271 4.0556478893353001 0.0166224902605661 0.0994371788160922
5300.0000000000000000 21.9646590112522553 10.6997582311850845 7.0978651512880901 4.0440419684471198 0.0223173352745400 0.1006763250574221
5400.0000000000000000 21.7988487579942003 10.7181045461306201 6.9312931391166295 4.0294974505410037 0.0180470358528283 0.1019065863531216
5500.0000000000000000 21.6691329577460756 10.7490479979485336 6.7930509076982615 4.0032006274209522 0.0205854586850455 0.1032479659932825
5600.0000000000000000 21.5616078955467074 10.7697122240252519 6.6771249294772073 3.9939295296115360 0.0164067761966559 0.1044344362360550
5700.0000000000000000 21.4656208490275269 10.7709350964457862 6.5814146542479213 3.9866503115260592 0.0210584422879518 0.1055623445198086
5800.0000000000000000 21.6837324176490114 11.0429465360971335 6.5004886056935511 3.9760090910036778 0.0580335711192427 0.1062546137354060
5900.0000000000000000 21.4115443969352874 10.8714880883019873 6.4464905785269160 3.9706524044815823 0.0156430847502136 0.1072702408745916
6000.0000000000000000 21.2939820637725639 10.8083065984452951 6.3962469741326196 3.9679043829232277 0.0133557503829089 0.1081683578885107
6100.0000000000000000 21.2253100862444519 10.7797883880590639 6.3539070848223318 3.9643281019688703 0.0182712335866144 0.1090152778075735
6200.0000000000000000 21.1487464043170448 10.7437332496983409 6.3184661839041674 3.9604611077309464 0.0162720434861655 0.1098138194974241
6300.0000000000000000 21.1503005954634951 10.7773022455017031 6.2889921298468607 3.9564379979497710 0.0170102876707909 0.1105579344943685
6400.0000000000000000 21.0594599886524065 10.7173307685291270 6.2646071424559686 3.9522498038544405 0.0140098913575357 0.1112623824553324
6500.0000000000000000 21.0024897371226480 10.6776653932524646 6.2459582187874405 3.9489281042841271 0.0180439843749351 0.1118940364236814
6600.0000000000000000 20.9594592972073279 10.6515736710977915 6.2310988609708158 3.9466511384832241 0.0176461239636676 0.1124895026918299
6700.0000000000000000 20.9110295492910048 10.6184065832826739 6.2186817930596288 3.9435773369306886 0.0173568759934919 0.1130069600245196
6800.0000000000000000 20.8514699738862710 10.5944574428974025 6.2092864368916079 3.9221115993565454 0.0120890505904116 0.1135254441503027
6900.0000000000000000 20.8050242766603759 10.5634946168729762 6.2013159224652288 3.9093342841472367 0.0169024570674839 0.1139769961074501
7000.0000000000000000 20.7536559475221409 10.5373522663530768 6.1946256864684646 3.8909766990614769 0.0162906445865514 0.1144106510525694
7100.0000000000000000 20.7217055345654515 10.5164526403829868 6.1886951098723708 3.8828081541627850 0.0189980424647275 0.1147515876825827
7200.0000000000000000 20.6743578560874788 10.4830575555806060 6.1831844812168013 3.8762306656410810 0.0167996720459303 0.1150854816030585
7300.0000000000000000 20.6408132507597379 10.4555693276650850 6.1787362124152612 3.8707712820428575 0.0203236799303903 0.1154127487061451
7400.0000000000000000 20.8225037551932850 10.6153680767043657 6.1767100129654029 3.8661006619097233 0.0485589621935107 0.1157660414202822
7500.0000000000000000 20.5842986853067842 10.4171426167055330 6.1718461572039294 3.8624097858459856 0.0168627976575235 0.1160373278938143
7600.0000000000000000 21.4215462738207272 11.0813275743142103 6.1777868729424181 3.8590355622897849 0.1869932963513879 0.1164029679229276
7700.0000000000000000 20.5423452281748204 10.3872107057939900 6.1664408697247799 3.8555375262307616 0.0165185094450707 0.1166376169802156
7800.0000000000000000 26.9885743937347939 15.5017626456181148 6.1696440285058358 3.8528339539315488 1.3472504297259802 0.1170833359533157
7900.0000000000000000 20.7188740631506754 10.5621833806650613 6.1754061322539453 3.8409526996932732 0.0237539876441688 0.1165778628942234
8000.0000000000000000 20.5977757396749475 10.4458640123631774 6.1705324776592905 3.8409263719987679 0.0236731184359858 0.1167797592177260
8100.0000000000000000 20.5176713310127496 10.3791524640290955 6.1667343287346092 3.8394563771512544 0.0153497834890806 0.1169783776087078
8200.0000000000000000 20.4695642707210794 10.3323399413880637 6.1643148505500704 3.8373897038334226 0.0183558950827672 0.1171638798667568
8300.0000000000000000 20.4226187501332994 10.2937501470046655 6.1622784281536891 3.8348203084686507 0.0144381542093912 0.1173317122969035
8400.0000000000000000 20.3842315095802924 10.2572682972021489 6.1609359165430266 3.8318142019515662 0.0167414100860868 0.1174716837974614
8500.0000000000000000 20.3454953796761338 10.2252289005562247 6.1597196758197148 3.8286345652919769 0.0142974214683422 0.1176148165398749
8600.0000000000000000 20.3151255705463960 10.1986120853570910 6.1585171100030189 3.8251297420790125 0.0151125947638146 0.1177540383434596
8700.0000000000000000 20.2885276480511969 10.1755586604065300 6.1573392753359730 3.8209548970202585 0.0167919747258448 0.1178828405625947
8800.0000000000000000 20.2534643259080447 10.1444540032959658 6.1562515179391415 3.8172021691387936 0.0175706902458013 0.1179859452883443
8900.0000000000000000 20.2225801061301489 10.1190065803367766 6.1554185121170182 3.8142689226583224 0.0158094686567386 0.1180766223612923
9000.0000000000000000 20.1908848743072760 10.0904897668116611 6.1546218571427929 3.8099324737776401 0.0176833429940500 0.1181574335811335
9100.0000000000000000 20.1673844881821367 10.0782269493075276 6.1540647271350446 3.8043667773505359 0.0124566510526415 0.1182693833363878
9200.0000000000000000 20.1285153010126585 10.0443532318538722 6.1538810849793464 3.7978622903854853 0.0140095506041292 0.1184091431898269
9300.0000000000000000 20.1059406140209376 10.0268777647422134 6.1540647972701423 3.7906255005777090 0.0158464405885535 0.1185261108423178
9400.0000000000000000 20.0857808886582028 10.0127026196844380 6.1536906678514915 3.7819509586728466 0.0188110611275120 0.1186255813219136
9500.0000000000000000 20.0423772569234444 9.9848234891661285 6.1533138265946423 3.7707744305245572 0.0147326479035337 0.1187328627345868
9600.0000000000000000 20.0174322312946238 9.9748210444834555 6.1517976722372705 3.7559305933064948 0.0160280837662288 0.1188548375011707
9700.0000000000000000 19.9807160039246732 9.9515742357817594 6.1540562030539361 3.7399847808359716 0.0161712072114416 0.1189295770415631
9800.0000000000000000 19.9665948177523447 9.9550667605381804 6.1560877182756659 3.7205914454712299 0.0158020890934103 0.1190468043738593
9900.0000000000000000 19.9029984600268719 9.9054577636062238 6.1596287552240589 3.6980289326289761 0.0206887396132969 0.1191942689543167
10000.0000000000000000 19.8462156122836220 9.8787322549418946 6.1621909460883906 3.6719913503298152 0.0138946384440878 0.1194064224794335
10100.0000000000000000 19.7840789163468465 9.8397658168490292 6.1640272827146791 3.6459134754330660 0.0147088555464161 0.1196634858036569
10200.0000000000000000 24.1770469811830822 11.4814670755632662 6.2229014404442484 3.6062268575361696 2.7481985079848723 0.1182530996545249
10300.0000000000000000 19.8456974930050372 9.9144682649555556 6.1760235477336023 3.5943720429526294 0.0427846060825989 0.1180490312806527
10400.0000000000000000 22.3787163684833317 12.4846074716144653 6.1626847135082894 3.5433830275999822 0.0707936590541998 0.1172474967063938
10500.0000000000000000 19.4765274984907357 9.6674872295717833 6.1626528191158929 3.5067947286940808 0.0221922323907237 0.1174004887182577
10600.0000000000000000 19.3422375411494123 9.5599921909439551 6.1608689430116845 3.4804571435955212 0.0230294530245746 0.1178898105736799
10700.0000000000000000 19.2157165446961145 9.4615671365819942 6.1590675331183284 3.4587023291373438 0.0178686259182723 0.1185109199401726
10800.0000000000000000 19.1088810762970596 9.3691710222562143 6.1567634455982283 3.4441201658590943 0.0197841437181542 0.1190422988653660
10900.0000000000000000 18.9970657032199490 9.2763912698586530 6.1543887071503551 3.4307908426300240 0.0161515864781451 0.1193432971027693
11000.0000000000000000 18.8993397873233668 9.1908241112097393 6.1522994568126048 3.4158172767344452 0.0208618189812772 0.1195371235852982
11100.0000000000000000 18.8176619053681300 9.1279189332047856 6.1500315304138189 3.4006640174705502 0.0193421585407916 0.1197052657381838
11200.0000000000000000 18.7569189065195623 9.0862119034584641 6.1471598040360185 3.3865073220785424 0.0171919963830205 0.1198478805635186
11300.0000000000000000 18.6585944615357171 9.0001106521613963 6.1439284793333870 3.3751081293179381 0.0195404881045304 0.1199067126184620
11400.0000000000000000 18.6086225141710209 8.9607771663905122 6.1407407794303204 3.3668958155573878 0.0203987440509527 0.1198100087418433
11500.0000000000000000 18.5480797784357136 8.9086780633698055 6.1373726113661125 3.3640933080888025 0.0182838632467408 0.1196519323642543
11600.0000000000000000 18.5110182057094086 8.8743920178337685 6.1349191651781325 3.3637497301282333 0.0184758825376129 0.1194814100316610
11700.0000000000000000 18.5229739471111898 8.8896260073464148 6.1318528589818122 3.3636053125740735 0.0185292041721732 0.1193605640367190
11800.0000000000000000 18.4555737084656286 8.8229764073990342 6.1306778938785476 3.3644299507103836 0.0181520656899020 0.1193373907877626
11900.0000000000000000 18.6590393667724825 9.0028634186750267 6.1432161548592124 3.3594123615664859 0.0348534146450310 0.1186940170267254
12000.0000000000000000 18.4847005609611728 8.8523272683435152 6.1362655341316241 3.3592884985909013 0.0178031853803329 0.1190160745148013
12100.0000000000000000 18.4108961366602983 8.7801199522792928 6.1342698420257937 3.3593851159968802 0.0180135458711127 0.1191076804872167
12200.0000000000000000 18.3536264144786188 8.7295813035949550 6.1324521835507273 3.3590048717056709 0.0133470465146269 0.1192410091126395
12300.0000000000000000 18.3244097699005195 8.6971617556477199 6.1307628524942110 3.3582589284592825 0.0188154939143379 0.1194107393849695
12400.0000000000000000 18.2770775324665316 8.6539064406723458 6.1296037704014950 3.3571277359110763 0.0169127772451065 0.1195268082365073
12500.0000000000000000 18.2534034406163279 8.6319634611763423 6.1276885921055957 3.3557678056097093 0.0183594346496646 0.1196241470750150
12600.0000000000000000 18.2091243579498467 8.5939903528697634 6.1257073526008536 3.3546261688082817 0.0150681790609067 0.1197323046100443
12700.0000000000000000 18.1903421953639146 8.5746248301571146 6.1243072448032070 3.3534245874762698 0.0181615802764532 0.1198239526508692
12800.0000000000000000 18.1429241910426313 8.5294718057835315 6.1226064085426053 3.3524519198419029 0.0184544161182387 0.1199396407563524
12900.0000000000000000 18.1093258506662558 8.5037676864798222 6.1207711180282312 3.3511830441923989 0.0135439712394034 0.1200600307263985
13000.0000000000000000 18.0934463083548351 8.4913147634932482 6.1189953336401359 3.3500314900995831 0.0129224578268195 0.1201822632950488
13100.0000000000000000 18.0642017837328979 8.4651202276652917 6.1171687816153604 3.3488058234627167 0.0128212660070974 0.1202856849824309
13200.0000000000000000 18.0808719037134296 8.4773412884383301 6.1143850347711490 3.3477931101239782 0.0209506267516667 0.1204018436283043
13300.0000000000000000 18.0626947332638643 8.4671191460397370 6.1131765090546697 3.3467224821852044 0.0151597605514318 0.1205168354328251
13400.0000000000000000 18.0172234922520005 8.4224964354144554 6.1105358259423586 3.3459381012466265 0.0175969465328807 0.1206561831156821
13500.0000000000000000 18.0011233289515964 8.4131956731827806 6.1078626424765226 3.3456013744132456 0.0136761830325527 0.1207874558464978
13600.0000000000000000 17.9818981558524591 8.3965574359550352 6.1053837240970559 3.3453191017804484 0.0137091111722978 0.1209287828476253
13700.0000000000000000 17.9516615834096669 8.3627637146346849 6.1040192750485556 3.3447652347149743 0.0190354754784964 0.1210778835329535
13800.0000000000000000 17.9413954675376779 8.3634043455110305 6.1008870597943226 3.3446701342194736 0.0112097043115716 0.1212242237012790
13900.0000000000000000 17.9148045128537596 8.3372903852710003 6.0989094579592980 3.3441246714370365 0.0131282778484948 0.1213517203379318
14000.0000000000000000 18.0946843928592855 8.5088773457590214 6.1006057893781289 3.3440867956473581 0.0196202436377890 0.1214942184369858
14100.0000000000000000 17.9208549693550694 8.3409578695508895 6.0967540145746817 3.3444969157854199 0.0170942941614701 0.1215518752826085
14200.0000000000000000 18.1208438184500977 8.5376362888091162 6.0996846119715009 3.3461822082559256 0.0157706711504741 0.1215700382630844
14300.0000000000000000 22.5805156463071484 11.3483107654495079 6.3919434088995430 3.3441123815870126 1.3760094784174093 0.1201396119536739
14400.0000000000000000 19.4880432412585058 9.5970984704940623 6.3109419748324322 3.3526541165294912 0.1069447709724445 0.1204039084300785
14500.0000000000000000 20.0320033257792538 10.0415049059768489 6.3620932658281735 3.3994866240677455 0.1096857592241914 0.1192327706822927
14600.0000000000000000 22.1130469961983280 11.8215718269371202 6.5645494950085919 3.5229643140171065 0.0877905597793585 0.1161708004561525
14700.0000000000000000 26.2224224781513868 15.1875895406699044 7.0468494462418594 3.7873013763816394 0.0895822744288938 0.1110998404290896
14800.0000000000000000 32.3992233406006704 20.0614297430608417 7.9253149409660164 4.2262360661684024 0.0804160611702945 0.1058265292351065
14900.0000000000000000 38.7602756475188031 24.8892565080046992 8.9763903431629846 4.7079272535721444 0.0840046143708073 0.1026969284081716
15000.0000000000000000 41.3530349768637535 26.8272152011983636 9.3498134120022627 4.9469907555507948 0.1271642372611080 0.1018513708512292
15100.0000000000000000 36.5168476734413758 23.3093630095376554 8.3360297228887461 4.6749593548419774 0.0922779325932907 0.1042176535797121
15200.0000000000000000 29.0883919179096573 18.1822149877298216 6.7727154773377931 3.9397425524598981 0.0867745221095872 0.1069443782725599
15300.0000000000000000 22.3453348126039160 13.5341483293754870 5.4999164613137346 3.1162229892164715 0.0869851934607984 0.1080618392374241
15400.0000000000000000 17.4352749659192554 10.0671005980784507 4.7141552234198674 2.4577516868128861 0.0891067973777534 0.1071606602302979
15500.0000000000000000 14.2528226506041644 7.8072952919512311 4.2469107514472437 2.0071198767147078 0.0867596462680393 0.1047370842229427
15600.0000000000000000 12.3820293850992211 6.5252673798606313 3.9795653519338932 1.6855601619097706 0.0895233919307155 0.1021130994642108
15700.0000000000000000 11.1519024586112447 5.6593376482639091 3.8350848552180175 1.4771669472674773 0.0804993537751724 0.0998136540866684
15800.0000000000000000 10.4922397392278093 5.2446704203325298 3.7292394653848100 1.3273433372946548 0.0928618631621309 0.0981246530536852
15900.0000000000000000 9.9974537140488877 4.9361286468317687 3.6482377541715660 1.2223475421431143 0.0940057952138488 0.0967339756885897
16000.0000000000000000 9.6649231712051069 4.7480447494434630 3.5876667868730596 1.1454488035547481 0.0879990215047284 0.0957638098291090
16100.0000000000000000 9.3326366986569838 4.5317951563377123 3.5380234143527565 1.0858026557737999 0.0820379359691859 0.0949775362235270
16200.0000000000000000 9.1303769037386981 4.4180269591550365 3.5010037482105050 1.0379098252288539 0.0790528798862960 0.0943834912580074
16300.0000000000000000 8.9791194795625824 4.3292397972508594 3.4717308738051345 1.0016053081702918 0.0826215425169170 0.0939219578193812
16400.0000000000000000 8.8504524922999739 4.2595051190726529 3.4450805041458628 0.9744024228098784 0.0776835697370391 0.0937808765345423
16500.0000000000000000 8.7395597822118916 4.1941524182339647 3.4232174896978567 0.9541181831140289 0.0744419881588762 0.0936297030071649
16600.0000000000000000 8.6501223733954102 4.1403955504109655 3.4024279344422510 0.9380219623614107 0.0757623964147902 0.0935145297659938
16700.0000000000000000 8.5804881130143542 4.1003320695869689 3.3855416778645733 0.9243143013435254 0.0767657870493587 0.0935342771699284
16800.0000000000000000 8.5249543932477803 4.0613046488546347 3.3723532151472861 0.9135737970235643 0.0841936645982467 0.0935290676240477
16900.0000000000000000 8.5379442443030680 4.0983781281226195 3.3606481942266262 0.9046291148726149 0.0806664351690705 0.0936223719121341
17000.0000000000000000 8.5088122441842788 4.0826575248893358 3.3505185827306683 0.8969108554757617 0.0849699563284643 0.0937553247600483
17100.0000000000000000 8.4094644904468794 4.0056316718495539 3.3419527120688031 0.8906006452926878 0.0773015546717920 0.0939779065640430
17200.0000000000000000 8.5544018752825153 4.1517094635498974 3.3323286897074498 0.8865908682581570 0.0895974335520822 0.0941754202149276
17300.0000000000000000 8.3046972201992020 3.9292140207086699 3.3259147472076522 0.8811378401639159 0.0740215173049611 0.0944090948140026
17400.0000000000000000 8.2643377048236353 3.8901771381370929 3.3208235185381141 0.8783481568614206 0.0802998752265248 0.0946890160604842
17500.0000000000000000 8.2320778660327321 3.8693375540967518 3.3128828438928402 0.8766614685493967 0.0782702670745959 0.0949257324191467
17600.0000000000000000 8.1983464477926464 3.8463770026450730 3.3052649982543714 0.8741211643400988 0.0774205837729912 0.0951626987801137
17700.0000000000000000 12.4159289218033528 7.4223532522858422 3.3157421224039911 0.8725522560307339 0.7100052143682639 0.0952760767145213
17800.0000000000000000 8.5506077514254422 4.1263281051295451 3.3098066331946314 0.8771863798176318 0.1413481795778168 0.0959384537058176
17900.0000000000000000 8.3051516299200294 3.9520121568903237 3.2947807255504813 0.8777308672626456 0.0845611812141474 0.0960666990024328
18000.0000000000000000 8.2368174802026708 3.8911186387770762 3.2851874669841443 0.8786282187037694 0.0856721984732860 0.0962109572643935
18100.0000000000000000 8.1853699575360981 3.8518377071326917 3.2792035836781874 0.8792203684171737 0.0786745885857282 0.0964337097223162
18200.0000000000000000 8.1543198264601937 3.8235898212667707 3.2736024064479610 0.8793565990065704 0.0810814881517023 0.0966895115871904
18300.0000000000000000 8.1319476897535985 3.8079469325738793 3.2703203351882095 0.8796316047997078 0.0770809515829044 0.0969678656088992
18400.0000000000000000 8.1060022005331724 3.7805306729197876 3.2681869961172723 0.8794465222753680 0.0806082539519701 0.0972297552687739
18500.0000000000000000 8.1748157881800605 3.8544344290326258 3.2661775356348595 0.8793415801625136 0.0773422088099721 0.0975200345400890
18600.0000000000000000 8.3828320228642550 4.0634352890292904 3.2699618133963524 0.8818101364268176 0.0699529474123109 0.0976718365994826
18700.0000000000000000 8.0220284732891098 3.7590706195939005 3.2662505722740933 0.8808449650374957 0.0178395023667136 0.0980228140169068
18800.0000000000000000 7.9972299318445259 3.7397302356386528 3.2643385672642724 0.8808311937218720 0.0140190027824287 0.0983109324373003
18900.0000000000000000 7.9884099583774395 3.7263788740037835 3.2623305735432346 0.8804973379038524 0.0206193610740040 0.0985838118525652
19000.0000000000000000 7.9747473200276078 3.7208816906557143 3.2608198782072400 0.8808941232679548 0.0133343392435751 0.0988172886531241
19100.0000000000000000 7.9605259278703313 3.7037868111875243 3.2598267129278407 0.8807449125193159 0.0171023452018196 0.0990651460338310
19200.0000000000000000 7.9407869757150831 3.6922403258848346 3.2591533990365029 0.8805336781288851 0.0095387888951189 0.0993207837697413
19300.0000000000000000 7.9342343695387223 3.6817448619161639 3.2587081010824086 0.8802098076179217 0.0140022046791514 0.0995693942430775
19400.0000000000000000 7.9346115862142419 3.6834385831524084 3.2556708589472572 0.8801150403771399 0.0155774063127988 0.0998096974246372
19500.0000000000000000 7.9158538793465967 3.6661500752498837 3.2560891776431506 0.8798869585335748 0.0136390890708616 0.1000885788491262
19600.0000000000000000 7.9999133285510755 3.7361971523995328 3.2529234801759053 0.8805912268614887 0.0298651360555179 0.1003363330586309
19700.0000000000000000 7.9015236422880291 3.6548702425907296 3.2530233538897679 0.8798066526601052 0.0132494943006098 0.1005738988468160
19800.0000000000000000 7.8952567289073743 3.6418463181933820 3.2541158965715935 0.8795776484417823 0.0188471824386835 0.1008696832619325
19900.0000000000000000 7.8832735899488453 3.6337274555374708 3.2537350593648897 0.8795956144871666 0.0150675319898055 0.1011479285695134
20000.0000000000000000 7.8821531200490798 3.6324976275746255 3.2523445141934761 0.8799914238539395 0.0159365921543788 0.1013829622726601
20100.0000000000000000 7.8639452043936684 3.6186969004935818 3.2518372848726540 0.8793759121383256 0.0123674141837123 0.1016676927053951
20200.0000000000000000 7.8570540938106781 3.6146380196327752 3.2499895761030202 0.8792721892527614 0.0112598835925659 0.1018944252295550
20300.0000000000000000 8.1048189822073944 3.8337878240510039 3.2491640926828271 0.8791475006049797 0.0406246836108511 0.1020948812577326
20400.0000000000000000 7.8397262704877901 3.6007099336132171 3.2480197271200999 0.8786366008244366 0.0099872011361677 0.1023728077938687
20500.0000000000000000 7.8354741326756754 3.5966254069527563 3.2466033229019686 0.8780730423790636 0.0115534331939564 0.1026189272479306
20600.0000000000000000 7.8309236463613638 3.5896793061120609 3.2454928224325452 0.8774838252213373 0.0153938852399821 0.1028738073554375
20700.0000000000000000 8.0378263659515952 3.8021943193635366 3.2447305205035439 0.8770048838802081 0.0106842951016450 0.1032123471026596
20800.0000000000000000 7.8134242850003952 3.5798284034374310 3.2435455326984592 0.8766060375180870 0.0099775287035409 0.1034667826428766
20900.0000000000000000 7.9804223064649706 3.7314829146386881 3.2432390788109182 0.8762887542091422 0.0257109254671852 0.1037006333390375
21000.0000000000000000 7.8051824316660650 3.5725454804181380 3.2426192255613051 0.8758932321207609 0.0101557681864753 0.1039687253793862
21100.0000000000000000 7.8762622673942886 3.6310897781866309 3.2434632927197846 0.8759151587803228 0.0216009794672172 0.1041930582403331
21200.0000000000000000 7.7938857941931996 3.5624439075947598 3.2422504293352579 0.8750601115944241 0.0096904787826765 0.1044408668860814
21300.0000000000000000 7.7903381278948078 3.5602930335506899 3.2412812701005143 0.8746872968142517 0.0093897246178734 0.1046868028114777
21400.0000000000000000 7.7806991013403177 3.5532776244313773 3.2410081235301256 0.8745705276213536 0.0068866003251165 0.1049562254323457
21500.0000000000000000 7.7794998938600228 3.5521229803735457 3.2399869035239224 0.8744362465064900 0.0077595119316303 0.1051942515244343
21600.0000000000000000 7.7741987387540501 3.5468849076700275 3.2396774984209644 0.8738925163128427 0.0082949916604276 0.1054488246897872
21700.0000000000000000 7.7718251692809206 3.5464950052874626 3.2389452225958144 0.8739191905860791 0.0067707603967617 0.1056949904148031
21800.0000000000000000 7.7666677698859958 3.5410977756989097 3.2387713738271602 0.8735824770316282 0.0072867694780976 0.1059293738502002
21900.0000000000000000 7.8441730558309706 3.6193053888733759 3.2383971235508078 0.8729950103428752 0.0073142026675713 0.1061613303963395
22000.0000000000000000 7.7597364769078068 3.5350589415765810 3.2376938253057297 0.8732356281881544 0.0073811653470519 0.1063669164902893
22100.0000000000000000 7.8907834573532449 3.6609566669759666 3.2374948353063115 0.8729807788518246 0.0127843335383114 0.1065668426808298
22200.0000000000000000 7.7520093126290943 3.5293772160974148 3.2362808983835043 0.8730289241019827 0.0065301616954097 0.1067921123507827
22300.0000000000000000 7.7511167354097292 3.5295548964467414 3.2345671917305840 0.8733929884391592 0.0066360478446651 0.1069656109485791
22400.0000000000000000 7.7623476297836307 3.5399695693738349 3.2340490015161238 0.8733912564779024 0.0077792233647392 0.1071585790510305
22500.0000000000000000 7.7767842591128620 3.5515283299378666 3.2353513320249476 0.8729631677686162 0.0095669772270748 0.1073744521543566
22600.0000000000000000 7.7613182183159486 3.5394881820519286 3.2342188611680229 0.8728312271764331 0.0072351302070916 0.1075448177124728
22700.0000000000000000 7.7879075954302888 3.5663060229567733 3.2339727987154134 0.8724540541792395 0.0074681790907834 0.1077065404880798
22800.0000000000000000 7.7835453188566932 3.5620592095609851 3.2342468862404026 0.8723419887329916 0.0070259554450436 0.1078712788772695
22900.0000000000000000 7.7339707011418106 3.5132542043247472 3.2341711385909342 0.8720233457796612 0.0064821648631967 0.1080398475832705
23000.0000000000000000 7.7603958712362431 3.5383775980634029 3.2339102404740627 0.8720507460030582 0.0078853732543108 0.1081719134414080
23100.0000000000000000 7.7307367955441055 3.5110037264356193 3.2333347193308875 0.8717914954971351 0.0062908662720853 0.1083159880083781
23200.0000000000000000 7.7357089642205050 3.5153178549251338 3.2334246046289699 0.8717999661982211 0.0067223458382842 0.1084441926298964
23300.0000000000000000 7.7245631681364300 3.5051812277878849 3.2329754660695249 0.8714253298645868 0.0063953059712190 0.1085858384432138
23400.0000000000000000 7.7724868643394656 3.5523079445486405 3.2322541832298910 0.8714865962667635 0.0077292152208587 0.1087089250733123
23500.0000000000000000 7.7214951184531637 3.5023385446448980 3.2328478271853296 0.8711486452079649 0.0063163356129933 0.1088437658019780
23600.0000000000000000 7.7168905883857883 3.4985878183686858 3.2320930722356218 0.8711344383474331 0.0061090183765466 0.1089662410575011
23700.0000000000000000 7.7347463015446527 3.5156361061599952 3.2318717200319242 0.8710924283159607 0.0070656121382617 0.1090804348985106
23800.0000000000000000 7.7663717491875301 3.5481019519764772 3.2316097679094922 0.8707761164664012 0.0066900289915832 0.1091938838435760
23900.0000000000000000 7.7117095285899797 3.4939682776531908 3.2312400297763224 0.8708983650515852 0.0062635952237575 0.1093392608851246
24000.0000000000000000 7.7224326202450975 3.5041174382149007 3.2310743975734137 0.8709188683400254 0.0068585666648594 0.1094633494518987
24100.0000000000000000 7.7406324827051947 3.5224143481290691 3.2307219358322525 0.8705698076523608 0.0073514525019444 0.1095749385895682
24200.0000000000000000 7.7070373933716336 3.4909214347668192 3.2301074139246859 0.8704829535969149 0.0057979345432281 0.1097276565399851
24300.0000000000000000 7.7013627748808036 3.4861247114915113 3.2293269189856053 0.8705064373245036 0.0055772470622396 0.1098274600169441
24400.0000000000000000 7.6995860509871390 3.4844946679558157 3.2287224257667746 0.8705741397685397 0.0058726875138396 0.1099221299821688
24500.0000000000000000 7.6990493467601331 3.4841768633926979 3.2282426706536005 0.8707221428881003 0.0058827844449930 0.1100248853807405
24600.0000000000000000 7.7213154340383179 3.5047154533770053 3.2283025202825533 0.8703063484928100 0.0078746176358136 0.1101164942501356
24700.0000000000000000 7.6925444454892080 3.4784799321895212 3.2257619670540585 0.8706679541072999 0.0073940483553606 0.1102405437829681
24800.0000000000000000 7.6874862794431689 3.4756713795929155 3.2245181994523286 0.8706008941543871 0.0063444706915537 0.1103513355519845
24900.0000000000000000 7.6844198062866642 3.4739908985980783 3.2240325317826981 0.8705620889800982 0.0053723966306934 0.1104618902950958
25000.0000000000000000 7.6824599868594490 3.4727038494508378 3.2231689037704236 0.8705676083971662 0.0054414706342317 0.1105781546067896
25100.0000000000000000 8.1873829077027604 3.7121762329009300 3.2201915932380842 0.8736728477237018 0.2709927789857357 0.1103494548543092
25200.0000000000000000 7.7606516776596139 3.5435899339243435 3.2231333736523702 0.8712377871221494 0.0121693358526440 0.1105212471081078
25300.0000000000000000 7.7473589226619994 3.5351240205579209 3.2234606862472486 0.8711157665531836 0.0070101828070407 0.1106482664966057
25400.0000000000000000 7.7205325461812624 3.5088946514391948 3.2234381179758014 0.8708680315325157 0.0065427104162359 0.1107890348175143
25500.0000000000000000 7.7104402582218770 3.4998011102146442 3.2230449549153311 0.8705659921885653 0.0061095324082793 0.1109186684950577
25600.0000000000000000 7.7030354543445281 3.4926174349674541 3.2230091544142359 0.8704114355770577 0.0059585128683814 0.1110389165173987
25700.0000000000000000 7.6971777168525728 3.4871443841980589 3.2227922413613652 0.8701716492787784 0.0059219289526976 0.1111475130616724
25800.0000000000000000 7.6920844655592164 3.4825345363528961 3.2226757187585644 0.8698344427446275 0.0057661350488845 0.1112736326542447
25900.0000000000000000 7.6880012792346291 3.4783603372049745 3.2227713672030509 0.8695975419541814 0.0058895274382981 0.1113825054341240
26000.0000000000000000 7.6843324076458810 3.4753101129373456 3.2223380745846830 0.8695857665012185 0.0056150467486594 0.1114834068739747
26100.0000000000000000 7.6827362909215289 3.4742725232459346 3.2216698820598677 0.8695630628885925 0.0056451736522715 0.1115856490748623
26200.0000000000000000 7.6783598580893635 3.4698361303561303 3.2219882893610023 0.8693072490335085 0.0055381294193560 0.1116900599193668
26300.0000000000000000 7.6760699523197324 3.4679094835192306 3.2215226728410027 0.8692247280559356 0.0056210564838803 0.1117920114196830
26400.0000000000000000 7.6738510551510339 3.4657469469915911 3.2214412649883739 0.8692608393610388 0.0055199634674370 0.1118820403425925
26500.0000000000000000 7.6709988602907515 3.4629878234406206 3.2216103384753634 0.8688427355168923 0.0055674528491809 0.1119905100086943
26600.0000000000000000 7.6691085980387674 3.4610991471858386 3.2217781707361555 0.8685831787499880 0.0055671414873486 0.1120809598794374
26700.0000000000000000 7.6690640892206767 3.4609116393381925 3.2214030663317046 0.8685426750811115 0.0060459959342340 0.1121607125354341
26800.0000000000000000 7.6656395348850577 3.4575851195380300 3.2219280575628901 0.8682858462313017 0.0056073372042415 0.1122331743485948
26900.0000000000000000 7.6642547707392348 3.4563300696423678 3.2216605590718532 0.8682996251285081 0.0056574522935255 0.1123070646029805
27000.0000000000000000 7.6900413328736423 3.4817152586950724 3.2219676592181434 0.8680530570313727 0.0059235736995381 0.1123817842295158
27100.0000000000000000 7.6705879528395258 3.4627762787495322 3.2217678626021273 0.8680437084405311 0.0055332733529761 0.1124668296943587
27200.0000000000000000 7.6595234713550768 3.4519644961520015 3.2213742897731406 0.8681372377684252 0.0054965689243505 0.1125508787371593
27300.0000000000000000 7.6582910751514817 3.4506660188334868 3.2212130619872994 0.8681576224269391 0.0056246062615307 0.1126297656422256
27400.0000000000000000 7.6568370955294078 3.4493585625989165 3.2211871131914380 0.8681253703854074 0.0054580103460278 0.1127080390076182
27500.0000000000000000 7.6556992234335883 3.4481668920538091 3.2210704058842143 0.8681663602491918 0.0055083108882443 0.1127872543581295
27600.0000000000000000 7.6550919374010098 3.4479685892357166 3.2205637860207084 0.8681651471371536 0.0055381124512685 0.1128563025561633
27700.0000000000000000 7.6612679520214106 3.4541161314073099 3.2208205851065852 0.8676863999662382 0.0057323876577884 0.1129124478834887
27800.0000000000000000 7.6512114403840856 3.4446557162502094 3.2205004145933325 0.8676653486131664 0.0053970869011817 0.1129928740261955
27900.0000000000000000 7.6501495839985099 3.4435410035979990 3.2201902974376893 0.8678345831342851 0.0055218895725250 0.1130618102560119
28000.0000000000000000 7.6491089991614993 3.4425930254472146 3.2200870189385498 0.8678720991997482 0.0054312069105423 0.1131256486654437
28100.0000000000000000 7.6713007399913318 3.4645717503820110 3.2203340628051889 0.8676130209497223 0.0056031588078054 0.1131787470466034
28200.0000000000000000 7.6461805934682960 3.4398207258798550 3.2201340469441311 0.8676725805700830 0.0053061804936952 0.1132470595805312
28300.0000000000000000 7.6454744881076744 3.4391099157161218 3.2199806536677578 0.8676783571370795 0.0053997814798910 0.1133057801068240
28400.0000000000000000 7.6507572781210484 3.4439102375069224 3.2203739824084665 0.8675212545096376 0.0055964625145309 0.1133553411814916
28500.0000000000000000 7.6426220405234364 3.4365083248741342 3.2198338204710817 0.8674929923989684 0.0053465233246665 0.1134403794545861
28600.0000000000000000 7.6416381639521482 3.4356181139174655 3.2195922090664864 0.8674788496718776 0.0054482490930529 0.1135007422032649
28700.0000000000000000 7.6608417247087717 3.4546375496783246 3.2198248521174397 0.8672301012246846 0.0056000501447560 0.1135491715435666
28800.0000000000000000 7.6392108113384349 3.4336138295945924 3.2193446692661007 0.8672400896054867 0.0054017436644476 0.1136104792078079
28900.0000000000000000 7.6381440851494178 3.4327286027720025 3.2193730193028380 0.8670271297803812 0.0053579205723720 0.1136574127218241
29000.0000000000000000 7.6376078538797536 3.4324888705344661 3.2190831191742681 0.8669058354507017 0.0054252270442381 0.1137048016760793
29100.0000000000000000 7.6395598131534772 3.4348645564369482 3.2191630296985494 0.8662132621767721 0.0055623169576676 0.1137566478835399
29200.0000000000000000 7.6459370405048936 3.4413478639340735 3.2191504689941253 0.8662122845665968 0.0053955918861629 0.1138308311239354
29300.0000000000000000 7.6333162845671314 3.4288136640778708 3.2189342308574753 0.8662778943878779 0.0054010977283416 0.1138893975155658
29400.0000000000000000 7.6319835910981757 3.4276571258303132 3.2186960330711845 0.8663201383103534 0.0053644628152817 0.1139458310710432
29500.0000000000000000 7.6331016374884637 3.4286926457647526 3.2185250975488056 0.8662916238575965 0.0056008862668861 0.1139913840504234
29600.0000000000000000 7.6295661408979507 3.4252809303807910 3.2186489152405091 0.8662392409695121 0.0053529808764684 0.1140440734306701
29700.0000000000000000 7.6285002534364752 3.4242783494075466 3.2185416929843589 0.8662137656668916 0.0053766866666791 0.1140897587109990
29800.0000000000000000 7.6279296486180908 3.4237808024326553 3.2183688657265010 0.8661645755790867 0.0054850436505939 0.1141303612292535
29900.0000000000000000 7.6438343453497000 3.4396367370497076 3.2185425122364486 0.8659463042913209 0.0055455992773658 0.1141631924948570
30000.0000000000000000 7.6254008830379938 3.4214327233012787 3.2183256552163653 0.8660188776048119 0.0054209771564497 0.1142026497590887
30100.0000000000000000 7.6245126535550050 3.4206770268668389 3.2180639591026532 0.8661155292621463 0.0054246382317120 0.1142315000916541
30200.0000000000000000 7.6261517368739380 3.4221072715796863 3.2182613897302046 0.8660056438420308 0.0055132226776045 0.1142642090444117
30300.0000000000000000 7.6224238648984786 3.4187359056454891 3.2180090988099916 0.8659302585868563 0.0054301907523036 0.1143184111038383
30400.0000000000000000 7.6215637437398698 3.4180173154202711 3.2178005115794583 0.8659393389615271 0.0054500984659032 0.1143564793127091
30500.0000000000000000 7.6340514018716217 3.4305298658564300 3.2176629210474985 0.8658600005749801 0.0056161091144909 0.1143825052782228
30600.0000000000000000 7.6221564681938139 3.4184474005358796 3.2176636949097914 0.8658420539314700 0.0057816946499988 0.1144216241666748
30700.0000000000000000 7.6193409725362606 3.4161366408646927 3.2172877687865671 0.8658975095461729 0.0055618187708786 0.1144572345679492
30800.0000000000000000 7.6179005827310018 3.4149754605288374 3.2171500596492364 0.8657895368874629 0.0054938995780398 0.1144916260874249
30900.0000000000000000 7.6710512949689305 3.4654745380880643 3.2167074558593889 0.8658523953566893 0.0084774503417844 0.1145394553230040
31000.0000000000000000 7.6261788758356968 3.4236260991378940 3.2164354549726140 0.8657928755875567 0.0057763419891950 0.1145481041484367
31100.0000000000000000 7.6202363271128251 3.4177469791893205 3.2165791554878922 0.8656636420114560 0.0056675589250323 0.1145789914991244
31200.0000000000000000 7.6197555718184331 3.4174391653501814 3.2163414191649302 0.8656545686798158 0.0057171758343721 0.1146032427891345
31300.0000000000000000 7.6170225022079565 3.4147656032359879 3.2164325542099546 0.8655524609846402 0.0056335981986351 0.1146382855787390
31400.0000000000000000 7.6192896201100746 3.4172012261057616 3.2162626763541899 0.8655338177633763 0.0056281794450974 0.1146637204416486
31500.0000000000000000 7.6147875671569336 3.4128160907621776 3.2162959689762642 0.8655077443391822 0.0054678273884179 0.1146999356908918
31600.0000000000000000 7.6142739881016306 3.4123546382012235 3.2161650106264950 0.8655157501704173 0.0055092619216983 0.1147293271817961
31700.0000000000000000 7.6130982946596335 3.4110349124731427 3.2164591468629427 0.8653803025369198 0.0054752124486559 0.1147487203379730
31800.0000000000000000 7.6124820363468739 3.4104763281404669 3.2164164108457793 0.8653475542502777 0.0054756779929486 0.1147660651174013
31900.0000000000000000 7.6165297277046715 3.4144092969081861 3.2165204294108634 0.8652672663928893 0.0055461560511413 0.1147865789415910
32000.0000000000000000 7.6105522969250501 3.4078490460604960 3.2168661021407194 0.8655741161542946 0.0054615396307005 0.1148014929388399
32100.0000000000000000 7.6100749157768997 3.4069312279355941 3.2168717175103829 0.8659551620793859 0.0054950655535818 0.1148217426979544
32200.0000000000000000 7.6089508160757857 3.4057684188962596 3.2168853363446481 0.8659794148810459 0.0054674809156605 0.1148501650381714
32300.0000000000000000 7.6082797372895339 3.4050879135111960 3.2168467921059229 0.8660041238262979 0.0054695801660016 0.1148713276801162
32400.0000000000000000 7.6075536962608137 3.4043493286187383 3.2167847903037305 0.8660513968489589 0.0054721946647198 0.1148959858246664
32500.0000000000000000 7.6069898629697992 3.4038657309377882 3.2166502460652397 0.8660690500270460 0.0054869053035177 0.1149179306362073
32600.0000000000000000 7.6097001849253241 3.4066762193101097 3.2165283741718911 0.8660798343738312 0.0054746870620255 0.1149410700074665
32700.0000000000000000 7.6083364399595821 3.4052466511343042 3.2166661713131530 0.8659507880232047 0.0055100008905551 0.1149628285983647
32800.0000000000000000 7.6048730405437714 3.4018064563497346 3.2166215661065611 0.8659984184063887 0.0054523171244026 0.1149942825566850
32900.0000000000000000 7.6042326381892522 3.4012794484829261 3.2164733703469315 0.8660073654265493 0.0054534440180927 0.1150190099147527
33000.0000000000000000 7.6036916500498481 3.4006454013961998 3.2164818574968344 0.8660533999965825 0.0054635011173724 0.1150474900428589
33100.0000000000000000 7.6047157896465567 3.4017121788731193 3.2164547952734033 0.8659769961571749 0.0054920971268179 0.1150797222160415
33200.0000000000000000 7.6022647959673950 3.3994436980064719 3.2162155856603247 0.8660201998410884 0.0054601404054749 0.1151251720540347
33300.0000000000000000 7.6017262549997220 3.3990623897041954 3.2159983742534632 0.8660560932277259 0.0054478215638757 0.1151615762504617
33400.0000000000000000 7.6064558777159501 3.4038642137428310 3.2159351180802980 0.8659647940708328 0.0054942503994104 0.1151975014225784
33500.0000000000000000 7.6044484371849270 3.4019441360645963 3.2157493965178761 0.8660457043263274 0.0054690666893599 0.1152401335867674
33600.0000000000000000 7.6004662841282800 3.3981273009553581 3.2156515547872830 0.8659622153119519 0.0054482722726276 0.1152769408010589
33700.0000000000000000 7.5997104953231469 3.3973496598292363 3.2156714009817096 0.8659268019042765 0.0054494460367915 0.1153131865711332
33800.0000000000000000 7.5992156920782055 3.3968726242675600 3.2155740324441027 0.8659501694438213 0.0054669844509228 0.1153518814717992
33900.0000000000000000 7.6076208182562173 3.4051323237290090 3.2157188661386478 0.8659164101471017 0.0054548876365843 0.1153983306048745
34000.0000000000000000 7.5976908746685927 3.3952390574390501 3.2155815758292965 0.8659742476214559 0.0054549423982192 0.1154410513805703
34100.0000000000000000 7.5971701968476042 3.3947801608956270 3.2154253819676311 0.8660181119296845 0.0054623699435376 0.1154841721111244
34200.0000000000000000 7.6082964586986366 3.4058160608986601 3.2155244350413135 0.8659177657510928 0.0055101510441616 0.1155280459634092
34300.0000000000000000 7.5960323989579415 3.3935407339503580 3.2155090308633056 0.8659408405454141 0.0054618448736296 0.1155799487252348
34400.0000000000000000 7.5955409820201769 3.3930878574046335 3.2154424082726085 0.8659191460558291 0.0054661826668180 0.1156253876202884
34500.0000000000000000 7.5953872390570947 3.3929567368155276 3.2153956628909883 0.8658860906134520 0.0054816795809390 0.1156670691561881
34600.0000000000000000 7.6037153843359908 3.4012631567023996 3.2154248559267500 0.8658120329467960 0.0055109606875701 0.1157043780724740
34700.0000000000000000 7.5940436457222145 3.3915920362551235 3.2153843084495781 0.8658521832867038 0.0054642985106651 0.1157508192201446
34800.0000000000000000 7.5936123909659825 3.3911622096719807 3.2153257735084466 0.8658625348389097 0.0054720935793353 0.1157897793673097
34900.0000000000000000 7.5931902342514910 3.3908432096962526 3.2151749549508226 0.8658809242185745 0.0054644930283855 0.1158266523574562
35000.0000000000000000 7.5935394171641004 3.3910736721137251 3.2152597041426434 0.8658476217932157 0.0054950300552786 0.1158633890592371
35100.0000000000000000 7.5922298904340524 3.3897408576890227 3.2152439118767036 0.8658828958689381 0.0054509398842252 0.1159112851151632
35200.0000000000000000 7.5918267714659260 3.3893497476925520 3.2151701486498463 0.8659044701585946 0.0054556568139036 0.1159467481510304
35300.0000000000000000 7.5914632236189146 3.3890984132584405 3.2149952425638557 0.8659321459790253 0.0054576417087753 0.1159797801088168
35400.0000000000000000 7.5926437549146115 3.3902447855793150 3.2150944035457449 0.8658022786359372 0.0054912389286369 0.1160110482249768
35500.0000000000000000 7.5904613158470093 3.3880525962314580 3.2150176493911022 0.8658834108939939 0.0054590715714745 0.1160485877589809
35600.0000000000000000 7.5920585237023390 3.3895832544893452 3.2149768817167566 0.8659390881722037 0.0054794962676371 0.1160798030563962
35700.0000000000000000 7.5963922305262592 3.3938256204921298 3.2150238721933775 0.8659659949408095 0.0054641370570467 0.1161126058428962
35800.0000000000000000 7.5891947548601566 3.3866406847541732 3.2148817244800885 0.8660631058358420 0.0054687338646325 0.1161405059254206
35900.0000000000000000 7.5908047427941385 3.3882675594439453 3.2148291472533725 0.8660647325725428 0.0054761269466634 0.1161671765776135
36000.0000000000000000 7.5883065018429710 3.3858090256633155 3.2147394186954870 0.8660895397477187 0.0054722962679052 0.1161962214685444
36100.0000000000000000 7.5879421792862276 3.3854585419299346 3.2146457718174499 0.8661385430025786 0.0054769159969671 0.1162224065392976
36200.0000000000000000 7.5883638038659003 3.3858638830183341 3.2145785244983145 0.8661788074197552 0.0054956080485894 0.1162469808809073
36300.0000000000000000 7.5868926138251442 3.3840547907952665 3.2149293924083233 0.8661549300409648 0.0054794111751299 0.1162740894054597
36400.0000000000000000 7.5864424016622909 3.3835620530319006 3.2149264250205007 0.8661724669571578 0.0054820214317321 0.1162994352210005
36500.0000000000000000 7.5874765631422987 3.3844716385233675 3.2150699834901197 0.8661170578487566 0.0054924448695470 0.1163254384105076
36600.0000000000000000 7.5855686023411053 3.3825135067263097 3.2150208234720790 0.8661970617776631 0.0054854916541528 0.1163517187109006
36700.0000000000000000 7.5852741421482657 3.3822895937422488 3.2148815853988637 0.8662354286706724 0.0054938037929829 0.1163737305434977
36800.0000000000000000 7.5861881545486201 3.3831363682581017 3.2149589410602286 0.8661938784553841 0.0055027589834339 0.1163962077914717
36900.0000000000000000 7.5844515409943130 3.3814351875265451 3.2148790806273144 0.8662235577838516 0.0054935576826190 0.1164201573739825
37000.0000000000000000 7.5841272191299058 3.3811702077287187 3.2147811939151221 0.8662411662457733 0.0054944769471107 0.1164401742931807
37100.0000000000000000 7.5840032027695026 3.3811045101841612 3.2146878487356032 0.8662336523913745 0.0055187591457500 0.1164584323126128
37200.0000000000000000 7.5834376451782148 3.3804325305015261 3.2147680232605493 0.8662565953400743 0.0054989558159853 0.1164815402600795
37300.0000000000000000 7.5830772746326103 3.3799508772480671 3.2148423229507257 0.8662807352016020 0.0055017717781624 0.1165015674540532
37400.0000000000000000 7.5828098778962856 3.3797422022018475 3.2147494469721840 0.8662885806665329 0.0055079732500366 0.1165216748056845
37500.0000000000000000 7.5837787937230843 3.3806369417694460 3.2148416226147889 0.8662396218031823 0.0055179103209761 0.1165426972146910
37600.0000000000000000 7.5821233697847177 3.3789970226866508 3.2147760550829108 0.8662766457269465 0.0055078259761005 0.1165658203121089
37700.0000000000000000 7.5818492494481360 3.3787442164681876 3.2147205745339393 0.8662890151226380 0.0055099495140641 0.1165854938093066
37800.0000000000000000 7.5818466135069773 3.3788403118954706 3.2146036497585073 0.8662671600061499 0.0055303226961552 0.1166051691506939
37900.0000000000000000 7.5816660408310916 3.3786275818924878 3.2146007473264655 0.8662974265033290 0.0055161788775845 0.1166241062312243
38000.0000000000000000 7.5812940165421852 3.3783280882982853 3.2144702476416183 0.8663272285371288 0.0055253302378048 0.1166431218273478
38100.0000000000000000 7.5816087069041904 3.3786414373318872 3.2144821135763326 0.8663015799167808 0.0055219928401191 0.1166615832390707
38200.0000000000000000 7.5802185500853669 3.3772687279354781 3.2144036222894385 0.8663463095457756 0.0055199188099301 0.1166799715047450
38300.0000000000000000 7.5800270692008134 3.3771569265751946 3.2143340712619706 0.8663078281570161 0.0055326545459248 0.1166955886607080
38400.0000000000000000 7.5801011267874499 3.3771971566950190 3.2143809439068449 0.8662619865481561 0.0055513142779693 0.1167097253594610
38500.0000000000000000 7.5794770776660227 3.3765758305536719 3.2143652239749487 0.8662786911959918 0.0055288201361942 0.1167285118052157
38600.0000000000000000 7.5792591134745990 3.3763860765403386 3.2143190727741660 0.8662826657082527 0.0055274458309271 0.1167438526209144
38700.0000000000000000 7.5827738732326173 3.3797824576536755 3.2143940157869593 0.8662668423313683 0.0055726825563950 0.1167578749042179
38800.0000000000000000 7.5819442019063725 3.3789162321786610 3.2144222561650415 0.8662573418606807 0.0055687103450725 0.1167796613569159
38900.0000000000000000 7.5791728928821929 3.3761667642643527 3.2143444285952838 0.8662810973514722 0.0055834770879519 0.1167971255831326
39000.0000000000000000 7.5788446063814909 3.3758668552666453 3.2142755299839481 0.8663144891958557 0.0055754424109659 0.1168122895240760
39100.0000000000000000 7.5788132015132454 3.3757539870892019 3.2143197199243416 0.8663289559005365 0.0055833147741555 0.1168272238250099
39200.0000000000000000 7.5785763914873323 3.3755349500497518 3.2142683268602417 0.8663491438970284 0.0055813015616523 0.1168426691186583
39300.0000000000000000 7.5779598922922906 3.3749188400143706 3.2142438602240326 0.8663812324610864 0.0055574166337683 0.1168585429590327
39400.0000000000000000 7.5777980930676492 3.3747783367135415 3.2141933564054961 0.8663878758684597 0.0055668603824541 0.1168716636976973
39500.0000000000000000 7.5776535936917941 3.3746296162642819 3.2141752794365375 0.8663901121090339 0.0055725781854599 0.1168860076964804
39600.0000000000000000 7.5772338960839409 3.3742458275446547 3.2141356560186596 0.8663996601961371 0.0055503370351889 0.1169024152893014
39700.0000000000000000 7.5784300578216000 3.3753784192172613 3.2140891110072056 0.8664032534577528 0.0056411932150641 0.1169180809243164
39800.0000000000000000 7.5777031226801173 3.3746861464069777 3.2140747342083165 0.8664090079003033 0.0056015511495921 0.1169316830149271
39900.0000000000000000 7.5775583936037991 3.3745960146240574 3.2140239162350777 0.8664160683312643 0.0055800965444476 0.1169422978689517
40000.0000000000000000 7.5788614850423706 3.3758843652081789 3.2140188788416122 0.8664099724544420 0.0055936268740287 0.1169546416641088
40100.0000000000000000 7.5768256677915815 3.3739028680448522 3.2139878034564346 0.8663813341812637 0.0055873608554218 0.1169663012536084
40200.0000000000000000 7.5796648526082020 3.3767499375366885 3.2139798267422264 0.8663593016345688 0.0055941656463040 0.1169816210484136
40300.0000000000000000 7.5768099256130554 3.3739534312593094 3.2139388270248395 0.8663503504133944 0.0055727447453935 0.1169945721701197
40400.0000000000000000 7.5759326957969586 3.3731098377561985 3.2138824860413759 0.8663475363350980 0.0055851266086201 0.1170077090556655
40500.0000000000000000 7.5785035629056816 3.3756834275082261 3.2138797781742690 0.8663223369327255 0.0055969197019325 0.1170211005885289
40600.0000000000000000 7.5757336043221111 3.3729387146416201 3.2138645437465652 0.8663010625170982 0.0055977229963537 0.1170315604204745
40700.0000000000000000 7.5754006270092047 3.3726282032484400 3.2138384384618490 0.8663014910833421 0.0055867006041719 0.1170457936114012
40800.0000000000000000 7.5756459618181911 3.3728995704142637 3.2138055928812292 0.8662774354244729 0.0056063631790125 0.1170569999192130
40900.0000000000000000 7.5771937049924647 3.3744298636848074 3.2138432408696138 0.8662558993384082 0.0055928522740631 0.1170718488255722
41000.0000000000000000 7.5750839332612170 3.3723380155770988 3.2138187423250026 0.8662496247138132 0.0055939395763350 0.1170836110689678
41100.0000000000000000 7.5747166150568583 3.3719983336977122 3.2137867154854307 0.8662485168490731 0.0055869064730460 0.1170961425515965
41200.0000000000000000 7.5745868486700170 3.3718852558658199 3.2137642256554759 0.8662423498298147 0.0055873947945406 0.1171076225243665
41300.0000000000000000 7.5748156490732486 3.3721381890567219 3.2137288438059688 0.8662196403979858 0.0056111102061296 0.1171178656064421
41400.0000000000000000 7.5768152449354886 3.3741283716384709 3.2137456576841976 0.8662064753847555 0.0056049314049519 0.1171298088231130
41500.0000000000000000 7.5760305293360739 3.3733504692450942 3.2137472851675546 0.8662036422254583 0.0055867476381677 0.1171423850597999
41600.0000000000000000 7.5740428752620419 3.3713717961266805 3.2137176255345379 0.8662046090371587 0.0055965070762890 0.1171523374873756
41700.0000000000000000 7.5740915657694643 3.3714424604480833 3.2136852482092055 0.8661875910387405 0.0056143077093072 0.1171619583641276
41800.0000000000000000 7.5770769200890076 3.3744270250596258 3.2136964977723337 0.8661779889789167 0.0056019871087579 0.1171734211693744
41900.0000000000000000 7.5752171519666964 3.3725345189821438 3.2137269819722878 0.8661791608564007 0.0055899442057392 0.1171865459501255
42000.0000000000000000 7.5735215009574386 3.3708475513962997 3.2136961646624140 0.8661814498326758 0.0056003781485466 0.1171959569175024
42100.0000000000000000 7.5734587831523310 3.3708089189942818 3.2136613988990250 0.8661734133741261 0.0056096184146178 0.1172054334702808
42200.0000000000000000 7.5746875511830476 3.3719418635239489 3.2137588000029216 0.8661719587929901 0.0055973343365067 0.1172175945266800
42300.0000000000000000 7.5735003596148172 3.3706926784421549 3.2137925492919193 0.8661762976748354 0.0056116874029156 0.1172271468029913
42400.0000000000000000 7.5742700760972532 3.3714369596577978 3.2138161045494780 0.8661816632728464 0.0055962059406463 0.1172391426764844
42500.0000000000000000 7.5727880089119068 3.3699200014339672 3.2138278653215178 0.8661827624735682 0.0056091810585487 0.1172481986243056
42600.0000000000000000 7.5728373770712425 3.3699781253763499 3.2138045182133634 0.8661757957732215 0.0056218812809749 0.1172570564273327
42700.0000000000000000 7.5729341094768516 3.3700303845345436 3.2138407127051085 0.8661795026414614 0.0056166231796967 0.1172668864160411
42800.0000000000000000 7.5737643058588580 3.3708532856355560 3.2138498130043813 0.8661796852403377 0.0056050627198911 0.1172764592586924
42900.0000000000000000 7.5722969197612224 3.3693799784228178 3.2138260844141362 0.8661918076725837 0.0056145205268980 0.1172845287247876
43000.0000000000000000 7.5723139662853676 3.3694267933223792 3.2137758978499398 0.8661924881811303 0.0056272854062381 0.1172915015256810
43100.0000000000000000 7.5722361843225041 3.3693274837238487 3.2137837604380479 0.8661919561077335 0.0056327079391787 0.1173002761136959
43200.0000000000000000 7.5719846400376554 3.3690538747740293 3.2137948406846522 0.8662081574861664 0.0056188573557547 0.1173089097370536
43300.0000000000000000 7.5718769534563712 3.3689426579662043 3.2137814562925882 0.8662148393197907 0.0056215830611113 0.1173164168166767
43400.0000000000000000 7.5717745137888146 3.3688448694238122 3.2137651824050666 0.8662169049780289 0.0056237106852295 0.1173238462966768
43500.0000000000000000 7.5716813846718543 3.3687678678194830 3.2137369397675952 0.8662187783199750 0.0056268580422128 0.1173309407225887
43600.0000000000000000 7.5715817472950269 3.3686876695269352 3.2137068019705821 0.8662182979419845 0.0056311798862996 0.1173377979692260
43700.0000000000000000 7.5715404384385483 3.3686625089137179 3.2136768936070470 0.8662187642580370 0.0056376143663691 0.1173446572933766
43800.0000000000000000 7.5714957052943594 3.3686256868974240 3.2136537435466672 0.8662213466289946 0.0056434089096508 0.1173515193116227
43900.0000000000000000 7.5715369684492879 3.3686604862747438 3.2136513308854635 0.8662253733841264 0.0056410678196073 0.1173587100853468
44000.0000000000000000 7.5721242404947429 3.3692398223882729 3.2136619825081714 0.8662277704153385 0.0056284339181114 0.1173662312648479
44100.0000000000000000 7.5720527431240940 3.3691677777885531 3.2136543506427859 0.8662331914941427 0.0056243083344260 0.1173731148641866
44200.0000000000000000 7.5799842350659681 3.3770764108653912 3.2136561045225793 0.8662291222176556 0.0056441091831346 0.1173784882772076
44300.0000000000000000 7.5772788185921742 3.3744135387716074 3.2136240400422755 0.8662153460852853 0.0056403552947730 0.1173855383982331
44400.0000000000000000 7.5779316119539075 3.3751019711326227 3.2135760282574677 0.8662356169138381 0.0056265335121799 0.1173914621377994
44500.0000000000000000 7.5744258949736478 3.3716012232092405 3.2135497548325991 0.8662531560080353 0.0056242315293550 0.1173975293944178
44600.0000000000000000 7.5740522985297760 3.3712286054836600 3.2135278028427718 0.8662675271733917 0.0056249637081381 0.1174033993218144
44700.0000000000000000 7.5737389577575707 3.3709166986188324 3.2135064333453158 0.8662804071125856 0.0056263410580758 0.1174090776227606
44800.0000000000000000 7.5734716393683854 3.3706567626518762 3.2134794551952304 0.8662920204341270 0.0056286700405969 0.1174147310465548
44900.0000000000000000 7.5732322004427450 3.3704213490767954 3.2134554955525809 0.8663036226051801 0.0056317458900675 0.1174199873181215
45000.0000000000000000 7.5730115094271913 3.3702113542410483 3.2134271349365182 0.8663127073512471 0.0056353666458606 0.1174249462525171
45100.0000000000000000 7.5734982775956547 3.3707276183546888 3.2133985206429267 0.8663138470008654 0.0056276151515503 0.1174306764456227
45200.0000000000000000 7.5730368156010073 3.3703005996281776 3.2133366197851032 0.8663373962171470 0.0056270400458467 0.1174351599247326
45300.0000000000000000 7.5727005930911329 3.3699885321324317 3.2132944237522718 0.8663495577342419 0.0056279722458202 0.1174401072263668
45400.0000000000000000 7.5724350312869948 3.3697365547491387 3.2132683647029827 0.8663558884529441 0.0056291654938985 0.1174450578880317
45500.0000000000000000 7.5722106612367224 3.3695209139967588 3.2132480547472775 0.8663613182425144 0.0056304681611768 0.1174499060889954
45600.0000000000000000 7.5723672893024592 3.3695971074181585 3.2133180336164036 0.8663593998882143 0.0056379824480930 0.1174547659315906
45700.0000000000000000 7.5720156354963040 3.3691975716672218 3.2133685482779772 0.8663514962411250 0.0056372879236828 0.1174607313862974
45800.0000000000000000 7.5729006572857624 3.3700531227944630 3.2134037059834561 0.8663452772431848 0.0056320702596259 0.1174664810050323
45900.0000000000000000 7.5716072487067638 3.3687663446875931 3.2133827554929031 0.8663490020381646 0.0056387961974270 0.1174703502906753
46000.0000000000000000 7.5714822995120823 3.3686450137121522 3.2133719720577423 0.8663485240369172 0.0056424855807098 0.1174743041245610
46100.0000000000000000 7.5714034777457027 3.3685997874216271 3.2133266743800739 0.8663473415675743 0.0056514807045358 0.1174781936718915
46200.0000000000000000 7.5717967557059680 3.3689908423487704 3.2133362940549768 0.8663447464165650 0.0056409538213353 0.1174839190643210
46300.0000000000000000 7.5714610100254403 3.3687137727062870 3.2132597491280093 0.8663621391975255 0.0056382370677721 0.1174871119258471
46400.0000000000000000 7.5712232985012298 3.3685013063966380 3.2132218567953119 0.8663700303096757 0.0056389697805310 0.1174911352190731
46500.0000000000000000 7.5710316319137210 3.3683295726905795 3.2131923280299031 0.8663744260315465 0.0056400540486809 0.1174952511130108
46600.0000000000000000 7.5708697334356652 3.3681824459565042 3.2131694699782725 0.8663772889527356 0.0056412089511120 0.1174993195970412
46700.0000000000000000 7.5710798631030718 3.3683340823248868 3.2132177905086525 0.8663749812104415 0.0056498294245415 0.1175031796345489
46800.0000000000000000 7.5708178716615855 3.3680363855741753 3.2132566191153398 0.8663675899879194 0.0056489569337778 0.1175083200503740
46900.0000000000000000 7.5706178997755549 3.3678149335714820 3.2132780841851458 0.8663627775769649 0.0056491448217130 0.1175129596202498
47000.0000000000000000 7.5705130260676805 3.3677056118703663 3.2132774566898741 0.8663619687650986 0.0056518613362059 0.1175161274061354
47100.0000000000000000 7.5705649072717982 3.3677802046548440 3.2132450023743910 0.8663578762787083 0.0056622727320056 0.1175195512318496
47200.0000000000000000 7.5708841830079567 3.3680848117587461 3.2132772543636339 0.8663581882635850 0.0056390965932845 0.1175248320287066
47300.0000000000000000 7.5705238211249881 3.3677927711706364 3.2131925821710916 0.8663640548606224 0.0056477163961103 0.1175266965265270
47400.0000000000000000 7.5703284277462473 3.3676279094620396 3.2131498845993258 0.8663726069236054 0.0056482050338031 0.1175298217274726
47500.0000000000000000 7.5701686563753396 3.3674926634417801 3.2131189927369528 0.8663747738991334 0.0056490075422112 0.1175332187552613
47600.0000000000000000 7.5700337394922279 3.3673779395244452 3.2130949049330697 0.8663744087861819 0.0056499552841047 0.1175365309644254
47700.0000000000000000 7.5703270421077491 3.3676545745434017 3.2130950928195512 0.8663734508919961 0.0056655264603756 0.1175383973924248
47800.0000000000000000 7.5700840678243244 3.3673742033553160 3.2131420930155641 0.8663660941270747 0.0056585586225103 0.1175431187038598
47900.0000000000000000 7.5699071878245636 3.3671728340038207 3.2131695720791509 0.8663594958606603 0.0056583185129059 0.1175469673680256
48000.0000000000000000 7.5706277108264173 3.3678767811737491 3.2131955760998361 0.8663540299717730 0.0056503539186864 0.1175509696623724
48100.0000000000000000 7.5698608758038413 3.3671600169200748 3.2131389260315757 0.8663554210126072 0.0056539152163893 0.1175525966231941
48200.0000000000000000 7.5697115942886466 3.3670343094204576 3.2131022556191913 0.8663656455275779 0.0056543899286870 0.1175549937927330
48300.0000000000000000 7.5695861316508770 3.3669314277969606 3.2130728558521926 0.8663691163369415 0.0056550448140774 0.1175576868507044
48400.0000000000000000 7.5694773128685569 3.3668389483453205 3.2130508909182707 0.8663711780638517 0.0056558432019522 0.1175604523391620
48500.0000000000000000 7.5697061806568104 3.3670307749525130 3.2130793586032578 0.8663680160232546 0.0056651525396819 0.1175628785381028
48600.0000000000000000 7.5695369035826765 3.3668396230918338 3.2131060531541573 0.8663607322952862 0.0056638462353510 0.1175666488060481
48700.0000000000000000 7.5693990077107802 3.3666846593409172 3.2131244411856152 0.8663562007059932 0.0056636953444195 0.1175700111338349
48800.0000000000000000 7.5821584338518013 3.3794357462280793 3.2131582753515131 0.8663212257759860 0.0056690045155693 0.1175741819806538
48900.0000000000000000 7.5807370846482316 3.3782195329709666 3.2129462836287455 0.8663156429317029 0.0056801081906972 0.1175755169261189
49000.0000000000000000 7.5792105344790430 3.3768093934306709 3.2128089970233131 0.8663329292366249 0.0056826773186881 0.1175765374697456
49100.0000000000000000 7.5781931823992004 3.3758726461577160 3.2127093832834444 0.8663481186470310 0.0056851311006173 0.1175779032103920
49200.0000000000000000 7.5775538719025191 3.3752905048525665 3.2126347891817941 0.8663621549970010 0.0056869020480849 0.1175795208230723
49300.0000000000000000 7.5768857500893674 3.3746631293937259 3.2125793742296209 0.8663735265947301 0.0056885377633852 0.1175811821079054
49400.0000000000000000 7.5763192423153543 3.3741229379041751 3.2125400725031410 0.8663842360025411 0.0056889948240488 0.1175830010814482
49500.0000000000000000 7.5750330335671814 3.3728573682048317 3.2125095631236866 0.8663922765746858 0.0056890551657511 0.1175847704982253
49600.0000000000000000 7.5753658337627865 3.3732054629755659 3.2124870722364434 0.8663988582906132 0.0056877947750907 0.1175866454850735
49700.0000000000000000 7.5756466054693243 3.3734899284385538 3.2124698291737106 0.8664061754263326 0.0056920961730420 0.1175885762576854
49800.0000000000000000 7.5760232590968775 3.3738704772001959 3.2124574278106555 0.8664123508213448 0.0056925698470797 0.1175904334176016
49900.0000000000000000 7.5744320412075270 3.3722868629752671 3.2124427059707470 0.8664187676256004 0.0056913327132597 0.1175923719226525
50000.0000000000000000 7.5740694981704388 3.3719213080717494 3.2124381166498086 0.8664230048091305 0.0056928429058281 0.1175942257339221


==> figures/free_shape_inference/measurement_noise/random_seed_0/30/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129162433 -4.0000000000 -4.0000000000
2.5226889520 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/0/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/0/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3276242826151767 0.3932382885258995 100.0000000000000000 0.7937280515112828 0.1554535324722832 0.0000000000000000
0.3327791003159973 0.3972476034718433 200.0000000000000000 0.7645579327901487 0.1496639941759383 0.0000000000000000
0.3378695899836877 0.4007134239810662 300.0000000000000000 0.7347422328605272 0.1429123562674592 0.0000000000000000
0.3425953945027363 0.4040631477268118 400.0000000000000000 0.7026193041965287 0.1344779503863480 0.0000000000000000
0.3468734459397943 0.4061306648744399 500.0000000000000000 0.6683345782749760 0.1257422999620244 0.0000000000000000
0.3522640886753323 0.4050471878166895 600.0000000000000000 0.6332478453839604 0.1185253252386766 0.0000000000000000
0.3573374806088533 0.4003061525010236 700.0000000000000000 0.5982554390371242 0.1135755364552928 0.0000000000000000
0.3604037759857986 0.3932529791394612 800.0000000000000000 0.5642642771956928 0.1106305035542444 0.0000000000000000
0.3594026655882423 0.3860148316855058 900.0000000000000000 0.5324584033214966 0.1082738097726940 0.0000000000000000
0.3556392409710090 0.3802192272872257 1000.0000000000000000 0.5034322155233308 0.1065246159079497 0.0000000000000000
0.3508129288017200 0.3753921054411419 1100.0000000000000000 0.4769821377203163 0.1057425094048466 0.0000000000000000
0.3444175636283231 0.3716096711529229 1200.0000000000000000 0.4526631378791043 0.1057200478031179 0.0000000000000000
0.3355077420570792 0.3687317943390686 1300.0000000000000000 0.4304815364196807 0.1060828385292337 0.0000000000000000
0.3241086217138678 0.3653290850908065 1400.0000000000000000 0.4101914072884502 0.1056947049337266 0.0000000000000000
0.3117000489479624 0.3609940455819489 1500.0000000000000000 0.3915382282801974 0.1051350076780418 0.0000000000000000
0.2988181079254220 0.3551492578132615 1600.0000000000000000 0.3745250465701717 0.1044555620319160 0.0000000000000000
0.2863748447240946 0.3482678254210998 1700.0000000000000000 0.3591142851587870 0.1040649794834669 0.0000000000000000
0.2745599185956839 0.3405174622884993 1800.0000000000000000 0.3451980377629831 0.1036832238332206 0.0000000000000000
0.2636171859333155 0.3320138045690687 1900.0000000000000000 0.3324519067268667 0.1031472266579447 0.0000000000000000
0.2535825724682779 0.3232259443526834 2000.0000000000000000 0.3207050506142056 0.1025637421956651 0.0000000000000000
0.2443285329031769 0.3145498879307440 2100.0000000000000000 0.3097314490441807 0.1018702704974571 0.0000000000000000
0.2357880637144208 0.3061220115257964 2200.0000000000000000 0.2995700537639647 0.1011375775710268 0.0000000000000000
0.2278438698011121 0.2979789063443031 2300.0000000000000000 0.2902547496383763 0.1003053135329490 0.0000000000000000
0.2204989692346150 0.2903254099400313 2400.0000000000000000 0.2817694670996523 0.0994624570514047 0.0000000000000000
0.2136906866502984 0.2831680709482353 2500.0000000000000000 0.2739698571839416 0.0985242381803637 0.0000000000000000
0.2073734749676266 0.2764737988185839 2600.0000000000000000 0.2668984915708209 0.0975643965898307 0.0000000000000000
0.2013740520236698 0.2699741251188792 2700.0000000000000000 0.2605489548495525 0.0964390485378153 0.0000000000000000
0.1960997393908266 0.2643680849513976 2800.0000000000000000 0.2549141594714394 0.0954674890271329 0.0000000000000000
0.1910818485890981 0.2589805374599330 2900.0000000000000000 0.2499365692629344 0.0947189671345986 0.0000000000000000
0.1863396016920611 0.2539938420447285 3000.0000000000000000 0.2453801465728058 0.0942366192113792 0.0000000000000000
0.1818318725686422 0.2493809994365849 3100.0000000000000000 0.2411709925145051 0.0939621681419912 0.0000000000000000
0.1775607575514105 0.2449021193380199 3200.0000000000000000 0.2374501374777655 0.0939283300438708 0.0000000000000000
0.1733302902125692 0.2404977476946339 3300.0000000000000000 0.2339285804633053 0.0939904512169161 0.0000000000000000
0.1691585599870975 0.2364495550882632 3400.0000000000000000 0.2304710659983537 0.0941139919829873 0.0000000000000000
0.1652114512082229 0.2332274851354394 3500.0000000000000000 0.2269955908970080 0.0941624644107470 0.0000000000000000
0.1615315828010378 0.2308366295761722 3600.0000000000000000 0.2236832345187566 0.0941245857954203 0.0000000000000000
0.1582434802628981 0.2292308284707517 3700.0000000000000000 0.2206215370415065 0.0941786848166856 0.0000000000000000
0.1549928365869236 0.2282180227157373 3800.0000000000000000 0.2180246836726216 0.0943183367607313 0.0000000000000000
0.1525489009936203 0.2286349765095761 3900.0000000000000000 0.2157150899350113 0.0947301694095758 0.0000000000000000
0.1504528971809916 0.2295090104113717 4000.0000000000000000 0.2136531409124214 0.0951410933081930 0.0000000000000000
0.1488045105186680 0.2306185296528759 4100.0000000000000000 0.2117357321517490 0.0955465353918068 0.0000000000000000
0.1474841808316678 0.2319398643973783 4200.0000000000000000 0.2099942706435605 0.0960025086014102 0.0000000000000000
0.1465413668624427 0.2332257766117865 4300.0000000000000000 0.2084387641838994 0.0964837095153175 0.0000000000000000
0.1436285672087852 0.2332351305262358 4400.0000000000000000 0.2074333336317163 0.0955856582948491 0.0000000000000000
0.1432759647007376 0.2348920498397728 4500.0000000000000000 0.2060876741156640 0.0959177634136641 0.0000000000000000
0.1430923667460751 0.2360410589441425 4600.0000000000000000 0.2048292645533174 0.0962293735375903 0.0000000000000000
0.1429108911331965 0.2369020164454759 4700.0000000000000000 0.2036850099502327 0.0965528972778440 0.0000000000000000
0.1429853712670203 0.2376261664951582 4800.0000000000000000 0.2025432327440460 0.0968388869187852 0.0000000000000000
0.1433004782364610 0.2383301555233911 4900.0000000000000000 0.2014905919176741 0.0971060906432934 0.0000000000000000
0.1437320718939653 0.2386819762115127 5000.0000000000000000 0.2004673598312236 0.0971884609268592 0.0000000000000000
0.1439584239568756 0.2382973525685587 5100.0000000000000000 0.1994460285906857 0.0971348779428862 0.0000000000000000
0.1439356316542945 0.2374138378116565 5200.0000000000000000 0.1984239880115502 0.0970749095005757 0.0000000000000000
0.1436958487200796 0.2365265065975725 5300.0000000000000000 0.1974190951515729 0.0970933954874581 0.0000000000000000
0.1433341013102551 0.2356370468793240 5400.0000000000000000 0.1964466518344860 0.0972179442937239 0.0000000000000000
0.1429136228618884 0.2346920210938054 5500.0000000000000000 0.1954945102873383 0.0973859234381086 0.0000000000000000
0.1424229630368083 0.2336815968286666 5600.0000000000000000 0.1945406839186314 0.0975630070415745 0.0000000000000000
0.1418689686094419 0.2325752554278649 5700.0000000000000000 0.1935404203905108 0.0977517279147172 0.0000000000000000
0.1412316881622567 0.2313783079475862 5800.0000000000000000 0.1925865150476591 0.0979457611468649 0.0000000000000000
0.1405375485110012 0.2301210585370405 5900.0000000000000000 0.1916946269581502 0.0980796706031273 0.0000000000000000
0.1398064671540768 0.2288217641859412 6000.0000000000000000 0.1908392846247009 0.0982357316686733 0.0000000000000000
0.1390296378072165 0.2274739394161585 6100.0000000000000000 0.1900150246781852 0.0983830284937636 0.0000000000000000
0.1382050645180670 0.2260607676882058 6200.0000000000000000 0.1892085409046589 0.0985078295681939 0.0000000000000000
0.1373366173425944 0.2245828662642595 6300.0000000000000000 0.1883462596249925 0.0985702659385836 0.0000000000000000
0.1364077333729041 0.2229944791975418 6400.0000000000000000 0.1873802027938629 0.0985830534257097 0.0000000000000000
0.1353521537395914 0.2212311641892498 6500.0000000000000000 0.1863250941434722 0.0985277385053269 0.0000000000000000
0.1341676134821620 0.2193402538157043 6600.0000000000000000 0.1851491771051832 0.0983857044081346 0.0000000000000000
0.1329147980175515 0.2172360446388165 6700.0000000000000000 0.1837974280059161 0.0981679254592838 0.0000000000000000
0.1315688484793496 0.2149260843342352 6800.0000000000000000 0.1821588328887467 0.0978622074160943 0.0000000000000000
0.1300374700867229 0.2123366131453296 6900.0000000000000000 0.1798276962886451 0.0972420137083062 0.0000000000000000
0.1286505854510389 0.2088684725035344 7000.0000000000000000 0.1766650794032056 0.0962246741731691 0.0000000000000000
0.1270035906869519 0.2053235809960652 7100.0000000000000000 0.1727835585022398 0.0959506477579300 0.0000000000000000
0.1252891609878559 0.2016917551181580 7200.0000000000000000 0.1682734091184589 0.0969363278343653 0.0000000000000000
0.1232638052548804 0.1978422203617722 7300.0000000000000000 0.1645339106767108 0.0977259839748251 0.0000000000000000
0.1209067216259659 0.1939429972731023 7400.0000000000000000 0.1617992027616917 0.0979971795654933 0.0000000000000000
0.1184933525264614 0.1905037247191415 7500.0000000000000000 0.1597296316050894 0.0985172104386597 0.0000000000000000
0.1160949793468652 0.1876224487777696 7600.0000000000000000 0.1581237334344775 0.0994756692866200 0.0000000000000000
0.1137921607548544 0.1853384028640362 7700.0000000000000000 0.1568365876946070 0.1004118924720840 0.0000000000000000
0.1116809430625729 0.1840075775523714 7800.0000000000000000 0.1557838095797015 0.1012219668022882 0.0000000000000000
0.1097920157284520 0.1834192715245360 7900.0000000000000000 0.1549166309669148 0.1020150352344541 0.0000000000000000
0.1080905565354319 0.1832957155628165 8000.0000000000000000 0.1541924038706640 0.1028325826955302 0.0000000000000000
0.1065358548223972 0.1835087080642275 8100.0000000000000000 0.1535907211482734 0.1036396667559181 0.0000000000000000
0.1055255065312329 0.1839822031668568 8200.0000000000000000 0.1530724265941892 0.1043744797852315 0.0000000000000000
0.1054093255112387 0.1845788366498770 8300.0000000000000000 0.1526343234119007 0.1051443462088540 0.0000000000000000
0.1056647531535760 0.1851019623647138 8400.0000000000000000 0.1522481882218911 0.1059038192367989 0.0000000000000000
0.1058765900902174 0.1858337752689417 8500.0000000000000000 0.1519161920521793 0.1067427103832785 0.0000000000000000
0.1063039597150807 0.1866565794435058 8600.0000000000000000 0.1516459278088521 0.1075796827486362 0.0000000000000000
0.1067715990900268 0.1875299661288338 8700.0000000000000000 0.1514222651330727 0.1083828544567828 0.0000000000000000
0.1073055223811707 0.1884414145850724 8800.0000000000000000 0.1512321079094980 0.1092223389536071 0.0000000000000000
0.1078682912878794 0.1894095741561413 8900.0000000000000000 0.1510726614551888 0.1099636224840832 0.0000000000000000
0.1084658841947844 0.1903648736921243 9000.0000000000000000 0.1509145356082362 0.1107142397285005 0.0000000000000000
0.1090930449522562 0.1913878823655812 9100.0000000000000000 0.1507859244860351 0.1113731469937375 0.0000000000000000
0.1096934048069923 0.1924164505842432 9200.0000000000000000 0.1506466394640802 0.1121801923027971 0.0000000000000000
0.1103067693971249 0.1934456477391963 9300.0000000000000000 0.1505096776973795 0.1128525337893593 0.0000000000000000
0.1086844024627581 0.1964985833346464 9400.0000000000000000 0.1497772348827869 0.1105494139035540 0.0000000000000000
0.1084017408753516 0.1956391771348137 9500.0000000000000000 0.1484526623872453 0.1112337214642435 0.0000000000000000
0.1091941618986722 0.1968969492332063 9600.0000000000000000 0.1481942697590150 0.1117965497437332 0.0000000000000000
0.1103206832829234 0.1983054149852340 9700.0000000000000000 0.1480801935576920 0.1123142330142441 0.0000000000000000
0.1114925391781553 0.1997332320367848 9800.0000000000000000 0.1479984406442342 0.1128061769599413 0.0000000000000000
0.1126347932229098 0.2011024800098235 9900.0000000000000000 0.1479137007388731 0.1132943699520055 0.0000000000000000
0.1137065098289007 0.2024034212113646 10000.0000000000000000 0.1478125473153124 0.1137844124906375 0.0000000000000000
0.1147017616770285 0.2036197695898768 10100.0000000000000000 0.1476893826698954 0.1142665260309023 0.0000000000000000
0.1156341054068114 0.2047573167380959 10200.0000000000000000 0.1475386215016729 0.1147286036021691 0.0000000000000000
0.1164863725027543 0.2058213853119313 10300.0000000000000000 0.1473612338219848 0.1151740841524172 0.0000000000000000
0.1172512737802261 0.2068310678804016 10400.0000000000000000 0.1471589385600555 0.1155862899569734 0.0000000000000000
0.1179866493751117 0.2078064955574574 10500.0000000000000000 0.1469224180809543 0.1159818714662878 0.0000000000000000
0.1186878101984062 0.2087555260818390 10600.0000000000000000 0.1466563839288997 0.1163466024341395 0.0000000000000000
0.1193828081510837 0.2097695872821452 10700.0000000000000000 0.1463708732857898 0.1167339823493862 0.0000000000000000
0.1201398811968726 0.2109510041081825 10800.0000000000000000 0.1460829480065792 0.1171543453110916 0.0000000000000000
0.1212037154497011 0.2124725279794871 10900.0000000000000000 0.1457935585490996 0.1176731167553005 0.0000000000000000
0.1227158551212829 0.2146632787257795 11000.0000000000000000 0.1454814808464309 0.1183664416204903 0.0000000000000000
0.1243573301948043 0.2172709656455768 11100.0000000000000000 0.1451435746528731 0.1192334997146978 0.0000000000000000
0.1260614814698976 0.2199769871414742 11200.0000000000000000 0.1447729038392764 0.1202738434795031 0.0000000000000000
0.1278313301972361 0.2227573034818485 11300.0000000000000000 0.1443783997853348 0.1214706905996231 0.0000000000000000
0.1296819048198643 0.2256152842191233 11400.0000000000000000 0.1439695426266258 0.1228259535577660 0.0000000000000000
0.1316011706647826 0.2285138237944698 11500.0000000000000000 0.1435672346193494 0.1243329099415357 0.0000000000000000
0.1335546879835839 0.2314192417753941 11600.0000000000000000 0.1431688924516099 0.1259506350284872 0.0000000000000000
0.1355260886865328 0.2342956472372114 11700.0000000000000000 0.1427525926482559 0.1276240302042392 0.0000000000000000
0.1374772249558444 0.2370640173336501 11800.0000000000000000 0.1423314173234246 0.1293889257395747 0.0000000000000000
0.1394324110411296 0.2396904862746958 11900.0000000000000000 0.1419238239858731 0.1311525237027531 0.0000000000000000
0.1412830960892175 0.2421109169091253 12000.0000000000000000 0.1414957200473845 0.1328740873356502 0.0000000000000000
0.1430261671883162 0.2442931792147471 12100.0000000000000000 0.1410330627097870 0.1345342123489628 0.0000000000000000
0.1446310614137609 0.2462349680756785 12200.0000000000000000 0.1405381358089998 0.1361122219060592 0.0000000000000000
0.1461263766553921 0.2479598877910980 12300.0000000000000000 0.1400159651105436 0.1376425520552079 0.0000000000000000
0.1475260774780781 0.2495081828099567 12400.0000000000000000 0.1395028526014645 0.1391242347546437 0.0000000000000000
0.1488100247475147 0.2508747525970749 12500.0000000000000000 0.1389349307869949 0.1405559282046737 0.0000000000000000
0.1500148227183838 0.2520575746804066 12600.0000000000000000 0.1383249153048264 0.1419219988829676 0.0000000000000000
0.1510546264801467 0.2531015291821819 12700.0000000000000000 0.1376367263735704 0.1430649218841031 0.0000000000000000
0.1518261433921497 0.2539921399534584 12800.0000000000000000 0.1369238557031063 0.1439868345208472 0.0000000000000000
0.1525204310137011 0.2548136709430921 12900.0000000000000000 0.1363388821588649 0.1447054136514558 0.0000000000000000
0.1530787137864404 0.2556100129200990 13000.0000000000000000 0.1357595728049191 0.1451417030761299 0.0000000000000000
0.1536089002423137 0.2563348015199210 13100.0000000000000000 0.1352471192717780 0.1454996105900391 0.0000000000000000
0.1540808401505902 0.2569625819185019 13200.0000000000000000 0.1348372804825181 0.1458097408088977 0.0000000000000000
0.1545705668344287 0.2576872549721447 13300.0000000000000000 0.1345072016886966 0.1461609278857979 0.0000000000000000
0.1550483376908156 0.2583671588872256 13400.0000000000000000 0.1342057153884756 0.1464740149522045 0.0000000000000000
0.1553638086747844 0.2588697943679588 13500.0000000000000000 0.1338648956880477 0.1467511474193954 0.0000000000000000
0.1562770110852389 0.2615480188232593 13600.0000000000000000 0.1330964360955248 0.1452568175680349 0.0000000000000000
0.1563198802582258 0.2616935325152268 13700.0000000000000000 0.1328513746088566 0.1455002917461173 0.0000000000000000
0.1566500261166277 0.2621806082708072 13800.0000000000000000 0.1326451272236393 0.1456992053253461 0.0000000000000000
0.1569394742115067 0.2626259723327399 13900.0000000000000000 0.1324141129288972 0.1458913387874249 0.0000000000000000
0.1572619122021254 0.2631669740104010 14000.0000000000000000 0.1321853349169564 0.1461192646843746 0.0000000000000000
0.1575565985288415 0.2636605121398389 14100.0000000000000000 0.1319328119955709 0.1463546254381662 0.0000000000000000
0.1578834833609186 0.2641970730933171 14200.0000000000000000 0.1316730098886296 0.1465719990895900 0.0000000000000000
0.1581170068533869 0.2646988070820743 14300.0000000000000000 0.1313595676390116 0.1468174552175546 0.0000000000000000
0.1582167443296459 0.2652082228828160 14400.0000000000000000 0.1311071972091128 0.1471201245784530 0.0000000000000000
0.1578439810174908 0.2655609723284528 14500.0000000000000000 0.1308130970258743 0.1474847348028459 0.0000000000000000
0.1565391427611229 0.2654041492197653 14600.0000000000000000 0.1305942853365996 0.1480485808392014 0.0000000000000000
0.1538689149694161 0.2638231149407407 14700.0000000000000000 0.1308456220555546 0.1488048421871851 0.0000000000000000
0.1506556090063289 0.2606204255377927 14800.0000000000000000 0.1321444876746575 0.1492493688928443 0.0000000000000000
0.1478930200813083 0.2561060662825332 14900.0000000000000000 0.1353780544317736 0.1491255337925594 0.0000000000000000
0.1451323255563006 0.2506153945844413 15000.0000000000000000 0.1395547708075796 0.1469677602234454 0.0000000000000000
0.1418347623665932 0.2471977721505218 15100.0000000000000000 0.1437001000477092 0.1427700092581871 0.0000000000000000
0.1371146049714591 0.2446853745363466 15200.0000000000000000 0.1469037052644443 0.1373443970932452 0.0000000000000000
0.1310270466816224 0.2389560804740857 15300.0000000000000000 0.1479494734892183 0.1312335945146872 0.0000000000000000
0.1250281413849533 0.2302845344817791 15400.0000000000000000 0.1473337457311508 0.1251207590656696 0.0000000000000000
0.1195826778389878 0.2204853891522082 15500.0000000000000000 0.1453674545689969 0.1192470457460028 0.0000000000000000
0.1144058602356476 0.2108764274425923 15600.0000000000000000 0.1427201507601313 0.1137431610961914 0.0000000000000000
0.1097821259227569 0.2015825959310511 15700.0000000000000000 0.1399904038248366 0.1085725278107323 0.0000000000000000
0.1057017934576562 0.1929559387123788 15800.0000000000000000 0.1373207564916893 0.1038184582796452 0.0000000000000000
0.1021797328815281 0.1849546349892928 15900.0000000000000000 0.1348496650328166 0.0995984981542609 0.0000000000000000
0.0988780604078186 0.1775357018811528 16000.0000000000000000 0.1325948169732699 0.0957018893966095 0.0000000000000000
0.0959171557495669 0.1704287476442796 16100.0000000000000000 0.1305028205409614 0.0921284085249398 0.0000000000000000
0.0931120651455425 0.1639015343627687 16200.0000000000000000 0.1285509621144629 0.0889897599669506 0.0000000000000000
0.0903811069063529 0.1579684075079897 16300.0000000000000000 0.1267597805313282 0.0862222437771969 0.0000000000000000
0.0876952318423970 0.1524715649055049 16400.0000000000000000 0.1251109061995933 0.0837449339609188 0.0000000000000000
0.0849943686046616 0.1474179259981907 16500.0000000000000000 0.1235750979105497 0.0815608214957816 0.0000000000000000
0.0823628036539060 0.1427305248013737 16600.0000000000000000 0.1221864121061461 0.0796325786982981 0.0000000000000000
0.0800771081283325 0.1383644536240529 16700.0000000000000000 0.1209096214518009 0.0778891382445121 0.0000000000000000
0.0780687720262526 0.1343482444581219 16800.0000000000000000 0.1196961145738214 0.0762883184195645 0.0000000000000000
0.0761129738218771 0.1307531569864112 16900.0000000000000000 0.1186014654635591 0.0748962342221282 0.0000000000000000
0.0742832697207051 0.1274859868333897 17000.0000000000000000 0.1175750639686228 0.0736353977013547 0.0000000000000000
0.0725523514768456 0.1245113846552419 17100.0000000000000000 0.1166592496794664 0.0724653734251181 0.0000000000000000
0.0708750701028992 0.1218854451381711 17200.0000000000000000 0.1158540871189900 0.0714890799769257 0.0000000000000000
0.0695230638853885 0.1194308035072160 17300.0000000000000000 0.1150448830406642 0.0705143513595617 0.0000000000000000
0.0684163816200310 0.1172815942206554 17400.0000000000000000 0.1142947162198853 0.0696969912657796 0.0000000000000000
0.0674463565606860 0.1153627936033301 17500.0000000000000000 0.1135901336489669 0.0689594181157614 0.0000000000000000
0.0665796422126255 0.1134612581510203 17600.0000000000000000 0.1128786945201874 0.0682438540792315 0.0000000000000000
0.0659122325059966 0.1117131911800941 17700.0000000000000000 0.1122593230283258 0.0676338099004772 0.0000000000000000
0.0654633955571415 0.1101343586427974 17800.0000000000000000 0.1115565567162376 0.0670832315879097 0.0000000000000000
0.0651675634034599 0.1086919353274450 17900.0000000000000000 0.1108683302578308 0.0665923733943738 0.0000000000000000
0.0650341362689083 0.1072502716089160 18000.0000000000000000 0.1101648990644323 0.0661820567038600 0.0000000000000000
0.0651069628194976 0.1057681348107584 18100.0000000000000000 0.1094150499366766 0.0658171164593426 0.0000000000000000
0.0651126453829081 0.1040696373224597 18200.0000000000000000 0.1086677926740678 0.0654615367645750 0.0000000000000000
0.0651076809982814 0.1024620204387865 18300.0000000000000000 0.1079045462280762 0.0651904170225250 0.0000000000000000
0.0650422766410625 0.1011198236240697 18400.0000000000000000 0.1071315114607755 0.0650029900776822 0.0000000000000000
0.0648953537740502 0.0997933879862966 18500.0000000000000000 0.1063677220500520 0.0647466470622055 0.0000000000000000
0.0647035427111320 0.0985215094798339 18600.0000000000000000 0.1056958174098265 0.0646256020630145 0.0000000000000000
0.0646038602086735 0.0973976400888426 18700.0000000000000000 0.1050140814648647 0.0644849525845003 0.0000000000000000
0.0644085320182724 0.0962508631361973 18800.0000000000000000 0.1044050803977307 0.0644466222750786 0.0000000000000000
0.0641660966922148 0.0952316762411647 18900.0000000000000000 0.1038227246003750 0.0643629030346079 0.0000000000000000
0.0632268956378671 0.0961406164553922 19000.0000000000000000 0.1041536089002899 0.0627480768407787 0.0000000000000000
0.0629788067133909 0.0946192067813773 19100.0000000000000000 0.1036099191788929 0.0627893644799809 0.0000000000000000
0.0627468351724427 0.0936189330447419 19200.0000000000000000 0.1031596227668022 0.0628066121022488 0.0000000000000000
0.0625266961991444 0.0927669421847775 19300.0000000000000000 0.1027407543046152 0.0628875591354222 0.0000000000000000
0.0623087713128007 0.0919546526835651 19400.0000000000000000 0.1022520724851972 0.0629140688617722 0.0000000000000000
0.0619745628848789 0.0911721558947292 19500.0000000000000000 0.1018104608276891 0.0629834747258224 0.0000000000000000
0.0615502127989446 0.0904417659327081 19600.0000000000000000 0.1014126774956574 0.0630380680636070 0.0000000000000000
0.0611462830700841 0.0897087882295667 19700.0000000000000000 0.1010195395409836 0.0630540757510135 0.0000000000000000
0.0606946802704425 0.0889713128797165 19800.0000000000000000 0.1006482148482576 0.0630279464547572 0.0000000000000000
0.0602057336288752 0.0882153722434319 19900.0000000000000000 0.1002937189633051 0.0629519108896018 0.0000000000000000
0.0597016017361012 0.0874086537630389 20000.0000000000000000 0.0999427592429126 0.0628296701141197 0.0000000000000000
0.0591853591699560 0.0865662391184379 20100.0000000000000000 0.0995447047980787 0.0626262990666566 0.0000000000000000
0.0586654007104411 0.0857441962012141 20200.0000000000000000 0.0991733162892582 0.0624369055337922 0.0000000000000000
0.0581293633634503 0.0849044450607133 20300.0000000000000000 0.0988143126209268 0.0622095940372470 0.0000000000000000
0.0576538293747722 0.0840779484058193 20400.0000000000000000 0.0984460072005833 0.0619483438741960 0.0000000000000000
0.0571866727108852 0.0832540469231202 20500.0000000000000000 0.0980724865809346 0.0617014650527119 0.0000000000000000
0.0567695261763890 0.0824973744645861 20600.0000000000000000 0.0977300815814281 0.0614852530299544 0.0000000000000000
0.0563908036302937 0.0818880879359911 20700.0000000000000000 0.0973847345339410 0.0612778548716236 0.0000000000000000
0.0560656559583978 0.0813531478977252 20800.0000000000000000 0.0969957368487158 0.0610611793264942 0.0000000000000000
0.0557907278932277 0.0808521755210983 20900.0000000000000000 0.0966500134817503 0.0608670809586349 0.0000000000000000
0.0556166266818477 0.0803602241481647 21000.0000000000000000 0.0963028160680685 0.0606853699135179 0.0000000000000000
0.0554034615455832 0.0799342937196282 21100.0000000000000000 0.0959714152207808 0.0605202701465088 0.0000000000000000
0.0552777173896922 0.0794823668704943 21200.0000000000000000 0.0955642240192182 0.0602810464690827 0.0000000000000000
0.0551979887406481 0.0790945245259552 21300.0000000000000000 0.0951972641681604 0.0600543522195368 0.0000000000000000
0.0550943888597213 0.0786759643852891 21400.0000000000000000 0.0948542683549144 0.0598582695170176 0.0000000000000000
0.0549473804201573 0.0782881384480315 21500.0000000000000000 0.0945382444610282 0.0596891403144271 0.0000000000000000
0.0548877756805424 0.0778557907128026 21600.0000000000000000 0.0941656711858888 0.0594568281819014 0.0000000000000000
0.0547733650782391 0.0775064581359729 21700.0000000000000000 0.0938227976283918 0.0592897572598526 0.0000000000000000
0.0546430831312053 0.0771416143780960 21800.0000000000000000 0.0934607254259106 0.0591286687470669 0.0000000000000000
0.0544710944361544 0.0767692371071715 21900.0000000000000000 0.0931338625391660 0.0589671437164356 0.0000000000000000
0.0543064335611397 0.0763582830385625 22000.0000000000000000 0.0928338863598383 0.0587926343841282 0.0000000000000000
0.0541116629278793 0.0759436069907652 22100.0000000000000000 0.0925319563644736 0.0586023425598605 0.0000000000000000
0.0539776715746190 0.0756259417604237 22200.0000000000000000 0.0922465950911821 0.0584652482632984 0.0000000000000000
0.0538586420829614 0.0753566529719069 22300.0000000000000000 0.0919668677133654 0.0583510275717679 0.0000000000000000
0.0536888235963106 0.0750524530319063 22400.0000000000000000 0.0917101973556067 0.0582521060030716 0.0000000000000000
0.0535164521460128 0.0747883419736391 22500.0000000000000000 0.0914844512913388 0.0581433752129615 0.0000000000000000
0.0533432995590362 0.0745606860638752 22600.0000000000000000 0.0912661880776806 0.0580460641422433 0.0000000000000000
0.0531698776101056 0.0743056290003548 22700.0000000000000000 0.0910395262975940 0.0579459050707198 0.0000000000000000
0.0529383026339441 0.0739572102562349 22800.0000000000000000 0.0907999481944159 0.0577635453426605 0.0000000000000000
0.0527120888690213 0.0736532085830680 22900.0000000000000000 0.0905775147239102 0.0576001986859195 0.0000000000000000
0.0525218207301371 0.0734183573815415 23000.0000000000000000 0.0903859780410811 0.0574731052446710 0.0000000000000000
0.0523865280989991 0.0732195517882991 23100.0000000000000000 0.0902018464182442 0.0573595486034119 0.0000000000000000
0.0522838732608370 0.0730688744587008 23200.0000000000000000 0.0899997046959978 0.0572784964118387 0.0000000000000000
0.0521773776385714 0.0729123145351965 23300.0000000000000000 0.0898291416659287 0.0571950019498382 0.0000000000000000
0.0520702886483808 0.0727538424785035 23400.0000000000000000 0.0896840186967205 0.0571171517771936 0.0000000000000000
0.0520126726107790 0.0726325760655463 23500.0000000000000000 0.0895268470043468 0.0570397960020393 0.0000000000000000
0.0519364414205533 0.0725016712423607 23600.0000000000000000 0.0893954964162864 0.0569764889030826 0.0000000000000000
0.0518603892437975 0.0723881430024374 23700.0000000000000000 0.0892686118784002 0.0569091199364393 0.0000000000000000
0.0517990002934821 0.0722845225226459 23800.0000000000000000 0.0891481951951851 0.0568359282796326 0.0000000000000000
0.0517256959324431 0.0721800627606345 23900.0000000000000000 0.0890434943596442 0.0567682247282749 0.0000000000000000
0.0516290519257354 0.0720789545011602 24000.0000000000000000 0.0889448423176891 0.0567003858130701 0.0000000000000000
0.0515512854605241 0.0719766616493077 24100.0000000000000000 0.0888531944584471 0.0566392529608787 0.0000000000000000
0.0514694760982132 0.0718696235537449 24200.0000000000000000 0.0887692993675345 0.0565661353552813 0.0000000000000000
0.0513961835990030 0.0717735442826768 24300.0000000000000000 0.0886891428661683 0.0565126632546423 0.0000000000000000
0.0513209419635724 0.0716882866841489 24400.0000000000000000 0.0886181395557699 0.0564476842938874 0.0000000000000000
0.0512489245007159 0.0715990300726496 24500.0000000000000000 0.0885545645534867 0.0563754908670561 0.0000000000000000
0.0511754032360644 0.0715106324290395 24600.0000000000000000 0.0884925035505661 0.0563122341634078 0.0000000000000000
0.0511025975230159 0.0714255802251565 24700.0000000000000000 0.0884371783728317 0.0562484247252857 0.0000000000000000
0.0510439818091213 0.0713514744160798 24800.0000000000000000 0.0883836976415910 0.0561793886394720 0.0000000000000000
0.0509852441640809 0.0712836974297019 24900.0000000000000000 0.0883357822012855 0.0561150640730658 0.0000000000000000
0.0509260445610354 0.0712153808491111 25000.0000000000000000 0.0882908119757084 0.0560444422798099 0.0000000000000000
0.0508560558885052 0.0711430671915353 25100.0000000000000000 0.0882478293451294 0.0559832525314731 0.0000000000000000
0.0507854700355740 0.0710632150172548 25200.0000000000000000 0.0882034507168595 0.0559196796266124 0.0000000000000000
0.0508398531910949 0.0714052051344405 25300.0000000000000000 0.0881923066340428 0.0558289319805042 0.0000000000000000
0.0506711957556308 0.0710503914049651 25400.0000000000000000 0.0881475818065063 0.0557601093874277 0.0000000000000000
0.0506389028663889 0.0709533935425631 25500.0000000000000000 0.0881089844546669 0.0557347876114358 0.0000000000000000
0.0506114465301910 0.0709003465069682 25600.0000000000000000 0.0880805888059399 0.0557004453054501 0.0000000000000000
0.0505818357062812 0.0708567722290954 25700.0000000000000000 0.0880517267611101 0.0556590592820538 0.0000000000000000
0.0505266342167992 0.0707739565746259 25800.0000000000000000 0.0880245049656270 0.0555895946975942 0.0000000000000000
0.0504919600377084 0.0707246362498618 25900.0000000000000000 0.0880008186746770 0.0555447411343283 0.0000000000000000
0.0504567042939440 0.0706802579689207 26000.0000000000000000 0.0879764124136052 0.0554999465967548 0.0000000000000000
0.0504242232757610 0.0706364293267389 26100.0000000000000000 0.0879493831266619 0.0554540809445629 0.0000000000000000
0.0503893262482662 0.0705943559072212 26200.0000000000000000 0.0879212383013903 0.0554082481628722 0.0000000000000000
0.0503585897622915 0.0705570796075459 26300.0000000000000000 0.0878958461963311 0.0553669579345338 0.0000000000000000
0.0503314639005263 0.0705266427880342 26400.0000000000000000 0.0878759496294880 0.0553252033467700 0.0000000000000000
0.0503014415488322 0.0704967254170087 26500.0000000000000000 0.0878559330476816 0.0552805858142577 0.0000000000000000
0.0502736056535002 0.0704629092080946 26600.0000000000000000 0.0878380399067127 0.0552360861889611 0.0000000000000000
0.0502660991836639 0.0704306187079551 26700.0000000000000000 0.0878085156578517 0.0551911188696099 0.0000000000000000
0.0502508291440195 0.0704013267981078 26800.0000000000000000 0.0877827588914147 0.0551504554607408 0.0000000000000000
0.0502335802157365 0.0703720132362569 26900.0000000000000000 0.0877625550859547 0.0551147892256471 0.0000000000000000
0.0502148737635986 0.0703462351113933 27000.0000000000000000 0.0877471965386823 0.0550829880066319 0.0000000000000000
0.0501943017092561 0.0703143173847584 27100.0000000000000000 0.0877310395223991 0.0550487963696490 0.0000000000000000
0.0501710593041207 0.0702818638148206 27200.0000000000000000 0.0877152534819287 0.0550128028923562 0.0000000000000000
0.0501470405548306 0.0702492140187027 27300.0000000000000000 0.0876987109473274 0.0549743710095226 0.0000000000000000
0.0501225723540794 0.0702222610294885 27400.0000000000000000 0.0876863100088478 0.0549378733698374 0.0000000000000000
0.0501014851191693 0.0701942374691051 27500.0000000000000000 0.0876770939441672 0.0548991167365373 0.0000000000000000
0.0500783102752506 0.0701687761350526 27600.0000000000000000 0.0876654638793740 0.0548613342632894 0.0000000000000000
0.0500585612547941 0.0701430217153391 27700.0000000000000000 0.0876519761495626 0.0548220833516040 0.0000000000000000
0.0500368666964057 0.0701139499175117 27800.0000000000000000 0.0876401333590592 0.0547905447856150 0.0000000000000000
0.0500149903452599 0.0700866090080915 27900.0000000000000000 0.0876277144907316 0.0547535007444811 0.0000000000000000
0.0499966456866087 0.0700625068298879 28000.0000000000000000 0.0876174984436884 0.0547207630786056 0.0000000000000000
0.0499739545392222 0.0700357651200288 28100.0000000000000000 0.0876055182652864 0.0546840514839335 0.0000000000000000
0.0499522821428821 0.0700109297787548 28200.0000000000000000 0.0875949616269834 0.0546508415885718 0.0000000000000000
0.0499290389117022 0.0699806108506668 28300.0000000000000000 0.0875836535225308 0.0546074620203058 0.0000000000000000
0.0499099631380546 0.0699536422748345 28400.0000000000000000 0.0875743718652968 0.0545764074910258 0.0000000000000000
0.0498609539601038 0.0698952845010303 28500.0000000000000000 0.0875593417188247 0.0545266361690098 0.0000000000000000
0.0498369690168588 0.0698648232767160 28600.0000000000000000 0.0875505641960097 0.0545090946671746 0.0000000000000000
0.0498214102737795 0.0698434643820087 28700.0000000000000000 0.0875393517299185 0.0544717281840616 0.0000000000000000
0.0497986022341631 0.0698116118901676 28800.0000000000000000 0.0875292257706080 0.0544427422708538 0.0000000000000000
0.0497836614004309 0.0697993214817492 28900.0000000000000000 0.0875177713480751 0.0544157952261373 0.0000000000000000
0.0497689144323423 0.0697709011479349 29000.0000000000000000 0.0875142592093742 0.0543814047343292 0.0000000000000000
0.0497567477144614 0.0697538630617335 29100.0000000000000000 0.0875086746625291 0.0543522585005873 0.0000000000000000
0.0497405360886433 0.0697317497981175 29200.0000000000000000 0.0875034448690007 0.0543212835335812 0.0000000000000000
0.0497238641828625 0.0697093723343169 29300.0000000000000000 0.0874975931517754 0.0542893461159538 0.0000000000000000
0.0497058204093928 0.0696860793546463 29400.0000000000000000 0.0874922676549740 0.0542594748711428 0.0000000000000000
0.0496891652261920 0.0696636598638928 29500.0000000000000000 0.0874871487904312 0.0542265544521121 0.0000000000000000
0.0496681851704963 0.0696368640848417 29600.0000000000000000 0.0874828663464926 0.0541978328464293 0.0000000000000000
0.0496519593118918 0.0696159407052885 29700.0000000000000000 0.0874764716946179 0.0541672085124444 0.0000000000000000
0.0496317646385324 0.0695915072550517 29800.0000000000000000 0.0874702644321427 0.0541360620258826 0.0000000000000000
0.0496140580781838 0.0695683423388513 29900.0000000000000000 0.0874642716506665 0.0541065417604116 0.0000000000000000
0.0495973146691606 0.0695462718021344 30000.0000000000000000 0.0874584821872563 0.0540741093589930 0.0000000000000000
0.0495771436066569 0.0695193529075721 30100.0000000000000000 0.0874544686193058 0.0540467336142181 0.0000000000000000
0.0495638689805077 0.0695047476848254 30200.0000000000000000 0.0874476712836266 0.0540156627628135 0.0000000000000000
0.0495495366890137 0.0694849601691329 30300.0000000000000000 0.0874437624005633 0.0539872099306382 0.0000000000000000
0.0495335675203718 0.0694640909765836 30400.0000000000000000 0.0874391238408475 0.0539572913289235 0.0000000000000000
0.0495170172650922 0.0694427952455216 30500.0000000000000000 0.0874352471919557 0.0539282852943936 0.0000000000000000
0.0495008846261600 0.0694244627084175 30600.0000000000000000 0.0874308082172139 0.0538961470824746 0.0000000000000000
0.0494849189985325 0.0694027237630320 30700.0000000000000000 0.0874279064060755 0.0538708552241554 0.0000000000000000
0.0494693809722411 0.0693829441197888 30800.0000000000000000 0.0874236019653555 0.0538431920313810 0.0000000000000000
0.0494547286354955 0.0693637707814808 30900.0000000000000000 0.0874197989792253 0.0538137838358796 0.0000000000000000
0.0494387042495751 0.0693433680584716 31000.0000000000000000 0.0874166273303060 0.0537874518877108 0.0000000000000000
0.0494226015751289 0.0693228453209692 31100.0000000000000000 0.0874124620523131 0.0537580430250902 0.0000000000000000
0.0494064095319906 0.0693022089269324 31200.0000000000000000 0.0874090003613533 0.0537323225580489 0.0000000000000000
0.0493919816570264 0.0692830098651207 31300.0000000000000000 0.0874047612433329 0.0537022013821440 0.0000000000000000
0.0493772913084280 0.0692623125399241 31400.0000000000000000 0.0874013763577950 0.0536785705652803 0.0000000000000000
0.0493619888954652 0.0692418426932256 31500.0000000000000000 0.0873975008900913 0.0536516346641604 0.0000000000000000
0.0493487421548560 0.0692216091492114 31600.0000000000000000 0.0873935615034207 0.0536234683921528 0.0000000000000000
0.0493354144600926 0.0692033782067110 31700.0000000000000000 0.0873907984941812 0.0535967636900665 0.0000000000000000
0.0493193093951321 0.0691818540002797 31800.0000000000000000 0.0873863413655028 0.0535697363578072 0.0000000000000000
0.0493040493774879 0.0691613473037309 31900.0000000000000000 0.0873820851303002 0.0535409797406216 0.0000000000000000
0.0492880240612881 0.0691387138118833 32000.0000000000000000 0.0873778741417593 0.0535175584193335 0.0000000000000000
0.0492724915655103 0.0691168307805129 32100.0000000000000000 0.0873735624805469 0.0534923305856356 0.0000000000000000
0.0492613659270046 0.0690811767991409 32200.0000000000000000 0.0873663810655995 0.0534807256483436 0.0000000000000000
0.0492498895590463 0.0690596564491990 32300.0000000000000000 0.0873631259875154 0.0534712360774277 0.0000000000000000
0.0492485205784472 0.0690342270193696 32400.0000000000000000 0.0873582951157354 0.0534737921721935 0.0000000000000000
0.0492531037206433 0.0690427329556466 32500.0000000000000000 0.0873614046152224 0.0534661493492739 0.0000000000000000
0.0492522249057580 0.0690584513691120 32600.0000000000000000 0.0873659930994992 0.0534478045495917 0.0000000000000000
0.0492453986772232 0.0690586061628465 32700.0000000000000000 0.0873671862505440 0.0534279853075808 0.0000000000000000
0.0492368021217983 0.0690324593062668 32800.0000000000000000 0.0873645863940092 0.0534140044526522 0.0000000000000000
0.0492340940398285 0.0690149770993928 32900.0000000000000000 0.0873622859864108 0.0534096038684773 0.0000000000000000
0.0492321885988044 0.0690076217865460 33000.0000000000000000 0.0873611313888732 0.0534091911148225 0.0000000000000000
0.0492321791806387 0.0690064217691068 33100.0000000000000000 0.0873626345722548 0.0534054030659354 0.0000000000000000
0.0492334011575882 0.0690092837730661 33200.0000000000000000 0.0873646659871271 0.0533986492825559 0.0000000000000000
0.0492334553238683 0.0690143174939358 33300.0000000000000000 0.0873681484728967 0.0533904949879195 0.0000000000000000
0.0492312661388151 0.0690194551644042 33400.0000000000000000 0.0873713191192626 0.0533771764822861 0.0000000000000000
0.0492288210577699 0.0690272724541279 33500.0000000000000000 0.0873754033750591 0.0533612167806175 0.0000000000000000
0.0492238193313958 0.0690297381737254 33600.0000000000000000 0.0873782649089411 0.0533422117499510 0.0000000000000000
0.0492185226987239 0.0690230181941110 33700.0000000000000000 0.0873790826289340 0.0533180475059185 0.0000000000000000
0.0492127419691201 0.0690066256955273 33800.0000000000000000 0.0873794402922370 0.0533088049203241 0.0000000000000000
0.0492114996375369 0.0690000313450224 33900.0000000000000000 0.0873815222007199 0.0533039174910590 0.0000000000000000
0.0492123074075463 0.0690082679163473 34000.0000000000000000 0.0873855490868087 0.0532910018297713 0.0000000000000000
0.0492090735137209 0.0690106393833670 34100.0000000000000000 0.0873886485885028 0.0532787747914906 0.0000000000000000
0.0492043537649064 0.0690101938837007 34200.0000000000000000 0.0873908599306636 0.0532641470258953 0.0000000000000000
0.0491992552721669 0.0690078540002897 34300.0000000000000000 0.0873927275754619 0.0532496706480100 0.0000000000000000
0.0491929368388211 0.0690048371017695 34400.0000000000000000 0.0873941671711390 0.0532349766445313 0.0000000000000000
0.0491877035243975 0.0690004859387894 34500.0000000000000000 0.0873946297535256 0.0532195696238915 0.0000000000000000
0.0491832916707719 0.0689979749931747 34600.0000000000000000 0.0873959087864143 0.0532061861168951 0.0000000000000000
0.0491763196807606 0.0689919098888915 34700.0000000000000000 0.0873964311675288 0.0531913067574150 0.0000000000000000
0.0491734263627858 0.0689924277952485 34800.0000000000000000 0.0873977386009403 0.0531778765557920 0.0000000000000000
0.0491670915699209 0.0689850672974193 34900.0000000000000000 0.0873973354549501 0.0531615159432155 0.0000000000000000
0.0491624945926082 0.0689781746683146 35000.0000000000000000 0.0873979410802700 0.0531463187225978 0.0000000000000000
0.0491576944986750 0.0689724665539143 35100.0000000000000000 0.0873998475522127 0.0531331772358574 0.0000000000000000
0.0491488989269752 0.0689631833324097 35200.0000000000000000 0.0873986163505306 0.0531206070067830 0.0000000000000000
0.0491432036382793 0.0689588626567824 35300.0000000000000000 0.0873995737867294 0.0531079149009428 0.0000000000000000
0.0491408672166646 0.0689562587380668 35400.0000000000000000 0.0874016254682219 0.0530943629014910 0.0000000000000000
0.0491312155321132 0.0689443582232612 35500.0000000000000000 0.0874007176860017 0.0530798993213445 0.0000000000000000
0.0491295665619334 0.0689432942272268 35600.0000000000000000 0.0874035148553974 0.0530684849178718 0.0000000000000000
0.0491241651161894 0.0689382795865591 35700.0000000000000000 0.0874045073503847 0.0530550604174735 0.0000000000000000
0.0491149541018071 0.0689264075322332 35800.0000000000000000 0.0874022058363369 0.0530423179370479 0.0000000000000000
0.0491102927610244 0.0689207997511696 35900.0000000000000000 0.0874041749785780 0.0530305893324196 0.0000000000000000
0.0491060862916431 0.0689155039030541 36000.0000000000000000 0.0874052055771070 0.0530180516918773 0.0000000000000000
0.0491023521805832 0.0689121081729637 36100.0000000000000000 0.0874062438577726 0.0530055161612068 0.0000000000000000
0.0490968334672310 0.0689062155935707 36200.0000000000000000 0.0874069732249214 0.0529939988939606 0.0000000000000000
0.0490915916540193 0.0688995092059972 36300.0000000000000000 0.0874076578399985 0.0529816727161688 0.0000000000000000
0.0490852450123923 0.0688928938517319 36400.0000000000000000 0.0874073693321370 0.0529708071441817 0.0000000000000000
0.0490808128920454 0.0688862300152554 36500.0000000000000000 0.0874075985216151 0.0529558980550900 0.0000000000000000
0.0490741891736072 0.0688801832699866 36600.0000000000000000 0.0874067199739367 0.0529450211103704 0.0000000000000000
0.0490708740927176 0.0688763639465964 36700.0000000000000000 0.0874069586163040 0.0529344389897404 0.0000000000000000
0.0490671462910895 0.0688739416616826 36800.0000000000000000 0.0874064274571795 0.0529262960836678 0.0000000000000000
0.0490633867641088 0.0688694283349769 36900.0000000000000000 0.0874063312506624 0.0529170234043571 0.0000000000000000
0.0490586005853798 0.0688648819256280 37000.0000000000000000 0.0874063811701851 0.0529073754121202 0.0000000000000000
0.0490539240266260 0.0688599460451374 37100.0000000000000000 0.0874065588717946 0.0528979863707600 0.0000000000000000
0.0490496003703403 0.0688548693681334 37200.0000000000000000 0.0874067342220364 0.0528886253336245 0.0000000000000000
0.0490433306077380 0.0688485491237782 37300.0000000000000000 0.0874066658268896 0.0528796975165392 0.0000000000000000
0.0490406874740755 0.0688446418668637 37400.0000000000000000 0.0874067297320447 0.0528691502432821 0.0000000000000000
0.0490341257829398 0.0688377295194986 37500.0000000000000000 0.0874065084381988 0.0528600645442151 0.0000000000000000
0.0490311894515411 0.0688337332834827 37600.0000000000000000 0.0874063827942471 0.0528493112825353 0.0000000000000000
0.0490266731823568 0.0688278285180616 37700.0000000000000000 0.0874062472243940 0.0528404258278661 0.0000000000000000
0.0490221819165505 0.0688223062170721 37800.0000000000000000 0.0874059098180554 0.0528311044390126 0.0000000000000000
0.0490143243512161 0.0688117658631586 37900.0000000000000000 0.0874035134109588 0.0528204120484351 0.0000000000000000
0.0490117652619520 0.0688061696272370 38000.0000000000000000 0.0874028350366649 0.0528121188718031 0.0000000000000000
0.0490075275061884 0.0688012864350078 38100.0000000000000000 0.0874021436602707 0.0528029922016414 0.0000000000000000
0.0490016371237863 0.0687942036042385 38200.0000000000000000 0.0874007162976915 0.0527935095920298 0.0000000000000000
0.0489976707717540 0.0687885163902297 38300.0000000000000000 0.0873997583887450 0.0527839146308106 0.0000000000000000
0.0489940734303543 0.0687830496354836 38400.0000000000000000 0.0873988382236000 0.0527747172325448 0.0000000000000000
0.0489901493920826 0.0687777015901067 38500.0000000000000000 0.0873977081131892 0.0527655574753207 0.0000000000000000
0.0489846869429027 0.0687719500771271 38600.0000000000000000 0.0873965260901357 0.0527562315037614 0.0000000000000000
0.0489798195577903 0.0687657568609799 38700.0000000000000000 0.0873953759324141 0.0527473370976483 0.0000000000000000
0.0489747246373636 0.0687594692913586 38800.0000000000000000 0.0873937793003328 0.0527387977421563 0.0000000000000000
0.0489697400586346 0.0687533532520006 38900.0000000000000000 0.0873928106809970 0.0527298648084957 0.0000000000000000
0.0489648959601447 0.0687469728990858 39000.0000000000000000 0.0873916806101649 0.0527212603848212 0.0000000000000000
0.0489598824737512 0.0687404219214860 39100.0000000000000000 0.0873904909802338 0.0527126752210619 0.0000000000000000
0.0489534606759759 0.0687326674019886 39200.0000000000000000 0.0873887217893593 0.0527035063763518 0.0000000000000000
0.0489494056123889 0.0687265808833104 39300.0000000000000000 0.0873870825558211 0.0526955597676928 0.0000000000000000
0.0489457036696562 0.0687211920655688 39400.0000000000000000 0.0873858516161534 0.0526870147215560 0.0000000000000000
0.0489411230363004 0.0687149134209713 39500.0000000000000000 0.0873846783413279 0.0526795215918568 0.0000000000000000
0.0489372188096389 0.0687097366342274 39600.0000000000000000 0.0873836210779169 0.0526716846798055 0.0000000000000000
0.0489330563050061 0.0687039321373188 39700.0000000000000000 0.0873824993868513 0.0526639976030061 0.0000000000000000
0.0489291424811357 0.0686981251265770 39800.0000000000000000 0.0873811485402944 0.0526563676883241 0.0000000000000000
0.0489247486621701 0.0686921871440660 39900.0000000000000000 0.0873797834433796 0.0526488859180419 0.0000000000000000
0.0489205836617579 0.0686866516960879 40000.0000000000000000 0.0873784091248389 0.0526413211013937 0.0000000000000000
0.0489164550446829 0.0686805646826803 40100.0000000000000000 0.0873770360368178 0.0526339128161115 0.0000000000000000
0.0489121604897787 0.0686748380485163 40200.0000000000000000 0.0873755768915176 0.0526265138462595 0.0000000000000000
0.0489079392964123 0.0686695819154838 40300.0000000000000000 0.0873742382966028 0.0526192715009114 0.0000000000000000
0.0489040066665098 0.0686644864943203 40400.0000000000000000 0.0873728135581611 0.0526122200917778 0.0000000000000000
0.0488999417278355 0.0686589732575833 40500.0000000000000000 0.0873712081666863 0.0526050207983476 0.0000000000000000
0.0488957938900092 0.0686531887637664 40600.0000000000000000 0.0873696229992329 0.0525979108941913 0.0000000000000000
0.0488917425182640 0.0686477834933847 40700.0000000000000000 0.0873679831426269 0.0525911450294746 0.0000000000000000
0.0488877431694930 0.0686424237651570 40800.0000000000000000 0.0873662966922340 0.0525840102734108 0.0000000000000000
0.0488841417760266 0.0686379471935304 40900.0000000000000000 0.0873645576367314 0.0525757376409471 0.0000000000000000
0.0488802452599064 0.0686330129111055 41000.0000000000000000 0.0873631197018608 0.0525682545628705 0.0000000000000000
0.0488693879540585 0.0686106106580823 41100.0000000000000000 0.0873603218013054 0.0525605898203966 0.0000000000000000
0.0488643047086010 0.0685942345215886 41200.0000000000000000 0.0873573954551547 0.0525590375708083 0.0000000000000000
0.0488648164405497 0.0685963455500939 41300.0000000000000000 0.0873579420033215 0.0525543585458408 0.0000000000000000
0.0488649613493225 0.0685980326476864 41400.0000000000000000 0.0873585232295848 0.0525518084044203 0.0000000000000000
0.0488646588186210 0.0685988189753623 41500.0000000000000000 0.0873589263189308 0.0525494379206144 0.0000000000000000
0.0488640946336952 0.0685989355181075 41600.0000000000000000 0.0873592314672666 0.0525469216714426 0.0000000000000000
0.0488639026996043 0.0685986167406088 41700.0000000000000000 0.0873595126755002 0.0525443629344881 0.0000000000000000
0.0488634487830437 0.0685982461164236 41800.0000000000000000 0.0873596362295136 0.0525415889804916 0.0000000000000000
0.0488626415135174 0.0685977579003695 41900.0000000000000000 0.0873598149052569 0.0525388710100643 0.0000000000000000
0.0488617516567288 0.0685970536883124 42000.0000000000000000 0.0873599373821233 0.0525361061010643 0.0000000000000000
0.0488607110946971 0.0685963785928792 42100.0000000000000000 0.0873599313170346 0.0525328246268477 0.0000000000000000
0.0488599669182970 0.0685956199622964 42200.0000000000000000 0.0873600343245012 0.0525301402434055 0.0000000000000000
0.0488590001637980 0.0685946310478893 42300.0000000000000000 0.0873601283031004 0.0525273520457100 0.0000000000000000
0.0488579969345380 0.0685935178261086 42400.0000000000000000 0.0873602102876868 0.0525244994139678 0.0000000000000000
0.0488568588485945 0.0685923135580574 42500.0000000000000000 0.0873602691537380 0.0525216254768128 0.0000000000000000
0.0488558521130373 0.0685912142737714 42600.0000000000000000 0.0873602454300244 0.0525186085177727 0.0000000000000000
0.0488547953081852 0.0685902292970878 42700.0000000000000000 0.0873602712300258 0.0525156528220074 0.0000000000000000
0.0488537352427580 0.0685890911656028 42800.0000000000000000 0.0873603342454528 0.0525126905541922 0.0000000000000000
0.0488535554177556 0.0685883974730659 42900.0000000000000000 0.0873601666928206 0.0525098434561590 0.0000000000000000
0.0488480561495709 0.0685755804506002 43000.0000000000000000 0.0873592361321216 0.0525075707111971 0.0000000000000000
0.0488453029873934 0.0685650618603589 43100.0000000000000000 0.0873584501392501 0.0525042087748786 0.0000000000000000
0.0488450487414639 0.0685633932874417 43200.0000000000000000 0.0873577062532649 0.0525026542678067 0.0000000000000000
0.0488457533711142 0.0685650688424917 43300.0000000000000000 0.0873582691867778 0.0525005663560395 0.0000000000000000
0.0488465150911324 0.0685673279968458 43400.0000000000000000 0.0873590269384630 0.0524992769203412 0.0000000000000000
0.0488473315114157 0.0685694977830664 43500.0000000000000000 0.0873599689732515 0.0524981070036000 0.0000000000000000
0.0488479944440334 0.0685712058807796 43600.0000000000000000 0.0873606754950591 0.0524970181961932 0.0000000000000000
0.0488484995471778 0.0685725378364884 43700.0000000000000000 0.0873613427972110 0.0524958627883721 0.0000000000000000
0.0488488613966682 0.0685736539596605 43800.0000000000000000 0.0873619389506090 0.0524945787491270 0.0000000000000000
0.0488490416354177 0.0685745570643921 43900.0000000000000000 0.0873624486835019 0.0524931663270515 0.0000000000000000
0.0488490884931219 0.0685752366263841 44000.0000000000000000 0.0873628914736908 0.0524917077965776 0.0000000000000000
0.0488490451350922 0.0685757240964519 44100.0000000000000000 0.0873632154682170 0.0524899523774275 0.0000000000000000
0.0488489275040284 0.0685762626159399 44200.0000000000000000 0.0873635016689329 0.0524882043633930 0.0000000000000000
0.0488488583284655 0.0685765089440527 44300.0000000000000000 0.0873638484988223 0.0524866188625467 0.0000000000000000
0.0488485962101734 0.0685766461466610 44400.0000000000000000 0.0873641192101847 0.0524849209352604 0.0000000000000000
0.0488483449425477 0.0685767962650476 44500.0000000000000000 0.0873643545223431 0.0524831935799207 0.0000000000000000
0.0488480175895467 0.0685768493331367 44600.0000000000000000 0.0873646137764571 0.0524815015678110 0.0000000000000000
0.0488477112584679 0.0685764110948088 44700.0000000000000000 0.0873648364400255 0.0524798397707573 0.0000000000000000
0.0488473483328588 0.0685761565979128 44800.0000000000000000 0.0873650619375979 0.0524781495513246 0.0000000000000000
0.0488469415348273 0.0685760942911734 44900.0000000000000000 0.0873652543866107 0.0524762360578213 0.0000000000000000
0.0488466767571408 0.0685758928124597 45000.0000000000000000 0.0873655676162124 0.0524749791860720 0.0000000000000000
0.0488462173785550 0.0685756475752334 45100.0000000000000000 0.0873658195305302 0.0524735660485466 0.0000000000000000
0.0488462597921923 0.0685752752511246 45200.0000000000000000 0.0873659786989214 0.0524720291179869 0.0000000000000000
0.0488460974366690 0.0685751111766880 45300.0000000000000000 0.0873660732609243 0.0524704701691266 0.0000000000000000
0.0488433138244663 0.0685689169147041 45400.0000000000000000 0.0873659222052131 0.0524689339266922 0.0000000000000000
0.0488429465641856 0.0685637862562606 45500.0000000000000000 0.0873663339881060 0.0524652096067367 0.0000000000000000
0.0488416670437506 0.0685593439478169 45600.0000000000000000 0.0873658523716076 0.0524652872149676 0.0000000000000000
0.0488405236050487 0.0685569046934343 45700.0000000000000000 0.0873650740383440 0.0524658344157828 0.0000000000000000
0.0488403046623966 0.0685567157589055 45800.0000000000000000 0.0873648137015332 0.0524644320194305 0.0000000000000000
0.0488403379316037 0.0685571197112626 45900.0000000000000000 0.0873650305258805 0.0524635250344365 0.0000000000000000
0.0488405776755370 0.0685581600242667 46000.0000000000000000 0.0873654284724227 0.0524630253433460 0.0000000000000000
0.0488409279762971 0.0685594726198390 46100.0000000000000000 0.0873659269312390 0.0524626794381475 0.0000000000000000
0.0488412581499424 0.0685605405836641 46200.0000000000000000 0.0873663949688132 0.0524623840576031 0.0000000000000000
0.0488415873925486 0.0685615112895972 46300.0000000000000000 0.0873668033583859 0.0524620322295415 0.0000000000000000
0.0488419739022501 0.0685622932564903 46400.0000000000000000 0.0873672757397038 0.0524616990893275 0.0000000000000000
0.0488422516900073 0.0685630328989111 46500.0000000000000000 0.0873677258372521 0.0524613354870583 0.0000000000000000
0.0488424754267873 0.0685636383525004 46600.0000000000000000 0.0873681016113462 0.0524609543174792 0.0000000000000000
0.0488426095912100 0.0685641530683039 46700.0000000000000000 0.0873684183606458 0.0524605363541685 0.0000000000000000
0.0488426674689472 0.0685645710363713 46800.0000000000000000 0.0873687215173155 0.0524600602789564 0.0000000000000000
0.0488427382496486 0.0685650478417394 46900.0000000000000000 0.0873690373085346 0.0524595127145762 0.0000000000000000
0.0488428373219183 0.0685655060883269 47000.0000000000000000 0.0873693042018826 0.0524586949352626 0.0000000000000000
0.0488428965587644 0.0685658838138932 47100.0000000000000000 0.0873696185274198 0.0524581631016641 0.0000000000000000
0.0488429038907765 0.0685661680035421 47200.0000000000000000 0.0873699303723313 0.0524575243624773 0.0000000000000000
0.0488428889682414 0.0685664005708952 47300.0000000000000000 0.0873701891895361 0.0524568525275528 0.0000000000000000
0.0488428484541045 0.0685665298625810 47400.0000000000000000 0.0873703862293935 0.0524561088835765 0.0000000000000000
0.0488426479974066 0.0685666909348707 47500.0000000000000000 0.0873705347064823 0.0524552810796886 0.0000000000000000
0.0488425349216372 0.0685667403247640 47600.0000000000000000 0.0873707419698462 0.0524546352186468 0.0000000000000000
0.0488423908328642 0.0685667637881522 47700.0000000000000000 0.0873709240711481 0.0524538957260580 0.0000000000000000
0.0488421899569580 0.0685667485076648 47800.0000000000000000 0.0873710701503161 0.0524531589570297 0.0000000000000000
0.0488419377343990 0.0685666836233785 47900.0000000000000000 0.0873711888596572 0.0524523943697807 0.0000000000000000
0.0488416762976174 0.0685666421570692 48000.0000000000000000 0.0873712374868167 0.0524514745794657 0.0000000000000000
0.0488413855872404 0.0685664636278164 48100.0000000000000000 0.0873713122221465 0.0524507590834211 0.0000000000000000
0.0488410025899476 0.0685662919871008 48200.0000000000000000 0.0873713669207805 0.0524499823643428 0.0000000000000000
0.0488407226780865 0.0685660918329526 48300.0000000000000000 0.0873714000139210 0.0524492121949322 0.0000000000000000
0.0488403646684727 0.0685658878364432 48400.0000000000000000 0.0873713798643867 0.0524482451573058 0.0000000000000000
0.0488399250345233 0.0685656562240583 48500.0000000000000000 0.0873714047262314 0.0524475371580572 0.0000000000000000
0.0488396019921800 0.0685653641174616 48600.0000000000000000 0.0873714106672923 0.0524467573176146 0.0000000000000000
0.0488392418170587 0.0685651139898209 48700.0000000000000000 0.0873714122328192 0.0524459637797942 0.0000000000000000
0.0488388655377075 0.0685648575324207 48800.0000000000000000 0.0873714092413284 0.0524451100491787 0.0000000000000000
0.0488385432826341 0.0685646209534898 48900.0000000000000000 0.0873713398234824 0.0524440942120861 0.0000000000000000
0.0488381039859001 0.0685643114039063 49000.0000000000000000 0.0873713287028840 0.0524433374529811 0.0000000000000000
0.0488377242108373 0.0685624413822392 49100.0000000000000000 0.0873720338290048 0.0524402162642498 0.0000000000000000
0.0488365078004949 0.0685597823011964 49200.0000000000000000 0.0873716705142491 0.0524415542206821 0.0000000000000000
0.0488362074714734 0.0685582348502739 49300.0000000000000000 0.0873717857170983 0.0524406122354495 0.0000000000000000
0.0488364896527213 0.0685578131064603 49400.0000000000000000 0.0873719268214853 0.0524395953636925 0.0000000000000000
0.0488375262272588 0.0685574967292490 49500.0000000000000000 0.0873725211864141 0.0524368866858690 0.0000000000000000
0.0488369199038314 0.0685540878385629 49600.0000000000000000 0.0873709623447997 0.0524430016374276 0.0000000000000000
0.0488334882138251 0.0685511018497505 49700.0000000000000000 0.0873687645832827 0.0524431375753716 0.0000000000000000
0.0488311216845588 0.0685490891658799 49800.0000000000000000 0.0873670267518640 0.0524416845612124 0.0000000000000000
0.0488294368903563 0.0685475113400659 49900.0000000000000000 0.0873655958500804 0.0524403360734430 0.0000000000000000
0.0488282424604591 0.0685461977027829 50000.0000000000000000 0.0873644318262868 0.0524392992029667 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/0/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1405.1390468081704057 0.0000000000000000 1381.3693531902856648 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1235.4795918610243461 0.9327813733959632 1216.1777870548994542 18.3577031204139978 0.0090776521155656 0.0022426601993155
200.0000000000000000 1084.5928416053131969 1.9886618851052171 1067.4005193341120048 15.1862185175218798 0.0123743213154323 0.0050675472584703
300.0000000000000000 950.9157420299546857 3.3527762289902818 934.6799922077208294 12.8608178481167439 0.0140637081027196 0.0080920370240563
400.0000000000000000 832.2975320271922328 4.8245713745298477 816.2816686419571397 11.1675076256182013 0.0127464264690499 0.0110379586180923
500.0000000000000000 726.8468485609517984 6.1337440466140398 710.7087531481588485 9.9759141471387611 0.0148460390781143 0.0135911799620711
600.0000000000000000 633.0243448952051040 7.1294627954272896 616.6903125179477456 9.1726455486912020 0.0161157738288099 0.0158082593101274
700.0000000000000000 549.5712697741909096 7.7394185239698476 533.1701966758926119 8.6303824260737407 0.0134100357252976 0.0178621125294455
800.0000000000000000 475.5699491999683914 8.0497725472523474 459.2367256152796244 8.2429951860742285 0.0207163894407328 0.0197394619214763
900.0000000000000000 410.1579199541268963 8.1208866398531310 394.0620026001342922 7.9358151747612506 0.0175560935279970 0.0216594458502252
1000.0000000000000000 352.6195150866026324 8.0577753114237787 336.8526762016642238 7.6705648504226822 0.0146842829466511 0.0238144401453203
1100.0000000000000000 302.1891310314458110 7.8887600303326746 286.8390595675052168 7.4188631669637974 0.0166477906930945 0.0258004759510398
1200.0000000000000000 258.1333281519344496 7.6690618294189896 243.2781152930132293 7.1458904073067666 0.0125571248274158 0.0277034973680582
1300.0000000000000000 219.9381989479473987 7.5231960083402072 205.4878859841846861 6.8378023949227380 0.0597432107209585 0.0295713497787885
1400.0000000000000000 186.5966973974804546 7.2016107727524297 172.8383532196637020 6.5110600353769970 0.0142815720980654 0.0313917975892766
1500.0000000000000000 157.9522086872248678 6.9881336043897271 144.7308946662096218 6.1831933186157233 0.0169648141039248 0.0330222839059007
1600.0000000000000000 133.3656368596849404 6.7903205590729367 120.6495537016338915 5.8727646801736624 0.0185924698385773 0.0344054489658678
1700.0000000000000000 112.3627419956211213 6.6083398072278463 100.1141524399246236 5.5863802981935846 0.0185731727216747 0.0352962775533927
1800.0000000000000000 94.5149235625515445 6.4590026937453580 82.6891606870240992 5.3132862649450612 0.0176750390179109 0.0357988778190976
1900.0000000000000000 79.4677447142086493 6.3519548315570926 67.9832965617252825 5.0748310762305202 0.0214362115115991 0.0362260331841562
2000.0000000000000000 66.8586699064916701 6.2677135527904300 55.6428510802390619 4.8889982762468680 0.0224966338082385 0.0366103634070652
2100.0000000000000000 56.3453804343488045 6.1979533018284361 45.3467773752467309 4.7456451799546659 0.0180736921758031 0.0369308851431680
2200.0000000000000000 47.6497382395166653 6.1489867645018226 36.8089741994765660 4.6347053908132265 0.0198300942678037 0.0372417904572425
2300.0000000000000000 40.4726568432598341 6.0925695182018886 29.7725917667692421 4.5475544758187434 0.0224291629662395 0.0375119195037205
2400.0000000000000000 34.6164961883254847 6.0767875706732042 24.0073703762465058 4.4771400801553343 0.0174938904518767 0.0377042707985710
2500.0000000000000000 29.7921921037834281 6.0030785115933529 19.3113582744028598 4.4193544437737371 0.0205634795090082 0.0378373945044724
2600.0000000000000000 25.9042523948485375 5.9691139084124964 15.5080160007967738 4.3694676773351242 0.0197315469658006 0.0379232613383432
2700.0000000000000000 22.7826706990928010 5.9511903162030038 12.4453157190638066 4.3239322786731851 0.0242696011766112 0.0379627839761945
2800.0000000000000000 20.2338259910705602 5.9096974794475354 9.9871673381757056 4.2814393356063363 0.0176555653843028 0.0378662724566834
2900.0000000000000000 18.2054827975760354 5.8805040866797658 8.0221828235863519 4.2407763979768145 0.0243325448730404 0.0376869444600627
3000.0000000000000000 16.5687050477295621 5.8516284404703152 6.4561590496298882 4.2046356363663371 0.0187639138204769 0.0375180074425465
3100.0000000000000000 15.2586579864520431 5.8195750674811286 5.2113227288777022 4.1728318354024676 0.0175245179075158 0.0374038367832295
3200.0000000000000000 14.2198566259765808 5.7931304874762395 4.2228163110254755 4.1444529013372469 0.0220804026512047 0.0373765234864135
3300.0000000000000000 13.3454399749950010 5.7312125620107324 3.4363305736558223 4.1182889053331460 0.0221285053937603 0.0374794286015393
3400.0000000000000000 12.6279646001327617 5.6719856085076703 2.8096562360866528 4.0905237971380402 0.0180596318185829 0.0377393265818158
3500.0000000000000000 12.0386835789837612 5.6186413803820550 2.3093465591202977 4.0548532577182250 0.0177537530802633 0.0380886286829199
3600.0000000000000000 11.5599727766129341 5.5756711511413037 1.9100186606360428 4.0138676249282090 0.0219354535299313 0.0384798863774459
3700.0000000000000000 11.1553173582663732 5.5313027449066405 1.5919990398953194 3.9771241034406546 0.0160301619956287 0.0388613080281294
3800.0000000000000000 10.9303106192416024 5.5814878794286651 1.3401380973430719 3.9477724220153889 0.0216663834801686 0.0392458369743071
3900.0000000000000000 10.6357433453244337 5.5153088943925610 1.1377084719186124 3.9218258867131790 0.0211785723087592 0.0397215199913206
4000.0000000000000000 10.3966758007739912 5.4668041907250178 0.9747860295971720 3.8974664218047366 0.0174065562986423 0.0402126023484225
4100.0000000000000000 10.2041935719442662 5.4237525717180510 0.8434527676360704 3.8754129276492764 0.0208707257168396 0.0407045792240311
4200.0000000000000000 10.0396059654721075 5.3865676404048122 0.7373548708762578 3.8538883783961944 0.0205910149451645 0.0412040608496779
4300.0000000000000000 10.0169324364949031 5.4399991416171929 0.6525654750506855 3.8342407466287911 0.0484223248558988 0.0417047483423348
4400.0000000000000000 9.9825254690062568 5.4398788404288787 0.5760708463754458 3.8091390012290143 0.1154711029731826 0.0419656779997353
4500.0000000000000000 9.7314239454950311 5.3077524415221680 0.5219703385663603 3.7825575128599747 0.0765982622456031 0.0425453903009247
4600.0000000000000000 9.5908722964954656 5.2403892990815191 0.4774565875951513 3.7542498152880071 0.0756546540718382 0.0431219404589487
4700.0000000000000000 9.4733948796051681 5.1772753952787109 0.4411449548531688 3.7368945845176817 0.0745454705622232 0.0435344743933839
4800.0000000000000000 9.3813210151556170 5.1254305322582354 0.4118284496937975 3.7233004155051628 0.0769191980699645 0.0438424196284578
4900.0000000000000000 9.2975589412934490 5.0767236540315839 0.3880857818463349 3.7098015872537906 0.0788393408145830 0.0441085773471569
5000.0000000000000000 9.2181488663441300 5.0409905976271450 0.3690471323551341 3.6878847135468638 0.0758771522846759 0.0443492705303122
5100.0000000000000000 9.1342354760320053 5.0012849120385390 0.3542850388849366 3.6611344849981484 0.0729349595095475 0.0445960806008337
5200.0000000000000000 9.0693185022333651 4.9694441225402697 0.3424188591100296 3.6333244299420207 0.0792709358434907 0.0448601547975545
5300.0000000000000000 9.0200778968600410 4.9417106737148497 0.3324885707569559 3.6147271631869753 0.0860101472087813 0.0451413419924776
5400.0000000000000000 8.9616339884798588 4.9163034415115110 0.3244515507801817 3.5993360561161443 0.0761036122335126 0.0454393278385077
5500.0000000000000000 8.9219043088196575 4.8940261854210476 0.3185272667842499 3.5859414323569592 0.0776699733114306 0.0457394509459710
5600.0000000000000000 8.8892863874528203 4.8782917028739003 0.3136571899305302 3.5743636711203508 0.0769259800596219 0.0460478434684169
5700.0000000000000000 8.8528642522604351 4.8571962770066266 0.3099938930712772 3.5646491582709019 0.0747051884776714 0.0463197354339584
5800.0000000000000000 8.8331597917172555 4.8415557780193534 0.3070046988968411 3.5555835133758689 0.0824114172711343 0.0466043841540580
5900.0000000000000000 8.8009766755529402 4.8238013413103129 0.3045421766289143 3.5477445700082986 0.0779944295766683 0.0468941580287474
6000.0000000000000000 8.7772287720714814 4.8088547840200899 0.3027672240974449 3.5401847456941256 0.0782459570107196 0.0471760612491011
6100.0000000000000000 8.7546161501603486 4.7940170377295139 0.3013839387657571 3.5329491149660019 0.0788240461520957 0.0474420125469800
6200.0000000000000000 8.7350603529533686 4.7801972533769739 0.3001721769237228 3.5261130537434826 0.0808799300039291 0.0476979389052581
6300.0000000000000000 8.7304765455651356 4.7821751753170174 0.2991123071788653 3.5197883409807824 0.0814629706652266 0.0479377514232446
6400.0000000000000000 8.7468278616300488 4.8059484387927167 0.2982974670489367 3.5158281131997580 0.0786262227423288 0.0481276198463084
6500.0000000000000000 8.6763168239649442 4.7395067042783783 0.2973365450637068 3.5118880169930784 0.0793580508264334 0.0482275068033466
6600.0000000000000000 8.6442717594829546 4.7157114445668071 0.2960572199334922 3.5081327964782569 0.0761057885267119 0.0482645099776841
6700.0000000000000000 8.6231739444568127 4.6950419002072410 0.2949983276545483 3.5058704428729781 0.0790633260754870 0.0481999476465587
6800.0000000000000000 9.0790190025659445 5.0711803761538707 0.2933550715317718 3.5056885637085289 0.1608195640099524 0.0479754271618195
6900.0000000000000000 8.4974208533082791 4.6249531656856693 0.2914538797129332 3.5169712616720030 0.0166174053398895 0.0474251408977837
7000.0000000000000000 8.3569915363449319 4.5333242017212267 0.2883566689493001 3.4685959072691066 0.0202546749599401 0.0464600834453585
7100.0000000000000000 8.7475068288936910 4.8487319946723453 0.2862338942293213 3.4467530572376455 0.1205141361450646 0.0452737466093152
7200.0000000000000000 8.0755279900080303 4.3168514668464573 0.2839075042496909 3.4145212755942609 0.0162143186678699 0.0440334246497514
7300.0000000000000000 7.9113063747265659 4.2003813918053492 0.2769144985243546 3.3728767607543562 0.0181791845167550 0.0429545391257512
7400.0000000000000000 7.8024440123839307 4.1256624999058911 0.2715375991233818 3.3487468562233249 0.0143972396905820 0.0420998174407513
7500.0000000000000000 7.7360479236446906 4.0709189121538643 0.2682341981849424 3.3370505503557375 0.0184070742969760 0.0414371886531699
7600.0000000000000000 7.6711097564546415 4.0196701641298356 0.2652235867582077 3.3310400245294627 0.0142498991071402 0.0409260819299950
7700.0000000000000000 7.6216018539717769 3.9729641502757165 0.2632667683423057 3.3254517482205519 0.0193643842273584 0.0405548029058444
7800.0000000000000000 7.5699411620882922 3.9326467092279618 0.2612692635026931 3.3206716912885446 0.0150581706773250 0.0402953273917671
7900.0000000000000000 7.5462706345326236 3.9040826004865705 0.2597704219917498 3.3167544229801442 0.0255569919020331 0.0401061971721261
8000.0000000000000000 7.4979183489601597 3.8679491104821464 0.2587201429212057 3.3131124984315798 0.0181574984139216 0.0399790987113068
8100.0000000000000000 7.4943384345837902 3.8675452006965134 0.2573906235443593 3.3090010978979301 0.0204981975107509 0.0399033149342369
8200.0000000000000000 7.4326852281079470 3.8125858043861545 0.2563660004435297 3.3046511860121623 0.0192232764122585 0.0398589608538422
8300.0000000000000000 7.4019118853872001 3.7846225938486464 0.2555370033864945 3.3004522629333728 0.0214408315793317 0.0398591936393550
8400.0000000000000000 7.3880024911037738 3.7795716282696761 0.2534094373360787 3.2973973906063390 0.0177357951706124 0.0398882397210674
8500.0000000000000000 7.3606462948625673 3.7541520050519912 0.2539872393209752 3.2939691769031194 0.0185753589998292 0.0399625145866522
8600.0000000000000000 7.3900680071631646 3.7839246712755377 0.2546514854903051 3.2914879248714612 0.0199383737068899 0.0400655518189708
8700.0000000000000000 7.3209587180563824 3.7240097585201264 0.2536010755367423 3.2890637864872763 0.0141137745523706 0.0401703229598665
8800.0000000000000000 7.3557562337402773 3.7538682873018869 0.2534799438620313 3.2868033255707201 0.0212998337158591 0.0403048432897793
8900.0000000000000000 7.2994690289355928 3.7057087940218594 0.2528124352207057 3.2847256436364467 0.0157894213043422 0.0404327347522387
9000.0000000000000000 7.2865121786674836 3.6942218931218767 0.2525819687455179 3.2826493655881723 0.0164907613757911 0.0405681898361256
9100.0000000000000000 7.3284255858181639 3.7308813984499878 0.2514962329731436 3.2810804803164868 0.0242471867322827 0.0407202873462637
9200.0000000000000000 7.2732318658254691 3.6824592762924682 0.2521243579945112 3.2789461612663700 0.0188473920683134 0.0408546782038062
9300.0000000000000000 7.2552863577541675 3.6698757446018786 0.2518235753989304 3.2771564857476210 0.0154380285408732 0.0409925234648644
9400.0000000000000000 15.8753504571124182 7.0895186463427367 0.3162951880432974 3.2444953927530262 5.1845945447068740 0.0404466852664850
9500.0000000000000000 7.6419674126742940 3.7700791321424250 0.2459819348801334 3.2385146135353393 0.3464410755831840 0.0409506565332120
9600.0000000000000000 7.2381264489024755 3.6112270858971653 0.2468058995932469 3.2320240057445937 0.1069378843955645 0.0411315732719045
9700.0000000000000000 7.1047102317283555 3.5466115618748884 0.2463538297999384 3.2275571102626586 0.0429255323815329 0.0412621974093371
9800.0000000000000000 7.0396102250819510 3.5015508377818234 0.2451864021918305 3.2244097119734576 0.0271104494516170 0.0413528236832228
9900.0000000000000000 6.9948812225831398 3.4690572847119601 0.2437482292871923 3.2218206391247337 0.0188229207345927 0.0414321487246616
10000.0000000000000000 6.9600385932443984 3.4429805551589814 0.2423530744885000 3.2193827516369025 0.0138123671354009 0.0415098448246134
10100.0000000000000000 6.9401746049313520 3.4208088189432160 0.2410520066771049 3.2171932050172352 0.0195309157585091 0.0415896585352859
10200.0000000000000000 6.9118775396737329 3.4019362839601199 0.2396931207750086 3.2149887231112535 0.0135875739262052 0.0416718379011461
10300.0000000000000000 6.8880113962602803 3.3772987888570305 0.2388194220308850 3.2127772688753735 0.0173659145504412 0.0417500019465504
10400.0000000000000000 6.8574786379652810 3.3569118177066799 0.2379811022719418 3.2103505338014693 0.0104039849374743 0.0418311992477165
10500.0000000000000000 6.8373046553121073 3.3370408733338168 0.2370553648720679 3.2079689447332762 0.0133309692874045 0.0419085030855403
10600.0000000000000000 6.8164638985274033 3.3177268724661095 0.2360857941936482 3.2056134645192111 0.0150563748857298 0.0419813924627045
10700.0000000000000000 6.7955388077669285 3.3003034218995100 0.2351819222930999 3.2032108459736675 0.0147926075344075 0.0420500100662449
10800.0000000000000000 6.7830755914402800 3.2885008690238022 0.2343478332915186 3.2008675765291370 0.0172466150044208 0.0421126975914011
10900.0000000000000000 6.7654467805629457 3.2742538294665016 0.2333088131028812 3.1986071653640016 0.0171016305859710 0.0421753420435904
11000.0000000000000000 6.7439940113023642 3.2590832913375394 0.2325427399160462 3.1964173109798022 0.0137089212833801 0.0422417477855955
11100.0000000000000000 6.7331412345399793 3.2497683315989212 0.2318163381729765 3.1942342053430179 0.0150181044669687 0.0423042549580950
11200.0000000000000000 6.7290730083969841 3.2482614739364131 0.2311052366027620 3.1921083676268047 0.0152377647249184 0.0423601655060867
11300.0000000000000000 6.7001422168809368 3.2249342947946360 0.2305078719089422 3.1900654725886333 0.0122163840360765 0.0424181935526485
11400.0000000000000000 6.6876334299208606 3.2077810706138075 0.2298945628853002 3.1881768082752213 0.0193012106518105 0.0424797774947223
11500.0000000000000000 6.6784063148911947 3.2083087307694473 0.2293924269047765 3.1865068448304985 0.0116451257323738 0.0425531866540993
11600.0000000000000000 6.6567708397079546 3.1867629181188990 0.2289693202701594 3.1850759696707671 0.0133325838975983 0.0426300477505314
11700.0000000000000000 6.6918159109561381 3.2230105089671577 0.2283004019632236 3.1836838609583809 0.0141121969672486 0.0427089421001266
11800.0000000000000000 6.6147106140958556 3.1446491557512828 0.2277339591149548 3.1822369981625473 0.0172947836709959 0.0427957173960737
11900.0000000000000000 6.5978749153111336 3.1348153916687944 0.2273119532523492 3.1814015038299241 0.0114561266831716 0.0428899398768946
12000.0000000000000000 6.5751055590081355 3.1123024010714606 0.2267772254764923 3.1807031664286796 0.0123442295564434 0.0429785364750597
12100.0000000000000000 6.5638721092020527 3.1019184081075473 0.2264366501724155 3.1803605785764502 0.0120873698288979 0.0430691025167428
12200.0000000000000000 6.5425948027040564 3.0721315320610998 0.2259437192167299 3.1802299326761099 0.0211354721743110 0.0431541465758060
12300.0000000000000000 6.5196286489731747 3.0585644353442518 0.2255749863300847 3.1802231473917151 0.0120301642109487 0.0432359156961741
12400.0000000000000000 6.5094118174660025 3.0459003875738415 0.2250635988569991 3.1803441489535906 0.0147646652139595 0.0433390168676129
12500.0000000000000000 6.4887265304566704 3.0283973310245251 0.2245037818672009 3.1805490867511947 0.0118346239992565 0.0434417068144940
12600.0000000000000000 6.4787807346962039 3.0144751436783759 0.2240993286818975 3.1808007489268255 0.0158535597435540 0.0435519536655514
12700.0000000000000000 6.4536097780002750 2.9956308871208837 0.2230590418762898 3.1796743303405224 0.0115769187968194 0.0436685998657588
12800.0000000000000000 6.4232393070095091 2.9641635272622198 0.2218344236071952 3.1761598848999735 0.0172459639775242 0.0438355072625966
12900.0000000000000000 6.4118735126199775 2.9620139868973396 0.2208613283105331 3.1721353987473884 0.0128211341181428 0.0440416645465740
13000.0000000000000000 6.3698139265361835 2.9192324808355652 0.2198456537519804 3.1672546976527185 0.0192409979343531 0.0442400963615668
13100.0000000000000000 6.3330904718700811 2.8867900585605915 0.2189223512466214 3.1621826994566749 0.0207653120593119 0.0444300505468821
13200.0000000000000000 6.3023433077357520 2.8709971984487237 0.2181406928015447 3.1573304570611747 0.0112578140013184 0.0446171454229906
13300.0000000000000000 6.2768557435592260 2.8452882454396216 0.2177766182693066 3.1527004019780613 0.0162764803245993 0.0448139975476367
13400.0000000000000000 6.2594895781989175 2.8330578147935008 0.2172921920536573 3.1486987264827806 0.0154136870286300 0.0450271578403487
13500.0000000000000000 6.2375889757467258 2.8185883659290356 0.2169406861900314 3.1449396350080803 0.0118931061864702 0.0452271824331092
13600.0000000000000000 6.2985610290209291 2.8685362940154828 0.2178033329087934 3.1253091911230109 0.0415723922442464 0.0453398187293955
13700.0000000000000000 6.1952549068809839 2.7925469021696245 0.2178582530307341 3.1208037824000812 0.0184963143857423 0.0455496548948025
13800.0000000000000000 6.1539106795015890 2.7590750933352433 0.2182298137815286 3.1171168685381709 0.0136870512883751 0.0458018525582709
13900.0000000000000000 6.1297380802456072 2.7368986970994063 0.2183688533201077 3.1139326302192787 0.0144979473104250 0.0460399522963886
14000.0000000000000000 6.1231948835581038 2.7233693412454651 0.2185511376404856 3.1112655245365852 0.0237652293467695 0.0462436507887994
14100.0000000000000000 6.1111166939038810 2.7181685089284335 0.2188705351074154 3.1094959776845581 0.0181512736365603 0.0464303985469137
14200.0000000000000000 6.1298002811568200 2.7333562329782692 0.2199925903296513 3.1096407889192181 0.0202255708172514 0.0465850981124308
14300.0000000000000000 6.1977287510739121 2.7942587604019935 0.2229318757279101 3.1152575248178724 0.0185956237793974 0.0466849663467394
14400.0000000000000000 6.4064439751301272 2.9806322697340946 0.2310406469359639 3.1364120420803467 0.0116715669652788 0.0466874494144436
14500.0000000000000000 6.9828108042145756 3.4667722895320261 0.2540641960595194 3.1983539938168435 0.0172422304271878 0.0463780943789983
14600.0000000000000000 8.3265182070262416 4.5838199477688288 0.3170071997448280 3.3640791926060096 0.0160297576771471 0.0455821092294287
14700.0000000000000000 10.9571428373725634 6.6763392764922349 0.4778392912635144 3.7365405190250804 0.0220548473260894 0.0443689032656435
14800.0000000000000000 14.9150942790400389 9.7093021073406831 0.8014305969106100 4.3420322322208227 0.0191592385756673 0.0431701039922553
14900.0000000000000000 18.7887562172449059 12.5208074457758798 1.2235747271276050 4.9870235966651171 0.0148614552860804 0.0424889923902210
15000.0000000000000000 19.9941772742812489 13.2483710138484874 1.4192385233984686 5.2670730767534994 0.0169184753606261 0.0425761849201658
15100.0000000000000000 17.4724032767002129 11.4094387211331387 1.1618802404305015 4.8393180102566742 0.0178964648670471 0.0438698400128527
15200.0000000000000000 13.1980659669227460 8.5419033170226584 0.7484854591443845 3.8453648280299322 0.0175683724664981 0.0447439902592719
15300.0000000000000000 9.1692933125886000 5.8850168024948868 0.4285892587162012 2.7951150145706500 0.0161699075199697 0.0444023292868925
15400.0000000000000000 6.1642421284506632 3.8759917093873564 0.2479650337766326 1.9829543492981796 0.0149641957163683 0.0423668402721260
15500.0000000000000000 4.1821114029828905 2.5395822369968069 0.1520965505280220 1.4345237186882838 0.0163176753504646 0.0395912214193138
15600.0000000000000000 3.0692061521436269 1.8347629775450289 0.1008945119302360 1.0759592482474778 0.0205678137340622 0.0370216006868221
15700.0000000000000000 2.2524163282375631 1.2873847283564155 0.0745191065345256 0.8407879807485082 0.0147498533032757 0.0349746592948377
15800.0000000000000000 1.8230017324106844 1.0446684353164573 0.0591084451880187 0.6744155722414700 0.0114479134152359 0.0333613662495025
15900.0000000000000000 1.6180577944261314 0.9511228391553589 0.0493725131780614 0.5555005832399567 0.0299821568501011 0.0320797020026536
16000.0000000000000000 1.4097008561325073 0.8515995212783604 0.0422731724360357 0.4711227474261349 0.0136464260561447 0.0310589889358317
16100.0000000000000000 1.2616012056414088 0.7731824509308916 0.0374233130220888 0.4079940652031816 0.0127716067827197 0.0302297697025271
16200.0000000000000000 1.1520390217350323 0.7142070517734416 0.0337935180862942 0.3615590315356958 0.0128781850664084 0.0296012352731922
16300.0000000000000000 1.0715354305087266 0.6665479896355934 0.0310056167154594 0.3268463951933339 0.0180343635910113 0.0291010653733286
16400.0000000000000000 0.9944435154579828 0.6208147020247323 0.0285816494135699 0.3008583505138460 0.0154908234250471 0.0286979900807876
16500.0000000000000000 0.9464092048535833 0.5959388981230498 0.0266509510813710 0.2805742934826615 0.0148464614068559 0.0283986007596450
16600.0000000000000000 0.9186937422295685 0.5852590138296488 0.0249683979381011 0.2647239248997653 0.0155638938596254 0.0281785117024278
16700.0000000000000000 0.8777270494574539 0.5581695846605850 0.0233868275353964 0.2518327836642344 0.0163441424824654 0.0279937111147726
16800.0000000000000000 0.8534066819780314 0.5495014684830274 0.0220289179926740 0.2421341027995990 0.0119112530456372 0.0278309396570937
16900.0000000000000000 0.8397340713143367 0.5441010959449563 0.0208318775395450 0.2347750910752838 0.0123319217380404 0.0276940850165113
17000.0000000000000000 0.8184562655143529 0.5257851702201333 0.0197808289999993 0.2290595317658532 0.0162615540261908 0.0275691805021763
17100.0000000000000000 0.8168725338706863 0.5341884369204063 0.0189855983903757 0.2247905929999562 0.0114366929219782 0.0274712126379698
17200.0000000000000000 0.7901228869121523 0.5023633025589109 0.0183235176979298 0.2211491682953914 0.0208838458556506 0.0274030525042694
17300.0000000000000000 0.7741984946555129 0.4961083953303813 0.0177750682913489 0.2190649142711870 0.0139303216270057 0.0273197951355900
17400.0000000000000000 0.7558077507163095 0.4826281010762243 0.0173068578210697 0.2159548809510864 0.0127146646383993 0.0272032462295299
17500.0000000000000000 0.7521953608774204 0.4770948721206110 0.0168250671666996 0.2141042933470059 0.0171084688237371 0.0270626594193669
17600.0000000000000000 0.7329085697473723 0.4669319845803440 0.0163990747606148 0.2114307188545636 0.0112792021747735 0.0268675893770766
17700.0000000000000000 0.7299271398807308 0.4635507941443359 0.0161408191863055 0.2077146453570500 0.0158876763098237 0.0266332048832156
17800.0000000000000000 0.7683411124158780 0.5024914348204929 0.0155637780109528 0.2051656354661462 0.0187575387429138 0.0263627253753725
17900.0000000000000000 0.7171717969953241 0.4622673904301757 0.0150771159644041 0.2042151976318777 0.0094895452631665 0.0261225477057000
18000.0000000000000000 0.7006353946077519 0.4420675512030288 0.0144421199437482 0.2033921115808286 0.0148898811441986 0.0258437307359478
18100.0000000000000000 0.6760641279516770 0.4245298190171947 0.0139584302891102 0.1998027965836594 0.0122168104552746 0.0255562716064381
18200.0000000000000000 0.6841649578175061 0.4312406829111582 0.0134564973934749 0.1936568654089283 0.0204908370056976 0.0253200750982471
18300.0000000000000000 0.6478985616650005 0.4069065769967986 0.0127852423880727 0.1896846120682401 0.0133880132887124 0.0251341169231768
18400.0000000000000000 0.6346085659478996 0.3941240096338188 0.0121105062562929 0.1864118880259514 0.0169238360156913 0.0250383260161453
18500.0000000000000000 0.6303059521111196 0.3908936904492997 0.0114322948244982 0.1834523418021136 0.0194978191753694 0.0250298058598388
18600.0000000000000000 0.6137974790504368 0.3790881882116019 0.0105650121978923 0.1799809820137684 0.0190973059524797 0.0250659906746945
18700.0000000000000000 0.5904629856719776 0.3621206745822431 0.0099135701773566 0.1774322128326507 0.0159018039960460 0.0250947240836812
18800.0000000000000000 0.6658949787782058 0.4375811974990683 0.0094036611903396 0.1751356377283994 0.0186296860314249 0.0251447963289736
18900.0000000000000000 0.5697668159213114 0.3496947182225252 0.0088559260824660 0.1730898049730983 0.0128927216764364 0.0252336449667854
19000.0000000000000000 0.7825818473486653 0.5471176531269568 0.0116428206268652 0.1716735824219354 0.0267778137172057 0.0253699774557022
19100.0000000000000000 0.6534087393274501 0.4352753064845698 0.0096932793568443 0.1706408229565904 0.0123325352345133 0.0254667952949325
19200.0000000000000000 0.6090660718231810 0.3915581855399465 0.0092193306497703 0.1695919019668488 0.0131373510626913 0.0255593026039240
19300.0000000000000000 0.5885554515233498 0.3743159487918022 0.0087506450478689 0.1682409599232530 0.0115909850705583 0.0256569126898674
19400.0000000000000000 0.5966097528960344 0.3773755276571178 0.0083600549297801 0.1662067682025572 0.0189665213513887 0.0257008807551905
19500.0000000000000000 0.5563184387292797 0.3466977538103356 0.0080188972989735 0.1643494527270422 0.0113908478005755 0.0258614870923528
19600.0000000000000000 0.5467591009149797 0.3389526573174688 0.0077024800991842 0.1627999426810899 0.0113040650446794 0.0259999557725574
19700.0000000000000000 0.5842793201898793 0.3731087861641287 0.0074116894823984 0.1614950325568354 0.0161324811605587 0.0261313308259580
19800.0000000000000000 0.5475810727644143 0.3373819739940614 0.0070715842092512 0.1608166838420173 0.0160166495705764 0.0262941811485079
19900.0000000000000000 0.5253149717842113 0.3199063256663740 0.0068145743556862 0.1601024079032006 0.0120502089470460 0.0264414549119044
20000.0000000000000000 0.5513675372580547 0.3423900390828430 0.0065737239988395 0.1593981021563400 0.0164058563389167 0.0265998156811154
20100.0000000000000000 0.5314932468951157 0.3328272174316927 0.0063856626317599 0.1581992518124723 0.0073393646343616 0.0267417503848291
20200.0000000000000000 0.5121003122665071 0.3130353492290236 0.0061447098351336 0.1570036105149796 0.0090194293631428 0.0268972133242276
20300.0000000000000000 0.5112487085463497 0.3105195814867397 0.0060229270859329 0.1556780303733866 0.0119875463992919 0.0270406232009986
20400.0000000000000000 0.4935128314542366 0.2976340160658119 0.0058636016819888 0.1544709621653599 0.0083822858410093 0.0271619657000666
20500.0000000000000000 0.4942653169545579 0.2997107349085227 0.0056878707886724 0.1537173894242233 0.0078616954882168 0.0272876263449227
20600.0000000000000000 0.4950397958988682 0.3003876216292568 0.0055410344451432 0.1531104061791910 0.0085796058129799 0.0274211278322974
20700.0000000000000000 0.4914279979313662 0.2936090810316578 0.0054529283072021 0.1525955551878787 0.0122176124854689 0.0275528209191586
20800.0000000000000000 0.4807905218518417 0.2892238407999469 0.0053037999778284 0.1515375024540969 0.0070225532611836 0.0277028253587859
20900.0000000000000000 0.4736360938075334 0.2836410299406285 0.0051817410987394 0.1507887948040008 0.0062051817926143 0.0278193461715504
21000.0000000000000000 0.4762843045023165 0.2871719846960877 0.0050692542765262 0.1502301965394754 0.0058996679588684 0.0279132010313588
21100.0000000000000000 0.4681924666259744 0.2793121059135499 0.0049510883368072 0.1490638456128727 0.0068784116162857 0.0279870151464588
21200.0000000000000000 0.4658038590693653 0.2793822983473086 0.0048081958676249 0.1469674587168071 0.0065712793773553 0.0280746267602693
21300.0000000000000000 0.4643332259548760 0.2806664592822034 0.0047183332602305 0.1448095202359710 0.0060182494194591 0.0281206637570120
21400.0000000000000000 0.4559846014508008 0.2741065131708393 0.0045785674404567 0.1437404058155817 0.0053718304847290 0.0281872845391940
21500.0000000000000000 0.4543075571172724 0.2713763737840900 0.0044823699800544 0.1424198307614302 0.0077554472977875 0.0282735352939103
21600.0000000000000000 0.4543732898704169 0.2722417949367701 0.0044166594991481 0.1411721493143412 0.0081813412695535 0.0283613448506039
21700.0000000000000000 0.4419723345394160 0.2638484399527029 0.0043122803335451 0.1386345400445150 0.0067010887346007 0.0284759854740524
21800.0000000000000000 0.4425996619664552 0.2645724377272333 0.0042032338363563 0.1365334503844012 0.0087419104075814 0.0285486296108830
21900.0000000000000000 0.4359788134511163 0.2614316295478860 0.0041204214513039 0.1346960512439401 0.0071009465092007 0.0286297646987857
22000.0000000000000000 0.4453574845417135 0.2729607857179502 0.0040381596744350 0.1333997173438785 0.0062550799927406 0.0287037418127092
22100.0000000000000000 0.4326949068699842 0.2622361528814749 0.0039160041024853 0.1317414536880129 0.0059974444775650 0.0288038517204460
22200.0000000000000000 0.4298218151962671 0.2615993658899075 0.0038674840680707 0.1302567981586112 0.0052062670987999 0.0288918999808777
22300.0000000000000000 0.4617148292335785 0.2932064394958008 0.0038385852568918 0.1291366781013466 0.0065535132405593 0.0289796131389800
22400.0000000000000000 0.4198713447236871 0.2541319045039014 0.0037104099369066 0.1283101250503208 0.0046452475997782 0.0290736576327801
22500.0000000000000000 0.4165445972302252 0.2519360529434777 0.0036324802996204 0.1270677869687397 0.0047295202770810 0.0291787567413065
22600.0000000000000000 0.4165165193219630 0.2529935607984023 0.0035590564598806 0.1260775438056114 0.0046394638161425 0.0292468944419262
22700.0000000000000000 0.4222495593651777 0.2598092429810881 0.0034743781707138 0.1248160927150315 0.0048155659409585 0.0293342795573857
22800.0000000000000000 0.4128343559423038 0.2515250186349332 0.0034394584614686 0.1230866545683924 0.0053776272665756 0.0294055970109341
22900.0000000000000000 0.4094507281169674 0.2496765845641977 0.0033896486323810 0.1219526555084726 0.0049806458359324 0.0294511935759837
23000.0000000000000000 0.4078636504999490 0.2488068762366518 0.0033387368660478 0.1213125649585399 0.0049136734769408 0.0294917989617686
23100.0000000000000000 0.4067601034482786 0.2479805385309404 0.0032915811449576 0.1210807152675510 0.0048778979959385 0.0295293705088911
23200.0000000000000000 0.4037349287798530 0.2456153970948893 0.0032440243321210 0.1202757972607711 0.0050531118689786 0.0295465982230930
23300.0000000000000000 0.4042389412245683 0.2463106666466063 0.0031903591063113 0.1198646758071889 0.0053163863554722 0.0295568533089897
23400.0000000000000000 0.4027031059842460 0.2456277227385070 0.0031713084357840 0.1195198999569340 0.0048152622351880 0.0295689126178330
23500.0000000000000000 0.3991414402214299 0.2433239942311954 0.0031149148044486 0.1191019532991038 0.0040135927440468 0.0295869851426353
23600.0000000000000000 0.3968075619753941 0.2411947628550432 0.0030939620668822 0.1188481240915222 0.0040796667355890 0.0295910462263575
23700.0000000000000000 0.3988783848998156 0.2437103479361339 0.0030694714417253 0.1185058697295818 0.0040069841079189 0.0295857116844557
23800.0000000000000000 0.3950440228341729 0.2400827635379907 0.0030385065265115 0.1181796936084969 0.0041482184626451 0.0295948406985287
23900.0000000000000000 0.3954835917656477 0.2408832872308468 0.0030004134687347 0.1179462584743538 0.0040513055591981 0.0296023270325143
24000.0000000000000000 0.3959040751614919 0.2411549503492162 0.0029654007546916 0.1177649826323368 0.0044059912370405 0.0296127501882068
24100.0000000000000000 0.3924365469686371 0.2383145938821545 0.0029441008979602 0.1176851724034592 0.0038662624265340 0.0296264173585290
24200.0000000000000000 0.3914893493091415 0.2373279136998010 0.0029248098603332 0.1175906722782101 0.0040120250292280 0.0296339284415691
24300.0000000000000000 0.3907878377644695 0.2365189640731718 0.0028921887722582 0.1175013077311952 0.0042413953681327 0.0296339818197116
24400.0000000000000000 0.3915390799898739 0.2372372680942077 0.0028671720221386 0.1173957567804398 0.0044070033491501 0.0296318797439376
24500.0000000000000000 0.3887587066265344 0.2351163589838312 0.0028444641742942 0.1173089196435517 0.0038561704607738 0.0296327933640834
24600.0000000000000000 0.3886504805375511 0.2348470199443251 0.0028135023962465 0.1172118291194204 0.0041488439093236 0.0296292851682355
24700.0000000000000000 0.3974711959905219 0.2439056394873061 0.0027921948504009 0.1171176031556868 0.0040290742604689 0.0296266842366591
24800.0000000000000000 0.3866012072092087 0.2335320982756393 0.0027689243710792 0.1170192351821885 0.0036562703072400 0.0296246790730618
24900.0000000000000000 0.3872419733924006 0.2341775539791788 0.0027466654781542 0.1169413371546416 0.0037549770279947 0.0296214397524313
25000.0000000000000000 0.3858007830883690 0.2328548079245079 0.0027298212199452 0.1168693603394573 0.0037256199925202 0.0296211736119385
25100.0000000000000000 0.3851256339887507 0.2321599292180112 0.0027027784126558 0.1167970194011422 0.0038436181219518 0.0296222888349897
25200.0000000000000000 0.3845588713853043 0.2319074176477003 0.0026787684485180 0.1167164791737776 0.0036351746374444 0.0296210314778639
25300.0000000000000000 0.5096266903492969 0.3202743353730020 0.0025400943536995 0.1165422806746652 0.0406427888539662 0.0296271910939640
25400.0000000000000000 0.3905286497921985 0.2381094905380202 0.0025868457756471 0.1164393483741337 0.0037631837528812 0.0296297813515164
25500.0000000000000000 0.3863469963068924 0.2340451016483835 0.0026242412323327 0.1163821385721763 0.0036638898504808 0.0296316250035190
25600.0000000000000000 0.3843679067136259 0.2322310618457144 0.0026245307521611 0.1163102555745087 0.0035682594422231 0.0296337990990186
25700.0000000000000000 0.3835446085412977 0.2313884108394748 0.0026153525612659 0.1162764983547891 0.0036291095411109 0.0296352372446571
25800.0000000000000000 0.3830340973577904 0.2309164969717337 0.0026068496605292 0.1162137412607657 0.0036583529358786 0.0296386565288831
25900.0000000000000000 0.3824790287204582 0.2304566228645832 0.0025998533408125 0.1161634959707352 0.0036205000735249 0.0296385564708024
26000.0000000000000000 0.3843022638003434 0.2322485279175331 0.0025923796392511 0.1161275015370194 0.0036954640705619 0.0296383906359779
26100.0000000000000000 0.3817145581152382 0.2296746963571819 0.0025847212701733 0.1160651137715430 0.0037495193792221 0.0296405073371179
26200.0000000000000000 0.3811911916410113 0.2293883518720879 0.0025741376668671 0.1160085874484153 0.0035805639867482 0.0296395506668929
26300.0000000000000000 0.3810411649328704 0.2290827745511942 0.0025640195110673 0.1159615303062332 0.0037948399323741 0.0296380006320016
26400.0000000000000000 0.3806617618535244 0.2288710552781875 0.0025538052431623 0.1159013535981215 0.0036976869480813 0.0296378607859717
26500.0000000000000000 0.3807799329103889 0.2290725796808500 0.0025388688092721 0.1158479882856261 0.0036804133843872 0.0296400827502534
26600.0000000000000000 0.3812036321957262 0.2294883372792563 0.0025269442900142 0.1157933016446903 0.0037506168822498 0.0296444320995156
26700.0000000000000000 0.3794458170254362 0.2280971529256688 0.0025131014716773 0.1155680016418216 0.0036123099344355 0.0296552510518331
26800.0000000000000000 0.3805913017470010 0.2292185874228435 0.0024926889979253 0.1154768775800057 0.0037404622831318 0.0296626854630947
26900.0000000000000000 0.3787810827025958 0.2276171650168510 0.0024831066226219 0.1154181721943177 0.0035966740262091 0.0296659648425960
27000.0000000000000000 0.3783372844896394 0.2273558686932438 0.0024521575396104 0.1153953212204431 0.0034626541671543 0.0296712828691878
27100.0000000000000000 0.3781898197509995 0.2272169966272752 0.0024335375142271 0.1153557279058544 0.0035075528854437 0.0296760048181991
27200.0000000000000000 0.3778638538257171 0.2269066996617167 0.0024246028023763 0.1153045033921172 0.0035482315992042 0.0296798163703027
27300.0000000000000000 0.3776000520829372 0.2266922872481452 0.0024149856922523 0.1152516910959214 0.0035579662921343 0.0296831217544839
27400.0000000000000000 0.3776644882296940 0.2268553224591807 0.0023973549291415 0.1152032638063032 0.0035244704494314 0.0296840765856372
27500.0000000000000000 0.3769457337782033 0.2262409745720909 0.0023872431564648 0.1151652338558977 0.0034647985102842 0.0296874836834657
27600.0000000000000000 0.3766315220558243 0.2260031504581635 0.0023731403783595 0.1151219549940612 0.0034433655030548 0.0296899107221853
27700.0000000000000000 0.3764272701775540 0.2258461644239202 0.0023625318428797 0.1150914771093802 0.0034342392839069 0.0296928575174670
27800.0000000000000000 0.3761157688465992 0.2255915225915953 0.0023491748636814 0.1150575891598457 0.0034236436405921 0.0296938385908848
27900.0000000000000000 0.3762779237377114 0.2257883520343406 0.0023321954567997 0.1150054566768745 0.0034577388371450 0.0296941807325515
28000.0000000000000000 0.3755998381003854 0.2252056334832805 0.0023248164108368 0.1149672889433826 0.0034071857715602 0.0296949134913254
28100.0000000000000000 0.3768754872118765 0.2263825959257473 0.0023107324497343 0.1149255824611538 0.0035617854466120 0.0296947909286291
28200.0000000000000000 0.3751516107404163 0.2248106575217348 0.0022844444339695 0.1148774016689798 0.0034841505367290 0.0296949565790031
28300.0000000000000000 0.3748647423392375 0.2246726735508101 0.0022652126246521 0.1148332821338995 0.0033984393151903 0.0296951347146855
28400.0000000000000000 0.3747025539308055 0.2245626255851090 0.0022521652302574 0.1147814286529503 0.0034119138617090 0.0296944206007800
28500.0000000000000000 0.3756101025133211 0.2254642270123718 0.0022253067477568 0.1147381464089446 0.0034909944411458 0.0296914279031021
28600.0000000000000000 0.3758260042786504 0.2255963653884570 0.0022143549369201 0.1146880268421954 0.0036376371392437 0.0296896199718342
28700.0000000000000000 0.3743008889192519 0.2242639372846935 0.0022334766336256 0.1146616194097742 0.0034506085915495 0.0296912469996091
28800.0000000000000000 0.3742865851951578 0.2242301935794288 0.0022297540029874 0.1146292799641427 0.0035033335235469 0.0296940241250520
28900.0000000000000000 0.3748468176322642 0.2248367887989582 0.0022476675713674 0.1145906198398749 0.0034752128771941 0.0296965285448696
29000.0000000000000000 0.3736221976548210 0.2237512432758317 0.0021967734573019 0.1145534456707626 0.0034248756434371 0.0296958596074878
29100.0000000000000000 0.3733840861193697 0.2236002380266192 0.0021986628662890 0.1145185181093190 0.0033701492870110 0.0296965178301316
29200.0000000000000000 0.3731916875722325 0.2234702730975667 0.0021901159847643 0.1144767662594712 0.0033568028060144 0.0296977294244159
29300.0000000000000000 0.3728879613069726 0.2232103409824926 0.0021844638091339 0.1144466008414573 0.0033472625932046 0.0296992930806843
29400.0000000000000000 0.3726773303174362 0.2230309139467651 0.0021759916603371 0.1144149442519783 0.0033554624075574 0.0297000180507983
29500.0000000000000000 0.3725482510558873 0.2229029815352104 0.0021672352911782 0.1143815302437306 0.0033954865550962 0.0297010174306719
29600.0000000000000000 0.3723818613471888 0.2228094893999358 0.0021514832993721 0.1143623191315439 0.0033566428527945 0.0297019266635426
29700.0000000000000000 0.3721903808887752 0.2226630685808888 0.0021536104417226 0.1143309935871001 0.0033416881659189 0.0297010201131447
29800.0000000000000000 0.3719906910993587 0.2224882637085645 0.0021468291131465 0.1143068044596077 0.0033476417670968 0.0297011520509432
29900.0000000000000000 0.3718424182281057 0.2223650150242263 0.0021406088295269 0.1142699274461340 0.0033654003378451 0.0297014665903733
30000.0000000000000000 0.3716675507664470 0.2222487151454334 0.0021307400368937 0.1142490855428422 0.0033369299244649 0.0297020801168128
30100.0000000000000000 0.3721544769280316 0.2227363560613040 0.0021076549799434 0.1142239260647914 0.0033854067157058 0.0297011331062870
30200.0000000000000000 0.3713063730382109 0.2219910466553959 0.0021181988354118 0.1141918596449302 0.0033037251297580 0.0297015427727150
30300.0000000000000000 0.3711486767514217 0.2218590138653471 0.0021119579630955 0.1141674432074763 0.0033083924861720 0.0297018692293306
30400.0000000000000000 0.3710179700862269 0.2217409801234809 0.0021045637535960 0.1141404576109154 0.0033299506722890 0.0297020179259457
30500.0000000000000000 0.3708703557012671 0.2216426972311658 0.0020964670437970 0.1141138512147697 0.0033157938355512 0.0297015463759833
30600.0000000000000000 0.3707258665263862 0.2215460417846545 0.0020886412696039 0.1140852255286604 0.0033043585027114 0.0297015994407560
30700.0000000000000000 0.3706082985843427 0.2214503977729642 0.0020830860876365 0.1140596102182969 0.0033134129556108 0.0297017915498343
30800.0000000000000000 0.3704115302946390 0.2212929847945742 0.0020776829261629 0.1140297354490652 0.0033091390105432 0.0297019881142935
30900.0000000000000000 0.3702739151374956 0.2211834834300941 0.0020694000232880 0.1140072104427270 0.0033108652860872 0.0297029559552994
31000.0000000000000000 0.3701363152867556 0.2210758010173923 0.0020650599916954 0.1139819752628512 0.0033106179562969 0.0297028610585198
31100.0000000000000000 0.3701367309431873 0.2209735077649379 0.0020591920174652 0.1139580524546193 0.0034425303516890 0.0297034483544759
31200.0000000000000000 0.3699653423810122 0.2208690838351478 0.0020510161749503 0.1139346119416857 0.0034077171648230 0.0297029132644054
31300.0000000000000000 0.3698757870705328 0.2207769362193198 0.0020441068056198 0.1139118122864223 0.0034391208080145 0.0297038109511565
31400.0000000000000000 0.3697099271067432 0.2206711272506572 0.0020360131925171 0.1138839820923108 0.0034146054969390 0.0297041990743190
31500.0000000000000000 0.3695550324980432 0.2205643461966006 0.0020309454593406 0.1138569535991866 0.0033983354483720 0.0297044517945435
31600.0000000000000000 0.3695674512800638 0.2206028654810906 0.0020207875671845 0.1138385927775625 0.0033960694400002 0.0297091360142259
31700.0000000000000000 0.3692856842314613 0.2203660313680261 0.0020160199359331 0.1138157495740754 0.0033782489145276 0.0297096344388990
31800.0000000000000000 0.3691605307813661 0.2202654257197163 0.0020091670609057 0.1137944702855667 0.0033820798352008 0.0297093878799766
31900.0000000000000000 0.3690382646068827 0.2201832802557183 0.0020030637906012 0.1137664559883576 0.0033763982086271 0.0297090663635785
32000.0000000000000000 0.3689176724381258 0.2200856859977274 0.0019946458714865 0.1137504648361864 0.0033776701634569 0.0297092055692688
32100.0000000000000000 0.3688737721384116 0.2200669529518895 0.0019875809523846 0.1137258900776118 0.0033836564020716 0.0297096917544541
32200.0000000000000000 0.3688118816688977 0.2199950443047072 0.0019892478872044 0.1137156655742685 0.0034022875166658 0.0297096363860518
32300.0000000000000000 0.3752612397926310 0.2264260383157602 0.0019906475495796 0.1136993966689554 0.0034355237181346 0.0297096335402011
32400.0000000000000000 0.3710343484338902 0.2222319656238349 0.0019969465677702 0.1136961775611240 0.0034005291119224 0.0297087295692387
32500.0000000000000000 0.3686801885457165 0.2198999313456448 0.0019928765559216 0.1136898067767271 0.0033887674115138 0.0297088064559093
32600.0000000000000000 0.3684524523655086 0.2197136041236136 0.0019799363853416 0.1136707374749649 0.0033782066925239 0.0297099676890646
32700.0000000000000000 0.3683655209892341 0.2196528383571668 0.0019735299813310 0.1136543222936871 0.0033732250520431 0.0297116053050060
32800.0000000000000000 0.3698700414878571 0.2211816219260977 0.0019699039518416 0.1136486620067994 0.0033565167282207 0.0297133368748977
32900.0000000000000000 0.3708691581958440 0.2221849129855027 0.0019801544020250 0.1136381812703806 0.0033528784817849 0.0297130310561508
33000.0000000000000000 0.3703036969000759 0.2216217030383063 0.0019761108672456 0.1136323557470030 0.0033600266752474 0.0297135005722736
33100.0000000000000000 0.3695736005589655 0.2209134996818545 0.0019783184463892 0.1136243595899769 0.0033434492622924 0.0297139735784525
33200.0000000000000000 0.3687743693146108 0.2201206210387485 0.0019775312065749 0.1136136622315388 0.0033471853962582 0.0297153694414904
33300.0000000000000000 0.3699276192228427 0.2212920223283815 0.0019724635759611 0.1136021825277184 0.0033444139443058 0.0297165368464759
33400.0000000000000000 0.3680585491708275 0.2194301934667589 0.0019678982264658 0.1135908047674571 0.0033513500737832 0.0297183026363625
33500.0000000000000000 0.3679453024533409 0.2193487329761399 0.0019618928714162 0.1135764951820507 0.0033380082252162 0.0297201731985179
33600.0000000000000000 0.3678764046813313 0.2192980302066295 0.0019568688438645 0.1135595707995635 0.0033399398009284 0.0297219950303453
33700.0000000000000000 0.3721870436010275 0.2235864671153128 0.0019633472769631 0.1135481646230237 0.0033643414431382 0.0297247231425898
33800.0000000000000000 0.3700337412021663 0.2214619361775305 0.0019571992960080 0.1135410235581774 0.0033478126872622 0.0297257694831882
33900.0000000000000000 0.3684734410373254 0.2199136870933082 0.0019552013308370 0.1135356538136001 0.0033423934224299 0.0297265053771500
34000.0000000000000000 0.3678149451412368 0.2192754108929299 0.0019487024553002 0.1135236264513346 0.0033391244032047 0.0297280809384675
34100.0000000000000000 0.3677105806703527 0.2191883304658236 0.0019440622297071 0.1135140553369386 0.0033343974327806 0.0297297352051028
34200.0000000000000000 0.3676494436903685 0.2191393123166298 0.0019395834458704 0.1135014401734940 0.0033375692313741 0.0297315385230001
34300.0000000000000000 0.3675564384543752 0.2190585061406248 0.0019368802547781 0.1134911786093550 0.0033360265404773 0.0297338469091400
34400.0000000000000000 0.3677290970557213 0.2191875808805052 0.0019351774683989 0.1134791767853464 0.0033912907243311 0.0297358711971397
34500.0000000000000000 0.3674235255034362 0.2189568957298568 0.0019320191812504 0.1134655412308235 0.0033317965291779 0.0297372728323275
34600.0000000000000000 0.3673612460343397 0.2189127820306541 0.0019284862752090 0.1134523448628323 0.0033290995184106 0.0297385333472338
34700.0000000000000000 0.3675192734624012 0.2190534911052237 0.0019228248534325 0.1134399884372879 0.0033630510427210 0.0297399180237362
34800.0000000000000000 0.3674414224800512 0.2189854309046279 0.0019250472583808 0.1134294449276849 0.0033601536024132 0.0297413457869445
34900.0000000000000000 0.3674804789491445 0.2190476971895024 0.0019218795736774 0.1134206889441003 0.0033477562353091 0.0297424570065554
35000.0000000000000000 0.3673952410632667 0.2189385272468127 0.0019214796266128 0.1134130862384346 0.0033788682003303 0.0297432797510762
35100.0000000000000000 0.3673812708947641 0.2189649462439114 0.0019178377841940 0.1133982610372251 0.0033546384051903 0.0297455874242434
35200.0000000000000000 0.3676032576768056 0.2191989327517675 0.0019170996389136 0.1133934556433328 0.0033459833567459 0.0297477862860458
35300.0000000000000000 0.3677835758815653 0.2193885517487991 0.0019136583951281 0.1133865900879772 0.0033445871391234 0.0297501885105374
35400.0000000000000000 0.3678260426481255 0.2194306028197119 0.0019131262180600 0.1133802901563291 0.0033495269560787 0.0297524964979458
35500.0000000000000000 0.3677966536592596 0.2194106067662593 0.0019127529912469 0.1133702490046590 0.0033489592757646 0.0297540856213298
35600.0000000000000000 0.3674654934564439 0.2190949568529428 0.0019080846185324 0.1133650635872502 0.0033405740573282 0.0297568143403903
35700.0000000000000000 0.3675901197167816 0.2192367798935423 0.0019058356922054 0.1133574883701165 0.0033312739558166 0.0297587418051008
35800.0000000000000000 0.3674585077684903 0.2191219237727712 0.0018985210746523 0.1133450894626500 0.0033320594039970 0.0297609140544198
35900.0000000000000000 0.3686022457007084 0.2202617819767385 0.0018979514406110 0.1133401740304903 0.0033385902499713 0.0297637480028973
36000.0000000000000000 0.3679659155356523 0.2196339246178075 0.0018967782390699 0.1133311343398982 0.0033382842882521 0.0297657940506246
36100.0000000000000000 0.3670532957875396 0.2187354215313057 0.0018963788563542 0.1133217591788133 0.0033336746792783 0.0297660615417882
36200.0000000000000000 0.3669005927078764 0.2185929560842453 0.0018920447684092 0.1133127894723669 0.0033346511297941 0.0297681512530609
36300.0000000000000000 0.3669189143692657 0.2186232252419538 0.0018918995159138 0.1133016804869445 0.0033321874922446 0.0297699216322090
36400.0000000000000000 0.3679287314868591 0.2196418973852440 0.0018880080963956 0.1132929642825854 0.0033338084015389 0.0297720533210951
36500.0000000000000000 0.3670025564383769 0.2187191820480885 0.0018873431027238 0.1132845199029300 0.0033381642915958 0.0297733470930388
36600.0000000000000000 0.3668290795042417 0.2185644347552309 0.0018842539046293 0.1132749089485255 0.0033301408550006 0.0297753410408554
36700.0000000000000000 0.3666449827169240 0.2183870271223876 0.0018827503336938 0.1132673317639097 0.0033320381350257 0.0297758353619072
36800.0000000000000000 0.3665916585614955 0.2183509179414153 0.0018821417911697 0.1132500046845342 0.0033301590640329 0.0297784350803435
36900.0000000000000000 0.3665272935959994 0.2183108785579269 0.0018811846986742 0.1132244901133519 0.0033299919981397 0.0297807482279067
37000.0000000000000000 0.3664683392890518 0.2182678812831544 0.0018807380241493 0.1132064843925583 0.0033299217018097 0.0297833138873800
37100.0000000000000000 0.3664141020275117 0.2182273862919275 0.0018799162318806 0.1131895134436235 0.0033315754466472 0.0297857106134329
37200.0000000000000000 0.3663407313279850 0.2181653198157761 0.0018789132358633 0.1131756977833779 0.0033325999481330 0.0297882005448347
37300.0000000000000000 0.3662746792739445 0.2181214526611091 0.0018733532577029 0.1131588275870496 0.0033303350438515 0.0297907107242314
37400.0000000000000000 0.3662731491500834 0.2181307155036486 0.0018734922697047 0.1131458548859782 0.0033304013005225 0.0297926851902293
37500.0000000000000000 0.3661944759813855 0.2180665218807114 0.0018693068592786 0.1131359984907738 0.0033278822856704 0.0297947664649513
37600.0000000000000000 0.3661611757145122 0.2180366571894610 0.0018702453733580 0.1131256604360461 0.0033320317856951 0.0297965809299520
37700.0000000000000000 0.3660659375007708 0.2179534697126448 0.0018672259986847 0.1131153488348297 0.0033315318405914 0.0297983611140201
37800.0000000000000000 0.3660219271351007 0.2179190643459269 0.0018655510998562 0.1131058514528112 0.0033311826913992 0.0298002775451072
37900.0000000000000000 0.3661863652240221 0.2180980651826452 0.0018616903403746 0.1130942602963314 0.0033297792909248 0.0298025701137461
38000.0000000000000000 0.3659322511892144 0.2178464146263795 0.0018630506637489 0.1130849181422094 0.0033331265353187 0.0298047412215580
38100.0000000000000000 0.3658916425714640 0.2178193770953692 0.0018611924029030 0.1130749407505581 0.0033297052151243 0.0298064271075094
38200.0000000000000000 0.3658747782655353 0.2178184682975645 0.0018581850024501 0.1130627780493002 0.0033271493000233 0.0298081976161972
38300.0000000000000000 0.3658937462909907 0.2178489579204153 0.0018553348948642 0.1130528402422837 0.0033267788146321 0.0298098344187955
38400.0000000000000000 0.3657756093525028 0.2177300565040336 0.0018568106585349 0.1130448768212047 0.0033326085023676 0.0298112568663621
38500.0000000000000000 0.3657338055409128 0.2177010006311924 0.0018543147066913 0.1130357482826526 0.0033299920730648 0.0298127498473117
38600.0000000000000000 0.3656978484091828 0.2176733248307537 0.0018522756288313 0.1130283450793893 0.0033296792000283 0.0298142236701801
38700.0000000000000000 0.3656562935629372 0.2176396920922088 0.0018509424460680 0.1130218105487364 0.0033282064530210 0.0298156420229029
38800.0000000000000000 0.3656187445434098 0.2176098802403925 0.0018493043656827 0.1130135170272556 0.0033285912220860 0.0298174516879930
38900.0000000000000000 0.3655822576113524 0.2175812779983382 0.0018473611821311 0.1130068932432735 0.0033277099296516 0.0298190152579580
39000.0000000000000000 0.3655447058169954 0.2175492025708269 0.0018458505348044 0.1130014051832400 0.0033275471732608 0.0298207003548634
39100.0000000000000000 0.3655086878628298 0.2175206816083379 0.0018441348013257 0.1129946294265775 0.0033270326675900 0.0298222093589987
39200.0000000000000000 0.3655263524863596 0.2175465823582388 0.0018415834991198 0.1129868936016315 0.0033274223843390 0.0298238706430305
39300.0000000000000000 0.3654839252505362 0.2175070575482390 0.0018394573084648 0.1129804168111709 0.0033314108080237 0.0298255827746379
39400.0000000000000000 0.3654310854179783 0.2174877443294870 0.0018401780412223 0.1129742799170739 0.0033020561429702 0.0298268269872250
39500.0000000000000000 0.3653491722227349 0.2174191524201573 0.0018388749728694 0.1129687550068967 0.0032942722258736 0.0298281175969379
39600.0000000000000000 0.3653123307676241 0.2173936231023162 0.0018375381174561 0.1129617473199541 0.0032901427227019 0.0298292795051959
39700.0000000000000000 0.3652774804220027 0.2173679610201296 0.0018360738703203 0.1129554065852473 0.0032875911338705 0.0298304478124351
39800.0000000000000000 0.3652444817867809 0.2173420970013615 0.0018346680259840 0.1129502681594604 0.0032859053801525 0.0298315432198225
39900.0000000000000000 0.3652140940734824 0.2173186082359299 0.0018333355077361 0.1129449648355033 0.0032845919978961 0.0298325934964171
40000.0000000000000000 0.3651785410039390 0.2172924406066409 0.0018315674855526 0.1129378479584062 0.0032830530663276 0.0298336318870117
40100.0000000000000000 0.3651465954521556 0.2172674382893542 0.0018301096110256 0.1129321464014203 0.0032823562164534 0.0298345449339020
40200.0000000000000000 0.3651146283331736 0.2172410499396288 0.0018287044784666 0.1129277731082957 0.0032816282949476 0.0298354725118349
40300.0000000000000000 0.3650829320766374 0.2172137356514663 0.0018275784043112 0.1129240912409357 0.0032809748573453 0.0298365519225788
40400.0000000000000000 0.3650526070079559 0.2171883961755785 0.0018264751107705 0.1129197592677281 0.0032804837818760 0.0298374926720028
40500.0000000000000000 0.3650236544679145 0.2171659526496889 0.0018251843584630 0.1129146447724240 0.0032795550502073 0.0298383176371313
40600.0000000000000000 0.3649935974234927 0.2171417644829929 0.0018237378083107 0.1129097410591034 0.0032792342676156 0.0298391198054701
40700.0000000000000000 0.3649660671966952 0.2171194296176269 0.0018224765667985 0.1129050703035592 0.0032792130083437 0.0298398777003669
40800.0000000000000000 0.3649411366401675 0.2171001283142296 0.0018206552663708 0.1129009051251328 0.0032788899925040 0.0298405579419302
40900.0000000000000000 0.3649072179103359 0.2170717684661355 0.0018187341340467 0.1128970313080182 0.0032784691105458 0.0298412148915897
41000.0000000000000000 0.3648799554756716 0.2170496945222458 0.0018173717860857 0.1128927098884911 0.0032783958718673 0.0298417834069818
41100.0000000000000000 0.3684039196079484 0.2204376870604002 0.0018133718196742 0.1128866298512744 0.0034246224592973 0.0298416084173024
41200.0000000000000000 0.3652124192221640 0.2173749933100653 0.0018157039565613 0.1128831964278030 0.0032961044083380 0.0298424211193964
41300.0000000000000000 0.3648740665315138 0.2170445065718619 0.0018179844306343 0.1128810788458629 0.0032873411098537 0.0298431555733010
41400.0000000000000000 0.3648542454059150 0.2170313636663963 0.0018176736688089 0.1128795101342228 0.0032817458465841 0.0298439520899030
41500.0000000000000000 0.3648412705003012 0.2170223428265658 0.0018171615991690 0.1128770206625747 0.0032799234448626 0.0298448219671290
41600.0000000000000000 0.3648297627259243 0.2170136366826501 0.0018165038956256 0.1128750776993338 0.0032789037037038 0.0298456407446110
41700.0000000000000000 0.3648189022316732 0.2170050385155475 0.0018160418245836 0.1128722987499327 0.0032785581412765 0.0298469650003328
41800.0000000000000000 0.3648084015723020 0.2169965321607006 0.0018153988864613 0.1128702913263698 0.0032780484090761 0.0298481307896942
41900.0000000000000000 0.3647983426399887 0.2169885293815431 0.0018149790948838 0.1128681546659621 0.0032777409560423 0.0298489385415573
42000.0000000000000000 0.3647885674993910 0.2169804188494929 0.0018143123522433 0.1128665254921762 0.0032775900456965 0.0298497207597821
42100.0000000000000000 0.3647892823132621 0.2169834198318977 0.0018133821551274 0.1128640228377353 0.0032779042587885 0.0298505532297132
42200.0000000000000000 0.3647694887484516 0.2169660589773917 0.0018129117728268 0.1128618529752764 0.0032773796832914 0.0298512853396652
42300.0000000000000000 0.3647598072636390 0.2169584132984049 0.0018124430199392 0.1128599934052219 0.0032770229997393 0.0298519345403337
42400.0000000000000000 0.3647502049718669 0.2169507920577251 0.0018117226136972 0.1128581763529762 0.0032769897066378 0.0298525242408306
42500.0000000000000000 0.3647403782086083 0.2169428901310184 0.0018110923495044 0.1128565423003079 0.0032767436286593 0.0298531097991183
42600.0000000000000000 0.3647308891677348 0.2169350723715826 0.0018103931756406 0.1128549185880987 0.0032767558907286 0.0298537491416843
42700.0000000000000000 0.3647219986472976 0.2169273405676086 0.0018098288054511 0.1128531817725945 0.0032772500888185 0.0298543974128250
42800.0000000000000000 0.3647125342510983 0.2169199489236616 0.0018092443074509 0.1128512308848971 0.0032771399347819 0.0298549702003069
42900.0000000000000000 0.3647029563824993 0.2169123139941840 0.0018086962079264 0.1128494238434915 0.0032770202042461 0.0298555021326514
43000.0000000000000000 0.3793865122700822 0.2315097484271892 0.0018041678305884 0.1128447112772843 0.0033720257516645 0.0298558589833557
43100.0000000000000000 0.3696927621636471 0.2218299705850603 0.0018086130309118 0.1128425823475736 0.0033556680820366 0.0298559281180649
43200.0000000000000000 0.3647992010006011 0.2170098199223126 0.0018079335901156 0.1128416906493266 0.0032832106317709 0.0298565462070753
43300.0000000000000000 0.3647164804825013 0.2169261402984905 0.0018085820156588 0.1128411074156603 0.0032836065361798 0.0298570442165119
43400.0000000000000000 0.3646982465973073 0.2169103707640447 0.0018082322714264 0.1128403412859928 0.0032817044191574 0.0298575978566860
43500.0000000000000000 0.3646873739124037 0.2169022600365202 0.0018080192033276 0.1128391140317401 0.0032798392434198 0.0298581413973960
43600.0000000000000000 0.3646787410995880 0.2168952704132421 0.0018077058429293 0.1128383319018244 0.0032787474152744 0.0298586855263178
43700.0000000000000000 0.3646711177457688 0.2168891692681631 0.0018073105507596 0.1128372685787881 0.0032781525670223 0.0298592167810356
43800.0000000000000000 0.3646637397467418 0.2168825349558952 0.0018069628263606 0.1128367161450036 0.0032777677202657 0.0298597580992167
43900.0000000000000000 0.3646567928880476 0.2168765499093369 0.0018065833075728 0.1128356939637616 0.0032777165062031 0.0298602492011733
44000.0000000000000000 0.3646500258203043 0.2168707379700514 0.0018061841082312 0.1128349124894308 0.0032774512630415 0.0298607399895494
44100.0000000000000000 0.3646463917346318 0.2168685794791597 0.0018056990065991 0.1128337253343999 0.0032771476242290 0.0298612402902440
44200.0000000000000000 0.3646372506890254 0.2168605768902629 0.0018054377239183 0.1128322788317861 0.0032772050284761 0.0298617522145820
44300.0000000000000000 0.3646306907668694 0.2168546390633362 0.0018052626090351 0.1128314451187680 0.0032771354644204 0.0298622085113097
44400.0000000000000000 0.3646244469153151 0.2168497065515705 0.0018049247815375 0.1128299907758419 0.0032771545279020 0.0298626702784632
44500.0000000000000000 0.3646183551196310 0.2168444921488729 0.0018045361938878 0.1128288976573281 0.0032773572023351 0.0298630719172072
44600.0000000000000000 0.3646118317030766 0.2168393257518161 0.0018041061943458 0.1128278806014956 0.0032770434941882 0.0298634756612309
44700.0000000000000000 0.3646055900203795 0.2168337463470571 0.0018037530649642 0.1128266946298432 0.0032770785319244 0.0298643174465906
44800.0000000000000000 0.3646024301305157 0.2168319404872220 0.0018032056612781 0.1128254039263883 0.0032770222521451 0.0298648578034822
44900.0000000000000000 0.3645932552363541 0.2168242937877133 0.0018028781538000 0.1128240136524307 0.0032767793577821 0.0298652902846280
45000.0000000000000000 0.3645865717685085 0.2168191498839203 0.0018024650334801 0.1128224358402669 0.0032768307240707 0.0298656902867704
45100.0000000000000000 0.3645803218717358 0.2168144317685994 0.0018021676236637 0.1128207658233306 0.0032769150661289 0.0298660415900132
45200.0000000000000000 0.3645736835679997 0.2168093503223444 0.0018018662793617 0.1128191089074067 0.0032769107253698 0.0298664473335171
45300.0000000000000000 0.3645671801721755 0.2168046000433819 0.0018014765389213 0.1128174541224661 0.0032769508001268 0.0298666986672794
45400.0000000000000000 0.3804271594213289 0.2326164492594755 0.0017976967765692 0.1128140332954475 0.0033322054684788 0.0298667746213578
45500.0000000000000000 0.3716373883115834 0.2237594626974327 0.0018026016466338 0.1128129076827683 0.0033958513498642 0.0298665649348844
45600.0000000000000000 0.3696800233254978 0.2218188966737079 0.0018018618310456 0.1128114853989033 0.0033809805620273 0.0298667988598137
45700.0000000000000000 0.3651629513164792 0.2173550644661619 0.0017980555682706 0.1128104348056003 0.0033322371924214 0.0298671592840250
45800.0000000000000000 0.3647246540375603 0.2169594595357063 0.0018003160158205 0.1128100130529373 0.0032873852058585 0.0298674802272378
45900.0000000000000000 0.3646199315471939 0.2168607458318361 0.0018008481993084 0.1128091383997620 0.0032814250370210 0.0298677740792663
46000.0000000000000000 0.3645835171312963 0.2168245202441741 0.0018008875431014 0.1128086623324779 0.0032813893426890 0.0298680576688540
46100.0000000000000000 0.3645668800764836 0.2168083738538948 0.0018009548340737 0.1128079107271524 0.0032813402760452 0.0298683003853175
46200.0000000000000000 0.3645572403075237 0.2167995631549221 0.0018008901677062 0.1128074613350177 0.0032807206715375 0.0298686049783401
46300.0000000000000000 0.3645501907171688 0.2167937489795923 0.0018007346727338 0.1128067790898304 0.0032800164581879 0.0298689115168243
46400.0000000000000000 0.3645441306965559 0.2167890570017356 0.0018005679130329 0.1128059227538875 0.0032793745673412 0.0298692084605587
46500.0000000000000000 0.3645389773670389 0.2167850670042193 0.0018004617899463 0.1128050343630875 0.0032789286652780 0.0298694855445078
46600.0000000000000000 0.3645340701269312 0.2167810885248374 0.0018002880909610 0.1128042047285182 0.0032787205551932 0.0298697682274215
46700.0000000000000000 0.3645294543608923 0.2167776805139394 0.0018001829768474 0.1128032446708534 0.0032783174550368 0.0298700287442153
46800.0000000000000000 0.3645246908543179 0.2167736479277597 0.0017999995099769 0.1128027423465043 0.0032780317747395 0.0298702692953375
46900.0000000000000000 0.3645203311270764 0.2167701361869432 0.0017998120621007 0.1128019597449463 0.0032779190128162 0.0298705041202701
47000.0000000000000000 0.3645166733383259 0.2167680391642651 0.0017992938883744 0.1128010086836620 0.0032776107466186 0.0298707208554058
47100.0000000000000000 0.3645121790330336 0.2167640977530144 0.0017993526588481 0.1128001993629028 0.0032776154849225 0.0298709137733458
47200.0000000000000000 0.3645081478415961 0.2167609393231019 0.0017992319150435 0.1127993474553536 0.0032775158605351 0.0298711132875621
47300.0000000000000000 0.3645042312104766 0.2167576475649869 0.0017990735063847 0.1127986122233182 0.0032775822831388 0.0298713156326480
47400.0000000000000000 0.3645006385213234 0.2167552150705240 0.0017986591912960 0.1127978234167901 0.0032774262316748 0.0298715146110385
47500.0000000000000000 0.3644964890605608 0.2167515490489802 0.0017986083592122 0.1127972447946607 0.0032773875481124 0.0298716993095951
47600.0000000000000000 0.3644925047331691 0.2167484552927798 0.0017984626934852 0.1127963814880214 0.0032773177423427 0.0298718875165399
47700.0000000000000000 0.3644887602472316 0.2167453337481448 0.0017982918188781 0.1127957325986804 0.0032773313334244 0.0298720707481039
47800.0000000000000000 0.3644850080016224 0.2167422548182722 0.0017981258304865 0.1127950686451961 0.0032773113169346 0.0298722473907330
47900.0000000000000000 0.3644812985366970 0.2167393096128596 0.0017979589708490 0.1127943280213333 0.0032772649375755 0.0298724369940796
48000.0000000000000000 0.3644777310750137 0.2167365306827589 0.0017976571574835 0.1127936761682264 0.0032772491428187 0.0298726179237261
48100.0000000000000000 0.3644740198957434 0.2167335734742691 0.0017975213978194 0.1127929217044933 0.0032772216282296 0.0298727816909320
48200.0000000000000000 0.3644703674573798 0.2167306561244921 0.0017973344496385 0.1127921817495328 0.0032772418911972 0.0298729532425192
48300.0000000000000000 0.3644667500344519 0.2167277882398063 0.0017972389101094 0.1127914129314826 0.0032771946867968 0.0298731152662568
48400.0000000000000000 0.3644635071370019 0.2167254735593885 0.0017967314494966 0.1127908039864849 0.0032772222930393 0.0298732758485925
48500.0000000000000000 0.3644597055145887 0.2167221653967202 0.0017968028059809 0.1127900918750120 0.0032772018632643 0.0298734435736112
48600.0000000000000000 0.3644563128622987 0.2167193525576145 0.0017965841756660 0.1127893445496263 0.0032774213689564 0.0298736102104355
48700.0000000000000000 0.3644527243053274 0.2167167117328055 0.0017964271624460 0.1127886496567259 0.0032771822660770 0.0298737534872729
48800.0000000000000000 0.3644492154058493 0.2167138981526806 0.0017962280744968 0.1127880071452226 0.0032771748135545 0.0298739072198949
48900.0000000000000000 0.3644460628599923 0.2167118936903296 0.0017957732456741 0.1127872761769719 0.0032770441830190 0.0298740755639976
49000.0000000000000000 0.3644423838231700 0.2167086117091380 0.0017958357795186 0.1127865650602413 0.0032771466856195 0.0298742245886526
49100.0000000000000000 0.3676134817070882 0.2198595660597507 0.0017972248987474 0.1127849897195407 0.0032976200273134 0.0298740810017360
49200.0000000000000000 0.3782814013640557 0.2305118314236680 0.0017933340105319 0.1127835447088690 0.0033183903706131 0.0298743008503738
49300.0000000000000000 0.3757519642185558 0.2279539198549086 0.0017939545009020 0.1127827964169330 0.0033469825838776 0.0298743108619346
49400.0000000000000000 0.3768616397267328 0.2290444413032205 0.0017924778752036 0.1127823312812997 0.0033680732892540 0.0298743159777550
49500.0000000000000000 0.3703088492146913 0.2224363742603440 0.0017967571602882 0.1127820258277433 0.0034195522046255 0.0298741397616902
49600.0000000000000000 0.3988346810135831 0.2508203941491317 0.0017839397891833 0.1127829920389409 0.0035723040366805 0.0298750509996467
49700.0000000000000000 0.3932612553798209 0.2451578822911322 0.0017839362585084 0.1127846824537458 0.0036591516090942 0.0298756027673403
49800.0000000000000000 0.3905431501089210 0.2423825326237491 0.0017848991228820 0.1127845731199319 0.0037151692235836 0.0298759760187744
49900.0000000000000000 0.3886242525046831 0.2404180407629521 0.0017863745492188 0.1127842145195877 0.0037593272407613 0.0298762954321632
50000.0000000000000000 0.3871212709571963 0.2388782326603118 0.0017879597631053 0.1127837902172073 0.0037947133444470 0.0298765749721248


==> figures/free_shape_inference/measurement_noise/random_seed_1/0/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/10/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/10/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3253719154428381 0.3953102731499945 100.0000000000000000 0.7937103803392916 0.1555739677501072 0.0000000000000000
0.3293583729672105 0.3996083803908020 200.0000000000000000 0.7646023141773129 0.1497118255795309 0.0000000000000000
0.3330082398894191 0.4032868407670564 300.0000000000000000 0.7350043568369373 0.1429507906734354 0.0000000000000000
0.3352799757684414 0.4069246422640269 400.0000000000000000 0.7032071438173089 0.1347028172231731 0.0000000000000000
0.3370511789738475 0.4090379643933495 500.0000000000000000 0.6691941097777451 0.1263397041162479 0.0000000000000000
0.3402508995643169 0.4076702133033492 600.0000000000000000 0.6342264989725362 0.1192738952954767 0.0000000000000000
0.3434045007732852 0.4024871377660175 700.0000000000000000 0.5992127666842405 0.1144755224384102 0.0000000000000000
0.3443628238300970 0.3949721804659224 800.0000000000000000 0.5653349839045245 0.1115332454224743 0.0000000000000000
0.3421184645685095 0.3870332551182299 900.0000000000000000 0.5336244627156862 0.1088429797297890 0.0000000000000000
0.3376528656780247 0.3799116790589914 1000.0000000000000000 0.5048754273551755 0.1064530954966659 0.0000000000000000
0.3322377292652019 0.3738477275862714 1100.0000000000000000 0.4788817214237084 0.1051530419718108 0.0000000000000000
0.3251296297618356 0.3692864826383070 1200.0000000000000000 0.4554044115199880 0.1047000328883757 0.0000000000000000
0.3157277783874242 0.3653683317570149 1300.0000000000000000 0.4341201854787316 0.1044406420724547 0.0000000000000000
0.3045594288484411 0.3610998962499091 1400.0000000000000000 0.4147735802024001 0.1040626746602907 0.0000000000000000
0.2923795838328258 0.3558657898028753 1500.0000000000000000 0.3972178567950322 0.1042067384654376 0.0000000000000000
0.2805033684987193 0.3496625179532540 1600.0000000000000000 0.3814167784420815 0.1047373326470686 0.0000000000000000
0.2693969587893718 0.3428379137005049 1700.0000000000000000 0.3671194822323190 0.1053376318290211 0.0000000000000000
0.2591221612656009 0.3358747242100516 1800.0000000000000000 0.3540018471854842 0.1057113155162541 0.0000000000000000
0.2495886977256996 0.3284664088669756 1900.0000000000000000 0.3419190128301403 0.1057985685981794 0.0000000000000000
0.2408131186266860 0.3206821740541136 2000.0000000000000000 0.3306917697506717 0.1057989006610627 0.0000000000000000
0.2327791946686901 0.3129035254075329 2100.0000000000000000 0.3203628616142110 0.1057264380294351 0.0000000000000000
0.2253654081649809 0.3055389927076275 2200.0000000000000000 0.3109076983772475 0.1055168312254934 0.0000000000000000
0.2184862824605071 0.2985981469985428 2300.0000000000000000 0.3022646570673968 0.1052547795939435 0.0000000000000000
0.2120508962389830 0.2920216430940609 2400.0000000000000000 0.2943712914444476 0.1048566789586812 0.0000000000000000
0.2060329804351205 0.2855599571679056 2500.0000000000000000 0.2872996513135276 0.1043769341916755 0.0000000000000000
0.2006139041876273 0.2797392167742824 2600.0000000000000000 0.2807148148626509 0.1036478987190399 0.0000000000000000
0.1955554926304456 0.2741892054156974 2700.0000000000000000 0.2746921250177000 0.1028979130804411 0.0000000000000000
0.1899345285830093 0.2676045300182520 2800.0000000000000000 0.2696259019040852 0.1017241396609338 0.0000000000000000
0.1854994048195385 0.2625458011186357 2900.0000000000000000 0.2647763876905036 0.1010535775404874 0.0000000000000000
0.1812477892552549 0.2573627760332861 3000.0000000000000000 0.2601618119491398 0.1007315041566852 0.0000000000000000
0.1771079540088727 0.2522230110585522 3100.0000000000000000 0.2558289790494089 0.1005781609064936 0.0000000000000000
0.1732030833590647 0.2477815305107017 3200.0000000000000000 0.2515640843509406 0.1004540459903306 0.0000000000000000
0.1700225623478590 0.2433199121327830 3300.0000000000000000 0.2475371555908064 0.1000548839581327 0.0000000000000000
0.1665169492115264 0.2410973212939880 3400.0000000000000000 0.2438916166916714 0.0999314401973274 0.0000000000000000
0.1635774601011639 0.2392856396312420 3500.0000000000000000 0.2404528549183721 0.0998393956737358 0.0000000000000000
0.1608479589136458 0.2379577046964250 3600.0000000000000000 0.2373093379590930 0.0998001505438347 0.0000000000000000
0.1585095439903338 0.2373472567203332 3700.0000000000000000 0.2343602231051586 0.0998744734070094 0.0000000000000000
0.1565225758484950 0.2371176122295768 3800.0000000000000000 0.2316890130163750 0.1000445403184158 0.0000000000000000
0.1548426694940570 0.2371846036108080 3900.0000000000000000 0.2291552820484294 0.1001984855907603 0.0000000000000000
0.1534713078397303 0.2373847215028347 4000.0000000000000000 0.2266736988582201 0.1003742214642841 0.0000000000000000
0.1522618078562306 0.2376056609023828 4100.0000000000000000 0.2243595159743791 0.1005701649648439 0.0000000000000000
0.1511976997209576 0.2377012934664649 4200.0000000000000000 0.2221112838386964 0.1008854887936651 0.0000000000000000
0.1502932414220020 0.2381652568602924 4300.0000000000000000 0.2201676389765232 0.1014303772570309 0.0000000000000000
0.1496492968203202 0.2388680803167357 4400.0000000000000000 0.2184419249304705 0.1019835351836840 0.0000000000000000
0.1492597137972208 0.2395822942713556 4500.0000000000000000 0.2167604664056459 0.1024865925289268 0.0000000000000000
0.1490378542533263 0.2399119383990010 4600.0000000000000000 0.2150853728532168 0.1028878909574275 0.0000000000000000
0.1487722810815688 0.2397157063835255 4700.0000000000000000 0.2135047838700173 0.1032939010583852 0.0000000000000000
0.1485944362938476 0.2391812730325736 4800.0000000000000000 0.2120053293233439 0.1036776381725250 0.0000000000000000
0.1483838229568379 0.2387060464019256 4900.0000000000000000 0.2105555491530455 0.1040904655311347 0.0000000000000000
0.1481770359542439 0.2382357072019943 5000.0000000000000000 0.2091334516694878 0.1045384353344757 0.0000000000000000
0.1479763932971395 0.2377215988558081 5100.0000000000000000 0.2078377551635344 0.1050707046551581 0.0000000000000000
0.1476713135883787 0.2370398624342803 5200.0000000000000000 0.2065864523114481 0.1054872344222279 0.0000000000000000
0.1473735609583767 0.2362627757878623 5300.0000000000000000 0.2053986107209376 0.1059351146891449 0.0000000000000000
0.1469351988505271 0.2354650185791491 5400.0000000000000000 0.2043401895206402 0.1063757879122826 0.0000000000000000
0.1464350840378663 0.2345492112893113 5500.0000000000000000 0.2033866315145775 0.1067698501959178 0.0000000000000000
0.1459104556682302 0.2336528346502958 5600.0000000000000000 0.2024615522091715 0.1071514777467504 0.0000000000000000
0.1453727906248356 0.2327074938219521 5700.0000000000000000 0.2015141793432896 0.1074998989463339 0.0000000000000000
0.1438477751418560 0.2310334587377678 5800.0000000000000000 0.2005029636056628 0.1076727843558180 0.0000000000000000
0.1435042092552418 0.2301234118886452 5900.0000000000000000 0.1994988386261569 0.1079599263255851 0.0000000000000000
0.1429618877588264 0.2291413634181623 6000.0000000000000000 0.1986279915723076 0.1082848246734137 0.0000000000000000
0.1423475799982360 0.2280862518267373 6100.0000000000000000 0.1978018194364943 0.1085514091053058 0.0000000000000000
0.1416683765457623 0.2269703170608148 6200.0000000000000000 0.1969957312913171 0.1087688131798289 0.0000000000000000
0.1408948125021365 0.2258129098689978 6300.0000000000000000 0.1961706595659801 0.1088980212068649 0.0000000000000000
0.1402350824705437 0.2246337923111052 6400.0000000000000000 0.1952325040904979 0.1089810929342376 0.0000000000000000
0.1394936617829257 0.2233046119989799 6500.0000000000000000 0.1942011048945318 0.1090990999639403 0.0000000000000000
0.1386242687537617 0.2217822570232832 6600.0000000000000000 0.1930253886095414 0.1092439113400110 0.0000000000000000
0.1377483167413351 0.2202560707039582 6700.0000000000000000 0.1916385995643578 0.1094827517817770 0.0000000000000000
0.1368492131307347 0.2184771929881604 6800.0000000000000000 0.1897472804750447 0.1097474159157470 0.0000000000000000
0.1357992727723096 0.2161544300965124 6900.0000000000000000 0.1866922893555594 0.1099234097898643 0.0000000000000000
0.1349325133501483 0.2132500227224936 7000.0000000000000000 0.1826699571816178 0.1105937380562774 0.0000000000000000
0.1342637058293716 0.2104081347472402 7100.0000000000000000 0.1787122132913501 0.1124368020645687 0.0000000000000000
0.1328567590114064 0.2069661971417910 7200.0000000000000000 0.1757336941166502 0.1135373245815533 0.0000000000000000
0.1307251107685993 0.2034445697119233 7300.0000000000000000 0.1736093222877387 0.1140097785258157 0.0000000000000000
0.1284972141956959 0.2005204826871958 7400.0000000000000000 0.1719708589019412 0.1145235436305962 0.0000000000000000
0.1262079319563999 0.1982851603288739 7500.0000000000000000 0.1705709423275855 0.1151305158880119 0.0000000000000000
0.1243652725407096 0.1972016643910201 7600.0000000000000000 0.1694722528922660 0.1158799753443989 0.0000000000000000
0.1226476542144664 0.1967167883732135 7700.0000000000000000 0.1685274490524987 0.1165017415720930 0.0000000000000000
0.1210840061600788 0.1965492756592568 7800.0000000000000000 0.1677429534158160 0.1170521270700486 0.0000000000000000
0.1195362517720300 0.1965361753051999 7900.0000000000000000 0.1671138112158765 0.1174846111721791 0.0000000000000000
0.1175817536771570 0.1963260176766055 8000.0000000000000000 0.1662561511562857 0.1175610255853383 0.0000000000000000
0.1168387282190929 0.1969934751458076 8100.0000000000000000 0.1658520314410428 0.1180986522472014 0.0000000000000000
0.1164627934085555 0.1977665049755833 8200.0000000000000000 0.1655757288125201 0.1186208172194791 0.0000000000000000
0.1167394793991393 0.1986335209964964 8300.0000000000000000 0.1653764770950049 0.1191453882317211 0.0000000000000000
0.1172442566742162 0.1995766267967624 8400.0000000000000000 0.1652171517815465 0.1196512706077690 0.0000000000000000
0.1178325593097939 0.2005245328556244 8500.0000000000000000 0.1650995298816080 0.1202084919997229 0.0000000000000000
0.1184735154295436 0.2014679504540187 8600.0000000000000000 0.1650104362255052 0.1208164356420568 0.0000000000000000
0.1191223952010730 0.2024163475241734 8700.0000000000000000 0.1649479184741156 0.1214480967436310 0.0000000000000000
0.1197655645365083 0.2033729234909468 8800.0000000000000000 0.1649049723029602 0.1220810848038132 0.0000000000000000
0.1204253872623259 0.2043216120769401 8900.0000000000000000 0.1648910153295231 0.1227403920244272 0.0000000000000000
0.1210790685751372 0.2052726428078090 9000.0000000000000000 0.1648868000591698 0.1233867652467888 0.0000000000000000
0.1217386130556996 0.2062226433924155 9100.0000000000000000 0.1648855170983882 0.1240214121612167 0.0000000000000000
0.1223912857569576 0.2071564887134234 9200.0000000000000000 0.1648792598417705 0.1246314423475109 0.0000000000000000
0.1230424942065088 0.2080765912414215 9300.0000000000000000 0.1648631714990720 0.1252309266848317 0.0000000000000000
0.1236945763259384 0.2090014684355495 9400.0000000000000000 0.1648595825119326 0.1258339361573667 0.0000000000000000
0.1243527027805926 0.2099303680726824 9500.0000000000000000 0.1648454266437201 0.1264217390215319 0.0000000000000000
0.1250001847177754 0.2108449745478940 9600.0000000000000000 0.1648300083059453 0.1269942297347788 0.0000000000000000
0.1256364085691458 0.2117481835812639 9700.0000000000000000 0.1648178609582227 0.1275657098747747 0.0000000000000000
0.1262025712856826 0.2126556237736957 9800.0000000000000000 0.1647984391232460 0.1280547583151477 0.0000000000000000
0.1267791822708432 0.2134995651796283 9900.0000000000000000 0.1647669071302786 0.1285433021317936 0.0000000000000000
0.1273653788798301 0.2143377300475600 10000.0000000000000000 0.1647488747125728 0.1290159961476867 0.0000000000000000
0.1278450669311216 0.2152266187957836 10100.0000000000000000 0.1647151191720690 0.1293113421201594 0.0000000000000000
0.1279391775386492 0.2164690815520454 10200.0000000000000000 0.1646702283552369 0.1294092520582645 0.0000000000000000
0.1287775219983033 0.2170991576027826 10300.0000000000000000 0.1645474358556974 0.1297436709152934 0.0000000000000000
0.1294405029354538 0.2178962444127858 10400.0000000000000000 0.1644945420732682 0.1301459667995305 0.0000000000000000
0.1300490524452259 0.2187381887041351 10500.0000000000000000 0.1644437468634679 0.1305025860228317 0.0000000000000000
0.1305872048958312 0.2195813719476199 10600.0000000000000000 0.1643642535595363 0.1308101528994308 0.0000000000000000
0.1311075834769718 0.2204091699539068 10700.0000000000000000 0.1642274799332134 0.1310483760932230 0.0000000000000000
0.1316151562633916 0.2211817389692743 10800.0000000000000000 0.1640696028246604 0.1313026535763271 0.0000000000000000
0.1320888948034271 0.2219201628594389 10900.0000000000000000 0.1638825519172602 0.1315407466084314 0.0000000000000000
0.1325601236996665 0.2226468647163214 11000.0000000000000000 0.1636826029881153 0.1317812759141793 0.0000000000000000
0.1330192844968977 0.2233318654272498 11100.0000000000000000 0.1634291832637720 0.1319875969498160 0.0000000000000000
0.1334446975425466 0.2239841500856783 11200.0000000000000000 0.1631382523783624 0.1321696215389501 0.0000000000000000
0.1338915095968651 0.2246341632115179 11300.0000000000000000 0.1628057937275478 0.1323246824716175 0.0000000000000000
0.1343940170518091 0.2253578970251516 11400.0000000000000000 0.1624558617271255 0.1325034836318829 0.0000000000000000
0.1350332352657291 0.2261610337459963 11500.0000000000000000 0.1621191588993694 0.1328393067897536 0.0000000000000000
0.1358389601972101 0.2272618456285903 11600.0000000000000000 0.1617925635855680 0.1332069593231329 0.0000000000000000
0.1368740459221516 0.2288389518047943 11700.0000000000000000 0.1614436197600130 0.1336280601884796 0.0000000000000000
0.1381235567381378 0.2308671381999340 11800.0000000000000000 0.1610688434501548 0.1341739929297337 0.0000000000000000
0.1395438731913652 0.2331541269804512 11900.0000000000000000 0.1606955840812900 0.1349452163215009 0.0000000000000000
0.1411194318428303 0.2355438074889915 12000.0000000000000000 0.1602788935408821 0.1359773001683114 0.0000000000000000
0.1427644844410941 0.2382010029538893 12100.0000000000000000 0.1598669481715548 0.1371284477875407 0.0000000000000000
0.1445030637506200 0.2407298656960895 12200.0000000000000000 0.1594811989637178 0.1386654854608008 0.0000000000000000
0.1463591872882473 0.2433917916188461 12300.0000000000000000 0.1591210136045435 0.1403531363417606 0.0000000000000000
0.1482831928857135 0.2460149168076033 12400.0000000000000000 0.1587821296217967 0.1421863609271403 0.0000000000000000
0.1502399357542769 0.2486408950060637 12500.0000000000000000 0.1584127091111001 0.1440035465926062 0.0000000000000000
0.1521506216328709 0.2510445436958038 12600.0000000000000000 0.1581170851152023 0.1459212738180158 0.0000000000000000
0.1539608532743800 0.2532775745580319 12700.0000000000000000 0.1578451573324720 0.1477592865415374 0.0000000000000000
0.1558057971085449 0.2587648647286936 12800.0000000000000000 0.1562971502607775 0.1465768262576131 0.0000000000000000
0.1569152854323295 0.2600388094563610 12900.0000000000000000 0.1558399013992668 0.1485310638587208 0.0000000000000000
0.1586981155813882 0.2619032909615041 13000.0000000000000000 0.1556482399326629 0.1500832541940087 0.0000000000000000
0.1604093899621059 0.2636412402098323 13100.0000000000000000 0.1555464472389557 0.1515971067373170 0.0000000000000000
0.1619496611352396 0.2651146122682936 13200.0000000000000000 0.1553712568116114 0.1530267342004692 0.0000000000000000
0.1633634140193022 0.2664306454280661 13300.0000000000000000 0.1551861371843671 0.1544514398237747 0.0000000000000000
0.1646925383217501 0.2675865047434099 13400.0000000000000000 0.1549731180663220 0.1558418218729841 0.0000000000000000
0.1659677253480218 0.2686356757181718 13500.0000000000000000 0.1547148081022081 0.1572541541277254 0.0000000000000000
0.1673377216123783 0.2696094041569201 13600.0000000000000000 0.1543545438224884 0.1587170494947300 0.0000000000000000
0.1690245790315648 0.2706819662256789 13700.0000000000000000 0.1538858714924041 0.1605266144893013 0.0000000000000000
0.1699840827279728 0.2713587266623391 13800.0000000000000000 0.1535613205066365 0.1616926724927534 0.0000000000000000
0.1706305966034001 0.2718392097829114 13900.0000000000000000 0.1533539083390663 0.1624249569882268 0.0000000000000000
0.1711424944600893 0.2722427526718069 14000.0000000000000000 0.1532135375784441 0.1629572407615235 0.0000000000000000
0.1715597429785614 0.2726017605934797 14100.0000000000000000 0.1531278584115015 0.1634062349372518 0.0000000000000000
0.1720222040286135 0.2743826554243659 14200.0000000000000000 0.1529645078238250 0.1627295541575033 0.0000000000000000
0.1724494718013609 0.2745274687039018 14300.0000000000000000 0.1527618501645500 0.1635497537328321 0.0000000000000000
0.1722977041844447 0.2748053802465841 14400.0000000000000000 0.1527371007632216 0.1638335599946978 0.0000000000000000
0.1717496752453780 0.2753562594602136 14500.0000000000000000 0.1527533288067205 0.1641739400805092 0.0000000000000000
0.1695799056556636 0.2754248946092276 14600.0000000000000000 0.1527990518533105 0.1646588901324702 0.0000000000000000
0.1653093486088576 0.2742883409473088 14700.0000000000000000 0.1529985091653044 0.1654383022441209 0.0000000000000000
0.1597848319574511 0.2710604187634045 14800.0000000000000000 0.1538752612332618 0.1662991198960017 0.0000000000000000
0.1562985195560738 0.2677319453983729 14900.0000000000000000 0.1553364615532671 0.1659654153565348 0.0000000000000000
0.1536181609071372 0.2649862169117065 15000.0000000000000000 0.1568287936684121 0.1636879697159248 0.0000000000000000
0.1507378621737830 0.2659617660894192 15100.0000000000000000 0.1582412374361846 0.1594995659828168 0.0000000000000000
0.1468173795898648 0.2658129261349170 15200.0000000000000000 0.1588706320131748 0.1547740886832056 0.0000000000000000
0.1416855880469607 0.2599779676137363 15300.0000000000000000 0.1585194628255232 0.1495685314631061 0.0000000000000000
0.1359116368038482 0.2511022964921801 15400.0000000000000000 0.1573304424649826 0.1436446524066535 0.0000000000000000
0.1302139197411001 0.2410564142459893 15500.0000000000000000 0.1551808173207699 0.1375907845765790 0.0000000000000000
0.1249849899788041 0.2308969877511505 15600.0000000000000000 0.1527974441671994 0.1317919010536883 0.0000000000000000
0.1200808448627671 0.2212109776058412 15700.0000000000000000 0.1503502746291933 0.1264132107923990 0.0000000000000000
0.1154351422197279 0.2120760804385190 15800.0000000000000000 0.1481489606103895 0.1215156844211485 0.0000000000000000
0.1113813078961379 0.2035589462127728 15900.0000000000000000 0.1461443791996089 0.1172406468022360 0.0000000000000000
0.1076101834240300 0.1955999211553013 16000.0000000000000000 0.1443345099055898 0.1134927152687376 0.0000000000000000
0.1041981831159283 0.1882759125108474 16100.0000000000000000 0.1426533622635826 0.1102344258187376 0.0000000000000000
0.1011510566130955 0.1815914605828211 16200.0000000000000000 0.1411134514840732 0.1074021329359902 0.0000000000000000
0.0985129751847189 0.1755073173830199 16300.0000000000000000 0.1397256927607011 0.1048857380224889 0.0000000000000000
0.0961254036599501 0.1698727225789314 16400.0000000000000000 0.1384809050742658 0.1026564117301278 0.0000000000000000
0.0939801606049099 0.1648046172060919 16500.0000000000000000 0.1373326978731043 0.1006799938602539 0.0000000000000000
0.0921364640341681 0.1601827168121122 16600.0000000000000000 0.1362694589958404 0.0989273084558033 0.0000000000000000
0.0903160459706326 0.1557529045416320 16700.0000000000000000 0.1351946927035355 0.0974141207669829 0.0000000000000000
0.0888654891666571 0.1517113544466973 16800.0000000000000000 0.1342131469388600 0.0961133263870579 0.0000000000000000
0.0876749321846660 0.1482074775918642 16900.0000000000000000 0.1333260290969167 0.0950159186664789 0.0000000000000000
0.0865861327745718 0.1449163188872236 17000.0000000000000000 0.1324337037349932 0.0941234078588778 0.0000000000000000
0.0856143804453501 0.1418648359520953 17100.0000000000000000 0.1315052137383733 0.0933232391821700 0.0000000000000000
0.0847341554454615 0.1388308619030942 17200.0000000000000000 0.1305861933643411 0.0926525939292897 0.0000000000000000
0.0839255697488584 0.1360396631531016 17300.0000000000000000 0.1296784587892587 0.0921088814150656 0.0000000000000000
0.0832849149030252 0.1335375556637859 17400.0000000000000000 0.1288499688317440 0.0916705362475001 0.0000000000000000
0.0827774652279489 0.1312444106180179 17500.0000000000000000 0.1281185156911064 0.0912983509307778 0.0000000000000000
0.0823266027131613 0.1291822589060019 17600.0000000000000000 0.1273456389041253 0.0909359547132880 0.0000000000000000
0.0818575903406637 0.1272306659041899 17700.0000000000000000 0.1265831558415063 0.0906226168038075 0.0000000000000000
0.0815537317366690 0.1254933783826981 17800.0000000000000000 0.1258912879306624 0.0902048873875960 0.0000000000000000
0.0811836444925596 0.1237813799279116 17900.0000000000000000 0.1251930017443270 0.0899357949799058 0.0000000000000000
0.0808848526789530 0.1222216394607540 18000.0000000000000000 0.1244972358012790 0.0896631471686941 0.0000000000000000
0.0805736346267868 0.1208466831956965 18100.0000000000000000 0.1238095782278293 0.0894105520779763 0.0000000000000000
0.0803811623089824 0.1196674834961505 18200.0000000000000000 0.1231788847340723 0.0892281803697950 0.0000000000000000
0.0802055754097689 0.1185330146970007 18300.0000000000000000 0.1225805704588163 0.0890625941939605 0.0000000000000000
0.0800043063648247 0.1174188784336758 18400.0000000000000000 0.1220230072926646 0.0888848048731511 0.0000000000000000
0.0798185413532321 0.1164189813213578 18500.0000000000000000 0.1214956402138353 0.0886841477216599 0.0000000000000000
0.0796726705773872 0.1154985429596284 18600.0000000000000000 0.1210217037202375 0.0885167328537220 0.0000000000000000
0.0795514445401373 0.1146234696795462 18700.0000000000000000 0.1205903811456729 0.0883304919847906 0.0000000000000000
0.0794039136632249 0.1138199578500242 18800.0000000000000000 0.1201485655893732 0.0881676313663753 0.0000000000000000
0.0792784415558219 0.1130870573529599 18900.0000000000000000 0.1197358629391048 0.0879772730581614 0.0000000000000000
0.0790838262750132 0.1123176435189955 19000.0000000000000000 0.1193176351957587 0.0877525566898685 0.0000000000000000
0.0788879678447050 0.1115581038046180 19100.0000000000000000 0.1189052435289711 0.0875921861927339 0.0000000000000000
0.0786670853572934 0.1108444359918251 19200.0000000000000000 0.1185357234126627 0.0873742327356786 0.0000000000000000
0.0783651907612943 0.1101350461645751 19300.0000000000000000 0.1181614306986789 0.0871629035542680 0.0000000000000000
0.0780566090533721 0.1093891783466175 19400.0000000000000000 0.1178141781118741 0.0870454236162264 0.0000000000000000
0.0778247672278540 0.1087583117092898 19500.0000000000000000 0.1174668848657874 0.0867691256646835 0.0000000000000000
0.0775591569264552 0.1081198969725183 19600.0000000000000000 0.1171413436342138 0.0865343090995327 0.0000000000000000
0.0772419256721019 0.1073609778390502 19700.0000000000000000 0.1168636540034101 0.0862992880747230 0.0000000000000000
0.0770427555633864 0.1067846316241638 19800.0000000000000000 0.1166307176145622 0.0861389074541864 0.0000000000000000
0.0768822667726550 0.1062180592204199 19900.0000000000000000 0.1163707389389912 0.0860020040620353 0.0000000000000000
0.0765011098542001 0.1055113522245140 20000.0000000000000000 0.1161207838985246 0.0855349555857408 0.0000000000000000
0.0761896059342085 0.1048343236144708 20100.0000000000000000 0.1158938001163655 0.0852523692673376 0.0000000000000000
0.0758785268822776 0.1041038560198191 20200.0000000000000000 0.1156623080615689 0.0849298273180856 0.0000000000000000
0.0755650456164766 0.1034385875856468 20300.0000000000000000 0.1154555712301902 0.0846289277337672 0.0000000000000000
0.0752383782752548 0.1027319471845779 20400.0000000000000000 0.1152540466962018 0.0843423122996168 0.0000000000000000
0.0748607658882298 0.1020116826934062 20500.0000000000000000 0.1150729137887781 0.0839842223049544 0.0000000000000000
0.0744618355901757 0.1012332389535499 20600.0000000000000000 0.1148951000606195 0.0836264575717103 0.0000000000000000
0.0740060112880632 0.1004471499451623 20700.0000000000000000 0.1147372667607594 0.0832615910290752 0.0000000000000000
0.0735308175214037 0.0996083667933488 20800.0000000000000000 0.1145982346321915 0.0828904184520697 0.0000000000000000
0.0730111126332997 0.0986617220123626 20900.0000000000000000 0.1144835893981899 0.0825339463540752 0.0000000000000000
0.0725389563275819 0.0977102386074590 21000.0000000000000000 0.1143726250297543 0.0823123625621656 0.0000000000000000
0.0720744344478383 0.0967899407784488 21100.0000000000000000 0.1142717088215965 0.0821431365534212 0.0000000000000000
0.0717177429940550 0.0959312630009296 21200.0000000000000000 0.1141588895207933 0.0820641529371409 0.0000000000000000
0.0714543295322131 0.0952621988078645 21300.0000000000000000 0.1140568947675831 0.0820102308927977 0.0000000000000000
0.0712781939692477 0.0947120557325079 21400.0000000000000000 0.1139509977909118 0.0819839277708078 0.0000000000000000
0.0711390080276086 0.0942667231740502 21500.0000000000000000 0.1138624535705750 0.0819337923994861 0.0000000000000000
0.0710507506954867 0.0939143397387790 21600.0000000000000000 0.1137734702034278 0.0819110710723918 0.0000000000000000
0.0709762846022077 0.0936121627630243 21700.0000000000000000 0.1136851187187970 0.0818793475890251 0.0000000000000000
0.0708917960436095 0.0933496978648745 21800.0000000000000000 0.1136111826047974 0.0818462152613883 0.0000000000000000
0.0708246488926651 0.0931376126414348 21900.0000000000000000 0.1135372428175967 0.0818032202165796 0.0000000000000000
0.0707734538730095 0.0929335654759769 22000.0000000000000000 0.1134741696532938 0.0817596491588038 0.0000000000000000
0.0707173976892465 0.0927375452930404 22100.0000000000000000 0.1134148453395058 0.0817203862400842 0.0000000000000000
0.0706637005771316 0.0925699387567571 22200.0000000000000000 0.1133605679168323 0.0816877147908012 0.0000000000000000
0.0706237449394741 0.0923247926841969 22300.0000000000000000 0.1133031073406044 0.0816512242012214 0.0000000000000000
0.0705756257011479 0.0921599694970175 22400.0000000000000000 0.1132528895920961 0.0816090906806594 0.0000000000000000
0.0705185667557221 0.0920398976238387 22500.0000000000000000 0.1132206490304256 0.0815936180851198 0.0000000000000000
0.0704881402529371 0.0919812252459733 22600.0000000000000000 0.1131880947948249 0.0815507842376682 0.0000000000000000
0.0704521771726241 0.0918964949535517 22700.0000000000000000 0.1131583632298305 0.0814979196080137 0.0000000000000000
0.0703728277119379 0.0917582572866211 22800.0000000000000000 0.1131050619443230 0.0814282926468187 0.0000000000000000
0.0703608581323527 0.0917145462580135 22900.0000000000000000 0.1130999437776343 0.0814398765238188 0.0000000000000000
0.0703233015175135 0.0916103986378484 23000.0000000000000000 0.1130745108405579 0.0814002294583668 0.0000000000000000
0.0702829690717788 0.0915087378030900 23100.0000000000000000 0.1130495703651771 0.0813779581220860 0.0000000000000000
0.0702502727260463 0.0914151708495756 23200.0000000000000000 0.1130205759293870 0.0813507063190993 0.0000000000000000
0.0701904045225237 0.0912876891918124 23300.0000000000000000 0.1129766010690878 0.0812841822012193 0.0000000000000000
0.0701725867703110 0.0912433307460148 23400.0000000000000000 0.1129722020564826 0.0812937753043168 0.0000000000000000
0.0707338625664890 0.0944370617441761 23500.0000000000000000 0.1135230070078131 0.0808806288808732 0.0000000000000000
0.0708854930281590 0.0933410824608757 23600.0000000000000000 0.1135027290593482 0.0807665988519812 0.0000000000000000
0.0708792599913168 0.0931200413221922 23700.0000000000000000 0.1135045027403343 0.0806876601559288 0.0000000000000000
0.0709664415631443 0.0931287953544909 23800.0000000000000000 0.1135087516620486 0.0806827274967675 0.0000000000000000
0.0710324866903392 0.0931337476597893 23900.0000000000000000 0.1135139825664054 0.0806773769908585 0.0000000000000000
0.0710765019436165 0.0931182515206802 24000.0000000000000000 0.1135293780684303 0.0806733662685939 0.0000000000000000
0.0710509093686033 0.0930349177745038 24100.0000000000000000 0.1135410659982438 0.0806752074698887 0.0000000000000000
0.0710488555527568 0.0929864133645468 24200.0000000000000000 0.1135526964262774 0.0806856617454266 0.0000000000000000
0.0711037031175536 0.0930760056798693 24300.0000000000000000 0.1135655821396669 0.0806705066172015 0.0000000000000000
0.0710903735130264 0.0930370640660186 24400.0000000000000000 0.1135744232461033 0.0806886036046718 0.0000000000000000
0.0710635501073351 0.0929954186624409 24500.0000000000000000 0.1135790154856128 0.0807119681096653 0.0000000000000000
0.0710341774508556 0.0929243522289933 24600.0000000000000000 0.1135840841697096 0.0807178516838957 0.0000000000000000
0.0710060250570314 0.0928645591255061 24700.0000000000000000 0.1135853405794438 0.0807067973555968 0.0000000000000000
0.0709801326214924 0.0927950177001682 24800.0000000000000000 0.1135868877200047 0.0807040759883638 0.0000000000000000
0.0709538308345136 0.0927329907454774 24900.0000000000000000 0.1135802080533708 0.0806965956904165 0.0000000000000000
0.0709285492743680 0.0926719328108684 25000.0000000000000000 0.1135748389121823 0.0806896511250725 0.0000000000000000
0.0709136338907919 0.0926297781182340 25100.0000000000000000 0.1135744325709788 0.0806823073033909 0.0000000000000000
0.0708936589868439 0.0925777062536395 25200.0000000000000000 0.1135748327120436 0.0806779471200289 0.0000000000000000
0.0708751227983312 0.0925387180766220 25300.0000000000000000 0.1135780998117285 0.0806622495713990 0.0000000000000000
0.0708560524873952 0.0924991224187391 25400.0000000000000000 0.1135793033455137 0.0806498386945881 0.0000000000000000
0.0708398971979852 0.0924622190802372 25500.0000000000000000 0.1135802266229312 0.0806342534467177 0.0000000000000000
0.0708259108404988 0.0924286486290051 25600.0000000000000000 0.1135791977500612 0.0806237749254009 0.0000000000000000
0.0708135774388964 0.0923924515695451 25700.0000000000000000 0.1135801998632822 0.0806111374361573 0.0000000000000000
0.0707953698381064 0.0923484830612808 25800.0000000000000000 0.1135765755953401 0.0806165618941742 0.0000000000000000
0.0707810965036470 0.0923167311729955 25900.0000000000000000 0.1135774043468042 0.0805963584029023 0.0000000000000000
0.0707616486575165 0.0922811574802924 26000.0000000000000000 0.1135736722867244 0.0805874392029648 0.0000000000000000
0.0707428540861322 0.0922490039066038 26100.0000000000000000 0.1135719368741178 0.0805755658082802 0.0000000000000000
0.0707358073774405 0.0922082538178917 26200.0000000000000000 0.1135791651712127 0.0805703553426211 0.0000000000000000
0.0708261141846279 0.0927526206678151 26300.0000000000000000 0.1136940086286137 0.0801064144121302 0.0000000000000000
0.0710546484938772 0.0928187387639790 26400.0000000000000000 0.1136952312462839 0.0803406328091653 0.0000000000000000
0.0709268769333436 0.0926173252333830 26500.0000000000000000 0.1136645956455571 0.0802794869702181 0.0000000000000000
0.0708706501095338 0.0925346337036334 26600.0000000000000000 0.1136653728226942 0.0802570020884192 0.0000000000000000
0.0708437713921128 0.0925014375995934 26700.0000000000000000 0.1136652635433295 0.0802403976653148 0.0000000000000000
0.0708328289436273 0.0924838151768582 26800.0000000000000000 0.1136719163699821 0.0802285439223393 0.0000000000000000
0.0708254110185157 0.0924691561250884 26900.0000000000000000 0.1136771770908550 0.0802163497775513 0.0000000000000000
0.0708191415674784 0.0924575406203817 27000.0000000000000000 0.1136787475588984 0.0802110175021979 0.0000000000000000
0.0708168735041759 0.0924492912741342 27100.0000000000000000 0.1136838905425534 0.0801953646733114 0.0000000000000000
0.0708133061986285 0.0924391716956878 27200.0000000000000000 0.1136846233310812 0.0801846339986183 0.0000000000000000
0.0708142971010320 0.0924337012232978 27300.0000000000000000 0.1136855236507073 0.0801728043024527 0.0000000000000000
0.0708183636489327 0.0924276887579047 27400.0000000000000000 0.1136837279871412 0.0801656463638078 0.0000000000000000
0.0708195555557129 0.0924193893407014 27500.0000000000000000 0.1136811922397950 0.0801564058193601 0.0000000000000000
0.0708212476989196 0.0924089161175393 27600.0000000000000000 0.1136825569730608 0.0801411441739038 0.0000000000000000
0.0708194523579209 0.0923983574109569 27700.0000000000000000 0.1136817274082037 0.0801190908950467 0.0000000000000000
0.0708225840700619 0.0923910007192179 27800.0000000000000000 0.1136829111166342 0.0801055184068107 0.0000000000000000
0.0708217883608059 0.0923737549557606 27900.0000000000000000 0.1136836185915289 0.0800929401785416 0.0000000000000000
0.0708193618424693 0.0923645625358092 28000.0000000000000000 0.1136901703426383 0.0800749714091656 0.0000000000000000
0.0708201143288237 0.0923547848378359 28100.0000000000000000 0.1136947515924582 0.0800610967083435 0.0000000000000000
0.0708174350337629 0.0923449077161975 28200.0000000000000000 0.1137004096616639 0.0800426600906194 0.0000000000000000
0.0708162564972167 0.0923342437809130 28300.0000000000000000 0.1137060564602833 0.0800342922872252 0.0000000000000000
0.0708153951012476 0.0923228992345014 28400.0000000000000000 0.1137087588944550 0.0800207432207523 0.0000000000000000
0.0708128186496632 0.0923093477007529 28500.0000000000000000 0.1137094296568071 0.0800087895891681 0.0000000000000000
0.0708109458233094 0.0922932388036173 28600.0000000000000000 0.1137103977799318 0.0799972015254058 0.0000000000000000
0.0708073204527837 0.0922769184377811 28700.0000000000000000 0.1137123264168877 0.0799834942700362 0.0000000000000000
0.0708048928386300 0.0922595416443495 28800.0000000000000000 0.1137155772292708 0.0799730353458634 0.0000000000000000
0.0708027979299612 0.0922412552343206 28900.0000000000000000 0.1137172016219288 0.0799528704610919 0.0000000000000000
0.0707678093982048 0.0921807298044430 29000.0000000000000000 0.1137125393993069 0.0799015776276867 0.0000000000000000
0.0707582384711598 0.0921549711541687 29100.0000000000000000 0.1137130864799852 0.0798917417212987 0.0000000000000000
0.0707495626659655 0.0921310427005975 29200.0000000000000000 0.1137130015739685 0.0798847591372780 0.0000000000000000
0.0707469009950735 0.0921125103677851 29300.0000000000000000 0.1137133710704959 0.0798812284203535 0.0000000000000000
0.0707433008013240 0.0920904991228540 29400.0000000000000000 0.1137131704124933 0.0798681944061090 0.0000000000000000
0.0707404424793978 0.0920725228419643 29500.0000000000000000 0.1137129781055082 0.0798542605926628 0.0000000000000000
0.0707380432811263 0.0920515111356098 29600.0000000000000000 0.1137142571368938 0.0798481313670086 0.0000000000000000
0.0707320063981610 0.0920343414396279 29700.0000000000000000 0.1137151487903453 0.0798386208402237 0.0000000000000000
0.0707407417576628 0.0920308357674299 29800.0000000000000000 0.1136883904028557 0.0798187025878114 0.0000000000000000
0.0707550108883790 0.0920276238634864 29900.0000000000000000 0.1137160174002181 0.0798387703279342 0.0000000000000000
0.0707421049505234 0.0920033757461761 30000.0000000000000000 0.1137197965613453 0.0798313898385201 0.0000000000000000
0.0707007354979157 0.0919325253812025 30100.0000000000000000 0.1137095016807788 0.0797790373214522 0.0000000000000000
0.0707141418947581 0.0919480788725031 30200.0000000000000000 0.1137306562075083 0.0798176770295244 0.0000000000000000
0.0706738365786499 0.0918782198137910 30300.0000000000000000 0.1137191873155433 0.0797639960158368 0.0000000000000000
0.0706624142663088 0.0918522267063067 30400.0000000000000000 0.1137240905585671 0.0797553074507194 0.0000000000000000
0.0706782281862973 0.0918703241881909 30500.0000000000000000 0.1137450199014753 0.0797921863359920 0.0000000000000000
0.0706410068208246 0.0918028363488315 30600.0000000000000000 0.1137316359758714 0.0797359673425605 0.0000000000000000
0.0706326003204655 0.0917790477645005 30700.0000000000000000 0.1137356968409822 0.0797265620387326 0.0000000000000000
0.0706261990476780 0.0917580248074630 30800.0000000000000000 0.1137392237308308 0.0797157608438256 0.0000000000000000
0.0706184736044826 0.0917386395803703 30900.0000000000000000 0.1137407101358598 0.0797061616193591 0.0000000000000000
0.0706109578210326 0.0917178608351063 31000.0000000000000000 0.1137411000336236 0.0796970435933741 0.0000000000000000
0.0706049737887468 0.0916991549654032 31100.0000000000000000 0.1137410754897102 0.0796875655795095 0.0000000000000000
0.0705973888636433 0.0916793014848665 31200.0000000000000000 0.1137404039970638 0.0796794304811714 0.0000000000000000
0.0705899681251407 0.0916611961326686 31300.0000000000000000 0.1137389691726502 0.0796713560272843 0.0000000000000000
0.0705833644140722 0.0916431555274636 31400.0000000000000000 0.1137397259512247 0.0796644849194571 0.0000000000000000
0.0705751477607810 0.0916230191586342 31500.0000000000000000 0.1137436826564884 0.0796579540882811 0.0000000000000000
0.0705675583038411 0.0916039551419619 31600.0000000000000000 0.1137454324434524 0.0796524947047595 0.0000000000000000
0.0705614555661437 0.0915863939307373 31700.0000000000000000 0.1137468568432329 0.0796452855823509 0.0000000000000000
0.0705532228109870 0.0915684763859805 31800.0000000000000000 0.1137483899293032 0.0796378499856566 0.0000000000000000
0.0705459055538829 0.0915492954595351 31900.0000000000000000 0.1137488860095460 0.0796301222731045 0.0000000000000000
0.0705373783184741 0.0915305557546883 32000.0000000000000000 0.1137489907265747 0.0796233180175663 0.0000000000000000
0.0705294209808787 0.0915126478608085 32100.0000000000000000 0.1137482085754692 0.0796166993521698 0.0000000000000000
0.0705204719954306 0.0914903675539210 32200.0000000000000000 0.1137478315212665 0.0796097934867801 0.0000000000000000
0.0705112423878243 0.0914674453775489 32300.0000000000000000 0.1137479455218130 0.0796028714637683 0.0000000000000000
0.0705005697171883 0.0914452129680773 32400.0000000000000000 0.1137481952891219 0.0795947604390729 0.0000000000000000
0.0704906093658630 0.0914243044749139 32500.0000000000000000 0.1137473317469286 0.0795867614366083 0.0000000000000000
0.0704803246212277 0.0914020469511752 32600.0000000000000000 0.1137460205403534 0.0795776903615723 0.0000000000000000
0.0704686611736233 0.0913781939784437 32700.0000000000000000 0.1137465158281623 0.0795689791052295 0.0000000000000000
0.0704567998581190 0.0913582196032742 32800.0000000000000000 0.1137464192622218 0.0795638807323840 0.0000000000000000
0.0704474511328695 0.0913408901383104 32900.0000000000000000 0.1137462485611022 0.0795552888428790 0.0000000000000000
0.0704377967608243 0.0913207492136158 33000.0000000000000000 0.1137446146023991 0.0795494153884392 0.0000000000000000
0.0704287078524934 0.0913020060053271 33100.0000000000000000 0.1137431448466448 0.0795404898624344 0.0000000000000000
0.0704204107782217 0.0912805746154643 33200.0000000000000000 0.1137423800301869 0.0795336541550798 0.0000000000000000
0.0704092320519595 0.0912584223079036 33300.0000000000000000 0.1137411020492463 0.0795247913129187 0.0000000000000000
0.0703996963497927 0.0912373343513783 33400.0000000000000000 0.1137393640559168 0.0795162852427552 0.0000000000000000
0.0703882191944345 0.0912164950353855 33500.0000000000000000 0.1137367665177876 0.0795109644302401 0.0000000000000000
0.0703789985261770 0.0911979695720143 33600.0000000000000000 0.1137336747320283 0.0795013538919366 0.0000000000000000
0.0703693086479011 0.0911792015378026 33700.0000000000000000 0.1137297508823288 0.0794949361892835 0.0000000000000000
0.0703601832244384 0.0911614068707426 33800.0000000000000000 0.1137259716794271 0.0794885327572504 0.0000000000000000
0.0703507128042540 0.0911408545209616 33900.0000000000000000 0.1137220855448545 0.0794831696193666 0.0000000000000000
0.0703388972883451 0.0911238514830444 34000.0000000000000000 0.1137176671957715 0.0794772539273533 0.0000000000000000
0.0703285095138030 0.0911041981844572 34100.0000000000000000 0.1137129621626093 0.0794697292003455 0.0000000000000000
0.0703173528353665 0.0910858000689715 34200.0000000000000000 0.1137077365980079 0.0794622373674066 0.0000000000000000
0.0703050940405498 0.0910663135310259 34300.0000000000000000 0.1137047055645206 0.0794552777965275 0.0000000000000000
0.0702926255985644 0.0910468250409716 34400.0000000000000000 0.1137008196228717 0.0794484731543655 0.0000000000000000
0.0702794810958525 0.0910283015918458 34500.0000000000000000 0.1136961730757032 0.0794413007890950 0.0000000000000000
0.0702675156222518 0.0910104247212611 34600.0000000000000000 0.1136913288344771 0.0794344714320266 0.0000000000000000
0.0702648877675205 0.0909658755152549 34700.0000000000000000 0.1136877466202850 0.0794430659387325 0.0000000000000000
0.0702574771313761 0.0909520209159016 34800.0000000000000000 0.1136833442350365 0.0794387145484007 0.0000000000000000
0.0702473668403533 0.0909408420721123 34900.0000000000000000 0.1136780916691167 0.0794318747415326 0.0000000000000000
0.0702375658885221 0.0909289991459760 35000.0000000000000000 0.1136727194920577 0.0794241969238330 0.0000000000000000
0.0702262930790885 0.0909130644790592 35100.0000000000000000 0.1136687437071338 0.0794160395270407 0.0000000000000000
0.0702147713687021 0.0908994572252298 35200.0000000000000000 0.1136629837333629 0.0794094329658057 0.0000000000000000
0.0702062036847825 0.0908853677145255 35300.0000000000000000 0.1136576860656955 0.0794042786375422 0.0000000000000000
0.0701983519339688 0.0908720493112843 35400.0000000000000000 0.1136528669069179 0.0793968812418023 0.0000000000000000
0.0701898490529945 0.0908584021406027 35500.0000000000000000 0.1136478593284917 0.0793929696534710 0.0000000000000000
0.0701791902168593 0.0908436279602458 35600.0000000000000000 0.1136447251404054 0.0793865728944318 0.0000000000000000
0.0701695151890880 0.0908305797948031 35700.0000000000000000 0.1136431275233300 0.0793813902358077 0.0000000000000000
0.0701600605256015 0.0908240365300315 35800.0000000000000000 0.1136412333911498 0.0793869783389421 0.0000000000000000
0.0701535977653677 0.0908045842829668 35900.0000000000000000 0.1136394044878661 0.0793855927826408 0.0000000000000000
0.0701444114782040 0.0907947320511388 36000.0000000000000000 0.1136355756171339 0.0793771420409052 0.0000000000000000
0.0701354920011618 0.0907792566782623 36100.0000000000000000 0.1136338216995787 0.0793723061306546 0.0000000000000000
0.0701266289835712 0.0907654019793871 36200.0000000000000000 0.1136316420606685 0.0793669161799985 0.0000000000000000
0.0701203673454642 0.0907479301247609 36300.0000000000000000 0.1136314133030814 0.0793628808194269 0.0000000000000000
0.0701129183311620 0.0907423142355860 36400.0000000000000000 0.1136275854195507 0.0793560735112543 0.0000000000000000
0.0701066244179647 0.0907317587479832 36500.0000000000000000 0.1136254446071042 0.0793512125242255 0.0000000000000000
0.0701008124632221 0.0907222694912677 36600.0000000000000000 0.1136231954584508 0.0793469656082242 0.0000000000000000
0.0700959153530591 0.0907137038188332 36700.0000000000000000 0.1136204713066469 0.0793433808495856 0.0000000000000000
0.0700907749952888 0.0907061634573043 36800.0000000000000000 0.1136176156897930 0.0793390584409425 0.0000000000000000
0.0700868683724689 0.0906929924932611 36900.0000000000000000 0.1136162948927135 0.0793378428304395 0.0000000000000000
0.0700820272098010 0.0906870283845197 37000.0000000000000000 0.1136129050797397 0.0793352108598837 0.0000000000000000
0.0700763781476380 0.0906795889995597 37100.0000000000000000 0.1136109154477873 0.0793329189726223 0.0000000000000000
0.0700710922918058 0.0906715476709015 37200.0000000000000000 0.1136094363360090 0.0793290711976389 0.0000000000000000
0.0700652042672863 0.0906631742675263 37300.0000000000000000 0.1136082712114945 0.0793262899236048 0.0000000000000000
0.0700600879720454 0.0906550818998176 37400.0000000000000000 0.1136069067361246 0.0793237877847504 0.0000000000000000
0.0700550721856053 0.0906474075037966 37500.0000000000000000 0.1136054477852688 0.0793210397112550 0.0000000000000000
0.0700503360011150 0.0906397958834138 37600.0000000000000000 0.1136041817761663 0.0793185384791539 0.0000000000000000
0.0700455474991358 0.0906323007502883 37700.0000000000000000 0.1136028080837027 0.0793157371856351 0.0000000000000000
0.0700392803557063 0.0906232764515344 37800.0000000000000000 0.1136016984538469 0.0793125170647819 0.0000000000000000
0.0700327231813319 0.0906141327420470 37900.0000000000000000 0.1136009797438036 0.0793085361537244 0.0000000000000000
0.0700264241771428 0.0906053784610015 38000.0000000000000000 0.1136003609331744 0.0793053197099018 0.0000000000000000
0.0700195783256561 0.0905972959761068 38100.0000000000000000 0.1135993184565987 0.0793016393757597 0.0000000000000000
0.0700139139069346 0.0905896066716532 38200.0000000000000000 0.1135982789348454 0.0792988083223263 0.0000000000000000
0.0700084330146684 0.0905822709745713 38300.0000000000000000 0.1135969942244894 0.0792956460895290 0.0000000000000000
0.0700032514364330 0.0905745288962683 38400.0000000000000000 0.1135956297621473 0.0792926145531259 0.0000000000000000
0.0699979458470502 0.0905674337852187 38500.0000000000000000 0.1135941473006827 0.0792896163116077 0.0000000000000000
0.0699931440847892 0.0905602791497556 38600.0000000000000000 0.1135925712359086 0.0792866823538567 0.0000000000000000
0.0699885369954627 0.0905525536622930 38700.0000000000000000 0.1135907870561098 0.0792838340346826 0.0000000000000000
0.0699838470566832 0.0905452359231340 38800.0000000000000000 0.1135888985785756 0.0792798640838846 0.0000000000000000
0.0699787413741107 0.0905377166017859 38900.0000000000000000 0.1135873223521146 0.0792758948810151 0.0000000000000000
0.0699743801798669 0.0905322295858227 39000.0000000000000000 0.1135840384305844 0.0792717084788457 0.0000000000000000
0.0699704778018491 0.0905261155315227 39100.0000000000000000 0.1135807247284448 0.0792673078927166 0.0000000000000000
0.0699666111360743 0.0905197196700032 39200.0000000000000000 0.1135767563107940 0.0792634994262711 0.0000000000000000
0.0699625457767428 0.0905129235174534 39300.0000000000000000 0.1135745630022439 0.0792597165707592 0.0000000000000000
0.0699583394680267 0.0905066066432457 39400.0000000000000000 0.1135729231102595 0.0792556331791514 0.0000000000000000
0.0699544979836374 0.0905001730006493 39500.0000000000000000 0.1135712059699862 0.0792515515617460 0.0000000000000000
0.0699499090751213 0.0904933676546737 39600.0000000000000000 0.1135697749513277 0.0792473008244115 0.0000000000000000
0.0699460517340468 0.0904870059853204 39700.0000000000000000 0.1135680929410435 0.0792437795643516 0.0000000000000000
0.0699419934102177 0.0904806027906222 39800.0000000000000000 0.1135665225283478 0.0792405278085190 0.0000000000000000
0.0699381864984602 0.0904737082808621 39900.0000000000000000 0.1135646539273993 0.0792364785080428 0.0000000000000000
0.0699337759900916 0.0904659832489714 40000.0000000000000000 0.1135626129050377 0.0792322933013460 0.0000000000000000
0.0699291545139642 0.0904582809408016 40100.0000000000000000 0.1135601412031339 0.0792284787842040 0.0000000000000000
0.0699246544128089 0.0904519650440879 40200.0000000000000000 0.1135572732166590 0.0792247755585175 0.0000000000000000
0.0699202686103119 0.0904455658386160 40300.0000000000000000 0.1135541625689670 0.0792215673379001 0.0000000000000000
0.0698964710827960 0.0904173118557835 40400.0000000000000000 0.1135554945232778 0.0792068625366261 0.0000000000000000
0.0698923287495883 0.0904110934437498 40500.0000000000000000 0.1135525444958985 0.0792035266141338 0.0000000000000000
0.0698876614889074 0.0904049130795954 40600.0000000000000000 0.1135499651064479 0.0792006949424971 0.0000000000000000
0.0698835798858252 0.0903990532529702 40700.0000000000000000 0.1135473273348063 0.0791982206990862 0.0000000000000000
0.0698794659061771 0.0903933927043565 40800.0000000000000000 0.1135447011854025 0.0791954207110932 0.0000000000000000
0.0698755115983762 0.0903878709030740 40900.0000000000000000 0.1135422992541233 0.0791931804257687 0.0000000000000000
0.0698718475377409 0.0903829935752481 41000.0000000000000000 0.1135399999933777 0.0791907550810575 0.0000000000000000
0.0698682514887882 0.0903783245372704 41100.0000000000000000 0.1135377047013308 0.0791881230049336 0.0000000000000000
0.0698647394481503 0.0903736354259101 41200.0000000000000000 0.1135355760809784 0.0791857435271339 0.0000000000000000
0.0698613467928545 0.0903689440985176 41300.0000000000000000 0.1135333868145594 0.0791836353559282 0.0000000000000000
0.0698583901720024 0.0903640660040136 41400.0000000000000000 0.1135309597061098 0.0791810885601771 0.0000000000000000
0.0698553404885188 0.0903591545061366 41500.0000000000000000 0.1135287122243687 0.0791789653379113 0.0000000000000000
0.0698523332250087 0.0903549297966772 41600.0000000000000000 0.1135269792237833 0.0791763482705873 0.0000000000000000
0.0698495028714026 0.0903496866534724 41700.0000000000000000 0.1135253295793280 0.0791737974107456 0.0000000000000000
0.0698466171347312 0.0903448662630086 41800.0000000000000000 0.1135240047815974 0.0791715954808146 0.0000000000000000
0.0698437602894064 0.0903404300036678 41900.0000000000000000 0.1135224597955427 0.0791694320108596 0.0000000000000000
0.0698408969248286 0.0903356224197203 42000.0000000000000000 0.1135207884708209 0.0791674456488357 0.0000000000000000
0.0698381335495726 0.0903310116170758 42100.0000000000000000 0.1135191910810677 0.0791657316569455 0.0000000000000000
0.0698353796085124 0.0903264717635361 42200.0000000000000000 0.1135175590629112 0.0791639380340532 0.0000000000000000
0.0698326437463680 0.0903220427489468 42300.0000000000000000 0.1135160293818365 0.0791621195424149 0.0000000000000000
0.0698300433768634 0.0903178658810225 42400.0000000000000000 0.1135144516685348 0.0791604325643732 0.0000000000000000
0.0698273590848774 0.0903139644208363 42500.0000000000000000 0.1135128780132281 0.0791588070580842 0.0000000000000000
0.0698252860565105 0.0903104574365272 42600.0000000000000000 0.1135109009674742 0.0791517388092015 0.0000000000000000
0.0698236882442332 0.0903079118437811 42700.0000000000000000 0.1135092314514661 0.0791499360692105 0.0000000000000000
0.0698222247862134 0.0903053635857584 42800.0000000000000000 0.1135080365183654 0.0791465721934808 0.0000000000000000
0.0698204464272358 0.0903028723799635 42900.0000000000000000 0.1135065473839279 0.0791443442568967 0.0000000000000000
0.0698190761314099 0.0903002880140091 43000.0000000000000000 0.1135053798947625 0.0791416252479470 0.0000000000000000
0.0698179125278816 0.0902984756571949 43100.0000000000000000 0.1135043694876965 0.0791396525834549 0.0000000000000000
0.0698161877949166 0.0902958320071909 43200.0000000000000000 0.1135032840654879 0.0791384950423143 0.0000000000000000
0.0698145363750074 0.0902932321382160 43300.0000000000000000 0.1135022238504234 0.0791371590615519 0.0000000000000000
0.0698129883355157 0.0902908513218860 43400.0000000000000000 0.1135010330038714 0.0791357570204584 0.0000000000000000
0.0698113030878712 0.0902883278359683 43500.0000000000000000 0.1135000878285727 0.0791342713200765 0.0000000000000000
0.0698094319936839 0.0902854545060386 43600.0000000000000000 0.1134992002026587 0.0791327452724711 0.0000000000000000
0.0698078841897171 0.0902827625061154 43700.0000000000000000 0.1134981552707716 0.0791314730530398 0.0000000000000000
0.0698061948725281 0.0902802363307060 43800.0000000000000000 0.1134970112125193 0.0791302485196290 0.0000000000000000
0.0698045485883587 0.0902777251057273 43900.0000000000000000 0.1134958906002024 0.0791291563839953 0.0000000000000000
0.0698029221800741 0.0902752210241602 44000.0000000000000000 0.1134946922777214 0.0791279556355977 0.0000000000000000
0.0698013106590661 0.0902726160133677 44100.0000000000000000 0.1134935063316871 0.0791268555667318 0.0000000000000000
0.0697995491998441 0.0902700927323655 44200.0000000000000000 0.1134923532226903 0.0791257709284078 0.0000000000000000
0.0697978050494745 0.0902675715797474 44300.0000000000000000 0.1134912400273188 0.0791248205372434 0.0000000000000000
0.0697961805813639 0.0902652017121258 44400.0000000000000000 0.1134901433687917 0.0791237483110152 0.0000000000000000
0.0697946078020586 0.0902628192684236 44500.0000000000000000 0.1134891795097875 0.0791228179397625 0.0000000000000000
0.0697930855174815 0.0902604935496663 44600.0000000000000000 0.1134881926407656 0.0791219027732064 0.0000000000000000
0.0697915738366146 0.0902582387237581 44700.0000000000000000 0.1134871491552636 0.0791210076132601 0.0000000000000000
0.0697901424197534 0.0902561470279703 44800.0000000000000000 0.1134861371885566 0.0791201817590601 0.0000000000000000
0.0697886906802296 0.0902539696370157 44900.0000000000000000 0.1134851157373263 0.0791192890106986 0.0000000000000000
0.0697793046589040 0.0902384824031938 45000.0000000000000000 0.1134852107308849 0.0791136360203095 0.0000000000000000
0.0697907641256394 0.0902348404274976 45100.0000000000000000 0.1134879497928095 0.0791114163862899 0.0000000000000000
0.0697942214156329 0.0902375425637567 45200.0000000000000000 0.1134876951641809 0.0791212362919534 0.0000000000000000
0.0697947553284266 0.0902362239908841 45300.0000000000000000 0.1134876071783649 0.0791278734724497 0.0000000000000000
0.0697945023444151 0.0902351854293858 45400.0000000000000000 0.1134877544276238 0.0791320823213674 0.0000000000000000
0.0697949385370111 0.0902336527135482 45500.0000000000000000 0.1134878133361468 0.0791352141091387 0.0000000000000000
0.0697939969040084 0.0902320489234253 45600.0000000000000000 0.1134880333546851 0.0791372599845199 0.0000000000000000
0.0697937913304707 0.0902303595751109 45700.0000000000000000 0.1134882150771031 0.0791388296607013 0.0000000000000000
0.0697938498740063 0.0902289366190256 45800.0000000000000000 0.1134883099978090 0.0791405480802856 0.0000000000000000
0.0697924280658967 0.0902274655541500 45900.0000000000000000 0.1134884458227819 0.0791409696384403 0.0000000000000000
0.0697925791233324 0.0902258092950209 46000.0000000000000000 0.1134885933433367 0.0791424719950771 0.0000000000000000
0.0697915906544836 0.0902246772262953 46100.0000000000000000 0.1134886444638298 0.0791428922372449 0.0000000000000000
0.0697910577940452 0.0902233011621353 46200.0000000000000000 0.1134887209377093 0.0791426226509463 0.0000000000000000
0.0697902158220160 0.0902218616207511 46300.0000000000000000 0.1134886300995277 0.0791422754350601 0.0000000000000000
0.0697894034390056 0.0902203996825500 46400.0000000000000000 0.1134885065012712 0.0791421781229490 0.0000000000000000
0.0697882381612758 0.0902189261255271 46500.0000000000000000 0.1134884402783905 0.0791418045468607 0.0000000000000000
0.0697881677627367 0.0902173849393060 46600.0000000000000000 0.1134882890777409 0.0791424752875439 0.0000000000000000
0.0697865491208522 0.0902162144570796 46700.0000000000000000 0.1134883783099225 0.0791417612437063 0.0000000000000000
0.0697865343545360 0.0902147228124415 46800.0000000000000000 0.1134881646172584 0.0791426360240028 0.0000000000000000
0.0697856295372713 0.0902136980950812 46900.0000000000000000 0.1134882857350395 0.0791424974274512 0.0000000000000000
0.0697844586589006 0.0902125221802638 47000.0000000000000000 0.1134883089034906 0.0791421560809011 0.0000000000000000
0.0697839839028892 0.0902111093327780 47100.0000000000000000 0.1134883189031825 0.0791425437826776 0.0000000000000000
0.0697831393285375 0.0902100969455036 47200.0000000000000000 0.1134884795519979 0.0791423967575635 0.0000000000000000
0.0697823147803595 0.0902090449439440 47300.0000000000000000 0.1134885669504080 0.0791422732510540 0.0000000000000000
0.0697815193356268 0.0902079682369237 47400.0000000000000000 0.1134886128199496 0.0791421353853541 0.0000000000000000
0.0697807644031397 0.0902069639928613 47500.0000000000000000 0.1134886012324662 0.0791419947423224 0.0000000000000000
0.0697799792831554 0.0902059544685224 47600.0000000000000000 0.1134885455460721 0.0791418016092570 0.0000000000000000
0.0697792354432547 0.0902049698140781 47700.0000000000000000 0.1134884771594244 0.0791415359598923 0.0000000000000000
0.0697784871454485 0.0902040077521712 47800.0000000000000000 0.1134883788962158 0.0791413072126214 0.0000000000000000
0.0697777250460545 0.0902030572322523 47900.0000000000000000 0.1134882681638578 0.0791410515621947 0.0000000000000000
0.0697770137904253 0.0902021058617938 48000.0000000000000000 0.1134881372391268 0.0791407159708932 0.0000000000000000
0.0697762340792137 0.0902011405428979 48100.0000000000000000 0.1134879932348290 0.0791403876092753 0.0000000000000000
0.0697755237262249 0.0902002048846469 48200.0000000000000000 0.1134878432156033 0.0791400682752128 0.0000000000000000
0.0697748003752967 0.0901993260582055 48300.0000000000000000 0.1134876518179045 0.0791397151769149 0.0000000000000000
0.0697740869153463 0.0901984715407762 48400.0000000000000000 0.1134874009190469 0.0791392708952520 0.0000000000000000
0.0697733376830756 0.0901976407171678 48500.0000000000000000 0.1134871608714326 0.0791395935031906 0.0000000000000000
0.0697724066610750 0.0901967070464193 48600.0000000000000000 0.1134868848091925 0.0791391905251512 0.0000000000000000
0.0697714725734706 0.0901956940085159 48700.0000000000000000 0.1134865787819912 0.0791385864669708 0.0000000000000000
0.0697705594543533 0.0901946887512574 48800.0000000000000000 0.1134862397488366 0.0791379233667133 0.0000000000000000
0.0697696622226698 0.0901936701578560 48900.0000000000000000 0.1134858880292502 0.0791372534223604 0.0000000000000000
0.0697689722728867 0.0901927281863414 49000.0000000000000000 0.1134854961983994 0.0791366732117282 0.0000000000000000
0.0697682452227825 0.0901918706750063 49100.0000000000000000 0.1134850797372180 0.0791360916672105 0.0000000000000000
0.0697675818673472 0.0901910609618928 49200.0000000000000000 0.1134846621623214 0.0791355432750422 0.0000000000000000
0.0697670382065688 0.0901903580059494 49300.0000000000000000 0.1134842585912126 0.0791350041875921 0.0000000000000000
0.0697664418742074 0.0901896990150972 49400.0000000000000000 0.1134838519967122 0.0791344473090599 0.0000000000000000
0.0697658660633045 0.0901890308047384 49500.0000000000000000 0.1134834536731807 0.0791339018806138 0.0000000000000000
0.0697652977385634 0.0901883626665221 49600.0000000000000000 0.1134830704070523 0.0791333960340803 0.0000000000000000
0.0697647650192447 0.0901876977119189 49700.0000000000000000 0.1134826914785015 0.0791329220117433 0.0000000000000000
0.0697642095748022 0.0901870399320209 49800.0000000000000000 0.1134823074826789 0.0791324358560315 0.0000000000000000
0.0697636763750535 0.0901863714324782 49900.0000000000000000 0.1134819120434256 0.0791319118272460 0.0000000000000000
0.0697631577663170 0.0901856881311064 50000.0000000000000000 0.1134815014486209 0.0791313746838487 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/10/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1394.5931873096214986 0.0000000000000000 1370.8234936917367577 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1225.8431011075031165 0.9191390064996424 1206.5700634375698428 18.3425666525986983 0.0090776426390448 0.0022543681956591
200.0000000000000000 1075.9033361779709139 1.9531205121492266 1058.7577089115457056 15.1749528123778905 0.0124559474302030 0.0050979944678294
300.0000000000000000 943.1856837378153386 3.2822874984349539 927.0280249656477736 12.8545759242590165 0.0126129532821673 0.0081823961913582
400.0000000000000000 825.5158129936902469 4.7075046775860301 809.6265878991863474 11.1575185117478579 0.0130332015021526 0.0111687036678486
500.0000000000000000 720.9988165972051775 5.9853767562360805 705.0360774877475478 9.9479202916070584 0.0156983797311613 0.0137436818834305
600.0000000000000000 628.0818961616845399 6.9595330593242224 611.9618937150792135 9.1285611489271226 0.0160052707122234 0.0159029676417779
700.0000000000000000 545.5841570899702901 7.6323555665172105 529.3245839128192074 8.5811129004485007 0.0282313335215761 0.0178733766636658
800.0000000000000000 472.2857099769027514 7.8738845192897173 456.1881564742594719 8.1874429542030338 0.0165647045067032 0.0196613246438218
900.0000000000000000 407.6194321678938195 7.9961813145247094 391.7017650788684477 7.8684141350756649 0.0316648528762219 0.0214067865487722
1000.0000000000000000 350.5842975430350634 7.9122435662295993 335.0663359041628837 7.5573930478508657 0.0248378260461634 0.0234871987455479
1100.0000000000000000 300.5906415341858064 7.7792559069074620 285.5099987224085680 7.2597726953249824 0.0159150309249165 0.0256991786198352
1200.0000000000000000 256.9386788010320970 7.6162405801279256 242.3086335859172777 6.9671355468796241 0.0188531164699598 0.0278159716372775
1300.0000000000000000 218.9298603819249536 7.4140026114133821 204.7890494947892535 6.6791774379363495 0.0176611194870910 0.0299697182988620
1400.0000000000000000 185.9528428207362367 7.1943680751752908 172.3325062428729382 6.3778025579857616 0.0158017893501595 0.0323641553520956
1500.0000000000000000 157.5440644995771891 7.0450584128265756 144.3759419234716290 6.0618144455694916 0.0267267735649628 0.0345229441445382
1600.0000000000000000 133.0824011375710541 6.8508547443646552 120.4066107761476019 5.7740006327158993 0.0146516787534835 0.0362833055893838
1700.0000000000000000 112.2715223540876366 6.7387156007761853 99.9536090537596777 5.5210721774354088 0.0206675125644297 0.0374580095519462
1800.0000000000000000 94.5744319470652925 6.6356344655672670 82.5909641546267039 5.2897268756964984 0.0200382177823244 0.0380682333924997
1900.0000000000000000 79.6242077736055904 6.5525196265467356 67.9331417785115690 5.0755968845831587 0.0245569589879434 0.0383925249761886
2000.0000000000000000 67.1157763800333527 6.5186190759900349 55.6317830093876751 4.9099551772182108 0.0165958660545161 0.0388232513829180
2100.0000000000000000 56.7383539198703772 6.5262122611189541 45.3689152320563593 4.7810251076017050 0.0228551940154688 0.0393461250778941
2200.0000000000000000 48.0974381028262030 6.4983862514549600 36.8585749674432037 4.6806211872947108 0.0199302338783859 0.0399254627549414
2300.0000000000000000 41.0015691585583042 6.4965081125643245 29.8454686714639976 4.6013504621615358 0.0177240246021519 0.0405178877662950
2400.0000000000000000 35.1969110394175857 6.4955300425833098 24.1019936685543392 4.5362451918728413 0.0221063156847871 0.0410358207223070
2500.0000000000000000 30.4605387774755627 6.4934259986925955 19.4281052983400002 4.4825369118109091 0.0149685861326262 0.0415019824994332
2600.0000000000000000 26.6471230563438830 6.5051012779601844 15.6464773459921993 4.4376292730309972 0.0159631121704312 0.0419520471900682
2700.0000000000000000 24.4259301539937574 7.2941590656965767 12.6059630134197658 4.3976227016659397 0.0859134718723271 0.0422719013391472
2800.0000000000000000 21.0956955561643973 6.4917569994371451 10.1821208545677067 4.3563402408676941 0.0229286735542993 0.0425487877375532
2900.0000000000000000 19.0760562862922356 6.4509471496531567 8.2446242121528606 4.3180769507273107 0.0196737436868696 0.0427342300720376
3000.0000000000000000 17.4674325812593132 6.4084000470968743 6.7078064861256852 4.2879725077634259 0.0202376133410397 0.0430159269322869
3100.0000000000000000 16.1713407492918329 6.3581127534561590 5.4931161814512119 4.2593170439029695 0.0173333864314211 0.0434613840500692
3200.0000000000000000 15.1398613843926384 6.3098206749864030 4.5361057791689756 4.2283699361980371 0.0215973093383944 0.0439676847008280
3300.0000000000000000 14.7029090428301394 6.4535613298233407 3.7982421237724520 4.1924641894795220 0.2141495697802842 0.0444918299745394
3400.0000000000000000 13.7510788839158327 6.3355142538058242 3.2067474205517894 4.1489553300455828 0.0149244523654033 0.0449374271472345
3500.0000000000000000 13.2220777461489778 6.3038680584882671 2.7476137729132235 4.1084589192704284 0.0166633086359284 0.0454736868411313
3600.0000000000000000 12.8081304405618237 6.2707578824249532 2.3892355189628747 4.0812319301747699 0.0209784476050573 0.0459266613941706
3700.0000000000000000 12.4874901476564730 6.2482706107979595 2.1099205882588739 4.0564164559164988 0.0265262337177509 0.0463562589653904
3800.0000000000000000 12.2173457410368460 6.2253465472719611 1.8920872217958651 4.0341986067399898 0.0189434931506273 0.0467698720784011
3900.0000000000000000 11.9991554133785883 6.1972955118208786 1.7220081655570838 4.0131125848972315 0.0195456342050640 0.0471935168983311
4000.0000000000000000 11.8151493727754833 6.1694318751802903 1.5893496460805507 3.9904664748882088 0.0182985681953154 0.0476028084311183
4100.0000000000000000 11.6565610854714432 6.1476797131111089 1.4861825832261355 3.9576759473132088 0.0168915158614943 0.0481313259594953
4200.0000000000000000 11.5324332739893780 6.1252979097655196 1.4064727938312989 3.9356204768113270 0.0164917542492803 0.0485503393319527
4300.0000000000000000 11.4313329560340549 6.1031260812790196 1.3446283895965228 3.9170363974012119 0.0176187244200254 0.0489233633372765
4400.0000000000000000 11.3511411036902956 6.0866503043482032 1.2967020163340739 3.8998768401212245 0.0185869342640211 0.0493250086227735
4500.0000000000000000 11.2700586814330297 6.0625717095290224 1.2597693354464909 3.8830462541087032 0.0149615878347298 0.0497097945140823
4600.0000000000000000 11.1990103671009251 6.0433515415874464 1.2316090309717036 3.8548819614009662 0.0190295534619131 0.0501382796788949
4700.0000000000000000 11.1649915121939927 6.0538287400461783 1.2103657375251688 3.8267496221375525 0.0235099293819353 0.0505374831031583
4800.0000000000000000 11.0723477076530337 6.0096172849575815 1.1939776005172926 3.7985548663508997 0.0192635693701345 0.0509343864571266
4900.0000000000000000 11.0329595468472128 6.0012282307593221 1.1806639117900006 3.7786724634373807 0.0210815404080107 0.0513134004524980
5000.0000000000000000 10.9918277836183265 5.9871709488802640 1.1705620747707248 3.7631658928259313 0.0192165980891338 0.0517122690522727
5100.0000000000000000 10.9538899484374301 5.9734998103444772 1.1629989195324855 3.7488292008398187 0.0164588344214219 0.0521031832992252
5200.0000000000000000 10.9504622802542606 5.9848632983646581 1.1562309265508706 3.7364768212967032 0.0204218253108476 0.0524694087311805
5300.0000000000000000 10.8795219039459337 5.9359347195381602 1.1512907758812321 3.7246743538441045 0.0147854494283102 0.0528366052541268
5400.0000000000000000 10.8460602279082856 5.9146645481173117 1.1463551254128017 3.7127468449094505 0.0190559603237497 0.0532377491449728
5500.0000000000000000 10.8262324698669499 5.9034283988380150 1.1421251543373148 3.7017424352315027 0.0252666622639130 0.0536698191962030
5600.0000000000000000 10.7735336274256177 5.8698746843304992 1.1384735412247078 3.6916524671757069 0.0194464601598908 0.0540864745348133
5700.0000000000000000 10.7344445390781829 5.8442056676413117 1.1354067136066417 3.6819033985790486 0.0184597617196107 0.0544689975315698
5800.0000000000000000 10.8859810877478598 5.9738135113411062 1.1306075356260872 3.6677166122536033 0.0590580443376826 0.0547853841893814
5900.0000000000000000 10.6994778143711589 5.8395525836643856 1.1292109373231420 3.6594832955423851 0.0159375263801084 0.0552934714611378
6000.0000000000000000 10.6275481060835233 5.7751886113260191 1.1267046813094643 3.6501483974866789 0.0197843837909327 0.0557220321704292
6100.0000000000000000 10.5684076714222410 5.7290821057073504 1.1242197124458870 3.6408558433760332 0.0181579467486473 0.0560920631443234
6200.0000000000000000 10.5156039370586996 5.6902564681617527 1.1216797796649498 3.6315923238257226 0.0156648473270656 0.0564105180792077
6300.0000000000000000 10.4691398018758317 5.6504036370264217 1.1185732211371162 3.6231558521511120 0.0203480734731367 0.0566590180880467
6400.0000000000000000 10.4167328345144963 5.6089843154859711 1.1170100083218304 3.6167244252042816 0.0171863045164482 0.0568277809859642
6500.0000000000000000 10.3716144773803638 5.5738445669035146 1.1150476474796591 3.6107397950173561 0.0150424591720649 0.0569400088077672
6600.0000000000000000 10.3620906908397590 5.5635557435634180 1.1128364172760934 3.6056255806834749 0.0231262228230372 0.0569467264937359
6700.0000000000000000 10.3125128768354273 5.5270006156247220 1.1116359269906591 3.6016258099530711 0.0154196778359731 0.0568308464310037
6800.0000000000000000 10.2601017546463993 5.4714266198829371 1.1100883513139743 3.6036687857910450 0.0184122617221844 0.0565057359362582
6900.0000000000000000 10.2838121584601563 5.4597163842687770 1.1079585874696674 3.6119546442603827 0.0484008536223540 0.0557816888389743
7000.0000000000000000 10.0278405755634825 5.3023488899804896 1.1053337086866368 3.5434434137720450 0.0220484816965501 0.0546660814277605
7100.0000000000000000 9.8724155178338471 5.1951481887004123 1.1022679762218093 3.5047783527592160 0.0165189295392565 0.0537020706131545
7200.0000000000000000 9.7477949354555218 5.1090249604384095 1.0972305687671826 3.4693812550495982 0.0192104825109310 0.0529476686893999
7300.0000000000000000 9.6698939770989636 5.0557896021709929 1.0938299704745109 3.4494312538595922 0.0184263983902243 0.0524167522036436
7400.0000000000000000 9.8079709530632773 5.1777407165253102 1.0907225906272175 3.4407473143134406 0.0466956920214063 0.0520646395759017
7500.0000000000000000 9.6047763062306633 5.0135439342971484 1.0879575593307140 3.4333210411792878 0.0181444510122377 0.0518093204112752
7600.0000000000000000 9.4981287014900229 4.9152091225931391 1.0852196780663577 3.4285196008157026 0.0175388177552975 0.0516414822595268
7700.0000000000000000 9.4576043880943228 4.8811910312969244 1.0826120393677026 3.4236463664620853 0.0186410865937761 0.0515138643738343
7800.0000000000000000 9.4126051566374453 4.8425109120214582 1.0800342368335445 3.4187685953466871 0.0198382893040817 0.0514531231316749
7900.0000000000000000 9.3485376311459429 4.7876086513469813 1.0784237276826272 3.4144296742698437 0.0167004355352960 0.0513751423111927
8000.0000000000000000 9.4455725588854360 4.8838322506108902 1.0763470478906827 3.4034941256225348 0.0305731496050723 0.0513259851562555
8100.0000000000000000 9.3506137174421067 4.7998963934647119 1.0740587923274640 3.4021340092998504 0.0230425962241689 0.0514819261259115
8200.0000000000000000 9.2983900827349668 4.7533475351757382 1.0733352577848552 3.3987218579137743 0.0214032141185008 0.0515822177420996
8300.0000000000000000 9.2608325734314221 4.7153788319880903 1.0723448052249269 3.3957305309418730 0.0256921626522035 0.0516862426243296
8400.0000000000000000 9.2372977936116936 4.6960564903151534 1.0711671149863680 3.3926532912354470 0.0256444004323412 0.0517764966423847
8500.0000000000000000 9.1882069284561450 4.6562927246256409 1.0701261998358291 3.3896523673373680 0.0202801934531604 0.0518554432041452
8600.0000000000000000 9.1711965912229623 4.6365808530931618 1.0694348736859380 3.3869411861429413 0.0263001383933121 0.0519395399076098
8700.0000000000000000 9.1472214299884076 4.6206524299389429 1.0688472195486702 3.3844201863720786 0.0212737258323190 0.0520278682963949
8800.0000000000000000 9.1246039290132881 4.6015445418180576 1.0681670522976787 3.3822507645717357 0.0205038311919780 0.0521377391338386
8900.0000000000000000 9.1095931547493834 4.5889216312341832 1.0676257803425726 3.3802797778921345 0.0204968548743455 0.0522691104061471
9000.0000000000000000 9.0918609200806806 4.5726858412677398 1.0671064922801252 3.3782958689160605 0.0213706008901060 0.0524021167266485
9100.0000000000000000 9.0877011932608216 4.5710893218155952 1.0666795176980213 3.3763891521796654 0.0209972312089189 0.0525459703586202
9200.0000000000000000 9.0667476062558645 4.5483915060508560 1.0661039765193301 3.3746249468692193 0.0249451095904839 0.0526820672259766
9300.0000000000000000 9.0519377399933809 4.5417978433639767 1.0656300096538684 3.3728784989967555 0.0188118466444326 0.0528195413343473
9400.0000000000000000 9.0526117487153357 4.5382713741775120 1.0652188774516778 3.3709673123317647 0.0251987482531686 0.0529554365012130
9500.0000000000000000 9.0268159105990478 4.5143072346392294 1.0648100322347205 3.3691483932539597 0.0254465346781936 0.0531037157929437
9600.0000000000000000 9.0219143144722587 4.5120754031494066 1.0643260064862150 3.3674155836099997 0.0248429462337296 0.0532543749929080
9700.0000000000000000 9.0049760998212260 4.4973822977621669 1.0639535391994250 3.3656747618879796 0.0245580075570746 0.0534074934145811
9800.0000000000000000 9.0165727589624787 4.5107824437789823 1.0631691145402111 3.3638461091943999 0.0252162754236432 0.0535588160252423
9900.0000000000000000 8.9692727891527610 4.4716460113840064 1.0622527141348370 3.3612142504209230 0.0204190495534377 0.0537407636595567
10000.0000000000000000 8.9575477112413022 4.4579777127051328 1.0616380119434670 3.3590339948993697 0.0249798391417896 0.0539181525515443
10100.0000000000000000 8.9398380444324790 4.4479464214920776 1.0603704675410011 3.3554553176023001 0.0219868911284673 0.0540789466686332
10200.0000000000000000 9.2338543713133863 4.6149125079444744 1.0580783798542406 3.3505060072090571 0.1562086011094256 0.0541488751961881
10300.0000000000000000 8.8874599308088271 4.4096974573270327 1.0567499329554408 3.3464474416740631 0.0201061872367195 0.0544589116155711
10400.0000000000000000 8.8561461984443923 4.3826134401710259 1.0561988402183382 3.3433383625056456 0.0193309203003914 0.0546646352489916
10500.0000000000000000 8.8345157224966808 4.3609640720069205 1.0553010452593199 3.3402941068166769 0.0231518277726975 0.0548046706410662
10600.0000000000000000 8.7984937656554756 4.3377821310741922 1.0542972992325044 3.3371910882267359 0.0143122581922127 0.0549109889298292
10700.0000000000000000 8.7710525090397766 4.3070238031484473 1.0533816528289826 3.3337891315767503 0.0218481082019212 0.0550098132836774
10800.0000000000000000 8.7415324070642981 4.2870150695494393 1.0524004199993908 3.3302642279986960 0.0167415950160285 0.0551110945007439
10900.0000000000000000 8.7111821132640497 4.2597533500578004 1.0513288345675662 3.3265450574835431 0.0183457850403910 0.0552090861147464
11000.0000000000000000 8.6776767523557563 4.2284500460986987 1.0503269305745169 3.3231569333464699 0.0204328642154066 0.0553099781206656
11100.0000000000000000 8.6457186543708477 4.2031353635198281 1.0493024585672239 3.3203067481424049 0.0175443081366641 0.0554297760047279
11200.0000000000000000 8.6218252796175996 4.1829696024139835 1.0483282876166888 3.3173045200086198 0.0177146724750945 0.0555081971032134
11300.0000000000000000 8.5879851328143921 4.1528371706409706 1.0472815837193132 3.3139764647376690 0.0183230442874733 0.0555668694289646
11400.0000000000000000 8.5642108669385095 4.1349088764911963 1.0461983110985749 3.3104549561362693 0.0170394803844330 0.0556092428280361
11500.0000000000000000 8.5587494121965495 4.1306022445930655 1.0457224914739027 3.3076836889635843 0.0190845415319978 0.0556564456340006
11600.0000000000000000 8.5259515481690720 4.1068171830790696 1.0447048303000237 3.3051935962170402 0.0135307007894916 0.0557052377834465
11700.0000000000000000 8.5108255745558061 4.0931217228830077 1.0439984986122364 3.3027040057214507 0.0152351469494187 0.0557662003896923
11800.0000000000000000 8.5096742995573482 4.0878812557209949 1.0433065758782609 3.3004152118345766 0.0222245912122895 0.0558466649112277
11900.0000000000000000 8.4969611294287102 4.0822649535035316 1.0414847779153014 3.2982848695096925 0.0190158639539469 0.0559106645462395
12000.0000000000000000 8.4789752564589538 4.0682052460693559 1.0422017286290726 3.2962027463071637 0.0163289583675011 0.0560365770858610
12100.0000000000000000 8.4698706317358781 4.0651051602975112 1.0409194477607548 3.2938007671776726 0.0139174278248588 0.0561278286750814
12200.0000000000000000 8.4570720167616571 4.0509468884289657 1.0411963680063610 3.2924060006358427 0.0162715645880323 0.0562511951024549
12300.0000000000000000 8.4466102453519021 4.0446644101733540 1.0411809276260464 3.2904689002111684 0.0139281274311257 0.0563678799102090
12400.0000000000000000 8.4619663487713925 4.0595114513543615 1.0407413902309648 3.2890284418660030 0.0162048409913553 0.0564802243287094
12500.0000000000000000 8.4459228226592664 4.0394840959090468 1.0405560137334224 3.2888699298369368 0.0204183955823308 0.0565943875975296
12600.0000000000000000 8.4342917509290185 4.0329053813171631 1.0401073808617167 3.2887970522961583 0.0157346474985632 0.0567472889554166
12700.0000000000000000 8.4187137601027668 4.0147178786889883 1.0401057160700991 3.2886504305229458 0.0183735307563817 0.0568662040643528
12800.0000000000000000 9.3862577058998813 4.5850395345254977 1.0333569636475046 3.2636749665051696 0.4472290229156444 0.0569572183060661
12900.0000000000000000 8.3971915163572852 4.0187855319461967 1.0328719168609888 3.2551848349451724 0.0328973055978914 0.0574519270070353
13000.0000000000000000 8.2607911046251097 3.8926686880806498 1.0332810006097426 3.2508204479841747 0.0262799677907238 0.0577410001598196
13100.0000000000000000 8.2030984484855054 3.8348855499360393 1.0330104195605767 3.2497328609162262 0.0274887605422707 0.0579808575303919
13200.0000000000000000 8.1488290030584736 3.7842380312976531 1.0332472533960859 3.2489340845596453 0.0241707232281907 0.0582389105768978
13300.0000000000000000 8.1213152734910015 3.7577253198831104 1.0330366179759767 3.2480614137459796 0.0240029804894336 0.0584889413965002
13400.0000000000000000 8.0815762319500539 3.7166833384991103 1.0329825911688384 3.2479081671378962 0.0252627674673364 0.0587393676768726
13500.0000000000000000 8.0731749044384848 3.7084778761546136 1.0327822251215515 3.2472882600715574 0.0256734321304397 0.0589531109603227
13600.0000000000000000 8.0386697094069959 3.6765456178758678 1.0326009156930913 3.2440035126266715 0.0263914744601528 0.0591281887512120
13700.0000000000000000 8.0095733338515505 3.6446949867364262 1.0322324582486475 3.2447461110840909 0.0282750316269787 0.0596247461554061
13800.0000000000000000 8.0518197588252711 3.6295935440089679 1.0319033754181550 3.2456792835557771 0.0847023118560627 0.0599412439863097
13900.0000000000000000 8.0468352702248538 3.6239744898983699 1.0316410869290948 3.2450449402534511 0.0859929511256529 0.0601818020182857
14000.0000000000000000 8.0507304494821952 3.6251621242201959 1.0314808277610661 3.2445316344806034 0.0891582398181175 0.0603976232022118
14100.0000000000000000 8.0017481966903894 3.5868883185922318 1.0316655341010463 3.2444279389710431 0.0781854425113871 0.0605809625146808
14200.0000000000000000 10.5977854057405416 4.6481038306176057 1.0416842165671412 3.2349550280319375 1.6121630437296841 0.0608792867941737
14300.0000000000000000 8.1495248870491874 3.7240110140438691 1.0387914830283063 3.2496552855781795 0.0760141787991875 0.0610529255996447
14400.0000000000000000 8.3309378708446662 3.8701757294345631 1.0503473781890369 3.2730212977992963 0.0762356109550722 0.0611578544666975
14500.0000000000000000 8.8913994162812564 4.3355457737060403 1.0801393612004913 3.3387413496017602 0.0760379273128285 0.0609350044601368
14600.0000000000000000 10.2333550052471907 5.4276070411263113 1.1592992639653465 3.5098697737212481 0.0764016559284198 0.0601772705058635
14700.0000000000000000 12.8322345220062779 7.4585290293271580 1.3538132970142067 3.8884411572222231 0.0726915964358055 0.0587594420068849
14800.0000000000000000 16.7400448121048520 10.3652483960939286 1.7343320405675340 4.5075555305482169 0.0754116435239424 0.0574972013712300
14900.0000000000000000 20.5739937620530924 13.0488284115011481 2.2170577669654632 5.1774557858092054 0.0743360337566860 0.0563157640205882
15000.0000000000000000 21.6766810196857840 13.6407612678145966 2.4196578028856717 5.4848972030697496 0.0758034942429917 0.0555612516727749
15100.0000000000000000 19.1146077780411758 11.8103942572544760 2.1107257334976257 5.0601322333776206 0.0769530485031294 0.0564025054083284
15200.0000000000000000 14.7630402686863071 8.9765472938235611 1.5770305134208145 4.0730918344270748 0.0785328881254125 0.0578377388894448
15300.0000000000000000 10.6435229969765892 6.3320746280914122 1.1504444016950801 3.0224390798126710 0.0806626183447202 0.0579022690327084
15400.0000000000000000 7.5566273599778491 4.3373029083372705 0.8867808636887037 2.1979221456620941 0.0784396989957701 0.0561817432940113
15500.0000000000000000 5.4966260863205187 2.9833491469705526 0.7448847237906009 1.6350518714194506 0.0796483150118790 0.0536920291280361
15600.0000000000000000 4.2257532167766101 2.1636695730311049 0.6696710302096592 1.2657478953342900 0.0751853113459701 0.0514794068555864
15700.0000000000000000 3.4554869622212228 1.6861165728277516 0.6246364490768710 1.0163181092428428 0.0787508159934409 0.0496650150803168
15800.0000000000000000 2.9917112062903457 1.4233698087678448 0.5986356050805961 0.8442503689032103 0.0770697400820385 0.0483856834566559
15900.0000000000000000 2.6943163540065296 1.2666706906481000 0.5813051467081360 0.7251227997347705 0.0737959796864690 0.0474217372290542
16000.0000000000000000 2.5026711440260314 1.1714516216071067 0.5693029314273877 0.6393313236811673 0.0757969439521649 0.0467883233582050
16100.0000000000000000 2.3811162728040252 1.1203057552452687 0.5600755091068270 0.5773329141601455 0.0770951513060250 0.0463069429857588
16200.0000000000000000 2.2623450878605036 1.0573731161190840 0.5534340534029605 0.5301658027823312 0.0753701236615865 0.0460019918945414
16300.0000000000000000 2.1944416148838677 1.0289635245130151 0.5481028206409488 0.4943869522197859 0.0771636392118000 0.0458246782983180
16400.0000000000000000 2.1206080157306717 0.9896542100955485 0.5438707206094524 0.4675021835930991 0.0739044233738112 0.0456764780587606
16500.0000000000000000 2.0719645575800927 0.9686501148028499 0.5411420796535522 0.4439310228272306 0.0727315463721879 0.0455097939242719
16600.0000000000000000 2.0325265882260282 0.9455480561565617 0.5393689588608962 0.4259622370432627 0.0763671698486183 0.0452801663166891
16700.0000000000000000 2.0022620135661713 0.9256017148704921 0.5371957634700625 0.4121690064277087 0.0823139818775270 0.0449815469203807
16800.0000000000000000 1.9638167429859399 0.9059945736282148 0.5345772677980796 0.4004983804455861 0.0781009657271573 0.0446455553869020
16900.0000000000000000 1.9294542108842383 0.8874559496372251 0.5325623925061755 0.3915741545932504 0.0734752339168499 0.0443864802307375
17000.0000000000000000 1.9300864010797647 0.8994929625732975 0.5315792657475735 0.3821845860566606 0.0727598304402334 0.0440697562619997
17100.0000000000000000 1.8786025155184902 0.8571053607878670 0.5301779895221480 0.3745870665835297 0.0730600839846801 0.0436720146402656
17200.0000000000000000 1.8714583686797310 0.8542802619598835 0.5281277008787505 0.3647009398534407 0.0810441667682825 0.0433052992193736
17300.0000000000000000 1.8246110820627779 0.8266260696630717 0.5268364471203930 0.3566531605901579 0.0713734448151658 0.0431219598739895
17400.0000000000000000 1.8062128867541525 0.8107911150583992 0.5253270350480825 0.3498164880569732 0.0773242474107176 0.0429540011799798
17500.0000000000000000 1.7898147308741457 0.7996379170698736 0.5241973807729122 0.3442373584515719 0.0788742361371154 0.0428678384426721
17600.0000000000000000 1.7623226739751165 0.7838488260755836 0.5229782961792162 0.3383736145906557 0.0742576546341597 0.0428642824955012
17700.0000000000000000 1.7465520446452059 0.7751020406880779 0.5220559185852027 0.3328500378023365 0.0736340578046409 0.0429099897649479
17800.0000000000000000 1.7641313726058527 0.7925883763461858 0.5207906632214645 0.3285841637699966 0.0791741403476378 0.0429940289205678
17900.0000000000000000 1.7118770656950426 0.7501116363215585 0.5197677743801667 0.3264108627083744 0.0724678928216989 0.0431188994632441
18000.0000000000000000 1.7556791331661590 0.7945640173095633 0.5192587953232650 0.3217402832347721 0.0769935150875640 0.0431225222109947
18100.0000000000000000 1.6898452007288558 0.7372889764120615 0.5186312915084992 0.3174968590273007 0.0732151516507223 0.0432129221302722
18200.0000000000000000 1.6775818161974396 0.7286862660671907 0.5176364909392075 0.3138297326978598 0.0740134472163140 0.0434158792768676
18300.0000000000000000 1.6726907272806857 0.7224602870315849 0.5168168339195617 0.3104151992939505 0.0793533422796340 0.0436450647559548
18400.0000000000000000 1.6602362113727722 0.7206484231241649 0.5163598389084708 0.3060796370461909 0.0732654295740782 0.0438828827198677
18500.0000000000000000 1.6498505324316972 0.7119458749306105 0.5157734336927835 0.3023277523765893 0.0756660978404686 0.0441373735912453
18600.0000000000000000 1.6465738194804103 0.7144790407850152 0.5153491359388562 0.2993904560131812 0.0729605879112503 0.0443945988321074
18700.0000000000000000 1.6382081120561311 0.7049060430284617 0.5147021128986041 0.2962165391664467 0.0777555640923130 0.0446278528703057
18800.0000000000000000 1.6670023826572431 0.7350663095586329 0.5144797343145467 0.2935248377734978 0.0790184317909561 0.0449130692196094
18900.0000000000000000 1.6242479387716506 0.6999483160858615 0.5140567573575605 0.2914271584700814 0.0736490860695799 0.0451666207885674
19000.0000000000000000 1.6204841534487116 0.6930960921773626 0.5137740173869055 0.2887635036660476 0.0794466281693560 0.0454039120490400
19100.0000000000000000 1.6187755777496982 0.6951724650685147 0.5132171467942521 0.2860816382601745 0.0786366665724450 0.0456676610543118
19200.0000000000000000 1.6313230030616932 0.7124572636771161 0.5129151752951810 0.2836005703268447 0.0764454915635062 0.0459045021990453
19300.0000000000000000 1.5979677135224322 0.6826008666638721 0.5125006503018352 0.2810207272790571 0.0756989097214156 0.0461465595562522
19400.0000000000000000 1.6738234710285920 0.7566807245116547 0.5125767055836490 0.2785040006530079 0.0796645421702766 0.0463974981100038
19500.0000000000000000 1.5966727454963003 0.6859529735621747 0.5120252295237266 0.2760222808112806 0.0760123364435879 0.0466599251555306
19600.0000000000000000 1.5966155357755143 0.6868551902235951 0.5115954634289384 0.2738612313291294 0.0773696081589752 0.0469340426348763
19700.0000000000000000 1.6113439191110011 0.7026329092166097 0.5112843207699013 0.2718916151118082 0.0783557099114215 0.0471793641012600
19800.0000000000000000 1.5892016646411480 0.6836767431891306 0.5106369610842125 0.2700857011163730 0.0773648465882856 0.0474374126631461
19900.0000000000000000 1.6206068313304201 0.7119836006621112 0.5102011907828031 0.2685537387174952 0.0821607481049960 0.0477075530630146
20000.0000000000000000 1.5916738683204708 0.6873571664443281 0.5100584498870274 0.2663199186671517 0.0799714568410261 0.0479668764809375
20100.0000000000000000 1.5685204225647318 0.6737060565408646 0.5098063288945732 0.2651043612572105 0.0717265329677548 0.0481771429043287
20200.0000000000000000 1.5524260982288378 0.6601991008209872 0.5095569063551731 0.2642129084777051 0.0701023561468208 0.0483548264281518
20300.0000000000000000 1.5489183153358232 0.6574123347592681 0.5094056211231857 0.2632405972241005 0.0703341334178921 0.0485256288113768
20400.0000000000000000 1.5455298003502047 0.6564793180671420 0.5091524126227441 0.2622917745875684 0.0689099650456636 0.0486963300270869
20500.0000000000000000 1.5395329122543642 0.6529066026427901 0.5089686918513504 0.2609513111613406 0.0678230325906470 0.0488832740082361
20600.0000000000000000 1.5418150959754831 0.6552546152382585 0.5087127116564063 0.2595191744089230 0.0692757664069442 0.0490528282649512
20700.0000000000000000 1.5338630550563124 0.6494496500170417 0.5086840225561682 0.2583359924212057 0.0681994960100644 0.0491938940518324
20800.0000000000000000 1.5312086075861591 0.6472086872978819 0.5086635202629151 0.2572246524896071 0.0688163592103044 0.0492953883254505
20900.0000000000000000 1.5288107844484147 0.6458859987518648 0.5084551110177555 0.2559340077273368 0.0691425437754938 0.0493931231759640
21000.0000000000000000 1.5311708055650792 0.6502015252840584 0.5081924900215894 0.2547805570162484 0.0685006557966245 0.0494955774465584
21100.0000000000000000 1.5209085883516458 0.6411430368669016 0.5081695726434658 0.2540101697091858 0.0679992516988047 0.0495865574332878
21200.0000000000000000 1.5274527197774013 0.6463713384398010 0.5081757689075106 0.2532330145647823 0.0699960157886936 0.0496765820766136
21300.0000000000000000 1.5196844569612460 0.6401468549955636 0.5080494639782606 0.2526921594548985 0.0690406127349476 0.0497553657975758
21400.0000000000000000 1.5168514657858920 0.6365841870150324 0.5078346743760053 0.2522707454890235 0.0703167383770967 0.0498451205287343
21500.0000000000000000 1.5144492772356131 0.6363821243131067 0.5077328580068036 0.2519094724621617 0.0685012873118795 0.0499235351416616
21600.0000000000000000 1.5094759362035020 0.6334440279769589 0.5076886161822513 0.2516873279674935 0.0666747815813773 0.0499811824954209
21700.0000000000000000 1.5076970017173463 0.6321763498458404 0.5075149009115060 0.2514685676810590 0.0664710175777876 0.0500661657011534
21800.0000000000000000 1.5071729859848226 0.6315192611665164 0.5073663827809600 0.2510978201392559 0.0670281203874012 0.0501614015106893
21900.0000000000000000 1.5063120842659923 0.6304238935174639 0.5071932634122310 0.2507838735065406 0.0676547279474702 0.0502563258822868
22000.0000000000000000 1.5066851619372483 0.6306195928418026 0.5072243993841520 0.2504460387464869 0.0680568495954242 0.0503382813693826
22100.0000000000000000 1.5069341888300745 0.6312846767352969 0.5070733262563022 0.2500433687897045 0.0681209684073618 0.0504118486414091
22200.0000000000000000 1.5053985752557828 0.6302797260229063 0.5070476530061627 0.2497124199213789 0.0678821365291460 0.0504766397761888
22300.0000000000000000 1.5011647279373370 0.6274850640979458 0.5068240237913130 0.2494977064108583 0.0668224751696174 0.0505354584676025
22400.0000000000000000 1.5033162626643957 0.6291204392739224 0.5067375506511094 0.2491943540722974 0.0676683928202810 0.0505955258467854
22500.0000000000000000 1.4978905295479736 0.6248816878463235 0.5060964268960295 0.2491914787466847 0.0670639066371232 0.0506570294218128
22600.0000000000000000 1.4964341789760582 0.6239293930325998 0.5057786352632381 0.2489473669352188 0.0670281907133051 0.0507505930316968
22700.0000000000000000 1.4943898870126633 0.6233396577070691 0.5055047700021671 0.2487575665698860 0.0659685433248181 0.0508193494087230
22800.0000000000000000 1.4947603191623520 0.6228533816479044 0.5054502437889198 0.2485903347971648 0.0669934078153214 0.0508729511130414
22900.0000000000000000 1.4936317031946786 0.6221933698597719 0.5052876248230224 0.2484838594483982 0.0667492932084808 0.0509175558550053
23000.0000000000000000 1.4934346322189453 0.6217591795211540 0.5052536056764284 0.2482971879681865 0.0671678559360293 0.0509568031171471
23100.0000000000000000 1.4916457598431418 0.6198869938315074 0.5052202528461505 0.2481296152870037 0.0674130808043406 0.0509958170741399
23200.0000000000000000 1.4948522414026033 0.6243934367962614 0.5051914992990418 0.2479601179909962 0.0662812720825266 0.0510259152337773
23300.0000000000000000 1.4899008281482065 0.6189398026803796 0.5049516865824090 0.2478065196379211 0.0671478814253330 0.0510549378221636
23400.0000000000000000 1.4931786687046820 0.6224997642770682 0.5049203354891916 0.2476652028608302 0.0670164463920246 0.0510769196855673
23500.0000000000000000 3.6525824673208587 1.6941932249987279 0.5209360520607914 0.2467361193156784 1.1395921477207427 0.0511249232249180
23600.0000000000000000 1.7258516196173963 0.8434245071401012 0.5062766737149661 0.2485425420770674 0.0761688784734053 0.0514390182118562
23700.0000000000000000 1.6596502225811816 0.7836272244772544 0.5053396691314715 0.2487699650947794 0.0703083633696197 0.0516050005080563
23800.0000000000000000 1.6283822278660189 0.7535600569947610 0.5048706373620341 0.2489501767875935 0.0692832297538433 0.0517181269677871
23900.0000000000000000 1.6166558184553095 0.7427368321004455 0.5044908994084336 0.2490726881907790 0.0685483834673387 0.0518070152883125
24000.0000000000000000 1.5891122150135022 0.7156009140441068 0.5042850905332774 0.2492102189996019 0.0681341041200642 0.0518818873164519
24100.0000000000000000 1.5765727711173587 0.7027776938798223 0.5040544040357358 0.2493080543794153 0.0684927581575566 0.0519398606648289
24200.0000000000000000 1.5624610541618835 0.6897799241896966 0.5039334437175045 0.2493750399191362 0.0673784869030440 0.0519941594325021
24300.0000000000000000 1.5636078871212220 0.6912567620808862 0.5037473283562705 0.2494155344591668 0.0671520864607680 0.0520361757641306
24400.0000000000000000 1.5542439072750014 0.6819240190230103 0.5036623968894572 0.2494693510418747 0.0671140218025713 0.0520741185180877
24500.0000000000000000 1.5440532598286769 0.6725155531468515 0.5035740108107349 0.2493989203402750 0.0664550774038500 0.0521096981269655
24600.0000000000000000 1.5375983872376948 0.6663415828585740 0.5034583833495144 0.2493010623233290 0.0663490795216207 0.0521482791846565
24700.0000000000000000 1.5310946041016027 0.6599256935239162 0.5034255504485363 0.2492290582348790 0.0663323620735323 0.0521819398207387
24800.0000000000000000 1.5236664656005352 0.6527992496885573 0.5033375554212653 0.2490651737680921 0.0662520355067498 0.0522124512158709
24900.0000000000000000 1.5184825860904265 0.6478514089870512 0.5033326478321023 0.2488534098079424 0.0662082701950480 0.0522368492682827
25000.0000000000000000 1.5166452794526437 0.6463023187422272 0.5032807547107280 0.2487206699742735 0.0660842594874628 0.0522572765379522
25100.0000000000000000 1.5100798467451133 0.6398379509935151 0.5032015346073243 0.2485779103988464 0.0661841801738523 0.0522782705715749
25200.0000000000000000 1.5102166107496502 0.6401922261599738 0.5031352620588181 0.2484261166059985 0.0661656261229136 0.0522973798019462
25300.0000000000000000 1.5315859021517857 0.6619333012531815 0.5031020778221827 0.2483158528183414 0.0659186613463931 0.0523160089116870
25400.0000000000000000 1.5004165144000006 0.6309279893042598 0.5030569367378881 0.2481968398752896 0.0659027484821417 0.0523320000004215
25500.0000000000000000 1.4979382376699093 0.6286301919708494 0.5030012400663850 0.2480779531107724 0.0658823888687532 0.0523464636531493
25600.0000000000000000 1.4955432985585300 0.6264828979603738 0.5029764139886638 0.2479906018951710 0.0657347072165488 0.0523586774977725
25700.0000000000000000 1.4935736510440252 0.6247633388447851 0.5029491677854209 0.2479193948231434 0.0655735199310200 0.0523682296596557
25800.0000000000000000 1.4918679154682815 0.6232997231568640 0.5029197149135723 0.2478081738417854 0.0654624007325239 0.0523779028235359
25900.0000000000000000 1.4898277860062852 0.6213195490799546 0.5029111252240710 0.2477061631130260 0.0655064360091984 0.0523845125800352
26000.0000000000000000 1.4883312314173682 0.6200109819401100 0.5028891076859552 0.2475883362736611 0.0654560596616287 0.0523867458560133
26100.0000000000000000 1.4868847023664469 0.6188233643803018 0.5028203349059590 0.2474868451227035 0.0653610000246062 0.0523931579328764
26200.0000000000000000 1.4863697719261189 0.6183476730850850 0.5028084587973871 0.2473886143438994 0.0654269785613862 0.0523980471383615
26300.0000000000000000 2.0294657496202664 0.9803272011266638 0.5055585329241387 0.2471514285766422 0.2439689380942752 0.0524596488985463
26400.0000000000000000 1.7028966276745023 0.8136984589963980 0.5032575044393989 0.2477672393828428 0.0856663659179088 0.0525070589379540
26500.0000000000000000 1.5084034470258396 0.6388072693406259 0.5029280435403511 0.2476237899277132 0.0664814519460494 0.0525628922710998
26600.0000000000000000 1.5015793958601820 0.6331921147012683 0.5028566861782217 0.2475464082752648 0.0654010236162032 0.0525831630892238
26700.0000000000000000 1.4976900513602969 0.6295349277413065 0.5027921534126647 0.2474708208756397 0.0652970078191801 0.0525951415115058
26800.0000000000000000 1.4948582595705424 0.6267742595366108 0.5027599592885132 0.2474045730219498 0.0653150676230748 0.0526044001003938
26900.0000000000000000 1.4926233197294658 0.6247732625735001 0.5027261522581360 0.2472907476439224 0.0652198682269911 0.0526132890269162
27000.0000000000000000 1.4917090916091849 0.6238981081674029 0.5026787357569016 0.2472290767994220 0.0652811691412450 0.0526220017442134
27100.0000000000000000 1.4896023317533225 0.6219001640108287 0.5026916670377468 0.2471453153016505 0.0652364670839322 0.0526287183191640
27200.0000000000000000 1.4884505812592197 0.6207985028553031 0.5026970033213091 0.2470580679143635 0.0652603532736364 0.0526366538946075
27300.0000000000000000 1.4893144032499723 0.6216436393114582 0.5026372018557151 0.2470009669093710 0.0653851850533023 0.0526474101201258
27400.0000000000000000 1.4865008113443372 0.6189286364719038 0.5026285277970799 0.2469560815161759 0.0653324128849116 0.0526551526742661
27500.0000000000000000 1.4863202903987818 0.6188853663402831 0.5025663158323437 0.2468964403895306 0.0653077933485996 0.0526643744880246
27600.0000000000000000 1.4845948346121693 0.6172805369775070 0.5026005463030172 0.2468175006473841 0.0652261766644436 0.0526700740198177
27700.0000000000000000 1.4838878429278926 0.6166855114656313 0.5025360799586107 0.2467359511260973 0.0652489038458027 0.0526813965317505
27800.0000000000000000 1.4830433681590236 0.6159766589253773 0.5025467214916980 0.2466829490740629 0.0651478216224703 0.0526892170454152
27900.0000000000000000 1.4824580687212836 0.6154454378129288 0.5025338759886643 0.2466243909938769 0.0651573110535740 0.0526970528722394
28000.0000000000000000 1.4814115818402784 0.6145709459569930 0.5025138216861897 0.2465513175789354 0.0650695817420543 0.0527059148761058
28100.0000000000000000 1.4806778724575949 0.6138950835126054 0.5024905397913882 0.2464987414010655 0.0650776189476245 0.0527158888049110
28200.0000000000000000 1.4801177714257832 0.6133633361231442 0.5024709488742510 0.2464471936753675 0.0651057840362640 0.0527305087167564
28300.0000000000000000 1.4792076994629559 0.6126404815971004 0.5024442658227257 0.2463820763997524 0.0649983750858228 0.0527425005575549
28400.0000000000000000 1.4785775467058249 0.6120752787977528 0.5024274732573966 0.2463252560006947 0.0649965134173115 0.0527530252326693
28500.0000000000000000 1.4779344000747925 0.6114543196247809 0.5024280345063102 0.2462754521417110 0.0650146179393511 0.0527619758626391
28600.0000000000000000 1.4772522927949649 0.6109176275176468 0.5023738206323246 0.2462307730200581 0.0649602581495878 0.0527698134753477
28700.0000000000000000 1.4819465238615508 0.6155232512975988 0.5023746092223209 0.2461626532189371 0.0651082494060509 0.0527777607166433
28800.0000000000000000 1.4761001299805314 0.6098502430306443 0.5023891411895219 0.2460980070538106 0.0649791126141753 0.0527836260923794
28900.0000000000000000 1.4767721146337049 0.6105908545019045 0.5023236925467738 0.2460623240245662 0.0650077650379383 0.0527874785225221
29000.0000000000000000 1.4756156894475603 0.6094097130837366 0.5023010363036728 0.2459951293457808 0.0651149965914710 0.0527948141228990
29100.0000000000000000 1.4751283328417220 0.6089999828508424 0.5022750511249092 0.2459362258450094 0.0651172243728620 0.0527998486480990
29200.0000000000000000 1.4747177205810145 0.6087422655961938 0.5022673702650379 0.2458737048208095 0.0650307422191856 0.0528036376797879
29300.0000000000000000 1.4763103008135785 0.6103848302095870 0.5022773178424826 0.2458095946502078 0.0650303224045958 0.0528082357067053
29400.0000000000000000 1.4749165151625949 0.6090467875185321 0.5022358354242401 0.2457474707078781 0.0650759057603056 0.0528105157516389
29500.0000000000000000 1.4730992955172693 0.6073570442879195 0.5022331754461649 0.2456859802744344 0.0650114111178505 0.0528116843909001
29600.0000000000000000 1.4733622006091769 0.6076968089628978 0.5022324239765280 0.2456284493944359 0.0649922218455505 0.0528122964297648
29700.0000000000000000 1.4720416891888517 0.6064768923206064 0.5022061812885148 0.2455599064275206 0.0649853199312136 0.0528133892209962
29800.0000000000000000 1.4840431652590389 0.6180906269469493 0.5021408171593247 0.2455186083293005 0.0654742260368864 0.0528188867865782
29900.0000000000000000 1.4743317527341182 0.6085600018239052 0.5020972534543294 0.2454824271154510 0.0653820734213535 0.0528099969190789
30000.0000000000000000 1.4724886844828748 0.6068377072263285 0.5021484280514598 0.2454226846865829 0.0652718885497789 0.0528079759687248
30100.0000000000000000 1.4724207635993118 0.6069146939562713 0.5021161697633346 0.2453609685507877 0.0652228706925091 0.0528060606364092
30200.0000000000000000 1.4707989311942005 0.6053549308315769 0.5021076592896827 0.2452968306971970 0.0652345569536163 0.0528049534221276
30300.0000000000000000 1.4701900225003153 0.6048465699162697 0.5020976131865267 0.2452442947943411 0.0651964336508116 0.0528051109523661
30400.0000000000000000 1.4696672166284703 0.6044460287627347 0.5020671623870916 0.2451790351856305 0.0651689125281094 0.0528060777649039
30500.0000000000000000 1.4692363681091700 0.6040904030959857 0.5020591691139459 0.2451274812843428 0.0651518143658754 0.0528075002490202
30600.0000000000000000 1.4687055204603621 0.6036954317834149 0.5020386031249131 0.2450700384319853 0.0650917644954607 0.0528096826245881
30700.0000000000000000 1.4682505984279448 0.6033406927241742 0.5020219866217617 0.2450184233343601 0.0650569905263438 0.0528125052213049
30800.0000000000000000 1.4678471172473184 0.6030260318986789 0.5020021865373574 0.2449649067350509 0.0650402649901963 0.0528137270860349
30900.0000000000000000 1.4675192710484724 0.6027862746196004 0.5019828917167847 0.2449153644432595 0.0650189044565684 0.0528158358122594
31000.0000000000000000 1.4671034034022288 0.6024385732052301 0.5019532987583619 0.2448707850381475 0.0650233283136698 0.0528174180868196
31100.0000000000000000 1.4667297694420429 0.6021414034681094 0.5019347919393902 0.2448254869629742 0.0650083072731963 0.0528197797983728
31200.0000000000000000 1.4663372521279727 0.6018136159936162 0.5019354954728211 0.2447785479275009 0.0649878347694958 0.0528217579645387
31300.0000000000000000 1.4660360572871505 0.6015799324467606 0.5019190793488031 0.2447421289661363 0.0649723546858018 0.0528225618396486
31400.0000000000000000 1.4656062376670209 0.6012225707147736 0.5018774605901815 0.2447057380270476 0.0649767916248123 0.0528236767102059
31500.0000000000000000 1.4652555369508091 0.6009188046183900 0.5018737173100882 0.2446708790924361 0.0649671386496808 0.0528249972802139
31600.0000000000000000 1.4648897384108441 0.6006364158806087 0.5018575919764570 0.2446245509209227 0.0649464199884024 0.0528247596444533
31700.0000000000000000 1.4646322706224786 0.6004427691045948 0.5018440519095096 0.2445818596489020 0.0649399612866808 0.0528236286727913
31800.0000000000000000 1.4642381044968311 0.6001257612006046 0.5018236992446641 0.2445318304777848 0.0649335871464621 0.0528232264273157
31900.0000000000000000 1.4639079844480882 0.5998553075114545 0.5018213566301173 0.2444813206344547 0.0649274520285238 0.0528225476435377
32000.0000000000000000 1.4635973019326274 0.5996165511271696 0.5017929530243290 0.2444385826187378 0.0649268158459444 0.0528223993164464
32100.0000000000000000 1.4632741931618538 0.5993664241385959 0.5017811346208765 0.2443930753879617 0.0649121073435184 0.0528214516709013
32200.0000000000000000 1.4629573585482629 0.5990847828707474 0.5017883040736764 0.2443523780119112 0.0649146627587096 0.0528172308332183
32300.0000000000000000 1.4626458659887829 0.5988180071741979 0.5017916211512953 0.2443116549813176 0.0649105856339458 0.0528139970480264
32400.0000000000000000 1.4623245655601032 0.5985930513356312 0.5017680256879152 0.2442642618704380 0.0648886241194614 0.0528106025466572
32500.0000000000000000 1.4620215935434284 0.5983631813558563 0.5017459311616367 0.2442249398830426 0.0648807232172024 0.0528068179256904
32600.0000000000000000 1.4617076994682923 0.5981334560008312 0.5017240034336936 0.2441741375909181 0.0648736920534011 0.0528024103894479
32700.0000000000000000 1.4625595616135947 0.5989846061090143 0.5017118358162438 0.2441313461398878 0.0649332182416618 0.0527985553067871
32800.0000000000000000 1.4611606803618100 0.5976883472072447 0.5017043821039747 0.2440932529385332 0.0648790610953060 0.0527956370167516
32900.0000000000000000 1.4608768057363077 0.5974697444977382 0.5016877267336799 0.2440553937829203 0.0648707344003389 0.0527932063216305
33000.0000000000000000 1.4606428372593412 0.5973107180800142 0.5016654941945640 0.2440175216600448 0.0648587230115479 0.0527903803131705
33100.0000000000000000 1.4603195738015502 0.5970389784135797 0.5016593391327526 0.2439767739904619 0.0648572280747067 0.0527872541900493
33200.0000000000000000 1.4600858510140224 0.5968579463656407 0.5016399331675678 0.2439490784488500 0.0648553607881153 0.0527835322438487
33300.0000000000000000 1.4598135526307459 0.5966490491139911 0.5016176209038488 0.2439162132698850 0.0648509317565122 0.0527797375865086
33400.0000000000000000 1.4595659501845017 0.5964413154637875 0.5016136277875544 0.2438863719762590 0.0648488380983568 0.0527757968585440
33500.0000000000000000 1.4593636206296885 0.5962864535348655 0.5016054513062352 0.2438547615531010 0.0648453903935171 0.0527715638419696
33600.0000000000000000 1.4590430904677751 0.5960320081764755 0.5015796697677649 0.2438231428048583 0.0648404621520838 0.0527678075665928
33700.0000000000000000 1.4587933737928325 0.5958324416605861 0.5015758164297275 0.2437914829777169 0.0648301807872860 0.0527634519375159
33800.0000000000000000 1.4585712315531407 0.5956577560766723 0.5015655599461277 0.2437616820211199 0.0648271949003564 0.0527590386088645
33900.0000000000000000 1.4583414083702768 0.5954882281955478 0.5015434385748014 0.2437348937353060 0.0648197915013868 0.0527550563632348
34000.0000000000000000 1.4580831482597290 0.5952664428689436 0.5015445648508039 0.2437075377956875 0.0648141335036819 0.0527504692406122
34100.0000000000000000 1.4578741402676876 0.5951061988404356 0.5015320688755505 0.2436757398232946 0.0648145914834858 0.0527455412449213
34200.0000000000000000 1.4576433106242301 0.5949158824102582 0.5015216980282686 0.2436435636216518 0.0648220790607594 0.0527400875032922
34300.0000000000000000 1.4577120418687235 0.5947647959182749 0.5015047826953003 0.2436070872437707 0.0651010312009245 0.0527343448104528
34400.0000000000000000 1.4574282481649439 0.5946035444859239 0.5014993787392710 0.2435686574962853 0.0650276590601713 0.0527290083832923
34500.0000000000000000 1.4571379058774303 0.5944352610168031 0.5014947299168057 0.2435381471847612 0.0649467840525128 0.0527229837065475
34600.0000000000000000 1.4569850428013926 0.5943442982426116 0.5014870854043877 0.2435077052109497 0.0649283554636454 0.0527175984797981
34700.0000000000000000 1.4573606834341171 0.5946515530171343 0.5014838341074996 0.2435079122250678 0.0649999098910892 0.0527174741933260
34800.0000000000000000 1.4567566239973315 0.5941281754338334 0.5014845206594019 0.2434707986896074 0.0649607353685347 0.0527123938459541
34900.0000000000000000 1.4564399344064629 0.5938731666691361 0.5014769610114194 0.2434405804394277 0.0649435523359118 0.0527056739505679
35000.0000000000000000 1.4561717491103263 0.5936390383331381 0.5014850219827596 0.2434201013164948 0.0649288293262716 0.0526987581516622
35100.0000000000000000 1.4559612601687064 0.5934948825975692 0.5014580929596145 0.2433928920512369 0.0649224111793442 0.0526929813809416
35200.0000000000000000 1.4557598129713993 0.5933345574279798 0.5014557892523577 0.2433650728216988 0.0649161783275826 0.0526882151417804
35300.0000000000000000 1.4555585151766162 0.5931483845435315 0.5014558886804881 0.2433554103311892 0.0649157844697577 0.0526830471516498
35400.0000000000000000 1.4553531911453756 0.5929858615378878 0.5014473841565563 0.2433322628655005 0.0649103356647752 0.0526773469206560
35500.0000000000000000 1.4551822296085499 0.5928589972752522 0.5014292021543710 0.2433136755606502 0.0649091934656656 0.0526711611526110
35600.0000000000000000 1.4550050109979029 0.5927245262433821 0.5014199462859296 0.2432879687661608 0.0649072167689879 0.0526653529334426
35700.0000000000000000 1.4548403066239797 0.5925913838625545 0.5014174565777586 0.2432676906079875 0.0649033536131417 0.0526604219625372
35800.0000000000000000 1.4564148730854365 0.5941937245314570 0.5013975575147150 0.2432375409332589 0.0649292829952390 0.0526567671107665
35900.0000000000000000 1.4554686028919708 0.5932020453343960 0.5013902050881287 0.2432278119181892 0.0649963459311896 0.0526521946200670
36000.0000000000000000 1.4549745552745033 0.5928083695241146 0.5013808627425610 0.2432034945445334 0.0649330813476358 0.0526487471156585
36100.0000000000000000 1.4546767232550262 0.5925509483486079 0.5013807448533849 0.2431791423286818 0.0649214969082285 0.0526443908161230
36200.0000000000000000 1.4544174249223265 0.5923152133533619 0.5013766318538375 0.2431622987865844 0.0649230319495854 0.0526402489789573
36300.0000000000000000 1.4542418383475979 0.5921214318785119 0.5013739209561181 0.2431469998816651 0.0649633126482329 0.0526361729830697
36400.0000000000000000 1.4540202512955731 0.5919664156926641 0.5013710926780207 0.2431313593501946 0.0649188671320564 0.0526325164426372
36500.0000000000000000 1.4538684876315129 0.5918457867241922 0.5013628529588913 0.2431164773892113 0.0649142396808256 0.0526291308783927
36600.0000000000000000 1.4537283707484197 0.5917340969463998 0.5013560135544195 0.2431009382472449 0.0649117179677681 0.0526256040325873
36700.0000000000000000 1.4536021775971435 0.5916233390927212 0.5013545412473114 0.2430879168887831 0.0649143038039932 0.0526220765643344
36800.0000000000000000 1.4534703165354883 0.5915237822623470 0.5013512067447452 0.2430701086373346 0.0649073046575534 0.0526179142335080
36900.0000000000000000 1.4533435396995498 0.5914244508832397 0.5013461301676881 0.2430554519599188 0.0649035993088112 0.0526139073798921
37000.0000000000000000 1.4531705082777748 0.5913383116309431 0.5013406319440565 0.2430394676598638 0.0648417306238781 0.0526103664190334
37100.0000000000000000 1.4530470555256978 0.5912432196871115 0.5013358038877976 0.2430260315278960 0.0648352209132681 0.0526067795096246
37200.0000000000000000 1.4529276367243307 0.5911487010252825 0.5013305256137816 0.2430142595829918 0.0648303066782729 0.0526038438240018
37300.0000000000000000 1.4528179536296768 0.5910707492166110 0.5013226708232175 0.2429974480499806 0.0648263526404100 0.0526007328994577
37400.0000000000000000 1.4527093137435503 0.5909849395948984 0.5013248907054696 0.2429786618737337 0.0648231317659781 0.0525976898034707
37500.0000000000000000 1.4526035045584078 0.5909022998276477 0.5013204596240949 0.2429651725681242 0.0648204643198341 0.0525951082187067
37600.0000000000000000 1.4525007634701472 0.5908220142934024 0.5013182587624631 0.2429505803358686 0.0648177188003384 0.0525921912780746
37700.0000000000000000 1.4524042175690945 0.5907510970754191 0.5013119332918684 0.2429356107255334 0.0648160790169659 0.0525894974593080
37800.0000000000000000 1.4522999625174422 0.5906769577950490 0.5013024164915909 0.2429191368295576 0.0648148694457495 0.0525865819554951
37900.0000000000000000 1.4522014045377469 0.5906042985133229 0.5012968029182990 0.2429026449361786 0.0648133124302755 0.0525843457396711
38000.0000000000000000 1.4521048122990459 0.5905285421396976 0.5012958457263198 0.2428870968353816 0.0648112602470518 0.0525820673505950
38100.0000000000000000 1.4520071926057936 0.5904551336940688 0.5012928670983196 0.2428693716393477 0.0648101941890853 0.0525796259849722
38200.0000000000000000 1.4519122402467590 0.5903840125013212 0.5012877099143219 0.2428536837806555 0.0648092176022432 0.0525776164482172
38300.0000000000000000 1.4518211895886026 0.5903185925660266 0.5012823604353839 0.2428369155194632 0.0648080262180807 0.0525752948496480
38400.0000000000000000 1.4517325380420185 0.5902476287044276 0.5012818434828081 0.2428228973008453 0.0648071274553145 0.0525730410986229
38500.0000000000000000 1.4516433437729230 0.5901848529174493 0.5012724330626790 0.2428087341778762 0.0648065679209199 0.0525707556939984
38600.0000000000000000 1.4515576404925890 0.5901193191582672 0.5012685923370469 0.2427953697326524 0.0648057896186794 0.0525685696459430
38700.0000000000000000 1.4514601682858077 0.5900549643715312 0.5012502451915017 0.2427846040576294 0.0648046790432700 0.0525656756218752
38800.0000000000000000 1.4513744806454381 0.5899946276101016 0.5012405209117986 0.2427717758898515 0.0648046833201362 0.0525628729135504
38900.0000000000000000 1.4512877325464011 0.5899333096881999 0.5012323565266751 0.2427585522894295 0.0648032987235434 0.0525602153185530
39000.0000000000000000 1.4511902839311244 0.5898547567101705 0.5012293768941843 0.2427462827245807 0.0648028813172607 0.0525569862849281
39100.0000000000000000 1.4511042545909512 0.5897912501055057 0.5012277697812562 0.2427285909528699 0.0648022642884413 0.0525543794628779
39200.0000000000000000 1.4510211858602053 0.5897339672400252 0.5012276346947931 0.2427052170629877 0.0648020872876850 0.0525522795747142
39300.0000000000000000 1.4509393790260261 0.5896769895689158 0.5012248036919343 0.2426854757454646 0.0648016428208589 0.0525504671988526
39400.0000000000000000 1.4508658419450680 0.5896227901460126 0.5012245259641486 0.2426685501360658 0.0648009579351727 0.0525490177636683
39500.0000000000000000 1.4507835294184110 0.5895626302649695 0.5012169024625560 0.2426547695903719 0.0648012804796290 0.0525479466208846
39600.0000000000000000 1.4507008421562668 0.5895011588909611 0.5012122165695460 0.2426412351010256 0.0648002737286404 0.0525459578660936
39700.0000000000000000 1.4506230688646937 0.5894365065326712 0.5012129701726999 0.2426288546668051 0.0648006007678337 0.0525441367246836
39800.0000000000000000 1.4505497881280587 0.5893780455224553 0.5012116921667681 0.2426175105899233 0.0648003011866409 0.0525422386622708
39900.0000000000000000 1.4504690437405201 0.5893151165114840 0.5012115421225180 0.2426028224371987 0.0647993588336068 0.0525402038357126
40000.0000000000000000 1.4503834898653480 0.5892646316380212 0.5011909520481063 0.2425901834910393 0.0647993862690706 0.0525383364191106
40100.0000000000000000 1.4503095587233681 0.5892143786890047 0.5011830793132308 0.2425767274989522 0.0647993213887910 0.0525360518333893
40200.0000000000000000 1.4502411115219660 0.5891671320722170 0.5011759574145636 0.2425651301360098 0.0647991947448274 0.0525336971543481
40300.0000000000000000 1.4501694406274728 0.5891187454790714 0.5011682705511656 0.2425537250113903 0.0647977271090413 0.0525309724768044
40400.0000000000000000 1.4501077190887313 0.5890749033430777 0.5011617088668214 0.2425424239231219 0.0648002008417054 0.0525284821140049
40500.0000000000000000 1.4500400212929840 0.5890304064608289 0.5011542753919963 0.2425331148524782 0.0647962338229498 0.0525259907647309
40600.0000000000000000 1.4499746565341605 0.5889823504516043 0.5011493605478217 0.2425234669791673 0.0647958482193172 0.0525236303362499
40700.0000000000000000 1.4499145087640610 0.5889389396228983 0.5011434599772892 0.2425151336081007 0.0647955312576823 0.0525214442980906
40800.0000000000000000 1.4498487941568159 0.5888872206257960 0.5011385988768468 0.2425084494318667 0.0647949648848892 0.0525195603374173
40900.0000000000000000 1.4497889044576890 0.5888418930969821 0.5011341952920362 0.2425004542165899 0.0647947054496752 0.0525176564024056
41000.0000000000000000 1.4497287390890301 0.5887971513939066 0.5011289875621825 0.2424921107336779 0.0647948727427586 0.0525156166565046
41100.0000000000000000 1.4496716196458324 0.5887620575342144 0.5011237027428040 0.2424779993093754 0.0647943375798642 0.0525135224795744
41200.0000000000000000 1.4496157852415679 0.5887180607813960 0.5011256146080251 0.2424662163900561 0.0647945093016246 0.0525113841604660
41300.0000000000000000 1.4495614062685442 0.5886748845390336 0.5011264967475521 0.2424565497182769 0.0647943429064133 0.0525091323572684
41400.0000000000000000 1.4495049188308746 0.5886304137975228 0.5011185862959217 0.2424540083443506 0.0647940700773658 0.0525078403157137
41500.0000000000000000 1.4494535020854298 0.5885910518536118 0.5011157085563046 0.2424460578466406 0.0647940347998618 0.0525066490290112
41600.0000000000000000 1.4494027996780690 0.5885485501413807 0.5011161317282099 0.2424386005353016 0.0647939803358135 0.0525055369373631
41700.0000000000000000 1.4493523618428630 0.5885088892716932 0.5011146093443691 0.2424304225276425 0.0647941041531035 0.0525043365460548
41800.0000000000000000 1.4493027627659987 0.5884707622594910 0.5011130409672434 0.2424220989262905 0.0647939569310801 0.0525029036818938
41900.0000000000000000 1.4492551232989546 0.5884353445131058 0.5011099415216631 0.2424144310288096 0.0647938951527939 0.0525015110825821
42000.0000000000000000 1.4492094884407014 0.5884026841694379 0.5011069253767632 0.2424060592898964 0.0647937621179160 0.0525000574866879
42100.0000000000000000 1.4491648557584327 0.5883697085059516 0.5011031118517584 0.2423997137758790 0.0647937602983565 0.0524985613264872
42200.0000000000000000 1.4491226471917258 0.5883369453180101 0.5011019688398406 0.2423930176654537 0.0647936399331897 0.0524970754352316
42300.0000000000000000 1.4490792019356256 0.5883050364101106 0.5010995234228562 0.2423855177068542 0.0647937253112406 0.0524953990845639
42400.0000000000000000 1.4490366789565572 0.5882721501399051 0.5010968716160700 0.2423802454420715 0.0647937193912710 0.0524936923672397
42500.0000000000000000 1.4489961883420230 0.5882429329133774 0.5010933237776741 0.2423739413390752 0.0647939460825088 0.0524920442293874
42600.0000000000000000 1.4491248590432604 0.5883774143474190 0.5010958247514858 0.2423674578914156 0.0647938085762962 0.0524903534766437
42700.0000000000000000 1.4490178250491521 0.5882750554351914 0.5010984431517482 0.2423613184470826 0.0647944788185510 0.0524885291965790
42800.0000000000000000 1.4490580214790296 0.5883205555739353 0.5011018246064900 0.2423549519898445 0.0647939356182192 0.0524867536905407
42900.0000000000000000 1.4490612308861117 0.5883293463406806 0.5011031880877650 0.2423487549076541 0.0647946622860669 0.0524852792639449
43000.0000000000000000 1.4489811604607690 0.5882559023303902 0.5011036386968188 0.2423433153618950 0.0647946309073131 0.0524836731643518
43100.0000000000000000 1.4488890275742317 0.5881689520109399 0.5011069763455848 0.2423369165124500 0.0647940067855634 0.0524821759196939
43200.0000000000000000 1.4488468511523125 0.5881360338246769 0.5011056579964557 0.2423303559122834 0.0647941435377113 0.0524806598811850
43300.0000000000000000 1.4488084256223384 0.5881074184822551 0.5011032708969976 0.2423242826496529 0.0647942405519852 0.0524792130414475
43400.0000000000000000 1.4487735691582475 0.5880811900519261 0.5011013101712993 0.2423189306120576 0.0647943182244544 0.0524778200985104
43500.0000000000000000 1.4487393334434426 0.5880528007944150 0.5011018860685488 0.2423136852422854 0.0647944180553115 0.0524765432828820
43600.0000000000000000 1.4487047241688116 0.5880265572336969 0.5011005488420319 0.2423082792043274 0.0647941023074681 0.0524752365812873
43700.0000000000000000 1.4486736738102670 0.5880023661589768 0.5011002200240402 0.2423029760456802 0.0647942245521413 0.0524738870294285
43800.0000000000000000 1.4486426685638720 0.5879787752487109 0.5010987017150559 0.2422985047483941 0.0647941366835192 0.0524725501681919
43900.0000000000000000 1.4486118865941899 0.5879546554337539 0.5010974140217730 0.2422945987849786 0.0647941209395064 0.0524710974141780
44000.0000000000000000 1.4485816874019732 0.5879305289101918 0.5010957715582305 0.2422914343498336 0.0647942285503425 0.0524697240333749
44100.0000000000000000 1.4485531941681162 0.5879084887749706 0.5010948967897089 0.2422873337879267 0.0647941626999647 0.0524683121155453
44200.0000000000000000 1.4485243653123172 0.5878840450003757 0.5010956111185177 0.2422839391321865 0.0647939229245171 0.0524668471367203
44300.0000000000000000 1.4484986082686537 0.5878628925349725 0.5010964498254928 0.2422798890156738 0.0647939118119772 0.0524654650805373
44400.0000000000000000 1.4484726536159245 0.5878425412236227 0.5010961362789222 0.2422756865107288 0.0647940422708498 0.0524642473318009
44500.0000000000000000 1.4484471291592158 0.5878228183876031 0.5010958074023081 0.2422715030061680 0.0647939838088506 0.0524630165542862
44600.0000000000000000 1.4484223276158803 0.5878032675144913 0.5010954554253930 0.2422678470639051 0.0647939186925990 0.0524618389194921
44700.0000000000000000 1.4483982186456859 0.5877841991441926 0.5010953327490125 0.2422638717112793 0.0647940911992301 0.0524607238419712
44800.0000000000000000 1.4483747286592834 0.5877657511745684 0.5010944528253476 0.2422608110917604 0.0647941077178489 0.0524596058497583
44900.0000000000000000 1.4483515586073166 0.5877475320413423 0.5010949840553802 0.2422564303895808 0.0647941159146722 0.0524584962063411
45000.0000000000000000 1.4637427803045924 0.6031466546818395 0.5010632048380512 0.2422580121837122 0.0648177719936723 0.0524571366073171
45100.0000000000000000 1.4581880307349364 0.5973868575020596 0.5011294585683870 0.2422462954936177 0.0649707051875337 0.0524547139833386
45200.0000000000000000 1.4662879901763428 0.6053241223475458 0.5011875507070980 0.2422330934329648 0.0650888270084400 0.0524543966802941
45300.0000000000000000 1.4554725882567985 0.5944776249921833 0.5011978186333302 0.2422293209510663 0.0651141082220002 0.0524537154582186
45400.0000000000000000 1.4549059309712049 0.5939119863046529 0.5012008638413874 0.2422276562419227 0.0651123825525637 0.0524530420306784
45500.0000000000000000 1.4541997555266233 0.5932207798819680 0.5011990112132619 0.2422274259277041 0.0651001154878801 0.0524524230158092
45600.0000000000000000 1.4539544976651295 0.5929881904973046 0.5011972578822548 0.2422277594728307 0.0650896370571099 0.0524516527556296
45700.0000000000000000 1.4534677863613417 0.5925190116134587 0.5011932170246212 0.2422282847430784 0.0650763349278063 0.0524509380523773
45800.0000000000000000 1.4531454558428232 0.5922121355387981 0.5011920517835049 0.2422284644668855 0.0650624624370234 0.0524503416166114
45900.0000000000000000 1.4529679404929527 0.5920509022199184 0.5011859638039785 0.2422287322689309 0.0650525609413955 0.0524497812587294
46000.0000000000000000 1.4527111464243023 0.5918067348405192 0.5011863127648346 0.2422285845945858 0.0650404010858344 0.0524491131385282
46100.0000000000000000 1.4525207378279872 0.5916393899471983 0.5011743917065909 0.2422296024417921 0.0650287271434948 0.0524486265889110
46200.0000000000000000 1.4523467331053623 0.5914805833138750 0.5011693759521505 0.2422288737355365 0.0650200199281828 0.0524478801756176
46300.0000000000000000 1.4521929692130173 0.5913427897891661 0.5011638037982057 0.2422288875658071 0.0650102838126105 0.0524472042472280
46400.0000000000000000 1.4520569544122881 0.5912194691178227 0.5011597981165358 0.2422295277347355 0.0650016089069105 0.0524465505362836
46500.0000000000000000 1.4519572663773899 0.5911317253565357 0.5011546605226677 0.2422299818777004 0.0649949947611844 0.0524459038593014
46600.0000000000000000 1.4518148875053918 0.5909977498106765 0.5011545164409290 0.2422302923174571 0.0649870884983042 0.0524452404380248
46700.0000000000000000 1.4517430883118854 0.5909358534574694 0.5011496672966452 0.2422309214974867 0.0649820323464452 0.0524446137138388
46800.0000000000000000 1.4516114842249681 0.5908127474718903 0.5011486519531659 0.2422314366413220 0.0649745876270605 0.0524440605315294
46900.0000000000000000 1.4515186154419808 0.5907276487257518 0.5011465411786994 0.2422317109757606 0.0649692686639886 0.0524434458977802
47000.0000000000000000 1.4514400334714328 0.5906572239112127 0.5011433325254560 0.2422320636134575 0.0649645105823150 0.0524429028389917
47100.0000000000000000 1.4513491492406556 0.5905731117033994 0.5011417429551356 0.2422324051742954 0.0649595138572908 0.0524423755505344
47200.0000000000000000 1.4512707048320195 0.5905010458126396 0.5011401844541936 0.2422324587095579 0.0649551816968097 0.0524418341588187
47300.0000000000000000 1.4511961145305385 0.5904327740686256 0.5011378512297785 0.2422329426940400 0.0649511528807226 0.0524413936573718
47400.0000000000000000 1.4511248511224637 0.5903674422053498 0.5011361847665006 0.2422329464745583 0.0649473315842567 0.0524409460917986
47500.0000000000000000 1.4510569361753081 0.5903054211341657 0.5011343077674197 0.2422329802200633 0.0649437337764830 0.0524404932771762
47600.0000000000000000 1.4509913984663723 0.5902449055543830 0.5011329124005195 0.2422331994531504 0.0649403433914107 0.0524400376669087
47700.0000000000000000 1.4509283619716784 0.5901870448445798 0.5011313778480135 0.2422331738219306 0.0649371892897671 0.0524395761673875
47800.0000000000000000 1.4508675812848100 0.5901310631055641 0.5011300610767134 0.2422332523014535 0.0649340809287412 0.0524391238723375
47900.0000000000000000 1.4508090741799295 0.5900777050657888 0.5011282928961953 0.2422332254127284 0.0649311891820725 0.0524386616231444
48000.0000000000000000 1.4507525920533937 0.5900258004874182 0.5011270298997397 0.2422331288395426 0.0649284347072029 0.0524381981194905
48100.0000000000000000 1.4506978867443348 0.5899754148670437 0.5011259369839537 0.2422330236945471 0.0649257781809166 0.0524377330178736
48200.0000000000000000 1.4506449994196435 0.5899271102773236 0.5011242497733901 0.2422330834931905 0.0649232741036721 0.0524372817720672
48300.0000000000000000 1.4505930186939626 0.5898795268692589 0.5011232063921087 0.2422325404381426 0.0649207812405715 0.0524369637538808
48400.0000000000000000 1.4505430121750555 0.5898339771038965 0.5011216447482107 0.2422323390353798 0.0649184553081669 0.0524365959794016
48500.0000000000000000 1.4504621915025890 0.5897636774987289 0.5011221610719997 0.2422324900677887 0.0649076741513907 0.0524361887126810
48600.0000000000000000 1.4503918546473633 0.5897059362194933 0.5011211768349728 0.2422326930675894 0.0648963179665988 0.0524357305587091
48700.0000000000000000 1.4503300347066417 0.5896552573537749 0.5011189626229489 0.2422327471360595 0.0648878190715299 0.0524352485223285
48800.0000000000000000 1.4502732191039449 0.5896072342173821 0.5011175130598718 0.2422327449268126 0.0648809585850079 0.0524347683148702
48900.0000000000000000 1.4502200945139274 0.5895624711402095 0.5011155320048264 0.2422325594716965 0.0648752446628867 0.0524342872343084
49000.0000000000000000 1.4501701229360533 0.5895200023187521 0.5011138115384395 0.2422322224388214 0.0648703078707509 0.0524337787692895
49100.0000000000000000 1.4501227414332392 0.5894796480313214 0.5011118650676495 0.2422319316286057 0.0648660137760215 0.0524332829296412
49200.0000000000000000 1.4500775727805941 0.5894403586113037 0.5011103766519706 0.2422318660249675 0.0648621745954530 0.0524327968968993
49300.0000000000000000 1.4500343732386514 0.5894017937023426 0.5011096780597699 0.2422317754432232 0.0648587645202836 0.0524323615130320
49400.0000000000000000 1.4499930902268374 0.5893654601318602 0.5011083560725459 0.2422316591917617 0.0648556669859702 0.0524319478446994
49500.0000000000000000 1.4499534414797455 0.5893306515069117 0.5011069671580616 0.2422313908396159 0.0648528531143668 0.0524315788607894
49600.0000000000000000 1.4499152838142777 0.5892960951514021 0.5011063422605551 0.2422313242462628 0.0648503122841086 0.0524312098719491
49700.0000000000000000 1.4498786085400841 0.5892633076179243 0.5011053740432363 0.2422311557599477 0.0648479239121102 0.0524308472068655
49800.0000000000000000 1.4498432834515449 0.5892319964134749 0.5011041974438458 0.2422308463342548 0.0648457454781487 0.0524304977818208
49900.0000000000000000 1.4498092602507475 0.5892012928137553 0.5011032498749548 0.2422307835432573 0.0648437671706150 0.0524301668481651
50000.0000000000000000 1.4497763830406654 0.5891717990734467 0.5011022816767764 0.2422305212248883 0.0648418904987879 0.0524298905667660


==> figures/free_shape_inference/measurement_noise/random_seed_1/10/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/20/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/20/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3253623840609391 0.3962946331049564 100.0000000000000000 0.7936875331268218 0.1556431382161339 0.0000000000000000
0.3295158372606141 0.4035208940766380 200.0000000000000000 0.7645302357891814 0.1499201337009960 0.0000000000000000
0.3334673455334496 0.4085410833170412 300.0000000000000000 0.7350302890840894 0.1432903210490011 0.0000000000000000
0.3353242472007381 0.4124552962854475 400.0000000000000000 0.7034534325703176 0.1353229487319625 0.0000000000000000
0.3363694379720207 0.4144162307986948 500.0000000000000000 0.6697554940665615 0.1273134494557492 0.0000000000000000
0.3386522502743539 0.4124667789961265 600.0000000000000000 0.6350891078422354 0.1203683923791677 0.0000000000000000
0.3403539589661756 0.4062778533125120 700.0000000000000000 0.6002819307953275 0.1156410881289621 0.0000000000000000
0.3403638510539845 0.3974262822797037 800.0000000000000000 0.5664656506983476 0.1126372242526287 0.0000000000000000
0.3375962179820584 0.3883320260224574 900.0000000000000000 0.5348188143599851 0.1096754209379687 0.0000000000000000
0.3323710655627753 0.3802584996747230 1000.0000000000000000 0.5059289250110099 0.1066143866036950 0.0000000000000000
0.3261568326544562 0.3733047770111039 1100.0000000000000000 0.4797294911102479 0.1045969422912481 0.0000000000000000
0.3180039558388226 0.3680895414630389 1200.0000000000000000 0.4563342084532083 0.1038600104016118 0.0000000000000000
0.3080264037947794 0.3634701931268752 1300.0000000000000000 0.4354069072172404 0.1040356037810259 0.0000000000000000
0.2965541564282387 0.3584206668646387 1400.0000000000000000 0.4164173513811596 0.1045597409018605 0.0000000000000000
0.2841023725383139 0.3528630429508880 1500.0000000000000000 0.3993306823102831 0.1053520979129923 0.0000000000000000
0.2716802794621619 0.3465180544483321 1600.0000000000000000 0.3840108094408422 0.1062871594132298 0.0000000000000000
0.2600159543279979 0.3394885756481372 1700.0000000000000000 0.3699435330550629 0.1070400856503057 0.0000000000000000
0.2496140630843576 0.3321048758482356 1800.0000000000000000 0.3571513090576246 0.1077459452034491 0.0000000000000000
0.2401152301984457 0.3242187283814081 1900.0000000000000000 0.3456104293045930 0.1085032905520325 0.0000000000000000
0.2310979661412452 0.3154559074982613 2000.0000000000000000 0.3352820681901452 0.1094341546667537 0.0000000000000000
0.2224410591118276 0.3060774725179783 2100.0000000000000000 0.3260878963838272 0.1104742673370882 0.0000000000000000
0.2142519132072275 0.2969588625682125 2200.0000000000000000 0.3177673948429344 0.1112476772695576 0.0000000000000000
0.2063941917405537 0.2886438778808375 2300.0000000000000000 0.3103282073916304 0.1116156526984388 0.0000000000000000
0.1990352636502495 0.2813056935187665 2400.0000000000000000 0.3036172657776700 0.1117380944861635 0.0000000000000000
0.1923291852882425 0.2750548945401753 2500.0000000000000000 0.2977205917232510 0.1117393210903022 0.0000000000000000
0.1863485661767067 0.2704275026047862 2600.0000000000000000 0.2926210855911138 0.1118372632690279 0.0000000000000000
0.1811141523273677 0.2664538061630781 2700.0000000000000000 0.2881219757393222 0.1120715222574831 0.0000000000000000
0.1761767182095139 0.2624140689033073 2800.0000000000000000 0.2843244063088136 0.1124837515982675 0.0000000000000000
0.1719493993123484 0.2585871647944512 2900.0000000000000000 0.2809873348669825 0.1132736412263221 0.0000000000000000
0.1684361788383983 0.2551685576469573 3000.0000000000000000 0.2779459015646407 0.1139970675144009 0.0000000000000000
0.1657374776959080 0.2524852951781968 3100.0000000000000000 0.2751979530229183 0.1146242773649326 0.0000000000000000
0.1634761739467740 0.2503759290937668 3200.0000000000000000 0.2728290560090505 0.1151643395127776 0.0000000000000000
0.1612556204750044 0.2485632416772525 3300.0000000000000000 0.2707836147007298 0.1155312332675506 0.0000000000000000
0.1592609894069209 0.2470215042253158 3400.0000000000000000 0.2690259195231017 0.1158004965759174 0.0000000000000000
0.1558190368775620 0.2450802528077592 3500.0000000000000000 0.2676233647537887 0.1151135103396044 0.0000000000000000
0.1545695357245561 0.2449355608751523 3600.0000000000000000 0.2663223033661551 0.1153634063194057 0.0000000000000000
0.1532861332073726 0.2448368784167714 3700.0000000000000000 0.2652903160342794 0.1155556740558168 0.0000000000000000
0.1520773639496010 0.2447697297222663 3800.0000000000000000 0.2643987910845404 0.1156124136934947 0.0000000000000000
0.1511523054616326 0.2447067399037014 3900.0000000000000000 0.2635799470889343 0.1155881299089947 0.0000000000000000
0.1503980346108994 0.2446082331368284 4000.0000000000000000 0.2627840103488769 0.1154210980999709 0.0000000000000000
0.1497899538962534 0.2442387263002858 4100.0000000000000000 0.2619914914870806 0.1151378530528855 0.0000000000000000
0.1492696521398909 0.2438043293145381 4200.0000000000000000 0.2611534045655488 0.1149113389353868 0.0000000000000000
0.1489238252948771 0.2435806422537485 4300.0000000000000000 0.2602956525929958 0.1146924820696082 0.0000000000000000
0.1487923023602635 0.2434486631182196 4400.0000000000000000 0.2594619410363488 0.1144077557178776 0.0000000000000000
0.1487994411156024 0.2431127869507720 4500.0000000000000000 0.2585414568527756 0.1139073818339760 0.0000000000000000
0.1487180659935786 0.2421571761521001 4600.0000000000000000 0.2573821363471266 0.1133297734054639 0.0000000000000000
0.1484117904980058 0.2409016320377443 4700.0000000000000000 0.2561345439136832 0.1127747115061955 0.0000000000000000
0.1479685937370682 0.2396337362508998 4800.0000000000000000 0.2548782899871576 0.1123240671830221 0.0000000000000000
0.1475083855853708 0.2385705315335016 4900.0000000000000000 0.2537339110452368 0.1119913345739537 0.0000000000000000
0.1470627420791215 0.2375563992139945 5000.0000000000000000 0.2526700720502210 0.1117280885608858 0.0000000000000000
0.1466257667513930 0.2365535839718937 5100.0000000000000000 0.2516335715828297 0.1114585858974058 0.0000000000000000
0.1461672458955907 0.2355385434819731 5200.0000000000000000 0.2506048752878423 0.1112025403778892 0.0000000000000000
0.1457336613383379 0.2345112061660971 5300.0000000000000000 0.2496306578495736 0.1109845206171266 0.0000000000000000
0.1452909762572114 0.2334752420425189 5400.0000000000000000 0.2486793210631737 0.1107720177955257 0.0000000000000000
0.1448488434205701 0.2324647875558256 5500.0000000000000000 0.2477481160735079 0.1105765284446728 0.0000000000000000
0.1443826168086242 0.2314501174006604 5600.0000000000000000 0.2468523855973271 0.1103815372231730 0.0000000000000000
0.1439344832505859 0.2304349860734904 5700.0000000000000000 0.2459790402094218 0.1101685255287198 0.0000000000000000
0.1433346503401295 0.2293478885186307 5800.0000000000000000 0.2451532604701321 0.1099764192380138 0.0000000000000000
0.1427607738454928 0.2282690214724863 5900.0000000000000000 0.2443286429320866 0.1097560489783997 0.0000000000000000
0.1421674992979338 0.2272250384699178 6000.0000000000000000 0.2435346072920727 0.1095384651092529 0.0000000000000000
0.1416179046525406 0.2262086653609453 6100.0000000000000000 0.2427507147940165 0.1093239249392779 0.0000000000000000
0.1409674089630186 0.2252363814203144 6200.0000000000000000 0.2419544559602884 0.1091061448396913 0.0000000000000000
0.1405009468029892 0.2240971280337890 6300.0000000000000000 0.2409793254306082 0.1086796287757146 0.0000000000000000
0.1397466950416193 0.2229998746374607 6400.0000000000000000 0.2400867223653757 0.1084793027951782 0.0000000000000000
0.1392869821543926 0.2218737362233584 6500.0000000000000000 0.2392623762674590 0.1082846144643426 0.0000000000000000
0.1387013845958894 0.2207175114954236 6600.0000000000000000 0.2385006134348950 0.1080885155691161 0.0000000000000000
0.1380887818493103 0.2195560134676989 6700.0000000000000000 0.2377329558265469 0.1078943795176417 0.0000000000000000
0.1374481459694934 0.2184083257586504 6800.0000000000000000 0.2369862320357991 0.1077693792381914 0.0000000000000000
0.1367627844667912 0.2172848120666761 6900.0000000000000000 0.2363323564358709 0.1076717060594059 0.0000000000000000
0.1360622518456412 0.2161549479026852 7000.0000000000000000 0.2357309022948079 0.1076029489967044 0.0000000000000000
0.1353728464301182 0.2150402249867317 7100.0000000000000000 0.2351494384835578 0.1075325687574605 0.0000000000000000
0.1346546599250829 0.2139099183775789 7200.0000000000000000 0.2345150543946996 0.1073840287953488 0.0000000000000000
0.1339424822906540 0.2127833899948474 7300.0000000000000000 0.2338172728833911 0.1072178400241703 0.0000000000000000
0.1332779601130536 0.2116310045928032 7400.0000000000000000 0.2331318334424463 0.1071217195472842 0.0000000000000000
0.1326606886226014 0.2104653306976478 7500.0000000000000000 0.2324713817512848 0.1070531850684768 0.0000000000000000
0.1320573172785017 0.2093614914314928 7600.0000000000000000 0.2318416392938817 0.1069940141734368 0.0000000000000000
0.1314653953625087 0.2082413112663737 7700.0000000000000000 0.2312386140196650 0.1068940294585148 0.0000000000000000
0.1307675811917203 0.2071813056307233 7800.0000000000000000 0.2306632050900843 0.1068758434282210 0.0000000000000000
0.1270697663672407 0.2053547499514146 7900.0000000000000000 0.2294877776624451 0.1045466543358600 0.0000000000000000
0.1267198061763740 0.2043949270088404 8000.0000000000000000 0.2289105847011692 0.1045579600416497 0.0000000000000000
0.1264934843640148 0.2037453265226059 8100.0000000000000000 0.2284016650371974 0.1045367501321335 0.0000000000000000
0.1262664393629486 0.2031325514018258 8200.0000000000000000 0.2278834232254841 0.1044213571542842 0.0000000000000000
0.1268297030928985 0.2033082386436103 8300.0000000000000000 0.2272273028142326 0.1038982782437872 0.0000000000000000
0.1264212600330134 0.2026276169300482 8400.0000000000000000 0.2265980152274731 0.1040962783490275 0.0000000000000000
0.1261367085259065 0.2020264502235683 8500.0000000000000000 0.2261254235379000 0.1041251556814734 0.0000000000000000
0.1258156148873579 0.2014134198569242 8600.0000000000000000 0.2256432069128120 0.1041452960783728 0.0000000000000000
0.1254291637707104 0.2007458291892145 8700.0000000000000000 0.2251413642951378 0.1041569608778137 0.0000000000000000
0.1250500043210516 0.2000623897024356 8800.0000000000000000 0.2246206070451515 0.1041641852194050 0.0000000000000000
0.1247156272496539 0.1994013814731704 8900.0000000000000000 0.2240923543205925 0.1041980786518932 0.0000000000000000
0.1244120708829051 0.1987639882315233 9000.0000000000000000 0.2235589846131071 0.1042466291528051 0.0000000000000000
0.1241505832456522 0.1981543004022362 9100.0000000000000000 0.2230134224920235 0.1043029387458762 0.0000000000000000
0.1239106140815249 0.1975975391702149 9200.0000000000000000 0.2224499090317966 0.1043387675141161 0.0000000000000000
0.1236892466525779 0.1971102445665798 9300.0000000000000000 0.2218555585526555 0.1043495578592028 0.0000000000000000
0.1234909274206716 0.1966681443350061 9400.0000000000000000 0.2212266930033985 0.1043438893391948 0.0000000000000000
0.1233343750792860 0.1963002992248083 9500.0000000000000000 0.2205775703203753 0.1043394077475933 0.0000000000000000
0.1232053317661594 0.1960510831495565 9600.0000000000000000 0.2198879272316926 0.1043195280481420 0.0000000000000000
0.1231022877004959 0.1959496536084581 9700.0000000000000000 0.2191519853012733 0.1042791926621472 0.0000000000000000
0.1230762822139842 0.1961370882795869 9800.0000000000000000 0.2183701148190226 0.1042435188886384 0.0000000000000000
0.1232962800348279 0.1969983383936657 9900.0000000000000000 0.2176343570076022 0.1043180027992006 0.0000000000000000
0.1241670304277534 0.1987880561939205 10000.0000000000000000 0.2168307825955549 0.1045878334576912 0.0000000000000000
0.1258112619283454 0.2015727812535587 10100.0000000000000000 0.2159676299248010 0.1051323268670757 0.0000000000000000
0.1277738337929458 0.2046628569828482 10200.0000000000000000 0.2150886338042261 0.1059673196385042 0.0000000000000000
0.1291087000915759 0.2097014265349451 10300.0000000000000000 0.2134258678879101 0.1052557404324040 0.0000000000000000
0.1312189283221314 0.2131377751667840 10400.0000000000000000 0.2125224904207504 0.1063469477171889 0.0000000000000000
0.1337524720551877 0.2170417874494837 10500.0000000000000000 0.2117211717362610 0.1077176677081733 0.0000000000000000
0.1364183860821644 0.2211038166580854 10600.0000000000000000 0.2108851453535091 0.1093006992746225 0.0000000000000000
0.1391617390012347 0.2252753511859769 10700.0000000000000000 0.2100274468125795 0.1110996210760171 0.0000000000000000
0.1419866473615355 0.2295288457385209 10800.0000000000000000 0.2091602414503771 0.1132276375140520 0.0000000000000000
0.1448776253938174 0.2337997387453154 10900.0000000000000000 0.2082554204617684 0.1155598181284821 0.0000000000000000
0.1477863366876574 0.2380216845154737 11000.0000000000000000 0.2072722009716777 0.1180478754264653 0.0000000000000000
0.1507718283658383 0.2421806404241730 11100.0000000000000000 0.2062839290684655 0.1207499289864825 0.0000000000000000
0.1538550950195494 0.2462846188939445 11200.0000000000000000 0.2053511328645597 0.1237034149687021 0.0000000000000000
0.1572816715288045 0.2503983922674557 11300.0000000000000000 0.2045145299148864 0.1270762625940840 0.0000000000000000
0.1609156123624778 0.2543169832787635 11400.0000000000000000 0.2035652226576296 0.1306493351980973 0.0000000000000000
0.1641389660144706 0.2577043932753342 11500.0000000000000000 0.2027454589889835 0.1337032261202339 0.0000000000000000
0.1668587245521338 0.2606797534258289 11600.0000000000000000 0.2021690963307229 0.1363614079942595 0.0000000000000000
0.1692079941835820 0.2633080828828889 11700.0000000000000000 0.2016011636447318 0.1386339156409590 0.0000000000000000
0.1712954639672885 0.2656420442140207 11800.0000000000000000 0.2010384306743608 0.1406515561869120 0.0000000000000000
0.1732189052765565 0.2677980952587881 11900.0000000000000000 0.2005037590662683 0.1425935882824873 0.0000000000000000
0.1752201857190671 0.2700116838423945 12000.0000000000000000 0.2000744691776291 0.1443755490391481 0.0000000000000000
0.1764583166999436 0.2715304804347012 12100.0000000000000000 0.1995387326174878 0.1459167433092302 0.0000000000000000
0.1778344049165307 0.2730043752954295 12200.0000000000000000 0.1990746343847940 0.1475506714568735 0.0000000000000000
0.1792560132348394 0.2744000797835362 12300.0000000000000000 0.1986899222128568 0.1491417547571865 0.0000000000000000
0.1805460081780161 0.2756274033794259 12400.0000000000000000 0.1982873696187400 0.1507016055299344 0.0000000000000000
0.1818266916527226 0.2767650194359426 12500.0000000000000000 0.1977891575424794 0.1522681873748571 0.0000000000000000
0.1835758512230201 0.2780104633102776 12600.0000000000000000 0.1972314102852324 0.1541976927897872 0.0000000000000000
0.1849965327343614 0.2790614230603858 12700.0000000000000000 0.1966917637479376 0.1558879414391256 0.0000000000000000
0.1857986610759131 0.2797469835876087 12800.0000000000000000 0.1963031574223824 0.1569238770761906 0.0000000000000000
0.1863827791002742 0.2802710906719950 12900.0000000000000000 0.1959901868185501 0.1576280534369766 0.0000000000000000
0.1872260931086357 0.2809182349946383 13000.0000000000000000 0.1957504656295916 0.1581712500260838 0.0000000000000000
0.1870422420778354 0.2809605635422460 13100.0000000000000000 0.1955083045233652 0.1584953769249506 0.0000000000000000
0.1874913839961948 0.2838031102301686 13200.0000000000000000 0.1949361460566860 0.1565626911359343 0.0000000000000000
0.1872787042708779 0.2832065236641845 13300.0000000000000000 0.1951200602370846 0.1570570553607485 0.0000000000000000
0.1877810244895808 0.2837032630291082 13400.0000000000000000 0.1951660026785415 0.1574687018020541 0.0000000000000000
0.1883080436264264 0.2842642404734158 13500.0000000000000000 0.1951744719738511 0.1578446574421982 0.0000000000000000
0.1887862806824494 0.2847958548191489 13600.0000000000000000 0.1951661510655560 0.1582026848016420 0.0000000000000000
0.1891894021828548 0.2852633710382071 13700.0000000000000000 0.1951358420179378 0.1585232397824355 0.0000000000000000
0.1895436314408760 0.2856666032652936 13800.0000000000000000 0.1950974993513019 0.1588154169675824 0.0000000000000000
0.1898146257669646 0.2860376201875373 13900.0000000000000000 0.1950188205659896 0.1590817920323201 0.0000000000000000
0.1900553225447798 0.2864060693402174 14000.0000000000000000 0.1949329432932034 0.1593655836514173 0.0000000000000000
0.1902668000366419 0.2867572458899867 14100.0000000000000000 0.1948505658643423 0.1596364239400840 0.0000000000000000
0.1904096595349660 0.2870883498789149 14200.0000000000000000 0.1947108060189363 0.1598800715229333 0.0000000000000000
0.1904234514821911 0.2873587305025038 14300.0000000000000000 0.1945592886142699 0.1601143062228339 0.0000000000000000
0.1901228877262582 0.2876200447569964 14400.0000000000000000 0.1942596329433093 0.1602384120752348 0.0000000000000000
0.1888501914492514 0.2875846899218330 14500.0000000000000000 0.1936336185450419 0.1601326672802356 0.0000000000000000
0.1866577762859730 0.2885653553834931 14600.0000000000000000 0.1922758212981859 0.1597370772936561 0.0000000000000000
0.1818100878122199 0.2869739483241507 14700.0000000000000000 0.1906333837751532 0.1591993152390349 0.0000000000000000
0.1753592287424495 0.2826973179856269 14800.0000000000000000 0.1896376788845254 0.1588684060789616 0.0000000000000000
0.1696079941547425 0.2769081031594846 14900.0000000000000000 0.1894740352230208 0.1577432864142162 0.0000000000000000
0.1651317684122176 0.2711575119012821 15000.0000000000000000 0.1894832890513551 0.1554607740974147 0.0000000000000000
0.1606989594544695 0.2688172869044025 15100.0000000000000000 0.1898300789132754 0.1524177749501671 0.0000000000000000
0.1568948686322384 0.2685450584800425 15200.0000000000000000 0.1906042588366500 0.1510743662402939 0.0000000000000000
0.1527156087631666 0.2640513929025440 15300.0000000000000000 0.1913090836576771 0.1502643236986135 0.0000000000000000
0.1490756665160727 0.2567969602059704 15400.0000000000000000 0.1921240569893643 0.1493768199816071 0.0000000000000000
0.1455524518390854 0.2490228114850629 15500.0000000000000000 0.1925853961480819 0.1483941141460921 0.0000000000000000
0.1425516483592685 0.2419415416076835 15600.0000000000000000 0.1924316970344539 0.1469852786324426 0.0000000000000000
0.1399359450099910 0.2357163116802264 15700.0000000000000000 0.1917164645623776 0.1455138005418977 0.0000000000000000
0.1380463781815159 0.2302987703769138 15800.0000000000000000 0.1906850956641673 0.1441299039290286 0.0000000000000000
0.1365688209425091 0.2259590529968573 15900.0000000000000000 0.1895475614949968 0.1431857264030349 0.0000000000000000
0.1353762873487461 0.2222781929479038 16000.0000000000000000 0.1884173441728511 0.1424358011119564 0.0000000000000000
0.1344807739581274 0.2192197441405325 16100.0000000000000000 0.1873439070996744 0.1417770543165132 0.0000000000000000
0.1338387498028031 0.2166466948847763 16200.0000000000000000 0.1862586617556443 0.1412672393585514 0.0000000000000000
0.1334308501384033 0.2145956140165817 16300.0000000000000000 0.1851599250517408 0.1408397955538451 0.0000000000000000
0.1331142325303985 0.2127800779719020 16400.0000000000000000 0.1842266166337821 0.1404989850872837 0.0000000000000000
0.1329252845248161 0.2112449403272631 16500.0000000000000000 0.1833334719001997 0.1402494741110605 0.0000000000000000
0.1328800657368499 0.2099480606832813 16600.0000000000000000 0.1825672012506443 0.1401119120970925 0.0000000000000000
0.1330817399657710 0.2088761394253390 16700.0000000000000000 0.1819638564137023 0.1400114549055555 0.0000000000000000
0.1332420730103035 0.2080084351910847 16800.0000000000000000 0.1813605386382195 0.1397008975086967 0.0000000000000000
0.1333821462956663 0.2070402840121620 16900.0000000000000000 0.1807049060786270 0.1395475873907500 0.0000000000000000
0.1335155288116416 0.2061337734079984 17000.0000000000000000 0.1799363596408761 0.1393886377701281 0.0000000000000000
0.1336184598170362 0.2052897352842804 17100.0000000000000000 0.1791087824690961 0.1391948088400112 0.0000000000000000
0.1337744110951271 0.2045999355468424 17200.0000000000000000 0.1782711466287244 0.1389941964806095 0.0000000000000000
0.1338765209486669 0.2039109452624170 17300.0000000000000000 0.1773854496317577 0.1388423835274709 0.0000000000000000
0.1339007928030601 0.2031607370507832 17400.0000000000000000 0.1764069729008206 0.1386441145873043 0.0000000000000000
0.1338888897137142 0.2023640283652115 17500.0000000000000000 0.1753402411550103 0.1384701582079273 0.0000000000000000
0.1340207354386269 0.2016781136014519 17600.0000000000000000 0.1744386939342528 0.1381629113818595 0.0000000000000000
0.1340404289959538 0.2007762812500239 17700.0000000000000000 0.1734328977442019 0.1380536134867037 0.0000000000000000
0.1341862641498345 0.1999962446676841 17800.0000000000000000 0.1723972020057079 0.1379183721371061 0.0000000000000000
0.1343698467822501 0.1993600723794005 17900.0000000000000000 0.1713802400761844 0.1378356082181968 0.0000000000000000
0.1346165130679499 0.1987508823346900 18000.0000000000000000 0.1703857138933846 0.1377285253169049 0.0000000000000000
0.1347689258936314 0.1981923800227974 18100.0000000000000000 0.1692991294109291 0.1375479952621718 0.0000000000000000
0.1348530883325889 0.1975592072760217 18200.0000000000000000 0.1682009101178585 0.1372872360885125 0.0000000000000000
0.1349366626836143 0.1970254545260787 18300.0000000000000000 0.1670683140639206 0.1369236284503229 0.0000000000000000
0.1350265929162997 0.1963623684287832 18400.0000000000000000 0.1658627890724487 0.1366665038302059 0.0000000000000000
0.1351495125319245 0.1957078208637516 18500.0000000000000000 0.1646605239271250 0.1363421972193855 0.0000000000000000
0.1353560984903825 0.1950076304858802 18600.0000000000000000 0.1634514887373396 0.1359413848271919 0.0000000000000000
0.1353871575526569 0.1940642146427162 18700.0000000000000000 0.1622871172514471 0.1354751393233043 0.0000000000000000
0.1354824939891955 0.1932904642559938 18800.0000000000000000 0.1612851954893441 0.1349716153296991 0.0000000000000000
0.1353848697246521 0.1924532259781205 18900.0000000000000000 0.1602846885953522 0.1345573225280560 0.0000000000000000
0.1352656524383323 0.1916679243465833 19000.0000000000000000 0.1592925063546911 0.1340291994431281 0.0000000000000000
0.1351264346620519 0.1909053723048344 19100.0000000000000000 0.1583187928577650 0.1334095334664247 0.0000000000000000
0.1348562750251357 0.1901068006191188 19200.0000000000000000 0.1573339164325003 0.1329040980217570 0.0000000000000000
0.1344595880552387 0.1890554596631047 19300.0000000000000000 0.1562043652718894 0.1322459671136336 0.0000000000000000
0.1340516605519090 0.1877447593754365 19400.0000000000000000 0.1550034483683282 0.1314457238799230 0.0000000000000000
0.1337947430629936 0.1865768274105458 19500.0000000000000000 0.1538817202481040 0.1303190059901182 0.0000000000000000
0.1331051815114967 0.1847796799954358 19600.0000000000000000 0.1525978368078251 0.1292834543824389 0.0000000000000000
0.1326493824582631 0.1830182144649136 19700.0000000000000000 0.1512814076508180 0.1282099496089437 0.0000000000000000
0.1323834670814298 0.1813759661541914 19800.0000000000000000 0.1500750805371458 0.1271789630476584 0.0000000000000000
0.1320467812554103 0.1798076916724326 19900.0000000000000000 0.1488787044989893 0.1261585535229890 0.0000000000000000
0.1319782890492566 0.1787337009750257 20000.0000000000000000 0.1478001758900712 0.1250322747458628 0.0000000000000000
0.1314927012157054 0.1768446559289409 20100.0000000000000000 0.1467234777040628 0.1239779925001746 0.0000000000000000
0.1311663779788821 0.1752949458933144 20200.0000000000000000 0.1457713328174748 0.1229704647500829 0.0000000000000000
0.1307780882263232 0.1738058599832748 20300.0000000000000000 0.1448463430075281 0.1218607926410037 0.0000000000000000
0.1304740757508980 0.1722581299173947 20400.0000000000000000 0.1439511542069158 0.1206595542137799 0.0000000000000000
0.1299812234479598 0.1706791787348145 20500.0000000000000000 0.1430744538597947 0.1194022280243280 0.0000000000000000
0.1292699200167283 0.1689616047464534 20600.0000000000000000 0.1422563698434778 0.1181846278993405 0.0000000000000000
0.1285290614216044 0.1672856206178651 20700.0000000000000000 0.1414779365531659 0.1170136191706417 0.0000000000000000
0.1278316184519890 0.1657782519105708 20800.0000000000000000 0.1407211209921356 0.1159214550889713 0.0000000000000000
0.1270704633811527 0.1642440372752977 20900.0000000000000000 0.1400232945492852 0.1148981010400882 0.0000000000000000
0.1263544840708051 0.1626421680070967 21000.0000000000000000 0.1393926218551032 0.1138896253318059 0.0000000000000000
0.1256799969479112 0.1611950992865238 21100.0000000000000000 0.1387580065740992 0.1130242146545524 0.0000000000000000
0.1250521276506149 0.1599889206663154 21200.0000000000000000 0.1381746640587265 0.1121785486893504 0.0000000000000000
0.1243362531006616 0.1587214182109628 21300.0000000000000000 0.1375949571864027 0.1113947408656826 0.0000000000000000
0.1236134563864889 0.1574756908979002 21400.0000000000000000 0.1370309711563480 0.1105817402272182 0.0000000000000000
0.1228763868986680 0.1561137598569013 21500.0000000000000000 0.1364978294557918 0.1099022033998850 0.0000000000000000
0.1222821392208398 0.1551199984394060 21600.0000000000000000 0.1360209449585163 0.1092105421464680 0.0000000000000000
0.1216782719333414 0.1540879116892844 21700.0000000000000000 0.1355488548843753 0.1085247894977331 0.0000000000000000
0.1210372492529962 0.1529988948678515 21800.0000000000000000 0.1350864621836259 0.1078724621574513 0.0000000000000000
0.1204101332181229 0.1519562192409128 21900.0000000000000000 0.1346329541145042 0.1072796690726489 0.0000000000000000
0.1198143199008029 0.1509347572309718 22000.0000000000000000 0.1342107306896362 0.1067011731273167 0.0000000000000000
0.1192435375098338 0.1499596683128304 22100.0000000000000000 0.1338001836142387 0.1061822490243199 0.0000000000000000
0.1187069436303165 0.1490162108596441 22200.0000000000000000 0.1334088946599582 0.1056910495845826 0.0000000000000000
0.1182311206965245 0.1481384734993462 22300.0000000000000000 0.1330482602705755 0.1052405574302325 0.0000000000000000
0.1177930659640129 0.1473396718502406 22400.0000000000000000 0.1327062945271242 0.1048316777183067 0.0000000000000000
0.1173801893965337 0.1466176620185086 22500.0000000000000000 0.1323792994574947 0.1044482903413285 0.0000000000000000
0.1169771499145162 0.1458996254965103 22600.0000000000000000 0.1320623243358185 0.1040607875946282 0.0000000000000000
0.1165927797449658 0.1452416916281089 22700.0000000000000000 0.1317715582412534 0.1037278818722699 0.0000000000000000
0.1162697646230188 0.1446609652623506 22800.0000000000000000 0.1314922677472969 0.1034315469210609 0.0000000000000000
0.1159701275905433 0.1441756515735223 22900.0000000000000000 0.1312288569794316 0.1031826323057649 0.0000000000000000
0.1156878254697935 0.1437279232097707 23000.0000000000000000 0.1309848381860578 0.1029498626351618 0.0000000000000000
0.1154320807774159 0.1433115108923235 23100.0000000000000000 0.1307610354212561 0.1027450052106661 0.0000000000000000
0.1152000705291274 0.1429309033211519 23200.0000000000000000 0.1305508001326622 0.1025478280414161 0.0000000000000000
0.1149647899547287 0.1425627351434872 23300.0000000000000000 0.1303487709159962 0.1023569323788284 0.0000000000000000
0.1151096415594565 0.1428691082391945 23400.0000000000000000 0.1302190816679065 0.1021776894607710 0.0000000000000000
0.1147263260246973 0.1421930354357888 23500.0000000000000000 0.1300088141532472 0.1019831836062579 0.0000000000000000
0.1144462617255153 0.1417718494786402 23600.0000000000000000 0.1298240159075748 0.1018229794705819 0.0000000000000000
0.1142270394886801 0.1414379912631572 23700.0000000000000000 0.1296583614287844 0.1016658791482608 0.0000000000000000
0.1140326598155791 0.1411504180023907 23800.0000000000000000 0.1295071480168144 0.1015078764513035 0.0000000000000000
0.1138275363886148 0.1408350197221289 23900.0000000000000000 0.1293526108896937 0.1013005331193741 0.0000000000000000
0.1136155710587152 0.1405256766441027 24000.0000000000000000 0.1292048332306377 0.1010894428054829 0.0000000000000000
0.1133886584897710 0.1402070504982139 24100.0000000000000000 0.1290651125219945 0.1009072747081864 0.0000000000000000
0.1133598164848950 0.1401482096629911 24200.0000000000000000 0.1289375248102918 0.1007348647180559 0.0000000000000000
0.1130308079016742 0.1397511699434597 24300.0000000000000000 0.1288161274167526 0.1005123008029956 0.0000000000000000
0.1127800724038068 0.1393841590616510 24400.0000000000000000 0.1286847451482603 0.1003310742274009 0.0000000000000000
0.1125406185825154 0.1390395197753616 24500.0000000000000000 0.1285555435327438 0.1001560199831470 0.0000000000000000
0.1122789160856099 0.1387003754515930 24600.0000000000000000 0.1284158862585717 0.0999737163220978 0.0000000000000000
0.1120468091182063 0.1383689990952335 24700.0000000000000000 0.1282847785405337 0.0998005703950424 0.0000000000000000
0.1118375004296591 0.1380508379710307 24800.0000000000000000 0.1281588180665540 0.0996302742487139 0.0000000000000000
0.1116472915919389 0.1377706474909644 24900.0000000000000000 0.1280386270899456 0.0994739319064043 0.0000000000000000
0.1114712722638672 0.1375088137067554 25000.0000000000000000 0.1279235478423544 0.0993220163245742 0.0000000000000000
0.1113013329104838 0.1372531955370430 25100.0000000000000000 0.1278138459791113 0.0991719369597573 0.0000000000000000
0.1111432595786764 0.1369839721068137 25200.0000000000000000 0.1277114388183949 0.0990103204767343 0.0000000000000000
0.1110267455859336 0.1367943395857690 25300.0000000000000000 0.1276207798367780 0.0988849421287499 0.0000000000000000
0.1108799610688901 0.1365658686632065 25400.0000000000000000 0.1275376801008158 0.0987514365350289 0.0000000000000000
0.1107439651980505 0.1363450451230910 25500.0000000000000000 0.1274544377014338 0.0986203181216429 0.0000000000000000
0.1105426384539905 0.1360463805333574 25600.0000000000000000 0.1273760639442544 0.0984587237768488 0.0000000000000000
0.1104763097528765 0.1359503677030180 25700.0000000000000000 0.1273054755432968 0.0983606939693709 0.0000000000000000
0.1103258251418383 0.1357639397802030 25800.0000000000000000 0.1272282087548407 0.0982403326352152 0.0000000000000000
0.1101791395400293 0.1355752176850486 25900.0000000000000000 0.1271590625551913 0.0981236205651458 0.0000000000000000
0.1100756771603389 0.1355465148713470 26000.0000000000000000 0.1271183670162969 0.0979509971657181 0.0000000000000000
0.1099989937154654 0.1353217770772970 26100.0000000000000000 0.1270402768859294 0.0978703699287664 0.0000000000000000
0.1098776626290815 0.1351281644362127 26200.0000000000000000 0.1269742928281992 0.0977818289123398 0.0000000000000000
0.1097673591601018 0.1349641769369580 26300.0000000000000000 0.1269198588806979 0.0977001163783298 0.0000000000000000
0.1096684116121024 0.1348165838601027 26400.0000000000000000 0.1268694120905944 0.0976195311028365 0.0000000000000000
0.1095689214246172 0.1346717240205766 26500.0000000000000000 0.1268196465376040 0.0975392247488479 0.0000000000000000
0.1094738371537924 0.1345330332267698 26600.0000000000000000 0.1267702351354673 0.0974624499116101 0.0000000000000000
0.1093793289107872 0.1343929798253884 26700.0000000000000000 0.1267257744087638 0.0973897587054665 0.0000000000000000
0.1092829899956339 0.1342525499448664 26800.0000000000000000 0.1266849977486356 0.0973166438550279 0.0000000000000000
0.1091825749729177 0.1341084578271486 26900.0000000000000000 0.1266470487427672 0.0972407908239500 0.0000000000000000
0.1090773549964534 0.1339640132680224 27000.0000000000000000 0.1266105736477271 0.0971568393049027 0.0000000000000000
0.1091320198953308 0.1341981239957253 27100.0000000000000000 0.1266238252838426 0.0969545988280587 0.0000000000000000
0.1089491692996218 0.1338073603616707 27200.0000000000000000 0.1265461676850562 0.0969471586676963 0.0000000000000000
0.1087899372436967 0.1335948283201231 27300.0000000000000000 0.1265055740665270 0.0968390853201333 0.0000000000000000
0.1086358107577002 0.1333946576623077 27400.0000000000000000 0.1264670868351830 0.0967222427184515 0.0000000000000000
0.1084655825111361 0.1331856039448952 27500.0000000000000000 0.1264307460542822 0.0965866566434084 0.0000000000000000
0.1082818594874683 0.1329614395593498 27600.0000000000000000 0.1263835319087443 0.0964491661444413 0.0000000000000000
0.1080932809471728 0.1327369629704844 27700.0000000000000000 0.1263357386969787 0.0963084997035176 0.0000000000000000
0.1078994510022614 0.1325039737578106 27800.0000000000000000 0.1262889826711171 0.0961607438764913 0.0000000000000000
0.1076972616970456 0.1322608068574377 27900.0000000000000000 0.1262493744093660 0.0960064893959981 0.0000000000000000
0.1074816123759243 0.1320154230805364 28000.0000000000000000 0.1262152217036142 0.0958476188074675 0.0000000000000000
0.1072615230160191 0.1317578810158600 28100.0000000000000000 0.1261818280574341 0.0956816546012626 0.0000000000000000
0.1070298285291843 0.1314909481559499 28200.0000000000000000 0.1261500027625960 0.0955017605503319 0.0000000000000000
0.1067820851830701 0.1311984338483140 28300.0000000000000000 0.1261261575208845 0.0953099568837434 0.0000000000000000
0.1065171832129099 0.1308972474353292 28400.0000000000000000 0.1261186339269301 0.0951191362346012 0.0000000000000000
0.1062628169914419 0.1305865934461131 28500.0000000000000000 0.1261272280307991 0.0949360959318340 0.0000000000000000
0.1060221714112377 0.1302854866012416 28600.0000000000000000 0.1261351732652532 0.0947589507943963 0.0000000000000000
0.1057938718906779 0.1299886806079549 28700.0000000000000000 0.1261360086554698 0.0945893292570932 0.0000000000000000
0.1057204221941768 0.1300319792613651 28800.0000000000000000 0.1261608960671016 0.0944179014744857 0.0000000000000000
0.1054834972159952 0.1296051373210227 28900.0000000000000000 0.1261393242583667 0.0942796029750885 0.0000000000000000
0.1052570226781628 0.1292912040115324 29000.0000000000000000 0.1261332276685078 0.0941319402086030 0.0000000000000000
0.1050474309832296 0.1290034532333635 29100.0000000000000000 0.1261280202675230 0.0939927552103463 0.0000000000000000
0.1048464768241819 0.1287270453723721 29200.0000000000000000 0.1261249668930012 0.0938584398732190 0.0000000000000000
0.1046489173089516 0.1284558999942695 29300.0000000000000000 0.1261223146979487 0.0937323458199742 0.0000000000000000
0.1044547913957714 0.1281887616791196 29400.0000000000000000 0.1261200974623698 0.0936110663477463 0.0000000000000000
0.1042650905583881 0.1279223618100315 29500.0000000000000000 0.1261191688272015 0.0934960745332434 0.0000000000000000
0.1040787675023565 0.1276568989148889 29600.0000000000000000 0.1261206945161306 0.0933879148714118 0.0000000000000000
0.1038897463966370 0.1273876324591848 29700.0000000000000000 0.1261210379480932 0.0932902977024294 0.0000000000000000
0.1037021808419525 0.1271117536830793 29800.0000000000000000 0.1261187764485097 0.0931979302999877 0.0000000000000000
0.1035271597353065 0.1268466827270535 29900.0000000000000000 0.1261075153914868 0.0931156553277649 0.0000000000000000
0.1033470706099032 0.1265765161280255 30000.0000000000000000 0.1260978741918978 0.0930361004902083 0.0000000000000000
0.1032407216534592 0.1264189793878073 30100.0000000000000000 0.1261083632427104 0.0929681403646965 0.0000000000000000
0.1030413236493492 0.1261161594353713 30200.0000000000000000 0.1260986488498587 0.0929045031264599 0.0000000000000000
0.1028548536476280 0.1258358938968187 30300.0000000000000000 0.1260943642987741 0.0928539806223000 0.0000000000000000
0.1026732711872984 0.1255573323797930 30400.0000000000000000 0.1260931476506661 0.0928084590271434 0.0000000000000000
0.1024913685316357 0.1252718819491723 30500.0000000000000000 0.1260965487019416 0.0927608674719164 0.0000000000000000
0.1023031251063523 0.1249788066412243 30600.0000000000000000 0.1261040103066288 0.0927190897850542 0.0000000000000000
0.1021115118177292 0.1246783392498452 30700.0000000000000000 0.1261125451532467 0.0926784491020141 0.0000000000000000
0.1019185325020177 0.1243743101958778 30800.0000000000000000 0.1261211793210545 0.0926397277992470 0.0000000000000000
0.1017221887714880 0.1240653996479470 30900.0000000000000000 0.1261272177951225 0.0926036561713307 0.0000000000000000
0.1015293940571072 0.1237506737765722 31000.0000000000000000 0.1261313605036357 0.0925746746851830 0.0000000000000000
0.1013350313189697 0.1234289537779533 31100.0000000000000000 0.1261347982607411 0.0925504955698528 0.0000000000000000
0.1011428247798132 0.1231052250314691 31200.0000000000000000 0.1261374199419491 0.0925274873310000 0.0000000000000000
0.1009546632432342 0.1227866022780366 31300.0000000000000000 0.1261401708317695 0.0925085284739762 0.0000000000000000
0.1007667470587411 0.1224727330563793 31400.0000000000000000 0.1261425335583470 0.0924935549474136 0.0000000000000000
0.1005868753638624 0.1221685480080599 31500.0000000000000000 0.1261440643089018 0.0924821156658056 0.0000000000000000
0.1004090866154514 0.1218766588213430 31600.0000000000000000 0.1261457378472224 0.0924740583520841 0.0000000000000000
0.1002435030181143 0.1215984110157920 31700.0000000000000000 0.1261471843896407 0.0924691581120126 0.0000000000000000
0.1000864459993293 0.1213365333466972 31800.0000000000000000 0.1261442979795199 0.0924644832576222 0.0000000000000000
0.0999597818313532 0.1210968926597352 31900.0000000000000000 0.1261364657304272 0.0924488633624500 0.0000000000000000
0.0998938999197564 0.1210348947214348 32000.0000000000000000 0.1261438814586713 0.0924413641800458 0.0000000000000000
0.0997600564590576 0.1207780634349470 32100.0000000000000000 0.1261318699120154 0.0924419169566513 0.0000000000000000
0.0996438895492296 0.1205797692365239 32200.0000000000000000 0.1261254106396104 0.0924343217032056 0.0000000000000000
0.0995394942089409 0.1204032614055603 32300.0000000000000000 0.1261191955826735 0.0924313239520871 0.0000000000000000
0.0994442438558105 0.1202414056376461 32400.0000000000000000 0.1261143951645945 0.0924304762836449 0.0000000000000000
0.0993583573454357 0.1200908011806859 32500.0000000000000000 0.1261080645450791 0.0924309439432010 0.0000000000000000
0.0992792819467671 0.1199507078970652 32600.0000000000000000 0.1261018748336189 0.0924311394012021 0.0000000000000000
0.0992075686453064 0.1198222241825846 32700.0000000000000000 0.1260957297037512 0.0924323444655229 0.0000000000000000
0.0991422209951982 0.1197057792445210 32800.0000000000000000 0.1260887651452315 0.0924335526833109 0.0000000000000000
0.0990820282007805 0.1195978088438521 32900.0000000000000000 0.1260816656829528 0.0924344102946139 0.0000000000000000
0.0990275914122696 0.1195005017300210 33000.0000000000000000 0.1260739520243056 0.0924350784516753 0.0000000000000000
0.0989789385893623 0.1194132969107677 33100.0000000000000000 0.1260682048096986 0.0924317044445449 0.0000000000000000
0.0989330777194302 0.1193335550705413 33200.0000000000000000 0.1260621625927395 0.0924311140287612 0.0000000000000000
0.0988919320970279 0.1192604466935716 33300.0000000000000000 0.1260551758179049 0.0924295420963660 0.0000000000000000
0.0988533462515260 0.1191918800227678 33400.0000000000000000 0.1260480658335076 0.0924274022538792 0.0000000000000000
0.0988175640653919 0.1191289033356338 33500.0000000000000000 0.1260406598519601 0.0924260580945179 0.0000000000000000
0.0987845974176029 0.1190687504065839 33600.0000000000000000 0.1260330318045880 0.0924239692936820 0.0000000000000000
0.0987542945108492 0.1190139658038865 33700.0000000000000000 0.1260251772896799 0.0924208211159357 0.0000000000000000
0.0987271543788773 0.1189641665075087 33800.0000000000000000 0.1260171894704614 0.0924185133983232 0.0000000000000000
0.0987016201584400 0.1189149730540363 33900.0000000000000000 0.1260094403313037 0.0924160554471672 0.0000000000000000
0.0987720492698706 0.1190304171070918 34000.0000000000000000 0.1260016766247086 0.0923782287026017 0.0000000000000000
0.0987036862146896 0.1188973547056201 34100.0000000000000000 0.1259988611630994 0.0924139489211832 0.0000000000000000
0.0986824118425395 0.1188494600628928 34200.0000000000000000 0.1259902582747258 0.0924106256862080 0.0000000000000000
0.0986629045141160 0.1188125799828160 34300.0000000000000000 0.1259846105529712 0.0924069664717515 0.0000000000000000
0.0986476838348235 0.1187848124660903 34400.0000000000000000 0.1259814531928362 0.0924048951742333 0.0000000000000000
0.0986314967054025 0.1187559569307028 34500.0000000000000000 0.1259801405032722 0.0924021025258353 0.0000000000000000
0.0986172125218721 0.1187275394212031 34600.0000000000000000 0.1259790712370781 0.0923985744429872 0.0000000000000000
0.0986044415380045 0.1187009527142091 34700.0000000000000000 0.1259773073651216 0.0923960327926097 0.0000000000000000
0.0985931580845670 0.1186762229050119 34800.0000000000000000 0.1259752471995475 0.0923938665951078 0.0000000000000000
0.0985831726297655 0.1186532263419711 34900.0000000000000000 0.1259725835666979 0.0923923479537193 0.0000000000000000
0.0985722740180096 0.1186309551978934 35000.0000000000000000 0.1259720651309622 0.0923895056894588 0.0000000000000000
0.0985640966854557 0.1186104459411893 35100.0000000000000000 0.1259708353554294 0.0923875136743529 0.0000000000000000
0.0985565309787863 0.1185932571055625 35200.0000000000000000 0.1259687714645912 0.0923869478900339 0.0000000000000000
0.0985502538741975 0.1185782684174683 35300.0000000000000000 0.1259660299040042 0.0923854009112627 0.0000000000000000
0.0985442408241154 0.1185628385792461 35400.0000000000000000 0.1259636088717353 0.0923841441007327 0.0000000000000000
0.0985393192841715 0.1185482518273382 35500.0000000000000000 0.1259611118378195 0.0923826545947456 0.0000000000000000
0.0985343246607166 0.1185342444420435 35600.0000000000000000 0.1259584438400123 0.0923815215439538 0.0000000000000000
0.0985293295461450 0.1185208355797572 35700.0000000000000000 0.1259554434641543 0.0923801743875148 0.0000000000000000
0.0985255262134283 0.1185076415602584 35800.0000000000000000 0.1259528395848066 0.0923790570066527 0.0000000000000000
0.0985223247483402 0.1184947977716387 35900.0000000000000000 0.1259499468810864 0.0923782818621108 0.0000000000000000
0.0986090178619076 0.1186151896499268 36000.0000000000000000 0.1259401723896195 0.0923391033310466 0.0000000000000000
0.0985537743573529 0.1185401751836469 36100.0000000000000000 0.1259486690774277 0.0923877387220158 0.0000000000000000
0.0985484087084349 0.1185062785234293 36200.0000000000000000 0.1259431114617576 0.0923793988356728 0.0000000000000000
0.0985427390487222 0.1184868482513687 36300.0000000000000000 0.1259402277528776 0.0923762087128623 0.0000000000000000
0.0985376640568616 0.1184719756825419 36400.0000000000000000 0.1259385241934527 0.0923731410439851 0.0000000000000000
0.0985329006385666 0.1184592853467924 36500.0000000000000000 0.1259376276042367 0.0923698020076458 0.0000000000000000
0.0985298743764081 0.1184484186029389 36600.0000000000000000 0.1259368205556231 0.0923673929671523 0.0000000000000000
0.0985273109223955 0.1184384284037489 36700.0000000000000000 0.1259360138674406 0.0923655789723647 0.0000000000000000
0.0985250304615033 0.1184294279365646 36800.0000000000000000 0.1259354646743988 0.0923638252729138 0.0000000000000000
0.0985232934178836 0.1184206578311360 36900.0000000000000000 0.1259349113612278 0.0923626501709241 0.0000000000000000
0.0985217711574234 0.1184119378021246 37000.0000000000000000 0.1259352024316509 0.0923615522160878 0.0000000000000000
0.0985202389346645 0.1184043565522461 37100.0000000000000000 0.1259350524971396 0.0923605195056783 0.0000000000000000
0.0985192456397826 0.1183972353465801 37200.0000000000000000 0.1259345245543034 0.0923600657749456 0.0000000000000000
0.0985184612052594 0.1183906687647601 37300.0000000000000000 0.1259337792601055 0.0923601182737201 0.0000000000000000
0.0985177730945105 0.1183841119177951 37400.0000000000000000 0.1259328659375050 0.0923601307463610 0.0000000000000000
0.0985171502978408 0.1183781538700445 37500.0000000000000000 0.1259319914261272 0.0923604420369114 0.0000000000000000
0.0985166135719639 0.1183720082049388 37600.0000000000000000 0.1259310829932542 0.0923612626439218 0.0000000000000000
0.0985417929950800 0.1183724547508529 37700.0000000000000000 0.1259272643477467 0.0923577855077964 0.0000000000000000
0.0985363780475516 0.1184055741392136 37800.0000000000000000 0.1259270025179264 0.0923666982485076 0.0000000000000000
0.0985398832638110 0.1184076646164648 37900.0000000000000000 0.1259240468923568 0.0923505285819193 0.0000000000000000
0.0985233629031648 0.1183983810273855 38000.0000000000000000 0.1259248234632883 0.0923530776100342 0.0000000000000000
0.0985221850231072 0.1183909641449203 38100.0000000000000000 0.1259256864013207 0.0923500840717775 0.0000000000000000
0.0985227085352687 0.1183833538495729 38200.0000000000000000 0.1259258095849372 0.0923488520738922 0.0000000000000000
0.0985244261304214 0.1183764797639145 38300.0000000000000000 0.1259259767631373 0.0923485489143798 0.0000000000000000
0.0985253752377553 0.1183709154062488 38400.0000000000000000 0.1259258637706567 0.0923489467555791 0.0000000000000000
0.0985272521161688 0.1183664499981459 38500.0000000000000000 0.1259256263930802 0.0923497561884385 0.0000000000000000
0.0985282025549017 0.1183628053484963 38600.0000000000000000 0.1259251944500884 0.0923514377159014 0.0000000000000000
0.0985295709071917 0.1183593100346173 38700.0000000000000000 0.1259248208728997 0.0923530963314320 0.0000000000000000
0.0985302863109708 0.1183560924627963 38800.0000000000000000 0.1259244571178464 0.0923551829456910 0.0000000000000000
0.0985306028138944 0.1183531620105287 38900.0000000000000000 0.1259238848605200 0.0923571806584956 0.0000000000000000
0.0985312719081299 0.1183499989346206 39000.0000000000000000 0.1259233161561598 0.0923590311230258 0.0000000000000000
0.0985313895309424 0.1183470250822837 39100.0000000000000000 0.1259227623015611 0.0923611079611839 0.0000000000000000
0.0985313621356799 0.1183442663829177 39200.0000000000000000 0.1259222648000859 0.0923629587317380 0.0000000000000000
0.0985329048756283 0.1183448487134879 39300.0000000000000000 0.1259221155810299 0.0923673394080164 0.0000000000000000
0.0985358918094722 0.1183458967191215 39400.0000000000000000 0.1259215937194009 0.0923699256436507 0.0000000000000000
0.0985372112349266 0.1183456628865928 39500.0000000000000000 0.1259211054590165 0.0923718207006262 0.0000000000000000
0.0985382436396840 0.1183436937910899 39600.0000000000000000 0.1259206323800055 0.0923734219396668 0.0000000000000000
0.0985389168477270 0.1183414842261171 39700.0000000000000000 0.1259200547308102 0.0923748946902074 0.0000000000000000
0.0985392896547162 0.1183391827632797 39800.0000000000000000 0.1259195492039290 0.0923764570443095 0.0000000000000000
0.0985396241560144 0.1183370469502325 39900.0000000000000000 0.1259189261389695 0.0923780298860098 0.0000000000000000
0.0985400968424306 0.1183347394184033 40000.0000000000000000 0.1259183887415215 0.0923799621448285 0.0000000000000000
0.0985405590570002 0.1183329123530417 40100.0000000000000000 0.1259184545737472 0.0923819509671441 0.0000000000000000
0.0985669835751535 0.1183644070264017 40200.0000000000000000 0.1259256513002016 0.0924222495415813 0.0000000000000000
0.0986080402877481 0.1183856155787429 40300.0000000000000000 0.1259205201875152 0.0924059286131685 0.0000000000000000
0.0986104947615364 0.1183784014273692 40400.0000000000000000 0.1259160149980527 0.0924111842745394 0.0000000000000000
0.0986099350951874 0.1183728287636917 40500.0000000000000000 0.1259132300476561 0.0924165096054142 0.0000000000000000
0.0986082251465921 0.1183672083047556 40600.0000000000000000 0.1259110402515179 0.0924209627361458 0.0000000000000000
0.0986059860338191 0.1183612331573290 40700.0000000000000000 0.1259093101332340 0.0924243983968181 0.0000000000000000
0.0986029132762284 0.1183547331679217 40800.0000000000000000 0.1259076431446397 0.0924277704990443 0.0000000000000000
0.0986003623064857 0.1183484615922427 40900.0000000000000000 0.1259062665081927 0.0924309217028179 0.0000000000000000
0.0985983743325201 0.1183432754628546 41000.0000000000000000 0.1259051807572093 0.0924341314719226 0.0000000000000000
0.0985963022446795 0.1183380553912058 41100.0000000000000000 0.1259043243777404 0.0924374650285797 0.0000000000000000
0.0985944492405958 0.1183334448699085 41200.0000000000000000 0.1259035574078405 0.0924403143765235 0.0000000000000000
0.0985924914895733 0.1183283581986167 41300.0000000000000000 0.1259028096614573 0.0924430103749783 0.0000000000000000
0.0985906667492555 0.1183236488620088 41400.0000000000000000 0.1259020655594518 0.0924454181203899 0.0000000000000000
0.0985889619973553 0.1183185532851889 41500.0000000000000000 0.1259014508077868 0.0924476370019153 0.0000000000000000
0.0985870164737170 0.1183138767370958 41600.0000000000000000 0.1259008770394668 0.0924499242154627 0.0000000000000000
0.0985861107705884 0.1183103015049344 41700.0000000000000000 0.1258987563468802 0.0924522494326325 0.0000000000000000
0.0985848659408625 0.1183068869745917 41800.0000000000000000 0.1258965906643997 0.0924546684403988 0.0000000000000000
0.0985836678147598 0.1183034485898079 41900.0000000000000000 0.1258948407373850 0.0924568244683452 0.0000000000000000
0.0985826121591463 0.1183001623831566 42000.0000000000000000 0.1258933725475616 0.0924588874743331 0.0000000000000000
0.0985815230784528 0.1182969671352547 42100.0000000000000000 0.1258920598657992 0.0924607311200450 0.0000000000000000
0.0985805395376006 0.1182935995509816 42200.0000000000000000 0.1258908806139400 0.0924625170636615 0.0000000000000000
0.0985794413861871 0.1182904904258107 42300.0000000000000000 0.1258897639283338 0.0924641010907412 0.0000000000000000
0.0985785092255751 0.1182876285868207 42400.0000000000000000 0.1258887749700768 0.0924659272858445 0.0000000000000000
0.0985778406146704 0.1182847009257079 42500.0000000000000000 0.1258877488904951 0.0924672317960795 0.0000000000000000
0.0985771204955352 0.1182820687701366 42600.0000000000000000 0.1258867764606010 0.0924686263663381 0.0000000000000000
0.0985765988248398 0.1182793922544676 42700.0000000000000000 0.1258857967805072 0.0924699156692143 0.0000000000000000
0.0985758905272732 0.1182769743799550 42800.0000000000000000 0.1258848258765638 0.0924713073134242 0.0000000000000000
0.0985753035012415 0.1182748040665631 42900.0000000000000000 0.1258838643120866 0.0924724220559299 0.0000000000000000
0.0985747599567715 0.1182724424522163 43000.0000000000000000 0.1258829132038911 0.0924736380796274 0.0000000000000000
0.0985741728998285 0.1182702891495265 43100.0000000000000000 0.1258819962487212 0.0924747495791253 0.0000000000000000
0.0985737052041101 0.1182683161705099 43200.0000000000000000 0.1258809435403037 0.0924756843928783 0.0000000000000000
0.0985732559837194 0.1182664286526728 43300.0000000000000000 0.1258799250141277 0.0924766475532667 0.0000000000000000
0.0985727084183884 0.1182646559144729 43400.0000000000000000 0.1258789232903878 0.0924776393881558 0.0000000000000000
0.0985592596273233 0.1182554269022393 43500.0000000000000000 0.1258705299244795 0.0924572436310036 0.0000000000000000
0.0985530784439557 0.1182662956667251 43600.0000000000000000 0.1258712220646577 0.0924684239116030 0.0000000000000000
0.0985519240673731 0.1182724276577487 43700.0000000000000000 0.1258710880350845 0.0924692498582614 0.0000000000000000
0.0985514773466501 0.1182753412734557 43800.0000000000000000 0.1258708263586270 0.0924685074377517 0.0000000000000000
0.0985514819410374 0.1182766447429288 43900.0000000000000000 0.1258705403909992 0.0924676867910846 0.0000000000000000
0.0985517487675906 0.1182770897659157 44000.0000000000000000 0.1258702700062178 0.0924669815554716 0.0000000000000000
0.0985515644474137 0.1182765060779592 44100.0000000000000000 0.1258700207141088 0.0924669796233501 0.0000000000000000
0.0985513639444598 0.1182752769662666 44200.0000000000000000 0.1258699592470492 0.0924673952147126 0.0000000000000000
0.0985514374986540 0.1182740298031805 44300.0000000000000000 0.1258698659802513 0.0924678480499280 0.0000000000000000
0.0985516212242245 0.1182727506777361 44400.0000000000000000 0.1258697019729789 0.0924682511955230 0.0000000000000000
0.0985525574446869 0.1182735339673270 44500.0000000000000000 0.1258698656713024 0.0924713881165495 0.0000000000000000
0.0985546501843067 0.1182758133344626 44600.0000000000000000 0.1258695154452972 0.0924714939410239 0.0000000000000000
0.0985561098936318 0.1182765254752851 44700.0000000000000000 0.1258694050053692 0.0924724419854144 0.0000000000000000
0.0985573388871053 0.1182755506871531 44800.0000000000000000 0.1258692355940033 0.0924723800445159 0.0000000000000000
0.0985584944619101 0.1182746138772738 44900.0000000000000000 0.1258690722902325 0.0924725089453757 0.0000000000000000
0.0985594446342212 0.1182737938544134 45000.0000000000000000 0.1258689466239518 0.0924727244324461 0.0000000000000000
0.0985604203848657 0.1182731097910959 45100.0000000000000000 0.1258687965435692 0.0924727970697147 0.0000000000000000
0.0985612495468304 0.1182723468639279 45200.0000000000000000 0.1258685811139876 0.0924729480796765 0.0000000000000000
0.0985620190690096 0.1182716405768329 45300.0000000000000000 0.1258683733112298 0.0924731007674487 0.0000000000000000
0.0985627601514051 0.1182709504950504 45400.0000000000000000 0.1258681577975530 0.0924732445045781 0.0000000000000000
0.0985632180549560 0.1182702677339689 45500.0000000000000000 0.1258679408116161 0.0924733372362252 0.0000000000000000
0.0985637035591880 0.1182696344108254 45600.0000000000000000 0.1258677522305668 0.0924736098547920 0.0000000000000000
0.0985640524576878 0.1182689774111277 45700.0000000000000000 0.1258676126714821 0.0924739237023912 0.0000000000000000
0.0985643688868514 0.1182683489442257 45800.0000000000000000 0.1258674279594263 0.0924741345799064 0.0000000000000000
0.0985646810721391 0.1182676525881951 45900.0000000000000000 0.1258672335391565 0.0924743836888606 0.0000000000000000
0.0985650127720856 0.1182670722135833 46000.0000000000000000 0.1258669789099265 0.0924745342101511 0.0000000000000000
0.0985653074906898 0.1182664954087808 46100.0000000000000000 0.1258667036544255 0.0924747346486881 0.0000000000000000
0.0985654532345360 0.1182659272561663 46200.0000000000000000 0.1258664428274579 0.0924750029481776 0.0000000000000000
0.0985657010855248 0.1182653499465229 46300.0000000000000000 0.1258661627624114 0.0924752656496292 0.0000000000000000
0.0985659087169949 0.1182649611934919 46400.0000000000000000 0.1258659161546383 0.0924754237442870 0.0000000000000000
0.0985660302597953 0.1182644033266219 46500.0000000000000000 0.1258656397356654 0.0924756152623023 0.0000000000000000
0.0985661873369515 0.1182639905776185 46600.0000000000000000 0.1258652977576834 0.0924757566285182 0.0000000000000000
0.0985663369972080 0.1182635330151118 46700.0000000000000000 0.1258649515408473 0.0924759025621121 0.0000000000000000
0.0985663827901620 0.1182630716135835 46800.0000000000000000 0.1258646005079075 0.0924760224971226 0.0000000000000000
0.0985665512520773 0.1182625878129266 46900.0000000000000000 0.1258642477347448 0.0924762204007704 0.0000000000000000
0.0985665345748087 0.1182620958621018 47000.0000000000000000 0.1258638751587400 0.0924763480353742 0.0000000000000000
0.0985664903281804 0.1182616462195944 47100.0000000000000000 0.1258635137567381 0.0924763985368058 0.0000000000000000
0.0985664783990337 0.1182611866554849 47200.0000000000000000 0.1258631644041908 0.0924765014858430 0.0000000000000000
0.0985664008875742 0.1182607211939114 47300.0000000000000000 0.1258628034359854 0.0924766688189565 0.0000000000000000
0.0985662701833965 0.1182602862814918 47400.0000000000000000 0.1258624350625722 0.0924767768397216 0.0000000000000000
0.0985661851496774 0.1182597896587316 47500.0000000000000000 0.1258620685430055 0.0924768818009043 0.0000000000000000
0.0985660533238991 0.1182593097282169 47600.0000000000000000 0.1258616836011468 0.0924770050489722 0.0000000000000000
0.0985659193848882 0.1182588506011031 47700.0000000000000000 0.1258613069498072 0.0924770831481348 0.0000000000000000
0.0985657157723913 0.1182584227169954 47800.0000000000000000 0.1258610216422161 0.0924772034107899 0.0000000000000000
0.0985655718780904 0.1182579157311053 47900.0000000000000000 0.1258607781253320 0.0924772999071308 0.0000000000000000
0.0985652701490030 0.1182573874093067 48000.0000000000000000 0.1258605101427522 0.0924774444889037 0.0000000000000000
0.0985651190262677 0.1182569186932820 48100.0000000000000000 0.1258601924598295 0.0924774975022264 0.0000000000000000
0.0985649174216882 0.1182565686008139 48200.0000000000000000 0.1258598268787216 0.0924775748826598 0.0000000000000000
0.0985647615034823 0.1182561868467253 48300.0000000000000000 0.1258594644608681 0.0924776375825343 0.0000000000000000
0.0985645795800404 0.1182557439736676 48400.0000000000000000 0.1258591045251767 0.0924777200101331 0.0000000000000000
0.0985643712263040 0.1182552687430750 48500.0000000000000000 0.1258586984811680 0.0924778389028430 0.0000000000000000
0.0985641588253879 0.1182547893026344 48600.0000000000000000 0.1258583068652233 0.0924779753689643 0.0000000000000000
0.0985639556506509 0.1182542793976199 48700.0000000000000000 0.1258579117484655 0.0924781168889993 0.0000000000000000
0.0985637096643105 0.1182538475257821 48800.0000000000000000 0.1258575171398116 0.0924781873417076 0.0000000000000000
0.0985634701320395 0.1182534269312113 48900.0000000000000000 0.1258571331323067 0.0924782517723548 0.0000000000000000
0.0985632258161862 0.1182530097560551 49000.0000000000000000 0.1258567448601837 0.0924783450910806 0.0000000000000000
0.0985629602368852 0.1182526559333434 49100.0000000000000000 0.1258563632405827 0.0924784122968275 0.0000000000000000
0.0985627524624534 0.1182522931523783 49200.0000000000000000 0.1258559703005706 0.0924784809321738 0.0000000000000000
0.0985625103224234 0.1182520010761011 49300.0000000000000000 0.1258555819923424 0.0924785398640816 0.0000000000000000
0.0985600650835177 0.1182612518012838 49400.0000000000000000 0.1258578066556104 0.0924727080685938 0.0000000000000000
0.0986042368543609 0.1183104898572597 49500.0000000000000000 0.1258604396324797 0.0924562102195165 0.0000000000000000
0.0986211322508504 0.1183277623269502 49600.0000000000000000 0.1258575644338062 0.0924485456987909 0.0000000000000000
0.0986318782378660 0.1183364065801410 49700.0000000000000000 0.1258547276386015 0.0924437038073123 0.0000000000000000
0.0986399668510165 0.1183413759618482 49800.0000000000000000 0.1258523205222422 0.0924404452619103 0.0000000000000000
0.0986466014336838 0.1183444940949152 49900.0000000000000000 0.1258503554428614 0.0924382293741730 0.0000000000000000
0.0986523342081048 0.1183466811769895 50000.0000000000000000 0.1258487862304212 0.0924368156120891 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/20/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1399.7590985190213360 0.0000000000000000 1375.9894049011365951 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1231.8647449715028870 0.9235734097257842 1212.5845370869265025 18.3452729298169857 0.0090776409883771 0.0022839040452554
200.0000000000000000 1082.8512606045958364 1.9375993253192694 1065.7080826141534544 15.1880590430549347 0.0123298966096663 0.0051897254586759
300.0000000000000000 951.0326912018479106 3.2467348160526841 934.8902506976618270 12.8745571686589120 0.0128298891231725 0.0083186303513264
400.0000000000000000 834.2097947776644560 4.6508705396569585 818.3446383659002095 11.1903618999334533 0.0126226199935522 0.0113013521802835
500.0000000000000000 730.4757461197568773 5.9201053501094858 714.5356077378397686 9.9913328700157411 0.0147649292600325 0.0139352325318530
600.0000000000000000 638.2788525767654164 6.9200461020454824 622.1558506529748911 9.1687988001236711 0.0179286590778621 0.0162283625435604
700.0000000000000000 556.3388504358736100 7.5851199394602666 540.0984116192950069 8.6192611354521080 0.0177864103849622 0.0182713312813073
800.0000000000000000 483.6264937087860858 7.9470188910543396 467.4110646735058481 8.2344970180651700 0.0139180059018355 0.0199951202589053
900.0000000000000000 419.2591708876356051 8.0712731925059025 403.2227943228201639 7.9284150267133660 0.0149912556070144 0.0216970899891672
1000.0000000000000000 362.4430571122138645 8.0361732767441794 346.7305212291060457 7.6354656764497300 0.0172271764903581 0.0236697534235918
1100.0000000000000000 312.4903674713129931 7.9119446126261401 297.1806473073062307 7.3538503174917578 0.0179076615936031 0.0260175722952711
1200.0000000000000000 268.7568888486279661 7.7675124371294437 253.8700715039385614 7.0692605276838245 0.0218241724946577 0.0282202073814598
1300.0000000000000000 230.5582674914033987 7.5723130729377814 216.1504534239664110 6.7870709924899693 0.0177946012498398 0.0306354007593866
1400.0000000000000000 197.3964847271857934 7.4055049420872647 183.4264412632539347 6.5101872206459506 0.0209147879703022 0.0334365132283247
1500.0000000000000000 168.6576293357771590 7.2422270445208063 155.1514918585700116 6.2103855763725839 0.0176360718391280 0.0358887844746547
1600.0000000000000000 143.8867799027351282 7.0878552380125441 130.8209640975418608 5.9229066592689046 0.0171438024586936 0.0379101054531358
1700.0000000000000000 122.6840368494067945 6.9910512207134445 109.9742745308884935 5.6603660851630666 0.0188804672399011 0.0394645454018915
1800.0000000000000000 104.6140610692254427 6.9316800260572649 92.1944622320231133 5.4290728945415188 0.0182818985537945 0.0405640180497497
1900.0000000000000000 89.2968553044711086 6.9212847780542734 77.1023649433000315 5.2149234634504360 0.0170242608361275 0.0412578588302440
2000.0000000000000000 76.3731273625821103 6.9123040425507654 64.3524579757436896 5.0473169269790930 0.0191009098034196 0.0419475075051427
2100.0000000000000000 65.5333199307447245 6.9207460338254538 53.6311521776803630 4.9199168011759813 0.0185378101938473 0.0429671078690727
2200.0000000000000000 56.4186564851815149 6.8830192933598333 44.6552975113304029 4.8173206416507934 0.0186676222654032 0.0443514165750818
2300.0000000000000000 48.8910144352683247 6.9126517065459527 37.1759620517722311 4.7341025426022387 0.0224199503993514 0.0458781839485537
2400.0000000000000000 42.6347181426907937 6.9268747411486160 30.9735044351762241 4.6688352295547313 0.0181341304482891 0.0473696063629321
2500.0000000000000000 37.5583204265507860 7.0146266111301596 25.8535578036508937 4.6184291425221335 0.0228386206766412 0.0488682485709519
2600.0000000000000000 33.2828233462367109 6.9914774644978763 21.6461216850651113 4.5770139685344935 0.0178218772407486 0.0503883508984795
2700.0000000000000000 32.0527598867592758 9.1857057112984606 18.2022255187437985 4.5443410089274163 0.0686408062097900 0.0518468415798090
2800.0000000000000000 27.0121768988547828 7.0349850885654179 15.3966187923276863 4.5133733774160865 0.0140258617723912 0.0531737787732007
2900.0000000000000000 24.7098527945423072 7.0432990724889812 13.1137542883404414 4.4817933338355269 0.0164651562970615 0.0545409435802947
3000.0000000000000000 22.8829461357766206 7.0862299596239273 11.2613566037021542 4.4540132175075300 0.0252703896851732 0.0560759652578365
3100.0000000000000000 21.3433792869441064 7.0757191628883431 9.7654858462001037 4.4251645944793889 0.0194023117515493 0.0576073716247243
3200.0000000000000000 20.1320806234545628 7.1017438554576895 8.5594754613929442 4.3953049470690253 0.0164583459633806 0.0590980135715251
3300.0000000000000000 19.1653275398297573 7.1362299329175638 7.5880878362589721 4.3595172359572683 0.0208916226081837 0.0606009120877698
3400.0000000000000000 18.5436129476976639 7.3334793893182066 6.8073008650794575 4.3175230954261883 0.0230969246759088 0.0622126731979024
3500.0000000000000000 17.8809282095600501 7.3316530851313484 6.1804698264703886 4.2889626506094389 0.0159134714248097 0.0639291759240614
3600.0000000000000000 17.3035355943463998 7.2752863236388459 5.6772532724650651 4.2670627759085695 0.0182929205748516 0.0656403017590685
3700.0000000000000000 16.8458431767114192 7.2485517402983835 5.2691600757033896 4.2462728027418208 0.0146171499817976 0.0672414079860284
3800.0000000000000000 16.4800530343598410 7.2309928187636299 4.9375334435495528 4.2259397659940214 0.0168051596503300 0.0687818464023026
3900.0000000000000000 16.1818877264602676 7.2176215508290813 4.6688918893892462 4.2074584701752382 0.0176867113412176 0.0702291047254833
4000.0000000000000000 15.9258436440488378 7.2056560918512709 4.4502977990018966 4.1844135821446864 0.0137635426883791 0.0717126283626066
4100.0000000000000000 15.7171158694934654 7.1981618443067621 4.2724628059380754 4.1542496553993278 0.0189504939561943 0.0732910698931056
4200.0000000000000000 15.5386806797021144 7.1830733654933860 4.1277457112642946 4.1393501498463490 0.0138714337502043 0.0746400193478797
4300.0000000000000000 15.3948655400093006 7.1674280835059028 4.0097813575732291 4.1272200533602472 0.0145706124926335 0.0758654330772873
4400.0000000000000000 15.2740502250441548 7.1482794874072830 3.9132376141249567 4.1148317322356096 0.0206737326424695 0.0770276586338351
4500.0000000000000000 15.1547665254081565 7.1369900686957095 3.8351411241339468 4.0893855352907611 0.0149810364070475 0.0782687608806927
4600.0000000000000000 15.0406791805685529 7.1080433220192489 3.7725129917932465 4.0634915234854843 0.0172683811598809 0.0793629621106932
4700.0000000000000000 14.9524725021936575 7.0988446481991261 3.7216556592583117 4.0378855424429592 0.0137987930227660 0.0802878592704956
4800.0000000000000000 14.8900345697615055 7.0920705231578713 3.6796211110121853 4.0193633964959314 0.0179369978534432 0.0810425412420748
4900.0000000000000000 14.8225567190242842 7.0740064642594955 3.6454391456473050 4.0048221548535032 0.0165404846428004 0.0817484696211804
5000.0000000000000000 14.7791446890977056 7.0665745525584800 3.6178282708642917 3.9921644290324090 0.0201855471327977 0.0823918895097278
5100.0000000000000000 14.7382477247396668 7.0595376581111919 3.5956388701022934 3.9808038554267782 0.0192430040654574 0.0830243370339463
5200.0000000000000000 14.7194201069448596 7.0637967368122858 3.5777789655585988 3.9704034898030951 0.0238227972256734 0.0836181175452065
5300.0000000000000000 14.6815696918672529 7.0521891086985109 3.5634468712065925 3.9614347749288936 0.0203145518445898 0.0841843851886653
5400.0000000000000000 14.6631653524777406 7.0536194765968467 3.5522414767517976 3.9532308740203965 0.0193889149772224 0.0846846101314773
5500.0000000000000000 14.6510424864540063 7.0592680790214004 3.5431032954779376 3.9457221750507729 0.0177969423766757 0.0851519945272218
5600.0000000000000000 14.6130411424435511 7.0386536348208999 3.5355191168903364 3.9386676724818064 0.0145948353161863 0.0856058829343229
5700.0000000000000000 14.7375535742748660 7.1381649568787076 3.5286082736284499 3.9328703343362670 0.0518515460712449 0.0860584633601984
5800.0000000000000000 14.5466683172806164 6.9930565565915943 3.5235228399582521 3.9262840949216669 0.0173195613224046 0.0864852644866987
5900.0000000000000000 14.5208237913616216 6.9729786305282540 3.5184293927912380 3.9199924690727443 0.0225404343246228 0.0868828646447616
6000.0000000000000000 14.4756394252284117 6.9424415483795290 3.5146349592900803 3.9133207072337175 0.0179857025761532 0.0872565077489318
6100.0000000000000000 14.5315071270949900 6.9923069666161997 3.5109674240044293 3.9061574778286525 0.0344280398522878 0.0876472187934204
6200.0000000000000000 14.4068508117495693 6.8943167612903249 3.5070421927865199 3.8991596751909054 0.0183206967133678 0.0880114857684535
6300.0000000000000000 16.7278337507054111 7.4920744146976626 3.5033572944010718 3.8933884829134731 1.7505038208605703 0.0885097378326342
6400.0000000000000000 14.3463872424798868 6.8484064986302364 3.5016075044261297 3.8887258975862147 0.0188793555499343 0.0887679862873733
6500.0000000000000000 14.3031608036848326 6.8115153168068652 3.4992198757573885 3.8849971730969570 0.0183146401552289 0.0891137978683926
6600.0000000000000000 14.2683136724485475 6.7804887992832157 3.4967747892029277 3.8799914401149427 0.0216233075376373 0.0894353363098249
6700.0000000000000000 14.2253575548162026 6.7505236125132555 3.4944281756724358 3.8749727878132885 0.0157092698501069 0.0897237089671161
6800.0000000000000000 14.2038237191552845 6.7268357083216337 3.4923221622462948 3.8705415218062491 0.0241102332907092 0.0900140934903977
6900.0000000000000000 14.1685060895641044 6.7035218252616460 3.4905463885705545 3.8662905176194085 0.0178646250261003 0.0902827330863963
7000.0000000000000000 14.1496104116956332 6.6869117635708832 3.4889572472514456 3.8619114383636894 0.0212901248503898 0.0905398376592254
7100.0000000000000000 14.1221641148005936 6.6678711810714884 3.4873060487027590 3.8575999143269226 0.0185953759051926 0.0907915947942302
7200.0000000000000000 14.1023600312184012 6.6475524486629460 3.4857765485802359 3.8535399425284163 0.0244586684772272 0.0910324229695771
7300.0000000000000000 14.0654271442679626 6.6234033493168161 3.4844570866005409 3.8500468039079978 0.0162745943433272 0.0912453100992809
7400.0000000000000000 14.0696816953344612 6.6303333563341980 3.4837949641769006 3.8469503606036137 0.0171488418626145 0.0914541723571344
7500.0000000000000000 14.0625459568480888 6.6221798450451450 3.4824089579673179 3.8446709586533903 0.0216474797587595 0.0916387154234785
7600.0000000000000000 14.1182874314340374 6.6840568222309482 3.4820520370482400 3.8423568660793679 0.0180062680481385 0.0918154380273426
7700.0000000000000000 14.2129090561139133 6.7041960296302729 3.4794467188045552 3.8401357091153465 0.0971145473744395 0.0920160511892999
7800.0000000000000000 14.1344511707848426 6.7007896104208537 3.4818052475716597 3.8378196911884981 0.0219116127137625 0.0921250088900687
7900.0000000000000000 14.2691352948604422 6.8233107321497819 3.4934957478078261 3.8151734797825059 0.0452064985201829 0.0919488366001460
8000.0000000000000000 13.9844557919307722 6.5757314377126814 3.4815293939645624 3.8094582002856945 0.0249218149366151 0.0928149450312175
8100.0000000000000000 13.8901936680450540 6.4926999488079247 3.4789522881786672 3.8042070215077648 0.0211890312553576 0.0931453782953406
8200.0000000000000000 13.8297468276126327 6.4397472241329545 3.4783938617637622 3.7999945927483560 0.0182542562743859 0.0933568926931738
8300.0000000000000000 17.1377249650324508 7.1810406057445455 3.4771476294964865 3.8008411654853056 2.5851706663636822 0.0935248979424319
8400.0000000000000000 14.7381200908264063 6.7217651900057671 3.4723017401235392 3.8017145862742150 0.6487373636429241 0.0936012107799595
8500.0000000000000000 14.1780060101493266 6.5963840697543255 3.4703170344567011 3.8027571590899112 0.2147929505881743 0.0937547962602136
8600.0000000000000000 14.0272823104281290 6.5296987702693263 3.4704624667800839 3.8011123932379660 0.1321204569092236 0.0938882232315287
8700.0000000000000000 13.9516024885039585 6.4844480881877438 3.4710019694149610 3.7987512018990413 0.1033889372594558 0.0940122917427565
8800.0000000000000000 13.8983911437580492 6.4530604590113771 3.4716634280094052 3.7960707019664084 0.0834654018211600 0.0941311529496986
8900.0000000000000000 13.8764470846161156 6.4308555193270731 3.4719450690677855 3.7935101789431167 0.0858988577386220 0.0942374595395165
9000.0000000000000000 13.8538530960067732 6.4132185363941971 3.4722216826134744 3.7909304295928345 0.0831608611404198 0.0943215862658466
9100.0000000000000000 13.8306967812567496 6.3978273550452442 3.4725424767697133 3.7883381961865910 0.0775831014112906 0.0944056518439100
9200.0000000000000000 13.8175122128806933 6.3845564967465291 3.4727333947290906 3.7856756115360146 0.0800371752414360 0.0945095346276225
9300.0000000000000000 13.8006800456108145 6.3727054944729922 3.4728361169923074 3.7829507240339648 0.0775773571961473 0.0946103529154026
9400.0000000000000000 13.7920162769624213 6.3636118120008742 3.4728996255565270 3.7801536054793607 0.0806450510671718 0.0947061828584857
9500.0000000000000000 13.7759395185856182 6.3520506021382781 3.4730132399635636 3.7772471501705063 0.0788092949851183 0.0948192313281522
9600.0000000000000000 13.7599992596719964 6.3423954547194459 3.4730237188550106 3.7742314223663942 0.0754086475390196 0.0949400161921269
9700.0000000000000000 13.7470225335055876 6.3332170354597945 3.4730638697171430 3.7709874689765566 0.0746864688000119 0.0950676905520807
9800.0000000000000000 13.7441524891474121 6.3306120341128000 3.4729228991917784 3.7673317900044103 0.0781042254881079 0.0951815403503163
9900.0000000000000000 13.7318597204252661 6.3244517029594922 3.4728725629255979 3.7634616942017489 0.0757506641585586 0.0953230961798679
10000.0000000000000000 13.7260032694273111 6.3187412948886008 3.4714125478637134 3.7603581698328741 0.0800152333163039 0.0954760235258196
10100.0000000000000000 13.7036006575330980 6.3021260309087097 3.4717848721535232 3.7567541647137452 0.0773726777545151 0.0955629120026054
10200.0000000000000000 13.7010469513014961 6.2979039656428668 3.4717714509938964 3.7534173241323061 0.0822851855113184 0.0956690250211084
10300.0000000000000000 14.1558864762594503 6.6165999427925648 3.4944396414304659 3.7377476813372454 0.2113260652150538 0.0957731454841196
10400.0000000000000000 13.7226177573940706 6.3787283758139868 3.4897723531811611 3.7312236816278594 0.0264235881153599 0.0964697586557029
10500.0000000000000000 13.6226191550425284 6.2919981930709454 3.4890022727594108 3.7255462786252203 0.0191253796121543 0.0969470309747976
10600.0000000000000000 13.5602345540661613 6.2331006941302594 3.4883070429299585 3.7213141015517057 0.0202541153885576 0.0972586000656805
10700.0000000000000000 13.5111927315136668 6.1947715385815778 3.4879137225634969 3.7169333078622548 0.0140879912190959 0.0974861712872403
10800.0000000000000000 13.4781714414629530 6.1660807662691646 3.4874260814919609 3.7125830310340997 0.0143679691113917 0.0977135935563345
10900.0000000000000000 13.4314409081932737 6.1227474005280014 3.4869484524040746 3.7086401202356161 0.0152273684597165 0.0978775665658651
11000.0000000000000000 13.3956005754793299 6.0932932394246304 3.4861924165064408 3.7051018326117973 0.0129917426326743 0.0980213443037857
11100.0000000000000000 13.3666802549650310 6.0645601949126267 3.4853710395422399 3.7016137568770384 0.0170041091544812 0.0981311544786457
11200.0000000000000000 13.3368140763912439 6.0409746191673559 3.4845291949424007 3.6984413353691332 0.0146615351393158 0.0982073917730373
11300.0000000000000000 13.2951140906558436 6.0044900581493055 3.4837040344228636 3.6965492523099339 0.0121848621020536 0.0981858836716854
11400.0000000000000000 13.2588907401986944 5.9711261151655579 3.4824633323557785 3.6937621346620788 0.0132851631556632 0.0982539948596171
11500.0000000000000000 13.2335597963968343 5.9430013625118789 3.4813134200888873 3.6915266402415456 0.0192708460441572 0.0984475275103637
11600.0000000000000000 13.2051809429670381 5.9234915052448027 3.4802673946161717 3.6899535498434051 0.0127116928187705 0.0987568004438868
11700.0000000000000000 13.1842955828723749 5.9041044147382689 3.4795022287022661 3.6887376078441467 0.0129164728469466 0.0990348587407474
11800.0000000000000000 13.1841024514306788 5.9027642170436412 3.4785285172713531 3.6872440797803705 0.0162916373002546 0.0992740000350588
11900.0000000000000000 13.1466752254877193 5.8709551907306610 3.4778623392758758 3.6863547671369306 0.0119876048241209 0.0995153235201295
12000.0000000000000000 13.1878116591187133 5.9098172863887148 3.4734886095003770 3.6862602077167401 0.0184916268782479 0.0997539286346344
12100.0000000000000000 13.1272783270747961 5.8545819557005778 3.4747034192164969 3.6855774391432337 0.0124062045405514 0.1000093084739361
12200.0000000000000000 13.1092544028736384 5.8352543761791242 3.4750547574297528 3.6839917580062966 0.0146902405454944 0.1002632707129698
12300.0000000000000000 13.1072834250094434 5.8334285937440180 3.4751390486392641 3.6837594643964597 0.0144512998751961 0.1005050183545055
12400.0000000000000000 13.0774281220515451 5.8055316057158377 3.4748895321146311 3.6835155538030393 0.0127854889042186 0.1007059415138179
12500.0000000000000000 13.0637781604244996 5.7893733977917083 3.4744333653362269 3.6827617724221660 0.0163137559942978 0.1008958688801001
12600.0000000000000000 13.0511692908712895 5.7802764086567677 3.4746962551242158 3.6786812577594699 0.0163144680128815 0.1012009013179533
12700.0000000000000000 13.0257239842526893 5.7540852551274320 3.4739350610590147 3.6820477249601025 0.0140002550489483 0.1016556880571917
12800.0000000000000000 13.0313961815303418 5.7617281054173803 3.4732158468689489 3.6817360511300561 0.0127876546907573 0.1019285234231987
12900.0000000000000000 13.0068967726415554 5.7333889946949412 3.4734824700983467 3.6814807558235079 0.0163994535606759 0.1021450984640845
13000.0000000000000000 13.1914783510285059 5.8508194452296642 3.4716341306203615 3.6812478962081521 0.0854449938920305 0.1023318850782965
13100.0000000000000000 12.9841877562520764 5.7144667609677731 3.4716856645832488 3.6789185359646033 0.0165886129499803 0.1025281817864712
13200.0000000000000000 13.8781898543534030 6.1381567897495355 3.5183307931418604 3.6533331430765794 0.4653279215728805 0.1030412068125464
13300.0000000000000000 13.0938592506036713 5.7960654736250063 3.5098464257302786 3.6471271547993878 0.0365882411276063 0.1042319553213904
13400.0000000000000000 12.9858896043527299 5.7138192486711548 3.5078865466280562 3.6429945664591279 0.0164244360677412 0.1047648065266515
13500.0000000000000000 12.9414957317919068 5.6743210438809983 3.5059884024943693 3.6408493085504450 0.0152119078679199 0.1051250689981736
13600.0000000000000000 12.9025676527243434 5.6389463910602871 3.5046502138370395 3.6391664530813528 0.0143900998514299 0.1054144948942334
13700.0000000000000000 12.8782362296105397 5.6188983059987239 3.5037179007698405 3.6375459240623877 0.0124149782480073 0.1056591205315806
13800.0000000000000000 12.8619636909424315 5.5970635704258633 3.5029854719279463 3.6361696800462040 0.0198626314267982 0.1058823371156178
13900.0000000000000000 12.8382737833913669 5.5830146138253953 3.5024555615824147 3.6341620479313299 0.0125901989499345 0.1060513611022919
14000.0000000000000000 12.8293961972823300 5.5732323380693645 3.5021611455225292 3.6322866520063251 0.0155173719940760 0.1061986896900379
14100.0000000000000000 12.8388515271452839 5.5834378419912483 3.5025432535313819 3.6311072928190677 0.0154472420611809 0.1063158967424060
14200.0000000000000000 12.8532497360502429 5.5957683822201378 3.5048393043037840 3.6316380418809864 0.0146276678823461 0.1063763397629876
14300.0000000000000000 12.9319010909832528 5.6648381388170801 3.5119895044481519 3.6374281024934372 0.0113249781328665 0.1063203670917153
14400.0000000000000000 13.1923565813203574 5.8803267903563938 3.5325710189750881 3.6570324160036818 0.0164744166882088 0.1059519392969858
14500.0000000000000000 19.2892586015305625 11.7320619481777726 3.5907084790398001 3.7140170299161794 0.1476087899443553 0.1048623544524541
14600.0000000000000000 15.5066996369801675 7.7984607309053668 3.7353745556878568 3.8574541305432857 0.0125166134755564 0.1028936063681017
14700.0000000000000000 18.3519946234542353 9.9859305275464632 4.0505391937016775 4.2047619150969346 0.0124260753388575 0.0983369117703016
14800.0000000000000000 22.5989355041592894 13.1066967362367510 4.6118034085021682 4.7706590359420566 0.0165569019534934 0.0932194215248195
14900.0000000000000000 26.5986293068212625 15.8891238914352684 5.2197196529244216 5.3889588888763083 0.0116142666216102 0.0892126069636536
15000.0000000000000000 27.5017744348231368 16.3604745204921009 5.3722091447440254 5.6629531825796624 0.0195658773484354 0.0865717096589119
15100.0000000000000000 24.2597072911694909 14.0801916505922371 4.8165642065010008 5.2609575363497738 0.0148707895378042 0.0871231081886783
15200.0000000000000000 19.3186388469016990 10.9035942028594093 3.9795486227342725 4.3243755511630857 0.0209512532750720 0.0901692168698588
15300.0000000000000000 14.7353049947977528 8.0469491086338891 3.2651338787923057 3.3152420499597812 0.0150418897249165 0.0929380676868612
15400.0000000000000000 11.3411625462348091 5.9001098424710463 2.7987561104440886 2.5331373186244948 0.0150771793268382 0.0940820953683427
15500.0000000000000000 9.0887466311436143 4.4521553283939523 2.5252608412052693 2.0007508433944809 0.0163203305009253 0.0942592876489884
15600.0000000000000000 7.7034860899410065 3.5796805841057640 2.3724442396905050 1.6447248407196076 0.0117528943877562 0.0948835310373741
15700.0000000000000000 6.8998802405901021 3.1045763228245358 2.2805555607982173 1.3980743131057831 0.0213831328940093 0.0952909109675560
15800.0000000000000000 6.3101395636161932 2.7456108653322970 2.2256580621517763 1.2242173940492456 0.0189750300644851 0.0956782120183886
15900.0000000000000000 5.9732094907784932 2.5735845147381538 2.1869467596672374 1.1045324375744787 0.0120939737642994 0.0960518050343242
16000.0000000000000000 5.7372362379892055 2.4420690165922627 2.1628653949707428 1.0154071930798214 0.0203047988030124 0.0965898345433670
16100.0000000000000000 5.5606319705010234 2.3551718201785778 2.1454853635158333 0.9516588806610442 0.0111647221974106 0.0971511839481573
16200.0000000000000000 5.4327782512292160 2.2873669645784696 2.1312944287713993 0.9011237806120250 0.0151672091936520 0.0978258680736707
16300.0000000000000000 5.3431993793486834 2.2467557715392457 2.1195865333752426 0.8612099627112924 0.0170488731881600 0.0985982385347427
16400.0000000000000000 5.2531661563424157 2.2018522092581061 2.1106158552331307 0.8312020477469920 0.0103507847694170 0.0991452593347698
16500.0000000000000000 5.1892054133537862 2.1679101350103021 2.1043267741072103 0.8068194855649444 0.0104648010225920 0.0996842176487375
16600.0000000000000000 5.1427201331279493 2.1443337975559440 2.0985278584710141 0.7877705007639804 0.0120068012998430 0.1000811750371682
16700.0000000000000000 5.4832124129937156 2.4592010152692869 2.0900565539656806 0.7727605952117508 0.0607241116751217 0.1004701368718754
16800.0000000000000000 5.0560636106384589 2.0939216282940283 2.0859945306085481 0.7610167818382179 0.0143433253917664 0.1007873445058990
16900.0000000000000000 5.0123117098003185 2.0698158598054857 2.0826999336966665 0.7486835146369114 0.0101626308603393 0.1009497708009153
17000.0000000000000000 4.9900169261241993 2.0531539136659562 2.0796350445026848 0.7370145938263498 0.0192268762618270 0.1009864978673806
17100.0000000000000000 4.9540576645223631 2.0371053802243080 2.0772224756431878 0.7291515035680379 0.0098102296017461 0.1007680754850824
17200.0000000000000000 4.9719271981821542 2.0622928638007423 2.0746351338434077 0.7240799694512388 0.0103069661859748 0.1006122649007898
17300.0000000000000000 4.9157598250296992 2.0092560672537836 2.0727114838692708 0.7177922496429370 0.0155694568419814 0.1004305674217266
17400.0000000000000000 4.8815308733813669 1.9882121289683043 2.0710292252809399 0.7100701095919462 0.0120238925475166 0.1001955169926593
17500.0000000000000000 4.8529461786665982 1.9700488076697991 2.0698206106339532 0.7033484761749941 0.0097803935853849 0.0999478906024670
17600.0000000000000000 4.8579271324388928 1.9694869938340502 2.0685336701009267 0.6948107564429812 0.0252863358489895 0.0998093762119446
17700.0000000000000000 4.8037522763211982 1.9409565009022627 2.0660407937615513 0.6870244445989953 0.0100874810058640 0.0996430560525258
17800.0000000000000000 4.7914920062446660 1.9336091127212738 2.0645648867708917 0.6809846143446210 0.0128674454638328 0.0994659469440462
17900.0000000000000000 4.7728477817971493 1.9202715436574167 2.0635143329494965 0.6762782875842740 0.0134556892973943 0.0993279283085675
18000.0000000000000000 4.7951673848948797 1.9456448907057120 2.0620736265093118 0.6711633362723431 0.0170485619858989 0.0992369694216145
18100.0000000000000000 4.7358670660942117 1.8961723105258890 2.0602887869334654 0.6660678975869164 0.0140958010689523 0.0992422699789887
18200.0000000000000000 4.9600386532395238 2.1295165193385692 2.0593062860240492 0.6609927366335282 0.0111249336278888 0.0990981776154887
18300.0000000000000000 4.6967801049076323 1.8697277244900934 2.0585916011465359 0.6567066014146117 0.0126241208995274 0.0991300569568636
18400.0000000000000000 4.6919187086380383 1.8601867050382219 2.0573877000414562 0.6538150366289649 0.0213541290368779 0.0991751378925178
18500.0000000000000000 4.6667261800097357 1.8513495358313323 2.0561148111324519 0.6496668714774360 0.0102735818837560 0.0993213796847590
18600.0000000000000000 4.6855874331316452 1.8734784196270111 2.0541224646946210 0.6465805020154256 0.0119676710374635 0.0994383757571244
18700.0000000000000000 4.6410126903271882 1.8279530654953013 2.0528178777530428 0.6439726602301835 0.0167418287139619 0.0995272581346986
18800.0000000000000000 4.6250291129484973 1.8207950161589372 2.0521409104586636 0.6412420898541994 0.0111757208766811 0.0996753756000163
18900.0000000000000000 4.6237674091453886 1.8237237507745023 2.0514089505836850 0.6368876043547058 0.0118983666474078 0.0998487367850873
19000.0000000000000000 4.6132121753302195 1.8106371718199399 2.0507564315710551 0.6334959504982116 0.0183305912936085 0.0999920301474043
19100.0000000000000000 4.7049644570180940 1.8989251568920367 2.0502364059687190 0.6308685137434288 0.0247790520784165 0.1001553283354922
19200.0000000000000000 4.5834598772925945 1.7947515734404353 2.0487812155876437 0.6275038158337508 0.0121601493150181 0.1002631231157471
19300.0000000000000000 4.5702287423804435 1.7851267759628331 2.0485354231035120 0.6237886238898910 0.0125298223209795 0.1002480971032284
19400.0000000000000000 4.5581314121091019 1.7780169418875302 2.0480217702773129 0.6210109675702929 0.0110220664554178 0.1000596659185484
19500.0000000000000000 4.5535926319803508 1.7757020898936862 2.0482112522720848 0.6187249347047045 0.0112772905497683 0.0996770645601069
19600.0000000000000000 4.5302028504351473 1.7561669566262577 2.0469433270902164 0.6125304662824634 0.0149279729279274 0.0996341275082820
19700.0000000000000000 4.5145659846655795 1.7439617185926681 2.0459956029062081 0.6065775926907783 0.0186417343875254 0.0993893360883992
19800.0000000000000000 4.4933898541093624 1.7361814606091437 2.0453271132725339 0.6004063528967192 0.0123778046051265 0.0990971227258398
19900.0000000000000000 4.4870855785531845 1.7399857317149259 2.0445678299310339 0.5947412421246675 0.0090194520668302 0.0987713227157269
20000.0000000000000000 4.5112259895669107 1.7602046222305328 2.0451696095408569 0.5917032032115633 0.0156086031662099 0.0985399514177475
20100.0000000000000000 4.4543318168398551 1.7181134120705694 2.0433315919064481 0.5875499534341093 0.0070975275369153 0.0982393318918124
20200.0000000000000000 4.4438566393111341 1.7114969385226901 2.0429407903958055 0.5850386414783350 0.0065040063267919 0.0978762625875111
20300.0000000000000000 4.4326419724418056 1.7031788749476080 2.0423041489944311 0.5826856521343721 0.0069939685924860 0.0974793277729096
20400.0000000000000000 4.4159863690346288 1.6954417055731152 2.0418422311585638 0.5712651602882409 0.0104518398497571 0.0969854321649506
20500.0000000000000000 4.3906027279436062 1.6861515025142815 2.0412955069563172 0.5542130402919381 0.0123748012715748 0.0965678769094948
20600.0000000000000000 4.3735183609241144 1.6802724737799721 2.0406049592851079 0.5459742350781737 0.0104624323810145 0.0962042603998468
20700.0000000000000000 4.3587069242873318 1.6759018752262540 2.0399009764984486 0.5415230962981566 0.0055437637203610 0.0958372125441119
20800.0000000000000000 4.3537791665963450 1.6748803512149690 2.0394345441096950 0.5377917872536164 0.0061655388033484 0.0955069452147154
20900.0000000000000000 4.3786934771104606 1.7017581394384012 2.0389284208893641 0.5349181143725598 0.0078681940981051 0.0952206083120304
21000.0000000000000000 4.3385446551368867 1.6660822710086762 2.0382332993513663 0.5324968256390845 0.0067927302829009 0.0949395288548591
21100.0000000000000000 4.3318808585040962 1.6633678809386441 2.0378254513747822 0.5304324184542946 0.0056034192614225 0.0946516884749520
21200.0000000000000000 4.3252237799459055 1.6597916773188699 2.0374881594381038 0.5280565739113298 0.0054831065807819 0.0944042626968202
21300.0000000000000000 4.3213060442827951 1.6573150763069739 2.0372141242644588 0.5265832276453750 0.0060467729623584 0.0941468431036287
21400.0000000000000000 4.3545569218402100 1.6925247715099092 2.0370862881846117 0.5241684444369988 0.0068578025691823 0.0939196151395082
21500.0000000000000000 4.3236610136017788 1.6610222277991615 2.0370686231464790 0.5228194823715330 0.0090613034362552 0.0936893768483507
21600.0000000000000000 4.3089510674174294 1.6501551649273651 2.0369842088965888 0.5213698788583274 0.0069595997662432 0.0934822149689047
21700.0000000000000000 4.3063784157416602 1.6504344322549085 2.0365743600282107 0.5198410299672530 0.0062455448607808 0.0932830486305060
21800.0000000000000000 4.3040282464617539 1.6481157943570166 2.0364000037799395 0.5186150519189822 0.0078192723219124 0.0930781240839034
21900.0000000000000000 4.2969730490544951 1.6442667182512900 2.0362541725966214 0.5174543522381542 0.0060990601105293 0.0928987458578994
22000.0000000000000000 4.2928936773602260 1.6418962753606468 2.0360998021600047 0.5164075628782230 0.0057583887397121 0.0927316482216399
22100.0000000000000000 4.2900776272371353 1.6399390196212482 2.0357862590418190 0.5156482964034739 0.0061276363474166 0.0925764158231782
22200.0000000000000000 4.2878384873224134 1.6389103364762894 2.0354880026139597 0.5151690079982663 0.0058312681632881 0.0924398720706104
22300.0000000000000000 4.2851091636701044 1.6369518184447105 2.0352104584404311 0.5146450838090467 0.0059918476944283 0.0923099552814880
22400.0000000000000000 4.2808097777489467 1.6343231698158704 2.0350437403159445 0.5140843529136911 0.0051793849213048 0.0921791297821358
22500.0000000000000000 4.2838707603754287 1.6380104118259760 2.0346938816411448 0.5135455926486303 0.0055569741287625 0.0920639001309146
22600.0000000000000000 4.2772817796372786 1.6318394814085124 2.0346204882266514 0.5129036857643020 0.0059489753486605 0.0919691488891527
22700.0000000000000000 4.2741103319491298 1.6303090238397484 2.0345666424251365 0.5121910379523786 0.0051509245225071 0.0918927032093585
22800.0000000000000000 4.2806840253746987 1.6377950471260876 2.0345801501742251 0.5114959720670845 0.0050118806987506 0.0918009753085502
22900.0000000000000000 4.2707663537105072 1.6283844920948036 2.0344161413053072 0.5107148034946952 0.0054630105084677 0.0917879063072332
23000.0000000000000000 4.2697607405782163 1.6284209673210284 2.0344402454777626 0.5100859153747758 0.0050327428087443 0.0917808695959050
23100.0000000000000000 4.2683910628182709 1.6280940623908808 2.0342119060013282 0.5096169665255971 0.0047006586608058 0.0917674692396598
23200.0000000000000000 4.2659516351451972 1.6253339762947461 2.0342483240588756 0.5090740288740615 0.0055394690833265 0.0917558368341870
23300.0000000000000000 4.2638067735898142 1.6234666593949965 2.0340919890711890 0.5086815441110257 0.0058195252134317 0.0917470557991713
23400.0000000000000000 4.3041527492824612 1.6538478190934129 2.0355450461702782 0.5086493390110504 0.0143552535598721 0.0917552914478472
23500.0000000000000000 4.2684328603940678 1.6279824425291056 2.0340224079433042 0.5086799821905952 0.0059533894412497 0.0917946382898132
23600.0000000000000000 4.2622788365967432 1.6231253656816849 2.0337738600672965 0.5084683072488968 0.0051254664874596 0.0917858371114051
23700.0000000000000000 4.2603552973108139 1.6218053451479251 2.0338258173716222 0.5082064452681787 0.0047376703361770 0.0917800191869107
23800.0000000000000000 4.2586379880682959 1.6205832862631691 2.0336811366801077 0.5078728981506418 0.0047289371083013 0.0917717298660759
23900.0000000000000000 4.2565856807018863 1.6193899896202701 2.0335508189643345 0.5069998746687404 0.0048924390317336 0.0917525584168077
24000.0000000000000000 4.2552691963439564 1.6191358153562767 2.0334229578609824 0.5062920655796735 0.0046517941057360 0.0917665634412878
24100.0000000000000000 4.2557487623230665 1.6196890266105348 2.0334608677484658 0.5057920888375291 0.0050256341031096 0.0917811450234267
24200.0000000000000000 4.3308454166131360 1.6867488090897691 2.0339785830654993 0.5053686795322567 0.0129996727782770 0.0917496721473337
24300.0000000000000000 4.2519473973372106 1.6173267465155212 2.0334405413220376 0.5050469921280804 0.0043231616244626 0.0918099557471088
24400.0000000000000000 4.2504610272149188 1.6161071597481258 2.0333858756374883 0.5045313413150514 0.0046029568753142 0.0918336936389394
24500.0000000000000000 4.2489619505415153 1.6151440359476075 2.0333676915509531 0.5041308171950557 0.0044743506921144 0.0918450551557837
24600.0000000000000000 4.2470726655480213 1.6144240629608366 2.0334325307664516 0.5031130166741863 0.0042080091151389 0.0918950460314074
24700.0000000000000000 4.2461062090619981 1.6138552996579669 2.0334290694006185 0.5025410479769318 0.0043476961139370 0.0919330959125438
24800.0000000000000000 4.2456910170518896 1.6134317549359691 2.0332740002712906 0.5020641906438417 0.0049561358030242 0.0919649353977632
24900.0000000000000000 4.2448769069644809 1.6130787012145102 2.0332501483039755 0.5017915500374042 0.0047698650907070 0.0919866423178849
25000.0000000000000000 4.2433353278703683 1.6123382630876213 2.0332624170395825 0.5014983725629678 0.0042297165176951 0.0920065586625016
25100.0000000000000000 4.2423844313574888 1.6112565659727029 2.0330891954952390 0.5019878940767899 0.0040480696102079 0.0920027062025485
25200.0000000000000000 4.3773985019842296 1.7429945081258416 2.0328172032615361 0.5023041999591674 0.0072938210981256 0.0919887695395596
25300.0000000000000000 4.2412589046620930 1.6096286733852359 2.0330012279995979 0.5022119599117769 0.0044247678486156 0.0919922755168663
25400.0000000000000000 4.2402419009083623 1.6091589398753903 2.0329330891958479 0.5021004550364909 0.0040448942383991 0.0920045225622333
25500.0000000000000000 4.2397706065050587 1.6087325955888390 2.0329256670253315 0.5019733345022117 0.0041179245640943 0.0920210848245819
25600.0000000000000000 4.3019920248155792 1.6703711323485488 2.0326298192435042 0.5019743845050721 0.0049827270970206 0.0920339616214331
25700.0000000000000000 4.2387792510461564 1.6080508254461381 2.0327747235783207 0.5018070994821483 0.0041053050322633 0.0920412975072851
25800.0000000000000000 4.2406809831376089 1.6102483422903933 2.0327264543600827 0.5016962654234300 0.0039529521409057 0.0920569689227974
25900.0000000000000000 4.2375832517765843 1.6069138641499601 2.0326078993421435 0.5017587279506088 0.0042238644605219 0.0920788958733501
26000.0000000000000000 4.4303697255811416 1.7907711127049384 2.0321687856994481 0.5017864382148619 0.0135405780765573 0.0921028108853366
26100.0000000000000000 4.2405336824785582 1.6092276678288784 2.0328587313664808 0.5018947140389659 0.0044070677494717 0.0921455014947620
26200.0000000000000000 4.2386529676144127 1.6075579090916099 2.0327829013314327 0.5018785992991631 0.0042596039889699 0.0921739539032369
26300.0000000000000000 4.2377690508356300 1.6068999035181983 2.0326438205269386 0.5017796241292769 0.0042476588086433 0.0921980438525726
26400.0000000000000000 4.2372570270742935 1.6064322169531446 2.0324934299774928 0.5016963527829307 0.0044128568512536 0.0922221705094720
26500.0000000000000000 4.2364126284554446 1.6059505534875338 2.0324641902319316 0.5015742771645511 0.0041788779961843 0.0922447295752433
26600.0000000000000000 4.2360405215207111 1.6055393417099750 2.0324254778875557 0.5014757988776491 0.0043304238382597 0.0922694792072710
26700.0000000000000000 4.2355331614961571 1.6054198932760586 2.0324029632376339 0.5013931368671252 0.0040244479635372 0.0922927201518019
26800.0000000000000000 4.2345520232366685 1.6046477913506361 2.0323199542161658 0.5013246003056209 0.0039437765848691 0.0923159007793763
26900.0000000000000000 4.2341531041401463 1.6042459470750479 2.0323019969225422 0.5012327337008644 0.0040346096780531 0.0923378167636388
27000.0000000000000000 4.2335148830528970 1.6038548080494248 2.0322161745751965 0.5011403634058642 0.0039466026928687 0.0923569343295435
27100.0000000000000000 4.3385400911994498 1.6692042038603949 2.0336870035125889 0.5009638839554769 0.0422946727122713 0.0923903271587185
27200.0000000000000000 4.2335240741315863 1.6033297963163848 2.0324172538324472 0.5012052200476761 0.0041644439126872 0.0924073600223908
27300.0000000000000000 4.2334517477741063 1.6037008017627508 2.0322214230658382 0.5010677807280233 0.0040357064362097 0.0924260357812843
27400.0000000000000000 4.2355411325578114 1.6058830203955505 2.0322501626518163 0.5009147225522154 0.0040517715011691 0.0924414554570598
27500.0000000000000000 4.2313660944617144 1.6020762063400473 2.0322133218032299 0.5007372427546969 0.0038833366338998 0.0924559869298402
27600.0000000000000000 4.2307509535249954 1.6016598502885535 2.0322344819066567 0.5005131249826990 0.0038732865474058 0.0924702097996804
27700.0000000000000000 4.2301315095776157 1.6013761429586930 2.0321125448107429 0.5003429234716882 0.0038161297357392 0.0924837686007527
27800.0000000000000000 4.2296297098769129 1.6009434837714038 2.0321584076390553 0.5001536322174780 0.0038721927049943 0.0925019935439809
27900.0000000000000000 4.2290447353386913 1.6006036609631058 2.0321272734672617 0.4999262966525965 0.0038666170927179 0.0925208871630089
28000.0000000000000000 4.2284780937931670 1.6001679348752258 2.0321859321326947 0.4997186943024481 0.0038654435981058 0.0925400888846925
28100.0000000000000000 4.2279022516989810 1.5997373096893888 2.0322292976831839 0.4995208021211607 0.0038570312951741 0.0925578109100737
28200.0000000000000000 4.2273690185221859 1.5993142973136554 2.0322376093730377 0.4993190131972017 0.0039212205256644 0.0925768781126260
28300.0000000000000000 4.2267172510293429 1.5989708976832999 2.0322122794368673 0.4990980205100891 0.0038405784797918 0.0925954749192953
28400.0000000000000000 4.2261522229132638 1.5985889386643795 2.0322241032032631 0.4989114882218187 0.0038129573422162 0.0926147354815858
28500.0000000000000000 4.2256283380805320 1.5982573374766824 2.0322126311596387 0.4987369330039210 0.0037882769272951 0.0926331595129949
28600.0000000000000000 4.2252075129869926 1.5979226115494878 2.0322016956131121 0.4986089377999125 0.0038219037888844 0.0926523642355954
28700.0000000000000000 4.2249954458783492 1.5978266635718150 2.0321967680187201 0.4984834508251773 0.0038190605885460 0.0926695028740918
28800.0000000000000000 4.2453664364048418 1.6104768841824229 2.0328711327741869 0.4986753218102052 0.0106633290463841 0.0926797685916425
28900.0000000000000000 4.2245954693222805 1.5969873449203968 2.0323603615697370 0.4986282287634839 0.0038938371482982 0.0927256969203647
29000.0000000000000000 4.2241745971412623 1.5968241601647946 2.0322055794395122 0.4985207794292508 0.0038820769603124 0.0927420011473928
29100.0000000000000000 4.2237818933902318 1.5965940533893388 2.0321724909969348 0.4984251999332331 0.0038353504438489 0.0927547986268757
29200.0000000000000000 4.2234717045279355 1.5963607819433647 2.0321519331216291 0.4983492028089828 0.0038418790678029 0.0927679075861556
29300.0000000000000000 4.2231239017037563 1.5961220382518608 2.0321372898875549 0.4982779401452008 0.0038065578108659 0.0927800756082741
29400.0000000000000000 4.2227892920828376 1.5959195716214740 2.0320964535552095 0.4981837259035969 0.0037963805310882 0.0927931604714695
29500.0000000000000000 4.2224904984458709 1.5956134028833617 2.0321375426427646 0.4981109866301562 0.0038252288669272 0.0928033374226610
29600.0000000000000000 4.2221281194558795 1.5954184018987023 2.0321123959890834 0.4979941581064120 0.0037905774889473 0.0928125859727342
29700.0000000000000000 4.2217888931027954 1.5952057450803547 2.0320523060930058 0.4979111167057920 0.0037974267505812 0.0928222984730621
29800.0000000000000000 4.2214658517398007 1.5949115966586758 2.0321057569672263 0.4977906645088139 0.0038264209233199 0.0928314126817647
29900.0000000000000000 4.2211452566398888 1.5946891879035974 2.0320937773676748 0.4977063382078915 0.0038160749043512 0.0928398782563737
30000.0000000000000000 4.5324687025768728 1.9050086910464232 2.0316897367915123 0.4975205824455165 0.0053993473429597 0.0928503449504616
30100.0000000000000000 4.2220532189689406 1.5944365618736822 2.0323539632382777 0.4976812025233839 0.0047168401093516 0.0928646512242452
30200.0000000000000000 4.2205508315561824 1.5940711194675345 2.0321905754894165 0.4975279615658841 0.0038830732630326 0.0928781017703150
30300.0000000000000000 4.2201142495418198 1.5938909702262716 2.0321118064174915 0.4973870967144806 0.0038358711604334 0.0928885050231428
30400.0000000000000000 4.2203493195981912 1.5942189420420210 2.0320607159805175 0.4972534273454382 0.0039189843202160 0.0928972499099984
30500.0000000000000000 4.2196610028260819 1.5937300685687519 2.0320456465776515 0.4971214269641091 0.0038596561287131 0.0929042045868567
30600.0000000000000000 4.2189399510010279 1.5931594157178650 2.0320378067841647 0.4970194491406201 0.0038121794346803 0.0929110999236981
30700.0000000000000000 4.2184798162702490 1.5927935904891493 2.0320812381503419 0.4968812337727771 0.0038070349856293 0.0929167188723508
30800.0000000000000000 4.2180284611330965 1.5925521386073991 2.0320112985081122 0.4967486282787372 0.0037948141387193 0.0929215816001298
30900.0000000000000000 4.2176539285242853 1.5923179426017402 2.0320464384893566 0.4965793205942708 0.0037856428535441 0.0929245839853733
31000.0000000000000000 4.2170670179308285 1.5918655541898636 2.0320590649445469 0.4964197596011833 0.0037952315859538 0.0929274076092810
31100.0000000000000000 4.2165412444170896 1.5915626810615831 2.0320361028652254 0.4962247091223282 0.0037873457302146 0.0929304056377381
31200.0000000000000000 4.2160101616422443 1.5912293266283788 2.0320317462388768 0.4960350989559518 0.0037822050880832 0.0929317847309533
31300.0000000000000000 4.2154945963481660 1.5908831427600707 2.0320474015605301 0.4958295138213382 0.0038020418005163 0.0929324964057105
31400.0000000000000000 4.2149298748788748 1.5905330870619769 2.0320604172415955 0.4956021925468360 0.0038005710938828 0.0929336069345837
31500.0000000000000000 4.2143610948720038 1.5901871919718489 2.0320688358662609 0.4953840987890554 0.0037868459755580 0.0929341222692805
31600.0000000000000000 4.2137863042880763 1.5898244205075354 2.0320950716417907 0.4951360403275695 0.0037968521808428 0.0929339196303389
31700.0000000000000000 4.2132037955426851 1.5895438733191376 2.0320593444357642 0.4948722428730699 0.0037961069307209 0.0929322279839926
31800.0000000000000000 4.2126410106414856 1.5892159476613155 2.0320756445115125 0.4946269726129410 0.0037884247159130 0.0929340211398035
31900.0000000000000000 4.4062553458328013 1.7828157285129613 2.0322024149189035 0.4943582109875896 0.0039348223666829 0.0929441690466645
32000.0000000000000000 4.2203893139288420 1.5943050396808156 2.0324118983723056 0.4943169566446872 0.0064168255475433 0.0929385936834907
32100.0000000000000000 4.2126147443910682 1.5891471912068158 2.0322837072922790 0.4941164765980777 0.0041116208801709 0.0929557484137245
32200.0000000000000000 4.2111567963524168 1.5882537586456664 2.0322104823974647 0.4938822682224103 0.0038453251192971 0.0929649619675790
32300.0000000000000000 4.2106895393815478 1.5880832995855076 2.0321648734753524 0.4936717720095763 0.0037962643230059 0.0929733299881056
32400.0000000000000000 4.2103268438669090 1.5879310124971473 2.0321490711264816 0.4934741806802200 0.0037903826399628 0.0929821969230972
32500.0000000000000000 4.2099774982799207 1.5877471324800916 2.0321552508574507 0.4932964695264879 0.0037889063167250 0.0929897390991654
32600.0000000000000000 4.2096610181242990 1.5876066017608943 2.0321345799633446 0.4931371822128625 0.0037836102014457 0.0929990439857519
32700.0000000000000000 4.2093738982287565 1.5874799156655675 2.0321112979705060 0.4929870926186591 0.0037881568288406 0.0930074351451831
32800.0000000000000000 4.2091011560868088 1.5873608669580495 2.0320903024288377 0.4928475349017771 0.0037869020286399 0.0930155497695045
32900.0000000000000000 4.2088524241214778 1.5872319949210485 2.0320889070242028 0.4927209565111586 0.0037866419256458 0.0930239237394223
33000.0000000000000000 4.2086193311007571 1.5871314534366279 2.0320656180675281 0.4925998461339947 0.0037905228132568 0.0930318906493494
33100.0000000000000000 4.2083998401299443 1.5870041530946351 2.0320641772942771 0.4924951901651896 0.0037953708534907 0.0930409487223526
33200.0000000000000000 4.2081831555553375 1.5868747529429836 2.0320580416950369 0.4924086777379419 0.0037921021031989 0.0930495810761764
33300.0000000000000000 4.2079769867147796 1.5867654115580057 2.0320356338590164 0.4923393326985946 0.0037792104004289 0.0930573981987333
33400.0000000000000000 4.2077963385250108 1.5866713952259426 2.0320122147010227 0.4922606386607587 0.0037873873257503 0.0930647026115365
33500.0000000000000000 4.2076096943548782 1.5865518313835496 2.0320035895363424 0.4921963407351064 0.0037857455125841 0.0930721871872952
33600.0000000000000000 4.2074362864746835 1.5864526470752616 2.0319868488225250 0.4921305322299038 0.0037857789349769 0.0930804794120160
33700.0000000000000000 4.2072738571921411 1.5863553983905128 2.0319739784213775 0.4920705796577926 0.0037855539559369 0.0930883467665212
33800.0000000000000000 4.2071197749455971 1.5862592633146633 2.0319530614553791 0.4920241425447162 0.0037892117061389 0.0930940959247002
33900.0000000000000000 4.2226564621112539 1.6018707695100707 2.0319275456988124 0.4919793742614672 0.0037779746061727 0.0931007980347308
34000.0000000000000000 4.3324884527878806 1.7077390641204242 2.0318536077934048 0.4919096538654641 0.0078827556128024 0.0931033713957857
34100.0000000000000000 4.2112608904325137 1.5896838623408196 2.0319269280422230 0.4920512221116732 0.0044838063374512 0.0931150716003465
34200.0000000000000000 4.2093775176632704 1.5882816205151242 2.0319753696753278 0.4920027328696134 0.0039932977029584 0.0931244969002470
34300.0000000000000000 4.2079521338905375 1.5870243649587126 2.0319547028166491 0.4919533347837566 0.0038861513308875 0.0931335800005306
34400.0000000000000000 4.2085592992977929 1.5877357281320892 2.0319241533386796 0.4919187285853765 0.0038398531430409 0.0931408360986061
34500.0000000000000000 4.2073536674974372 1.5866062399933571 2.0318857243160209 0.4918887458422094 0.0038245146927344 0.0931484426531149
34600.0000000000000000 4.2070997407631499 1.5863715356163368 2.0318907544244844 0.4918590668908885 0.0038225389667844 0.0931558448646550
34700.0000000000000000 4.2069367720896196 1.5862580796614187 2.0318737028624949 0.4918258571690323 0.0038165457006267 0.0931625866960480
34800.0000000000000000 4.2068178396190854 1.5861890152665152 2.0318376619506910 0.4918105270957471 0.0038117748331682 0.0931688604729645
34900.0000000000000000 4.2067163091986464 1.5861115298776960 2.0318382670912198 0.4917889586347328 0.0038024470334586 0.0931751065615390
35000.0000000000000000 4.2066298028905598 1.5860592981620019 2.0318268318902009 0.4917693264172218 0.0037933073083769 0.0931810391127592
35100.0000000000000000 4.2065591587921087 1.5859974789418014 2.0318219881991455 0.4917597907097959 0.0037921924286134 0.0931877085127530
35200.0000000000000000 4.2064820882703611 1.5859291933045965 2.0318192241878572 0.4917513074159988 0.0037902936789326 0.0931920696829757
35300.0000000000000000 4.2064148124144181 1.5858687999925887 2.0318246742518888 0.4917390120286297 0.0037854841228743 0.0931968420184368
35400.0000000000000000 4.2063570343920915 1.5858383688615789 2.0318139074872246 0.4917163026670439 0.0037859294294987 0.0932025259467457
35500.0000000000000000 4.2063006994914884 1.5857997481294368 2.0318097421520891 0.4916990904480628 0.0037841676542775 0.0932079511076218
35600.0000000000000000 4.2062444037482312 1.5857474906041553 2.0318192299643405 0.4916823749433076 0.0037817073486789 0.0932136008877489
35700.0000000000000000 4.2061927735434832 1.5857372779947556 2.0317981195922279 0.4916602271681172 0.0037777673410230 0.0932193814473596
35800.0000000000000000 4.2061420082195360 1.5856964664760782 2.0318051825365515 0.4916393765717010 0.0037770955154838 0.0932238871197213
35900.0000000000000000 4.2060953918563264 1.5856667043250066 2.0318038422164615 0.4916169339269011 0.0037786621057324 0.0932292492822246
36000.0000000000000000 4.3034757123239729 1.6811472169845094 2.0318033200508459 0.4915020105630126 0.0057884901079504 0.0932346746176536
36100.0000000000000000 4.2112269579601307 1.5903333927897458 2.0316978907341166 0.4916513972957200 0.0043069318427989 0.0932373452977484
36200.0000000000000000 4.2076063805318524 1.5868947777670381 2.0318000739474225 0.4916823217723336 0.0039846922299869 0.0932445148150711
36300.0000000000000000 4.2065986511517401 1.5859749052031800 2.0318188477129309 0.4916713291563435 0.0038813709668926 0.0932521981123938
36400.0000000000000000 4.2062431546199930 1.5856802991911125 2.0318186428441249 0.4916512561127648 0.0038345932085584 0.0932583632634327
36500.0000000000000000 4.2060938114374631 1.5855780326933475 2.0318126437620072 0.4916284662277884 0.0038107381969308 0.0932639305573884
36600.0000000000000000 4.2060203998621306 1.5855379648889203 2.0318062915169892 0.4916086929839169 0.0037981620027220 0.0932692884695824
36700.0000000000000000 4.2059703882075370 1.5855201288058538 2.0317963843506206 0.4915909616934909 0.0037889703845772 0.0932739429729935
36800.0000000000000000 4.2059366076170273 1.5855116908417251 2.0317871761763620 0.4915747891612315 0.0037841891937504 0.0932787622439592
36900.0000000000000000 4.2059048512873058 1.5854951606467720 2.0317831673581352 0.4915603544297229 0.0037828264807376 0.0932833423719385
37000.0000000000000000 4.2058751677328150 1.5854935556660821 2.0317687545743728 0.4915443672588402 0.0037805774296130 0.0932879128039064
37100.0000000000000000 4.2058454759639652 1.5854792051004722 2.0317655309473901 0.4915289990998303 0.0037791415739724 0.0932925992422991
37200.0000000000000000 4.2058175452580828 1.5854696045749974 2.0317551759503076 0.4915177589573467 0.0037780621171679 0.0932969436582635
37300.0000000000000000 4.2057907826188794 1.5854609033228977 2.0317472626709039 0.4915042859143954 0.0037773261379083 0.0933010045727743
37400.0000000000000000 4.2057635735195342 1.5854397426724840 2.0317486879763842 0.4914937083291755 0.0037764784649263 0.0933049560765642
37500.0000000000000000 4.2057335934885618 1.5854269818580460 2.0317395775819076 0.4914834194417959 0.0037749532094281 0.0933086613973845
37600.0000000000000000 4.2057060620730207 1.5854032253091805 2.0317428378360862 0.4914730698409336 0.0037745515015199 0.0933123775853001
37700.0000000000000000 4.4082506686341709 1.7876259727007953 2.0316622154366577 0.4914269666104821 0.0042187249889832 0.0933167888972523
37800.0000000000000000 4.2300115147534409 1.6093654574246330 2.0314455509788090 0.4913975277166324 0.0044855845994696 0.0933173940338959
37900.0000000000000000 4.2591620443402700 1.6385556029093777 2.0315966070050884 0.4913957104360293 0.0042886788265592 0.0933254451632159
38000.0000000000000000 4.2395654215717036 1.6191779226942664 2.0316629083837801 0.4913300580583431 0.0040715103385453 0.0933230220967683
38100.0000000000000000 4.2291445107432857 1.6088395355330221 2.0316895406214575 0.4912978305696560 0.0039954223554119 0.0933221816637378
38200.0000000000000000 4.2196219534600852 1.5993794789237001 2.0317016691786014 0.4912832609374857 0.0039350699854639 0.0933224744348344
38300.0000000000000000 4.2153675238712456 1.5951432708831437 2.0317235328374812 0.4912762168682654 0.0039010490897594 0.0933234541925955
38400.0000000000000000 4.2123727860798956 1.5921461074471686 2.0317424481062876 0.4912761006084288 0.0038830158954664 0.0933251140225441
38500.0000000000000000 4.2118422839917606 1.5916182640022158 2.0317551524526394 0.4912801497757073 0.0038608380562798 0.0933278797049186
38600.0000000000000000 4.2103507874079638 1.5901250262284998 2.0317593330146275 0.4912839687065587 0.0038514049001125 0.0933310545581652
38700.0000000000000000 4.2098646014371326 1.5896304636677785 2.0317713730528313 0.4912890650293161 0.0038394492804512 0.0933342504067553
38800.0000000000000000 4.2095263721282707 1.5892934763180673 2.0317710544097261 0.4912927567824689 0.0038312701810771 0.0933378144369315
38900.0000000000000000 4.2092618670896256 1.5890285801902690 2.0317716232689507 0.4912954230010415 0.0038246639750539 0.0933415766543095
39000.0000000000000000 4.2090368778204708 1.5888029177708274 2.0317733702625036 0.4912983322919126 0.0038168416276724 0.0933454158675546
39100.0000000000000000 4.2088372039301207 1.5886029532059087 2.0317734914605761 0.4912996093209003 0.0038118185871268 0.0933493313556094
39200.0000000000000000 4.2086613853032331 1.5884258037543948 2.0317758915731847 0.4912989464811206 0.0038073373149491 0.0933534061795838
39300.0000000000000000 4.2090825436770212 1.5888479084984906 2.0317629624572477 0.4912976754857089 0.0038169318067970 0.0933570654287776
39400.0000000000000000 4.2094502840279446 1.5892186952215934 2.0317613126672152 0.4912993493419602 0.0038095835929755 0.0933613432042006
39500.0000000000000000 4.2086889718755218 1.5884601731858448 2.0317541033937561 0.4913018326209682 0.0038072005741637 0.0933656621007899
39600.0000000000000000 4.2084219125667337 1.5881896588800317 2.0317534124241670 0.4913013889023990 0.0038077290483111 0.0933697233118258
39700.0000000000000000 4.2082170418798679 1.5879882114184405 2.0317474774438073 0.4913008547467467 0.0038069358112947 0.0933735624595783
39800.0000000000000000 4.2080447885987740 1.5878230709365395 2.0317411015638509 0.4912972806915258 0.0038059915019065 0.0933773439049517
39900.0000000000000000 4.2078937268521699 1.5876729690938134 2.0317371143022034 0.4912973167260876 0.0038048071146314 0.0933815196154346
40000.0000000000000000 4.2077592680807960 1.5875452564177273 2.0317283334275356 0.4912977478826778 0.0038027903600627 0.0933851399927932
40100.0000000000000000 4.2076357869370185 1.5874250220431521 2.0317235671668095 0.4912970652061637 0.0038013604243883 0.0933887720965053
40200.0000000000000000 4.2963024855028991 1.6758944710439687 2.0317180744897723 0.4913119023292974 0.0039984236958456 0.0933796139440145
40300.0000000000000000 4.2575833957125369 1.6370691132676254 2.0318083747927282 0.4914528374570808 0.0038556098685411 0.0933974603265616
40400.0000000000000000 4.2415290356533273 1.6209268695768091 2.0318250871126740 0.4915406981438765 0.0038258051817138 0.0934105756382540
40500.0000000000000000 4.2315681436991781 1.6109456493055967 2.0318097390764569 0.4915829808265751 0.0038101058340150 0.0934196686565345
40600.0000000000000000 4.2247939324166950 1.6041668255252215 2.0317991689664794 0.4916003287356289 0.0038003589421531 0.0934272502472126
40700.0000000000000000 4.2199636401058092 1.5993524072814933 2.0317821061766899 0.4916012909992856 0.0037944452918198 0.0934333903565210
40800.0000000000000000 4.2169457112875008 1.5963508067678884 2.0317700993140209 0.4915963090643569 0.0037898163469887 0.0934386797942460
40900.0000000000000000 4.2148263044849754 1.5942544078647045 2.0317580801067310 0.4915842148235241 0.0037865430632220 0.0934430586267934
41000.0000000000000000 4.2131325558935018 1.5925842160488601 2.0317468567667669 0.4915707586201468 0.0037840550919359 0.0934466693657918
41100.0000000000000000 4.2117628183062852 1.5912381408048755 2.0317351631225193 0.4915574696646928 0.0037818475970193 0.0934501971171788
41200.0000000000000000 4.2106460106859922 1.5901440044263164 2.0317235469268629 0.4915448624956470 0.0037801855722193 0.0934534112649463
41300.0000000000000000 4.2097301718279443 1.5892517945241302 2.0317113421233164 0.4915318458701384 0.0037790230258788 0.0934561662844800
41400.0000000000000000 4.2089740735026995 1.5885189006532161 2.0316992226084554 0.4915191373423955 0.0037782754293092 0.0934585374693230
41500.0000000000000000 4.2083380657793876 1.5879038834415207 2.0316917614533163 0.4915046229876556 0.0037770852180098 0.0934607126788855
41600.0000000000000000 4.2078136138568407 1.5873996210363976 2.0316823190667996 0.4914926460002753 0.0037763755142050 0.0934626522391628
41700.0000000000000000 4.2073764333653303 1.5869773416079938 2.0316839747802713 0.4914748036120770 0.0037757487309822 0.0934645646340066
41800.0000000000000000 4.2070103136549859 1.5866334807029085 2.0316775408294814 0.4914580862543564 0.0037750951095236 0.0934661107587152
41900.0000000000000000 4.2067037653566368 1.5863472219629609 2.0316716155054224 0.4914427984033799 0.0037747026699865 0.0934674268148867
42000.0000000000000000 4.2064443077293765 1.5861103426237411 2.0316632174528091 0.4914282854278207 0.0037738990179822 0.0934685632070227
42100.0000000000000000 4.2062247315338652 1.5859118967098045 2.0316566300342949 0.4914130459863740 0.0037735317858908 0.0934696270175021
42200.0000000000000000 4.2060360173436218 1.5857400157752208 2.0316520457372178 0.4914000931863691 0.0037732586353329 0.0934706040094818
42300.0000000000000000 4.2058736597383826 1.5855990555748427 2.0316436184061972 0.4913868115254734 0.0037727793339274 0.0934713948979408
42400.0000000000000000 4.2057335796389550 1.5854783033861375 2.0316366554332235 0.4913741013922175 0.0037723839864945 0.0934721354408815
42500.0000000000000000 4.2056110826228226 1.5853728577456940 2.0316304420371987 0.4913626805917205 0.0037722860491502 0.0934728161990597
42600.0000000000000000 4.2055030230427572 1.5852825833977833 2.0316239186373695 0.4913512798403444 0.0037718932337880 0.0934733479334713
42700.0000000000000000 4.2054062401241907 1.5852017290822116 2.0316181328307876 0.4913412795961368 0.0037714864051316 0.0934736122099229
42800.0000000000000000 4.2053198806447751 1.5851356415134787 2.0316097834441651 0.4913291059597564 0.0037714870922063 0.0934738626351686
42900.0000000000000000 4.2052420607980530 1.5850736597782267 2.0316044934911344 0.4913187495588532 0.0037711062453381 0.0934740517245009
43000.0000000000000000 4.2051708193940538 1.5850196551676898 2.0315970661362566 0.4913090599605832 0.0037707424060899 0.0934742957234341
43100.0000000000000000 4.2051055425533130 1.5849684778720938 2.0315913475872018 0.4913007918259700 0.0037704334773065 0.0934744917907413
43200.0000000000000000 4.2050442983604670 1.5849266295263349 2.0315813375641949 0.4912911548100787 0.0037704584842930 0.0934747179755654
43300.0000000000000000 4.2049868270221022 1.5848841618683933 2.0315764651793575 0.4912813440559098 0.0037698877691916 0.0934749681492498
43400.0000000000000000 4.2049335683124722 1.5848452030780202 2.0315714456900831 0.4912720224518208 0.0037696991661302 0.0934751979264182
43500.0000000000000000 4.2875514740397804 1.6675024313514022 2.0314594686920682 0.4912272453284945 0.0038803973958380 0.0934819312719777
43600.0000000000000000 4.2764494008229672 1.6565372465259689 2.0314076402117118 0.4911759082884996 0.0038553656923719 0.0934732401044153
43700.0000000000000000 4.2686989662084285 1.6488495538617478 2.0313943495703346 0.4911409977752025 0.0038451665364131 0.0934688984647308
43800.0000000000000000 4.2626586661109833 1.6428472966339926 2.0313896812870067 0.4911152143491613 0.0038402181825696 0.0934662556582534
43900.0000000000000000 4.2576931933634405 1.6379073196647236 2.0313895302427563 0.4910958286804185 0.0038361064974210 0.0934644082781203
44000.0000000000000000 4.2543358492893102 1.6345690930836005 2.0313945693981035 0.4910810201154463 0.0038282010608718 0.0934629656312886
44100.0000000000000000 4.2479118172670729 1.6281544012988303 2.0314002783943561 0.4910714013329125 0.0038237276680043 0.0934620085729693
44200.0000000000000000 4.2432125342606550 1.6234639397592558 2.0314037821934909 0.4910638212730523 0.0038198987559118 0.0934610922789443
44300.0000000000000000 4.2394021935996618 1.6196593084211317 2.0314088433444746 0.4910572938883995 0.0038165297279868 0.0934602182176692
44400.0000000000000000 4.2361796331663575 1.6164385076703263 2.0314155226202502 0.4910532679872793 0.0038128856611822 0.0934594492273199
44500.0000000000000000 4.2344677441465794 1.6147191258029034 2.0314225042533431 0.4910486600968978 0.0038190447247590 0.0934584092686756
44600.0000000000000000 4.2315559243646064 1.6118153379185525 2.0314211733993952 0.4910455857044364 0.0038154997354269 0.0934583276067959
44700.0000000000000000 4.2290853903064258 1.6093523959233134 2.0314185998475862 0.4910465670450485 0.0038097113331593 0.0934581161573186
44800.0000000000000000 4.2278194484548663 1.6080920493531208 2.0314181347660170 0.4910482338347739 0.0038028925235129 0.0934581379774407
44900.0000000000000000 4.2260211970702768 1.6062935005614039 2.0314215558216020 0.4910487636592016 0.0037992729083027 0.0934581041197664
45000.0000000000000000 4.2237376820580206 1.6040066804188493 2.0314257619992233 0.4910500986923341 0.0037971352830711 0.0934580056645419
45100.0000000000000000 4.2223000309619083 1.6025651622360948 2.0314312677326485 0.4910511165533836 0.0037946232275557 0.0934578612122249
45200.0000000000000000 4.2210013804162001 1.6012636742391664 2.0314348135776026 0.4910525057153066 0.0037931035611009 0.0934572833230237
45300.0000000000000000 4.2198247111304301 1.6000836426559597 2.0314388876047667 0.4910536051849742 0.0037917037553888 0.0934568719293409
45400.0000000000000000 4.2187457295684236 1.5990020909480342 2.0314418988503631 0.4910549291120251 0.0037901043939574 0.0934567062640446
45500.0000000000000000 4.2177631828909252 1.5980163236691611 2.0314452509140906 0.4910561468187505 0.0037889032042344 0.0934565582846887
45600.0000000000000000 4.2168674011809983 1.5971192500280593 2.0314468762983218 0.4910567028010453 0.0037881254859719 0.0934564465676007
45700.0000000000000000 4.2160420778650440 1.5962900950576846 2.0314503824091195 0.4910581365109964 0.0037869991528564 0.0934564647343880
45800.0000000000000000 4.2152872436409980 1.5955338638226082 2.0314521530162026 0.4910588470901261 0.0037859375053812 0.0934564422066801
45900.0000000000000000 4.2145934796593991 1.5948367317104912 2.0314546889969636 0.4910605174871462 0.0037850691057557 0.0934564723590432
46000.0000000000000000 4.2146415387550320 1.5948847793179697 2.0314553687764239 0.4910609758249445 0.0037839290732451 0.0934564857624485
46100.0000000000000000 4.2140586967621054 1.5942989622624240 2.0314577121923874 0.4910623663106203 0.0037831214372210 0.0934565345594535
46200.0000000000000000 4.2128258954603854 1.5930646347236121 2.0314590048034042 0.4910631656077594 0.0037825102639022 0.0934565800617078
46300.0000000000000000 4.2123256116657313 1.5925624257129471 2.0314608630548072 0.4910639457520209 0.0037817029585646 0.0934566741873922
46400.0000000000000000 4.2118640587069178 1.5920986778341861 2.0314623722605138 0.4910654894395470 0.0037809296346255 0.0934565895380453
46500.0000000000000000 4.2114372220727061 1.5916706971557808 2.0314633049559689 0.4910664438471599 0.0037801538670623 0.0934566222467346
46600.0000000000000000 4.2110443333779752 1.5912754011231156 2.0314645787083103 0.4910679531580815 0.0037797259221837 0.0934566744662839
46700.0000000000000000 4.2106802860576344 1.5909084826947124 2.0314665226286328 0.4910692906253156 0.0037792000734241 0.0934567900355501
46800.0000000000000000 4.2103435097892383 1.5905693383010648 2.0314681658435090 0.4910704666011710 0.0037787114868022 0.0934568275566916
46900.0000000000000000 4.2100314175116775 1.5902560155745711 2.0314690530389394 0.4910712924971277 0.0037781677570208 0.0934568886440185
47000.0000000000000000 4.2097430726231897 1.5899668389738164 2.0314693383936548 0.4910721125803945 0.0037778208086466 0.0934569618666773
47100.0000000000000000 4.2094757781135508 1.5896981920760602 2.0314701450980981 0.4910729317900840 0.0037774790518461 0.0934570300974627
47200.0000000000000000 4.2099882756030498 1.5902100140673070 2.0314708744171210 0.4910733404170275 0.0037769242761848 0.0934571224254104
47300.0000000000000000 4.2089978649155899 1.5892182640800452 2.0314717608404997 0.4910739966379122 0.0037766190626557 0.0934572242944774
47400.0000000000000000 4.2087855421479441 1.5890051094786770 2.0314721572710086 0.4910744640979312 0.0037764750818507 0.0934573362184767
47500.0000000000000000 4.2085881114560868 1.5888059622677864 2.0314731744164876 0.4910751154885720 0.0037763915992237 0.0934574676840163
47600.0000000000000000 4.2084051233994506 1.5886218269900008 2.0314738743447665 0.4910756720499210 0.0037761363419331 0.0934576136728295
47700.0000000000000000 4.2082346520284508 1.5884501067284083 2.0314750752546491 0.4910757496074445 0.0037759734821566 0.0934577469557927
47800.0000000000000000 4.2080767146791631 1.5882907696140081 2.0314761543656816 0.4910759429643921 0.0037758488570237 0.0934579988780572
47900.0000000000000000 4.2079293290297120 1.5881438434922579 2.0314752801946008 0.4910763561145552 0.0037756802039032 0.0934581690243945
48000.0000000000000000 4.2077929760050461 1.5880055392936550 2.0314769340382779 0.4910763723547868 0.0037758089428946 0.0934583213754313
48100.0000000000000000 4.2076652085177786 1.5878771047388234 2.0314770992930420 0.4910767585556258 0.0037757724964895 0.0934584734337976
48200.0000000000000000 4.2075466206187953 1.5877569597802113 2.0314784365940755 0.4910768455711510 0.0037757271575360 0.0934586515158211
48300.0000000000000000 4.2074358403410761 1.5876454797029571 2.0314789493608920 0.4910770217708222 0.0037755847520862 0.0934588047543191
48400.0000000000000000 4.2073323923100405 1.5875417820827511 2.0314788403865824 0.4910771131843895 0.0037757020261003 0.0934589546302175
48500.0000000000000000 4.2072353515701710 1.5874444977484896 2.0314789451292596 0.4910772358652096 0.0037755948168294 0.0934590780103834
48600.0000000000000000 4.2071452067714574 1.5873534592588094 2.0314794984898432 0.4910772747066086 0.0037757077556878 0.0934592665605076
48700.0000000000000000 4.2070611419738473 1.5872694898527353 2.0314793884524289 0.4910771253946605 0.0037756990728691 0.0934594392011535
48800.0000000000000000 4.2069824747589060 1.5871902864030591 2.0314799667349708 0.4910768564407267 0.0037757391390956 0.0934596260410530
48900.0000000000000000 4.2069088589428008 1.5871155382054394 2.0314811446338128 0.4910765614852845 0.0037758196830594 0.0934597949352046
49000.0000000000000000 4.2068399069567528 1.5870460393897137 2.0314814075403009 0.4910765808267741 0.0037759286764648 0.0934599505235000
49100.0000000000000000 4.2067751143200152 1.5869810110028020 2.0314818309336014 0.4910761363491388 0.0037759867513286 0.0934601492831444
49200.0000000000000000 4.2067143718786379 1.5869198518739280 2.0314821651805000 0.4910759650472087 0.0037760876215022 0.0934603021554992
49300.0000000000000000 4.2066571943061843 1.5868615786505764 2.0314830956917271 0.4910758312751762 0.0037762053121294 0.0934604833765747
49400.0000000000000000 4.4076423265606062 1.7878120568044971 2.0314400173055298 0.4910833717530549 0.0038498905564101 0.0934569901411151
49500.0000000000000000 4.3516645109220002 1.7315551013928441 2.0315891664857806 0.4910691770799910 0.0040008055201940 0.0934502604431902
49600.0000000000000000 4.3436615615477017 1.7235210791863413 2.0316487248973507 0.4910666871119478 0.0039742953251517 0.0934507750269102
49700.0000000000000000 4.3377844378994066 1.7176237419374916 2.0316863922778312 0.4910676797326107 0.0039541228961664 0.0934525010553065
49800.0000000000000000 4.3329818683872290 1.7128007002422048 2.0317176197004629 0.4910710026665466 0.0039379455129264 0.0934546002650877
49900.0000000000000000 4.3288512491829971 1.7086491099924226 2.0317456354043180 0.4910750891423001 0.0039246156072705 0.0934567990366852
50000.0000000000000000 4.3251929290959197 1.7049687232461761 2.0317716715931611 0.4910800183083691 0.0039135645303052 0.0934589514179086


==> figures/free_shape_inference/measurement_noise/random_seed_1/20/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/30/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/30/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3251451314088095 0.3965394401410076 100.0000000000000000 0.7936783522877000 0.1557548785705173 0.0000000000000000
0.3288650676028966 0.4052138655952475 200.0000000000000000 0.7645801511906305 0.1503184460445080 0.0000000000000000
0.3319765770488112 0.4118267167371479 300.0000000000000000 0.7354947159829889 0.1437757693226955 0.0000000000000000
0.3331119541193132 0.4166297537291396 400.0000000000000000 0.7044930805674814 0.1359106433584997 0.0000000000000000
0.3335778674571335 0.4190143934481837 500.0000000000000000 0.6715925624915771 0.1284495488580456 0.0000000000000000
0.3349866207942362 0.4172034907723478 600.0000000000000000 0.6375359794296032 0.1223283221844944 0.0000000000000000
0.3354065864787406 0.4107022553287606 700.0000000000000000 0.6031037129543423 0.1176111158477315 0.0000000000000000
0.3337265010041272 0.4013000669364096 800.0000000000000000 0.5693354241578815 0.1138742954791432 0.0000000000000000
0.3286866470416371 0.3910305418017364 900.0000000000000000 0.5373019176418820 0.1099816473825266 0.0000000000000000
0.3232590376598963 0.3813979939013810 1000.0000000000000000 0.5079329182829879 0.1061468042393203 0.0000000000000000
0.3167463154921618 0.3731051030825073 1100.0000000000000000 0.4816251810742166 0.1044947198617352 0.0000000000000000
0.3073632536679709 0.3663404651569855 1200.0000000000000000 0.4587156508372228 0.1050453176470511 0.0000000000000000
0.2967178304618813 0.3600301920557307 1300.0000000000000000 0.4385746544090403 0.1062990546552909 0.0000000000000000
0.2851515272510859 0.3533679615786366 1400.0000000000000000 0.4204900148973860 0.1076181165559189 0.0000000000000000
0.2730096058450539 0.3471082021180517 1500.0000000000000000 0.4042376493586682 0.1086800224254956 0.0000000000000000
0.2607224834817184 0.3405102443537369 1600.0000000000000000 0.3895530905377140 0.1097754972458605 0.0000000000000000
0.2492568251177656 0.3331478114859494 1700.0000000000000000 0.3761444872563731 0.1108701205093876 0.0000000000000000
0.2387488445372481 0.3241738930418712 1800.0000000000000000 0.3640516666326341 0.1116951370384135 0.0000000000000000
0.2296189893493362 0.3154187724289192 1900.0000000000000000 0.3533838118944196 0.1129312282124097 0.0000000000000000
0.2209612314326855 0.3059928466921921 2000.0000000000000000 0.3433440462306108 0.1139075956442823 0.0000000000000000
0.2128577709392167 0.2967771359822851 2100.0000000000000000 0.3339131062507932 0.1144179838803015 0.0000000000000000
0.2052383470807538 0.2880817140737735 2200.0000000000000000 0.3253778654778421 0.1147493301793069 0.0000000000000000
0.1982135876602957 0.2801288242120613 2300.0000000000000000 0.3178013960418310 0.1149265754709420 0.0000000000000000
0.1918935666819735 0.2735996522046646 2400.0000000000000000 0.3111769507551919 0.1151514509388293 0.0000000000000000
0.1862791057822758 0.2689210815653576 2500.0000000000000000 0.3053185911010795 0.1153635608017005 0.0000000000000000
0.1811654423412233 0.2647111399038676 2600.0000000000000000 0.3002335399576329 0.1158151068960884 0.0000000000000000
0.1766185623350564 0.2607420849865053 2700.0000000000000000 0.2956341070494850 0.1166006834757182 0.0000000000000000
0.1726269357866317 0.2572544227581761 2800.0000000000000000 0.2914871630934858 0.1174949273605536 0.0000000000000000
0.1692295822058783 0.2544822949257366 2900.0000000000000000 0.2876955740945658 0.1183548150026899 0.0000000000000000
0.1665861838904743 0.2524148757075124 3000.0000000000000000 0.2842270843167211 0.1191997921529226 0.0000000000000000
0.1643055205604774 0.2509392328162386 3100.0000000000000000 0.2812082487799384 0.1199446903808229 0.0000000000000000
0.1614210058772122 0.2490623989766268 3200.0000000000000000 0.2788207022203472 0.1200498569614931 0.0000000000000000
0.1596231160910268 0.2485436642381437 3300.0000000000000000 0.2767699507810981 0.1205818933386338 0.0000000000000000
0.1578557112232934 0.2482123025908614 3400.0000000000000000 0.2749981330482171 0.1208853899097172 0.0000000000000000
0.1561837618806397 0.2479175250943075 3500.0000000000000000 0.2734813851065293 0.1211118990481325 0.0000000000000000
0.1547425982111890 0.2477752518581747 3600.0000000000000000 0.2721432934399264 0.1212490120171566 0.0000000000000000
0.1536065528555557 0.2478388047054671 3700.0000000000000000 0.2710103870493928 0.1214115314049492 0.0000000000000000
0.1527582423627536 0.2480898206060750 3800.0000000000000000 0.2700830784386728 0.1215431370836065 0.0000000000000000
0.1523014425094076 0.2484202289000429 3900.0000000000000000 0.2691980500222670 0.1215442306258070 0.0000000000000000
0.1521411632013340 0.2487506653474590 4000.0000000000000000 0.2683965959238666 0.1214966738932391 0.0000000000000000
0.1522319282706972 0.2489157526272814 4100.0000000000000000 0.2675655919119976 0.1212920093058775 0.0000000000000000
0.1524979639862804 0.2488823783283874 4200.0000000000000000 0.2666235046102938 0.1210180353824994 0.0000000000000000
0.1528770017201803 0.2491571137871761 4300.0000000000000000 0.2656906599006736 0.1208204041570066 0.0000000000000000
0.1535059427110713 0.2496860962471649 4400.0000000000000000 0.2647714377271374 0.1206190884030776 0.0000000000000000
0.1542350805135720 0.2504441201972865 4500.0000000000000000 0.2638477514084860 0.1203661516313845 0.0000000000000000
0.1551421757859217 0.2511579048098680 4600.0000000000000000 0.2629056835839718 0.1199921633221023 0.0000000000000000
0.1561385235942808 0.2512720011377516 4700.0000000000000000 0.2618485293622597 0.1194229636898367 0.0000000000000000
0.1570810819325721 0.2509880923875878 4800.0000000000000000 0.2606463744329010 0.1188816374462199 0.0000000000000000
0.1578971210352386 0.2505890316412622 4900.0000000000000000 0.2594159766519289 0.1183615371098553 0.0000000000000000
0.1583943278385406 0.2502921043271162 5000.0000000000000000 0.2581451476707861 0.1179873950926134 0.0000000000000000
0.1588563116852181 0.2501938347765570 5100.0000000000000000 0.2569803633325531 0.1177500616808570 0.0000000000000000
0.1594701430721293 0.2502265901411222 5200.0000000000000000 0.2558461506942412 0.1175692985658538 0.0000000000000000
0.1602674362131148 0.2504598952138454 5300.0000000000000000 0.2547796758868049 0.1174423368436177 0.0000000000000000
0.1614177612952750 0.2509395306206023 5400.0000000000000000 0.2537956750571290 0.1172875533230609 0.0000000000000000
0.1626638895791957 0.2516472022782242 5500.0000000000000000 0.2528910073618598 0.1171772452156132 0.0000000000000000
0.1636644178927272 0.2523864222720906 5600.0000000000000000 0.2519524119020390 0.1170833098563015 0.0000000000000000
0.1647738406583148 0.2532401490452120 5700.0000000000000000 0.2512878577497977 0.1169932582621614 0.0000000000000000
0.1621321975811588 0.2530697697941628 5800.0000000000000000 0.2500317313527215 0.1140207643246326 0.0000000000000000
0.1631683946371363 0.2535861330565663 5900.0000000000000000 0.2490632129097146 0.1137871185344565 0.0000000000000000
0.1642949285168247 0.2544130390143931 6000.0000000000000000 0.2481497603771188 0.1136390892153224 0.0000000000000000
0.1655325084337890 0.2553426111642634 6100.0000000000000000 0.2472713305569328 0.1135735288895041 0.0000000000000000
0.1667694695719189 0.2562920446037090 6200.0000000000000000 0.2463781205449778 0.1134991067441320 0.0000000000000000
0.1679807561689172 0.2572490237137400 6300.0000000000000000 0.2454639537024464 0.1134212338960919 0.0000000000000000
0.1691228590522694 0.2582245513765013 6400.0000000000000000 0.2445245187690150 0.1133222099977825 0.0000000000000000
0.1702541584988329 0.2591552518679333 6500.0000000000000000 0.2435639027542294 0.1132322663229972 0.0000000000000000
0.1713526342340975 0.2601036562970362 6600.0000000000000000 0.2427244459429534 0.1132422064981768 0.0000000000000000
0.1724259903751098 0.2610359910666509 6700.0000000000000000 0.2418981508624057 0.1132554396767432 0.0000000000000000
0.1734474488364115 0.2619874089242889 6800.0000000000000000 0.2411307223994849 0.1133360261931293 0.0000000000000000
0.1744315379997760 0.2628915936857569 6900.0000000000000000 0.2403715854032544 0.1134777780662110 0.0000000000000000
0.1755355179825795 0.2638222649252041 7000.0000000000000000 0.2395871863904811 0.1136976327015162 0.0000000000000000
0.1764314572197593 0.2647065859864843 7100.0000000000000000 0.2388307908439487 0.1139926438406994 0.0000000000000000
0.1773495527283492 0.2656080418316867 7200.0000000000000000 0.2380745742536819 0.1144504763981933 0.0000000000000000
0.1740604223918981 0.2651913061901741 7300.0000000000000000 0.2373993281889274 0.1121694373863183 0.0000000000000000
0.1752838160769594 0.2661010167826865 7400.0000000000000000 0.2367616932444752 0.1124377506432196 0.0000000000000000
0.1764179733516333 0.2670726629478707 7500.0000000000000000 0.2360862886309181 0.1128633167921681 0.0000000000000000
0.1773666198232607 0.2679130998541062 7600.0000000000000000 0.2353799251422587 0.1133728785384871 0.0000000000000000
0.1784206560203553 0.2688281494665731 7700.0000000000000000 0.2346473690578579 0.1139547893640892 0.0000000000000000
0.1794263951644227 0.2696831621113298 7800.0000000000000000 0.2339633573553961 0.1146081582428564 0.0000000000000000
0.1803919853390324 0.2705271847189158 7900.0000000000000000 0.2332909822759318 0.1153324391912200 0.0000000000000000
0.1813081231524319 0.2713490715929920 8000.0000000000000000 0.2326103801163045 0.1161438266028999 0.0000000000000000
0.1821866428866051 0.2721560589347790 8100.0000000000000000 0.2319292488856709 0.1170274014390815 0.0000000000000000
0.1828863623772351 0.2726864822804668 8200.0000000000000000 0.2312533547168857 0.1179508828445800 0.0000000000000000
0.1837142856145501 0.2734269185752085 8300.0000000000000000 0.2306362510815254 0.1189788728219355 0.0000000000000000
0.1844902654764749 0.2740989753513473 8400.0000000000000000 0.2299957102157732 0.1200178743118576 0.0000000000000000
0.1852195860118295 0.2747012688000877 8500.0000000000000000 0.2293047785900998 0.1210678623628260 0.0000000000000000
0.1859056262676112 0.2752104876243417 8600.0000000000000000 0.2286130464618314 0.1221323167328820 0.0000000000000000
0.1865351601001881 0.2756219593567525 8700.0000000000000000 0.2279296800969421 0.1231758871424873 0.0000000000000000
0.1870599961389342 0.2758958825532007 8800.0000000000000000 0.2272457078692936 0.1241927965522824 0.0000000000000000
0.1875027677782572 0.2760360082636776 8900.0000000000000000 0.2265431935915469 0.1251876900074685 0.0000000000000000
0.1878673823950352 0.2760641880197611 9000.0000000000000000 0.2258199268668626 0.1261580984616023 0.0000000000000000
0.1881391735803322 0.2759685658695512 9100.0000000000000000 0.2250737922066779 0.1271089518828233 0.0000000000000000
0.1883420302609738 0.2757443996585313 9200.0000000000000000 0.2243253038381474 0.1280794924263801 0.0000000000000000
0.1885810013603277 0.2755155281578271 9300.0000000000000000 0.2235127532407060 0.1291007245665729 0.0000000000000000
0.1888568510457065 0.2752416928774571 9400.0000000000000000 0.2226661809287444 0.1302412728351388 0.0000000000000000
0.1890598580387710 0.2748841886232858 9500.0000000000000000 0.2218137442609490 0.1313709180616378 0.0000000000000000
0.1891363949358070 0.2743947673262728 9600.0000000000000000 0.2210235020501158 0.1322839686793224 0.0000000000000000
0.1890405209007929 0.2737775874121000 9700.0000000000000000 0.2202726123352153 0.1329207796712295 0.0000000000000000
0.1888701837442384 0.2730954338388464 9800.0000000000000000 0.2195450020308508 0.1334259876346359 0.0000000000000000
0.1890611369566426 0.2726180969954344 9900.0000000000000000 0.2187600202125565 0.1341425597457411 0.0000000000000000
0.1892603745653110 0.2722683723804614 10000.0000000000000000 0.2179753079542746 0.1349420912703992 0.0000000000000000
0.1890535422107674 0.2716328414215934 10100.0000000000000000 0.2173464944644689 0.1353774291173571 0.0000000000000000
0.1887027362257491 0.2709376568115228 10200.0000000000000000 0.2167598867542813 0.1356841804379969 0.0000000000000000
0.1882903208302660 0.2702442350274789 10300.0000000000000000 0.2161873894401339 0.1358751894605067 0.0000000000000000
0.1862493308548807 0.2681686000446881 10400.0000000000000000 0.2154004087409088 0.1356337953158414 0.0000000000000000
0.1848453808634661 0.2674832557662574 10500.0000000000000000 0.2146454615949688 0.1338854710030805 0.0000000000000000
0.1850770395415847 0.2674381444287232 10600.0000000000000000 0.2144314982897726 0.1341095114824821 0.0000000000000000
0.1853052799755728 0.2673130398890867 10700.0000000000000000 0.2141800251858205 0.1342901742658739 0.0000000000000000
0.1854827504133762 0.2671748127913592 10800.0000000000000000 0.2138882160049367 0.1344227696079487 0.0000000000000000
0.1856472953903257 0.2670876801487485 10900.0000000000000000 0.2135348553300501 0.1345411956133896 0.0000000000000000
0.1857565508221261 0.2670148057959374 11000.0000000000000000 0.2131008542044174 0.1346410028473659 0.0000000000000000
0.1858595614994492 0.2669701766577036 11100.0000000000000000 0.2126331273270598 0.1347507168590902 0.0000000000000000
0.1859380975423883 0.2669875725395182 11200.0000000000000000 0.2121208133738670 0.1348623848074127 0.0000000000000000
0.1859933737959134 0.2671289033281173 11300.0000000000000000 0.2115412648396128 0.1349621202766082 0.0000000000000000
0.1860440260054809 0.2674676664850172 11400.0000000000000000 0.2108905424317089 0.1350600227257053 0.0000000000000000
0.1862676567883128 0.2683502362990340 11500.0000000000000000 0.2102213827935855 0.1351948934658480 0.0000000000000000
0.1870258759052557 0.2701828893356740 11600.0000000000000000 0.2094798245123051 0.1354075068215157 0.0000000000000000
0.1884620223494611 0.2725691228093437 11700.0000000000000000 0.2087257988648272 0.1359771528869587 0.0000000000000000
0.1901024740511266 0.2750171648863464 11800.0000000000000000 0.2079709444218686 0.1368279189702756 0.0000000000000000
0.1918327296213200 0.2775660602563549 11900.0000000000000000 0.2072674793615522 0.1379306396536986 0.0000000000000000
0.1936412114047142 0.2802738096836384 12000.0000000000000000 0.2065430611480877 0.1392166472239772 0.0000000000000000
0.1953853926991883 0.2828908623601052 12100.0000000000000000 0.2058259507159500 0.1406130375746766 0.0000000000000000
0.1970439143162124 0.2855533024908725 12200.0000000000000000 0.2051059851114499 0.1421403276934988 0.0000000000000000
0.1985726427738287 0.2882182154358713 12300.0000000000000000 0.2043705326941470 0.1437391656534322 0.0000000000000000
0.2002197526874585 0.2908800258203626 12400.0000000000000000 0.2036361673483814 0.1454776923944225 0.0000000000000000
0.2020161125738465 0.2934846769017077 12500.0000000000000000 0.2029770487635784 0.1473320151316551 0.0000000000000000
0.2039598030397233 0.2960150619014390 12600.0000000000000000 0.2024402812898042 0.1492972522322707 0.0000000000000000
0.2059506654619399 0.2984826838144010 12700.0000000000000000 0.2019399358447560 0.1513550154886935 0.0000000000000000
0.2079850351621579 0.3008062596654383 12800.0000000000000000 0.2014003027367011 0.1534493904134835 0.0000000000000000
0.2101620631632246 0.3029566272569383 12900.0000000000000000 0.2007887518403785 0.1556667213394877 0.0000000000000000
0.2125027924072873 0.3050014812864585 13000.0000000000000000 0.2001099444877626 0.1581242666753006 0.0000000000000000
0.2142505836160750 0.3065280298649127 13100.0000000000000000 0.1995278956070286 0.1598833847449755 0.0000000000000000
0.2154578746988981 0.3076233011843560 13200.0000000000000000 0.1991201178332683 0.1610673635831164 0.0000000000000000
0.2163044279476002 0.3084332297129235 13300.0000000000000000 0.1987438982558204 0.1618768085853438 0.0000000000000000
0.2169802767417582 0.3091051010704911 13400.0000000000000000 0.1984108392013449 0.1625068983083074 0.0000000000000000
0.2175295888815718 0.3096839088178859 13500.0000000000000000 0.1980952538967838 0.1630158794575296 0.0000000000000000
0.2179940886726590 0.3102156828519013 13600.0000000000000000 0.1977840361432718 0.1634306736583791 0.0000000000000000
0.2184093883219329 0.3107195853592830 13700.0000000000000000 0.1975135034219769 0.1637522251975954 0.0000000000000000
0.2185909008056481 0.3121745848771811 13800.0000000000000000 0.1971884789783429 0.1634794847131487 0.0000000000000000
0.2191865955877344 0.3122566061484328 13900.0000000000000000 0.1973276550578571 0.1637478284193420 0.0000000000000000
0.2195333768454164 0.3127624385869980 14000.0000000000000000 0.1971936600228361 0.1640283918071133 0.0000000000000000
0.2198252718914802 0.3132330635258749 14100.0000000000000000 0.1970028031231726 0.1642983369811005 0.0000000000000000
0.2200339737155442 0.3136696789820392 14200.0000000000000000 0.1967706410057587 0.1645360150168097 0.0000000000000000
0.2200841542965386 0.3140538787958138 14300.0000000000000000 0.1965038112381866 0.1646976188646496 0.0000000000000000
0.2197360231156178 0.3142727283679586 14400.0000000000000000 0.1961060838999958 0.1646842547163404 0.0000000000000000
0.2183880152076884 0.3142106110095023 14500.0000000000000000 0.1953507828862763 0.1642670151321392 0.0000000000000000
0.2146253637496457 0.3131874770598608 14600.0000000000000000 0.1940471018963345 0.1629803528432457 0.0000000000000000
0.2070065013269042 0.3097110682994975 14700.0000000000000000 0.1921690738398397 0.1599635616904055 0.0000000000000000
0.1967399462348369 0.3026425772923637 14800.0000000000000000 0.1904602355188287 0.1559422423925654 0.0000000000000000
0.1862767634520091 0.2919000085406442 14900.0000000000000000 0.1904046479604046 0.1516837820274530 0.0000000000000000
0.1772295549475985 0.2793680331165573 15000.0000000000000000 0.1912618936611801 0.1485668625394013 0.0000000000000000
0.1700249747368300 0.2713088886146643 15100.0000000000000000 0.1924046499693707 0.1463679140983471 0.0000000000000000
0.1647988689175609 0.2704875746524884 15200.0000000000000000 0.1932922974843515 0.1466801970703337 0.0000000000000000
0.1614636170918708 0.2671495539788670 15300.0000000000000000 0.1941894210968128 0.1475710883564252 0.0000000000000000
0.1585837166772066 0.2599511717782602 15400.0000000000000000 0.1950600942728786 0.1479175750065930 0.0000000000000000
0.1557000597411629 0.2524852125462449 15500.0000000000000000 0.1957519059540863 0.1474935660920669 0.0000000000000000
0.1528154922971525 0.2447744778804961 15600.0000000000000000 0.1958204867710662 0.1468258068936566 0.0000000000000000
0.1503417590196164 0.2380758405839836 15700.0000000000000000 0.1955209094012611 0.1457771436330179 0.0000000000000000
0.1482129618197033 0.2327644460628061 15800.0000000000000000 0.1951850983096715 0.1447925657289136 0.0000000000000000
0.1469657620684710 0.2292322861360693 15900.0000000000000000 0.1949613557176519 0.1440349025177902 0.0000000000000000
0.1457929141238346 0.2257937726508782 16000.0000000000000000 0.1946732620285578 0.1432451900098819 0.0000000000000000
0.1449743911746685 0.2228582297880024 16100.0000000000000000 0.1944363974089397 0.1426908610241119 0.0000000000000000
0.1448905286418367 0.2211789949789598 16200.0000000000000000 0.1943028042487077 0.1417744984665094 0.0000000000000000
0.1443904421878688 0.2188475902511563 16300.0000000000000000 0.1940344740180920 0.1410598738696068 0.0000000000000000
0.1444652694234984 0.2169372306261148 16400.0000000000000000 0.1937454199015797 0.1404640982262620 0.0000000000000000
0.1451000061427591 0.2162868274821436 16500.0000000000000000 0.1935595722597193 0.1398123422278473 0.0000000000000000
0.1456373520701493 0.2149288172642517 16600.0000000000000000 0.1933209378408825 0.1394837682982595 0.0000000000000000
0.1459878102861607 0.2130849729305347 16700.0000000000000000 0.1929216848811860 0.1390868941028557 0.0000000000000000
0.1466286570881290 0.2117093297743553 16800.0000000000000000 0.1925505320925752 0.1388674109885668 0.0000000000000000
0.1473266646522067 0.2105348920564949 16900.0000000000000000 0.1921733267390873 0.1387032428907511 0.0000000000000000
0.1481182731952694 0.2095240443763298 17000.0000000000000000 0.1918224892714639 0.1386287291592481 0.0000000000000000
0.1489179952979676 0.2086582193638774 17100.0000000000000000 0.1915001047325947 0.1385717534619273 0.0000000000000000
0.1496269085587876 0.2076448356583165 17200.0000000000000000 0.1911565119424184 0.1385113141814917 0.0000000000000000
0.1504385839390049 0.2069151622536764 17300.0000000000000000 0.1907547735046688 0.1385297937771161 0.0000000000000000
0.1513718574963515 0.2064516869087398 17400.0000000000000000 0.1903212451466779 0.1385865445285708 0.0000000000000000
0.1521906826887628 0.2060127157413890 17500.0000000000000000 0.1898499167400335 0.1386635653097480 0.0000000000000000
0.1529059491776660 0.2056225610846618 17600.0000000000000000 0.1893226255447798 0.1387189293247421 0.0000000000000000
0.1533909490601404 0.2048002699015727 17700.0000000000000000 0.1888371899002650 0.1388062100354332 0.0000000000000000
0.1539497730322248 0.2041278925727360 17800.0000000000000000 0.1883725129837723 0.1388818885138114 0.0000000000000000
0.1544832184294388 0.2035003360613478 17900.0000000000000000 0.1878592555569406 0.1389538910662862 0.0000000000000000
0.1552712721675327 0.2031767182703588 18000.0000000000000000 0.1874727981166956 0.1389708632819477 0.0000000000000000
0.1556017719010646 0.2022628664985914 18100.0000000000000000 0.1869401112637246 0.1389804029450205 0.0000000000000000
0.1560581128917253 0.2014493793047715 18200.0000000000000000 0.1863910465485488 0.1390099090163173 0.0000000000000000
0.1566018501883422 0.2008208872383984 18300.0000000000000000 0.1858765836758319 0.1390304228716087 0.0000000000000000
0.1571644129712314 0.2003389780264425 18400.0000000000000000 0.1852987015044190 0.1391241273171154 0.0000000000000000
0.1577861365025922 0.1999652597724275 18500.0000000000000000 0.1848378527446382 0.1390362346692105 0.0000000000000000
0.1581565788086721 0.1993317360653556 18600.0000000000000000 0.1843119405201111 0.1390544721569993 0.0000000000000000
0.1586626956975676 0.1988897632700946 18700.0000000000000000 0.1838114986375290 0.1391175427293261 0.0000000000000000
0.1592032395619214 0.1986001567667613 18800.0000000000000000 0.1833703998864920 0.1391704291972672 0.0000000000000000
0.1596402976778300 0.1983233161257338 18900.0000000000000000 0.1829496491081432 0.1392591119466300 0.0000000000000000
0.1600347330150074 0.1981150565510771 19000.0000000000000000 0.1825362853553090 0.1393398182975374 0.0000000000000000
0.1612338128557701 0.1994125748577031 19100.0000000000000000 0.1822786233994817 0.1393131501823498 0.0000000000000000
0.1611249073202215 0.1986905242107473 19200.0000000000000000 0.1819011366215540 0.1393622854821348 0.0000000000000000
0.1612673886658634 0.1983937939899804 19300.0000000000000000 0.1815755754175355 0.1394282696297435 0.0000000000000000
0.1615748994618560 0.1983598581437077 19400.0000000000000000 0.1812778257804131 0.1395112969201760 0.0000000000000000
0.1619734610548097 0.1983582795603109 19500.0000000000000000 0.1810132908260544 0.1396307701522520 0.0000000000000000
0.1623810629170183 0.1984629408423107 19600.0000000000000000 0.1808174829031892 0.1397455878038001 0.0000000000000000
0.1627344191416959 0.1986234384529143 19700.0000000000000000 0.1806548237148127 0.1398287092827685 0.0000000000000000
0.1630377246932722 0.1987367358962829 19800.0000000000000000 0.1804952592247233 0.1398862314797995 0.0000000000000000
0.1633011103105561 0.1988307455771173 19900.0000000000000000 0.1803667209457678 0.1399410889329443 0.0000000000000000
0.1645560271251199 0.2003697760437572 20000.0000000000000000 0.1802612882604343 0.1397521085492469 0.0000000000000000
0.1641218353160075 0.1996909125101371 20100.0000000000000000 0.1802044724252286 0.1399600196208905 0.0000000000000000
0.1642056414056615 0.1995313765259841 20200.0000000000000000 0.1801069063408027 0.1399703992233060 0.0000000000000000
0.1643265706036924 0.1995137198436602 20300.0000000000000000 0.1800266295678899 0.1399916612575057 0.0000000000000000
0.1644185514897869 0.1995328784492335 20400.0000000000000000 0.1799563230746367 0.1399769106040322 0.0000000000000000
0.1644772368244327 0.1995422511717508 20500.0000000000000000 0.1799079389921664 0.1399629215347179 0.0000000000000000
0.1645244744177426 0.1995351422983311 20600.0000000000000000 0.1798749961009475 0.1399298802341564 0.0000000000000000
0.1645862297490008 0.1995686336387729 20700.0000000000000000 0.1798137026546097 0.1398983503646065 0.0000000000000000
0.1646947987528237 0.1996122950623790 20800.0000000000000000 0.1797662604933262 0.1398630505062483 0.0000000000000000
0.1647899157252749 0.1996710945500078 20900.0000000000000000 0.1797308496096379 0.1398259595960215 0.0000000000000000
0.1654639629716927 0.2009782966455865 21000.0000000000000000 0.1797142050372391 0.1396971203457202 0.0000000000000000
0.1654197304853522 0.2005452626222175 21100.0000000000000000 0.1797467775738195 0.1396692428227072 0.0000000000000000
0.1653692193340487 0.2003333257876217 21200.0000000000000000 0.1797073612247107 0.1396574101899803 0.0000000000000000
0.1654227454090751 0.2003224689260487 21300.0000000000000000 0.1796842607211513 0.1396694277419934 0.0000000000000000
0.1654314586985623 0.2003153792724059 21400.0000000000000000 0.1796646207115486 0.1396449501898647 0.0000000000000000
0.1654954612227507 0.2003264067111455 21500.0000000000000000 0.1796529495555346 0.1396276303048959 0.0000000000000000
0.1655531679347777 0.2002982257611451 21600.0000000000000000 0.1796488512530007 0.1396018543486374 0.0000000000000000
0.1656103873580534 0.2003148693839865 21700.0000000000000000 0.1796444143279279 0.1395734319118402 0.0000000000000000
0.1656776329542180 0.2003304904181516 21800.0000000000000000 0.1796306554165877 0.1395502699686845 0.0000000000000000
0.1657503833693859 0.2003463951159949 21900.0000000000000000 0.1796228916214732 0.1395222654395549 0.0000000000000000
0.1658142911033896 0.2003671083750126 22000.0000000000000000 0.1796125342582686 0.1394933033787326 0.0000000000000000
0.1658823946644609 0.2003795803352338 22100.0000000000000000 0.1796019985495184 0.1394634140436671 0.0000000000000000
0.1659368376306586 0.2003970680005096 22200.0000000000000000 0.1795909799975783 0.1394344630715128 0.0000000000000000
0.1659950225929609 0.2004233726623358 22300.0000000000000000 0.1795632048037901 0.1394062547570074 0.0000000000000000
0.1668041626588937 0.2017078594758357 22400.0000000000000000 0.1796577121339144 0.1392828678077803 0.0000000000000000
0.1665290419785620 0.2012445686592318 22500.0000000000000000 0.1796151412859679 0.1392729653453232 0.0000000000000000
0.1664454707119910 0.2010547300351908 22600.0000000000000000 0.1796054616989146 0.1392493211397940 0.0000000000000000
0.1664259188714529 0.2009641342156034 22700.0000000000000000 0.1795912805701953 0.1392292485113899 0.0000000000000000
0.1664643097435278 0.2009392110282434 22800.0000000000000000 0.1795826462697207 0.1392231286845066 0.0000000000000000
0.1665006385493085 0.2009298133539023 22900.0000000000000000 0.1795646904543348 0.1392037790964389 0.0000000000000000
0.1665334266694011 0.2009450546368821 23000.0000000000000000 0.1795403483472922 0.1391970064423765 0.0000000000000000
0.1665588879988543 0.2009400225599020 23100.0000000000000000 0.1795151064389428 0.1391836953075486 0.0000000000000000
0.1665839392149978 0.2009415156829258 23200.0000000000000000 0.1795005041619191 0.1391638503079871 0.0000000000000000
0.1666064164294462 0.2009570660519402 23300.0000000000000000 0.1794892550807365 0.1391489459021766 0.0000000000000000
0.1666247809389038 0.2009627079096561 23400.0000000000000000 0.1794771249306966 0.1391320692344116 0.0000000000000000
0.1666255208633823 0.2009618671985127 23500.0000000000000000 0.1794752527799985 0.1391211900448588 0.0000000000000000
0.1666191013514443 0.2009384542376246 23600.0000000000000000 0.1794592796504987 0.1390993856435953 0.0000000000000000
0.1666271614500980 0.2009216370212979 23700.0000000000000000 0.1794439663048202 0.1390774989759785 0.0000000000000000
0.1666380372188696 0.2009154264198299 23800.0000000000000000 0.1794277096531405 0.1390586886147024 0.0000000000000000
0.1675366268536474 0.2026051521388998 23900.0000000000000000 0.1793908858685959 0.1388646518465640 0.0000000000000000
0.1673914824740678 0.2021360963555489 24000.0000000000000000 0.1794269399501072 0.1388961796878963 0.0000000000000000
0.1672693726049417 0.2018876719239027 24100.0000000000000000 0.1794094201859135 0.1388715336069333 0.0000000000000000
0.1671997262156499 0.2017363804461144 24200.0000000000000000 0.1793885552835259 0.1388654516299882 0.0000000000000000
0.1671562835907779 0.2016554412490758 24300.0000000000000000 0.1793711519995426 0.1388560690292522 0.0000000000000000
0.1671579675856336 0.2016301570801352 24400.0000000000000000 0.1793552951499409 0.1388446981580712 0.0000000000000000
0.1671531393299539 0.2015933153261415 24500.0000000000000000 0.1793402388119095 0.1388323958411044 0.0000000000000000
0.1671266827308584 0.2015489993969875 24600.0000000000000000 0.1793296844353639 0.1388285055394399 0.0000000000000000
0.1671193137815117 0.2015078510236735 24700.0000000000000000 0.1793302603186864 0.1388016430350190 0.0000000000000000
0.1671008912130407 0.2014565089374579 24800.0000000000000000 0.1793370338772181 0.1387813292241994 0.0000000000000000
0.1670999572612370 0.2014570146028984 24900.0000000000000000 0.1793260700810912 0.1387756130276155 0.0000000000000000
0.1670914810367537 0.2014134724692401 25000.0000000000000000 0.1793348277084280 0.1387589177909875 0.0000000000000000
0.1670726509377128 0.2013865469918781 25100.0000000000000000 0.1793313412327068 0.1387350917531033 0.0000000000000000
0.1670525991397774 0.2013526879675535 25200.0000000000000000 0.1793264314461120 0.1387057012465156 0.0000000000000000
0.1670378944156300 0.2013268167425276 25300.0000000000000000 0.1793196248477049 0.1386815613051060 0.0000000000000000
0.1670303249306287 0.2013093332557181 25400.0000000000000000 0.1793101097482206 0.1386592692415358 0.0000000000000000
0.1672071039683092 0.2016855864329637 25500.0000000000000000 0.1793025811271709 0.1385842740693201 0.0000000000000000
0.1671367280084820 0.2015110318614536 25600.0000000000000000 0.1793508760406325 0.1386001178940798 0.0000000000000000
0.1671375056268168 0.2014677151179979 25700.0000000000000000 0.1793365400461411 0.1385872229279660 0.0000000000000000
0.1671356686347452 0.2014454227471640 25800.0000000000000000 0.1793292358353786 0.1385827581279080 0.0000000000000000
0.1671371126361242 0.2014286283493696 25900.0000000000000000 0.1793265018136727 0.1385797604106744 0.0000000000000000
0.1675600367935253 0.2020698456674347 26000.0000000000000000 0.1793242420999235 0.1385551225685080 0.0000000000000000
0.1673610629863617 0.2017735068579707 26100.0000000000000000 0.1793290472610590 0.1385549973935581 0.0000000000000000
0.1673116680817525 0.2016577678677574 26200.0000000000000000 0.1793262623854327 0.1385453072204832 0.0000000000000000
0.1672949242164708 0.2016088493291814 26300.0000000000000000 0.1793278801955568 0.1385404098872280 0.0000000000000000
0.1672847938248720 0.2015916585015676 26400.0000000000000000 0.1793400139254902 0.1385337663196104 0.0000000000000000
0.1672796270425378 0.2015759898886632 26500.0000000000000000 0.1793400917462505 0.1385307007206947 0.0000000000000000
0.1672799096954688 0.2015665035723529 26600.0000000000000000 0.1793394102181066 0.1385311664715397 0.0000000000000000
0.1672796955603819 0.2015572249042698 26700.0000000000000000 0.1793392243552798 0.1385306615104218 0.0000000000000000
0.1674473465080083 0.2018519613175388 26800.0000000000000000 0.1793174693550292 0.1385095930748830 0.0000000000000000
0.1673670832861225 0.2017312037796394 26900.0000000000000000 0.1793454996748709 0.1385189310001471 0.0000000000000000
0.1673518502397300 0.2016938838127830 27000.0000000000000000 0.1793599259972623 0.1385114874561865 0.0000000000000000
0.1673392441709128 0.2016582735020642 27100.0000000000000000 0.1793516251477076 0.1385190983204353 0.0000000000000000
0.1673355757787229 0.2016409865014889 27200.0000000000000000 0.1793501865919077 0.1385199610053340 0.0000000000000000
0.1673318838479265 0.2016261382567839 27300.0000000000000000 0.1793474807094121 0.1385222185442060 0.0000000000000000
0.1673283017980552 0.2016158278884421 27400.0000000000000000 0.1793441294379408 0.1385248963913519 0.0000000000000000
0.1673304681245099 0.2016138380935046 27500.0000000000000000 0.1793415628151732 0.1385275134523434 0.0000000000000000
0.1673319703780403 0.2016105616226234 27600.0000000000000000 0.1793387957506369 0.1385311085350866 0.0000000000000000
0.1673320550091335 0.2016059048581907 27700.0000000000000000 0.1793332164078766 0.1385304287710249 0.0000000000000000
0.1673345612282518 0.2016055271022512 27800.0000000000000000 0.1793287012779838 0.1385315587205542 0.0000000000000000
0.1673354383421468 0.2016062889163900 27900.0000000000000000 0.1793239948894991 0.1385318515283410 0.0000000000000000
0.1673387269286374 0.2016076510913360 28000.0000000000000000 0.1793189521328956 0.1385309692057306 0.0000000000000000
0.1673423716259313 0.2016088024921618 28100.0000000000000000 0.1793135006197951 0.1385281345464659 0.0000000000000000
0.1673460773972191 0.2016084900793877 28200.0000000000000000 0.1793073123628531 0.1385268774106158 0.0000000000000000
0.1673516993418385 0.2016129402892665 28300.0000000000000000 0.1793021953068540 0.1385260125932205 0.0000000000000000
0.1673598012838097 0.2016185505182027 28400.0000000000000000 0.1792969874699396 0.1385231378824507 0.0000000000000000
0.1673647972729871 0.2016216531727002 28500.0000000000000000 0.1792919192248946 0.1385219567024918 0.0000000000000000
0.1673685778396906 0.2016232585959205 28600.0000000000000000 0.1792884286401934 0.1385197009439647 0.0000000000000000
0.1673848236288167 0.2016222210238972 28700.0000000000000000 0.1792750968270503 0.1385129582456771 0.0000000000000000
0.1673906503802798 0.2016249429633006 28800.0000000000000000 0.1792705430039374 0.1385114316974953 0.0000000000000000
0.1673950423169724 0.2016263599388456 28900.0000000000000000 0.1792646957049818 0.1385081509858201 0.0000000000000000
0.1673951573750242 0.2016286733644117 29000.0000000000000000 0.1792598755558503 0.1385054919588644 0.0000000000000000
0.1673975055627722 0.2016279784866159 29100.0000000000000000 0.1792552781414760 0.1385043474477107 0.0000000000000000
0.1673901322740690 0.2016237831214749 29200.0000000000000000 0.1792542858480978 0.1385026615241845 0.0000000000000000
0.1673812286083854 0.2016080586354956 29300.0000000000000000 0.1792530197748794 0.1385016326880657 0.0000000000000000
0.1673757158474565 0.2015989831569465 29400.0000000000000000 0.1792504046157233 0.1384975633341224 0.0000000000000000
0.1673751154514247 0.2015985926232138 29500.0000000000000000 0.1792473153837461 0.1384951853751186 0.0000000000000000
0.1673746818825999 0.2015955778021836 29600.0000000000000000 0.1792430501842055 0.1384928256336415 0.0000000000000000
0.1673777708680050 0.2015944843261581 29700.0000000000000000 0.1792376615468492 0.1384890707605468 0.0000000000000000
0.1675232390383884 0.2018656077598971 29800.0000000000000000 0.1792252713552025 0.1384878528262208 0.0000000000000000
0.1675164987944943 0.2018296107965174 29900.0000000000000000 0.1792243878503207 0.1384596703478873 0.0000000000000000
0.1674762558599930 0.2017603531099323 30000.0000000000000000 0.1792262231762399 0.1384477184630599 0.0000000000000000
0.1674667021049411 0.2017383436261708 30100.0000000000000000 0.1792214414283711 0.1384477160012052 0.0000000000000000
0.1674578351578602 0.2017220311310695 30200.0000000000000000 0.1792189838121608 0.1384456469808560 0.0000000000000000
0.1674613431109033 0.2017328460646763 30300.0000000000000000 0.1792086964641274 0.1384553982715997 0.0000000000000000
0.1674610357376543 0.2017174359941705 30400.0000000000000000 0.1792164205895483 0.1384419573067679 0.0000000000000000
0.1674654724593618 0.2017169845530114 30500.0000000000000000 0.1792181733924984 0.1384399175006896 0.0000000000000000
0.1674694564134699 0.2017162988198029 30600.0000000000000000 0.1792221221857989 0.1384385679655304 0.0000000000000000
0.1674731332223024 0.2017185034126751 30700.0000000000000000 0.1792241854818800 0.1384373506022268 0.0000000000000000
0.1674762577439019 0.2017225839925641 30800.0000000000000000 0.1792266319522845 0.1384338217193311 0.0000000000000000
0.1674121831591125 0.2017186161783539 30900.0000000000000000 0.1792118197475860 0.1384383858419941 0.0000000000000000
0.1674877243524920 0.2017564293770624 31000.0000000000000000 0.1791997820154301 0.1384007922322282 0.0000000000000000
0.1674961302088042 0.2017649887200966 31100.0000000000000000 0.1792113526907523 0.1383961321499654 0.0000000000000000
0.1675170644725822 0.2017825123553972 31200.0000000000000000 0.1792226055779368 0.1383956359807055 0.0000000000000000
0.1676333764536650 0.2019629910435626 31300.0000000000000000 0.1792456894826701 0.1383897449512311 0.0000000000000000
0.1676055228955454 0.2019227190358881 31400.0000000000000000 0.1792659122026051 0.1384095486275043 0.0000000000000000
0.1676060654277011 0.2019107348390513 31500.0000000000000000 0.1792732396257720 0.1384163814310231 0.0000000000000000
0.1676107703495736 0.2019106605879963 31600.0000000000000000 0.1792771293301872 0.1384193741910051 0.0000000000000000
0.1676183985289795 0.2019127094848299 31700.0000000000000000 0.1792802356920565 0.1384217370650881 0.0000000000000000
0.1676243204202100 0.2019175396956791 31800.0000000000000000 0.1792817225712373 0.1384240941351162 0.0000000000000000
0.1676308310456247 0.2019230985230439 31900.0000000000000000 0.1792817978033662 0.1384261822328849 0.0000000000000000
0.1676358800255368 0.2019248925054094 32000.0000000000000000 0.1792831722097318 0.1384289211710260 0.0000000000000000
0.1676371737221607 0.2019264386122822 32100.0000000000000000 0.1792870058563110 0.1384286794226113 0.0000000000000000
0.1676412902005453 0.2019330186037530 32200.0000000000000000 0.1792914000965192 0.1384283896915502 0.0000000000000000
0.1676479185174507 0.2019402696884351 32300.0000000000000000 0.1792937238299851 0.1384264906049929 0.0000000000000000
0.1676538826137567 0.2019512763285740 32400.0000000000000000 0.1792962733442389 0.1384267611822545 0.0000000000000000
0.1676610391848480 0.2019593599997271 32500.0000000000000000 0.1792975798015927 0.1384273600039035 0.0000000000000000
0.1676685339705455 0.2019672149892225 32600.0000000000000000 0.1792994609082796 0.1384287673955845 0.0000000000000000
0.1676754162169512 0.2019741632366530 32700.0000000000000000 0.1793009199674274 0.1384297878590413 0.0000000000000000
0.1676829987962428 0.2019832308310827 32800.0000000000000000 0.1793019590439144 0.1384287714671543 0.0000000000000000
0.1676895145487715 0.2019914107411335 32900.0000000000000000 0.1793035018772162 0.1384280790274651 0.0000000000000000
0.1677018660561808 0.2020129674542007 33000.0000000000000000 0.1792942890149175 0.1384441665946533 0.0000000000000000
0.1677026214576820 0.2020024980975609 33100.0000000000000000 0.1793052740859394 0.1384271869791620 0.0000000000000000
0.1677100605382637 0.2020096760062409 33200.0000000000000000 0.1793069932569749 0.1384362913740147 0.0000000000000000
0.1677169211744589 0.2020175860994173 33300.0000000000000000 0.1793088428215859 0.1384339859823008 0.0000000000000000
0.1677225598200826 0.2020219474908537 33400.0000000000000000 0.1793104933335982 0.1384324245367313 0.0000000000000000
0.1677245720364964 0.2020240844653265 33500.0000000000000000 0.1793111969455663 0.1384292674791411 0.0000000000000000
0.1677284664493879 0.2020267436601713 33600.0000000000000000 0.1793122039371877 0.1384281210354625 0.0000000000000000
0.1677317770417118 0.2020284147585019 33700.0000000000000000 0.1793138957739261 0.1384274957126410 0.0000000000000000
0.1677337826291037 0.2020267955807042 33800.0000000000000000 0.1793162764506472 0.1384269980608959 0.0000000000000000
0.1677401318379146 0.2020177183507680 33900.0000000000000000 0.1793149150411779 0.1384222186917860 0.0000000000000000
0.1677385548453865 0.2020279934943429 34000.0000000000000000 0.1793149522854050 0.1384248508059744 0.0000000000000000
0.1676503070971204 0.2019870907609117 34100.0000000000000000 0.1793135897290034 0.1384428174992315 0.0000000000000000
0.1676853481743016 0.2020082169074014 34200.0000000000000000 0.1792766182125158 0.1384112382713992 0.0000000000000000
0.1677166248974625 0.2020161272684843 34300.0000000000000000 0.1792771874455320 0.1384049337355706 0.0000000000000000
0.1677264343317438 0.2020273302589159 34400.0000000000000000 0.1792842275615426 0.1384000789707635 0.0000000000000000
0.1677328677493841 0.2020303671172825 34500.0000000000000000 0.1792912214138695 0.1384003479808170 0.0000000000000000
0.1677373691879775 0.2020308595971688 34600.0000000000000000 0.1792972951127857 0.1384007674367539 0.0000000000000000
0.1678459203975377 0.2021543699338607 34700.0000000000000000 0.1793106335149338 0.1384045640964590 0.0000000000000000
0.1678475374040483 0.2021793961014161 34800.0000000000000000 0.1793266557252210 0.1384090166006764 0.0000000000000000
0.1678328982614602 0.2021660935671392 34900.0000000000000000 0.1793377884709240 0.1384156721523921 0.0000000000000000
0.1678269377912210 0.2021536792967187 35000.0000000000000000 0.1793469382026234 0.1384230926478097 0.0000000000000000
0.1678132820608603 0.2021303938091381 35100.0000000000000000 0.1793519775784340 0.1384302012429154 0.0000000000000000
0.1678176559362804 0.2021274852054117 35200.0000000000000000 0.1793560485372248 0.1384345704820712 0.0000000000000000
0.1678168879097107 0.2021284508035525 35300.0000000000000000 0.1793567699271701 0.1384337360210439 0.0000000000000000
0.1678168843329764 0.2021290673717763 35400.0000000000000000 0.1793570077847791 0.1384332533491850 0.0000000000000000
0.1678018460633552 0.2021068176317803 35500.0000000000000000 0.1793580559621842 0.1384358529319512 0.0000000000000000
0.1678133771957570 0.2021193776382786 35600.0000000000000000 0.1793589479676649 0.1384365415933071 0.0000000000000000
0.1678140310914701 0.2021230013037429 35700.0000000000000000 0.1793589396525521 0.1384343712455593 0.0000000000000000
0.1678041129138799 0.2021118057805357 35800.0000000000000000 0.1793588169821572 0.1384361240580219 0.0000000000000000
0.1678122719678148 0.2021158968221869 35900.0000000000000000 0.1793601403156020 0.1384377646666414 0.0000000000000000
0.1678142459473105 0.2021214158905399 36000.0000000000000000 0.1793601423245558 0.1384355628519316 0.0000000000000000
0.1678021594127899 0.2021037833468479 36100.0000000000000000 0.1793610376598781 0.1384384272036624 0.0000000000000000
0.1678148507164110 0.2021176114395929 36200.0000000000000000 0.1793616882148013 0.1384376530911486 0.0000000000000000
0.1678136327312720 0.2021190202355191 36300.0000000000000000 0.1793617767786878 0.1384369168018903 0.0000000000000000
0.1678148391370700 0.2021161824740313 36400.0000000000000000 0.1793631594201712 0.1384381407967909 0.0000000000000000
0.1678047876333293 0.2021061155604758 36500.0000000000000000 0.1793633660994041 0.1384388921755315 0.0000000000000000
0.1678172301454617 0.2021187205791834 36600.0000000000000000 0.1793631665450275 0.1384374618559427 0.0000000000000000
0.1678177296864294 0.2021158617634298 36700.0000000000000000 0.1793632366718032 0.1384379437067056 0.0000000000000000
0.1678093304490699 0.2021095766195716 36800.0000000000000000 0.1793632371563594 0.1384379739202684 0.0000000000000000
0.1678125825239998 0.2021167384468180 36900.0000000000000000 0.1793635077697595 0.1384397943579589 0.0000000000000000
0.1678399146529475 0.2021464676833163 37000.0000000000000000 0.1793607423011866 0.1384448600635277 0.0000000000000000
0.1678271710974250 0.2021256415543390 37100.0000000000000000 0.1793659314916090 0.1384431769404489 0.0000000000000000
0.1678299792841632 0.2021378787358679 37200.0000000000000000 0.1793653848865120 0.1384436210401005 0.0000000000000000
0.1678319399043711 0.2021421556692694 37300.0000000000000000 0.1793651488718476 0.1384427114958084 0.0000000000000000
0.1678345437824534 0.2021452752879181 37400.0000000000000000 0.1793655058410602 0.1384407971857329 0.0000000000000000
0.1678366048881575 0.2021475225296511 37500.0000000000000000 0.1793663111923957 0.1384395245916020 0.0000000000000000
0.1678388253379972 0.2021491761032483 37600.0000000000000000 0.1793672283449622 0.1384381548699775 0.0000000000000000
0.1678285618224424 0.2021312640843424 37700.0000000000000000 0.1793685448377257 0.1384405522557340 0.0000000000000000
0.1678283970442662 0.2021277848371517 37800.0000000000000000 0.1793694695887661 0.1384416981696564 0.0000000000000000
0.1678378968051320 0.2021378387144667 37900.0000000000000000 0.1793702460532051 0.1384415391052042 0.0000000000000000
0.1678414316041135 0.2021437386062717 38000.0000000000000000 0.1793711925957390 0.1384400722001820 0.0000000000000000
0.1678445422284406 0.2021472922669106 38100.0000000000000000 0.1793719921399907 0.1384383420077409 0.0000000000000000
0.1678473591283273 0.2021502665634593 38200.0000000000000000 0.1793724585226907 0.1384370846938530 0.0000000000000000
0.1678384658869050 0.2021356605376535 38300.0000000000000000 0.1793728081218590 0.1384379289279888 0.0000000000000000
0.1678392602547035 0.2021339029657207 38400.0000000000000000 0.1793725808722147 0.1384369470385199 0.0000000000000000
0.1678479465745129 0.2021459170428903 38500.0000000000000000 0.1793729473793990 0.1384339856973221 0.0000000000000000
0.1678519535526242 0.2021518525955919 38600.0000000000000000 0.1793732939617313 0.1384311700518107 0.0000000000000000
0.1678504401398607 0.2021522665698752 38700.0000000000000000 0.1793738341640384 0.1384305137270951 0.0000000000000000
0.1678476002794195 0.2021450222467115 38800.0000000000000000 0.1793728179941786 0.1384312878742460 0.0000000000000000
0.1678583614658034 0.2021556231102326 38900.0000000000000000 0.1793726578647995 0.1384305354961246 0.0000000000000000
0.1678622148112140 0.2021613066535747 39000.0000000000000000 0.1793722709730737 0.1384285408228404 0.0000000000000000
0.1677862677384749 0.2021548847843813 39100.0000000000000000 0.1793546929721025 0.1384139305593728 0.0000000000000000
0.1678089737377757 0.2021781700305474 39200.0000000000000000 0.1793461991232071 0.1384032302916936 0.0000000000000000
0.1678188845481401 0.2021835858038163 39300.0000000000000000 0.1793463755901328 0.1383999527893024 0.0000000000000000
0.1678272191085221 0.2021862688079886 39400.0000000000000000 0.1793475786195003 0.1383978853207217 0.0000000000000000
0.1678337621639624 0.2021875022354442 39500.0000000000000000 0.1793495877474194 0.1383970955910288 0.0000000000000000
0.1678398868811040 0.2021901296354368 39600.0000000000000000 0.1793513253851745 0.1383964307438686 0.0000000000000000
0.1678471837499421 0.2021934084054529 39700.0000000000000000 0.1793535485621022 0.1383960684287610 0.0000000000000000
0.1678540185606277 0.2021963005072650 39800.0000000000000000 0.1793559779803532 0.1383955768253006 0.0000000000000000
0.1678601024888581 0.2021995146734284 39900.0000000000000000 0.1793584688509670 0.1383954448759955 0.0000000000000000
0.1678656886631978 0.2022024824486346 40000.0000000000000000 0.1793612542387468 0.1383955648109012 0.0000000000000000
0.1678705324544702 0.2022050195393229 40100.0000000000000000 0.1793639059088509 0.1383955077526891 0.0000000000000000
0.1678748680859202 0.2022077483288935 40200.0000000000000000 0.1793665257031772 0.1383957195289349 0.0000000000000000
0.1678789347428375 0.2022101913968685 40300.0000000000000000 0.1793690028891318 0.1383958850304895 0.0000000000000000
0.1678719170412087 0.2021968168508826 40400.0000000000000000 0.1793720439103922 0.1383982542914086 0.0000000000000000
0.1678954895547385 0.2022230275661471 40500.0000000000000000 0.1793653415639513 0.1384198480883133 0.0000000000000000
0.1679092001449845 0.2022247453394595 40600.0000000000000000 0.1793759367587644 0.1384184476470287 0.0000000000000000
0.1679129242905292 0.2022254456252290 40700.0000000000000000 0.1793800031124461 0.1384230902023398 0.0000000000000000
0.1679151424731404 0.2022240672626997 40800.0000000000000000 0.1793825957796801 0.1384271301037828 0.0000000000000000
0.1679166008039287 0.2022221078491510 40900.0000000000000000 0.1793846488329763 0.1384309447724721 0.0000000000000000
0.1679180202437510 0.2022202036059917 41000.0000000000000000 0.1793865852348864 0.1384345261377799 0.0000000000000000
0.1680241150355884 0.2023309398410210 41100.0000000000000000 0.1793802008383761 0.1384208163286244 0.0000000000000000
0.1680572842997562 0.2023625021909872 41200.0000000000000000 0.1793878614959565 0.1384365271257022 0.0000000000000000
0.1680607392061846 0.2023590584564647 41300.0000000000000000 0.1794075443583149 0.1384734137532347 0.0000000000000000
0.1680697084198094 0.2023382373304867 41400.0000000000000000 0.1794213937169574 0.1384799129313382 0.0000000000000000
0.1680753683008911 0.2023431993455513 41500.0000000000000000 0.1794217079539690 0.1384812639364809 0.0000000000000000
0.1680787621885321 0.2023475736048775 41600.0000000000000000 0.1794211543585207 0.1384827042068991 0.0000000000000000
0.1680807093482418 0.2023520276695242 41700.0000000000000000 0.1794202517790372 0.1384832303435250 0.0000000000000000
0.1680809066218497 0.2023543724209584 41800.0000000000000000 0.1794198854574630 0.1384835073176089 0.0000000000000000
0.1680799512889337 0.2023546175081216 41900.0000000000000000 0.1794203540420660 0.1384842648377956 0.0000000000000000
0.1680788141017429 0.2023539607133671 42000.0000000000000000 0.1794216345000310 0.1384851307529538 0.0000000000000000
0.1680801501903094 0.2023499463872151 42100.0000000000000000 0.1794236294259758 0.1384830185019250 0.0000000000000000
0.1680626652607760 0.2023200275883254 42200.0000000000000000 0.1794293309397391 0.1384860713829255 0.0000000000000000
0.1680522789666762 0.2023088813332322 42300.0000000000000000 0.1794314902992312 0.1384910475810093 0.0000000000000000
0.1680508933485381 0.2023081762552911 42400.0000000000000000 0.1794329468318546 0.1384939449545068 0.0000000000000000
0.1680503801960247 0.2023098232677594 42500.0000000000000000 0.1794342894642405 0.1384952792734261 0.0000000000000000
0.1680528706577457 0.2023151417931229 42600.0000000000000000 0.1794354674932689 0.1384954948577958 0.0000000000000000
0.1680522433413498 0.2023173892254934 42700.0000000000000000 0.1794367701948552 0.1384955387460880 0.0000000000000000
0.1680510409133286 0.2023180783612807 42800.0000000000000000 0.1794380854591341 0.1384955077324081 0.0000000000000000
0.1680496889872275 0.2023180956884073 42900.0000000000000000 0.1794394590641998 0.1384954267857183 0.0000000000000000
0.1680485782589155 0.2023178521220304 43000.0000000000000000 0.1794409177360516 0.1384952985388427 0.0000000000000000
0.1680471814964625 0.2023172457249272 43100.0000000000000000 0.1794423304717985 0.1384950841877414 0.0000000000000000
0.1680460134186358 0.2023165543147016 43200.0000000000000000 0.1794436132847242 0.1384950614536765 0.0000000000000000
0.1680446401911343 0.2023152214041389 43300.0000000000000000 0.1794452744724889 0.1384950114081642 0.0000000000000000
0.1680432086745408 0.2023139688087355 43400.0000000000000000 0.1794468203839849 0.1384950314833114 0.0000000000000000
0.1680422720514348 0.2023127838425082 43500.0000000000000000 0.1794482175786521 0.1384950504888122 0.0000000000000000
0.1680412888738728 0.2023115871718636 43600.0000000000000000 0.1794495078557445 0.1384952290459464 0.0000000000000000
0.1680403618007013 0.2023103441199792 43700.0000000000000000 0.1794507381031110 0.1384955244568505 0.0000000000000000
0.1680396843021292 0.2023090689047596 43800.0000000000000000 0.1794519476780945 0.1384958276385065 0.0000000000000000
0.1680389497023361 0.2023081545835715 43900.0000000000000000 0.1794529615738484 0.1384960810193855 0.0000000000000000
0.1680382227491632 0.2023072894038496 44000.0000000000000000 0.1794539282189558 0.1384962728599008 0.0000000000000000
0.1680376383137784 0.2023065609962736 44100.0000000000000000 0.1794548854909316 0.1384965027335390 0.0000000000000000
0.1680371547222169 0.2023057101260905 44200.0000000000000000 0.1794558173014789 0.1384966919377734 0.0000000000000000
0.1680364831220067 0.2023046600472586 44300.0000000000000000 0.1794567443240594 0.1384969821399239 0.0000000000000000
0.1680358864628410 0.2023035039770631 44400.0000000000000000 0.1794577069415267 0.1384974474020843 0.0000000000000000
0.1680357461276710 0.2023027422438798 44500.0000000000000000 0.1794583858398861 0.1384974792812516 0.0000000000000000
0.1680355351886724 0.2023019113333469 44600.0000000000000000 0.1794590254035388 0.1384976036205645 0.0000000000000000
0.1680355897862686 0.2023013767199216 44700.0000000000000000 0.1794598938620493 0.1384979368802043 0.0000000000000000
0.1680357184451963 0.2023008883854756 44800.0000000000000000 0.1794606760146793 0.1384980576417255 0.0000000000000000
0.1680358239310126 0.2023003457664803 44900.0000000000000000 0.1794612746723205 0.1384981623362506 0.0000000000000000
0.1680359786779657 0.2022997263003939 45000.0000000000000000 0.1794618064563618 0.1384981686787626 0.0000000000000000
0.1680361365764633 0.2022991513839435 45100.0000000000000000 0.1794622671872184 0.1384981868943389 0.0000000000000000
0.1680363109499642 0.2022986330797459 45200.0000000000000000 0.1794627490696176 0.1384982589016175 0.0000000000000000
0.1680364079970693 0.2022981145446107 45300.0000000000000000 0.1794632955452322 0.1384984777913283 0.0000000000000000
0.1680362624928776 0.2022978376913296 45400.0000000000000000 0.1794638052538804 0.1384984824732937 0.0000000000000000
0.1680362196265516 0.2022973480274157 45500.0000000000000000 0.1794643588538203 0.1384981729222402 0.0000000000000000
0.1680362014729037 0.2022966741066685 45600.0000000000000000 0.1794649013653150 0.1384979699267711 0.0000000000000000
0.1680361128720609 0.2022960445072594 45700.0000000000000000 0.1794654598529196 0.1384976237533579 0.0000000000000000
0.1680361659725557 0.2022954993785870 45800.0000000000000000 0.1794659367449866 0.1384971820298579 0.0000000000000000
0.1680361619473534 0.2022949890797363 45900.0000000000000000 0.1794663185587597 0.1384967950949265 0.0000000000000000
0.1680361823168210 0.2022945486902791 46000.0000000000000000 0.1794666975705922 0.1384963788699956 0.0000000000000000
0.1680361521240719 0.2022940798102546 46100.0000000000000000 0.1794669865715438 0.1384959617993572 0.0000000000000000
0.1680361794039250 0.2022936007104326 46200.0000000000000000 0.1794672113571567 0.1384955470281159 0.0000000000000000
0.1680362315129511 0.2022932225561759 46300.0000000000000000 0.1794674271416843 0.1384951620740739 0.0000000000000000
0.1680362694172522 0.2022929128042990 46400.0000000000000000 0.1794676168585615 0.1384947184297905 0.0000000000000000
0.1680362612549333 0.2022926686407477 46500.0000000000000000 0.1794677493001891 0.1384945656537369 0.0000000000000000
0.1680362900378091 0.2022923464391685 46600.0000000000000000 0.1794678262139446 0.1384943660701140 0.0000000000000000
0.1680363141715507 0.2022920035986516 46700.0000000000000000 0.1794679063222370 0.1384940754153732 0.0000000000000000
0.1680364453771041 0.2022917294944489 46800.0000000000000000 0.1794679433037365 0.1384936803764821 0.0000000000000000
0.1680365385685123 0.2022914504836230 46900.0000000000000000 0.1794679574274486 0.1384933207901454 0.0000000000000000
0.1680366475798014 0.2022911496184999 47000.0000000000000000 0.1794678614991100 0.1384930373743612 0.0000000000000000
0.1680366865981643 0.2022908057391827 47100.0000000000000000 0.1794677645602560 0.1384926324535980 0.0000000000000000
0.1680367433011423 0.2022905514810652 47200.0000000000000000 0.1794676569616909 0.1384922131626043 0.0000000000000000
0.1680368283848617 0.2022902422960059 47300.0000000000000000 0.1794675238870115 0.1384917693514500 0.0000000000000000
0.1680368457764575 0.2022898388401479 47400.0000000000000000 0.1794674001403734 0.1384912035444227 0.0000000000000000
0.1680367242578056 0.2022893899516888 47500.0000000000000000 0.1794674335147108 0.1384906299749825 0.0000000000000000
0.1680366662014420 0.2022890263155105 47600.0000000000000000 0.1794674727729552 0.1384900603608531 0.0000000000000000
0.1680259217925197 0.2022767014738771 47700.0000000000000000 0.1794635057784102 0.1384839751614832 0.0000000000000000
0.1680254354628681 0.2022761438278289 47800.0000000000000000 0.1794635110522981 0.1384835692008614 0.0000000000000000
0.1680253359367273 0.2022757486660458 47900.0000000000000000 0.1794635547566191 0.1384830424619127 0.0000000000000000
0.1680253078217618 0.2022753749684187 48000.0000000000000000 0.1794635423783275 0.1384825020556374 0.0000000000000000
0.1680252365394660 0.2022750960587363 48100.0000000000000000 0.1794635198702319 0.1384819712491921 0.0000000000000000
0.1680251971381236 0.2022748240266324 48200.0000000000000000 0.1794634575203340 0.1384814339646865 0.0000000000000000
0.1680251434674440 0.2022745792086624 48300.0000000000000000 0.1794633718156222 0.1384808702604954 0.0000000000000000
0.1680251130381192 0.2022743973825355 48400.0000000000000000 0.1794632543701122 0.1384803442525352 0.0000000000000000
0.1680251123564383 0.2022742268608662 48500.0000000000000000 0.1794631210243262 0.1384798017848621 0.0000000000000000
0.1680250976535473 0.2022740678348143 48600.0000000000000000 0.1794630002131493 0.1384793514716029 0.0000000000000000
0.1680251115016476 0.2022739264723257 48700.0000000000000000 0.1794628482442455 0.1384788883441939 0.0000000000000000
0.1680251276004871 0.2022737353676701 48800.0000000000000000 0.1794626945266064 0.1384784351926696 0.0000000000000000
0.1680251199792990 0.2022735296309719 48900.0000000000000000 0.1794625300346489 0.1384780371054458 0.0000000000000000
0.1680251768129733 0.2022733976842596 49000.0000000000000000 0.1794623809279856 0.1384776166482497 0.0000000000000000
0.1680252098481393 0.2022731937993335 49100.0000000000000000 0.1794622054480709 0.1384772153306512 0.0000000000000000
0.1680252261987048 0.2022730156109047 49200.0000000000000000 0.1794620439185853 0.1384767322031984 0.0000000000000000
0.1680252210052136 0.2022728465451912 49300.0000000000000000 0.1794618816372621 0.1384763505425707 0.0000000000000000
0.1680252189497644 0.2022726775853538 49400.0000000000000000 0.1794617083811864 0.1384758870408683 0.0000000000000000
0.1680252440011548 0.2022724880182562 49500.0000000000000000 0.1794615337260944 0.1384754891544301 0.0000000000000000
0.1680252672361152 0.2022723094347306 49600.0000000000000000 0.1794613649646904 0.1384750664786130 0.0000000000000000
0.1680252759850476 0.2022721229682731 49700.0000000000000000 0.1794611976181934 0.1384746807029949 0.0000000000000000
0.1680252514333528 0.2022719458408795 49800.0000000000000000 0.1794610328981433 0.1384742642076404 0.0000000000000000
0.1680252717372047 0.2022717799994819 49900.0000000000000000 0.1794608622348488 0.1384738491152353 0.0000000000000000
0.1680252862630202 0.2022716055633830 50000.0000000000000000 0.1794606690220431 0.1384734935651860 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_1/30/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1420.6367804363701453 0.0000000000000000 1396.8670868184854044 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1253.5073299629405028 0.9236238280309120 1234.2249844586820018 18.3473010574947537 0.0090776396303331 0.0023429791025678
200.0000000000000000 1105.2796629848996872 1.9340761047495556 1088.1385238139139346 15.1894742622090693 0.0123005969161721 0.0052882071108412
300.0000000000000000 974.1481945033941656 3.2170033027811780 958.0335870139281269 12.8763641284914048 0.0127560075775022 0.0084840506159898
400.0000000000000000 857.8786723030572148 4.6055646429979005 842.0660596631590806 11.1849423907504324 0.0103903189895543 0.0117152871602061
500.0000000000000000 754.6063744200827159 5.8923883965382862 738.7004806919151179 9.9848906539732809 0.0140458895883014 0.0145687880677933
600.0000000000000000 662.7933189113965682 6.9443561663077773 646.6315405598563757 9.1780392753096578 0.0224236882065912 0.0169592217161918
700.0000000000000000 581.0715429789763675 7.6602803291123873 564.7386394047510976 8.6373124625565971 0.0162816855675114 0.0190290969888257
800.0000000000000000 508.4450384099834537 8.1095779209457817 492.0533652095335242 8.2459011257111960 0.0153308484018282 0.0208633053911377
900.0000000000000000 444.0086154565694301 8.3264668557764381 427.7118751770513541 7.9327597926018543 0.0149370978631231 0.0225765332766685
1000.0000000000000000 387.0112008600903550 8.3836945693007845 370.9231921992851539 7.6613484154505560 0.0184440291453614 0.0245216469084889
1100.0000000000000000 336.7349723964982786 8.3425383750692639 320.9533040091811245 7.3986136828736173 0.0136150019310813 0.0269013274431904
1200.0000000000000000 292.5306952340558269 8.2450727378265114 277.1192343126047035 7.1223853448115264 0.0145308954741515 0.0294719433389232
1300.0000000000000000 253.8527383021532273 8.1770782918649445 238.7917655577813036 6.8377307647469223 0.0139765699324169 0.0321871178276148
1400.0000000000000000 220.1430559058995016 8.1444531883821636 205.3927354417044171 6.5532819380773022 0.0172946355503794 0.0352907021852394
1500.0000000000000000 190.8084811867050519 8.0716611338335937 176.3867311010183130 6.2896180071956467 0.0220950657507345 0.0383758789067777
1600.0000000000000000 165.3801186700988808 8.0041326351262736 151.2809729648434711 6.0374145097943153 0.0167936843184240 0.0408048760163830
1700.0000000000000000 143.5271576655503623 8.0203840450382611 129.6255952014768980 5.8105929951276671 0.0278798475202159 0.0427055763873293
1800.0000000000000000 125.1368705481188925 8.1967345240201350 111.0292061279674840 5.6040449414102058 0.2625893232990942 0.0442956314219745
1900.0000000000000000 108.5485501019473418 8.0044691576123341 95.0722928592117000 5.4092484461741881 0.0166572129564895 0.0458824259926366
2000.0000000000000000 94.7618424021243300 8.0307976695556071 81.4266694434664373 5.2400781025486989 0.0165338344310840 0.0477633521225041
2100.0000000000000000 83.0626036049259540 8.0947921400735314 69.7937232820377602 5.1071761275687884 0.0169298307553794 0.0499822244905097
2200.0000000000000000 73.1613032654415463 8.1794245399219783 59.9036975442784581 5.0049921182479284 0.0208516069102325 0.0523374560829551
2300.0000000000000000 64.7953440187479686 8.2818521676312322 51.5161562767905394 4.9260679727263366 0.0164237994730547 0.0548438021268037
2400.0000000000000000 57.7743109617741055 8.4048894846407478 44.4207245856361936 4.8672966670338518 0.0240137420175311 0.0573864824457792
2500.0000000000000000 51.8566959670818122 8.5229230287539721 38.4323789752943838 4.8251730592277156 0.0162675417588500 0.0599533620468893
2600.0000000000000000 46.8554746197496854 8.5873931176229714 33.3896239235260524 4.7959874208830575 0.0199240442828793 0.0625461134347295
2700.0000000000000000 42.6973044490594518 8.6808425843281238 29.1492708070048110 4.7756187239888490 0.0263405633681657 0.0652317703695009
2800.0000000000000000 39.2005522192264664 8.7737276474125885 25.5887013252349576 4.7514539858751670 0.0187586942738780 0.0679105664298822
2900.0000000000000000 36.2692766739480916 8.8645432261498982 22.6037935745578942 4.7151634748571620 0.0152370852395401 0.0705393131436003
3000.0000000000000000 33.8436436653014567 8.9575662857794978 20.1074800587461695 4.6876826534689400 0.0176765460130159 0.0732381212938357
3100.0000000000000000 31.8261166221608178 9.0490901887643300 18.0202883209636084 4.6648493016988315 0.0159330904100729 0.0759557203239763
3200.0000000000000000 30.3390627161447846 9.2984071861266884 16.2819982700638590 4.6419483997369415 0.0378676865528512 0.0788411736644473
3300.0000000000000000 28.8477671942887639 9.3065459840414011 14.8283723777573009 4.6173096272709859 0.0138344813671088 0.0817047238519656
3400.0000000000000000 27.6639514695886604 9.3721069268401216 13.6134441648805442 4.5812142328230463 0.0125385452324007 0.0846475998125500
3500.0000000000000000 26.6939440568394097 9.4336061935953310 12.5982369431823003 4.5618289822588194 0.0127120272958827 0.0875599105070748
3600.0000000000000000 25.8982595607635560 9.4903249253847513 11.7499138185082082 4.5463947107443268 0.0211172604936423 0.0905088456326275
3700.0000000000000000 25.2299902746486566 9.5451128593110504 11.0413258339913831 4.5335436961980911 0.0165517812891438 0.0934561038589862
3800.0000000000000000 24.6784332367623982 9.5942981672423659 10.4488053936339931 4.5215510987505469 0.0174089995456998 0.0963695775897909
3900.0000000000000000 24.2166244710783580 9.6335658610503785 9.9536362044692552 4.5112851200131967 0.0189510043926555 0.0991862811528721
4000.0000000000000000 23.8223691507689459 9.6651638819571488 9.5396682213639998 4.5004232325606308 0.0151735045064548 0.1019403103807127
4100.0000000000000000 23.4896378286406673 9.6973930423074659 9.1938234714321769 4.4756624582130904 0.0179902145238770 0.1047686421640559
4200.0000000000000000 23.2091720833176538 9.7210559256388507 8.9052468382314061 4.4601863776768544 0.0152594109320787 0.1074235308384645
4300.0000000000000000 23.0091525845390912 9.7671506243344002 8.6641665294702914 4.4522161785928933 0.0158806547631304 0.1097385973783781
4400.0000000000000000 22.7954512010147319 9.7574417233061119 8.4627252790714280 4.4451221573204842 0.0183113243646930 0.1118507169520161
4500.0000000000000000 22.6395576142940591 9.7777353717196576 8.2940080692163676 4.4387522614921053 0.0152023524587900 0.1138595594071375
4600.0000000000000000 22.5009017075970448 9.7847090326259689 8.1533725743994818 4.4283367992647573 0.0186265995977364 0.1158567017091003
4700.0000000000000000 22.3711030351020490 9.7947161771992608 8.0370492658961687 4.4027690532086767 0.0186820865243028 0.1178864522736375
4800.0000000000000000 22.2524343502409252 9.7923436972325693 7.9418619265735222 4.3783445731588531 0.0202287042044635 0.1196554490715164
4900.0000000000000000 22.1828659545526286 9.8116315954314928 7.8634541282940393 4.3591242142534572 0.0273659914245712 0.1212900251490686
5000.0000000000000000 22.1031701138682877 9.8157077304786764 7.7969868893186529 4.3482045433613985 0.0196552214617731 0.1226157292477867
5100.0000000000000000 22.0460803222963051 9.8257005353214133 7.7418282016749433 4.3395703333864546 0.0151369253833531 0.1238443265301410
5200.0000000000000000 21.9976280350796216 9.8290884608704303 7.6961381129269535 4.3325710849290147 0.0148008289898248 0.1250295473634018
5300.0000000000000000 21.9815302911624713 9.8502615230336339 7.6585978872530935 4.3261636051728418 0.0201967051403114 0.1263105705625902
5400.0000000000000000 21.9567810713078195 9.8625488366820306 7.6279919231397919 4.3197789953878338 0.0186075942274360 0.1278537218707291
5500.0000000000000000 21.9020149639715136 9.8418854086291070 7.6021182896752091 4.3130678621510672 0.0154001023415377 0.1295433011745939
5600.0000000000000000 21.8923637803269635 9.8548309150804041 7.5800214106844255 4.3084719623398424 0.0183745363747724 0.1306649558475184
5700.0000000000000000 48.2541862478649506 31.7422504436168715 7.5437384095381432 4.3047116616792680 4.5321118064617618 0.1313739265689067
5800.0000000000000000 22.1825794960678024 10.0470564727892366 7.6078814260200023 4.2831953117805543 0.1124073501881669 0.1320389352898434
5900.0000000000000000 21.7950827072526039 9.7732011098248179 7.5847726913269042 4.2766503662580932 0.0266371833357725 0.1338213565070161
6000.0000000000000000 21.6800702341105698 9.6812226874112994 7.5662496821183387 4.2710634305719495 0.0264763558905114 0.1350580781184677
6100.0000000000000000 21.6081828188218026 9.6296425128681626 7.5519912094408248 4.2662563061837915 0.0243169921744694 0.1359757981545549
6200.0000000000000000 21.5569641528748193 9.5939040245279372 7.5411637173146779 4.2617947279809103 0.0233758234250449 0.1367258596262504
6300.0000000000000000 21.5127089809922794 9.5662327597847714 7.5323783695764028 4.2573342577749687 0.0193880682117121 0.1373755256444261
6400.0000000000000000 21.4818737581183505 9.5405724941686252 7.5256390601668937 4.2530502013626128 0.0245772056723506 0.1380347967478693
6500.0000000000000000 21.4556720299733819 9.5190259660144765 7.5201697587197680 4.2491748515869601 0.0286821491628474 0.1386193044893307
6600.0000000000000000 21.4223557579652457 9.4986901465825611 7.5153633812123282 4.2460632029792285 0.0230609007458591 0.1391781264452698
6700.0000000000000000 21.3904989077813639 9.4786494440137385 7.5116063543841332 4.2429919889469883 0.0175722932741630 0.1396788271623428
6800.0000000000000000 21.3746906369682108 9.4589019011478701 7.5084630257891218 4.2399952339491591 0.0271866511234988 0.1401438249585608
6900.0000000000000000 21.3601154038981349 9.4575535709730367 7.5061236793047463 4.2372005095343548 0.0186403852949421 0.1405972587910591
7000.0000000000000000 21.3509541653641506 9.4431194180819400 7.5020782258396075 4.2347545681522138 0.0299420454746999 0.1410599078156888
7100.0000000000000000 21.3290753594258469 9.4354706286623902 7.5009454164691380 4.2329964783528400 0.0181948307548990 0.1414680051865793
7200.0000000000000000 21.3655308225127776 9.4675514957773608 7.5016740310256989 4.2311811961191825 0.0232181811661941 0.1419059184243418
7300.0000000000000000 21.8652497631401666 9.5867481037858298 7.5780463432116409 4.2137726919751151 0.3449507225855197 0.1417319015820608
7400.0000000000000000 21.3379581902366127 9.3887500388684533 7.5529328054682239 4.2093260581703147 0.0432713080321006 0.1436779796975224
7500.0000000000000000 21.2321336419530411 9.3187295895264430 7.5422609542122050 4.2059468034674046 0.0206317261127390 0.1445645686342515
7600.0000000000000000 21.1741427947988612 9.2748550691808163 7.5357085923241209 4.2032502748417553 0.0151892754783688 0.1451395829737982
7700.0000000000000000 21.1288767702402431 9.2351012705475828 7.5309204604856470 4.2009606647651667 0.0162965867638443 0.1455977876780018
7800.0000000000000000 21.0852553727414929 9.2026930718328206 7.5273506327689388 4.1988354733970779 0.0104024820736169 0.1459737126690411
7900.0000000000000000 21.0614430809341151 9.1773793808687234 7.5243120052254922 4.1967229754702755 0.0166986730522935 0.1463300463173321
8000.0000000000000000 21.0298328701144221 9.1504075119585906 7.5224743355290657 4.1947029804950811 0.0156181603013601 0.1466298818303235
8100.0000000000000000 20.9933856690836507 9.1233697385761587 7.5206061316612143 4.1926232837945596 0.0098801645530482 0.1469063504986666
8200.0000000000000000 21.0036606405891924 9.1175875559187016 7.5188148891176425 4.1908480737205522 0.0292191632557568 0.1471909585765390
8300.0000000000000000 20.9421911617236454 9.0747413229427956 7.5177333297066520 4.1895765415335200 0.0127150485393467 0.1474249190013356
8400.0000000000000000 20.9193583904144234 9.0526388441280137 7.5167132070911435 4.1882203376648679 0.0141052854096261 0.1476807161207721
8500.0000000000000000 20.8988177573218437 9.0283018172168319 7.5152788280719607 4.1868579075612402 0.0204540780891460 0.1479251263826674
8600.0000000000000000 20.8645507352403179 9.0040306366676823 7.5145181418671676 4.1858109553650440 0.0120511658310906 0.1481398355093380
8700.0000000000000000 20.8408011306055201 8.9785576539250922 7.5137742869513877 4.1848607165301299 0.0152533455085702 0.1483551276903388
8800.0000000000000000 20.8339203820917476 8.9754699917393737 7.5131994837159546 4.1842273150451010 0.0124402278019180 0.1485833637893998
8900.0000000000000000 20.7952999617691248 8.9327739212306021 7.5124270576827543 4.1836888094936562 0.0176126798114768 0.1487974935506344
9000.0000000000000000 20.7635393183174592 8.9084225835497755 7.5114696827234573 4.1832506716290938 0.0114093476317635 0.1489870327833702
9100.0000000000000000 20.7443452280285534 8.8849550689227694 7.5101922824405545 4.1829290917032482 0.0171039172836455 0.1491648676783388
9200.0000000000000000 20.7334982780683390 8.8774509906264978 7.5091303187118896 4.1830602026910890 0.0145273210977931 0.1493294449410656
9300.0000000000000000 20.6929452764226163 8.8383896979976555 7.5081774194311901 4.1824663256685888 0.0144675653764064 0.1494442679487753
9400.0000000000000000 20.6741977697633565 8.8182968955643037 7.5068315701251542 4.1820922794680042 0.0173964602893120 0.1495805643165829
9500.0000000000000000 20.6555757349402356 8.7978247006644814 7.5058416020460728 4.1816487349191798 0.0205055720639619 0.1497551252465436
9600.0000000000000000 20.6382068198508684 8.7843690344783152 7.5051707416757862 4.1814768991483371 0.0172085011481454 0.1499816434002822
9700.0000000000000000 20.6232497160394033 8.7737753295652503 7.5034843320545992 4.1807904187294396 0.0149874025353684 0.1502122331547481
9800.0000000000000000 20.6010225717429023 8.7527814792678171 7.5018863010317034 4.1796219599689231 0.0162988666649354 0.1504339648095225
9900.0000000000000000 20.5720228935454799 8.7351451936459306 7.4996906339602765 4.1724114595291626 0.0141634697467842 0.1506121366633270
10000.0000000000000000 20.5498126407201624 8.7111949387295660 7.4982531870771663 4.1748097704431935 0.0144142303536067 0.1511405141166290
10100.0000000000000000 20.5533947282982510 8.7158836050182504 7.4961057073473629 4.1745559793032720 0.0153941784604592 0.1514552581689053
10200.0000000000000000 20.5795677486743998 8.7349940635763623 7.4935488852080461 4.1740361038523339 0.0252798607290118 0.1517088353086477
10300.0000000000000000 20.5080639655499475 8.6739533138827500 7.4919618816262332 4.1737841583114097 0.0164791016868993 0.1518855100426549
10400.0000000000000000 30.1472965757673705 17.2597902092975310 7.5110932270448139 4.1638988425207168 1.0611059001216243 0.1514083967826864
10500.0000000000000000 20.7777738271212975 8.8757805898746813 7.5643448262766153 4.1601126500393102 0.0242831314386172 0.1532526294920712
10600.0000000000000000 20.6471254719325010 8.7635379268426945 7.5591367203750215 4.1542830693016235 0.0153954591057197 0.1547722963074407
10700.0000000000000000 20.5846993084181804 8.7064507341522379 7.5568868268917067 4.1516249341436122 0.0140319341056979 0.1557048791249261
10800.0000000000000000 20.5645920459170632 8.6810467241621740 7.5555835548791128 4.1498248335780969 0.0217918895215659 0.1563450437761134
10900.0000000000000000 20.5211463511875181 8.6456385665341706 7.5544473138600843 4.1486046161784502 0.0156407979901877 0.1568150566246254
11000.0000000000000000 20.4990997780470430 8.6254945232491753 7.5534772599346267 4.1473366697150942 0.0155975170182959 0.1571938081298509
11100.0000000000000000 20.5024336822299240 8.6303897652365542 7.5527017393541644 4.1461005766123336 0.0157339057218355 0.1575076953050359
11200.0000000000000000 20.4595398530524371 8.5906003956690888 7.5520493097271419 4.1446293719966398 0.0144839387945316 0.1577768368650367
11300.0000000000000000 20.4393988680072880 8.5745565031587905 7.5514163253165210 4.1428304513494636 0.0125686184043228 0.1580269697781913
11400.0000000000000000 20.4267271965671320 8.5602789890675108 7.5505791017585269 4.1408538671086399 0.0167631514537636 0.1582520871786923
11500.0000000000000000 20.4142293953500094 8.5474591952876384 7.5494537246588065 4.1387420593133193 0.0201297851243218 0.1584446309659256
11600.0000000000000000 20.3983053543955926 8.5358649558054935 7.5484495492978834 4.1360443669768348 0.0192954347537116 0.1586510475616676
11700.0000000000000000 20.3743838212142983 8.5196263531102563 7.5471540999366464 4.1335815929492217 0.0151985956955757 0.1588231795225992
11800.0000000000000000 20.3675656444419531 8.5169924529832652 7.5460892362983900 4.1309503150877935 0.0145571711713314 0.1589764689011713
11900.0000000000000000 20.3538034869433773 8.5062012026528500 7.5448687328168784 4.1285689645258827 0.0150201248398692 0.1591444621078996
12000.0000000000000000 20.3250567468669203 8.4782811899275199 7.5437067892259115 4.1262465027322639 0.0175101284107555 0.1593121365704721
12100.0000000000000000 20.3076009157523707 8.4630718855515248 7.5427136154155905 4.1243187186528703 0.0179791667150149 0.1595175294173730
12200.0000000000000000 20.2934415835381259 8.4583678831328530 7.5417398509271933 4.1219972674835059 0.0115934095908593 0.1597431724037152
12300.0000000000000000 20.2732289490846185 8.4356125944929996 7.5405380984557011 4.1188980890210676 0.0181857947188895 0.1599943723959588
12400.0000000000000000 20.2576995505910489 8.4262044677790975 7.5394398566026712 4.1161839539832528 0.0156495316648135 0.1602217405612112
12500.0000000000000000 20.2575818593862103 8.4252339824041655 7.5387880521195880 4.1143204564248688 0.0188594558208434 0.1603799126167454
12600.0000000000000000 20.2257330730760572 8.4027440834669509 7.5376298171015659 4.1125779359003056 0.0122266780637254 0.1605545585435081
12700.0000000000000000 20.2219421994522222 8.3936206812987137 7.5365422864252789 4.1117781291243167 0.0193150587624377 0.1606860438414740
12800.0000000000000000 20.1833574831223963 8.3589608739562351 7.5353990026520989 4.1114185895632334 0.0168204268476671 0.1607585901031639
12900.0000000000000000 20.1635363022681027 8.3379352226252106 7.5339675803387145 4.1116046434338731 0.0193231635762284 0.1607056922940773
13000.0000000000000000 20.1434188687610813 8.3231146202661872 7.5329777358156207 4.1098251335984788 0.0168077406412029 0.1606936384395929
13100.0000000000000000 20.1329821922074679 8.3129268554297422 7.5312125412491699 4.1072239864766731 0.0207248285593295 0.1608939804925487
13200.0000000000000000 20.1089149437271892 8.2947915294958872 7.5291781885868421 4.1055358167921900 0.0182665915980792 0.1611428172541904
13300.0000000000000000 20.1055005126324176 8.2972997492079035 7.5271629111349654 4.1043176986242971 0.0153341006375705 0.1613860530276796
13400.0000000000000000 20.0975170304151547 8.2894244656409750 7.5260415343274989 4.1034007385269256 0.0170962985618246 0.1615539933579322
13500.0000000000000000 20.0858136480615741 8.2811045514750354 7.5246101893267365 4.1022301816052549 0.0161622604549168 0.1617064651996309
13600.0000000000000000 20.0657275210228647 8.2617680063342060 7.5231088721432418 4.1008896194577096 0.0180909982893049 0.1618700247983995
13700.0000000000000000 20.0563473589783356 8.2587324623751428 7.5216065663930394 4.0993964934297056 0.0146118387844163 0.1619999979960324
13800.0000000000000000 20.3042819994377091 8.4231816955288537 7.5500266664194342 4.0924396244646175 0.0765514939113489 0.1620825191134541
13900.0000000000000000 20.0657885952144213 8.2590634936347929 7.5401045395304864 4.0882216345934577 0.0154994682935575 0.1628994591621260
14000.0000000000000000 20.0498085697881407 8.2439275591532564 7.5404666017698974 4.0869936192102845 0.0153209062749400 0.1630998833797603
14100.0000000000000000 20.0482739807408414 8.2445645241715564 7.5415533543904392 4.0866112936388106 0.0123235694121250 0.1632212391279122
14200.0000000000000000 20.0987614532782182 8.2855431595967328 7.5459109341157582 4.0877092690766110 0.0163906796411128 0.1632074108480072
14300.0000000000000000 20.2084090083963197 8.3827417435731260 7.5594680429099634 4.0929739125548172 0.0102826600321627 0.1629426493262495
14400.0000000000000000 20.5315320503592567 8.6476715896957668 7.5989557408126718 4.1095907338242874 0.0132909306702495 0.1620230553562823
14500.0000000000000000 21.3757300009279945 9.3404615665658177 7.7041479939828994 4.1567288424366717 0.0147841919582080 0.1596074059843980
14600.0000000000000000 23.2571494391541194 10.8392729245328905 7.9620286386838739 4.2877077742620378 0.0135282001225193 0.1546119015528023
14700.0000000000000000 26.7525724813487713 13.4985478386146127 8.5045209647350255 4.5884876669612611 0.0137270791158847 0.1472889319219887
14800.0000000000000000 31.7797675300468967 17.1737767860112740 9.3534571888362628 5.1001780419750959 0.0136814296865772 0.1386740835376876
14900.0000000000000000 36.7678658194365369 20.7496913734050743 10.1690586950137671 5.6821950515696802 0.0360860850215289 0.1308346144264866
15000.0000000000000000 37.0603852269342724 20.6982193675307116 10.2924678203647186 5.9272906035811346 0.0156234722572642 0.1267839632004374
15100.0000000000000000 32.9508033800805080 17.8791494898334484 9.3760296969233536 5.5528892024427243 0.0148367220284110 0.1278982688525682
15200.0000000000000000 26.8404063291406878 14.0300607472558543 8.0004357735694338 4.6576497177152678 0.0190691048201555 0.1331909857799783
15300.0000000000000000 21.3755169380683050 10.7201143030602317 6.7951962666414465 3.6983349945954043 0.0227021929932411 0.1391691807779833
15400.0000000000000000 17.3681686202350463 8.2685578634731254 5.9822841753701521 2.9548393142293503 0.0190842604718775 0.1434030066905392
15500.0000000000000000 14.6444717991379143 6.5692459189209007 5.4760723879634376 2.4321402743513891 0.0208401225020960 0.1461730954000922
15600.0000000000000000 12.9906875183090058 5.5605083158802815 5.1884289490059992 2.0795258238965673 0.0139141697419042 0.1483102597842543
15700.0000000000000000 12.1401014402377800 5.0998209084254666 5.0299805587483037 1.8387522654307487 0.0211007904518872 0.1504469171813730
15800.0000000000000000 11.4049311631757124 4.6392922423698746 4.9357039967362040 1.6642801017154369 0.0134296108433508 0.1522252115108451
15900.0000000000000000 11.2930023837096787 4.6433021255831051 4.8699305076395047 1.5415176968603872 0.0849749100181550 0.1532771436085265
16000.0000000000000000 10.8910528000104740 4.4140624720645132 4.8314594997158196 1.4520739210873816 0.0393627457855952 0.1540941613571642
16100.0000000000000000 10.6303865880601318 4.2814511611924599 4.7935233452729449 1.3837669063937632 0.0161026955494650 0.1555424796514978
16200.0000000000000000 10.4360029978925120 4.1426671017957242 4.7723925379679528 1.3263155234780299 0.0379803546248327 0.1566474800259740
16300.0000000000000000 10.2404399159381843 4.0354708089896079 4.7494997102650940 1.2807996375097692 0.0173780425913796 0.1572917165823326
16400.0000000000000000 10.1388270533306191 3.9925847979978690 4.7272025809758498 1.2480073963050966 0.0127131565086539 0.1583191215431498
16500.0000000000000000 10.1725736540655660 4.0506478987633150 4.7119417716476981 1.2212440361517392 0.0293256129880673 0.1594143345147464
16600.0000000000000000 9.9971867430709160 3.9256490318024237 4.6940967416719994 1.2039221762896977 0.0129953570487945 0.1605234362579995
16700.0000000000000000 9.9172315443708818 3.8738740214435201 4.6809781032597266 1.1896707488093032 0.0115911198357743 0.1611175510225559
16800.0000000000000000 9.8726882438841770 3.8504442459540216 4.6680475347488555 1.1777005666091376 0.0148710924090516 0.1616248041631111
16900.0000000000000000 9.8384579627830586 3.8360625540563640 4.6596333159623606 1.1671752132320523 0.0134969919855742 0.1620898875467059
17000.0000000000000000 9.7922746097717077 3.8078984605319990 4.6519487687939609 1.1596539979731701 0.0101873602194245 0.1625860222531539
17100.0000000000000000 9.7582515189750261 3.7829021913811705 4.6442601381996287 1.1541590161181661 0.0140447609607693 0.1628854123152911
17200.0000000000000000 9.7240224599392668 3.7599656335832603 4.6395137936380939 1.1462659800614343 0.0152311262980615 0.1630459263584178
17300.0000000000000000 9.6959521419204364 3.7445874824378715 4.6350713209114165 1.1406031339287523 0.0124899766071178 0.1632002280352784
17400.0000000000000000 9.6762407161923409 3.7314418912201388 4.6317957354878478 1.1364290780541357 0.0132343326047032 0.1633396788255133
17500.0000000000000000 9.6610991339841057 3.7227709877569066 4.6275084576184922 1.1330827054801240 0.0142867187682965 0.1634502643602854
17600.0000000000000000 9.6554437192719167 3.7224840673395074 4.6243233521230396 1.1303661793544009 0.0148509162447121 0.1634192042102594
17700.0000000000000000 9.5982130583304208 3.6741551265653674 4.6215926386223565 1.1275720162710148 0.0115583899380776 0.1633348869336047
17800.0000000000000000 9.5783178414329395 3.6611626854217723 4.6199952407498754 1.1198363952948747 0.0139919237839101 0.1633315961825049
17900.0000000000000000 9.5561997164279866 3.6504996977736974 4.6167436517569502 1.1108301722667182 0.0147157452864877 0.1634104493441350
18000.0000000000000000 9.5387532485450954 3.6388465283874547 4.6149010086286602 1.1074855166781095 0.0139772061494960 0.1635429887013741
18100.0000000000000000 9.5333361660134557 3.6423528801184730 4.6119145213700738 1.1030360059078725 0.0124836523876309 0.1635491062294047
18200.0000000000000000 9.5028721588471115 3.6167133838215739 4.6085529653598734 1.0988939105308198 0.0152018974199399 0.1635100017149037
18300.0000000000000000 9.5011724694879760 3.6221005296821658 4.6065353468958126 1.0950953064748667 0.0138203171677380 0.1636209692673924
18400.0000000000000000 9.7620410020548238 3.8816724024764997 4.6043607192405265 1.0905481344750478 0.0216661872038703 0.1637935586588786
18500.0000000000000000 9.4664208610809037 3.5896993811784528 4.6018555809873840 1.0878374126448140 0.0230660201932582 0.1639624660769938
18600.0000000000000000 9.4407568767053966 3.5808694798540102 4.5999860595356221 1.0837705264720823 0.0119777940881793 0.1641530167555025
18700.0000000000000000 9.4733531205768617 3.6146922584339740 4.5986620241713023 1.0821250701767615 0.0135247030936384 0.1643490647011839
18800.0000000000000000 9.4363163379521851 3.5772243368881882 4.5977929107003455 1.0803906381634900 0.0163677238765281 0.1645407283236333
18900.0000000000000000 9.4396469005728996 3.5863047385257207 4.5961254911381966 1.0778701936976420 0.0145909367066389 0.1647555405047007
19000.0000000000000000 9.4053717326890514 3.5555638297470775 4.5946375751508732 1.0752225496979400 0.0149375467048014 0.1650102313883603
19100.0000000000000000 10.2523042525274590 4.1723672363047939 4.5968740212180919 1.0732929482514275 0.2445517229127056 0.1652183238404400
19200.0000000000000000 9.3904408303692826 3.5470737975773239 4.5924449332654689 1.0713385697995856 0.0138486889120256 0.1657348408148797
19300.0000000000000000 9.3753123807525096 3.5410954223421687 4.5915859532747714 1.0683685778966900 0.0081995915940731 0.1660628356448063
19400.0000000000000000 9.3984103638275958 3.5660811753917416 4.5897821650892308 1.0646858556582641 0.0114837457498539 0.1663774219385069
19500.0000000000000000 9.3724457000374155 3.5441936722615184 4.5887254674306632 1.0621259658648243 0.0106844430519416 0.1667161514284671
19600.0000000000000000 9.3631861965256675 3.5324580093221449 4.5879952096435996 1.0607328661599353 0.0149157041105450 0.1670844072894422
19700.0000000000000000 9.4275602222328718 3.5925330656924270 4.5879801927283479 1.0603378741236320 0.0193112123309525 0.1673978773575127
19800.0000000000000000 9.3693716168555365 3.5394591868369538 4.5866111057158054 1.0598611487521228 0.0157094232888382 0.1677307522618169
19900.0000000000000000 9.3539908530242588 3.5279546663866359 4.5859887732461235 1.0585840472996970 0.0133367798117841 0.1681265862800198
20000.0000000000000000 10.3522432707737391 4.3417573601900870 4.5944229439488513 1.0574111139498412 0.1904320935759666 0.1682197591089931
20100.0000000000000000 9.3331665333914255 3.5120243759436542 4.5854695915803951 1.0574118186227528 0.0092564306778838 0.1690043165667409
20200.0000000000000000 9.3277848682647324 3.5089864598946470 4.5849941971217225 1.0553807668276740 0.0090481732627527 0.1693752711579364
20300.0000000000000000 9.3242471431079252 3.5069791780617785 4.5851111649264240 1.0533370935366602 0.0091123208689584 0.1697073857141052
20400.0000000000000000 9.3434778228446937 3.5302372931064965 4.5841105980758465 1.0506265372365928 0.0084521612740084 0.1700512331517499
20500.0000000000000000 9.3169974418834780 3.5057057891207402 4.5843137332655832 1.0487951623046945 0.0078433125608652 0.1703394446315958
20600.0000000000000000 9.3153931050799290 3.5053711924109159 4.5840416757396305 1.0476415310101119 0.0077190940024501 0.1706196119168219
20700.0000000000000000 9.3123644327350572 3.5029682786030851 4.5834537634521491 1.0461745274693512 0.0088870588692323 0.1708808043412398
20800.0000000000000000 9.3209314177384268 3.5127284056451864 4.5835189853826837 1.0449171278542140 0.0086275457953482 0.1711393530609949
20900.0000000000000000 9.3076973851511706 3.5014019328488746 4.5833538529044926 1.0435631598759512 0.0079949031604733 0.1713835363613804
21000.0000000000000000 10.2870462252265380 4.3280140122535968 4.5874261806513985 1.0422200052935271 0.1577656926935844 0.1716203343344329
21100.0000000000000000 9.3050904825410470 3.5005401289807310 4.5831077525599682 1.0426168221862480 0.0067593307417384 0.1720664480723626
21200.0000000000000000 9.3022706092806793 3.4994838386921923 4.5823014875498540 1.0413202900115301 0.0068266947291850 0.1723382982979170
21300.0000000000000000 9.3001899824799246 3.4984204126141245 4.5821661538696272 1.0401166751805615 0.0068833434521465 0.1726033973634655
21400.0000000000000000 9.2987797191367694 3.5000863085526701 4.5820519842180172 1.0379362602523106 0.0058348231633994 0.1728703429503720
21500.0000000000000000 9.2954108223736949 3.4982167027088082 4.5820354954517759 1.0366577492693856 0.0053769236719722 0.1731239512717521
21600.0000000000000000 9.2943350997581664 3.4982594416987229 4.5815378594403517 1.0355630510190843 0.0056189653702830 0.1733557822297241
21700.0000000000000000 9.2956623591084142 3.4997788193212891 4.5817641237848203 1.0347915374675916 0.0057503623643768 0.1735775161703351
21800.0000000000000000 9.2916972368484956 3.4967139437352639 4.5818159518908095 1.0338597062928867 0.0055147345592793 0.1737929003702570
21900.0000000000000000 9.2898973547577199 3.4963896966751662 4.5813890748628943 1.0331993853584256 0.0049283792650258 0.1739908185962067
22000.0000000000000000 9.2892602381880334 3.4960196932346466 4.5813750079672468 1.0324916167209957 0.0051943775097464 0.1741795427553979
22100.0000000000000000 9.2880148434572334 3.4953526847157450 4.5811971675394112 1.0319614496435692 0.0051418152596767 0.1743617262988300
22200.0000000000000000 9.2974935687451907 3.5050397072217359 4.5811129913217243 1.0315436776848284 0.0052702829708022 0.1745269095461012
22300.0000000000000000 9.2872474576322794 3.4940894893129779 4.5809622443140094 1.0311068443459086 0.0064088291814120 0.1746800504779722
22400.0000000000000000 9.2973260590524820 3.5007055520494115 4.5820143967385274 1.0323290799792277 0.0072933973315310 0.1749836329537830
22500.0000000000000000 9.2884150901550413 3.4969870639563072 4.5807149094639046 1.0310281538690393 0.0045141400621146 0.1751708228036731
22600.0000000000000000 9.2857554509829452 3.4945141436933866 4.5803907924407659 1.0304290171291750 0.0050914519819461 0.1753300457376726
22700.0000000000000000 9.2843243819289860 3.4940485419140392 4.5800838805339330 1.0298553383761653 0.0048721241155681 0.1754644969892810
22800.0000000000000000 9.2838812300780429 3.4933225653234850 4.5800369300885118 1.0296498942050727 0.0052714805033356 0.1756003599576375
22900.0000000000000000 9.2879883707031503 3.4968540963349106 4.5799665956214906 1.0294558948935775 0.0059726874524238 0.1757390964007471
23000.0000000000000000 9.2830506022348871 3.4928557304512502 4.5799385647757553 1.0293181592583003 0.0050900189009008 0.1758481288486796
23100.0000000000000000 9.2809280729285462 3.4915466813150475 4.5797768923680380 1.0289627237542947 0.0046766534111774 0.1759651220799887
23200.0000000000000000 9.2814257704999381 3.4908652746163389 4.5798803307061453 1.0287495497727781 0.0058514501018123 0.1760791653028650
23300.0000000000000000 9.2801102212864972 3.4905826466580798 4.5797223521365567 1.0285469616147791 0.0050661417421908 0.1761921191348911
23400.0000000000000000 9.2798513693902311 3.4901351178543480 4.5796768644711303 1.0283365115427596 0.0054001146369438 0.1763027608850511
23500.0000000000000000 9.2798815066573574 3.4909563379785604 4.5796479818716875 1.0280654079398146 0.0048000885627068 0.1764116903045881
23600.0000000000000000 9.2775737569986685 3.4894143935972859 4.5795036883854081 1.0277048936879916 0.0044185406239119 0.1765322407040724
23700.0000000000000000 9.2768749436439357 3.4887880489926499 4.5794599122742810 1.0273910979605134 0.0045952051430826 0.1766406792734085
23800.0000000000000000 9.2769115960822219 3.4882757465492524 4.5795075444433229 1.0271424192411753 0.0052490022018823 0.1767368836465885
23900.0000000000000000 9.4876078208902719 3.6492806813627041 4.5845618722423769 1.0278648548041731 0.0489838586166859 0.1769165538643329
24000.0000000000000000 9.3160337933005462 3.5269410777964278 4.5789118493615195 1.0280754395931824 0.0049252857898657 0.1771801407595498
24100.0000000000000000 9.2973987923721992 3.5093090050570872 4.5784531680731479 1.0277114618276528 0.0046110156140723 0.1773141418002399
24200.0000000000000000 9.2921240561352931 3.5045048834161854 4.5781475006294565 1.0274519061709759 0.0046022260312894 0.1774175398873850
24300.0000000000000000 9.2882584592551343 3.5009616770092857 4.5780583599751781 1.0272148939783849 0.0045227099668246 0.1775008183254615
24400.0000000000000000 9.2858002497461065 3.4986558253998492 4.5778516111555279 1.0270567448691468 0.0046483640833854 0.1775877042381980
24500.0000000000000000 9.2834820563411640 3.4963251286037100 4.5777399710232549 1.0268475215954849 0.0048931033931365 0.1776763317255787
24600.0000000000000000 9.2865699282864913 3.4998270669724203 4.5775910412678646 1.0266328025548226 0.0047561069948649 0.1777629104965179
24700.0000000000000000 9.2811974689586823 3.4948365842957272 4.5776049168568269 1.0263851446398096 0.0045269970883945 0.1778438260779234
24800.0000000000000000 9.2817640909421062 3.4954912017867037 4.5776284335870914 1.0261540806204716 0.0045658409186566 0.1779245340291832
24900.0000000000000000 9.2798536640769989 3.4934549436308715 4.5776551417443532 1.0259716878583136 0.0047762773316920 0.1779956135117679
25000.0000000000000000 9.2753981994036820 3.4896241045228695 4.5775398082666516 1.0257528568010610 0.0044051928305370 0.1780762369825628
25100.0000000000000000 9.2744549567898797 3.4888204992747824 4.5775358408811702 1.0255039149535448 0.0044592696094117 0.1781354320709708
25200.0000000000000000 9.2736033048140456 3.4883836622645310 4.5774990453663102 1.0251755216342373 0.0043556269542449 0.1781894485947228
25300.0000000000000000 9.2728279887215042 3.4879240296480489 4.5774334034749806 1.0249169926938013 0.0043039003019522 0.1782496626027213
25400.0000000000000000 9.2718999646446427 3.4873983813425111 4.5774578863160240 1.0246541122038484 0.0040808735311116 0.1783087112511457
25500.0000000000000000 9.3180730328444756 3.5215801014867480 4.5796942008504224 1.0245623048515942 0.0138622886318298 0.1783741370238819
25600.0000000000000000 9.2760274223887720 3.4914323617320586 4.5773190456921906 1.0244650944935643 0.0043475492288293 0.1784633712421301
25700.0000000000000000 9.2732866339751840 3.4891735216250366 4.5770927694352457 1.0242040961019254 0.0042855426163382 0.1785307041966376
25800.0000000000000000 9.2723655933916245 3.4879109032326800 4.5772868563015532 1.0240924007190919 0.0044855379148331 0.1785898952234656
25900.0000000000000000 9.2712794418938493 3.4872096310498018 4.5772061480103492 1.0239480392114984 0.0042722996495071 0.1786433239726931
26000.0000000000000000 9.4678371230383007 3.6215408554745050 4.5811762549511288 1.0235812976326037 0.0629008460060534 0.1786378689740091
26100.0000000000000000 9.2715532859127965 3.4872681434599446 4.5770364789635334 1.0242606914072951 0.0041950041364902 0.1787929679455325
26200.0000000000000000 9.2701893923661860 3.4865020338812895 4.5767478461832543 1.0240348436373037 0.0040700289690841 0.1788346396952549
26300.0000000000000000 9.2725621631205097 3.4889372311237041 4.5766913626336505 1.0238046103672218 0.0042561442429717 0.1788728147529622
26400.0000000000000000 9.2687247873703758 3.4853589845934945 4.5768192840957944 1.0235949246795513 0.0040424379409387 0.1789091560605957
26500.0000000000000000 9.2683843053674551 3.4851774901122763 4.5767028605635698 1.0234026296146734 0.0041593657429335 0.1789419593340032
26600.0000000000000000 9.2677723930529403 3.4848157172955698 4.5767035591104888 1.0233141158379857 0.0039629461527245 0.1789760546561726
26700.0000000000000000 9.2676091944939749 3.4845960827822742 4.5766646792868677 1.0231600650762023 0.0041749579448594 0.1790134094037705
26800.0000000000000000 9.2742661345484976 3.4886027401033330 4.5776272007767735 1.0232165403679436 0.0057547551493162 0.1790648981511305
26900.0000000000000000 9.2675905109606500 3.4845416764046346 4.5766271141644204 1.0231053344812195 0.0042057858427313 0.1791106000676439
27000.0000000000000000 9.2670468114425049 3.4842993715956569 4.5765769632165112 1.0229062857048183 0.0041203842624810 0.1791438066630373
27100.0000000000000000 9.2666165745350177 3.4840650504844746 4.5764307562525222 1.0228294430218206 0.0041124688515333 0.1791788559246663
27200.0000000000000000 9.2663308113398450 3.4838837404082494 4.5763733966082185 1.0227263516693956 0.0041367792997310 0.1792105433542490
27300.0000000000000000 9.2659717222064586 3.4835735207948808 4.5763895512256578 1.0226722740514780 0.0040938412284375 0.1792425349060043
27400.0000000000000000 9.2657247737325044 3.4833129701338801 4.5763834106370220 1.0226084150457071 0.0041475276251276 0.1792724502907692
27500.0000000000000000 9.2653595880599333 3.4831626211492672 4.5762939743906319 1.0225107446483970 0.0040897942955951 0.1793024535760427
27600.0000000000000000 9.2650559340027296 3.4828941586792652 4.5763401118732840 1.0224438296665062 0.0040492189847404 0.1793286147989360
27700.0000000000000000 9.2647710646795325 3.4827097887656060 4.5762617164619606 1.0224049134259336 0.0040408412675062 0.1793538047585249
27800.0000000000000000 9.2644706015459324 3.4824671657854847 4.5762587250239575 1.0223520395754357 0.0040114892113242 0.1793811819497290
27900.0000000000000000 9.2642364970402937 3.4823066446095812 4.5762260732238635 1.0222687404735042 0.0040289900736823 0.1794060486596639
28000.0000000000000000 9.2640309570732740 3.4820921730850056 4.5762597990730010 1.0221627571297613 0.0040866835645008 0.1794295442210069
28100.0000000000000000 9.2637204437532485 3.4818855839195955 4.5762290997496970 1.0221066913577299 0.0040453252722603 0.1794537434539657
28200.0000000000000000 9.2634611958536475 3.4816784276602730 4.5761921185401793 1.0220407328555314 0.0040759239453618 0.1794739928523006
28300.0000000000000000 9.2630937866541920 3.4815109699250320 4.5761799594547137 1.0219316902095945 0.0039780479741487 0.1794931190907025
28400.0000000000000000 9.2629116831905147 3.4813831036682572 4.5761218554377416 1.0218460535083060 0.0040484849764207 0.1795121855997881
28500.0000000000000000 9.2625881722449392 3.4811404073856780 4.5761708501033418 1.0217743886938773 0.0039707728882789 0.1795317531737647
28600.0000000000000000 9.2625061218578022 3.4811299400561095 4.5761226327014715 1.0216941885767739 0.0040096400512112 0.1795497204722368
28700.0000000000000000 9.2625690180288291 3.4812834811949962 4.5761368862023373 1.0215905757885309 0.0039898234874095 0.1795682513555563
28800.0000000000000000 9.2618805322517517 3.4806607362230908 4.5760792306873679 1.0215362727144519 0.0040167408919245 0.1795875517349170
28900.0000000000000000 9.2616326933092576 3.4804608736004647 4.5760968803655047 1.0214543978169273 0.0040174773086217 0.1796030642177384
29000.0000000000000000 9.2613727419785317 3.4803287254854047 4.5760446045091445 1.0213887308817415 0.0039921705610062 0.1796185105412359
29100.0000000000000000 9.2610666382243068 3.4801629777725203 4.5760185651432685 1.0213060950212733 0.0039465629227845 0.1796324373644612
29200.0000000000000000 9.2607186121373388 3.4798136803426676 4.5761059228482885 1.0212695733243402 0.0039319614979902 0.1795974741240505
29300.0000000000000000 9.2604946292464874 3.4797647391781283 4.5759929625918021 1.0212420459007863 0.0039397424621850 0.1795551391135876
29400.0000000000000000 9.2601563414838175 3.4794374139943129 4.5760252435521824 1.0212052754765277 0.0039393719979813 0.1795490364628124
29500.0000000000000000 9.2600346567223522 3.4793413716701931 4.5760415128210745 1.0211309587331434 0.0039741422509966 0.1795466712469446
29600.0000000000000000 9.2597589385064598 3.4792381698573069 4.5759753751724732 1.0210672052536780 0.0039327620451209 0.1795454261778795
29700.0000000000000000 9.2593566556301123 3.4789593250750546 4.5759367637135879 1.0209912696977590 0.0039225042573843 0.1795467928863270
29800.0000000000000000 9.5725193365879342 3.7699018324003406 4.5764308383142041 1.0208096513048373 0.0259056167518990 0.1794713978166519
29900.0000000000000000 9.2603859993421782 3.4786836725915427 4.5766629191372568 1.0211873048794804 0.0042596885944565 0.1795924141394424
30000.0000000000000000 9.2594634327895271 3.4786384497336469 4.5761369642167802 1.0211396376628052 0.0039461173604129 0.1796022638158822
30100.0000000000000000 9.2592142267788660 3.4786471291458119 4.5759528105046110 1.0210600094977127 0.0039369135890356 0.1796173640416954
30200.0000000000000000 9.2593490581537594 3.4790916495584083 4.5756551414610493 1.0210133897620666 0.0039529426416149 0.1796359347306193
30300.0000000000000000 9.2600976064926357 3.4795804572836069 4.5757306100744515 1.0209156134951247 0.0042259099381077 0.1796450157013466
30400.0000000000000000 9.2585329015771087 3.4783039802444025 4.5757625986010417 1.0208629854964477 0.0039567324429732 0.1796466047922445
30500.0000000000000000 9.2583723888080574 3.4781786976022460 4.5757690072362580 1.0208200041316846 0.0039516627242988 0.1796530171135691
30600.0000000000000000 9.2582065502864470 3.4780463471958689 4.5758036253955527 1.0207710866682649 0.0039233656828900 0.1796621253438682
30700.0000000000000000 9.2580850684229308 3.4779764303232188 4.5757942550689847 1.0207185956775497 0.0039249365147605 0.1796708508384179
30800.0000000000000000 9.2578935726650649 3.4778237718101797 4.5757645450220741 1.0206764559676744 0.0039469004065333 0.1796818994586037
30900.0000000000000000 9.3344062619831689 3.5547172171028905 4.5746323278005789 1.0207021467840784 0.0046581743623729 0.1796963959332491
31000.0000000000000000 9.2656782775528086 3.4852932146841757 4.5762083693441626 1.0203541148795900 0.0041255479884142 0.1796970306564651
31100.0000000000000000 9.2634948612074446 3.4831731773650896 4.5762872911027843 1.0203036295708590 0.0040111938843631 0.1797195692843484
31200.0000000000000000 9.2608019609074024 3.4805095944427533 4.5763338713174440 1.0202467797553720 0.0039717605358063 0.1797399548560258
31300.0000000000000000 9.2732625749861288 3.4920585431609457 4.5771466679534898 1.0202691871840863 0.0040232529382049 0.1797649237494021
31400.0000000000000000 9.2596409497201186 3.4793328704579491 4.5761993479736152 1.0203400760379278 0.0039666465114307 0.1798020087391970
31500.0000000000000000 9.2581176022666476 3.4780976727107182 4.5758630071054238 1.0203555075000066 0.0039757696066826 0.1798256453438156
31600.0000000000000000 9.2576022917606338 3.4778113881588220 4.5756522524941170 1.0203502550831580 0.0039441146544554 0.1798442813700804
31700.0000000000000000 9.2573482341583340 3.4776013803091859 4.5755767547968453 1.0203494161706672 0.0039579009791886 0.1798627819024486
31800.0000000000000000 9.2570903691256188 3.4775038000428644 4.5754494468327502 1.0203388255095691 0.0039189975500075 0.1798792991904287
31900.0000000000000000 9.2569695968415200 3.4774102126389463 4.5754182076790197 1.0203102034951590 0.0039369623808219 0.1798940106475733
32000.0000000000000000 9.2567359762467678 3.4771959038899514 4.5754001694616573 1.0202994002870149 0.0039312879713199 0.1799092146368247
32100.0000000000000000 9.2565458089103227 3.4770698419336283 4.5753508831368830 1.0202816821531755 0.0039172238516727 0.1799261778349623
32200.0000000000000000 9.2563840074814809 3.4769710858808289 4.5753008854697557 1.0202513395221804 0.0039165981654940 0.1799440984432219
32300.0000000000000000 9.2562526575919719 3.4768570520509177 4.5753024904165516 1.0202184100483340 0.0039140566292996 0.1799606484468666
32400.0000000000000000 9.2562114019820463 3.4768207095073103 4.5752292372995997 1.0202072570603589 0.0039823695831970 0.1799718285315788
32500.0000000000000000 9.2559936450365097 3.4766759569189665 4.5751983122328062 1.0201884162392489 0.0039412724537800 0.1799896871917094
32600.0000000000000000 9.2558558962037534 3.4765560675533234 4.5751824375487411 1.0201682917444814 0.0039430035403718 0.1800060958168379
32700.0000000000000000 9.2557105461769584 3.4764594837080658 4.5751478663260450 1.0201521272100367 0.0039289180674627 0.1800221508653504
32800.0000000000000000 9.2555630853031818 3.4763644233724627 4.5751225824300974 1.0201093896910534 0.0039288370610221 0.1800378527485464
32900.0000000000000000 9.2554292097363948 3.4762407610348478 4.5751254353828568 1.0200782416084735 0.0039313282338147 0.1800534434764014
33000.0000000000000000 9.2553747260731711 3.4762069117337937 4.5751061149640808 1.0200378459047146 0.0039589708494816 0.1800648826210991
33100.0000000000000000 9.2551701549907079 3.4760771755604427 4.5750496454569669 1.0200213772128801 0.0039418988414615 0.1800800579189569
33200.0000000000000000 9.2550284392742377 3.4759311327187281 4.5750774365378968 1.0199883590379824 0.0039359172962716 0.1800955936833587
33300.0000000000000000 9.2549084376263693 3.4758827769876341 4.5750093571990256 1.0199631232586723 0.0039438017739313 0.1801093784071051
33400.0000000000000000 9.2547766309631285 3.4757661628563783 4.5750081201384907 1.0199359961605987 0.0039424383734296 0.1801239134342322
33500.0000000000000000 9.2547520283256581 3.4756623293139204 4.5749802867728526 1.0199225222361725 0.0040503711739692 0.1801365188287449
33600.0000000000000000 9.2545858281834370 3.4754901438415322 4.5750030419902874 1.0199134470667086 0.0040307245635168 0.1801484707213914
33700.0000000000000000 9.2544421976760844 3.4753703455049738 4.5749900614358632 1.0198993885386405 0.0040210445805728 0.1801613576160360
33800.0000000000000000 9.2543149138737295 3.4752846462416001 4.5749485262602061 1.0198772560290055 0.0040282393893803 0.1801762459535377
33900.0000000000000000 9.2577491058570605 3.4787099591414345 4.5748452397709247 1.0198663427729366 0.0041339497159073 0.1801936144558582
34000.0000000000000000 9.2540480822449886 3.4750689500375409 4.5749142887036642 1.0198487875115998 0.0040138392846847 0.1802022167074996
34100.0000000000000000 9.3756306570443062 3.5957469472366510 4.5742485635203991 1.0199778684286285 0.0054339954572054 0.1802232824014224
34200.0000000000000000 9.2775201482735703 3.4986727420936785 4.5745127399514898 1.0197856132948537 0.0043245730762146 0.1802244798573335
34300.0000000000000000 9.2636690193735216 3.4844420382238623 4.5752341074372973 1.0196156531248983 0.0041448478196643 0.1802323727677996
34400.0000000000000000 9.2600063425472339 3.4805023385376916 4.5756409076195945 1.0195459520954853 0.0040692298581616 0.1802479144363000
34500.0000000000000000 9.2581764233782700 3.4786144619760533 4.5757146636391024 1.0195264060840972 0.0040568212328445 0.1802640704461745
34600.0000000000000000 9.2572074356110079 3.4776575300937873 4.5756929172793619 1.0195217398494136 0.0040538033307147 0.1802814450577301
34700.0000000000000000 9.3155177249921337 3.5345989889108846 4.5770177714360223 1.0194713289637727 0.0041281842783405 0.1803014514031145
34800.0000000000000000 9.2713323265754983 3.4908259801480432 4.5766248081684395 1.0195255036100987 0.0040330624667747 0.1803229721821405
34900.0000000000000000 9.2600089167234554 3.4799199446257116 4.5761205795143987 1.0195994655292659 0.0040221774163262 0.1803467496377529
35000.0000000000000000 9.2569890268154857 3.4771885139046659 4.5757578348821522 1.0196526387618305 0.0040232348891958 0.1803668043776405
35100.0000000000000000 9.2575573691543660 3.4780069195048924 4.5753901291511774 1.0197535476743473 0.0040211100995835 0.1803856627243650
35200.0000000000000000 9.2547820941017260 3.4753093584950983 4.5752933089077805 1.0197565609319335 0.0040212488951192 0.1804016168717949
35300.0000000000000000 9.2543173513737216 3.4749055613918740 4.5751916934754462 1.0197793721256987 0.0040235623839691 0.1804171619967338
35400.0000000000000000 9.2539871417389872 3.4746357722608803 4.5751005158486029 1.0197953317240414 0.0040222139549012 0.1804333079505623
35500.0000000000000000 9.2543122153673476 3.4750622977187500 4.5748995224651807 1.0198700465806800 0.0040296300215560 0.1804507185811813
35600.0000000000000000 9.2536067518903735 3.4743409955065978 4.5749419093652977 1.0198369042399891 0.0040244569636719 0.1804624858148166
35700.0000000000000000 9.2534564300363744 3.4742069959195310 4.5749145624336940 1.0198350447025255 0.0040233632349523 0.1804764637456736
35800.0000000000000000 9.2544725294324124 3.4753226434162690 4.5747604882555803 1.0198688117653592 0.0040303840052027 0.1804902019900020
35900.0000000000000000 9.2532372764372379 3.4740676981128344 4.5747888338985216 1.0198503952611917 0.0040273053742355 0.1805030437904559
36000.0000000000000000 9.2531290626834739 3.4739774449393481 4.5747686994569898 1.0198384478822431 0.0040294556254309 0.1805150147794616
36100.0000000000000000 9.2541725687708585 3.4751265181844446 4.5746081155639793 1.0198778053097641 0.0040305637912528 0.1805295659214177
36200.0000000000000000 9.2529535984601541 3.4738702764092109 4.5746882849895041 1.0198253576656815 0.0040306406923508 0.1805390387034054
36300.0000000000000000 9.2545508613541134 3.4754967734414919 4.5746547649672831 1.0198198374879459 0.0040296656295129 0.1805498198278787
36400.0000000000000000 9.2527941245149918 3.4737576543359907 4.5746313236350105 1.0198105661052415 0.0040332549913494 0.1805613254473994
36500.0000000000000000 9.2533912145775545 3.4744363663672058 4.5745167484620950 1.0198309616987027 0.0040347501044613 0.1805723879450897
36600.0000000000000000 9.2526108993645142 3.4736309372777661 4.5745964310101419 1.0197889687130208 0.0040140524792511 0.1805805098843348
36700.0000000000000000 9.2525698034632242 3.4735944177840046 4.5745789678700524 1.0197915780120044 0.0040124045517359 0.1805924352454287
36800.0000000000000000 9.2526835066776645 3.4737768043343875 4.5744862227485381 1.0197980914861897 0.0040176449571446 0.1806047431514050
36900.0000000000000000 9.2533914726737265 3.4743911313672333 4.5744789654971596 1.0197699652168730 0.0041402262971204 0.1806111842953405
37000.0000000000000000 9.3398753811992226 3.5600629910027486 4.5746796383070922 1.0197660721279187 0.0047559846580907 0.1806106951033724
37100.0000000000000000 9.2546239362001632 3.4754073326103709 4.5745287311736496 1.0198242112689844 0.0042348923362430 0.1806287688109154
37200.0000000000000000 9.2528766338263431 3.4737824942405902 4.5745530028551791 1.0197986971887936 0.0041053265741836 0.1806371129675969
37300.0000000000000000 9.2524229953603392 3.4733715665535851 4.5745667410649293 1.0197750661284981 0.0040615783531079 0.1806480432602199
37400.0000000000000000 9.2522459074655217 3.4732140079188625 4.5745648545085702 1.0197614385837539 0.0040473085284741 0.1806582979258603
37500.0000000000000000 9.2521503999575909 3.4731448666691644 4.5745532835503564 1.0197445086215693 0.0040396433608498 0.1806680977556510
37600.0000000000000000 9.2710621606847798 3.4920698951500855 4.5745459057843778 1.0197325742981984 0.0040359407971954 0.1806778446549236
37700.0000000000000000 9.2523205126206047 3.4733853022148997 4.5744629763766600 1.0197491090134563 0.0040364459312315 0.1806866790843575
37800.0000000000000000 9.2521365149421122 3.4732464108376475 4.5744279846268459 1.0197343310450857 0.0040330222990038 0.1806947661335284
37900.0000000000000000 9.2519446960274081 3.4730070629244105 4.5744996964248603 1.0197022500386517 0.0040334951756782 0.1807021914638072
38000.0000000000000000 9.2518914238385292 3.4729747430654392 4.5744857627254820 1.0196864261751017 0.0040342233912080 0.1807102684812983
38100.0000000000000000 9.2518407066682329 3.4729254288021605 4.5744936231115112 1.0196679045661312 0.0040354799257590 0.1807182702626718
38200.0000000000000000 9.2517914949090283 3.4728959827125028 4.5744757337083977 1.0196570464333146 0.0040357728408354 0.1807269592139801
38300.0000000000000000 9.2518523396921193 3.4730075311700492 4.5744038310718951 1.0196706532272999 0.0040347355451859 0.1807355886776892
38400.0000000000000000 9.2518633456142201 3.4730239530958267 4.5743997228483124 1.0196556300695010 0.0040408762237469 0.1807431633768330
38500.0000000000000000 9.2516372373775280 3.4727842030510123 4.5744507164677950 1.0196155320255318 0.0040366960912365 0.1807500897419496
38600.0000000000000000 9.2515792853744117 3.4727288312906008 4.5744564008970485 1.0195989449515894 0.0040374435677163 0.1807576646674569
38700.0000000000000000 9.2517265804059861 3.4729133438885271 4.5744156779607144 1.0195945658353389 0.0040380563312068 0.1807649363901986
38800.0000000000000000 9.2516066769307859 3.4728205129840202 4.5743773699638401 1.0195928418168703 0.0040384934786028 0.1807774586874538
38900.0000000000000000 9.2514301379704023 3.4726090489011892 4.5744362715678166 1.0195576253839349 0.0040400965013958 0.1807870956160667
39000.0000000000000000 9.2513638109378302 3.4725522427577804 4.5744417086995330 1.0195341991424256 0.0040402556426100 0.1807954046954825
39100.0000000000000000 9.3893079429908024 3.6113726137118549 4.5731544656141239 1.0196162401552162 0.0043759670057965 0.1807886565038118
39200.0000000000000000 9.3417876728385476 3.5640522015786580 4.5732415047749608 1.0195392245515515 0.0041607485124308 0.1807939934209452
39300.0000000000000000 9.3169588409945749 3.5391208578198925 4.5733755386705877 1.0195126577916083 0.0041468461032228 0.1808029406092626
39400.0000000000000000 9.3013381869047578 3.5233515636773109 4.5735592976437438 1.0194815049414596 0.0041351199608372 0.1808107006814057
39500.0000000000000000 9.2906405010163073 3.5125076781238329 4.5737396313093237 1.0194502398668619 0.0041238487633401 0.1808191029529491
39600.0000000000000000 9.2820519548012150 3.5037710555405295 4.5739191337978209 1.0194196007521825 0.0041141181851668 0.1808280465255160
39700.0000000000000000 9.2754857244716611 3.4970491656086105 4.5741080162368988 1.0193869129308877 0.0041046445664457 0.1808369851288165
39800.0000000000000000 9.2708635425168886 3.4922807037137629 4.5742840125714910 1.0193558896174384 0.0040963171498604 0.1808466194643354
39900.0000000000000000 9.2674877296885558 3.4887740407376437 4.5744371728602236 1.0193300791363211 0.0040898853932302 0.1808565515611379
40000.0000000000000000 9.2649699847055498 3.4861339146058707 4.5745772977619588 1.0193074669473630 0.0040849892802511 0.1808663161101064
40100.0000000000000000 9.2630540798162375 3.4841318114856765 4.5746795058111713 1.0192861226375360 0.0040809406399679 0.1808756992418855
40200.0000000000000000 9.2615750510410226 3.4825636220030058 4.5747808045352150 1.0192674707671068 0.0040780263863455 0.1808851273493507
40300.0000000000000000 9.2604183416626249 3.4813428277450456 4.5748566174978507 1.0192493246053100 0.0040751012512742 0.1808944705631439
40400.0000000000000000 9.2596241030131221 3.4805253009497310 4.5748582499001991 1.0192635891665542 0.0040727654930553 0.1809041975035824
40500.0000000000000000 9.3094027332425089 3.5297133601151729 4.5753490577823106 1.0192621769822792 0.0041791230515082 0.1808990153112387
40600.0000000000000000 9.2951738584873631 3.5153105833648155 4.5754800834532885 1.0193298312556998 0.0041295795512928 0.1809237808622653
40700.0000000000000000 9.2864836770779586 3.5065275685577850 4.5755329331240508 1.0193731065167904 0.0041130283266100 0.1809370405527220
40800.0000000000000000 9.2802579207254929 3.5002638386727876 4.5755510870483480 1.0193914510793838 0.0041036013403313 0.1809479425846436
40900.0000000000000000 9.2755326699492890 3.4955265397993993 4.5755519528241884 1.0193983490478444 0.0040975218119344 0.1809583064659231
41000.0000000000000000 9.2718374893345334 3.4918324461675203 4.5755453515955811 1.0193993165376996 0.0040922463705465 0.1809681286631845
41100.0000000000000000 9.3490098515933937 3.5680177619827305 4.5766371510421990 1.0192344134430305 0.0041492477906148 0.1809712773348201
41200.0000000000000000 9.3301670490581614 3.5484343494980330 4.5770297752053750 1.0192088252115019 0.0045093603853840 0.1809847387578672
41300.0000000000000000 9.3635626989297958 3.5808666915388896 4.5773838722685571 1.0192244178724865 0.0050598596379416 0.1810278576119207
41400.0000000000000000 9.3291187260114903 3.5471270151290351 4.5771166095997575 1.0192831033655538 0.0045648668058997 0.1810271311112426
41500.0000000000000000 9.3132172173807568 3.5315261185793529 4.5769573471494294 1.0192682104131203 0.0044396428509810 0.1810258983878737
41600.0000000000000000 9.3026813690599983 3.5211301970062836 4.5768557109311265 1.0192600864054500 0.0044075434843409 0.1810278312327983
41700.0000000000000000 9.2947625321139160 3.5133125393864573 4.5767756253135676 1.0192489313513453 0.0043948785544617 0.1810305575080838
41800.0000000000000000 9.2886889399707009 3.5073312550257900 4.5766977397237296 1.0192369838791560 0.0043883510403955 0.1810346103016301
41900.0000000000000000 9.2838749557399147 3.5025953422507925 4.5766226336897633 1.0192339521792007 0.0043831918286996 0.1810398357914567
42000.0000000000000000 9.2799511872752376 3.4987498324125763 4.5765442386029678 1.0192330398435709 0.0043782915203002 0.1810457848958230
42100.0000000000000000 9.2812292284616831 3.5000824422771970 4.5764529928516460 1.0192193125297999 0.0044183099666195 0.1810561708364217
42200.0000000000000000 9.2823202758936691 3.5014387091269175 4.5761789392219088 1.0192586450237622 0.0043781351800597 0.1810658473410199
42300.0000000000000000 9.2804185691510135 3.4996274379774097 4.5760743346038035 1.0192743687509211 0.0043744141909813 0.1810680136278994
42400.0000000000000000 9.2713373998821353 3.4906221937311930 4.5760153051807642 1.0192594985650338 0.0043695836258400 0.1810708187793051
42500.0000000000000000 9.2687475321502113 3.4881144403327706 4.5759467613711795 1.0192454437919636 0.0043663734546814 0.1810745131996173
42600.0000000000000000 9.2667351311318757 3.4861691008706996 4.5758993040528360 1.0192273162228696 0.0043612295395309 0.1810781804459382
42700.0000000000000000 9.2651588067607324 3.4846667768154393 4.5758292786756583 1.0192223890315224 0.0043579508425323 0.1810824113955803
42800.0000000000000000 9.2638493446243739 3.4834196150150767 4.5757671745828867 1.0192214348053945 0.0043543961285919 0.1810867240924239
42900.0000000000000000 9.2627271965145752 3.4823581414139699 4.5757036460193765 1.0192229451567760 0.0043512715075259 0.1810911924169269
43000.0000000000000000 9.2617531171136829 3.4814412256233713 4.5756427289763053 1.0192248925219283 0.0043488304201107 0.1810954395719678
43100.0000000000000000 9.2609015963264447 3.4806436417497189 4.5755832867781940 1.0192282107055495 0.0043466043556780 0.1810998527373045
43200.0000000000000000 9.2601519729788127 3.4799447544998534 4.5755256645303817 1.0192326171820563 0.0043445697867310 0.1811043669797903
43300.0000000000000000 9.2594911552548087 3.4793336189190445 4.5754691736145139 1.0192369163871429 0.0043427125305058 0.1811087338036024
43400.0000000000000000 9.2589057544812103 3.4787976064746866 4.5754116681014425 1.0192425028388206 0.0043409167955669 0.1811130602706942
43500.0000000000000000 9.2583850229930711 3.4783243516043498 4.5753556619032523 1.0192482116153199 0.0043397907509056 0.1811170071192426
43600.0000000000000000 9.2579189204565839 3.4779085844235933 4.5752999438700117 1.0192513536377006 0.0043382995338940 0.1811207389913852
43700.0000000000000000 9.2575019065781987 3.4775400731972304 4.5752467164145454 1.0192539407363139 0.0043368088771011 0.1811243673530085
43800.0000000000000000 9.2571276250069996 3.4772187465221363 4.5751876566127292 1.0192577167949972 0.0043356853179905 0.1811278197591465
43900.0000000000000000 9.2567871253038678 3.4769202621081976 4.5751392370103368 1.0192618708886070 0.0043345607707862 0.1811311945259405
44000.0000000000000000 9.2564783347355597 3.4766599442288184 4.5750832472488332 1.0192671211671289 0.0043335827906361 0.1811344393001434
44100.0000000000000000 9.2562009314383502 3.4764192253590935 4.5750399700344957 1.0192710603946868 0.0043330492631974 0.1811376263868767
44200.0000000000000000 9.2559537049842255 3.4762083267171882 4.5749943198233742 1.0192764441705633 0.0043338154033937 0.1811407988697070
44300.0000000000000000 9.2557146473959673 3.4760240945843286 4.5749497851365470 1.0192809228247857 0.0043158914220504 0.1811439534282550
44400.0000000000000000 9.2554877264339623 3.4758563103642026 4.5749052546055253 1.0192855567820336 0.0042936439527958 0.1811469607294060
44500.0000000000000000 9.2552980627957453 3.4757006309264629 4.5748664552756360 1.0192884364930814 0.0042928776396896 0.1811496624608755
44600.0000000000000000 9.2551232560231256 3.4755569550859362 4.5748290840763692 1.0192928049946124 0.0042921096969578 0.1811523021692493
44700.0000000000000000 9.2549767712722311 3.4754367246572366 4.5747970749198261 1.0192965328394945 0.0042913292288497 0.1811551096268237
44800.0000000000000000 9.2548404324195079 3.4753225939306724 4.5747709231361480 1.0192984765975956 0.0042906768338476 0.1811577619212447
44900.0000000000000000 9.2547113093192124 3.4752148793345770 4.5747439387795454 1.0193023221691484 0.0042899462972622 0.1811602227386801
45000.0000000000000000 9.2545885007766717 3.4751161770292485 4.5747152336594183 1.0193050833982045 0.0042893780591802 0.1811626286306199
45100.0000000000000000 9.2544720339698223 3.4750225484890152 4.5746883647726477 1.0193071851153941 0.0042890388662279 0.1811648967265375
45200.0000000000000000 9.2543432783765880 3.4749138362595371 4.5746636049330531 1.0193097378154603 0.0042888866367712 0.1811672127317654
45300.0000000000000000 9.2542225035771377 3.4748117356666661 4.5746389739719673 1.0193129461206885 0.0042893030230631 0.1811695447947517
45400.0000000000000000 9.2541122293337903 3.4747182916760622 4.5746171823050519 1.0193155281001127 0.0042892765394527 0.1811719507131117
45500.0000000000000000 9.2540087784196263 3.4746341872997810 4.5745941699270620 1.0193174287244164 0.0042891856020715 0.1811738068662939
45600.0000000000000000 9.2539120931306265 3.4745559436063518 4.5745723737827788 1.0193190184491534 0.0042892162901826 0.1811755410021602
45700.0000000000000000 9.2538211223847959 3.4744847225052831 4.5745498502308344 1.0193202279355598 0.0042889574712368 0.1811773642418807
45800.0000000000000000 9.2537347356089530 3.4744143700851557 4.5745305164507517 1.0193219092850134 0.0042888316053111 0.1811791081827196
45900.0000000000000000 9.2536534706702245 3.4743494713409420 4.5745100065851210 1.0193240768886873 0.0042890924289196 0.1811808234265544
46000.0000000000000000 9.2535743550973848 3.4742860135904956 4.5744923973854741 1.0193247913438057 0.0042886134449954 0.1811825393326137
46100.0000000000000000 9.2534989873974123 3.4742251054638476 4.5744744284225538 1.0193265465154286 0.0042886748919069 0.1811842321036769
46200.0000000000000000 9.2534269700107767 3.4741686904078657 4.5744558243943452 1.0193280302614443 0.0042885819469734 0.1811858430001495
46300.0000000000000000 9.2533578437585273 3.4741109559442380 4.5744416847861249 1.0193291409321101 0.0042886702269078 0.1811873918691457
46400.0000000000000000 9.2532911912378637 3.4740575372290570 4.5744247761379047 1.0193312168834008 0.0042887439918667 0.1811889169956355
46500.0000000000000000 9.2532264927707732 3.4740060707695974 4.5744091973253358 1.0193321324566587 0.0042887603646353 0.1811903318545448
46600.0000000000000000 9.2531630900094086 3.4739553358614486 4.5743933418627272 1.0193336679872087 0.0042890563778535 0.1811916879201702
46700.0000000000000000 9.2531025794748469 3.4739075130889656 4.5743778494352663 1.0193348979427264 0.0042892623049188 0.1811930567029697
46800.0000000000000000 9.2530442135017488 3.4738599361824694 4.5743643866971908 1.0193360631218833 0.0042894161104079 0.1811944113897961
46900.0000000000000000 9.2529881225402448 3.4738158760406748 4.5743496769729948 1.0193371158353066 0.0042897352078625 0.1811957184834042
47000.0000000000000000 9.2529333960038045 3.4737714363243644 4.5743378793003178 1.0193372675940913 0.0042898027155018 0.1811970100695299
47100.0000000000000000 9.2528809280337931 3.4737307910786552 4.5743234905323602 1.0193383456347260 0.0042900492256167 0.1811982515624350
47200.0000000000000000 9.2528298882230082 3.4736915399129122 4.5743098390374737 1.0193387764146291 0.0042902534635873 0.1811994793944070
47300.0000000000000000 9.2527808187547986 3.4736510253238011 4.5742994111915785 1.0193390633598076 0.0042906692263678 0.1812006496532436
47400.0000000000000000 9.2527322476578995 3.4736136398177138 4.5742870277666725 1.0193390049837503 0.0042906838843989 0.1812018912053629
47500.0000000000000000 9.2526859228436802 3.4735782118351621 4.5742744209408688 1.0193392923507758 0.0042909580397505 0.1812030396771232
47600.0000000000000000 9.2526408406361540 3.4735433653056567 4.5742631464594599 1.0193389542322124 0.0042912433794079 0.1812041312594178
47700.0000000000000000 9.2524564572707337 3.4735034591873850 4.5742535699722753 1.0193389252097196 0.0041554783407637 0.1812050245605901
47800.0000000000000000 9.2523875117333763 3.4734683232081665 4.5742401015419611 1.0193394270967779 0.0041336686885573 0.1812059911979149
47900.0000000000000000 9.2523357330374267 3.4734341323448823 4.5742304771014997 1.0193388444838345 0.0041253219387681 0.1812069571684433
48000.0000000000000000 9.2522894674569169 3.4734005801000771 4.5742214378161252 1.0193388729843837 0.0041207170681112 0.1812078594882193
48100.0000000000000000 9.2522464565918696 3.4733692913850338 4.5742122323172643 1.0193382839347223 0.0041178852673126 0.1812087636875355
48200.0000000000000000 9.2522059365544091 3.4733395642892910 4.5742022832410756 1.0193383535972806 0.0041160988801126 0.1812096365466482
48300.0000000000000000 9.2521668023743562 3.4733102149220332 4.5741936541204780 1.0193378471716894 0.0041146089248557 0.1812104772353007
48400.0000000000000000 9.2521283198009829 3.4732801779434941 4.5741852450228491 1.0193378852789838 0.0041137089977108 0.1812113025579466
48500.0000000000000000 9.2520910233601796 3.4732531612574422 4.5741752186216198 1.0193375969094942 0.0041129297051116 0.1812121168665113
48600.0000000000000000 9.2520551031500311 3.4732260337249077 4.5741664834509423 1.0193373362474607 0.0041123152050069 0.1812129345217132
48700.0000000000000000 9.2520200337892042 3.4731978582087528 4.5741593053043204 1.0193371999259981 0.0041119738577259 0.1812136964924077
48800.0000000000000000 9.2519861755045731 3.4731712612280812 4.5741520940473670 1.0193367928517558 0.0041115732840557 0.1812144540933149
48900.0000000000000000 9.2519530500376135 3.4731469638956334 4.5741434004087607 1.0193362799866736 0.0041112630076516 0.1812151427388947
49000.0000000000000000 9.2519211430831749 3.4731223904022253 4.5741360973737333 1.0193357307209134 0.0041111035380729 0.1812158210482295
49100.0000000000000000 9.2518900137411446 3.4730984825715900 4.5741288380048530 1.0193352720067008 0.0041109459150492 0.1812164752429543
49200.0000000000000000 9.2518605166786063 3.4730779338910267 4.5741196689429122 1.0193345801693641 0.0041112291944698 0.1812171044808323
49300.0000000000000000 9.2518309741937230 3.4730545715524364 4.5741136218384852 1.0193340132572186 0.0041110461082707 0.1812177214373125
49400.0000000000000000 9.2518023091126693 3.4730337773347184 4.5741056867636694 1.0193335706129394 0.0041109608182887 0.1812183135830548
49500.0000000000000000 9.2517744332978396 3.4730125290747251 4.5740993162183008 1.0193327304097297 0.0041109438298622 0.1812189137652211
49600.0000000000000000 9.2517472853726019 3.4729932958460177 4.5740916284720354 1.0193319446659572 0.0041109528333193 0.1812194635552732
49700.0000000000000000 9.2517209454018214 3.4729729507330855 4.5740858333659791 1.0193311839835504 0.0041109821464738 0.1812199951727348
49800.0000000000000000 9.2516953561904050 3.4729540101829981 4.5740790887988743 1.0193306394370769 0.0041110993097601 0.1812205184616953
49900.0000000000000000 9.2516702791592884 3.4729352236560240 4.5740729971369483 1.0193297933388357 0.0041112349518105 0.1812210300756689
50000.0000000000000000 9.2516447946293923 3.4729160497540512 4.5740669821530107 1.0193289996460086 0.0041112519229186 0.1812215111534025


==> figures/free_shape_inference/measurement_noise/random_seed_1/30/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/0/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/0/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3273148010608568 0.3901889552560139 100.0000000000000000 0.7950502444130443 0.1555596033633245 0.0000000000000000
0.3296381219693588 0.3914378554542183 200.0000000000000000 0.7676229134147141 0.1492793231566705 0.0000000000000000
0.3328664106297016 0.3968290159339509 300.0000000000000000 0.7405926163554256 0.1418631442413727 0.0000000000000000
0.3369111807373146 0.4049253074258852 400.0000000000000000 0.7136975599101070 0.1332120014128126 0.0000000000000000
0.3411853338020490 0.4134456316384413 500.0000000000000000 0.6865044381206304 0.1253589529316848 0.0000000000000000
0.3452968731143663 0.4198208714736070 600.0000000000000000 0.6585634177357342 0.1203322016093303 0.0000000000000000
0.3486616430530080 0.4227496590081121 700.0000000000000000 0.6300797068515243 0.1179861887896292 0.0000000000000000
0.3522269870951774 0.4226261856863890 800.0000000000000000 0.6016598900731726 0.1158618316378929 0.0000000000000000
0.3564726939029324 0.4214311143276501 900.0000000000000000 0.5744940990252153 0.1142368507052734 0.0000000000000000
0.3611980447520629 0.4202362651761550 1000.0000000000000000 0.5492580401228894 0.1130457375908656 0.0000000000000000
0.3631015100171411 0.4198171453887016 1100.0000000000000000 0.5260617557319222 0.1127248256282515 0.0000000000000000
0.3629902046928372 0.4198575867892171 1200.0000000000000000 0.5045960255561351 0.1132120999281999 0.0000000000000000
0.3611562008217469 0.4187078917129977 1300.0000000000000000 0.4845363462991280 0.1137666075592297 0.0000000000000000
0.3583281676470774 0.4174777079096564 1400.0000000000000000 0.4658407986855539 0.1143899284181129 0.0000000000000000
0.3545942037307336 0.4151471146425834 1500.0000000000000000 0.4481147439539878 0.1146555994143837 0.0000000000000000
0.3506109906102741 0.4116424058111526 1600.0000000000000000 0.4311674618630835 0.1146142411459702 0.0000000000000000
0.3471151615237312 0.4077679912030294 1700.0000000000000000 0.4151852783958209 0.1144338916136028 0.0000000000000000
0.3438229150382934 0.4036208753682567 1800.0000000000000000 0.4002501511458852 0.1140621395083240 0.0000000000000000
0.3404296775735899 0.3992576011733264 1900.0000000000000000 0.3864253323246907 0.1134495196441347 0.0000000000000000
0.3370954013552683 0.3951840265277305 2000.0000000000000000 0.3737922260029826 0.1127659596514119 0.0000000000000000
0.3342696698917473 0.3912395309495089 2100.0000000000000000 0.3623988876068909 0.1120173226444562 0.0000000000000000
0.3311701086005064 0.3874007995784006 2200.0000000000000000 0.3520670880100095 0.1111517008680999 0.0000000000000000
0.3278874881949965 0.3837173266057887 2300.0000000000000000 0.3427514566075901 0.1102436713193988 0.0000000000000000
0.3245345399125409 0.3804990481856608 2400.0000000000000000 0.3343278331720136 0.1093257141522182 0.0000000000000000
0.3211732547363781 0.3777057519713723 2500.0000000000000000 0.3266685068714351 0.1083885400640833 0.0000000000000000
0.3178933173710647 0.3753692318437596 2600.0000000000000000 0.3196226377157284 0.1074532085952619 0.0000000000000000
0.3147003387821126 0.3731214398255835 2700.0000000000000000 0.3132035656814625 0.1065639820000530 0.0000000000000000
0.3116499852107676 0.3711210653939929 2800.0000000000000000 0.3072862801956933 0.1058248787876610 0.0000000000000000
0.3086380133452700 0.3692126509421234 2900.0000000000000000 0.3018033538628135 0.1050684715532393 0.0000000000000000
0.3055987804589579 0.3672738822468046 3000.0000000000000000 0.2966628195583937 0.1043526853867667 0.0000000000000000
0.3028090031731187 0.3652919440541752 3100.0000000000000000 0.2917549340238361 0.1037590270305051 0.0000000000000000
0.3001339559654876 0.3633970113827865 3200.0000000000000000 0.2870716462981060 0.1032835815183770 0.0000000000000000
0.2975630813596650 0.3616516983015650 3300.0000000000000000 0.2826779773483046 0.1028109563573667 0.0000000000000000
0.2951837412735711 0.3599462857603146 3400.0000000000000000 0.2784337752532227 0.1022963447559422 0.0000000000000000
0.2930241482956380 0.3583918677845159 3500.0000000000000000 0.2743242802145988 0.1019565668609384 0.0000000000000000
0.2914499360077916 0.3569631542179016 3600.0000000000000000 0.2703942920287911 0.1015876779040737 0.0000000000000000
0.2896687232145474 0.3552442503851670 3700.0000000000000000 0.2664302821034592 0.1012213458064574 0.0000000000000000
0.2872679486626534 0.3533809811301339 3800.0000000000000000 0.2626492680709691 0.1011190114914434 0.0000000000000000
0.2844959740055953 0.3513042816787170 3900.0000000000000000 0.2590966714103954 0.1011301607651957 0.0000000000000000
0.2816235300551910 0.3491748898284016 4000.0000000000000000 0.2556660463124217 0.1011009843667841 0.0000000000000000
0.2788549935186472 0.3472924042954306 4100.0000000000000000 0.2522408593435963 0.1010414130624081 0.0000000000000000
0.2759923202362158 0.3451914727120421 4200.0000000000000000 0.2489259301277712 0.1010367005992988 0.0000000000000000
0.2731618855973031 0.3430239816342607 4300.0000000000000000 0.2455499928242252 0.1008971056875991 0.0000000000000000
0.2701423329968699 0.3407128692431392 4400.0000000000000000 0.2421821995232009 0.1008954438363547 0.0000000000000000
0.2670362963547492 0.3380666102509575 4500.0000000000000000 0.2388208593110908 0.1008700434196243 0.0000000000000000
0.2638366186967188 0.3353547599952288 4600.0000000000000000 0.2352520495762810 0.1007930404564739 0.0000000000000000
0.2602691038052687 0.3323277829680188 4700.0000000000000000 0.2316234878574967 0.1007925508399153 0.0000000000000000
0.2567645495037243 0.3290703882204447 4800.0000000000000000 0.2277385569574646 0.1008087850232611 0.0000000000000000
0.2534173241740348 0.3256226965145745 4900.0000000000000000 0.2234185575201070 0.1009505324595127 0.0000000000000000
0.2502166453137531 0.3222053370122289 5000.0000000000000000 0.2184026815615373 0.1017537702828481 0.0000000000000000
0.2471436091288332 0.3193619662965448 5100.0000000000000000 0.2128674060693681 0.1039975976784008 0.0000000000000000
0.2438635503882498 0.3181676855858329 5200.0000000000000000 0.2073643041886275 0.1079012269503368 0.0000000000000000
0.2403449446627026 0.3181845705422200 5300.0000000000000000 0.2027083451206779 0.1120516427524075 0.0000000000000000
0.2374952974399938 0.3181355272087095 5400.0000000000000000 0.1987858816588766 0.1149632904167947 0.0000000000000000
0.2351258775162057 0.3178035572459942 5500.0000000000000000 0.1953476713126246 0.1170401027151189 0.0000000000000000
0.2334664093923053 0.3171325157182138 5600.0000000000000000 0.1922174105933446 0.1185942863159885 0.0000000000000000
0.2324523481346790 0.3161196058198366 5700.0000000000000000 0.1893480084803589 0.1198148732445262 0.0000000000000000
0.2315566805469251 0.3149449759604932 5800.0000000000000000 0.1866459818028092 0.1208911193807585 0.0000000000000000
0.2306546321872832 0.3135656991985678 5900.0000000000000000 0.1840115396361573 0.1217661100397036 0.0000000000000000
0.2297789609059031 0.3121093655040076 6000.0000000000000000 0.1815340470986984 0.1226263674490626 0.0000000000000000
0.2285832006532177 0.3105196373236341 6100.0000000000000000 0.1791567662307227 0.1232235193682750 0.0000000000000000
0.2274720712664157 0.3090598352562710 6200.0000000000000000 0.1770069649046234 0.1240063139305212 0.0000000000000000
0.2263153793695634 0.3076139904751424 6300.0000000000000000 0.1748833078247668 0.1246488388540772 0.0000000000000000
0.2251421383778831 0.3062618527782971 6400.0000000000000000 0.1727936495599799 0.1253465611563094 0.0000000000000000
0.2239227508710395 0.3049445267384953 6500.0000000000000000 0.1707524665643875 0.1258525502308302 0.0000000000000000
0.2228439628386954 0.3037658688825062 6600.0000000000000000 0.1686949903514220 0.1264449292243716 0.0000000000000000
0.2216221612286933 0.3026141908087330 6700.0000000000000000 0.1667171151422022 0.1269662889383022 0.0000000000000000
0.2203696383733458 0.3015486267263420 6800.0000000000000000 0.1646257522310512 0.1274546265036237 0.0000000000000000
0.2190925309052312 0.3004850210586366 6900.0000000000000000 0.1626117365209691 0.1280084696145906 0.0000000000000000
0.2178909495712389 0.2995663247286532 7000.0000000000000000 0.1606912430668683 0.1287205048574198 0.0000000000000000
0.2166082623708387 0.2987144248076451 7100.0000000000000000 0.1588802352620199 0.1292996651063575 0.0000000000000000
0.2106542750144280 0.2959688845591389 7200.0000000000000000 0.1572740727415773 0.1276141467466787 0.0000000000000000
0.2099944723557753 0.2959849364430690 7300.0000000000000000 0.1551140619394467 0.1281728278850291 0.0000000000000000
0.2093056596270239 0.2955348082588685 7400.0000000000000000 0.1531846025557967 0.1286882437102776 0.0000000000000000
0.2085429231227530 0.2950902353373336 7500.0000000000000000 0.1513162057513381 0.1292982230730083 0.0000000000000000
0.2076026010700531 0.2946887995374021 7600.0000000000000000 0.1493220776082879 0.1298592998923848 0.0000000000000000
0.2065824905102838 0.2941863100469846 7700.0000000000000000 0.1469350351311440 0.1304459135260848 0.0000000000000000
0.2056162857137112 0.2939429181668232 7800.0000000000000000 0.1439899167143884 0.1312599207959906 0.0000000000000000
0.2044365716626107 0.2949452601744192 7900.0000000000000000 0.1409989036561315 0.1327550399802647 0.0000000000000000
0.2028622736264123 0.2970632130153538 8000.0000000000000000 0.1381478408251789 0.1345341916690823 0.0000000000000000
0.2009918011499923 0.2999727455099506 8100.0000000000000000 0.1356244219375309 0.1367465334251572 0.0000000000000000
0.1988153936082288 0.3033759859299109 8200.0000000000000000 0.1333759412674563 0.1394544720137921 0.0000000000000000
0.1965109213954201 0.3073790378940873 8300.0000000000000000 0.1315138846561738 0.1427348004295361 0.0000000000000000
0.1943168374625698 0.3119288818447548 8400.0000000000000000 0.1297150747512956 0.1465249967710046 0.0000000000000000
0.1928233045099331 0.3169983407264341 8500.0000000000000000 0.1279466870171101 0.1511314306622165 0.0000000000000000
0.1931778419092042 0.3220143779756643 8600.0000000000000000 0.1262707920335758 0.1562440318080291 0.0000000000000000
0.1954982051540783 0.3263701237748860 8700.0000000000000000 0.1239983339940294 0.1614135123194300 0.0000000000000000
0.1989891410637959 0.3289929428330267 8800.0000000000000000 0.1209579547625245 0.1668433287051099 0.0000000000000000
0.2006259089685619 0.3283679372432250 8900.0000000000000000 0.1179711087627866 0.1695864644174938 0.0000000000000000
0.2011155290864582 0.3259412299574685 9000.0000000000000000 0.1153082292266140 0.1700747332538038 0.0000000000000000
0.1959827006233146 0.3219868269026795 9100.0000000000000000 0.1126915467288870 0.1692325142467825 0.0000000000000000
0.1960421700828023 0.3212749179577258 9200.0000000000000000 0.1103178701124562 0.1703268610380713 0.0000000000000000
0.1962518941166884 0.3201755088629438 9300.0000000000000000 0.1083100312785912 0.1711666553192463 0.0000000000000000
0.1963588701172006 0.3189649076233198 9400.0000000000000000 0.1065575222360726 0.1718243581240162 0.0000000000000000
0.1963198407036326 0.3177124596922561 9500.0000000000000000 0.1050396010957047 0.1724164649006037 0.0000000000000000
0.1962018920563469 0.3164718687178907 9600.0000000000000000 0.1037047581079673 0.1730006148422071 0.0000000000000000
0.1959657489213469 0.3151689554545595 9700.0000000000000000 0.1025170689683195 0.1734954042989744 0.0000000000000000
0.1956220918485021 0.3138078752258319 9800.0000000000000000 0.1014529648022260 0.1739124553441702 0.0000000000000000
0.1951694880197138 0.3123870415204967 9900.0000000000000000 0.1004848358601396 0.1742541735340604 0.0000000000000000
0.1946231628480688 0.3109099239760935 10000.0000000000000000 0.0995951508981007 0.1745356803863767 0.0000000000000000
0.1939337922172292 0.3093299942851855 10100.0000000000000000 0.0987647907492535 0.1747394193885766 0.0000000000000000
0.1930862589436102 0.3076151132696553 10200.0000000000000000 0.0979677119004923 0.1748546283478202 0.0000000000000000
0.1920843134993614 0.3057620370996231 10300.0000000000000000 0.0972026190880380 0.1748373508192835 0.0000000000000000
0.1909648670252891 0.3037986242185872 10400.0000000000000000 0.0964217004627719 0.1748243115237700 0.0000000000000000
0.1897387024854150 0.3017269704819849 10500.0000000000000000 0.0956833289105985 0.1746907488378339 0.0000000000000000
0.1884156421403660 0.2996374865729098 10600.0000000000000000 0.0949798994629706 0.1744855296586648 0.0000000000000000
0.1870325571380383 0.2975623680118506 10700.0000000000000000 0.0943206320370798 0.1742337665949787 0.0000000000000000
0.1856581906689526 0.2953987964624309 10800.0000000000000000 0.0937256671336171 0.1740324064354825 0.0000000000000000
0.1841902049585339 0.2934534431691395 10900.0000000000000000 0.0931728992587829 0.1736732948690283 0.0000000000000000
0.1827365349171200 0.2914684069590927 11000.0000000000000000 0.0926766304899489 0.1733224292351249 0.0000000000000000
0.1812853811861124 0.2894550521411882 11100.0000000000000000 0.0922128616121576 0.1729159654071446 0.0000000000000000
0.1797566260112050 0.2874757376449359 11200.0000000000000000 0.0917421761713315 0.1725279276933807 0.0000000000000000
0.1782605655706348 0.2856009846161259 11300.0000000000000000 0.0912942602438820 0.1720763962528500 0.0000000000000000
0.1768031499480769 0.2838038704374959 11400.0000000000000000 0.0908649594257600 0.1716452854104040 0.0000000000000000
0.1753600467200032 0.2820763827130504 11500.0000000000000000 0.0904678269985673 0.1711887232195017 0.0000000000000000
0.1739620923453259 0.2804689745637244 11600.0000000000000000 0.0900854495721067 0.1707991487957163 0.0000000000000000
0.1726093037412025 0.2789124934105194 11700.0000000000000000 0.0897447268782007 0.1703665509482704 0.0000000000000000
0.1711944300828115 0.2774179121379620 11800.0000000000000000 0.0893996343135956 0.1699388436191702 0.0000000000000000
0.1697515996471262 0.2758781721481822 11900.0000000000000000 0.0890813773579997 0.1695218895336847 0.0000000000000000
0.1683139688044260 0.2744336359511927 12000.0000000000000000 0.0887532439711746 0.1691661628770727 0.0000000000000000
0.1669260285809507 0.2732539269586022 12100.0000000000000000 0.0884552606200132 0.1688555639109136 0.0000000000000000
0.1657572248434222 0.2722049996825268 12200.0000000000000000 0.0881465532987477 0.1686058070145267 0.0000000000000000
0.1645986915906380 0.2713552159668806 12300.0000000000000000 0.0878866650779019 0.1683985063118547 0.0000000000000000
0.1634708834733035 0.2705494936693819 12400.0000000000000000 0.0876525659879982 0.1681434836343059 0.0000000000000000
0.1622598037735329 0.2697949207533688 12500.0000000000000000 0.0873692896691471 0.1680538461100719 0.0000000000000000
0.1595518230757131 0.2686451338403860 12600.0000000000000000 0.0876714020301031 0.1663402263308676 0.0000000000000000
0.1567785146223099 0.2679183900251023 12700.0000000000000000 0.0869115652652258 0.1655610725068445 0.0000000000000000
0.1562372003434421 0.2678510359074752 12800.0000000000000000 0.0865670764543624 0.1654561876060975 0.0000000000000000
0.1556148172350631 0.2676434997018830 12900.0000000000000000 0.0863500897672289 0.1654068587285354 0.0000000000000000
0.1549111349919580 0.2674658175030908 13000.0000000000000000 0.0861751189429961 0.1653628142022103 0.0000000000000000
0.1541433067309550 0.2672419031253793 13100.0000000000000000 0.0859879269643645 0.1653612689897156 0.0000000000000000
0.1533129412101990 0.2670095099337265 13200.0000000000000000 0.0857652337362881 0.1653621093759802 0.0000000000000000
0.1523800445230910 0.2668145780075581 13300.0000000000000000 0.0855558663937928 0.1654042270476675 0.0000000000000000
0.1513844151602938 0.2665835034244236 13400.0000000000000000 0.0853150125789826 0.1653671818986303 0.0000000000000000
0.1504020228366308 0.2663489648467569 13500.0000000000000000 0.0850760261811240 0.1653376696790830 0.0000000000000000
0.1494027138793360 0.2661091499433716 13600.0000000000000000 0.0848548377626834 0.1652854631541274 0.0000000000000000
0.1483346016335080 0.2656787637092048 13700.0000000000000000 0.0846098222752399 0.1652528131559726 0.0000000000000000
0.1474619428557702 0.2654326971666798 13800.0000000000000000 0.0844425375964679 0.1652236832363375 0.0000000000000000
0.1467257982251809 0.2652654489079329 13900.0000000000000000 0.0843260916356977 0.1652000098886924 0.0000000000000000
0.1460906476455885 0.2651552387363706 14000.0000000000000000 0.0842338761566048 0.1652083522557507 0.0000000000000000
0.1455515027203538 0.2650304130734418 14100.0000000000000000 0.0841729415251763 0.1652506062427645 0.0000000000000000
0.1475474993366826 0.2648806575529558 14200.0000000000000000 0.0852915864737110 0.1647107811760368 0.0000000000000000
0.1454340227193427 0.2662110076727350 14300.0000000000000000 0.0840367618425091 0.1655702564282924 0.0000000000000000
0.1445032737780689 0.2666041785082779 14400.0000000000000000 0.0840254461487199 0.1657499394769109 0.0000000000000000
0.1431679835830722 0.2672276272375550 14500.0000000000000000 0.0848668660115759 0.1661441050609321 0.0000000000000000
0.1407685775297286 0.2686527030282881 14600.0000000000000000 0.0873883705819832 0.1672585135928092 0.0000000000000000
0.1368919348690045 0.2706304159252793 14700.0000000000000000 0.0922028227679930 0.1688035295064550 0.0000000000000000
0.1318045160463849 0.2721466074255652 14800.0000000000000000 0.0988886019913804 0.1698878216115630 0.0000000000000000
0.1274234186096402 0.2704582514874601 14900.0000000000000000 0.1055989159898164 0.1680705228199825 0.0000000000000000
0.1283446276701909 0.2644592923013840 15000.0000000000000000 0.1098840752031207 0.1630806511715168 0.0000000000000000
0.1334512900237667 0.2561234455356370 15100.0000000000000000 0.1112697850218151 0.1575342958917135 0.0000000000000000
0.1380846337807897 0.2485307436272643 15200.0000000000000000 0.1094973788578514 0.1532955380633300 0.0000000000000000
0.1400616978399107 0.2406068458947414 15300.0000000000000000 0.1045450212748963 0.1486123792251205 0.0000000000000000
0.1388919800414615 0.2304646390845817 15400.0000000000000000 0.0972627164397873 0.1418318425120477 0.0000000000000000
0.1352551308675782 0.2184639776160868 15500.0000000000000000 0.0890253792266960 0.1332939040691123 0.0000000000000000
0.1303392404327787 0.2063852081516296 15600.0000000000000000 0.0812235581505443 0.1247242519533524 0.0000000000000000
0.1250112479996231 0.1947750279319057 15700.0000000000000000 0.0743599430121023 0.1165565993668369 0.0000000000000000
0.1199909126822352 0.1843349057093990 15800.0000000000000000 0.0685924182416024 0.1092458528626514 0.0000000000000000
0.1153795443917398 0.1750086335922694 15900.0000000000000000 0.0638883162436004 0.1028196741802922 0.0000000000000000
0.1110281340326807 0.1666719603585944 16000.0000000000000000 0.0599089911000509 0.0971811503527681 0.0000000000000000
0.1071058861847215 0.1592414652230420 16100.0000000000000000 0.0565895638954519 0.0922668668778777 0.0000000000000000
0.1035884650747265 0.1526404136422124 16200.0000000000000000 0.0537998739582568 0.0879405831884011 0.0000000000000000
0.1004046491659162 0.1467391489314821 16300.0000000000000000 0.0513907908662834 0.0841627508053982 0.0000000000000000
0.0975325525329303 0.1415350447906270 16400.0000000000000000 0.0493217200515421 0.0808082629538780 0.0000000000000000
0.0949193460142218 0.1368022656085595 16500.0000000000000000 0.0475195689299626 0.0777984989439196 0.0000000000000000
0.0924986402433299 0.1324797171952629 16600.0000000000000000 0.0459445717960264 0.0750593144019370 0.0000000000000000
0.0902336939210595 0.1285415621756726 16700.0000000000000000 0.0445587328774738 0.0725735543692460 0.0000000000000000
0.0881471201719563 0.1249068631017025 16800.0000000000000000 0.0433273588365553 0.0703754344137796 0.0000000000000000
0.0862162110635747 0.1215560866950793 16900.0000000000000000 0.0422081067841167 0.0683482649572101 0.0000000000000000
0.0844936298429040 0.1185034148058749 17000.0000000000000000 0.0412177934205095 0.0664550601003276 0.0000000000000000
0.0827853037455028 0.1156414426589084 17100.0000000000000000 0.0403235458370765 0.0647361474451026 0.0000000000000000
0.0812916410949814 0.1130743706520544 17200.0000000000000000 0.0395182090183385 0.0631570845467309 0.0000000000000000
0.0799390292560192 0.1107590537539753 17300.0000000000000000 0.0388430604263248 0.0617553775835778 0.0000000000000000
0.0785812246206561 0.1084791222040327 17400.0000000000000000 0.0381765027159837 0.0603800606538371 0.0000000000000000
0.0772728051873718 0.1062881749072241 17500.0000000000000000 0.0375503441267551 0.0590983801715023 0.0000000000000000
0.0757991151711671 0.1042522630321951 17600.0000000000000000 0.0369672427563485 0.0577770619511742 0.0000000000000000
0.0746579715096250 0.1022595922701428 17700.0000000000000000 0.0364551975941049 0.0566814824709099 0.0000000000000000
0.0736088717055279 0.1004728819609744 17800.0000000000000000 0.0359687574199162 0.0556381654068947 0.0000000000000000
0.0728050679296695 0.0988173967915196 17900.0000000000000000 0.0355545176854748 0.0546817453696706 0.0000000000000000
0.0717564205807110 0.0972087829357478 18000.0000000000000000 0.0351259799426714 0.0538316961587654 0.0000000000000000
0.0708822794288488 0.0957652814425388 18100.0000000000000000 0.0347508451366639 0.0529953001217154 0.0000000000000000
0.0700866341145937 0.0944147144337702 18200.0000000000000000 0.0343898608885774 0.0522090829312772 0.0000000000000000
0.0692687330707055 0.0931166767890636 18300.0000000000000000 0.0340581394838806 0.0515106698122999 0.0000000000000000
0.0685677969837162 0.0919609957198558 18400.0000000000000000 0.0337570141788750 0.0508410296083824 0.0000000000000000
0.0679134809894205 0.0908662288376172 18500.0000000000000000 0.0334928273018748 0.0501465591016668 0.0000000000000000
0.0672759945237473 0.0898361652995370 18600.0000000000000000 0.0332461824435678 0.0495472206820531 0.0000000000000000
0.0666055766981835 0.0888753048077046 18700.0000000000000000 0.0330276346810018 0.0489410915381295 0.0000000000000000
0.0660087267516871 0.0880182089014975 18800.0000000000000000 0.0328154717317016 0.0484347456808811 0.0000000000000000
0.0653844864369647 0.0872101796787219 18900.0000000000000000 0.0326316945838658 0.0479336477835135 0.0000000000000000
0.0647553850380216 0.0863241937356235 19000.0000000000000000 0.0324478010992244 0.0474475740723725 0.0000000000000000
0.0641045316455325 0.0854228225636324 19100.0000000000000000 0.0322432801727491 0.0468856083589178 0.0000000000000000
0.0634782929754303 0.0845237512734094 19200.0000000000000000 0.0320342770657547 0.0463939844982181 0.0000000000000000
0.0628987623386087 0.0837524427870796 19300.0000000000000000 0.0318504096481949 0.0459264251599162 0.0000000000000000
0.0624068392865506 0.0830637565751314 19400.0000000000000000 0.0317148933193905 0.0455634305005132 0.0000000000000000
0.0592584490448259 0.0828969264991446 19500.0000000000000000 0.0319928786413571 0.0425490589993535 0.0000000000000000
0.0585306372822920 0.0822332315221623 19600.0000000000000000 0.0313992081522197 0.0427488519230041 0.0000000000000000
0.0579434515620774 0.0814257660167384 19700.0000000000000000 0.0312115556166199 0.0423246640842081 0.0000000000000000
0.0575543303853676 0.0808432823410939 19800.0000000000000000 0.0311480652447302 0.0419277158215456 0.0000000000000000
0.0571563946206338 0.0802672495815033 19900.0000000000000000 0.0310558452644968 0.0415986758919564 0.0000000000000000
0.0568211904002530 0.0797472604336358 20000.0000000000000000 0.0309389645827667 0.0412490720906454 0.0000000000000000
0.0565279221969127 0.0792075189354516 20100.0000000000000000 0.0308320502684349 0.0409388740608932 0.0000000000000000
0.0562422669334179 0.0786580953803505 20200.0000000000000000 0.0307269099969308 0.0406515775271825 0.0000000000000000
0.0559482584668402 0.0781694053597159 20300.0000000000000000 0.0306205421654275 0.0403386673465839 0.0000000000000000
0.0556913640634726 0.0777016844989987 20400.0000000000000000 0.0305232349348516 0.0400663223274060 0.0000000000000000
0.0554622213613830 0.0772511235758741 20500.0000000000000000 0.0304287814487780 0.0398043180609838 0.0000000000000000
0.0552325178056963 0.0768259579086435 20600.0000000000000000 0.0303478695695156 0.0395804834680704 0.0000000000000000
0.0550338797684646 0.0764331190060580 20700.0000000000000000 0.0302728028232569 0.0393430913360624 0.0000000000000000
0.0548113099470412 0.0760416657374708 20800.0000000000000000 0.0301904109145534 0.0391068515183794 0.0000000000000000
0.0545251057429675 0.0756300024011709 20900.0000000000000000 0.0300772699432637 0.0388564684557023 0.0000000000000000
0.0543133171171988 0.0752865943866190 21000.0000000000000000 0.0300098634072303 0.0386443796742503 0.0000000000000000
0.0540560865279220 0.0749120900434393 21100.0000000000000000 0.0299258971153583 0.0384306414009380 0.0000000000000000
0.0538380607674631 0.0745963389735414 21200.0000000000000000 0.0298758570490338 0.0382520499966782 0.0000000000000000
0.0536386749281560 0.0743048821203423 21300.0000000000000000 0.0298047376898725 0.0380885018924960 0.0000000000000000
0.0533008549447937 0.0738877321314217 21400.0000000000000000 0.0297123965766660 0.0378347570488401 0.0000000000000000
0.0530688411973405 0.0735904849972643 21500.0000000000000000 0.0296465031031712 0.0376639883913190 0.0000000000000000
0.0528230726157471 0.0732381349335713 21600.0000000000000000 0.0295552704468261 0.0374213884063393 0.0000000000000000
0.0526156670354474 0.0729583380593138 21700.0000000000000000 0.0294987658299876 0.0372430944663516 0.0000000000000000
0.0524141026357130 0.0726875863120618 21800.0000000000000000 0.0294418405610314 0.0370749277948987 0.0000000000000000
0.0522139854465747 0.0724168000372994 21900.0000000000000000 0.0293826526491659 0.0369043418665676 0.0000000000000000
0.0519673686754692 0.0721194037367074 22000.0000000000000000 0.0293046670003898 0.0367232581828480 0.0000000000000000
0.0517772447362835 0.0718262249989175 22100.0000000000000000 0.0292465983118802 0.0365710338399937 0.0000000000000000
0.0515535442677886 0.0715741363884158 22200.0000000000000000 0.0291680825799106 0.0363881756521951 0.0000000000000000
0.0513225951869449 0.0713028256128276 22300.0000000000000000 0.0290941474778192 0.0362257845545573 0.0000000000000000
0.0511425822165802 0.0710767501377358 22400.0000000000000000 0.0290349231011246 0.0360479970975409 0.0000000000000000
0.0508805329342857 0.0707557903009869 22500.0000000000000000 0.0289213352680572 0.0358050970440285 0.0000000000000000
0.0506762936869664 0.0705079729536023 22600.0000000000000000 0.0288606909603396 0.0356504922737366 0.0000000000000000
0.0504686065726543 0.0702663368014983 22700.0000000000000000 0.0287914296644070 0.0354574340087573 0.0000000000000000
0.0502750467104139 0.0700355884268820 22800.0000000000000000 0.0287220503024816 0.0352896796475576 0.0000000000000000
0.0500741867245781 0.0698052256572337 22900.0000000000000000 0.0286548727375458 0.0351150165407839 0.0000000000000000
0.0498489118586052 0.0695668611361573 23000.0000000000000000 0.0285868555269973 0.0349325561119506 0.0000000000000000
0.0496255924018631 0.0693129980950484 23100.0000000000000000 0.0285176658779348 0.0347812663779553 0.0000000000000000
0.0494090868697945 0.0690954943797074 23200.0000000000000000 0.0284481803111891 0.0345708606494533 0.0000000000000000
0.0491996942379495 0.0688815030305816 23300.0000000000000000 0.0283778777502530 0.0343894107527663 0.0000000000000000
0.0489831406175782 0.0686746506946418 23400.0000000000000000 0.0283106997341587 0.0342045711118150 0.0000000000000000
0.0487633011295757 0.0684807483219973 23500.0000000000000000 0.0282526048801395 0.0340577685729987 0.0000000000000000
0.0485646503722609 0.0683123750986134 23600.0000000000000000 0.0281901366472363 0.0338508223795626 0.0000000000000000
0.0483679255257857 0.0681557393903821 23700.0000000000000000 0.0281374342393698 0.0336909930251277 0.0000000000000000
0.0481652990349391 0.0680244383035985 23800.0000000000000000 0.0280909875847267 0.0335187770186290 0.0000000000000000
0.0480161912034268 0.0679183310360908 23900.0000000000000000 0.0280551436187965 0.0333931495483273 0.0000000000000000
0.0478710119511364 0.0678379019411891 24000.0000000000000000 0.0280002945144293 0.0332082918055251 0.0000000000000000
0.0477213419655631 0.0677699576148000 24100.0000000000000000 0.0279758846772908 0.0330990632719706 0.0000000000000000
0.0475861399687639 0.0677210017876813 24200.0000000000000000 0.0279493837057335 0.0329762951503090 0.0000000000000000
0.0474609728288520 0.0676895134207801 24300.0000000000000000 0.0279248295096925 0.0328484389677431 0.0000000000000000
0.0473493428279014 0.0676706676312288 24400.0000000000000000 0.0279140173053671 0.0327349877418131 0.0000000000000000
0.0472486565389406 0.0676669845008332 24500.0000000000000000 0.0279069881584236 0.0326184004524033 0.0000000000000000
0.0471697962215997 0.0676705797505862 24600.0000000000000000 0.0278995825111913 0.0325214072141104 0.0000000000000000
0.0471010624741172 0.0676760746613340 24700.0000000000000000 0.0278966022402176 0.0324376007758208 0.0000000000000000
0.0470369610302261 0.0676817237530384 24800.0000000000000000 0.0278965132326840 0.0323572411380469 0.0000000000000000
0.0469809177800351 0.0676841171074920 24900.0000000000000000 0.0278955069185247 0.0322870647549568 0.0000000000000000
0.0469354984414881 0.0677006454754549 25000.0000000000000000 0.0278940163068169 0.0322149908514538 0.0000000000000000
0.0468869885915757 0.0677235029412068 25100.0000000000000000 0.0278898320122454 0.0321509709641610 0.0000000000000000
0.0468370155702687 0.0677386071266705 25200.0000000000000000 0.0278894008445366 0.0321023582244373 0.0000000000000000
0.0468408705538388 0.0678373714347472 25300.0000000000000000 0.0279007704654338 0.0320750633888436 0.0000000000000000
0.0468216299709880 0.0678551135374350 25400.0000000000000000 0.0278948952073006 0.0320260013750114 0.0000000000000000
0.0468027261569434 0.0679502194351494 25500.0000000000000000 0.0278905673164913 0.0320084073998825 0.0000000000000000
0.0467833318611026 0.0679602210523859 25600.0000000000000000 0.0279032304672197 0.0319585260754902 0.0000000000000000
0.0467717739078897 0.0680781005341333 25700.0000000000000000 0.0279045337157496 0.0319459615795509 0.0000000000000000
0.0467497696347886 0.0680572325139663 25800.0000000000000000 0.0279117588158832 0.0318959125498272 0.0000000000000000
0.0467516325716194 0.0682101157919740 25900.0000000000000000 0.0279185716476585 0.0318915596947715 0.0000000000000000
0.0467328064141700 0.0681709902937317 26000.0000000000000000 0.0279226182316472 0.0318531041249277 0.0000000000000000
0.0467189708674314 0.0682597330905781 26100.0000000000000000 0.0279242422612271 0.0318454744077593 0.0000000000000000
0.0466942147892766 0.0681994888398762 26200.0000000000000000 0.0279344322188867 0.0318187533930864 0.0000000000000000
0.0466906922488023 0.0683624472143139 26300.0000000000000000 0.0279300520644608 0.0318106559782712 0.0000000000000000
0.0466744321264359 0.0683306426133769 26400.0000000000000000 0.0279287197148637 0.0317816594234421 0.0000000000000000
0.0466710026225916 0.0684423312988112 26500.0000000000000000 0.0279233126913528 0.0317804896927440 0.0000000000000000
0.0466554117090007 0.0684097584600273 26600.0000000000000000 0.0279191033264757 0.0317523498175466 0.0000000000000000
0.0466534401999125 0.0685559733056468 26700.0000000000000000 0.0279154404820047 0.0317562796483297 0.0000000000000000
0.0466364742549259 0.0685076716448317 26800.0000000000000000 0.0279133409330160 0.0317310978714159 0.0000000000000000
0.0466310410605449 0.0686084923649737 26900.0000000000000000 0.0279062035968052 0.0317388030028820 0.0000000000000000
0.0466167361262458 0.0685804960440108 27000.0000000000000000 0.0279042878491763 0.0317102285268918 0.0000000000000000
0.0466035900644081 0.0686555857728804 27100.0000000000000000 0.0278910289576341 0.0317108496366682 0.0000000000000000
0.0465950077267287 0.0686409061136661 27200.0000000000000000 0.0278907126323891 0.0316910395658183 0.0000000000000000
0.0465732105404229 0.0686880433759277 27300.0000000000000000 0.0278743724984458 0.0316749091744170 0.0000000000000000
0.0465573199388891 0.0686680617165528 27400.0000000000000000 0.0278632084156107 0.0316655978619080 0.0000000000000000
0.0465438473884621 0.0686613057517830 27500.0000000000000000 0.0278504838152614 0.0316508820462058 0.0000000000000000
0.0465314669898156 0.0686611857128604 27600.0000000000000000 0.0278359948612379 0.0316317246114352 0.0000000000000000
0.0465218503359054 0.0686651485485716 27700.0000000000000000 0.0278213548794334 0.0316138816457185 0.0000000000000000
0.0465159365027125 0.0686869154147022 27800.0000000000000000 0.0278084923325415 0.0315942895231454 0.0000000000000000
0.0465078373756748 0.0686987386787356 27900.0000000000000000 0.0278000477820107 0.0315805917299735 0.0000000000000000
0.0465005745468631 0.0687141237961649 28000.0000000000000000 0.0277853839272414 0.0315629980584913 0.0000000000000000
0.0464905687604403 0.0687291918701674 28100.0000000000000000 0.0277701152129861 0.0315432786869995 0.0000000000000000
0.0464789345749342 0.0687420844056513 28200.0000000000000000 0.0277543149323685 0.0315257521979183 0.0000000000000000
0.0464591508934598 0.0687507662993169 28300.0000000000000000 0.0277448679929438 0.0315092569689526 0.0000000000000000
0.0464396287218723 0.0687557961529626 28400.0000000000000000 0.0277348742697201 0.0314939386896535 0.0000000000000000
0.0464183784981085 0.0687628530608979 28500.0000000000000000 0.0277239509500583 0.0314790243452044 0.0000000000000000
0.0463975936987212 0.0687682698122632 28600.0000000000000000 0.0277128841799990 0.0314645468451480 0.0000000000000000
0.0463806126533595 0.0687735678421136 28700.0000000000000000 0.0277008476256843 0.0314496248958508 0.0000000000000000
0.0463636640767996 0.0687777729428873 28800.0000000000000000 0.0276864765406560 0.0314340788582904 0.0000000000000000
0.0463470214915814 0.0687805553643449 28900.0000000000000000 0.0276717105971167 0.0314186509825952 0.0000000000000000
0.0463315527607696 0.0687846806908445 29000.0000000000000000 0.0276529574142203 0.0314011128226023 0.0000000000000000
0.0463137936529915 0.0687848526531513 29100.0000000000000000 0.0276341723863382 0.0313850656057659 0.0000000000000000
0.0462957509302701 0.0687873876247865 29200.0000000000000000 0.0276174118779269 0.0313694846399574 0.0000000000000000
0.0462797944031767 0.0687887300379355 29300.0000000000000000 0.0276004733816073 0.0313537896354654 0.0000000000000000
0.0462674166311141 0.0687818341487848 29400.0000000000000000 0.0275836347807752 0.0313425308651636 0.0000000000000000
0.0462527182183493 0.0687765063724905 29500.0000000000000000 0.0275666676249776 0.0313307461348741 0.0000000000000000
0.0462388513706040 0.0687746067316556 29600.0000000000000000 0.0275509778596777 0.0313149700689967 0.0000000000000000
0.0462252971232193 0.0687734418804785 29700.0000000000000000 0.0275342399807975 0.0312988662082819 0.0000000000000000
0.0462109928396725 0.0687724181686023 29800.0000000000000000 0.0275167762110913 0.0312833962881898 0.0000000000000000
0.0461972763711380 0.0687706080229901 29900.0000000000000000 0.0275042960670447 0.0312691793538489 0.0000000000000000
0.0461843440685097 0.0687715384240505 30000.0000000000000000 0.0274874626566558 0.0312543054324238 0.0000000000000000
0.0461712898636825 0.0687613323657463 30100.0000000000000000 0.0274724190038943 0.0312351048741471 0.0000000000000000
0.0461531591745922 0.0687592363494259 30200.0000000000000000 0.0274542838170782 0.0312173842475394 0.0000000000000000
0.0461431554991695 0.0687711629692535 30300.0000000000000000 0.0274373038947718 0.0312027443658497 0.0000000000000000
0.0461328848603165 0.0687775106816045 30400.0000000000000000 0.0274252072704986 0.0311964698985876 0.0000000000000000
0.0461233688021402 0.0687808391477574 30500.0000000000000000 0.0274121205805863 0.0311822555919500 0.0000000000000000
0.0461126049179274 0.0687827175174884 30600.0000000000000000 0.0273988723452496 0.0311726505193268 0.0000000000000000
0.0460990277504255 0.0687782895234307 30700.0000000000000000 0.0273895522515400 0.0311656054313319 0.0000000000000000
0.0460711243201415 0.0687661739173318 30800.0000000000000000 0.0273668332500702 0.0311505760157866 0.0000000000000000
0.0460596391922493 0.0687664979964283 30900.0000000000000000 0.0273540762059142 0.0311427311891473 0.0000000000000000
0.0460482776464587 0.0687662108053508 31000.0000000000000000 0.0273422262035134 0.0311325751788186 0.0000000000000000
0.0460366207043003 0.0687670209762103 31100.0000000000000000 0.0273284316852872 0.0311199488028207 0.0000000000000000
0.0460269573610899 0.0687643066458629 31200.0000000000000000 0.0273165250092550 0.0311109950333535 0.0000000000000000
0.0460148269269392 0.0687651331238846 31300.0000000000000000 0.0273015927054453 0.0310993269745319 0.0000000000000000
0.0460038950900423 0.0687629984238851 31400.0000000000000000 0.0272901003036225 0.0310906007968980 0.0000000000000000
0.0459949060557731 0.0687675718668016 31500.0000000000000000 0.0272769699654180 0.0310848705741860 0.0000000000000000
0.0459818684277461 0.0687659092352125 31600.0000000000000000 0.0272646491460070 0.0310747590678020 0.0000000000000000
0.0459729924046511 0.0687624730247717 31700.0000000000000000 0.0272518423555883 0.0310655214011515 0.0000000000000000
0.0459605218765234 0.0687600174782672 31800.0000000000000000 0.0272401342983478 0.0310568114851415 0.0000000000000000
0.0459558698907562 0.0687671379620590 31900.0000000000000000 0.0272316306235761 0.0310544752802130 0.0000000000000000
0.0459470138491269 0.0687690111653225 32000.0000000000000000 0.0272203056665956 0.0310431257978468 0.0000000000000000
0.0459400714052820 0.0687701061364539 32100.0000000000000000 0.0272082826900026 0.0310332355219364 0.0000000000000000
0.0459303266309547 0.0687731858267162 32200.0000000000000000 0.0271978903858244 0.0310232146628520 0.0000000000000000
0.0459252737396991 0.0687732871148725 32300.0000000000000000 0.0271874909602409 0.0310179196705891 0.0000000000000000
0.0459153260593178 0.0687760590095861 32400.0000000000000000 0.0271772273764331 0.0310085897653089 0.0000000000000000
0.0459082751852373 0.0687806328742015 32500.0000000000000000 0.0271671736931017 0.0310027111051490 0.0000000000000000
0.0459018968045102 0.0687791974824526 32600.0000000000000000 0.0271569307928307 0.0309994004712283 0.0000000000000000
0.0458915409721591 0.0687814375997474 32700.0000000000000000 0.0271475920504193 0.0309866056956316 0.0000000000000000
0.0458842869197437 0.0687834610059090 32800.0000000000000000 0.0271374299475821 0.0309797114537729 0.0000000000000000
0.0458767115063257 0.0687771623478030 32900.0000000000000000 0.0271288394769037 0.0309687278204538 0.0000000000000000
0.0458695404772197 0.0687787911649091 33000.0000000000000000 0.0271191249971340 0.0309590478962804 0.0000000000000000
0.0458635734899659 0.0687844031388027 33100.0000000000000000 0.0271099850638926 0.0309568203204539 0.0000000000000000
0.0458607459678697 0.0687908600594644 33200.0000000000000000 0.0271014710445966 0.0309477095168052 0.0000000000000000
0.0458562941837794 0.0687949473508988 33300.0000000000000000 0.0270926049063195 0.0309407583320748 0.0000000000000000
0.0458515815977407 0.0687969561760200 33400.0000000000000000 0.0270841184839469 0.0309370946254951 0.0000000000000000
0.0458473275659691 0.0687994678115569 33500.0000000000000000 0.0270757205987364 0.0309281341953552 0.0000000000000000
0.0458423264315997 0.0687997179657452 33600.0000000000000000 0.0270677384282133 0.0309243342886733 0.0000000000000000
0.0458375196932846 0.0687999880778819 33700.0000000000000000 0.0270591690419668 0.0309169114090960 0.0000000000000000
0.0458312457757956 0.0688034599713797 33800.0000000000000000 0.0270508643339454 0.0309078685535791 0.0000000000000000
0.0458263536074665 0.0688059571984484 33900.0000000000000000 0.0270430988348467 0.0309013502334441 0.0000000000000000
0.0458217100877835 0.0688058046643598 34000.0000000000000000 0.0270344363944223 0.0308997702651238 0.0000000000000000
0.0458152376679186 0.0688067752824063 34100.0000000000000000 0.0270267736613118 0.0308903272842994 0.0000000000000000
0.0458121211211053 0.0688097901623288 34200.0000000000000000 0.0270188172516702 0.0308865997815547 0.0000000000000000
0.0458056137300453 0.0688087400513681 34300.0000000000000000 0.0270114784347475 0.0308781685043106 0.0000000000000000
0.0458018027652389 0.0688066088680857 34400.0000000000000000 0.0270024419032229 0.0308764961435383 0.0000000000000000
0.0457968032809252 0.0688060300145336 34500.0000000000000000 0.0269948183969512 0.0308675547601358 0.0000000000000000
0.0457936787698997 0.0688063279043983 34600.0000000000000000 0.0269878508818991 0.0308611297272511 0.0000000000000000
0.0457878963000476 0.0688065453171622 34700.0000000000000000 0.0269802003705982 0.0308553196732839 0.0000000000000000
0.0457837477552783 0.0688074994353001 34800.0000000000000000 0.0269727956259065 0.0308521021623867 0.0000000000000000
0.0457700135541513 0.0688342823507807 34900.0000000000000000 0.0269509762978642 0.0308557244042602 0.0000000000000000
0.0457718044969274 0.0688394604341935 35000.0000000000000000 0.0269480782848229 0.0308527818901153 0.0000000000000000
0.0457720681171260 0.0688372016363488 35100.0000000000000000 0.0269452665437085 0.0308482290764613 0.0000000000000000
0.0457702537876048 0.0688320875443541 35200.0000000000000000 0.0269426960000842 0.0308440152509198 0.0000000000000000
0.0457671685899608 0.0688267516991752 35300.0000000000000000 0.0269392750520042 0.0308399451578871 0.0000000000000000
0.0457649891496806 0.0688233435128259 35400.0000000000000000 0.0269344099331015 0.0308362945257906 0.0000000000000000
0.0457612628885076 0.0688196118916158 35500.0000000000000000 0.0269302363668172 0.0308296756235841 0.0000000000000000
0.0457593262144625 0.0688169085810746 35600.0000000000000000 0.0269247717307860 0.0308251939664958 0.0000000000000000
0.0457557837729133 0.0688149399478099 35700.0000000000000000 0.0269199594461636 0.0308211972386173 0.0000000000000000
0.0457548177559373 0.0688138999813192 35800.0000000000000000 0.0269146706907196 0.0308168602721238 0.0000000000000000
0.0457514500114494 0.0688140503561598 35900.0000000000000000 0.0269101697642806 0.0308128102403906 0.0000000000000000
0.0457510577533981 0.0688162865135226 36000.0000000000000000 0.0269042691538177 0.0308098365709485 0.0000000000000000
0.0457487661604855 0.0688183352386811 36100.0000000000000000 0.0268998324139049 0.0308073394316913 0.0000000000000000
0.0457469950539845 0.0688178779336935 36200.0000000000000000 0.0268948690499947 0.0308022085578773 0.0000000000000000
0.0457449563511671 0.0688167483460160 36300.0000000000000000 0.0268899430992175 0.0307996488582011 0.0000000000000000
0.0457428625733882 0.0688158491632849 36400.0000000000000000 0.0268843777803130 0.0307967931318972 0.0000000000000000
0.0457404219486077 0.0688166434899256 36500.0000000000000000 0.0268791483169150 0.0307909814379664 0.0000000000000000
0.0457392591432864 0.0688171039945525 36600.0000000000000000 0.0268742973777013 0.0307870898154679 0.0000000000000000
0.0457391433613808 0.0688196030999024 36700.0000000000000000 0.0268692252667927 0.0307826586944089 0.0000000000000000
0.0457395271735066 0.0688191575446835 36800.0000000000000000 0.0268641001880419 0.0307784032288752 0.0000000000000000
0.0457377463256470 0.0688230320851134 36900.0000000000000000 0.0268589478703719 0.0307763437174910 0.0000000000000000
0.0457353690561195 0.0688219267537287 37000.0000000000000000 0.0268545391707004 0.0307711519337503 0.0000000000000000
0.0457329693037277 0.0688214869600995 37100.0000000000000000 0.0268490383305854 0.0307679801161213 0.0000000000000000
0.0457355594585583 0.0688219384423130 37200.0000000000000000 0.0268436859686053 0.0307689867391910 0.0000000000000000
0.0457316820762948 0.0688248975991372 37300.0000000000000000 0.0268390050120798 0.0307633888821410 0.0000000000000000
0.0457289412070541 0.0688237268662373 37400.0000000000000000 0.0268348631755382 0.0307576611041339 0.0000000000000000
0.0457284181909894 0.0688237088786749 37500.0000000000000000 0.0268294840067525 0.0307564056524756 0.0000000000000000
0.0457270136694874 0.0688221368006169 37600.0000000000000000 0.0268245726725917 0.0307522078623595 0.0000000000000000
0.0457247757369949 0.0688213855554685 37700.0000000000000000 0.0268199060408284 0.0307488164230628 0.0000000000000000
0.0457211498494481 0.0688206293037205 37800.0000000000000000 0.0268153813093915 0.0307429997639268 0.0000000000000000
0.0457223971574640 0.0688213686941628 37900.0000000000000000 0.0268098677323358 0.0307447043823823 0.0000000000000000
0.0457188050350536 0.0688244189379173 38000.0000000000000000 0.0268058185003787 0.0307388159048833 0.0000000000000000
0.0457164559231088 0.0688234665043788 38100.0000000000000000 0.0268013433406981 0.0307332999707407 0.0000000000000000
0.0457142148884093 0.0688239856604158 38200.0000000000000000 0.0267968888701339 0.0307286709364209 0.0000000000000000
0.0457138457742915 0.0688254673634257 38300.0000000000000000 0.0267921665195419 0.0307254969059941 0.0000000000000000
0.0457126918885392 0.0688261380930927 38400.0000000000000000 0.0267877420624358 0.0307238092298405 0.0000000000000000
0.0457103365581225 0.0688307929811096 38500.0000000000000000 0.0267867419671209 0.0307259802682396 0.0000000000000000
0.0457106510536641 0.0688312938073878 38600.0000000000000000 0.0267825701440830 0.0307243193625215 0.0000000000000000
0.0457083313344655 0.0688330470517146 38700.0000000000000000 0.0267781110201079 0.0307214204803078 0.0000000000000000
0.0457082932733557 0.0688332735547783 38800.0000000000000000 0.0267744178719876 0.0307146607500771 0.0000000000000000
0.0457072144223444 0.0688347567147330 38900.0000000000000000 0.0267702716305778 0.0307151119588583 0.0000000000000000
0.0457056718906379 0.0688349339887097 39000.0000000000000000 0.0267665910809353 0.0307098163489490 0.0000000000000000
0.0457041293385052 0.0688350452250954 39100.0000000000000000 0.0267628955151500 0.0307084613552526 0.0000000000000000
0.0457071129829962 0.0688359398383350 39200.0000000000000000 0.0267589490375151 0.0307061130368349 0.0000000000000000
0.0457041063938158 0.0688387309581912 39300.0000000000000000 0.0267558956658983 0.0307024446781855 0.0000000000000000
0.0457024878195282 0.0688372208880548 39400.0000000000000000 0.0267523766772390 0.0306998046937960 0.0000000000000000
0.0457006232630280 0.0688369718951754 39500.0000000000000000 0.0267486892505562 0.0306990493106473 0.0000000000000000
0.0457005193342741 0.0688371855166369 39600.0000000000000000 0.0267450981748190 0.0306965764698530 0.0000000000000000
0.0457002712320833 0.0688366512627565 39700.0000000000000000 0.0267410241765402 0.0306984938959978 0.0000000000000000
0.0456989242895739 0.0688373821154721 39800.0000000000000000 0.0267387320789365 0.0306896244082059 0.0000000000000000
0.0456984683461355 0.0688385289073197 39900.0000000000000000 0.0267352689381738 0.0306873780755154 0.0000000000000000
0.0456965066256814 0.0688373168801100 40000.0000000000000000 0.0267325849166841 0.0306852094744175 0.0000000000000000
0.0456958992772546 0.0688374548974010 40100.0000000000000000 0.0267295914516319 0.0306817973297994 0.0000000000000000
0.0456950740359665 0.0688377186193682 40200.0000000000000000 0.0267263386225653 0.0306819256884130 0.0000000000000000
0.0456943275691514 0.0688383930878256 40300.0000000000000000 0.0267233752345734 0.0306785374245461 0.0000000000000000
0.0456935798886508 0.0688379194218457 40400.0000000000000000 0.0267203423582864 0.0306764099174237 0.0000000000000000
0.0456967257753129 0.0688476777680963 40500.0000000000000000 0.0267202094916971 0.0306832601101931 0.0000000000000000
0.0456968114663006 0.0688484178838572 40600.0000000000000000 0.0267174089124146 0.0306816303977647 0.0000000000000000
0.0456960425962975 0.0688478788269731 40700.0000000000000000 0.0267146170555935 0.0306790266862890 0.0000000000000000
0.0456962659139318 0.0688478390104972 40800.0000000000000000 0.0267117215449384 0.0306791544745223 0.0000000000000000
0.0456951638764554 0.0688484213974452 40900.0000000000000000 0.0267095332572890 0.0306748388505985 0.0000000000000000
0.0456950144343759 0.0688475176551100 41000.0000000000000000 0.0267068702581573 0.0306716256230072 0.0000000000000000
0.0456951331114355 0.0688489414544788 41100.0000000000000000 0.0267038882959333 0.0306746661672044 0.0000000000000000
0.0456928126361589 0.0688491159007869 41200.0000000000000000 0.0267012488746922 0.0306738264528040 0.0000000000000000
0.0456928728622664 0.0688499282486561 41300.0000000000000000 0.0266987378846662 0.0306719875012795 0.0000000000000000
0.0456917712474117 0.0688509724385073 41400.0000000000000000 0.0266966469059058 0.0306676219889125 0.0000000000000000
0.0456927079079444 0.0688529020478724 41500.0000000000000000 0.0266940227650035 0.0306662024167102 0.0000000000000000
0.0456926172115150 0.0688533508239951 41600.0000000000000000 0.0266921580088809 0.0306623595319307 0.0000000000000000
0.0456956404739040 0.0688538032859373 41700.0000000000000000 0.0266893335850149 0.0306620742353675 0.0000000000000000
0.0456919021774373 0.0688553441388270 41800.0000000000000000 0.0266874082525444 0.0306610091783863 0.0000000000000000
0.0456914520971562 0.0688558847038290 41900.0000000000000000 0.0266854369712293 0.0306597717421533 0.0000000000000000
0.0456914438055029 0.0688562049118620 42000.0000000000000000 0.0266835582697144 0.0306575825729428 0.0000000000000000
0.0456906557844876 0.0688558787449202 42100.0000000000000000 0.0266813169714716 0.0306592125677032 0.0000000000000000
0.0456908064742263 0.0688564108525372 42200.0000000000000000 0.0266792280237529 0.0306563757081917 0.0000000000000000
0.0456907295233751 0.0688566266548883 42300.0000000000000000 0.0266776291540394 0.0306528308668709 0.0000000000000000
0.0456921991658872 0.0688555973376454 42400.0000000000000000 0.0266749839021184 0.0306558663925538 0.0000000000000000
0.0456895659331030 0.0688574306314101 42500.0000000000000000 0.0266736902464470 0.0306521936705219 0.0000000000000000
0.0456889537324012 0.0688578740504724 42600.0000000000000000 0.0266717422857086 0.0306508404760434 0.0000000000000000
0.0456885353925482 0.0688580755627467 42700.0000000000000000 0.0266696628376548 0.0306507968541772 0.0000000000000000
0.0456881789002064 0.0688583727875094 42800.0000000000000000 0.0266679702784426 0.0306477324203842 0.0000000000000000
0.0456890839421477 0.0688585318250609 42900.0000000000000000 0.0266656799370121 0.0306470921281492 0.0000000000000000
0.0456874861089772 0.0688581413100024 43000.0000000000000000 0.0266640778309213 0.0306452009296486 0.0000000000000000
0.0456860619208859 0.0688559491303674 43100.0000000000000000 0.0266620065609726 0.0306461373543367 0.0000000000000000
0.0456854259866949 0.0688541801271284 43200.0000000000000000 0.0266598536369951 0.0306455135050417 0.0000000000000000
0.0456857110539377 0.0688523328621802 43300.0000000000000000 0.0266583828731682 0.0306408221256182 0.0000000000000000
0.0456832659201270 0.0688511420445921 43400.0000000000000000 0.0266564542725156 0.0306407411598465 0.0000000000000000
0.0456842330377110 0.0688501802499421 43500.0000000000000000 0.0266543230465386 0.0306396333133132 0.0000000000000000
0.0456818271334717 0.0688477648135175 43600.0000000000000000 0.0266522463731010 0.0306413348190035 0.0000000000000000
0.0456811646219707 0.0688472261680126 43700.0000000000000000 0.0266511324889278 0.0306360735319605 0.0000000000000000
0.0456797981579464 0.0688456612030474 43800.0000000000000000 0.0266492099927875 0.0306353091935784 0.0000000000000000
0.0456803151712745 0.0688454258831308 43900.0000000000000000 0.0266474842031981 0.0306338564823141 0.0000000000000000
0.0456792579165104 0.0688434034370473 44000.0000000000000000 0.0266458482048894 0.0306318680063306 0.0000000000000000
0.0456791507333090 0.0688434227699746 44100.0000000000000000 0.0266438611239047 0.0306313335951211 0.0000000000000000
0.0456809425414841 0.0688360560641831 44200.0000000000000000 0.0266409188957409 0.0306389875099134 0.0000000000000000
0.0456807982431532 0.0688417173570175 44300.0000000000000000 0.0266406631798255 0.0306288208917103 0.0000000000000000
0.0456790906196106 0.0688412364906883 44400.0000000000000000 0.0266395608872431 0.0306270683055520 0.0000000000000000
0.0456775613606632 0.0688400052487514 44500.0000000000000000 0.0266382537598679 0.0306254099773100 0.0000000000000000
0.0456787917046395 0.0688401330209734 44600.0000000000000000 0.0266365859364900 0.0306229620599774 0.0000000000000000
0.0456763935266657 0.0688386689413435 44700.0000000000000000 0.0266352555663476 0.0306231232059912 0.0000000000000000
0.0456836487237624 0.0688317873184765 44800.0000000000000000 0.0266313369709274 0.0306330790878860 0.0000000000000000
0.0456854171204995 0.0688374306266062 44900.0000000000000000 0.0266308507808539 0.0306222016110497 0.0000000000000000
0.0456833585384235 0.0688410069621397 45000.0000000000000000 0.0266303529074523 0.0306206807723122 0.0000000000000000
0.0456822806685039 0.0688415708221808 45100.0000000000000000 0.0266296749223494 0.0306196196363188 0.0000000000000000
0.0456815444135366 0.0688416999475948 45200.0000000000000000 0.0266287897881548 0.0306185497113545 0.0000000000000000
0.0456805766375613 0.0688412155161909 45300.0000000000000000 0.0266278918548890 0.0306174530086733 0.0000000000000000
0.0456795340489665 0.0688406150552166 45400.0000000000000000 0.0266268912577408 0.0306164922756077 0.0000000000000000
0.0456785497841971 0.0688400868913102 45500.0000000000000000 0.0266258112245748 0.0306154608742720 0.0000000000000000
0.0456772915411654 0.0688390524202465 45600.0000000000000000 0.0266246972596605 0.0306143833854228 0.0000000000000000
0.0456759031472692 0.0688380302238371 45700.0000000000000000 0.0266235308334811 0.0306136140817866 0.0000000000000000
0.0456748311729614 0.0688371143422595 45800.0000000000000000 0.0266223591402003 0.0306128119794442 0.0000000000000000
0.0456735381509219 0.0688357288442022 45900.0000000000000000 0.0266211317921798 0.0306117043913177 0.0000000000000000
0.0456727871365221 0.0688346658460107 46000.0000000000000000 0.0266196348999191 0.0306107521495400 0.0000000000000000
0.0456714474569165 0.0688334985457449 46100.0000000000000000 0.0266183198619877 0.0306098935372788 0.0000000000000000
0.0456716675846077 0.0688335352070514 46200.0000000000000000 0.0266166268383333 0.0306089548405545 0.0000000000000000
0.0456699664244860 0.0688322595744883 46300.0000000000000000 0.0266154225786746 0.0306087065969858 0.0000000000000000
0.0456694814032791 0.0688314926180265 46400.0000000000000000 0.0266140377012756 0.0306073780784534 0.0000000000000000
0.0456700236153633 0.0688319674492704 46500.0000000000000000 0.0266123471640636 0.0306057889921017 0.0000000000000000
0.0456674093182915 0.0688294589665670 46600.0000000000000000 0.0266114645935542 0.0306050362275773 0.0000000000000000
0.0456664892396467 0.0688284395478995 46700.0000000000000000 0.0266101192024517 0.0306041808339105 0.0000000000000000
0.0456652899861923 0.0688278188166231 46800.0000000000000000 0.0266084706841842 0.0306056427251166 0.0000000000000000
0.0456641305950170 0.0688261102520499 46900.0000000000000000 0.0266076147222487 0.0306029045472376 0.0000000000000000
0.0456636620211000 0.0688261219545588 47000.0000000000000000 0.0266058282405735 0.0306045942879384 0.0000000000000000
0.0456625054188685 0.0688243007165728 47100.0000000000000000 0.0266050242240471 0.0306019017414184 0.0000000000000000
0.0456614215071956 0.0688227588268352 47200.0000000000000000 0.0266040621508627 0.0305995925646280 0.0000000000000000
0.0456610691509089 0.0688219406528613 47300.0000000000000000 0.0266027658738300 0.0305987529699561 0.0000000000000000
0.0456601921763235 0.0688220331240088 47400.0000000000000000 0.0266011752310621 0.0306010504930319 0.0000000000000000
0.0456592104977021 0.0688204411191054 47500.0000000000000000 0.0266005212338087 0.0305978794461430 0.0000000000000000
0.0456585221665571 0.0688192670895769 47600.0000000000000000 0.0265996371562096 0.0305958115631227 0.0000000000000000
0.0456577352792077 0.0688187917632610 47700.0000000000000000 0.0265983350780188 0.0305965381904683 0.0000000000000000
0.0456572770874856 0.0688184567951002 47800.0000000000000000 0.0265972658497077 0.0305962292890912 0.0000000000000000
0.0456565849651434 0.0688172702459246 47900.0000000000000000 0.0265966740147026 0.0305936425910766 0.0000000000000000
0.0456567696516560 0.0688172724603503 48000.0000000000000000 0.0265955300813543 0.0305927516068052 0.0000000000000000
0.0456556926611383 0.0688168926888672 48100.0000000000000000 0.0265944827281544 0.0305943604805665 0.0000000000000000
0.0456550702985936 0.0688159572175838 48200.0000000000000000 0.0265938669992352 0.0305916256627984 0.0000000000000000
0.0456538841259834 0.0688148517118502 48300.0000000000000000 0.0265928044123499 0.0305907023771278 0.0000000000000000
0.0456531722164639 0.0688143057858964 48400.0000000000000000 0.0265914983624213 0.0305914412124488 0.0000000000000000
0.0456522142048963 0.0688132580722169 48500.0000000000000000 0.0265906418868661 0.0305903151442366 0.0000000000000000
0.0456514752827734 0.0688127058189149 48600.0000000000000000 0.0265894442535242 0.0305909380709688 0.0000000000000000
0.0456507674557795 0.0688118265422385 48700.0000000000000000 0.0265886343990119 0.0305892709064189 0.0000000000000000
0.0456502189139024 0.0688111638036421 48800.0000000000000000 0.0265877844557252 0.0305880271777591 0.0000000000000000
0.0456496619290696 0.0688103828784573 48900.0000000000000000 0.0265870088114869 0.0305866607041726 0.0000000000000000
0.0456492306395045 0.0688100016035982 49000.0000000000000000 0.0265861064510404 0.0305862539402364 0.0000000000000000
0.0456489278824734 0.0688097840560413 49100.0000000000000000 0.0265852218263806 0.0305859277235372 0.0000000000000000
0.0456483487994543 0.0688091781580686 49200.0000000000000000 0.0265845617556066 0.0305847907663729 0.0000000000000000
0.0456479310132763 0.0688089043393636 49300.0000000000000000 0.0265837079091756 0.0305850052719085 0.0000000000000000
0.0456478994939562 0.0688089005616423 49400.0000000000000000 0.0265827537494624 0.0305851369813938 0.0000000000000000
0.0456473832004978 0.0688082437908996 49500.0000000000000000 0.0265822329897735 0.0305835243875647 0.0000000000000000
0.0456472111069958 0.0688080966534211 49600.0000000000000000 0.0265815687540553 0.0305824346897113 0.0000000000000000
0.0456467893828686 0.0688080171172994 49700.0000000000000000 0.0265809546076391 0.0305820577406162 0.0000000000000000
0.0456464821193718 0.0688076869586880 49800.0000000000000000 0.0265802681924822 0.0305815970837986 0.0000000000000000
0.0456459630863550 0.0688074580830725 49900.0000000000000000 0.0265797076570518 0.0305809604302849 0.0000000000000000
0.0456457225737003 0.0688071617653676 50000.0000000000000000 0.0265790474944773 0.0305803993767891 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/0/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1362.4525227476992768 0.0000000000000000 1338.6828291298145359 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1200.8748896498796057 0.9072427550435201 1181.6133776656122336 18.3429547264981387 0.0090652374520862 0.0022492652738040
200.0000000000000000 1056.5751666531730280 1.9034656581879479 1039.5060195038686288 15.1476971255941653 0.0128394399980304 0.0051449255241817
300.0000000000000000 928.3328629040171336 3.1201444005467827 912.3662915191889624 12.8270622398599343 0.0108728008774733 0.0084919435439928
400.0000000000000000 814.2062706456732712 4.3918973334727998 798.6795134107750300 11.1105573275550018 0.0125698918290964 0.0117326820412704
500.0000000000000000 712.5438043451243857 5.5406044567798407 697.1221190041433147 9.8567373737014954 0.0096682972131426 0.0146752132866179
600.0000000000000000 622.0797418374463632 6.4990252279912735 606.5746353708636889 8.9747695425282146 0.0142421251236917 0.0170695709395493
700.0000000000000000 541.6542570589475645 7.1979304767975165 526.0543309666556979 8.3669003880332706 0.0159334860817841 0.0191617413793275
800.0000000000000000 470.2999694426511610 7.6475354719961413 454.6874993585050788 7.9300079119668405 0.0138558364698142 0.0210708637133115
900.0000000000000000 407.1062234900244334 7.8443893991505069 391.6287169250666693 7.5972597077897932 0.0127622368683382 0.0230952211491004
1000.0000000000000000 351.3447485726321133 7.8844611590958813 336.1154337524432094 7.3005495900234960 0.0191177758320254 0.0251862952375298
1100.0000000000000000 302.2930255712582266 7.8113942792122870 287.4267342859135965 7.0117677944959844 0.0157896781748758 0.0273395334615082
1200.0000000000000000 259.3515955883171955 7.6740355117496266 244.8891868368132236 6.7433392271535766 0.0157339445316865 0.0293000680690777
1300.0000000000000000 221.9619897337756811 7.5456697509070310 207.8967544904446356 6.4694045913760077 0.0190627762702980 0.0310981247777174
1400.0000000000000000 189.4072521723865634 7.3628642628191283 175.8178125787716795 6.1728965962509355 0.0210472025309454 0.0326315320138848
1500.0000000000000000 161.1979690379390888 7.1665296242002157 148.1230198152909168 5.8600300956429168 0.0142776613553503 0.0341118414496779
1600.0000000000000000 136.8566273207078723 6.9505135853678199 124.3070310091183615 5.5467573017608114 0.0168431731839738 0.0354822512768963
1700.0000000000000000 115.9362667028991041 6.7064287883929019 103.9083688992900818 5.2673136676759817 0.0177171745677603 0.0364381729723639
1800.0000000000000000 98.0372678076073640 6.4698017860252630 86.5098843105110404 5.0002233607436795 0.0201175433269203 0.0372408070004627
1900.0000000000000000 82.8056308475984650 6.2614075781999610 71.7363761832085487 4.7542972275491424 0.0155479085621721 0.0380019500786442
2000.0000000000000000 69.9288328352680253 6.0852579450632120 59.2506058985075299 4.5389966541348876 0.0152464955807155 0.0387258419816894
2100.0000000000000000 59.1121201395102744 5.9404094089351105 48.7483474582278475 4.3596749668931727 0.0242212919527734 0.0394670135013729
2200.0000000000000000 50.0606665682329961 5.8249638287179568 39.9562883346250004 4.2184447587821747 0.0208076671466397 0.0401619789612249
2300.0000000000000000 42.5268496315313769 5.7232568397930397 32.6310174442396601 4.1125812285096899 0.0192625722696722 0.0407315467193153
2400.0000000000000000 36.2532808313764860 5.5965538881403987 26.5567361885388031 4.0313180143329870 0.0275110477858996 0.0411616925784008
2500.0000000000000000 31.1137105055448444 5.5375304311041367 21.5423341522648144 3.9674937563287833 0.0248723399661948 0.0414798258809159
2600.0000000000000000 26.8226132440287692 5.4252202497791027 17.4208706921419889 3.9167725529584985 0.0180704373353556 0.0416793118138224
2700.0000000000000000 23.3532551028745026 5.3659255243969293 14.0485779753538065 3.8760896710724109 0.0208718585069659 0.0417900735443922
2800.0000000000000000 20.5001024186174767 5.2955249251535106 11.3007202754341591 3.8430862474103908 0.0189313188830013 0.0418396517364145
2900.0000000000000000 18.1985472790588823 5.2444335561360838 9.0703593795999460 3.8154120500383999 0.0265424004947933 0.0417998927896597
3000.0000000000000000 16.3271434954653749 5.2002053104786050 7.2670243171386044 3.7919124000238522 0.0263213614556034 0.0416801063687100
3100.0000000000000000 14.8209115232208308 5.1686281525380222 5.8140073152115264 3.7730697098398882 0.0237339830091395 0.0414723626222552
3200.0000000000000000 13.5993715363890360 5.1320476779871242 4.6480555228126965 3.7562595179423330 0.0217844549162756 0.0412243627306055
3300.0000000000000000 12.6267342328336909 5.1069972508284120 3.7151988049150395 3.7409776882457280 0.0226192966383961 0.0409411922061163
3400.0000000000000000 11.8187880021521572 5.0578296491762611 2.9713641081205444 3.7282277006602431 0.0208187232120984 0.0405478209830103
3500.0000000000000000 11.1614025837195037 5.0084720703655741 2.3809752130369706 3.7141989708777645 0.0177148271598644 0.0400415022793306
3600.0000000000000000 10.6269948397061960 4.9867711915313473 1.9147733443826596 3.6658047093070647 0.0201759389632046 0.0394696555219197
3700.0000000000000000 10.2423917131614992 4.9878362999481762 1.5470700865192135 3.6414211612762104 0.0269593721207675 0.0391047932971317
3800.0000000000000000 9.9269788217066619 4.9822802962934913 1.2579433571787355 3.6224235879447484 0.0255102840872002 0.0388212962024846
3900.0000000000000000 9.6552538543351130 4.9527364168706018 1.0310193863715871 3.6044725289033690 0.0284194372025053 0.0386060849870508
4000.0000000000000000 9.4124629154229389 4.9097428555152209 0.8545867266513045 3.5873557120467452 0.0223645267591923 0.0384130944504753
4100.0000000000000000 9.2350160972333875 4.8855641852131120 0.7178128021170216 3.5708546983070821 0.0225522912782230 0.0382321203179478
4200.0000000000000000 9.1033586804820583 4.8765724270640289 0.6120219987191066 3.5557141368998404 0.0209772281126947 0.0380728896863883
4300.0000000000000000 8.9853193459501171 4.8538791759171502 0.5306658952733710 3.5420587124499869 0.0208441193094357 0.0378714430001739
4400.0000000000000000 8.8824230510277324 4.8290488870370361 0.4683220722693433 3.5281573344207766 0.0192827081878811 0.0376120491126980
4500.0000000000000000 8.8323059345314547 4.8293381835066143 0.4200173059695362 3.5172104620704774 0.0284316669081006 0.0373083160767285
4600.0000000000000000 8.7210233949822058 4.7784310292762688 0.3825678532212550 3.5058110234676771 0.0172800969582809 0.0369333920587243
4700.0000000000000000 8.6539420373447573 4.7484208601281965 0.3532581374692845 3.4948863906072547 0.0208761019998762 0.0365005471401450
4800.0000000000000000 8.5790324282531767 4.7120515063821777 0.3306605396379034 3.4846982919947926 0.0156283440255466 0.0359937462127556
4900.0000000000000000 8.5167539673947079 4.6710354845998534 0.3130114200435885 3.4761794847446374 0.0211853463727372 0.0353422316338908
5000.0000000000000000 8.4282521393740844 4.6095011561058685 0.2994120003486351 3.4656832458024720 0.0191392879856931 0.0345164491314147
5100.0000000000000000 8.3290243892004288 4.5463672106624280 0.2889936561434537 3.4431533143210395 0.0169311494378590 0.0335790586356483
5200.0000000000000000 8.1482066096635375 4.4186746170123303 0.2801960341426008 3.3975993379767551 0.0190917688165907 0.0326448517152609
5300.0000000000000000 8.0143647445674606 4.3459678323714783 0.2711605824181541 3.3480266850677078 0.0173952024502793 0.0318144422598411
5400.0000000000000000 7.9115321699455263 4.2796711071532423 0.2628931830715756 3.3175054650170424 0.0203611665275505 0.0311012481761155
5500.0000000000000000 7.8550385750935936 4.2456702838698774 0.2569748885027799 3.2986311313506298 0.0232903296532345 0.0304719417170710
5600.0000000000000000 7.7958467219485890 4.2095127893369142 0.2521833829370131 3.2857356044601329 0.0184720195479250 0.0299429256666039
5700.0000000000000000 7.7610134969192934 4.1929289193796055 0.2481838024299750 3.2751533207552548 0.0152854758768515 0.0294619784776073
5800.0000000000000000 7.7015261519328231 4.1411936061934806 0.2450413077827787 3.2672500552468402 0.0189534056842572 0.0290877770254656
5900.0000000000000000 7.6597270388961771 4.1118905812653965 0.2423398683957675 3.2611708146297662 0.0155708916378511 0.0287548829673966
6000.0000000000000000 7.6347195223180302 4.0911502787945739 0.2403458414497788 3.2554761867078050 0.0192555936205788 0.0284916217452944
6100.0000000000000000 7.6294755261756073 4.0901142347882189 0.2375476892948553 3.2501375083943893 0.0233973258544035 0.0282787678437405
6200.0000000000000000 7.5917139180083630 4.0646487779800742 0.2360305827704752 3.2444306630386994 0.0184469864104158 0.0281569078086988
6300.0000000000000000 7.7372638979456916 4.2105636394143691 0.2345354830078523 3.2391166189808520 0.0249988829027507 0.0280492736398670
6400.0000000000000000 7.6400916482210279 4.1277025752295478 0.2336088639123247 3.2341280685917582 0.0166735674827297 0.0279785730046673
6500.0000000000000000 7.5082708137358365 3.9970267765039273 0.2326018457619315 3.2300391859843338 0.0207185072432787 0.0278844982423651
6600.0000000000000000 7.4863201571809403 3.9817807395041935 0.2319659585502701 3.2263072969590882 0.0184636397331838 0.0278025224342051
6700.0000000000000000 7.4685296950504263 3.9721226728427106 0.2313538748030873 3.2223932525938821 0.0149384294438838 0.0277214653668630
6800.0000000000000000 7.4667101189218821 3.9664966885859414 0.2308586999818031 3.2194817601341601 0.0222580836673375 0.0276148865526402
6900.0000000000000000 7.4479837269923337 3.9526559597429070 0.2299466854265101 3.2161597324840963 0.0217034347914401 0.0275179145473803
7000.0000000000000000 7.4562145419577126 3.9646112385558392 0.2298009170852277 3.2127092526456824 0.0216635084780176 0.0274296251929459
7100.0000000000000000 7.6710018999024161 4.1292225905386610 0.2289475573916640 3.2088827327199514 0.0765801310943210 0.0273688881578189
7200.0000000000000000 7.5734563053735249 4.1235175883396629 0.2044285317668540 3.1938195481644835 0.0246508758558206 0.0270397612467038
7300.0000000000000000 7.4231814189481504 3.9879649992045438 0.2020689571195833 3.1910639267292913 0.0152146774667784 0.0268688584279537
7400.0000000000000000 7.3573409109838073 3.9214242451017682 0.2014656845521544 3.1889902976681856 0.0187112514693588 0.0267494321923402
7500.0000000000000000 7.3031881857776213 3.8750705284334992 0.2008687002002491 3.1862402597545585 0.0143280268523005 0.0266806705370142
7600.0000000000000000 7.2642808405654744 3.8334674132162312 0.2000137837850577 3.1844050742625654 0.0198001100367832 0.0265944592648371
7700.0000000000000000 7.2182304367755936 3.7923466267675261 0.1992954968433108 3.1852254335040096 0.0149664862073547 0.0263963934533928
7800.0000000000000000 7.1723797914869900 3.7446317001900269 0.1979964612082661 3.1887590268001680 0.0149309327470448 0.0260616705414840
7900.0000000000000000 7.1254520740584573 3.7039437367065773 0.1967527515124572 3.1834430681697179 0.0154730490679110 0.0258394686017938
8000.0000000000000000 7.0820496072942465 3.6726903250782366 0.1962678364558659 3.1696328774996587 0.0176891015832618 0.0257694666772234
8100.0000000000000000 7.0349978045872739 3.6461274295923389 0.1959056279421292 3.1531978028486933 0.0140027562817502 0.0257641879223622
8200.0000000000000000 6.9954402523311829 3.6257068708426532 0.1959621169415455 3.1338350725013076 0.0141409474774832 0.0257952445681938
8300.0000000000000000 6.9637081483043612 3.6073832402031680 0.1972077944719067 3.1131538807074222 0.0200655663661317 0.0258976665557331
8400.0000000000000000 6.9134957222271058 3.5783901019656774 0.1981739906679554 3.0924570540306680 0.0185118358055216 0.0259627397572838
8500.0000000000000000 6.8582220511384184 3.5458145445733686 0.1997892340643008 3.0710841552944177 0.0156287640148258 0.0259053531915056
8600.0000000000000000 6.8196538492745891 3.5246360521699591 0.2019862561532744 3.0491907593579084 0.0181039166969931 0.0257368648964540
8700.0000000000000000 6.7203716505425746 3.4417907552282765 0.2034807793471969 3.0324589572345326 0.0174103881724876 0.0252307705600807
8800.0000000000000000 6.5847285407383360 3.3284916825985089 0.2038012179401159 3.0110559043022094 0.0171685161658179 0.0242112197316845
8900.0000000000000000 6.5744606313076144 3.3215320179515411 0.2021051135632261 3.0022644365116196 0.0254192104819138 0.0231398527993144
9000.0000000000000000 44.7838601511719432 40.3025389084949026 0.1908767330958560 3.0047141345116319 1.2633486492465438 0.0223817258230102
9100.0000000000000000 6.7144747345290492 3.4780782259778835 0.1741872719817855 2.9942130298711120 0.0463042942435334 0.0216919124547346
9200.0000000000000000 6.5530149121313750 3.3420201810912675 0.1719352257421090 2.9983055152971767 0.0195957576751328 0.0211582323256892
9300.0000000000000000 6.4735940243975341 3.2638855964255349 0.1705651181242432 3.0034987951442917 0.0148185594730892 0.0208259552303744
9400.0000000000000000 6.4298827758579087 3.2103629291285616 0.1694494316844456 3.0084664298998081 0.0210030970527649 0.0206008880923282
9500.0000000000000000 6.3859455490665971 3.1651968321145634 0.1684974940090661 3.0128413371180569 0.0189659583086142 0.0204439275162971
9600.0000000000000000 6.3526064749980016 3.1281723235288972 0.1676455203560706 3.0164305900383761 0.0200167270682750 0.0203413140063824
9700.0000000000000000 6.3197478333658568 3.0974058681696928 0.1669324397061932 3.0192786524618502 0.0158538634418390 0.0202770095862821
9800.0000000000000000 6.2922107554179627 3.0706464791404753 0.1663657031006383 3.0214736650081635 0.0134820655690793 0.0202428425996056
9900.0000000000000000 6.2663052553120435 3.0458805848443031 0.1658011372236847 3.0231143964129821 0.0112748710522977 0.0202342657787750
10000.0000000000000000 6.2500114502045401 3.0234417223615884 0.1653198496217598 3.0241436849726178 0.0168572004746810 0.0202489927738932
10100.0000000000000000 6.2249047578661187 3.0024373937999655 0.1648688837580756 3.0247579552702248 0.0125656564871193 0.0202748685507328
10200.0000000000000000 6.2123283730261942 2.9828399981835769 0.1644624588290260 3.0251811327010918 0.0195445493597242 0.0203002339527750
10300.0000000000000000 6.2041228767097278 2.9699533064729060 0.1639460816513900 3.0252854555283832 0.0246134850136410 0.0203245480434074
10400.0000000000000000 6.1743347553623371 2.9478528205083654 0.1637236604608318 3.0252287837125547 0.0171793355026450 0.0203501551779403
10500.0000000000000000 6.1524508208898263 2.9300446324327591 0.1632908942057648 3.0249029986756790 0.0138467229707507 0.0203655726048727
10600.0000000000000000 6.1413227001742072 2.9127498907364666 0.1628842382592020 3.0244668779257218 0.0208456508212049 0.0203760424316129
10700.0000000000000000 6.1238819127551833 2.8991605397058891 0.1625321077099544 3.0238331699202532 0.0179697032058733 0.0203863922132129
10800.0000000000000000 6.2310600660871645 2.9990426942342872 0.1631586151364111 3.0231189144924171 0.0253384845277862 0.0204013576962621
10900.0000000000000000 6.0947165704544677 2.8708063317150678 0.1620146459654603 3.0225144776729476 0.0189731669079670 0.0204079481930249
11000.0000000000000000 6.0748406601307350 2.8575135220968924 0.1617487311271709 3.0217816210472677 0.0133784603687053 0.0204183254906989
11100.0000000000000000 6.0645135676828774 2.8437717408800918 0.1611806383003635 3.0207216377188413 0.0184114833130651 0.0204280674705157
11200.0000000000000000 6.0552692395685810 2.8378530286999153 0.1613465720947773 3.0199426034462111 0.0156942784375508 0.0204327568901260
11300.0000000000000000 6.0353922882810647 2.8204120103641732 0.1610582658516745 3.0190852375893646 0.0144102505084128 0.0204265239674391
11400.0000000000000000 6.0285340394115634 2.8107691247162432 0.1606221025913228 3.0184220027197828 0.0183008207161578 0.0204199886680564
11500.0000000000000000 6.0522078679342375 2.8327100033833035 0.1605162510240154 3.0177443259021191 0.0208258676791268 0.0204114199456726
11600.0000000000000000 6.0165928187556981 2.8024624829781644 0.1602024245557951 3.0168806353652320 0.0166512429747887 0.0203960328817183
11700.0000000000000000 5.9906250668512433 2.7797549605987726 0.1593012511204432 3.0161269446315697 0.0150634136871462 0.0203784968133124
11800.0000000000000000 6.1610887842136099 2.9461028273820284 0.1589773171259494 3.0151478489503938 0.0205024942144652 0.0203582965407723
11900.0000000000000000 5.9767026108112162 2.7655083940934611 0.1585645793197056 3.0140463422614192 0.0182426208406483 0.0203406742959822
12000.0000000000000000 5.9953732233484232 2.7833733219432197 0.1585162326608119 3.0133039983789232 0.0198604625176083 0.0203192078478598
12100.0000000000000000 5.9514083511089702 2.7423303926619518 0.1576894141297303 3.0124691591959802 0.0186261336561376 0.0202932514651701
12200.0000000000000000 5.9366434895797138 2.7342163375106443 0.1570170653544989 3.0115505289586082 0.0135786209097921 0.0202809368461701
12300.0000000000000000 5.9321129716771503 2.7282521207090991 0.1572934487322975 3.0107882734049127 0.0155160117821272 0.0202631170487135
12400.0000000000000000 5.9395680169591856 2.7346210703913196 0.1572065557894359 3.0101163303677709 0.0173812694690830 0.0202427909415762
12500.0000000000000000 5.9261112970273775 2.7177282180281934 0.1562569978402071 3.0088960294818512 0.0229905675616516 0.0202394841154744
12600.0000000000000000 10.2250222807208555 4.8928195095196925 0.1527607809431902 3.0014400175074556 2.1577307536769887 0.0202712190735289
12700.0000000000000000 5.9367854878581383 2.7696591771756305 0.1386739242903021 2.9938595837560094 0.0145005936229867 0.0200922090132100
12800.0000000000000000 5.8663178967024781 2.6963916977467122 0.1385002579865449 2.9912623796575937 0.0201444525355219 0.0200191087761056
12900.0000000000000000 5.8283216226878638 2.6609103968946139 0.1383641130708869 2.9891188865241789 0.0198992819260052 0.0200289442721792
13000.0000000000000000 5.7860495214366647 2.6212475160142401 0.1383264305541370 2.9866243531777283 0.0197910806917178 0.0200601409988419
13100.0000000000000000 5.7484821563597857 2.5890635257910430 0.1383572091480288 2.9842418357553133 0.0167199705405583 0.0200996151248419
13200.0000000000000000 5.7197859600986058 2.5651653454007759 0.1382753036077429 2.9818933066871596 0.0143261092210873 0.0201258951818407
13300.0000000000000000 5.6999777569985906 2.5468939939835624 0.1382857880558989 2.9798729038652767 0.0147758519023921 0.0201492191914606
13400.0000000000000000 5.6790275666777736 2.5267521189299580 0.1379935890402756 2.9778923378774991 0.0162334943339905 0.0201560264960509
13500.0000000000000000 5.6513489536115848 2.5059901902006771 0.1375418095375122 2.9755042513607330 0.0121538508880808 0.0201588516245818
13600.0000000000000000 5.6423806592719394 2.4930378062612872 0.1371912570338602 2.9734608703207472 0.0185369485429868 0.0201537771130577
13700.0000000000000000 5.6289988820570276 2.4830322556671214 0.1372050583880480 2.9716979845024984 0.0169201602541647 0.0201434232451952
13800.0000000000000000 5.6059752566338981 2.4650033981027706 0.1370059422921560 2.9705366321664197 0.0132921755809601 0.0201371084915914
13900.0000000000000000 5.6009747210244116 2.4623183115931551 0.1364946653786033 2.9692303073867095 0.0128047862547533 0.0201266504111909
14000.0000000000000000 5.5950204819362206 2.4509373614239833 0.1365900695585786 2.9684831133432454 0.0188868644496376 0.0201230731607764
14100.0000000000000000 5.5897178735756006 2.4524855943774089 0.1370072141570340 2.9682102108090431 0.0118857992779752 0.0201290549541398
14200.0000000000000000 20.6138525288516234 9.9552795453025027 0.1500471301991341 2.9692470626966334 7.5186546306076263 0.0206241600457285
14300.0000000000000000 7.0267597890757250 3.0143958612077126 0.1383690753124431 2.9767728226975261 0.8767261286860536 0.0204959011719901
14400.0000000000000000 6.4206149843403608 2.9468710292632805 0.1434535529284537 3.0011493168120813 0.3087097751480526 0.0204313101884924
14500.0000000000000000 6.6119720893907852 3.2494502614082630 0.1586164397158166 3.0598694756822900 0.1234218593679838 0.0206140532164326
14600.0000000000000000 7.6007932313919566 4.1154999629868740 0.1990324013590228 3.2106060566616819 0.0542922063790667 0.0213626040053105
14700.0000000000000000 9.7867832399120989 5.8594718984005931 0.2982926787654961 3.5553545558469022 0.0505609428519220 0.0231031640471861
14800.0000000000000000 13.1178582416552878 8.4275728286498612 0.5005194557415595 4.1352007708366916 0.0286636561599626 0.0259015302672137
14900.0000000000000000 16.7050643132874583 11.1163231963319209 0.7780583095888621 4.7629372111191346 0.0187637236692525 0.0289818725782898
15000.0000000000000000 18.1908875604361349 12.1873728041223828 0.9403350189870596 5.0115443414788530 0.0202623907847862 0.0313730050630523
15100.0000000000000000 16.3032175435533695 10.9144970457193118 0.8218242836504631 4.5192647330323457 0.0149045319558678 0.0327269491953818
15200.0000000000000000 12.5217555382707175 8.4522214358607179 0.5828962940048042 3.4388523885152438 0.0149123781275890 0.0328730417623633
15300.0000000000000000 8.7528154596523446 5.9858247336026063 0.3829409832708393 2.3355136703430412 0.0172519427507522 0.0312841296851059
15400.0000000000000000 5.8266370425177403 3.9900927611409527 0.2505802318264408 1.5396705375493365 0.0179440807570539 0.0283494312439556
15500.0000000000000000 3.8339148657168391 2.5883016526552258 0.1702632566457029 1.0369876618253735 0.0135301316330467 0.0248321629574906
15600.0000000000000000 2.5901469627517892 1.7024150547348340 0.1194855049739726 0.7238390932131827 0.0226097914300239 0.0217975183997761
15700.0000000000000000 1.8276388738261913 1.1848034174796134 0.0880410670993593 0.5204163771720068 0.0149934461268022 0.0193845659484098
15800.0000000000000000 1.3903927646993497 0.8973268735914921 0.0675475671554761 0.3889134336382172 0.0191167549104571 0.0174881354037071
15900.0000000000000000 1.0962446205491432 0.7107130555791581 0.0536745085782844 0.3003329713604223 0.0154515823916955 0.0160725026395830
16000.0000000000000000 0.9163086834681612 0.6064576806385453 0.0441969153025156 0.2395754315301756 0.0110945357848609 0.0149841202120637
16100.0000000000000000 0.8001317031902053 0.5404395256066268 0.0374157970792252 0.1969863588844375 0.0111583898000212 0.0141316318198947
16200.0000000000000000 0.7218346988989029 0.4953802263834383 0.0325741230632807 0.1665153482657558 0.0139000753239400 0.0134649258624881
16300.0000000000000000 0.6727867705777862 0.4730293335802868 0.0290065278124149 0.1433429712299041 0.0144796000610118 0.0129283378941685
16400.0000000000000000 0.6146288385115538 0.4363122896836136 0.0263736365952150 0.1266788833720115 0.0127796483745253 0.0124843804861883
16500.0000000000000000 0.5831941989193015 0.4192783456623734 0.0243769043466901 0.1146013247602296 0.0127986831510656 0.0121389409989427
16600.0000000000000000 0.5703141173013885 0.4131853389856440 0.0229146457058817 0.1052895751834611 0.0170709408757850 0.0118536165506167
16700.0000000000000000 0.6244680572145980 0.4772781449493664 0.0216459467008698 0.0980864062451525 0.0158648931711720 0.0115926661480372
16800.0000000000000000 0.5964182529623521 0.4451682234523501 0.0209577089442375 0.0917435510094834 0.0271609203146452 0.0113878492416361
16900.0000000000000000 0.5643032439468838 0.4324022423409951 0.0202073733321369 0.0866504198657229 0.0138351044606029 0.0112081039474260
17000.0000000000000000 0.5612156415061869 0.4273949645508541 0.0194601181554578 0.0828262468014532 0.0204876078241616 0.0110467041742601
17100.0000000000000000 0.4915116736377518 0.3701851389742395 0.0190271075185772 0.0796503176143201 0.0117603533282585 0.0108887562023565
17200.0000000000000000 0.5000501086162152 0.3755638931440827 0.0186910656822733 0.0772601262167912 0.0177937288383531 0.0107412947347148
17300.0000000000000000 0.4709941809956538 0.3491252883032209 0.0183376139436572 0.0751240527327032 0.0177697416809194 0.0106374843351530
17400.0000000000000000 0.4606900904195154 0.3480639555051286 0.0180951699355270 0.0730611411688988 0.0109243609177063 0.0105454628922546
17500.0000000000000000 0.4523624526137677 0.3399782218024369 0.0178774935399955 0.0711238854292762 0.0128853033355684 0.0104975485064906
17600.0000000000000000 0.5837611681542988 0.4382374351147020 0.0172916395697474 0.0693199043856064 0.0484609629114016 0.0104512261728413
17700.0000000000000000 0.4410469398456178 0.3288007615236592 0.0171539395860796 0.0676494021975479 0.0170611355601626 0.0103817009781685
17800.0000000000000000 0.4303224394034993 0.3223472190842103 0.0169343513073778 0.0664337956886370 0.0142886682590755 0.0103184050641988
17900.0000000000000000 0.4276891979421709 0.3179786171055908 0.0167685414941991 0.0653849866099724 0.0172844115844691 0.0102726411479395
18000.0000000000000000 0.4219831650248286 0.3163548437102547 0.0165660499149781 0.0644631476264957 0.0143701656947843 0.0102289580783157
18100.0000000000000000 0.4194733834182410 0.3165012904429630 0.0164224927708358 0.0635383742475443 0.0128178202946742 0.0101934056622237
18200.0000000000000000 0.4057588132622593 0.3068303891035661 0.0162609939005455 0.0626803638926652 0.0098388589408358 0.0101482074246467
18300.0000000000000000 0.4164752391126815 0.3117363050963092 0.0161885142480258 0.0620618120883897 0.0163687177617269 0.0101198899182299
18400.0000000000000000 0.4049586291113615 0.3044086203558711 0.0160585269901608 0.0614989927988078 0.0129026626916672 0.0100898262748546
18500.0000000000000000 0.3925303299410136 0.2953979161187140 0.0157891568284391 0.0610943073803083 0.0101947003832290 0.0100542492303233
18600.0000000000000000 0.3964881858644114 0.2900627072673928 0.0156951188874321 0.0606782770479067 0.0200207628503456 0.0100313198113342
18700.0000000000000000 0.3883241238816908 0.2871944930401203 0.0156405512994144 0.0603191935945541 0.0151671968983353 0.0100026890492667
18800.0000000000000000 0.3875685023295865 0.2872664050193596 0.0155678540128716 0.0599248088755952 0.0148285873623036 0.0099808470594564
18900.0000000000000000 0.3997205468288134 0.2969367704395727 0.0154497459349040 0.0594860915479714 0.0178869240003358 0.0099610149060296
19000.0000000000000000 0.3969540939433757 0.2994083201599497 0.0153028854033254 0.0590129638172529 0.0132916300167089 0.0099382945461388
19100.0000000000000000 0.3808981935967288 0.2762551374201154 0.0150669701815588 0.0583192555942584 0.0213492373501985 0.0099075930505978
19200.0000000000000000 0.3854129560054584 0.2883405788655894 0.0151106438818660 0.0575156975392028 0.0145701895093390 0.0098758462094613
19300.0000000000000000 0.3887189749728683 0.2898410409264589 0.0148770596011355 0.0571198003164906 0.0170268509287930 0.0098542231999902
19400.0000000000000000 0.3564906043738355 0.2635798202651421 0.0147090315315867 0.0567626416788543 0.0115965320865287 0.0098425788117237
19500.0000000000000000 4.2166435135458489 2.1230734676612948 0.0216501628394488 0.0572341480030122 2.0048162726555949 0.0098694623864982
19600.0000000000000000 0.5164878703338920 0.4193525475018690 0.0137695207462061 0.0552672253090642 0.0184434363197308 0.0096551404570219
19700.0000000000000000 0.4538468903402100 0.3599234154322024 0.0134066980435890 0.0555873720077962 0.0153124869826477 0.0096169178739747
19800.0000000000000000 0.4141367853685307 0.3219378434436989 0.0133457963312836 0.0559607726032183 0.0133280603740022 0.0095643126163277
19900.0000000000000000 0.3941730638259340 0.3015561480875307 0.0130937348580018 0.0559543953194650 0.0140421121498602 0.0095266734110764
20000.0000000000000000 0.3891528239277816 0.2928337679660435 0.0128665240817150 0.0556159489965162 0.0183359723656381 0.0095006105178688
20100.0000000000000000 0.3725385760216968 0.2853892755571118 0.0126538943788131 0.0553637735562138 0.0096478003148118 0.0094838322147463
20200.0000000000000000 0.3614050480974565 0.2758191298111186 0.0124937303989799 0.0551483733208301 0.0084690510405389 0.0094747635259890
20300.0000000000000000 0.3423088867297835 0.2570751250047107 0.0122178406930464 0.0548758690623383 0.0086800138085422 0.0094600381611461
20400.0000000000000000 0.3697822773464083 0.2859312732556983 0.0120974168235789 0.0546410034683829 0.0076682681237500 0.0094443156749982
20500.0000000000000000 0.3210463137240114 0.2382666795102979 0.0118216656374042 0.0544487352684744 0.0070805622998360 0.0094286710079989
20600.0000000000000000 0.3253643520397488 0.2403287892909729 0.0117233929435029 0.0542146588479237 0.0096793402819433 0.0094181706754059
20700.0000000000000000 0.3166870785897478 0.2324561421215948 0.0114359271382111 0.0540017423714160 0.0093912403713590 0.0094020265871669
20800.0000000000000000 0.3086006550720337 0.2259569301780358 0.0112396739215291 0.0537091957383736 0.0083048264705684 0.0093900287635269
20900.0000000000000000 0.3134531586748311 0.2300710965540504 0.0110662959280299 0.0534189539087149 0.0095158259768988 0.0093809863071370
21000.0000000000000000 0.3074946179873476 0.2254854246839758 0.0109517201830855 0.0532063469200371 0.0084831386927516 0.0093679875074977
21100.0000000000000000 0.3009014849466316 0.2196898058871485 0.0108107784789604 0.0529428087125310 0.0080991112127747 0.0093589806552169
21200.0000000000000000 0.2974292216071275 0.2162545901426824 0.0107182548390105 0.0527046356125139 0.0084039343545259 0.0093478066583949
21300.0000000000000000 1.0200026974201737 0.8984063373809890 0.0103826292177164 0.0524349572456977 0.0494369540695251 0.0093418195062455
21400.0000000000000000 0.2944037869468219 0.2153289228449315 0.0102144765853830 0.0519552573598334 0.0075684971548981 0.0093366330017759
21500.0000000000000000 0.2837974305108076 0.2051984107657972 0.0101279237630630 0.0517677719641805 0.0073903828338979 0.0093129411838690
21600.0000000000000000 0.2760037424668016 0.1989770910932799 0.0099927259238335 0.0515582716506897 0.0061733067073340 0.0093023470916646
21700.0000000000000000 0.2723942949743235 0.1964905240294773 0.0098569354729578 0.0513908723078321 0.0053688601529652 0.0092871030110911
21800.0000000000000000 0.2690336822841810 0.1937308381442783 0.0097480513683276 0.0512099994031246 0.0050713478399197 0.0092734455285308
21900.0000000000000000 0.2662040517258262 0.1905496097005904 0.0096285620536099 0.0510406588976603 0.0057266545833378 0.0092585664906278
22000.0000000000000000 0.2686835264329546 0.1939005351399860 0.0094998518171893 0.0508439785187321 0.0051945999795035 0.0092445609775438
22100.0000000000000000 0.2622973658739438 0.1864566756531693 0.0094047946913390 0.0506414783209521 0.0065525695242492 0.0092418476842341
22200.0000000000000000 0.2589347897737259 0.1839134296383685 0.0092589523417735 0.0504760554073143 0.0060626088714673 0.0092237435148022
22300.0000000000000000 0.2571560631114357 0.1822199329545910 0.0091582295957712 0.0503179076217398 0.0062547499207764 0.0092052430185572
22400.0000000000000000 0.2548461645419235 0.1811075051816540 0.0090512993676179 0.0500969981784720 0.0054001026146719 0.0091902591995078
22500.0000000000000000 0.2549755588374634 0.1806151369911625 0.0089206551757763 0.0498966256536427 0.0063676328671546 0.0091755081497274
22600.0000000000000000 0.2890887667029143 0.2143654707221496 0.0088574463107472 0.0496723749415763 0.0070289730477281 0.0091645016807131
22700.0000000000000000 0.2473235332787649 0.1745915276361234 0.0087182774287070 0.0494300329457132 0.0054272132640101 0.0091564820042112
22800.0000000000000000 0.2454999330952485 0.1727250877032867 0.0086384673671608 0.0491595405105541 0.0058293808967530 0.0091474566174939
22900.0000000000000000 0.2437434100287695 0.1713851016096909 0.0085625859207788 0.0488896485557702 0.0057688527398976 0.0091372212026320
23000.0000000000000000 0.2424465711994607 0.1710652094410782 0.0084492044199176 0.0486405967911008 0.0051653584924821 0.0091262020548819
23100.0000000000000000 0.2446155683452519 0.1723323802049609 0.0084127684538738 0.0483195460638384 0.0064335683018602 0.0091173053207186
23200.0000000000000000 0.2359774702681685 0.1658134808643259 0.0082573544062777 0.0479976874366527 0.0047982631983111 0.0091106843626010
23300.0000000000000000 0.2342089579952988 0.1642602661601467 0.0082050749711618 0.0476645076420109 0.0049776378274081 0.0091014713945714
23400.0000000000000000 0.2347407936904493 0.1645448895454681 0.0081282235036761 0.0473100356880727 0.0056662891487474 0.0090913558044850
23500.0000000000000000 0.2457155167859167 0.1759028480021989 0.0080984502528885 0.0469137310459705 0.0057166463321849 0.0090838411526738
23600.0000000000000000 0.2280194096422161 0.1596916895400918 0.0079738558339938 0.0465095121060502 0.0047699574710313 0.0090743946910489
23700.0000000000000000 0.2471635391788101 0.1788934736277527 0.0079477344640672 0.0461635846558693 0.0051024872305744 0.0090562592005465
23800.0000000000000000 0.2242197747771318 0.1569926973653326 0.0078485844041817 0.0458870683480877 0.0044544955154748 0.0090369291440550
23900.0000000000000000 0.2332934434876220 0.1657860233065399 0.0078336786800375 0.0455485682339485 0.0050682729160164 0.0090569003510798
24000.0000000000000000 0.2207298574203447 0.1542127946921920 0.0077147432999675 0.0453537996474385 0.0043902602203356 0.0090582595604110
24100.0000000000000000 0.2251481890658468 0.1587676489043556 0.0076598877896019 0.0452137473724092 0.0044556171383834 0.0090512878610968
24200.0000000000000000 0.2201307894728891 0.1542326318123954 0.0075944987988548 0.0450565949435534 0.0042043740237866 0.0090426898942989
24300.0000000000000000 0.2183723673136947 0.1524140912435923 0.0075164258447201 0.0448610070500403 0.0045429377090889 0.0090379054662532
24400.0000000000000000 0.2181758961656243 0.1526100234477109 0.0074643019177998 0.0446393881743285 0.0044308715377206 0.0090313110880645
24500.0000000000000000 0.2154421289505210 0.1500413876886311 0.0073840611219885 0.0443817829745999 0.0046107034386127 0.0090241937266887
24600.0000000000000000 0.2156636726642323 0.1508058585385811 0.0073279993220267 0.0441810946413519 0.0043306395391190 0.0090180806231536
24700.0000000000000000 0.2111646476284781 0.1466828144978977 0.0072785269187091 0.0440123153225890 0.0041785169317433 0.0090124739575389
24800.0000000000000000 0.2109867516713619 0.1462047103950149 0.0072218712557894 0.0438898674153238 0.0046633928530966 0.0090069097521372
24900.0000000000000000 0.2131910148930963 0.1484310832104949 0.0071754579081983 0.0437854180122930 0.0047980680703854 0.0090009876917247
25000.0000000000000000 0.2085173188937257 0.1439725676198607 0.0071300201344812 0.0437183295739519 0.0047034153007360 0.0089929862646958
25100.0000000000000000 0.2075158890582079 0.1432010284129670 0.0070668237189877 0.0436530380049845 0.0046103986494224 0.0089846002718463
25200.0000000000000000 0.2055990455866285 0.1418017369288333 0.0070135973223736 0.0435656952113899 0.0042356447166333 0.0089823714073984
25300.0000000000000000 0.2053571816729571 0.1415568825734058 0.0070345408683804 0.0434265312629275 0.0043600398969379 0.0089791870713054
25400.0000000000000000 0.2049013663742577 0.1410176991075157 0.0069610967180936 0.0433226639981425 0.0046204789316727 0.0089794276188333
25500.0000000000000000 0.2895595844999875 0.2251377889838439 0.0069943389907669 0.0432819469423493 0.0051726121028802 0.0089728974801472
25600.0000000000000000 0.2020890758701674 0.1387714762464920 0.0069207639361469 0.0432496039266818 0.0041794672675416 0.0089677644933051
25700.0000000000000000 0.2343027418538626 0.1702450023518313 0.0069727743146333 0.0432035164154643 0.0049209138293135 0.0089605349426202
25800.0000000000000000 0.2009448995959942 0.1376436350030314 0.0068711670638345 0.0431683815746984 0.0043027619111817 0.0089589540432483
25900.0000000000000000 0.2285621450767478 0.1647231977801555 0.0069195852650127 0.0431342718152711 0.0048337175085868 0.0089513727077218
26000.0000000000000000 0.1996637192811314 0.1367144731038585 0.0068244489352525 0.0430715440379705 0.0041030182291946 0.0089502349748552
26100.0000000000000000 0.2379283533991665 0.1739588111899919 0.0068374922926875 0.0430374318563298 0.0051487884380540 0.0089458296221033
26200.0000000000000000 0.1990161412755980 0.1360897908548109 0.0067214997169086 0.0430077131493254 0.0042531765251554 0.0089439610293977
26300.0000000000000000 0.2133100257799553 0.1503138356399585 0.0067633840678884 0.0430070646941697 0.0042900429445874 0.0089356984333514
26400.0000000000000000 0.1974812381260816 0.1349125353287765 0.0066826653879466 0.0429612152550221 0.0039882707549081 0.0089365513994283
26500.0000000000000000 0.2041798113893548 0.1413739671211114 0.0067133977814325 0.0429401746277004 0.0042212472520993 0.0089310246070112
26600.0000000000000000 0.1968474085220352 0.1343508112089490 0.0066426164167490 0.0428854581039941 0.0040390172668491 0.0089295055254940
26700.0000000000000000 0.2085434003125368 0.1459633657212670 0.0066852290387502 0.0428685523451629 0.0041044301476620 0.0089218230596947
26800.0000000000000000 0.1961684986065174 0.1337214157060009 0.0066311754623598 0.0428225470625266 0.0040714455158367 0.0089219148597934
26900.0000000000000000 0.2306916928996273 0.1679550545132193 0.0066509968222548 0.0427910034656817 0.0043776315113636 0.0089170065871079
27000.0000000000000000 0.1950490360366273 0.1327695747014648 0.0065967009495085 0.0427705153425875 0.0039970994335200 0.0089151456095466
27100.0000000000000000 0.2201019621473008 0.1576332167055818 0.0066085478446830 0.0427245204989271 0.0042234992078568 0.0089121778902522
27200.0000000000000000 0.1946571524180784 0.1323929442161096 0.0065629054239844 0.0427104421269504 0.0040821935317261 0.0089086671193079
27300.0000000000000000 0.1944658575951516 0.1322488762864135 0.0065388027593131 0.0426743009463162 0.0040999651501866 0.0089039124529222
27400.0000000000000000 0.1937139441840297 0.1316865386929124 0.0064897276316283 0.0426238180164966 0.0040139623806613 0.0088998974623311
27500.0000000000000000 0.1931025105457772 0.1312116313061280 0.0064468387507877 0.0425732702931245 0.0039764406205843 0.0088943295751527
27600.0000000000000000 0.1925743688636276 0.1308071902114406 0.0064004791228318 0.0425287409878143 0.0039491667398041 0.0088887918017369
27700.0000000000000000 0.1922658657438605 0.1304556940417623 0.0063643958752359 0.0424904733665842 0.0040719900051334 0.0088833124551447
27800.0000000000000000 0.1917728279864806 0.1300524100818722 0.0063283964556948 0.0424295783565297 0.0040866931248125 0.0088757499675713
27900.0000000000000000 0.1910638335895545 0.1294861562502467 0.0062957647210425 0.0423810603436590 0.0040323045572066 0.0088685477173996
28000.0000000000000000 0.1905927343047927 0.1292111479685867 0.0062705107286348 0.0423198412349453 0.0039281962890047 0.0088630380836213
28100.0000000000000000 0.1900589767900644 0.1287042303259760 0.0062406791981007 0.0422794921490859 0.0039761995102271 0.0088583756066746
28200.0000000000000000 0.1896235951306040 0.1283917282491788 0.0062152325911628 0.0422484772212270 0.0039159998337499 0.0088521572352855
28300.0000000000000000 0.1888908338531305 0.1277918414165543 0.0061869994423961 0.0422193644541878 0.0038465078729383 0.0088461206670539
28400.0000000000000000 0.1883874569695964 0.1273883815549674 0.0061632025822697 0.0421866512896723 0.0038084818567564 0.0088407396859305
28500.0000000000000000 0.1879601267115328 0.1269952106112971 0.0061357649476486 0.0421583261129519 0.0038361977975201 0.0088346272421149
28600.0000000000000000 0.1874853135362483 0.1266056312269783 0.0061189147174848 0.0421293490705176 0.0038047163458674 0.0088267021754002
28700.0000000000000000 0.1870604303753433 0.1262248734763370 0.0060971286748944 0.0420983353439910 0.0038191353831024 0.0088209574970186
28800.0000000000000000 0.1865734923283400 0.1258046318291429 0.0060731282594592 0.0420696856182738 0.0038096922632500 0.0088163543582140
28900.0000000000000000 0.1860797477745461 0.1254182568474385 0.0060434483271244 0.0420392741768510 0.0037663339433303 0.0088124344798018
29000.0000000000000000 0.1856496132204964 0.1250506970956590 0.0060211581566755 0.0420143944819319 0.0037553992240103 0.0088079642622196
29100.0000000000000000 0.1855538256750066 0.1249121278869258 0.0059931311818858 0.0419864993340517 0.0038586270807119 0.0088034401914315
29200.0000000000000000 0.1852602235036583 0.1246570384108593 0.0059666779388614 0.0419597519937402 0.0038782722934482 0.0087984828667492
29300.0000000000000000 0.1847057862672242 0.1242014128516972 0.0059452085968760 0.0419315046733514 0.0038336266787612 0.0087940334665385
29400.0000000000000000 0.1842719892537182 0.1238867484223477 0.0059065255145312 0.0418970121040659 0.0037922581439691 0.0087894450688042
29500.0000000000000000 0.1837797948228320 0.1234358150679360 0.0058888630553242 0.0418723884348294 0.0037980823707197 0.0087846458940227
29600.0000000000000000 0.1834055109711339 0.1231027852368403 0.0058638016768167 0.0418481794342341 0.0038111315996144 0.0087796130236283
29700.0000000000000000 0.1828524602451614 0.1226539033617614 0.0058444256248049 0.0418256656834353 0.0037536824664210 0.0087747831087389
29800.0000000000000000 0.1844552751644004 0.1242850790177775 0.0058260602579810 0.0418037953327164 0.0037701786257843 0.0087701619301411
29900.0000000000000000 0.1823165769608123 0.1221875190082104 0.0058079373590958 0.0417754333047896 0.0037802933992840 0.0087653938894326
30000.0000000000000000 0.1817873271476307 0.1216980106125666 0.0057843555296686 0.0417533364962600 0.0037902098433713 0.0087614146657642
30100.0000000000000000 0.1847189512851677 0.1244895927404545 0.0057505743736515 0.0417328146423805 0.0039886256149270 0.0087573439137543
30200.0000000000000000 0.1814357035637257 0.1214543404073052 0.0057430996514817 0.0417011264664357 0.0037831064304503 0.0087540306080529
30300.0000000000000000 0.1809724395615945 0.1210311365733810 0.0057356940456780 0.0416866963461041 0.0037696876178724 0.0087492249785589
30400.0000000000000000 0.1805710463764102 0.1206867319706768 0.0057227819384106 0.0416545498891251 0.0037622570158427 0.0087447255623552
30500.0000000000000000 0.1800539834153137 0.1202372197627753 0.0056968020851961 0.0416335344794657 0.0037455908900060 0.0087408361978707
30600.0000000000000000 0.1804377297240221 0.1206215145391546 0.0056786361018776 0.0416124984833707 0.0037883405844753 0.0087367400151440
30700.0000000000000000 0.1796926235521936 0.1199330163813674 0.0056694157886990 0.0415939414508742 0.0037638537254551 0.0087323962057979
30800.0000000000000000 0.1805924754469816 0.1209141770182782 0.0056371552008376 0.0415724283992364 0.0037393448499781 0.0087293699786513
30900.0000000000000000 0.1788710201733426 0.1192136380698733 0.0056221237756916 0.0415527571743957 0.0037568170049180 0.0087256841484640
31000.0000000000000000 0.1786186070438899 0.1190167453186646 0.0056046852974307 0.0415303907352153 0.0037447259715019 0.0087220597210774
31100.0000000000000000 0.1782793269591149 0.1187440371619576 0.0055799692000173 0.0415116986476416 0.0037246650572507 0.0087189568922476
31200.0000000000000000 0.1803245113487505 0.1208395052661700 0.0055637802335108 0.0414860862317561 0.0037197980214312 0.0087153415958824
31300.0000000000000000 0.1775760798566492 0.1181418901318859 0.0055381357740716 0.0414624453582863 0.0037213827013036 0.0087122258911017
31400.0000000000000000 0.1774289356816270 0.1179984405891190 0.0055187028123422 0.0414340453363626 0.0037687713111626 0.0087089756326406
31500.0000000000000000 0.1771392709238281 0.1178365985569908 0.0054998778034937 0.0414143857447650 0.0036847750688822 0.0087036337496964
31600.0000000000000000 0.1766882422289305 0.1174358942755093 0.0054803861382587 0.0413896559422270 0.0036824653583170 0.0086998405146184
31700.0000000000000000 0.1766100275764725 0.1173747199985455 0.0054581734323577 0.0413674448817257 0.0037135542377364 0.0086961350261072
31800.0000000000000000 0.1761563599640275 0.1169987119278708 0.0054514741293305 0.0413405070648467 0.0036728509222258 0.0086928159197538
31900.0000000000000000 0.1761002379924464 0.1169538120196158 0.0054293721146201 0.0413154154503265 0.0037120820509089 0.0086895563569751
32000.0000000000000000 0.1756758118007809 0.1166051049087766 0.0054163846185096 0.0412965339889968 0.0036710361514130 0.0086867521330848
32100.0000000000000000 0.1753670456970884 0.1163256181727285 0.0053985097871818 0.0412725222386712 0.0036866597963496 0.0086837357021574
32200.0000000000000000 0.1750576867760290 0.1160673997989875 0.0053776431580709 0.0412533103915601 0.0036785036038310 0.0086808298235795
32300.0000000000000000 0.1749377958716403 0.1159692525177286 0.0053733402468803 0.0412270152092108 0.0036902270860114 0.0086779608118091
32400.0000000000000000 0.1746069454761367 0.1157110184256417 0.0053518267913509 0.0412078137579864 0.0036610515018771 0.0086752349992805
32500.0000000000000000 0.1744156782240668 0.1155586689267259 0.0053370222285599 0.0411860162289378 0.0036614027127257 0.0086725681271175
32600.0000000000000000 0.1763245513668771 0.1174656675164792 0.0053400746134336 0.0411615928912176 0.0036869327095364 0.0086702836362103
32700.0000000000000000 0.1748628007817734 0.1160668794756463 0.0053148485653915 0.0411455523155867 0.0036675288488517 0.0086679915762972
32800.0000000000000000 0.1738957650087924 0.1151247906465867 0.0053036996105914 0.0411276430117962 0.0036738763596322 0.0086657553801859
32900.0000000000000000 0.1758317225342737 0.1170636592981678 0.0052859648968053 0.0411086072386923 0.0037105471203121 0.0086629439802963
33000.0000000000000000 0.1735291199038859 0.1148281612871932 0.0052792517669660 0.0410867097520374 0.0036748121176822 0.0086601849800071
33100.0000000000000000 0.1732635744980362 0.1145922763540581 0.0052657491569299 0.0410716605544518 0.0036756675962914 0.0086582208363050
33200.0000000000000000 0.1730168004621032 0.1143853055383069 0.0052530677170619 0.0410575324151202 0.0036648090234089 0.0086560857682054
33300.0000000000000000 0.1728196565976087 0.1142183001908491 0.0052394631765127 0.0410443264033193 0.0036633730633430 0.0086541937635847
33400.0000000000000000 0.1736539449100649 0.1150676009401077 0.0052380581049192 0.0410279368987869 0.0036680549224505 0.0086522940438007
33500.0000000000000000 0.1724511915986691 0.1139035237026140 0.0052227103625590 0.0410078338180701 0.0036669048809481 0.0086502188344779
33600.0000000000000000 0.1723070888447726 0.1137802143659684 0.0052224581785444 0.0409895831901055 0.0036665521655870 0.0086482809445673
33700.0000000000000000 0.1722415089490077 0.1137352349171196 0.0052073401433492 0.0409765859778287 0.0036760982568944 0.0086462496538158
33800.0000000000000000 0.1719727973420672 0.1134989023580808 0.0051947936796424 0.0409615326255822 0.0036733840015335 0.0086441846772283
33900.0000000000000000 0.1718185271150947 0.1133770654363794 0.0051838344028016 0.0409469411238415 0.0036687281608632 0.0086419579912090
34000.0000000000000000 0.1718711786202487 0.1134423840367205 0.0051878836135788 0.0409335510350068 0.0036683805422794 0.0086389793926632
34100.0000000000000000 0.1715320802213585 0.1131444719550714 0.0051657716601442 0.0409205208200146 0.0036643680880181 0.0086369476981102
34200.0000000000000000 0.1714600334069344 0.1130771794450762 0.0051668783390003 0.0409086853169935 0.0036724160472463 0.0086348742586182
34300.0000000000000000 0.1718589391737905 0.1135116189072296 0.0051493181014818 0.0408985328301779 0.0036663316252401 0.0086331377096611
34400.0000000000000000 0.1712747218793655 0.1129333485606249 0.0051491430929330 0.0408848541379704 0.0036761846712387 0.0086311914165985
34500.0000000000000000 0.1709933949686363 0.1126829306018437 0.0051360862307214 0.0408754461917068 0.0036696561112308 0.0086292758331337
34600.0000000000000000 0.1708448320120139 0.1125424555448749 0.0051261536555940 0.0408637363182817 0.0036852247553782 0.0086272617378851
34700.0000000000000000 0.1706672886699094 0.1123932807715030 0.0051214398486731 0.0408541131200159 0.0036725393800463 0.0086259155496710
34800.0000000000000000 0.1705739756574493 0.1123245457652894 0.0051179908281673 0.0408417602853361 0.0036653320622096 0.0086243467164469
34900.0000000000000000 0.1726607312105068 0.1143118719715304 0.0051010145003936 0.0408320289637800 0.0037932585682281 0.0086225572065748
35000.0000000000000000 0.1715737096818487 0.1132504915600059 0.0051112066574631 0.0408234880848542 0.0037675995286653 0.0086209238508602
35100.0000000000000000 0.1710282594029708 0.1127310383748956 0.0051082543475045 0.0408187100066851 0.0037508593908661 0.0086193972830196
35200.0000000000000000 0.1707574297488448 0.1124961297004798 0.0050989855866471 0.0408104544051716 0.0037338244495795 0.0086180356069668
35300.0000000000000000 0.1705119122934680 0.1122719029406734 0.0050943845489027 0.0408034972102053 0.0037253638897317 0.0086167637039549
35400.0000000000000000 0.1703965754853520 0.1121747239820901 0.0050911199230899 0.0407931884883289 0.0037219712255291 0.0086155718663140
35500.0000000000000000 0.1701563644526935 0.1119688984295635 0.0050736935070523 0.0407844843389596 0.0037149567589519 0.0086143314181661
35600.0000000000000000 0.1700401901904845 0.1118824822233249 0.0050612989692991 0.0407744028495095 0.0037089269187901 0.0086130792295610
35700.0000000000000000 0.1699525374252207 0.1118179550804452 0.0050565659950509 0.0407640809738845 0.0037020622396085 0.0086118731362316
35800.0000000000000000 0.1698207438226902 0.1117077024947290 0.0050430058777594 0.0407543867278187 0.0037050761559926 0.0086105725663905
35900.0000000000000000 0.1697329270293960 0.1116384770168536 0.0050391286093607 0.0407470968913028 0.0036988591649911 0.0086093653468878
36000.0000000000000000 0.1696378143531416 0.1115653989839877 0.0050304709969604 0.0407354151929597 0.0036984244865543 0.0086081046926796
36100.0000000000000000 0.1695418021426736 0.1115192136516294 0.0050264238222632 0.0407293172654475 0.0036598505579997 0.0086069968453338
36200.0000000000000000 0.1693658921680762 0.1113764861594298 0.0050168543764545 0.0407213246010288 0.0036453684425173 0.0086058585886458
36300.0000000000000000 0.1694028283625028 0.1114344051586939 0.0050094396574607 0.0407138343279413 0.0036404702179428 0.0086046790004640
36400.0000000000000000 0.1692227224460855 0.1112755700510516 0.0050007387184684 0.0407046181674766 0.0036381417894203 0.0086036537196686
36500.0000000000000000 0.1691053188952332 0.1111819149135224 0.0049892875869491 0.0406963823191766 0.0036351226326919 0.0086026114428931
36600.0000000000000000 0.1690001584412530 0.1110980025990796 0.0049810034233906 0.0406883638376359 0.0036313481291829 0.0086014404519639
36700.0000000000000000 0.1689206265884682 0.1110351511064326 0.0049746120942790 0.0406806016310454 0.0036299336172530 0.0086003281394581
36800.0000000000000000 0.1693305769093323 0.1114396602280876 0.0049661708336709 0.0406705721334883 0.0036550690860798 0.0085991046280056
36900.0000000000000000 0.1687466586755465 0.1108982311262458 0.0049585065438978 0.0406647449785630 0.0036271870469092 0.0085979889799307
37000.0000000000000000 0.1686560768317430 0.1108227610512155 0.0049537889517860 0.0406575025215684 0.0036250941188331 0.0085969301883399
37100.0000000000000000 0.1685736883408759 0.1107602959993897 0.0049442072842742 0.0406503881291573 0.0036228609071657 0.0085959360208891
37200.0000000000000000 0.1689232314888814 0.1110865308902183 0.0049429804064964 0.0406386480194476 0.0036604754723443 0.0085945967003747
37300.0000000000000000 0.1684411674043625 0.1106573169319904 0.0049357546375025 0.0406345664226321 0.0036199140177072 0.0085936153945302
37400.0000000000000000 0.1683406703206956 0.1105762756452730 0.0049255865880313 0.0406282521377530 0.0036178799977634 0.0085926759518748
37500.0000000000000000 0.1683242506790885 0.1105559540888055 0.0049317703945536 0.0406193312373458 0.0036255747982937 0.0085916201600899
37600.0000000000000000 0.1681882054393806 0.1104477630201098 0.0049155128483724 0.0406119069541155 0.0036223131983002 0.0085907094184827
37700.0000000000000000 0.1682744808097076 0.1105508135533732 0.0049125600800707 0.0406041203940023 0.0036170559680505 0.0085899308142108
37800.0000000000000000 0.1680405063802541 0.1103376908676163 0.0049000626961849 0.0405977423558710 0.0036158635880306 0.0085891468725512
37900.0000000000000000 0.1687997245357868 0.1110888514152478 0.0048997446749433 0.0405877664400916 0.0036350432970767 0.0085883187084273
38000.0000000000000000 0.1679164969837203 0.1102444422034121 0.0048886312295910 0.0405808396893500 0.0036147382526137 0.0085878456087535
38100.0000000000000000 0.1678408597525123 0.1101778941520757 0.0048885671809781 0.0405721597123575 0.0036153942035750 0.0085868445035259
38200.0000000000000000 0.1677721612064519 0.1101295073403979 0.0048776743514424 0.0405659968142602 0.0036134490106665 0.0085855336896849
38300.0000000000000000 0.1680519674637001 0.1104206442475561 0.0048755394964786 0.0405576981876310 0.0036138466653604 0.0085842388666741
38400.0000000000000000 0.1680108316126370 0.1103874896885798 0.0048732131752307 0.0405520982176604 0.0036149611463058 0.0085830693848603
38500.0000000000000000 0.1676024158795660 0.1099994321516275 0.0048613412963845 0.0405459513078328 0.0036135678578654 0.0085821232658559
38600.0000000000000000 0.1675723255720430 0.1099644783815643 0.0048670535519801 0.0405376290726516 0.0036224057693352 0.0085807587965117
38700.0000000000000000 0.1678060023102834 0.1102228762036687 0.0048562417083400 0.0405336345992184 0.0036132969110486 0.0085799528880077
38800.0000000000000000 0.1674117249828090 0.1098435388381764 0.0048477941255873 0.0405278736230319 0.0036136485044499 0.0085788698915635
38900.0000000000000000 0.1673606789860163 0.1097989232884161 0.0048485070593207 0.0405209924595019 0.0036143301314177 0.0085779260473600
39000.0000000000000000 0.1676297753022838 0.1100828944391254 0.0048397766307738 0.0405166017897610 0.0036133957560683 0.0085771066865553
39100.0000000000000000 0.1675602479362713 0.1100222816310470 0.0048377133790670 0.0405113716656841 0.0036126511530069 0.0085762301074664
39200.0000000000000000 0.1692178610992837 0.1116931532515991 0.0048271282535967 0.0405013873430998 0.0036209466023884 0.0085752456485997
39300.0000000000000000 0.1671416642095531 0.1096304252976245 0.0048274565083799 0.0404981481512826 0.0036112156063394 0.0085744186459269
39400.0000000000000000 0.1671266903019965 0.1096245366677833 0.0048253322063423 0.0404919685641624 0.0036112171691785 0.0085736356945301
39500.0000000000000000 0.1670647375691633 0.1095714061851487 0.0048212312668660 0.0404860790225395 0.0036131988944336 0.0085728222001755
39600.0000000000000000 0.1673230831695632 0.1098383967841200 0.0048208147737321 0.0404800654898843 0.0036118659324902 0.0085719401893366
39700.0000000000000000 0.1673627618889106 0.1098679755809042 0.0048220436724417 0.0404728190325296 0.0036288210646868 0.0085711025383482
39800.0000000000000000 0.1668901859823073 0.1094275265378682 0.0048111820482855 0.0404691965007128 0.0036118684089427 0.0085704124864982
39900.0000000000000000 0.1668533821013289 0.1094023137460677 0.0048058254709586 0.0404637874511994 0.0036117194670272 0.0085697359660759
40000.0000000000000000 0.1667883264464452 0.1093438934647325 0.0048032964896781 0.0404598245432834 0.0036122893956771 0.0085690225530741
40100.0000000000000000 0.1667635092372243 0.1093339835785568 0.0047949524586347 0.0404545153382225 0.0036116976768441 0.0085683601849661
40200.0000000000000000 0.1667140852376032 0.1092883381041691 0.0047969535083161 0.0404492181314863 0.0036118981816903 0.0085676773119414
40300.0000000000000000 0.1666554978287972 0.1092400431117743 0.0047913701659065 0.0404448154163435 0.0036121904207840 0.0085670787139889
40400.0000000000000000 0.1669832259291261 0.1095808765544334 0.0047846893467624 0.0404395451393139 0.0036115564711235 0.0085665584174929
40500.0000000000000000 0.1665733223287294 0.1091795828752580 0.0047814983390069 0.0404347945765347 0.0036115742335630 0.0085658723043667
40600.0000000000000000 0.1665329157677545 0.1091463142085426 0.0047784858758262 0.0404316371195301 0.0036112333144113 0.0085652452494442
40700.0000000000000000 0.1664965162221865 0.1091158218742461 0.0047767143738215 0.0404271473210329 0.0036121038699987 0.0085647287830873
40800.0000000000000000 0.1668186420630349 0.1094405637858607 0.0047786672508384 0.0404222923740291 0.0036130721814489 0.0085640464708578
40900.0000000000000000 0.1665194750339743 0.1091415278995418 0.0047803500186013 0.0404196384322566 0.0036143941266850 0.0085635645568895
41000.0000000000000000 0.1664100873889608 0.1090441454157289 0.0047738786885600 0.0404160558303150 0.0036129448353598 0.0085630626189971
41100.0000000000000000 0.1664137637461416 0.1090400455690466 0.0047799179101337 0.0404095502650335 0.0036218304560117 0.0085624195459160
41200.0000000000000000 0.1663876562828894 0.1090357984622748 0.0047674393667967 0.0404084266350804 0.0036138221297491 0.0085621696889884
41300.0000000000000000 0.1663718582330030 0.1090247013535851 0.0047668962591588 0.0404038033944846 0.0036147750836246 0.0085616821421498
41400.0000000000000000 0.1662823884995809 0.1089497394981560 0.0047572812503644 0.0404019550837398 0.0036121081157291 0.0085613045515915
41500.0000000000000000 0.1662031582901956 0.1088761580785529 0.0047561106734496 0.0403975726751166 0.0036125535153601 0.0085607633477163
41600.0000000000000000 0.1661724743235535 0.1088464858294881 0.0047586871434939 0.0403947627329118 0.0036121817040243 0.0085603569136354
41700.0000000000000000 0.1664518958016294 0.1091098329168283 0.0047681921509178 0.0403875525335359 0.0036266088798521 0.0085597093204953
41800.0000000000000000 0.1661128639287790 0.1088014853789680 0.0047504728542481 0.0403880952277222 0.0036131779028019 0.0085596325650389
41900.0000000000000000 0.1660848681216194 0.1087821960561794 0.0047456230128117 0.0403853266885495 0.0036123941947103 0.0085593281693686
42000.0000000000000000 0.1660972697257480 0.1087987394444912 0.0047437136508081 0.0403820561891649 0.0036138124948350 0.0085589479464488
42100.0000000000000000 0.1660412411292065 0.1087454787749346 0.0047448480232806 0.0403783859201847 0.0036139164042450 0.0085586120065617
42200.0000000000000000 0.1659924218560130 0.1087071507769418 0.0047383144161206 0.0403752560789622 0.0036133771613016 0.0085583234226867
42300.0000000000000000 0.1659713796131802 0.1086926299302423 0.0047339361152225 0.0403727755326003 0.0036139678244300 0.0085580702106852
42400.0000000000000000 0.1659915326578310 0.1086866102511250 0.0047554064478218 0.0403659206874112 0.0036261433552474 0.0085574519162256
42500.0000000000000000 0.1659755289932616 0.1087017301672190 0.0047366045140358 0.0403658718546341 0.0036138170097612 0.0085575054476116
42600.0000000000000000 0.1658931381596367 0.1086287478028738 0.0047301113130122 0.0403630249956446 0.0036139087042401 0.0085573453438660
42700.0000000000000000 0.1658549107027280 0.1085925508259891 0.0047330751793021 0.0403594174539068 0.0036127929252211 0.0085570743183089
42800.0000000000000000 0.1658372699191428 0.1085877443857238 0.0047228081418302 0.0403562274069095 0.0036136105339999 0.0085568794506795
42900.0000000000000000 0.1658163375183793 0.1085735172254033 0.0047203085650249 0.0403514743928277 0.0036144936816628 0.0085565436534606
43000.0000000000000000 0.1657768265438810 0.1085359467026770 0.0047203062235475 0.0403501514838976 0.0036141208381238 0.0085563012956351
43100.0000000000000000 0.1660027907695537 0.1087569733644849 0.0047285994972186 0.0403473052568105 0.0036139997901450 0.0085559128608946
43200.0000000000000000 0.1658318849193356 0.1085990802609247 0.0047185981648754 0.0403443282662082 0.0036141428399870 0.0085557353873403
43300.0000000000000000 0.1657202085703714 0.1084839705600471 0.0047247656283843 0.0403408129817443 0.0036153378826371 0.0085553215175585
43400.0000000000000000 0.1656989162015903 0.1084775375325195 0.0047133289549654 0.0403385454846827 0.0036143026451438 0.0085552015842788
43500.0000000000000000 0.1656709760924121 0.1084534361719127 0.0047131843329272 0.0403347984560937 0.0036147689234643 0.0085547882080142
43600.0000000000000000 0.1661606979885833 0.1089467716754288 0.0047094654754981 0.0403329750244274 0.0036168440408140 0.0085546417724149
43700.0000000000000000 0.1656228804739847 0.1084152629639587 0.0047075965481214 0.0403310369342054 0.0036146483810231 0.0085543356466760
43800.0000000000000000 0.1681781295766518 0.1109739754139443 0.0047050342883795 0.0403284075915005 0.0036165527209475 0.0085541595618800
43900.0000000000000000 0.1655842383435083 0.1083847259821574 0.0047042882017642 0.0403255532793317 0.0036158412944449 0.0085538295858102
44000.0000000000000000 0.1655607792184160 0.1083628911825091 0.0047061305596798 0.0403230769628472 0.0036150686527613 0.0085536118606186
44100.0000000000000000 0.1655477218059594 0.1083601232950832 0.0046987189506373 0.0403198888291640 0.0036156058569000 0.0085533848741748
44200.0000000000000000 0.1667635614162802 0.1094153647991888 0.0047327652746040 0.0403132660545577 0.0037495348858952 0.0085526304020345
44300.0000000000000000 0.1655260410106716 0.1083442343938455 0.0046984194650140 0.0403133208123266 0.0036173022267751 0.0085527641127105
44400.0000000000000000 0.1654998177690787 0.1083213058145702 0.0046961911350773 0.0403130045422282 0.0036167610669537 0.0085525552102493
44500.0000000000000000 0.1654790653950778 0.1083051038917830 0.0046941267414571 0.0403113461550244 0.0036161096160930 0.0085523789907202
44600.0000000000000000 0.1654593059107719 0.1082848545945032 0.0046972029468782 0.0403083180212465 0.0036167754737281 0.0085521548744159
44700.0000000000000000 0.1654382060202195 0.1082710709441844 0.0046911894284861 0.0403076609527099 0.0036162923356111 0.0085519923592279
44800.0000000000000000 0.1670464849275127 0.1097044999249489 0.0047337813469467 0.0402970933396790 0.0037599028709764 0.0085512074449616
44900.0000000000000000 0.1657717059654732 0.1085831494557105 0.0046984905782730 0.0402962277023684 0.0036425932746791 0.0085512449544423
45000.0000000000000000 0.1654576131915629 0.1082958805295295 0.0046932363093713 0.0402999743435907 0.0036174969633568 0.0085510250457146
45100.0000000000000000 0.1654320023370900 0.1082718901108206 0.0046915569657523 0.0403004477622950 0.0036172924104045 0.0085508150878176
45200.0000000000000000 0.1654161856832494 0.1082585725613809 0.0046897374371819 0.0402996510068896 0.0036175550203589 0.0085506696574382
45300.0000000000000000 0.1653995871775013 0.1082449789332296 0.0046881520878180 0.0402985449948873 0.0036173649171165 0.0085505462444500
45400.0000000000000000 0.1653655501760820 0.1082135458607001 0.0046866055775589 0.0402972870386801 0.0036176660388545 0.0085504456602884
45500.0000000000000000 0.1653500566690527 0.1082012202121014 0.0046846631538248 0.0402960957896443 0.0036176788691574 0.0085503986443248
45600.0000000000000000 0.1653354031466462 0.1081898909326923 0.0046827983578498 0.0402950492238983 0.0036173446138658 0.0085503200183400
45700.0000000000000000 0.1655251311505729 0.1083821457425042 0.0046813719542255 0.0402938103059510 0.0036175637494003 0.0085502393984919
45800.0000000000000000 0.1652879279378107 0.1081485364571159 0.0046796017580144 0.0402919196637767 0.0036177156563777 0.0085501544025261
45900.0000000000000000 0.1652741664108247 0.1081380337184389 0.0046775816544422 0.0402907380549262 0.0036177006159783 0.0085501123670391
46000.0000000000000000 0.1652589392181529 0.1081241789744354 0.0046786545807730 0.0402889466403841 0.0036171080987362 0.0085500509238241
46100.0000000000000000 0.1652383996319381 0.1081067234000844 0.0046765453351401 0.0402877833537034 0.0036173700522800 0.0085499774907302
46200.0000000000000000 0.1652307880473542 0.1080994425428727 0.0046787326782673 0.0402855148517262 0.0036172246167641 0.0085498733577240
46300.0000000000000000 0.1652249004921245 0.1081005294434906 0.0046744318661399 0.0402845518645454 0.0036155780278714 0.0085498092900771
46400.0000000000000000 0.1652101952303407 0.1080840674709639 0.0046764336452853 0.0402825121363406 0.0036175241114245 0.0085496578663264
46500.0000000000000000 0.1652013205751515 0.1080780923227639 0.0046762425027408 0.0402802576296407 0.0036171831651389 0.0085495449548672
46600.0000000000000000 0.1651752087037933 0.1080573480823312 0.0046712039859563 0.0402802001268913 0.0036170201218333 0.0085494363867812
46700.0000000000000000 0.1651620383104051 0.1080467751777538 0.0046705941091512 0.0402783644327072 0.0036169650059848 0.0085493395848081
46800.0000000000000000 0.1651729933795950 0.1080565127086901 0.0046737644060967 0.0402765308953426 0.0036169336461300 0.0085492517233356
46900.0000000000000000 0.1651373443639747 0.1080264883070931 0.0046691821653385 0.0402756752849301 0.0036168441154084 0.0085491544912047
47000.0000000000000000 0.1651663248555982 0.1080522981948151 0.0046740989573318 0.0402734030994728 0.0036174767289773 0.0085490478750012
47100.0000000000000000 0.1651617540514655 0.1080574548207891 0.0046672439605488 0.0402728188557708 0.0036152549993183 0.0085489814150385
47200.0000000000000000 0.1653100313838868 0.1082061724601366 0.0046660539722733 0.0402718549551107 0.0036170789734551 0.0085488710229110
47300.0000000000000000 0.1650986749503592 0.1079925747903818 0.0046698132691249 0.0402699399877660 0.0036175906310405 0.0085487562720460
47400.0000000000000000 0.1651153089814222 0.1080087938117887 0.0046714692716971 0.0402683823259320 0.0036179816980649 0.0085486818739395
47500.0000000000000000 0.1650756187671659 0.1079777712972393 0.0046647510626661 0.0402675750347774 0.0036169193599005 0.0085486020125825
47600.0000000000000000 0.1650934640998980 0.1079966206615930 0.0046636677062802 0.0402666604423624 0.0036180083996241 0.0085485068900382
47700.0000000000000000 0.1650806993576732 0.1079884449893685 0.0046623342387327 0.0402653479723529 0.0036161270472832 0.0085484451099360
47800.0000000000000000 0.1650458165160650 0.1079507005749733 0.0046651594633627 0.0402640538950227 0.0036175747524293 0.0085483278302770
47900.0000000000000000 0.1650344660370121 0.1079435377520290 0.0046617158550877 0.0402631464572716 0.0036178178585557 0.0085482481140681
48000.0000000000000000 0.1650226608770865 0.1079330771106872 0.0046621490719964 0.0402613646187686 0.0036179129197670 0.0085481571558672
48100.0000000000000000 0.1650220158510778 0.1079321309232402 0.0046641228953172 0.0402603785708912 0.0036173165203178 0.0085480669413114
48200.0000000000000000 0.1650023749674058 0.1079163568763921 0.0046606039018272 0.0402592199012778 0.0036182034592909 0.0085479908286178
48300.0000000000000000 0.1651813701633758 0.1080972133576477 0.0046599320121639 0.0402579438743985 0.0036183597324592 0.0085479211867065
48400.0000000000000000 0.1651826849839947 0.1080989804775392 0.0046616343992095 0.0402561936793235 0.0036180607282855 0.0085478156996369
48500.0000000000000000 0.1649892033764025 0.1079121056668342 0.0046574380717275 0.0402550680113093 0.0036168278020029 0.0085477638245287
48600.0000000000000000 0.1649980094451843 0.1079208658496111 0.0046590201097603 0.0402535782594158 0.0036168648501248 0.0085476803762723
48700.0000000000000000 0.1672128069568564 0.1101385938654267 0.0046567093572955 0.0402525164466875 0.0036173655554419 0.0085476217320047
48800.0000000000000000 0.1649507859331672 0.1078766726642809 0.0046566234585824 0.0402515327342243 0.0036184156489133 0.0085475414271663
48900.0000000000000000 0.1649384467862819 0.1078674461883999 0.0046544884587963 0.0402504472197464 0.0036185934140372 0.0085474715053021
49000.0000000000000000 0.1649268420565252 0.1078557079894848 0.0046555830519546 0.0402494129616394 0.0036187505474539 0.0085473875059925
49100.0000000000000000 0.1649231809669574 0.1078537514812799 0.0046551991459974 0.0402482396867471 0.0036186865363896 0.0085473041165435
49200.0000000000000000 0.1649163176637150 0.1078495680504278 0.0046531543456851 0.0402475552159132 0.0036188023314425 0.0085472377202464
49300.0000000000000000 0.1649135238559981 0.1078470663512276 0.0046544411230744 0.0402464746356207 0.0036183798628771 0.0085471618831983
49400.0000000000000000 0.1649111991295694 0.1078442799844148 0.0046560934005178 0.0402452774374633 0.0036184817767330 0.0085470665304405
49500.0000000000000000 0.1649279447482023 0.1078684159400491 0.0046512504377010 0.0402447729479401 0.0036164820022533 0.0085470234202587
49600.0000000000000000 0.1648786408002968 0.1078150797872770 0.0046532314165112 0.0402439451582394 0.0036194585935028 0.0085469258447664
49700.0000000000000000 0.1648775426208268 0.1078175807858810 0.0046508231220864 0.0402432701640796 0.0036189870173175 0.0085468815314624
49800.0000000000000000 0.1648634815344197 0.1078027988999967 0.0046520261405119 0.0402425358530809 0.0036193166826973 0.0085468039581329
49900.0000000000000000 0.1648750845074377 0.1078182871192986 0.0046492634621579 0.0402418642011916 0.0036188961295484 0.0085467735952410
50000.0000000000000000 0.1648533612218485 0.1077975061684189 0.0046494277502517 0.0402409321243748 0.0036187770040162 0.0085467181747870


==> figures/free_shape_inference/measurement_noise/random_seed_2/0/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/10/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/10/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3305520327346259 0.3942535790438694 100.0000000000000000 0.7949262082079726 0.1558294524836538 0.0000000000000000
0.3338609924829330 0.3972000897354693 200.0000000000000000 0.7674694589751914 0.1495556911987222 0.0000000000000000
0.3372600250220013 0.4023851147938506 300.0000000000000000 0.7403167235331093 0.1420568557430417 0.0000000000000000
0.3408710146206355 0.4101642440523668 400.0000000000000000 0.7131921994471414 0.1333153075067618 0.0000000000000000
0.3443984159002220 0.4183542750343214 500.0000000000000000 0.6857105208780032 0.1255055775899956 0.0000000000000000
0.3479003322893167 0.4245605654997775 600.0000000000000000 0.6577803609137339 0.1202051069130380 0.0000000000000000
0.3506752150960355 0.4278504139360658 700.0000000000000000 0.6294761921743498 0.1176949636098378 0.0000000000000000
0.3539354701955598 0.4285278974931279 800.0000000000000000 0.6015832393790823 0.1159398783688802 0.0000000000000000
0.3580366527197668 0.4283706984265409 900.0000000000000000 0.5747188610219593 0.1144439010227120 0.0000000000000000
0.3623560235640716 0.4278223676226413 1000.0000000000000000 0.5500129778545201 0.1126046439818496 0.0000000000000000
0.3641173830567644 0.4282232736892183 1100.0000000000000000 0.5272042686847582 0.1120174309463555 0.0000000000000000
0.3636504145703840 0.4285110086191710 1200.0000000000000000 0.5059955729091326 0.1126488373774415 0.0000000000000000
0.3612807719613526 0.4277099135995322 1300.0000000000000000 0.4861956416267468 0.1137175724812388 0.0000000000000000
0.3575444344962181 0.4259077170611976 1400.0000000000000000 0.4675725647756940 0.1148906057843511 0.0000000000000000
0.3528535148855466 0.4233015108799033 1500.0000000000000000 0.4500140494398422 0.1158159869649278 0.0000000000000000
0.3480003478609335 0.4197043879204094 1600.0000000000000000 0.4335145513267666 0.1163151585490431 0.0000000000000000
0.3433178308063433 0.4156251396028031 1700.0000000000000000 0.4181238903971636 0.1165495616730588 0.0000000000000000
0.3387607260504251 0.4111726142101446 1800.0000000000000000 0.4038655920485509 0.1163680158624141 0.0000000000000000
0.3343538041217671 0.4066988971714647 1900.0000000000000000 0.3910261390586527 0.1160621636049564 0.0000000000000000
0.3309751803591459 0.4023517931223434 2000.0000000000000000 0.3794831451723880 0.1154714250275516 0.0000000000000000
0.3279979319212835 0.3985366080059494 2100.0000000000000000 0.3690939656408517 0.1148609232250266 0.0000000000000000
0.3251205039690145 0.3947629245754233 2200.0000000000000000 0.3597851221244859 0.1140862342059031 0.0000000000000000
0.3221365380827020 0.3915835415926232 2300.0000000000000000 0.3513699938883542 0.1133830180224238 0.0000000000000000
0.3184656681928099 0.3883378349570409 2400.0000000000000000 0.3440230784517413 0.1123954781865480 0.0000000000000000
0.3158322498498039 0.3862116937573331 2500.0000000000000000 0.3373322262292713 0.1119211933260617 0.0000000000000000
0.3132319262856826 0.3842142761658540 2600.0000000000000000 0.3312377527533741 0.1114693702681989 0.0000000000000000
0.3106264925086281 0.3824524557441223 2700.0000000000000000 0.3255163602478626 0.1109482139333178 0.0000000000000000
0.3079769344827225 0.3808990900187565 2800.0000000000000000 0.3201422056691898 0.1104579571446611 0.0000000000000000
0.3038576777310303 0.3790438300597623 2900.0000000000000000 0.3156244817490789 0.1093368225690104 0.0000000000000000
0.3020403745821794 0.3776394142959682 3000.0000000000000000 0.3112422976069523 0.1092246670652164 0.0000000000000000
0.3000354367146740 0.3760151483882886 3100.0000000000000000 0.3071800676658862 0.1090537493993656 0.0000000000000000
0.2980929982958498 0.3744023729949360 3200.0000000000000000 0.3034398388470169 0.1088786122947767 0.0000000000000000
0.2962805119127306 0.3730135651744417 3300.0000000000000000 0.2999514095359174 0.1087181128431328 0.0000000000000000
0.2945236529257290 0.3718481317078324 3400.0000000000000000 0.2966579363595568 0.1086054665814706 0.0000000000000000
0.2927963645208215 0.3707701924452893 3500.0000000000000000 0.2934256943090790 0.1084724374718379 0.0000000000000000
0.2912414875188857 0.3698408996583576 3600.0000000000000000 0.2903082738032279 0.1083869598741977 0.0000000000000000
0.2896134420721972 0.3687453668286476 3700.0000000000000000 0.2873064395323475 0.1082994567637889 0.0000000000000000
0.2880351689521538 0.3676419996535221 3800.0000000000000000 0.2841530087931695 0.1081730651486493 0.0000000000000000
0.2867085540890786 0.3665068787780770 3900.0000000000000000 0.2809728396586206 0.1081100534435476 0.0000000000000000
0.2837991508326106 0.3631142761866980 4000.0000000000000000 0.2779691086361077 0.1075984314893171 0.0000000000000000
0.2754543583568526 0.3594718521563291 4100.0000000000000000 0.2768313800711372 0.1048232644773974 0.0000000000000000
0.2731089485697409 0.3595521251549275 4200.0000000000000000 0.2737310079635841 0.1055021818094250 0.0000000000000000
0.2721129443533699 0.3588975773578538 4300.0000000000000000 0.2706925010879146 0.1060621735075022 0.0000000000000000
0.2711125490824158 0.3578998433126220 4400.0000000000000000 0.2677780057817244 0.1066954646806185 0.0000000000000000
0.2699071328079417 0.3568615811935202 4500.0000000000000000 0.2650459984558509 0.1073393554961996 0.0000000000000000
0.2685751153280352 0.3558827006979470 4600.0000000000000000 0.2623455076828194 0.1079291419224675 0.0000000000000000
0.2663857005499602 0.3538842207239726 4700.0000000000000000 0.2595705955049149 0.1084246413049898 0.0000000000000000
0.2651827453439446 0.3529487470726071 4800.0000000000000000 0.2568441545826111 0.1090091901684175 0.0000000000000000
0.2641478799124427 0.3519661794891091 4900.0000000000000000 0.2541130858235219 0.1096233860396861 0.0000000000000000
0.2633155936859122 0.3510011360358404 5000.0000000000000000 0.2513312941416802 0.1102426721590157 0.0000000000000000
0.2625316878819781 0.3500466323754846 5100.0000000000000000 0.2485417006419231 0.1109481620801032 0.0000000000000000
0.2616385844098749 0.3489896022471307 5200.0000000000000000 0.2457253736942676 0.1117272979649139 0.0000000000000000
0.2607437869301914 0.3479099836573388 5300.0000000000000000 0.2428243228374071 0.1125529865919354 0.0000000000000000
0.2599086972575121 0.3468194864165441 5400.0000000000000000 0.2397396306447514 0.1134288028632799 0.0000000000000000
0.2591433894852692 0.3456710955431036 5500.0000000000000000 0.2362789167644990 0.1144719225648284 0.0000000000000000
0.2584146220264523 0.3444347089732916 5600.0000000000000000 0.2321397098205234 0.1157638669008087 0.0000000000000000
0.2577862922286798 0.3433767954054279 5700.0000000000000000 0.2275242823941503 0.1181781593587425 0.0000000000000000
0.2571474403407595 0.3422220304989135 5800.0000000000000000 0.2232901870747241 0.1210743333567886 0.0000000000000000
0.2558906510190460 0.3400595055179521 5900.0000000000000000 0.2196977024629844 0.1226997587367223 0.0000000000000000
0.2535566681583399 0.3371433732014545 6000.0000000000000000 0.2164245613899531 0.1231951361396706 0.0000000000000000
0.2520667488653247 0.3345088990611598 6100.0000000000000000 0.2134020017317703 0.1239824560710497 0.0000000000000000
0.2504826218689877 0.3321810596265812 6200.0000000000000000 0.2107468472377672 0.1249913069667608 0.0000000000000000
0.2495694934049777 0.3308401739997219 6300.0000000000000000 0.2082725120987965 0.1260701763596519 0.0000000000000000
0.2479470320943563 0.3289610291297874 6400.0000000000000000 0.2059929470200411 0.1270616384764962 0.0000000000000000
0.2376694216445163 0.3205035484941946 6500.0000000000000000 0.2058144300027444 0.1256574448231635 0.0000000000000000
0.2341631512420545 0.3206219249171924 6600.0000000000000000 0.2040799890239716 0.1261233310288495 0.0000000000000000
0.2333353592334213 0.3205295349188942 6700.0000000000000000 0.2023532217210567 0.1273046135232090 0.0000000000000000
0.2324825635546478 0.3202668047147645 6800.0000000000000000 0.2007364469533485 0.1283463125741079 0.0000000000000000
0.2318884773615486 0.3202629050612469 6900.0000000000000000 0.1991974372116623 0.1293712077862996 0.0000000000000000
0.2317497985375132 0.3204289453196801 7000.0000000000000000 0.1977006669937166 0.1303083951048545 0.0000000000000000
0.2319742913901379 0.3205105494224420 7100.0000000000000000 0.1961673382843953 0.1312314665986604 0.0000000000000000
0.2321637561235409 0.3204968875271509 7200.0000000000000000 0.1947309802441575 0.1321473810100801 0.0000000000000000
0.2321538220664155 0.3203674840196293 7300.0000000000000000 0.1933257193710145 0.1329239797878830 0.0000000000000000
0.2321392038795273 0.3201680510849166 7400.0000000000000000 0.1919115169641334 0.1336727056833857 0.0000000000000000
0.2320746726220663 0.3199397190643317 7500.0000000000000000 0.1904913222901769 0.1344066038830061 0.0000000000000000
0.2320221236756410 0.3196372576808985 7600.0000000000000000 0.1889579551430718 0.1350262000948344 0.0000000000000000
0.2318211711004869 0.3193483846524227 7700.0000000000000000 0.1874686959129617 0.1356749393033526 0.0000000000000000
0.2315920465477032 0.3188842937181687 7800.0000000000000000 0.1857988481960408 0.1361597461089580 0.0000000000000000
0.2311473100976453 0.3184312519312341 7900.0000000000000000 0.1842951277567618 0.1367899209581470 0.0000000000000000
0.2306947722865470 0.3178628872674943 8000.0000000000000000 0.1828637810798447 0.1373437726760976 0.0000000000000000
0.2300559163747435 0.3177948657570809 8100.0000000000000000 0.1812271834886689 0.1378982446769738 0.0000000000000000
0.2294694102323663 0.3176371290135607 8200.0000000000000000 0.1797080891637819 0.1385264035255470 0.0000000000000000
0.2288285450702801 0.3174716180279959 8300.0000000000000000 0.1780867707831838 0.1388681190961527 0.0000000000000000
0.2281012256353035 0.3173224327839716 8400.0000000000000000 0.1764336134465930 0.1393651741888728 0.0000000000000000
0.2274331165417260 0.3171999356027112 8500.0000000000000000 0.1747188638297644 0.1399403665469822 0.0000000000000000
0.2266399752300662 0.3171222902746332 8600.0000000000000000 0.1730234777821425 0.1402872457701224 0.0000000000000000
0.2256802257353434 0.3168961935811089 8700.0000000000000000 0.1712033875868674 0.1407671868601834 0.0000000000000000
0.2248230260860455 0.3169394836784851 8800.0000000000000000 0.1693715599860891 0.1412089471637518 0.0000000000000000
0.2241129324132827 0.3171012451427044 8900.0000000000000000 0.1675113346974710 0.1416196762796849 0.0000000000000000
0.2233671792322125 0.3173384758867890 9000.0000000000000000 0.1656115354729576 0.1420445714388782 0.0000000000000000
0.2225144507400650 0.3176095564226240 9100.0000000000000000 0.1637200968953435 0.1425184057472215 0.0000000000000000
0.2217066025669208 0.3178966831300381 9200.0000000000000000 0.1616780635856420 0.1429304875491716 0.0000000000000000
0.2209051909689877 0.3183695496756654 9300.0000000000000000 0.1595375526695147 0.1434605082850358 0.0000000000000000
0.2199993165603865 0.3189397781039112 9400.0000000000000000 0.1571618378344466 0.1439637516588023 0.0000000000000000
0.2193410461774506 0.3197324029297787 9500.0000000000000000 0.1540717214032081 0.1445561883173592 0.0000000000000000
0.2185069866680571 0.3219353528999080 9600.0000000000000000 0.1504672125413502 0.1459124547562412 0.0000000000000000
0.2171972311683101 0.3259290863297833 9700.0000000000000000 0.1473400463386563 0.1480286060839283 0.0000000000000000
0.2154825362181449 0.3304589754092890 9800.0000000000000000 0.1443351085062384 0.1503406364183918 0.0000000000000000
0.2134978425767063 0.3355551738319479 9900.0000000000000000 0.1416633934440885 0.1534847208728912 0.0000000000000000
0.2111962215028446 0.3413346123604931 10000.0000000000000000 0.1395686821454971 0.1574004810405989 0.0000000000000000
0.2091976160554652 0.3476781440118237 10100.0000000000000000 0.1376862209185500 0.1620925090631842 0.0000000000000000
0.2089646138182771 0.3540326951925604 10200.0000000000000000 0.1360426196030679 0.1674009996040026 0.0000000000000000
0.2109830712566782 0.3596545484616928 10300.0000000000000000 0.1346734674095926 0.1727669080808824 0.0000000000000000
0.2143295546204846 0.3644004652670211 10400.0000000000000000 0.1330100828429972 0.1776462074200990 0.0000000000000000
0.2181304782852072 0.3676373802300806 10500.0000000000000000 0.1300653832841768 0.1821497519145015 0.0000000000000000
0.2208696849536601 0.3676394271142123 10600.0000000000000000 0.1265921847489529 0.1855285589196721 0.0000000000000000
0.2134637122704939 0.3615753941263113 10700.0000000000000000 0.1252614660166496 0.1837047693483075 0.0000000000000000
0.2120090139345125 0.3599576475849331 10800.0000000000000000 0.1210513704811577 0.1833900722375252 0.0000000000000000
0.2127345965515397 0.3590895064009978 10900.0000000000000000 0.1180628027496606 0.1839374208886337 0.0000000000000000
0.2131993482606188 0.3578887533505942 11000.0000000000000000 0.1156471716164885 0.1844858936601980 0.0000000000000000
0.2133073781328110 0.3564699233679347 11100.0000000000000000 0.1135649925004550 0.1849779003683849 0.0000000000000000
0.2131707629944992 0.3549851691913328 11200.0000000000000000 0.1117787287799760 0.1856354230428382 0.0000000000000000
0.2128774683885150 0.3534993313342307 11300.0000000000000000 0.1102454393475245 0.1861827191304944 0.0000000000000000
0.2124471778266081 0.3520101990472251 11400.0000000000000000 0.1089651346165230 0.1867629900208164 0.0000000000000000
0.2120045273790967 0.3505031424138778 11500.0000000000000000 0.1078227491138107 0.1871834768999667 0.0000000000000000
0.2114545339370909 0.3490415497613948 11600.0000000000000000 0.1068699340792429 0.1876874623132213 0.0000000000000000
0.2108338810162302 0.3476734416289064 11700.0000000000000000 0.1060212218064501 0.1880693168966151 0.0000000000000000
0.2092906540342948 0.3462565776568154 11800.0000000000000000 0.1050763626499078 0.1879325688228238 0.0000000000000000
0.2086058458909472 0.3451315671777611 11900.0000000000000000 0.1042194032733042 0.1883040884481647 0.0000000000000000
0.2078664339539201 0.3437705688973488 12000.0000000000000000 0.1035174648018778 0.1885595366552779 0.0000000000000000
0.2070095859209401 0.3423000752218747 12100.0000000000000000 0.1028695717812404 0.1887611094422665 0.0000000000000000
0.2060115741483295 0.3406898899166393 12200.0000000000000000 0.1022394982514314 0.1888764320925705 0.0000000000000000
0.2048670862813498 0.3389278836916746 12300.0000000000000000 0.1016350133385957 0.1889184756501342 0.0000000000000000
0.2035602977196450 0.3370419483240316 12400.0000000000000000 0.1010287707856253 0.1888822202881400 0.0000000000000000
0.2020551424437345 0.3349162354586397 12500.0000000000000000 0.1003895480410035 0.1887803018887457 0.0000000000000000
0.2004089577764271 0.3326246970134276 12600.0000000000000000 0.0997529648421305 0.1885975104466047 0.0000000000000000
0.1986158898417810 0.3301640860195391 12700.0000000000000000 0.0991040310092441 0.1883363017823972 0.0000000000000000
0.1967212181629131 0.3276147030841082 12800.0000000000000000 0.0984413780329260 0.1879781163399107 0.0000000000000000
0.1948000878014417 0.3249817322217711 12900.0000000000000000 0.0977916490627026 0.1875359545398175 0.0000000000000000
0.1927192610801210 0.3221901767088922 13000.0000000000000000 0.0971237335717456 0.1870171906419033 0.0000000000000000
0.1906251192151005 0.3194715398251407 13100.0000000000000000 0.0964636463181205 0.1864919156566605 0.0000000000000000
0.1885799626876596 0.3168487673291550 13200.0000000000000000 0.0958484931749434 0.1859328169807155 0.0000000000000000
0.1865861882801104 0.3143446114818634 13300.0000000000000000 0.0952649321648535 0.1853464364249018 0.0000000000000000
0.1846300670968103 0.3119259547814247 13400.0000000000000000 0.0947137721008283 0.1847227548099102 0.0000000000000000
0.1827351476004612 0.3095777355704431 13500.0000000000000000 0.0941765164679597 0.1840640111963632 0.0000000000000000
0.1808941193389233 0.3073330026158993 13600.0000000000000000 0.0936852015823032 0.1834421798930178 0.0000000000000000
0.1791554229137666 0.3052433679092005 13700.0000000000000000 0.0932336596177933 0.1828393913155245 0.0000000000000000
0.1775185438776759 0.3033735616546970 13800.0000000000000000 0.0928565084792882 0.1823075605508793 0.0000000000000000
0.1759312847758546 0.3016064855117678 13900.0000000000000000 0.0925449978821563 0.1818094420908478 0.0000000000000000
0.1744021956858186 0.2999892039794938 14000.0000000000000000 0.0922514569552517 0.1813584959388682 0.0000000000000000
0.1721768554535693 0.2986248247387077 14100.0000000000000000 0.0915574509105138 0.1805207543719007 0.0000000000000000
0.1709987313511392 0.2976246471772096 14200.0000000000000000 0.0912523005023482 0.1802424863338578 0.0000000000000000
0.1696763085558888 0.2965519613119975 14300.0000000000000000 0.0911626992683764 0.1799752028820144 0.0000000000000000
0.1681051530746491 0.2955136784556840 14400.0000000000000000 0.0914063709013592 0.1798469176549409 0.0000000000000000
0.1657743731408498 0.2945495980318114 14500.0000000000000000 0.0923995875133515 0.1799638815769778 0.0000000000000000
0.1618605957214581 0.2936534449928589 14600.0000000000000000 0.0949988543784558 0.1805901431781258 0.0000000000000000
0.1551851131643840 0.2925510443618383 14700.0000000000000000 0.0997897440424191 0.1811605665715684 0.0000000000000000
0.1451362889399681 0.2901984608619638 14800.0000000000000000 0.1064129242418301 0.1806709741634350 0.0000000000000000
0.1344572431286593 0.2851882458368261 14900.0000000000000000 0.1129848323341972 0.1772490303638403 0.0000000000000000
0.1292551391309340 0.2770647747615266 15000.0000000000000000 0.1170650234024538 0.1711436271244069 0.0000000000000000
0.1320303793792572 0.2681503511032525 15100.0000000000000000 0.1181090719759006 0.1647873425998777 0.0000000000000000
0.1351797605252517 0.2599103046105112 15200.0000000000000000 0.1159151778573584 0.1588980736136076 0.0000000000000000
0.1371454840448959 0.2514574718490988 15300.0000000000000000 0.1104197736553141 0.1525324145059696 0.0000000000000000
0.1364644325672288 0.2413622448275185 15400.0000000000000000 0.1025399832764723 0.1445556162878179 0.0000000000000000
0.1334265913857131 0.2301767083923965 15500.0000000000000000 0.0938199220888971 0.1356605416891738 0.0000000000000000
0.1290224664895288 0.2184431109637734 15600.0000000000000000 0.0857210406631959 0.1267645613973066 0.0000000000000000
0.1245971340481534 0.2070569280953987 15700.0000000000000000 0.0787863093323978 0.1182963928514406 0.0000000000000000
0.1203596011057592 0.1965115344962180 15800.0000000000000000 0.0728481575736573 0.1105737186707578 0.0000000000000000
0.1167969259960015 0.1871357386318171 15900.0000000000000000 0.0680891453118598 0.1038337191005557 0.0000000000000000
0.1137805351409429 0.1787720198119738 16000.0000000000000000 0.0642064553213602 0.0981037529704812 0.0000000000000000
0.1109749272056107 0.1716358214486340 16100.0000000000000000 0.0610727685727656 0.0930719075148051 0.0000000000000000
0.1086356450236352 0.1652699952073129 16200.0000000000000000 0.0585498548204057 0.0890462518066260 0.0000000000000000
0.1065490559656055 0.1596666624835071 16300.0000000000000000 0.0564258034781941 0.0854242980089731 0.0000000000000000
0.1047050528351599 0.1547784527758061 16400.0000000000000000 0.0546526101316372 0.0822851074808680 0.0000000000000000
0.1028834335379116 0.1504719387802646 16500.0000000000000000 0.0531167317655691 0.0794856785249960 0.0000000000000000
0.1012880464736565 0.1465962294859698 16600.0000000000000000 0.0518318798864881 0.0770284879623897 0.0000000000000000
0.0998002986197123 0.1431337405747400 16700.0000000000000000 0.0507335703885206 0.0748152191234929 0.0000000000000000
0.0983758943573805 0.1399527976808649 16800.0000000000000000 0.0496870894543306 0.0727073694953838 0.0000000000000000
0.0970548343097645 0.1371378322831815 16900.0000000000000000 0.0488921799560115 0.0708934581498481 0.0000000000000000
0.0958181376652909 0.1345281830537156 17000.0000000000000000 0.0481813344925367 0.0692186412068293 0.0000000000000000
0.0946803115946483 0.1320941484803477 17100.0000000000000000 0.0474994192710326 0.0676993525147693 0.0000000000000000
0.0936841379242990 0.1299326372407824 17200.0000000000000000 0.0469864925284486 0.0663782904031176 0.0000000000000000
0.0925212365384283 0.1278414304534362 17300.0000000000000000 0.0464697205551796 0.0650956877995722 0.0000000000000000
0.0916297511716666 0.1261018512516183 17400.0000000000000000 0.0460618034233167 0.0639755568434369 0.0000000000000000
0.0908178877382714 0.1245403098154150 17500.0000000000000000 0.0457091527716586 0.0629607195474393 0.0000000000000000
0.0900763167774348 0.1231113579699217 17600.0000000000000000 0.0453967063316315 0.0620771086419719 0.0000000000000000
0.0894021066745719 0.1218074333639458 17700.0000000000000000 0.0451368953159989 0.0612762833251756 0.0000000000000000
0.0887698485721950 0.1205548197481449 17800.0000000000000000 0.0448845092768414 0.0605194360001034 0.0000000000000000
0.0881716283196811 0.1194200770612939 17900.0000000000000000 0.0446474953551650 0.0598001702450156 0.0000000000000000
0.0876142622752913 0.1184082426380692 18000.0000000000000000 0.0444401433267807 0.0591419023989696 0.0000000000000000
0.0871433915392131 0.1174544122455897 18100.0000000000000000 0.0442474587319228 0.0585457610262078 0.0000000000000000
0.0866267925912896 0.1164818480021161 18200.0000000000000000 0.0440383116635533 0.0579520042828494 0.0000000000000000
0.0861455276835920 0.1156278773192156 18300.0000000000000000 0.0438838959771080 0.0573803613156357 0.0000000000000000
0.0857367771284942 0.1147981005618668 18400.0000000000000000 0.0437023909157371 0.0568217334007634 0.0000000000000000
0.0852921152966110 0.1140028738296050 18500.0000000000000000 0.0435748091397610 0.0563283995128472 0.0000000000000000
0.0848793393702217 0.1133246580255689 18600.0000000000000000 0.0434757438917085 0.0558897427799876 0.0000000000000000
0.0844914990695130 0.1126160323657564 18700.0000000000000000 0.0433456594319258 0.0554604989192766 0.0000000000000000
0.0841185949078269 0.1119891934427071 18800.0000000000000000 0.0432672546283845 0.0550418994343317 0.0000000000000000
0.0837234608240144 0.1113226026619054 18900.0000000000000000 0.0431735206340234 0.0546262263773807 0.0000000000000000
0.0833411502973601 0.1106867600106531 19000.0000000000000000 0.0430598279615091 0.0541710588827151 0.0000000000000000
0.0829713937610156 0.1101057220581761 19100.0000000000000000 0.0430022589929498 0.0537706697555987 0.0000000000000000
0.0826382703335221 0.1096070501616553 19200.0000000000000000 0.0429673601075257 0.0534499968928475 0.0000000000000000
0.0822249380006289 0.1089854843419576 19300.0000000000000000 0.0428676210076074 0.0530346255395893 0.0000000000000000
0.0818864363376053 0.1084791242895881 19400.0000000000000000 0.0427939546809414 0.0526883483272579 0.0000000000000000
0.0815744892567684 0.1080130820298129 19500.0000000000000000 0.0427013723380482 0.0523482663368619 0.0000000000000000
0.0811511088101291 0.1073867025479569 19600.0000000000000000 0.0427848070111684 0.0519919279105058 0.0000000000000000
0.0808071158904460 0.1068483811080313 19700.0000000000000000 0.0426947241083361 0.0516183338107758 0.0000000000000000
0.0804388884032193 0.1062884914908588 19800.0000000000000000 0.0426107154667297 0.0512212646214047 0.0000000000000000
0.0800398642757725 0.1057417754043758 19900.0000000000000000 0.0425295718725137 0.0508088700848030 0.0000000000000000
0.0795477448581670 0.1050848833008265 20000.0000000000000000 0.0423967829493514 0.0503361739523328 0.0000000000000000
0.0790221670340362 0.1043754702229701 20100.0000000000000000 0.0423165677153016 0.0498516045196002 0.0000000000000000
0.0784866292629103 0.1035921232096605 20200.0000000000000000 0.0422477166744535 0.0493420395874441 0.0000000000000000
0.0778914414761751 0.1029802843563923 20300.0000000000000000 0.0423220109991905 0.0488488812909339 0.0000000000000000
0.0774622575967094 0.1021986448978144 20400.0000000000000000 0.0422569818996294 0.0483272326736629 0.0000000000000000
0.0770352924535907 0.1015019300918013 20500.0000000000000000 0.0422237811818114 0.0478962533018917 0.0000000000000000
0.0765955142390303 0.1008604121454997 20600.0000000000000000 0.0422303266873878 0.0474826910450569 0.0000000000000000
0.0761017218202994 0.1003525777023950 20700.0000000000000000 0.0424062623370628 0.0470139836750261 0.0000000000000000
0.0757916676652425 0.0997336499026991 20800.0000000000000000 0.0423557721514384 0.0466733431059184 0.0000000000000000
0.0754664697936360 0.0992071802259709 20900.0000000000000000 0.0423573045191871 0.0463660111031643 0.0000000000000000
0.0751818220976860 0.0987899425322722 21000.0000000000000000 0.0423730830313230 0.0460865519834772 0.0000000000000000
0.0749256382735641 0.0983614772792537 21100.0000000000000000 0.0423926174283281 0.0458087383755286 0.0000000000000000
0.0746087437761010 0.0980599719456930 21200.0000000000000000 0.0424815650707956 0.0455553433683505 0.0000000000000000
0.0744585686766638 0.0976450722219664 21300.0000000000000000 0.0424434886821575 0.0453145313034898 0.0000000000000000
0.0742810574110028 0.0972925731178571 21400.0000000000000000 0.0424262089176460 0.0451117040014381 0.0000000000000000
0.0740565220697658 0.0970548257108109 21500.0000000000000000 0.0424607752678747 0.0449034073976081 0.0000000000000000
0.0739518415624854 0.0967655928364843 21600.0000000000000000 0.0424227866731005 0.0447319292170403 0.0000000000000000
0.0738295726689006 0.0968829871387124 21700.0000000000000000 0.0425280043812845 0.0445447379851181 0.0000000000000000
0.0736926219186622 0.0964972288548108 21800.0000000000000000 0.0424131091816391 0.0443635951545952 0.0000000000000000
0.0736021515715629 0.0961984482432823 21900.0000000000000000 0.0423888948361863 0.0442057374931595 0.0000000000000000
0.0735041087023479 0.0959809153197169 22000.0000000000000000 0.0423636559698223 0.0440837164029001 0.0000000000000000
0.0733971760153095 0.0958151715782883 22100.0000000000000000 0.0423624546516622 0.0439868545079528 0.0000000000000000
0.0732429186901458 0.0957828556186978 22200.0000000000000000 0.0424019555095022 0.0439317694671571 0.0000000000000000
0.0731820028834036 0.0955756201600685 22300.0000000000000000 0.0423900463355840 0.0437587766929155 0.0000000000000000
0.0731246398700187 0.0954242162863796 22400.0000000000000000 0.0423824816923246 0.0436613008056272 0.0000000000000000
0.0728461530781252 0.0951264541125757 22500.0000000000000000 0.0424284788570094 0.0434439159719867 0.0000000000000000
0.0729198012723245 0.0951416011674117 22600.0000000000000000 0.0423919678173082 0.0434351019381996 0.0000000000000000
0.0728851060926193 0.0950483334211765 22700.0000000000000000 0.0423743498126328 0.0433647020483819 0.0000000000000000
0.0728518429587542 0.0949789384186276 22800.0000000000000000 0.0423694051841622 0.0432992134030633 0.0000000000000000
0.0728099569762518 0.0949201664501276 22900.0000000000000000 0.0423704469595971 0.0432393438305581 0.0000000000000000
0.0727321286886985 0.0948541899305406 23000.0000000000000000 0.0423927800283547 0.0431376909234131 0.0000000000000000
0.0727036745567844 0.0947766561019278 23100.0000000000000000 0.0423978769263440 0.0430928284752175 0.0000000000000000
0.0726599182310447 0.0947052535047321 23200.0000000000000000 0.0424062414470365 0.0430313129445209 0.0000000000000000
0.0725761606828610 0.0945367148940711 23300.0000000000000000 0.0423650370721385 0.0429350614995839 0.0000000000000000
0.0725818702175262 0.0945746644386151 23400.0000000000000000 0.0424234277233315 0.0429247126752476 0.0000000000000000
0.0725035659617436 0.0944146144447420 23500.0000000000000000 0.0423803190988552 0.0428375745700441 0.0000000000000000
0.0724681545318508 0.0943568068583393 23600.0000000000000000 0.0423876859285332 0.0427907114762513 0.0000000000000000
0.0724275908000930 0.0942955022709299 23700.0000000000000000 0.0423954282049916 0.0427399245903213 0.0000000000000000
0.0724036644641209 0.0942472342155806 23800.0000000000000000 0.0423991676081318 0.0426753037234674 0.0000000000000000
0.0723854316623674 0.0942067654644254 23900.0000000000000000 0.0424035716779636 0.0426287009523101 0.0000000000000000
0.0723575988913425 0.0941539105294596 24000.0000000000000000 0.0424092981520982 0.0425812170141558 0.0000000000000000
0.0723330180897260 0.0940962037289813 24100.0000000000000000 0.0424117384815250 0.0425411942454205 0.0000000000000000
0.0722857725839866 0.0939921869712416 24200.0000000000000000 0.0424292214011110 0.0425124242947461 0.0000000000000000
0.0721698648560721 0.0938968670511840 24300.0000000000000000 0.0424012951741556 0.0424333727297425 0.0000000000000000
0.0722048447016937 0.0939252059819414 24400.0000000000000000 0.0424272705765005 0.0424341969693202 0.0000000000000000
0.0720150940192055 0.0936540494586998 24500.0000000000000000 0.0423893323564243 0.0423647655275938 0.0000000000000000
0.0719685412095661 0.0936337309120504 24600.0000000000000000 0.0424550401890933 0.0423625695219018 0.0000000000000000
0.0719910106766631 0.0936080517502957 24700.0000000000000000 0.0424363957326305 0.0423326454147260 0.0000000000000000
0.0719400487367231 0.0935177805779793 24800.0000000000000000 0.0424609984269887 0.0422994250182133 0.0000000000000000
0.0718735556623672 0.0934375261990709 24900.0000000000000000 0.0424821575123520 0.0422577967498566 0.0000000000000000
0.0718902750751356 0.0934262254151899 25000.0000000000000000 0.0424550453717660 0.0422291657539691 0.0000000000000000
0.0718390404650583 0.0933673178666126 25100.0000000000000000 0.0424729276277330 0.0421954541316906 0.0000000000000000
0.0717322234497552 0.0932896839397061 25200.0000000000000000 0.0424589627050401 0.0421088413172044 0.0000000000000000
0.0718051339333649 0.0933036428872398 25300.0000000000000000 0.0424696975883836 0.0421361915202013 0.0000000000000000
0.0717633414818013 0.0932904929777967 25400.0000000000000000 0.0424923181172385 0.0420862230434473 0.0000000000000000
0.0717851131351210 0.0932678042706258 25500.0000000000000000 0.0424741802978295 0.0420878330860543 0.0000000000000000
0.0717567612281600 0.0932596288793739 25600.0000000000000000 0.0424909950339643 0.0420553993874862 0.0000000000000000
0.0717485294295362 0.0932289797711663 25700.0000000000000000 0.0424794345575801 0.0420474011046853 0.0000000000000000
0.0716902105456864 0.0931963255425021 25800.0000000000000000 0.0425069997029402 0.0420025738634121 0.0000000000000000
0.0717305833905584 0.0931939880148069 25900.0000000000000000 0.0424843526863680 0.0420165794441766 0.0000000000000000
0.0716759685540850 0.0931581799401142 26000.0000000000000000 0.0425088410907654 0.0419867488282062 0.0000000000000000
0.0717085791904857 0.0931614075669587 26100.0000000000000000 0.0424915791601765 0.0419897626555797 0.0000000000000000
0.0716544187879345 0.0931194151037022 26200.0000000000000000 0.0425101871939200 0.0419740954084920 0.0000000000000000
0.0716832515946685 0.0931226193010323 26300.0000000000000000 0.0424974102592680 0.0419745961725440 0.0000000000000000
0.0716437371986997 0.0930880858752608 26400.0000000000000000 0.0425106277528720 0.0419636036850669 0.0000000000000000
0.0716671303511721 0.0931073443396385 26500.0000000000000000 0.0425013170032956 0.0419594243898156 0.0000000000000000
0.0716424407587380 0.0930886539159032 26600.0000000000000000 0.0425152572164704 0.0419405169636920 0.0000000000000000
0.0716413021260164 0.0930954765196383 26700.0000000000000000 0.0425233540639408 0.0419224850934494 0.0000000000000000
0.0716337977071714 0.0930692474986823 26800.0000000000000000 0.0425175042167256 0.0419263618377414 0.0000000000000000
0.0715617079442406 0.0930148648840572 26900.0000000000000000 0.0425147515246905 0.0418714616572160 0.0000000000000000
0.0716300046008199 0.0930574772364564 27000.0000000000000000 0.0425237889880982 0.0419134938972627 0.0000000000000000
0.0716027061164804 0.0930402996344602 27100.0000000000000000 0.0425379331472859 0.0418978986307441 0.0000000000000000
0.0716265451716077 0.0930553586906997 27200.0000000000000000 0.0425254590700402 0.0418943233078595 0.0000000000000000
0.0716055985039721 0.0930263837225644 27300.0000000000000000 0.0425350317092081 0.0418718242135703 0.0000000000000000
0.0715381875094144 0.0929657733518911 27400.0000000000000000 0.0425197691365234 0.0418297584710852 0.0000000000000000
0.0715981511270057 0.0930235686343839 27500.0000000000000000 0.0425370926436177 0.0418564683726990 0.0000000000000000
0.0715860089164567 0.0930085063916370 27600.0000000000000000 0.0425411086056361 0.0418502315093892 0.0000000000000000
0.0715718715263690 0.0929942360563769 27700.0000000000000000 0.0425486879720123 0.0418364612353748 0.0000000000000000
0.0715462039490344 0.0929816338390482 27800.0000000000000000 0.0425642480978793 0.0418115480181339 0.0000000000000000
0.0715786878395625 0.0929920508389611 27900.0000000000000000 0.0425493939060795 0.0418188414435258 0.0000000000000000
0.0715638598459058 0.0929773122332903 28000.0000000000000000 0.0425576880910859 0.0418046482663792 0.0000000000000000
0.0715422537906452 0.0929687168567607 28100.0000000000000000 0.0425720656729477 0.0417766755516049 0.0000000000000000
0.0715668439399156 0.0929753556303436 28200.0000000000000000 0.0425575108093486 0.0417920476710527 0.0000000000000000
0.0715517694014097 0.0929624576649976 28300.0000000000000000 0.0425671477843139 0.0417779367676002 0.0000000000000000
0.0714934304714038 0.0929086280504755 28400.0000000000000000 0.0425542357866215 0.0417337001790089 0.0000000000000000
0.0715563369297379 0.0929632286291444 28500.0000000000000000 0.0425669181320469 0.0417671886180968 0.0000000000000000
0.0715401786409792 0.0929473852751053 28600.0000000000000000 0.0425745295972027 0.0417522416901999 0.0000000000000000
0.0715158478948678 0.0929341045303851 28700.0000000000000000 0.0425830643919645 0.0417296249757129 0.0000000000000000
0.0715362459775539 0.0929412893020773 28800.0000000000000000 0.0425707816202477 0.0417355586944990 0.0000000000000000
0.0715236719148415 0.0929294588932695 28900.0000000000000000 0.0425763572862749 0.0417259317653905 0.0000000000000000
0.0715125966003520 0.0929178687141119 29000.0000000000000000 0.0425840415291363 0.0417122119077108 0.0000000000000000
0.0714975851330328 0.0929121454273154 29100.0000000000000000 0.0425906213004083 0.0417006692917806 0.0000000000000000
0.0714837391732025 0.0929035584648614 29200.0000000000000000 0.0425977881784874 0.0416875924237271 0.0000000000000000
0.0714793787245850 0.0929024647578682 29300.0000000000000000 0.0426022137528355 0.0416795520817218 0.0000000000000000
0.0714792710655195 0.0929035201500911 29400.0000000000000000 0.0426048378074994 0.0416771233037113 0.0000000000000000
0.0714788762514953 0.0929016554059692 29500.0000000000000000 0.0426022925137980 0.0416739801770756 0.0000000000000000
0.0714723112052471 0.0928998845385269 29600.0000000000000000 0.0426040906143831 0.0416707128135345 0.0000000000000000
0.0714361167534018 0.0928512990996767 29700.0000000000000000 0.0425772519762629 0.0416456129465811 0.0000000000000000
0.0714730701546898 0.0928896469704606 29800.0000000000000000 0.0426022919137561 0.0416616576282079 0.0000000000000000
0.0714636629892224 0.0928796410448373 29900.0000000000000000 0.0426068597186799 0.0416521398897224 0.0000000000000000
0.0714558451379593 0.0928743397440743 30000.0000000000000000 0.0426091108467139 0.0416430455703255 0.0000000000000000
0.0714477254698822 0.0928664687163857 30100.0000000000000000 0.0426110844619708 0.0416349926048500 0.0000000000000000
0.0714408389290956 0.0928613879545352 30200.0000000000000000 0.0426123496272009 0.0416279612892147 0.0000000000000000
0.0714328320990389 0.0928560999671729 30300.0000000000000000 0.0426146752778535 0.0416207232768962 0.0000000000000000
0.0714272809964566 0.0928530175837901 30400.0000000000000000 0.0426164957526506 0.0416138465824306 0.0000000000000000
0.0714207747669444 0.0928498759798793 30500.0000000000000000 0.0426188461925167 0.0416076843604954 0.0000000000000000
0.0713802787978650 0.0927995385785731 30600.0000000000000000 0.0425917647532764 0.0415820857053113 0.0000000000000000
0.0714072062961230 0.0928394741021255 30700.0000000000000000 0.0426225797469584 0.0415950409566830 0.0000000000000000
0.0713960730991814 0.0928315485200805 30800.0000000000000000 0.0426258780416823 0.0415885267956561 0.0000000000000000
0.0713861919187880 0.0928249569745548 30900.0000000000000000 0.0426285651834424 0.0415872905800636 0.0000000000000000
0.0713751512892497 0.0928173832141304 31000.0000000000000000 0.0426314661785935 0.0415857121794593 0.0000000000000000
0.0713646125495409 0.0928102633018221 31100.0000000000000000 0.0426335034473878 0.0415817317678548 0.0000000000000000
0.0713553531317156 0.0928033306950010 31200.0000000000000000 0.0426344725522670 0.0415761988201367 0.0000000000000000
0.0713459501967527 0.0927953869254007 31300.0000000000000000 0.0426367877162533 0.0415695005833781 0.0000000000000000
0.0713369656599675 0.0927921340586454 31400.0000000000000000 0.0426374585053504 0.0415610543354146 0.0000000000000000
0.0712928440220572 0.0927390134403057 31500.0000000000000000 0.0426117172772020 0.0415352520156467 0.0000000000000000
0.0712874523149605 0.0927396516407209 31600.0000000000000000 0.0426137318803044 0.0415282782724777 0.0000000000000000
0.0713197396743488 0.0927827594239918 31700.0000000000000000 0.0426419146785923 0.0415403976999667 0.0000000000000000
0.0713172137178812 0.0927815683184035 31800.0000000000000000 0.0426419620457249 0.0415371746776105 0.0000000000000000
0.0713165762402435 0.0927824540978430 31900.0000000000000000 0.0426427057852866 0.0415364674620730 0.0000000000000000
0.0713166949781461 0.0927808625305498 32000.0000000000000000 0.0426392311334401 0.0415346020937987 0.0000000000000000
0.0713099051938662 0.0927768066104781 32100.0000000000000000 0.0426453722556384 0.0415281017302272 0.0000000000000000
0.0713047148854067 0.0927729473311576 32200.0000000000000000 0.0426465723301819 0.0415213956184685 0.0000000000000000
0.0712996694905345 0.0927705804430308 32300.0000000000000000 0.0426482664400216 0.0415160970359577 0.0000000000000000
0.0712919206363616 0.0927648966843381 32400.0000000000000000 0.0426499464887226 0.0415103632190448 0.0000000000000000
0.0712874281069052 0.0927637145765797 32500.0000000000000000 0.0426510370818242 0.0415068024912478 0.0000000000000000
0.0712841270090290 0.0927618281033925 32600.0000000000000000 0.0426523818530312 0.0415026126987672 0.0000000000000000
0.0712839252235969 0.0927618918608510 32700.0000000000000000 0.0426515308141821 0.0414994332369196 0.0000000000000000
0.0712737832112786 0.0927545593947222 32800.0000000000000000 0.0426522496707784 0.0414931678339931 0.0000000000000000
0.0712094698868669 0.0926662453037695 32900.0000000000000000 0.0426236458619085 0.0414737112088887 0.0000000000000000
0.0712675299764770 0.0927494545346002 33000.0000000000000000 0.0426501914383752 0.0414906061864486 0.0000000000000000
0.0712650600332435 0.0927461257797457 33100.0000000000000000 0.0426508326430174 0.0414906357188987 0.0000000000000000
0.0712618744889473 0.0927456243008477 33200.0000000000000000 0.0426486341530994 0.0414886056801970 0.0000000000000000
0.0712572143215391 0.0927468966047546 33300.0000000000000000 0.0426519069022491 0.0414827694516496 0.0000000000000000
0.0712467581016427 0.0927412764543588 33400.0000000000000000 0.0426583319422348 0.0414737403179377 0.0000000000000000
0.0712436048891321 0.0927411916719074 33500.0000000000000000 0.0426569648915421 0.0414699817299553 0.0000000000000000
0.0712378388161531 0.0927372792245543 33600.0000000000000000 0.0426596401184346 0.0414652944409113 0.0000000000000000
0.0711974593505747 0.0926895127988322 33700.0000000000000000 0.0426314284765680 0.0414437205999489 0.0000000000000000
0.0712295326234299 0.0927332413958233 33800.0000000000000000 0.0426607808410811 0.0414582696688745 0.0000000000000000
0.0712241449833936 0.0927313552251228 33900.0000000000000000 0.0426630032397351 0.0414546479862671 0.0000000000000000
0.0712189674377210 0.0927338479313588 34000.0000000000000000 0.0426629239131684 0.0414515024067358 0.0000000000000000
0.0712123721881567 0.0927356332345421 34100.0000000000000000 0.0426640629097804 0.0414488988628654 0.0000000000000000
0.0712050349634691 0.0927348649097938 34200.0000000000000000 0.0426636165991351 0.0414484656474851 0.0000000000000000
0.0711963570780981 0.0927349512177227 34300.0000000000000000 0.0426652556333457 0.0414453721478295 0.0000000000000000
0.0711867743139238 0.0927353285545398 34400.0000000000000000 0.0426675694401038 0.0414414430433579 0.0000000000000000
0.0711807562077920 0.0927388269511768 34500.0000000000000000 0.0426666610927388 0.0414403755807624 0.0000000000000000
0.0711725232394604 0.0927391211116941 34600.0000000000000000 0.0426675631302874 0.0414372590958625 0.0000000000000000
0.0711631755619268 0.0927375330950043 34700.0000000000000000 0.0426700296860838 0.0414336309021498 0.0000000000000000
0.0711596816506800 0.0927419523112783 34800.0000000000000000 0.0426701207404001 0.0414326803002439 0.0000000000000000
0.0711554629394185 0.0927417181966823 34900.0000000000000000 0.0426702243796175 0.0414328407647538 0.0000000000000000
0.0711480714553931 0.0927404221722748 35000.0000000000000000 0.0426743854822904 0.0414262396188897 0.0000000000000000
0.0711420067761766 0.0927388365535284 35100.0000000000000000 0.0426771393124311 0.0414247164103587 0.0000000000000000
0.0711391102911375 0.0927393606302971 35200.0000000000000000 0.0426777055615934 0.0414231578229011 0.0000000000000000
0.0711337934706640 0.0927365894700109 35300.0000000000000000 0.0426756690817387 0.0414153131033988 0.0000000000000000
0.0711328669360297 0.0927396673413876 35400.0000000000000000 0.0426799112724250 0.0414189805923017 0.0000000000000000
0.0711293503272911 0.0927382123121704 35500.0000000000000000 0.0426769014404748 0.0414131003887710 0.0000000000000000
0.0711255472753621 0.0927365289298507 35600.0000000000000000 0.0426772812410923 0.0414104961820799 0.0000000000000000
0.0710859457239140 0.0926892084137925 35700.0000000000000000 0.0426510973734469 0.0413897790343559 0.0000000000000000
0.0711194106085664 0.0927330219268996 35800.0000000000000000 0.0426808508327570 0.0414060317322181 0.0000000000000000
0.0711155964190962 0.0927306114074021 35900.0000000000000000 0.0426803852653856 0.0414035478407394 0.0000000000000000
0.0711113682886082 0.0927276297284385 36000.0000000000000000 0.0426817748707813 0.0414016684275002 0.0000000000000000
0.0711082706009182 0.0927267083805593 36100.0000000000000000 0.0426823515493003 0.0413983132808958 0.0000000000000000
0.0711055800714150 0.0927251092057658 36200.0000000000000000 0.0426833499347726 0.0413970836436704 0.0000000000000000
0.0711044547044109 0.0927270468969382 36300.0000000000000000 0.0426823119334597 0.0413968250074652 0.0000000000000000
0.0710988781105874 0.0927248441685913 36400.0000000000000000 0.0426851524763622 0.0413937176839273 0.0000000000000000
0.0710974437651223 0.0927253286810349 36500.0000000000000000 0.0426861322126491 0.0413932910583406 0.0000000000000000
0.0710942369212386 0.0927244604918657 36600.0000000000000000 0.0426878695993782 0.0413917770100498 0.0000000000000000
0.0710915357886509 0.0927244799701477 36700.0000000000000000 0.0426893805928648 0.0413899901877283 0.0000000000000000
0.0710887664984784 0.0927234165752723 36800.0000000000000000 0.0426902790936162 0.0413885362772109 0.0000000000000000
0.0710868517734222 0.0927243490210230 36900.0000000000000000 0.0426912688633384 0.0413876255698733 0.0000000000000000
0.0710862775693098 0.0927243412040625 37000.0000000000000000 0.0426911553310220 0.0413869193548745 0.0000000000000000
0.0710838424762602 0.0927231649165592 37100.0000000000000000 0.0426925850492878 0.0413842352414370 0.0000000000000000
0.0710824308502197 0.0927238603230620 37200.0000000000000000 0.0426932286253759 0.0413831035747001 0.0000000000000000
0.0710789544862474 0.0927228439337562 37300.0000000000000000 0.0426952672500550 0.0413819975863828 0.0000000000000000
0.0710770618575602 0.0927207524473374 37400.0000000000000000 0.0426965365167050 0.0413793354192763 0.0000000000000000
0.0710488010762080 0.0926812227925674 37500.0000000000000000 0.0426974354685179 0.0413814826642543 0.0000000000000000
0.0710752254214895 0.0927220764224651 37600.0000000000000000 0.0426961891551996 0.0413782825556071 0.0000000000000000
0.0710732863408414 0.0927212602343172 37700.0000000000000000 0.0426976057211945 0.0413771492077236 0.0000000000000000
0.0710711115677085 0.0927204124993771 37800.0000000000000000 0.0426984521077392 0.0413762325103048 0.0000000000000000
0.0710703504138565 0.0927199449731633 37900.0000000000000000 0.0426976225279608 0.0413748906524891 0.0000000000000000
0.0710466722251641 0.0926784320209714 38000.0000000000000000 0.0426522357252612 0.0413111070488950 0.0000000000000000
0.0710449786619718 0.0926774214504797 38100.0000000000000000 0.0426527334659010 0.0413098640310613 0.0000000000000000
0.0710439339597876 0.0926770678129701 38200.0000000000000000 0.0426527112284825 0.0413092393948959 0.0000000000000000
0.0710435478365940 0.0926765149217209 38300.0000000000000000 0.0426519159366416 0.0413087230596543 0.0000000000000000
0.0710416690957557 0.0926756639356155 38400.0000000000000000 0.0426524648856839 0.0413072969113470 0.0000000000000000
0.0710409209531764 0.0926753688495004 38500.0000000000000000 0.0426524482748939 0.0413066062348577 0.0000000000000000
0.0710390542125093 0.0926750057009906 38600.0000000000000000 0.0426528478842632 0.0413054621447297 0.0000000000000000
0.0710365859394304 0.0926737822002172 38700.0000000000000000 0.0426545156269079 0.0413042103000213 0.0000000000000000
0.0710370083369870 0.0926744221540348 38800.0000000000000000 0.0426539436146285 0.0413031929315135 0.0000000000000000
0.0710344196940209 0.0926735443988576 38900.0000000000000000 0.0426553263384501 0.0413023515652255 0.0000000000000000
0.0710335788392748 0.0926732144729270 39000.0000000000000000 0.0426559318069231 0.0413006412937129 0.0000000000000000
0.0710315267760831 0.0926726701023197 39100.0000000000000000 0.0426566467953847 0.0412994941489423 0.0000000000000000
0.0710304139014851 0.0926724815812636 39200.0000000000000000 0.0426574766898448 0.0412979612357412 0.0000000000000000
0.0710289680467258 0.0926723506193023 39300.0000000000000000 0.0426586882333009 0.0412973011407794 0.0000000000000000
0.0710283232296795 0.0926715558414496 39400.0000000000000000 0.0426577241507501 0.0412962918504122 0.0000000000000000
0.0710276152928897 0.0926712520204826 39500.0000000000000000 0.0426583364701660 0.0412952644203704 0.0000000000000000
0.0710256271133742 0.0926706913398425 39600.0000000000000000 0.0426601574050711 0.0412942005406197 0.0000000000000000
0.0710239051343540 0.0926707326368358 39700.0000000000000000 0.0426611408466242 0.0412930890093951 0.0000000000000000
0.0710233981912112 0.0926705618477685 39800.0000000000000000 0.0426607619459424 0.0412918585340272 0.0000000000000000
0.0710233454951941 0.0926714114170077 39900.0000000000000000 0.0426608073549483 0.0412909532187201 0.0000000000000000
0.0710220407394449 0.0926710270068366 40000.0000000000000000 0.0426615514629054 0.0412897916704565 0.0000000000000000
0.0710203752013579 0.0926703541670803 40100.0000000000000000 0.0426624263353754 0.0412886078291015 0.0000000000000000
0.0710188913933620 0.0926696918756140 40200.0000000000000000 0.0426631704089327 0.0412879268067531 0.0000000000000000
0.0710176984463190 0.0926700320581868 40300.0000000000000000 0.0426636777870250 0.0412874004474595 0.0000000000000000
0.0710163117013808 0.0926690365671669 40400.0000000000000000 0.0426638856021264 0.0412859804370214 0.0000000000000000
0.0710151446536743 0.0926686314605283 40500.0000000000000000 0.0426635461476967 0.0412850567649402 0.0000000000000000
0.0710131588562267 0.0926680315112222 40600.0000000000000000 0.0426644751665510 0.0412840857147337 0.0000000000000000
0.0710113100978018 0.0926668221177916 40700.0000000000000000 0.0426654012255047 0.0412830073686679 0.0000000000000000
0.0710113361081663 0.0926673074232029 40800.0000000000000000 0.0426644138799470 0.0412821664170726 0.0000000000000000
0.0710083623000861 0.0926663912054067 40900.0000000000000000 0.0426663888880619 0.0412812090460467 0.0000000000000000
0.0710083049771685 0.0926664215303537 41000.0000000000000000 0.0426652707803186 0.0412801116752507 0.0000000000000000
0.0710058265838946 0.0926655274693584 41100.0000000000000000 0.0426673643703488 0.0412788688457078 0.0000000000000000
0.0710056099559440 0.0926655473856629 41200.0000000000000000 0.0426667406856752 0.0412780471686944 0.0000000000000000
0.0710051294897173 0.0926650972292633 41300.0000000000000000 0.0426669402161820 0.0412767621353015 0.0000000000000000
0.0710030449271778 0.0926644039958526 41400.0000000000000000 0.0426685065400259 0.0412755403985603 0.0000000000000000
0.0710023949851022 0.0926640151647816 41500.0000000000000000 0.0426682272400742 0.0412743640632020 0.0000000000000000
0.0710026256891058 0.0926643320439387 41600.0000000000000000 0.0426678833330762 0.0412734316916903 0.0000000000000000
0.0710014736442293 0.0926636914666013 41700.0000000000000000 0.0426685808449923 0.0412723103032969 0.0000000000000000
0.0710005513730693 0.0926631609755619 41800.0000000000000000 0.0426690208525576 0.0412714621540380 0.0000000000000000
0.0709999740059423 0.0926631272607190 41900.0000000000000000 0.0426693167613555 0.0412707774788778 0.0000000000000000
0.0709990327092541 0.0926628479844786 42000.0000000000000000 0.0426696880341230 0.0412699083805226 0.0000000000000000
0.0709982761185226 0.0926623274819425 42100.0000000000000000 0.0426700798307940 0.0412688738861521 0.0000000000000000
0.0709972533961193 0.0926618096302044 42200.0000000000000000 0.0426704997563065 0.0412677869123151 0.0000000000000000
0.0709963572989130 0.0926612329680146 42300.0000000000000000 0.0426708666014265 0.0412668137232491 0.0000000000000000
0.0709963494756989 0.0926615682480750 42400.0000000000000000 0.0426705518427035 0.0412662097781962 0.0000000000000000
0.0709949338359484 0.0926609110480523 42500.0000000000000000 0.0426713011835851 0.0412653763674234 0.0000000000000000
0.0709940100658337 0.0926603958300205 42600.0000000000000000 0.0426722681115210 0.0412648480359662 0.0000000000000000
0.0709939563388856 0.0926603996137208 42700.0000000000000000 0.0426718138563259 0.0412640860668550 0.0000000000000000
0.0709934204741519 0.0926600986879651 42800.0000000000000000 0.0426717652316198 0.0412633163012079 0.0000000000000000
0.0709915029009125 0.0926592122702124 42900.0000000000000000 0.0426731484554202 0.0412625260260912 0.0000000000000000
0.0709911322671931 0.0926588360835040 43000.0000000000000000 0.0426729936688999 0.0412616692043388 0.0000000000000000
0.0709908843788321 0.0926582957984965 43100.0000000000000000 0.0426725937753483 0.0412608550032034 0.0000000000000000
0.0709892289564155 0.0926570743238337 43200.0000000000000000 0.0426735243485588 0.0412596560772845 0.0000000000000000
0.0709888141317015 0.0926564143605556 43300.0000000000000000 0.0426729910490672 0.0412587895702956 0.0000000000000000
0.0709875177272644 0.0926555206493106 43400.0000000000000000 0.0426735273951457 0.0412576407400534 0.0000000000000000
0.0709863874677716 0.0926546055676035 43500.0000000000000000 0.0426739079859978 0.0412567799393204 0.0000000000000000
0.0709864456185006 0.0926543878176215 43600.0000000000000000 0.0426731197940019 0.0412558092960605 0.0000000000000000
0.0709847116622589 0.0926534015371945 43700.0000000000000000 0.0426741426146284 0.0412548214091769 0.0000000000000000
0.0709832414256224 0.0926522695476910 43800.0000000000000000 0.0426747080266201 0.0412538683391542 0.0000000000000000
0.0709830892108898 0.0926518710684076 43900.0000000000000000 0.0426740127093225 0.0412527687174269 0.0000000000000000
0.0709825445721945 0.0926515955237401 44000.0000000000000000 0.0426743004579171 0.0412520424294201 0.0000000000000000
0.0709813548584081 0.0926509972069781 44100.0000000000000000 0.0426751027022580 0.0412511516830880 0.0000000000000000
0.0709803105638233 0.0926503626596048 44200.0000000000000000 0.0426756653363028 0.0412500479313468 0.0000000000000000
0.0709798624432478 0.0926502266656034 44300.0000000000000000 0.0426761540427117 0.0412491183759230 0.0000000000000000
0.0709795576975905 0.0926503185585275 44400.0000000000000000 0.0426763333669684 0.0412483395589236 0.0000000000000000
0.0709794830350604 0.0926501397028588 44500.0000000000000000 0.0426764030084388 0.0412475260737658 0.0000000000000000
0.0709793432718045 0.0926503815962854 44600.0000000000000000 0.0426768639574618 0.0412469065829063 0.0000000000000000
0.0709790032109674 0.0926503004880409 44700.0000000000000000 0.0426774725482707 0.0412463336765753 0.0000000000000000
0.0709786500064787 0.0926504897486495 44800.0000000000000000 0.0426780417861185 0.0412458905164769 0.0000000000000000
0.0709782835306464 0.0926506576202673 44900.0000000000000000 0.0426786143598965 0.0412454034427656 0.0000000000000000
0.0709781586649697 0.0926511087791884 45000.0000000000000000 0.0426787383887531 0.0412450289931630 0.0000000000000000
0.0709782880248552 0.0926514121838781 45100.0000000000000000 0.0426785625885041 0.0412445570211023 0.0000000000000000
0.0709784004095469 0.0926517316818611 45200.0000000000000000 0.0426784160699581 0.0412442066617913 0.0000000000000000
0.0709774491134647 0.0926515073206858 45300.0000000000000000 0.0426792670662237 0.0412438550303488 0.0000000000000000
0.0709766512961067 0.0926514135600958 45400.0000000000000000 0.0426798819315332 0.0412434125250811 0.0000000000000000
0.0709769332329808 0.0926519263141980 45500.0000000000000000 0.0426793138659148 0.0412429621276842 0.0000000000000000
0.0709766132455474 0.0926518451011558 45600.0000000000000000 0.0426793376413896 0.0412423816766491 0.0000000000000000
0.0709760948737740 0.0926537187999852 45700.0000000000000000 0.0426796045307080 0.0412400419870424 0.0000000000000000
0.0709769168725244 0.0926544095347998 45800.0000000000000000 0.0426803316635160 0.0412381145875333 0.0000000000000000
0.0709771860759046 0.0926548484328419 45900.0000000000000000 0.0426807189681896 0.0412371538674684 0.0000000000000000
0.0709771019076357 0.0926550604296351 46000.0000000000000000 0.0426810251957214 0.0412364117389280 0.0000000000000000
0.0709770533353293 0.0926552490773486 46100.0000000000000000 0.0426812663471180 0.0412357607876085 0.0000000000000000
0.0709769158885548 0.0926553252085866 46200.0000000000000000 0.0426814731941854 0.0412352805759707 0.0000000000000000
0.0709768145969260 0.0926555112366283 46300.0000000000000000 0.0426816359797276 0.0412347767471886 0.0000000000000000
0.0709767754299835 0.0926556743171407 46400.0000000000000000 0.0426817804567258 0.0412342752776842 0.0000000000000000
0.0709766973905451 0.0926559612679644 46500.0000000000000000 0.0426818719065332 0.0412337879716667 0.0000000000000000
0.0709766861975258 0.0926562367618994 46600.0000000000000000 0.0426819775151042 0.0412332326285540 0.0000000000000000
0.0709765936896397 0.0926564882392899 46700.0000000000000000 0.0426821222826602 0.0412326762515798 0.0000000000000000
0.0709765970185980 0.0926568759012608 46800.0000000000000000 0.0426822533602484 0.0412321705280695 0.0000000000000000
0.0709764888225448 0.0926571901596046 46900.0000000000000000 0.0426823732134846 0.0412316394619456 0.0000000000000000
0.0709765510234251 0.0926577089905888 47000.0000000000000000 0.0426824769761626 0.0412311836551702 0.0000000000000000
0.0709768321686617 0.0926584754971718 47100.0000000000000000 0.0426826508985714 0.0412305976161403 0.0000000000000000
0.0709771127207522 0.0926593111235175 47200.0000000000000000 0.0426827699684458 0.0412301453036407 0.0000000000000000
0.0709773792656521 0.0926601657786686 47300.0000000000000000 0.0426828785554416 0.0412297456750216 0.0000000000000000
0.0709776634288351 0.0926608744380456 47400.0000000000000000 0.0426829726078462 0.0412293495601445 0.0000000000000000
0.0709778960152449 0.0926616705811105 47500.0000000000000000 0.0426830510708247 0.0412290014415549 0.0000000000000000
0.0709780910907818 0.0926622569579009 47600.0000000000000000 0.0426831256087869 0.0412286657397858 0.0000000000000000
0.0709782250093235 0.0926629142035843 47700.0000000000000000 0.0426831776483578 0.0412283612977590 0.0000000000000000
0.0709783851490293 0.0926635268044703 47800.0000000000000000 0.0426832199751467 0.0412280176935952 0.0000000000000000
0.0709786143279484 0.0926642361056169 47900.0000000000000000 0.0426832562389144 0.0412276702307348 0.0000000000000000
0.0709788575243061 0.0926648837420202 48000.0000000000000000 0.0426832814375179 0.0412273660424562 0.0000000000000000
0.0709790835722793 0.0926655128645191 48100.0000000000000000 0.0426833000669670 0.0412270599376028 0.0000000000000000
0.0709792798613392 0.0926662142949768 48200.0000000000000000 0.0426833172999830 0.0412267328660888 0.0000000000000000
0.0709794730029278 0.0926668718206764 48300.0000000000000000 0.0426833343751360 0.0412264489201121 0.0000000000000000
0.0709797118773552 0.0926675499599674 48400.0000000000000000 0.0426833475532696 0.0412261564020501 0.0000000000000000
0.0709800817740689 0.0926681860393345 48500.0000000000000000 0.0426833368438012 0.0412259664640703 0.0000000000000000
0.0709804870695495 0.0926688469386827 48600.0000000000000000 0.0426833395785254 0.0412257342752322 0.0000000000000000
0.0709808869022857 0.0926694185878561 48700.0000000000000000 0.0426833593488216 0.0412255689064396 0.0000000000000000
0.0709813519094266 0.0926700863450373 48800.0000000000000000 0.0426833537183115 0.0412253820216156 0.0000000000000000
0.0709817034518754 0.0926706843051429 48900.0000000000000000 0.0426833326870147 0.0412252268540432 0.0000000000000000
0.0709821326958415 0.0926712992469301 49000.0000000000000000 0.0426833115085121 0.0412250620386467 0.0000000000000000
0.0709825381648784 0.0926719650414518 49100.0000000000000000 0.0426832830253476 0.0412248906208668 0.0000000000000000
0.0709828920607429 0.0926725433593100 49200.0000000000000000 0.0426832519233772 0.0412247326598527 0.0000000000000000
0.0709832214284678 0.0926732795147960 49300.0000000000000000 0.0426832116178865 0.0412245703552862 0.0000000000000000
0.0709835834935679 0.0926739495319089 49400.0000000000000000 0.0426831994315039 0.0412244106300650 0.0000000000000000
0.0709838584162278 0.0926745923956381 49500.0000000000000000 0.0426831844598528 0.0412242212981915 0.0000000000000000
0.0709841786551588 0.0926752245835329 49600.0000000000000000 0.0426831610966562 0.0412240502169120 0.0000000000000000
0.0709845209392915 0.0926758198643354 49700.0000000000000000 0.0426831380108689 0.0412238927751184 0.0000000000000000
0.0709848064910991 0.0926764567882168 49800.0000000000000000 0.0426831263527340 0.0412237312292901 0.0000000000000000
0.0709851897085505 0.0926771050561519 49900.0000000000000000 0.0426831209771494 0.0412235596136427 0.0000000000000000
0.0709854984034413 0.0926776649953722 50000.0000000000000000 0.0426830909561340 0.0412234306043696 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/10/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1354.9089240777225314 0.0000000000000000 1331.1392304598377905 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1193.6029937736859665 0.9066022851072596 1174.3164664587561674 18.3685129722685012 0.0090654829403370 0.0023465746138176
200.0000000000000000 1049.7805770823829334 1.8832705551686022 1032.7361977373677746 15.1416676101007983 0.0141452225541520 0.0052959571916714
300.0000000000000000 921.9752324243347630 3.0699832714432600 906.1017618282648982 12.7817241548728351 0.0131231985379404 0.0086399712157507
400.0000000000000000 808.2422605038296979 4.3092563369698116 792.8721747569511535 11.0363915136094928 0.0125001975414258 0.0119376987578684
500.0000000000000000 706.9692410581194508 5.4346593402007448 691.7329438647236657 9.7743735328899373 0.0123071807047209 0.0149571396003697
600.0000000000000000 616.8650276563166699 6.3708998677726401 601.5751409632844116 8.8891408690289992 0.0124533038345943 0.0173926523960227
700.0000000000000000 536.8210991010042790 7.0820608546077333 521.4340014779339754 8.2682379479983830 0.0173040536345714 0.0194947668297066
800.0000000000000000 465.8491494544549596 7.5562226948032185 450.4242478706200359 7.8288124640951455 0.0185904885742462 0.0212759363623177
900.0000000000000000 403.6540024206226462 7.9358575258224890 387.7721706499911534 7.4899515128461545 0.4328047840345851 0.0232179479282415
1000.0000000000000000 347.7844692515777183 7.9385017838477649 332.6227477267112818 7.1879162028617642 0.0101082306180760 0.0251953075388261
1100.0000000000000000 299.1422858723146305 7.8985969847244206 284.2901721695035349 6.9103116598574195 0.0160226828523331 0.0271823753769377
1200.0000000000000000 256.5157168970205817 7.7652109154198508 242.0806754106047833 6.6262150033251475 0.0145821881578797 0.0290333795129283
1300.0000000000000000 219.2914874852267246 7.5699227367364745 205.3607715311397328 6.3108109603165277 0.0191840838430735 0.0307981731909117
1400.0000000000000000 186.9063203583652637 7.3452424221507373 173.5422933617669514 5.9705375893159909 0.0157817146413273 0.0324652704902713
1500.0000000000000000 158.9061076939205748 7.1328250317074477 146.0890551404427811 5.6329584856049140 0.0171952772132884 0.0340737589521435
1600.0000000000000000 134.8154271673162157 6.9439525744284030 122.5038697017126310 5.3142863131117011 0.0178285943286338 0.0354899837348507
1700.0000000000000000 114.1877319961893136 6.7772351642271662 102.3323363752979560 5.0234086925610404 0.0180585293488710 0.0366932347542607
1800.0000000000000000 96.6108041772577053 6.6255204140129944 85.1606813600628954 4.7750904884628120 0.0117094922353850 0.0378024224836207
1900.0000000000000000 81.7694940108843866 6.5137212245146694 70.6158776251151039 4.5657438237423378 0.0353484451532257 0.0388028923590495
2000.0000000000000000 69.1898872521036168 6.3897362309500121 58.3469629754947121 4.3970648450925598 0.0164035977609491 0.0397196028053706
2100.0000000000000000 58.7296141651436088 6.3528270719018050 48.0537009860850191 4.2662658968073002 0.0162330607729582 0.0405871495765267
2200.0000000000000000 49.8736870810874109 6.1921267337576378 39.4600278424677242 4.1683221304773967 0.0117753883504779 0.0414349860341695
2300.0000000000000000 42.5674328311454815 6.1008850097148226 32.3165998893385762 4.0960268906931914 0.0117942210998845 0.0421268202990096
2400.0000000000000000 36.5825273642539415 6.0709811623991570 26.4147165017341763 4.0401354653595556 0.0140180665259063 0.0426761682351495
2500.0000000000000000 31.5983196753054045 5.9968116513730942 21.5496226827335633 3.9945595033909336 0.0141050230579226 0.0432208147498911
2600.0000000000000000 27.5199873352297288 5.9352469484751325 17.5601515177327414 3.9586949145471091 0.0222198715901363 0.0436740828846099
2700.0000000000000000 24.1697063224008417 5.8768122874261444 14.3020346779577334 3.9299076819585608 0.0169202825069064 0.0440313925514983
2800.0000000000000000 21.4443792368464266 5.8216665400744212 11.6514115090586241 3.9060260926519845 0.0209971106854841 0.0442779843759147
2900.0000000000000000 19.3073969155293419 5.8498893703841413 9.5095868663957752 3.8861070360467642 0.0173809771058564 0.0444326655968083
3000.0000000000000000 17.4809895976979099 5.7804642377373234 7.7730061571898883 3.8651874543596305 0.0175816464042213 0.0447501020068436
3100.0000000000000000 16.0084358857473532 5.7267220804475478 6.3733693199503358 3.8467111924280184 0.0166592131044365 0.0449740798170165
3200.0000000000000000 14.8147856357379464 5.6767903289764998 5.2474519831153650 3.8305825576912804 0.0148643389831547 0.0450964269716451
3300.0000000000000000 13.8532875600050573 5.6299596469010380 4.3446738815480774 3.8155351053384332 0.0179253826445825 0.0451935435729265
3400.0000000000000000 13.0642694100392305 5.5818522414654623 3.6227057201971768 3.8013320427528856 0.0131229952343397 0.0452564103893652
3500.0000000000000000 12.4354234564255943 5.5365732736786262 3.0462065439231276 3.7887389141368435 0.0186943511161982 0.0452103735707996
3600.0000000000000000 11.9253407831310803 5.5008272506801763 2.5869915612302083 3.7771294622074758 0.0152759282725586 0.0451165807406614
3700.0000000000000000 11.5738312250938602 5.5228078341058637 2.2215391025398743 3.7664235349274260 0.0181033289315879 0.0449574245891098
3800.0000000000000000 11.1645808422240123 5.4137635755917923 1.9313973599448628 3.7585057500938013 0.0163014563570603 0.0446127002364930
3900.0000000000000000 10.8761120312627728 5.3743411294868473 1.7019913959214508 3.7359415901515556 0.0198678823390202 0.0439700333639007
4000.0000000000000000 33.9433315229550274 26.6666346098072111 1.5140603023099795 3.7041766778557506 2.0149672385540778 0.0434926944280156
4100.0000000000000000 11.4437141239791860 5.5929768243328422 1.3929648580571081 3.6784946986408329 0.7362533797183447 0.0430243632300586
4200.0000000000000000 10.6014038082138740 5.4375945422475791 1.2735847719286757 3.6557493384983610 0.1911602518297436 0.0433149037095153
4300.0000000000000000 10.2838466241340427 5.3634996827543358 1.1782120238416169 3.6349518355591037 0.0634145080248743 0.0437685739541129
4400.0000000000000000 10.0981355067267682 5.3109782528662333 1.1028453005866281 3.6150120742827387 0.0250917278244102 0.0442081511667584
4500.0000000000000000 9.9666169009552448 5.2691000256480347 1.0430958809708193 3.5954198090678680 0.0144136481088833 0.0445875371596401
4600.0000000000000000 9.8641254469941266 5.2333278337470723 0.9957743825340208 3.5760481174145453 0.0140456272714559 0.0449294860270309
4700.0000000000000000 9.7785370150881423 5.2013634160519340 0.9581484261625518 3.5586441621981395 0.0151859989171201 0.0451950117583971
4800.0000000000000000 9.7028017016448977 5.1678107617172122 0.9283469868413624 3.5425557691727110 0.0186838829265932 0.0454043009870205
4900.0000000000000000 9.6233658890395688 5.1333944288569011 0.9046241862010587 3.5276728840000526 0.0121341827944611 0.0455402071870949
5000.0000000000000000 9.5707319522529595 5.1098252178540662 0.8856849264182776 3.5139224497389545 0.0157096098376436 0.0455897484040192
5100.0000000000000000 9.4977306797961916 5.0685109674308313 0.8706840931408653 3.5004337913363703 0.0125526548606140 0.0455491730275120
5200.0000000000000000 9.4417981095000894 5.0359096828986551 0.8589381932232265 3.4871927018759941 0.0143855711058553 0.0453719603963593
5300.0000000000000000 9.3880789140517376 5.0015600288239321 0.8491669092482018 3.4749968656191732 0.0172448305923528 0.0451102797680783
5400.0000000000000000 9.3302217964468390 4.9656132815418275 0.8414734463738015 3.4642598904926261 0.0141633088105740 0.0447118692280110
5500.0000000000000000 9.2739052594827509 4.9263827428156359 0.8355495201235602 3.4543654371555239 0.0135101554998108 0.0440974038882193
5600.0000000000000000 9.1879491376474114 4.8564012935886556 0.8313706098191032 3.4435812810749318 0.0134212222568110 0.0431747309079089
5700.0000000000000000 9.0588472091389534 4.7590358430024056 0.8290829665598145 3.4135290047779190 0.0151056072578114 0.0420937875410000
5800.0000000000000000 8.9010602584238612 4.6563615994749981 0.8248995926904337 3.3614802468985583 0.0172210288853265 0.0410977904745435
5900.0000000000000000 9.5877961149359052 5.3844417737271719 0.8195116292432397 3.3223411260313682 0.0212961684880419 0.0402054174460824
6000.0000000000000000 8.7040780792657060 4.5375457277103495 0.8117156152601559 3.3005280173939502 0.0149438214775872 0.0393448974236648
6100.0000000000000000 8.6367715502672944 4.4880751118323792 0.8082525548247682 3.2879624667281457 0.0138167550889863 0.0386646617930132
6200.0000000000000000 8.5994325375417677 4.4597065292790852 0.8055268021340947 3.2793367012191252 0.0167152842352923 0.0381472206741706
6300.0000000000000000 8.5778252440754024 4.4443294620809848 0.8032176533311262 3.2734803711490037 0.0190892166363506 0.0377085408779358
6400.0000000000000000 8.6876430762909145 4.5545274442423658 0.8017542695650028 3.2686101833036867 0.0254211289777004 0.0373300502021578
6500.0000000000000000 15.6763706262274347 7.0745191103554124 0.8140556726660877 3.2655319928774240 4.4855547404165401 0.0367091099119713
6600.0000000000000000 8.7039498297450368 4.5062105990354340 0.7953449668029613 3.2493256107968072 0.1165823256785424 0.0364863274312914
6700.0000000000000000 8.4932985780363524 4.3918349978660043 0.7934032478752945 3.2452915889439669 0.0261664442494930 0.0366022991015939
6800.0000000000000000 8.4078098858747250 4.3197779675138737 0.7921410953016423 3.2415904806324884 0.0177184973481568 0.0365818450785613
6900.0000000000000000 8.3435141091440865 4.2659246151496886 0.7908467826970718 3.2380966108716605 0.0121076106950771 0.0365384897305885
7000.0000000000000000 8.3004779156068995 4.2175308868019821 0.7895692778985085 3.2344402346450347 0.0224533229378708 0.0364841933235046
7100.0000000000000000 8.2487084898377212 4.1797284562963224 0.7885340410970799 3.2311173653517091 0.0128976856596817 0.0364309414329278
7200.0000000000000000 8.2161526173324155 4.1533312156427558 0.7875908073332022 3.2271632539324902 0.0116640665450863 0.0364032738788821
7300.0000000000000000 8.1833480732945336 4.1198345363096163 0.7866023781659766 3.2234887924093485 0.0170484260242107 0.0363739403853815
7400.0000000000000000 8.1573400942708396 4.1017580072550501 0.7858103584682180 3.2202940625200185 0.0131526642994806 0.0363250017280723
7500.0000000000000000 8.1279700364612442 4.0723476402329331 0.7849512723211772 3.2173148645991878 0.0170916885213213 0.0362645707866251
7600.0000000000000000 8.1041566148518989 4.0570079583922869 0.7840624166265908 3.2146346995932644 0.0122799750347785 0.0361715652049801
7700.0000000000000000 8.0779721643737119 4.0325913853601625 0.7832504096508721 3.2115232749119209 0.0144930463185778 0.0361140481321790
7800.0000000000000000 8.0599155731514358 4.0197360380990999 0.7821308335889134 3.2082392338881061 0.0137938888336791 0.0360155787416388
7900.0000000000000000 8.0172753273525039 3.9847347827577195 0.7812262127591227 3.2043978765643146 0.0109849597844759 0.0359314954868706
8000.0000000000000000 8.0253478430398157 3.9835108105555208 0.7802829780783510 3.2008624784165303 0.0248162626765471 0.0358753133128678
8100.0000000000000000 7.9859730625893253 3.9607053192314625 0.7794674681460112 3.1978605135835183 0.0121457962983584 0.0357939653299753
8200.0000000000000000 7.9759607942808906 3.9498535740325691 0.7798907193087513 3.1939389519212260 0.0165886862483793 0.0356888627699639
8300.0000000000000000 7.9472250342775625 3.9282072992591530 0.7789018548068329 3.1904161747590245 0.0141280178041075 0.0355716876484447
8400.0000000000000000 7.9410869833036672 3.9237001748911524 0.7783891611204694 3.1871680962870972 0.0164015400905904 0.0354280109143577
8500.0000000000000000 7.9544567575552989 3.9380187249324807 0.7786654734137108 3.1841910925385020 0.0183190433204894 0.0352624233501156
8600.0000000000000000 7.8880359062069525 3.8743748285666948 0.7772882525661539 3.1814443206442133 0.0198605998352391 0.0350679045946516
8700.0000000000000000 7.8707555153030286 3.8615133963142991 0.7773736238339681 3.1788001519434061 0.0181702020009188 0.0348981412104365
8800.0000000000000000 7.8473598578977812 3.8483499220969062 0.7768642764974244 3.1764666291032824 0.0109730270228052 0.0347060031773621
8900.0000000000000000 7.8276188860863751 3.8231574459043847 0.7759075081373780 3.1741710570704678 0.0198659221287018 0.0345169528454438
9000.0000000000000000 7.8030914970543179 3.8072662766656529 0.7751816165917156 3.1720373078731101 0.0142943891064389 0.0343119068174005
9100.0000000000000000 7.7830220859322239 3.7890210181013986 0.7743879569292271 3.1694772636385355 0.0160163848531436 0.0341194624099190
9200.0000000000000000 7.7591628811187316 3.7657410648140681 0.7736213927396490 3.1682888482797500 0.0176152230398989 0.0338963522453659
9300.0000000000000000 7.7347160985647418 3.7503007907028243 0.7728673410030198 3.1661389614575350 0.0117444227755364 0.0336645826258262
9400.0000000000000000 7.7207752577921207 3.7312752426388789 0.7719387722506810 3.1671328830327847 0.0170779882040345 0.0333503716657424
9500.0000000000000000 7.6857972699987558 3.6927090684993593 0.7706899922690955 3.1742146734944661 0.0153462775987340 0.0328372581371007
9600.0000000000000000 7.6464424042190249 3.6558759610363341 0.7693354947273863 3.1752198777924465 0.0136939851142756 0.0323170855485835
9700.0000000000000000 7.6906882500684173 3.7088286545693645 0.7690686840285190 3.1628896775232946 0.0177947766098981 0.0321064573373414
9800.0000000000000000 7.6178026507264152 3.6467862604922772 0.7678400718960521 3.1469471900386066 0.0242364563847193 0.0319926719147598
9900.0000000000000000 7.7677351347521926 3.7778123476861167 0.7686370988011948 3.1278599550365449 0.0614611658970264 0.0319645673313091
10000.0000000000000000 7.4929743851766339 3.5722640243762047 0.7661590016938711 3.1078920134523242 0.0147163616996293 0.0319429839546051
10100.0000000000000000 7.4640190433349733 3.5689603338688318 0.7662954643456523 3.0839838697352819 0.0127887948431105 0.0319905805420970
10200.0000000000000000 7.4347705838074765 3.5617059022608109 0.7668256550764754 3.0603208433349520 0.0139392743693373 0.0319789087659008
10300.0000000000000000 7.3782706670975182 3.5192073837888858 0.7660010087939846 3.0398153134256165 0.0214468422475249 0.0318001188415070
10400.0000000000000000 7.3201861323497477 3.4842965274824604 0.7657921989011875 3.0259504672038933 0.0128134394078461 0.0313334993543610
10500.0000000000000000 7.2161838120823516 3.3952293865937033 0.7643422847492520 3.0148246422443368 0.0114210841476461 0.0303664143474135
10600.0000000000000000 7.1292187049915539 3.3080515135373800 0.7619553306827799 3.0107117968698205 0.0195177646623611 0.0289822992392116
10700.0000000000000000 15.6314729152206127 5.7548101650052477 0.8358794844284161 2.9723859313572527 6.0403224582810271 0.0280748761486688
10800.0000000000000000 7.2981083351917340 3.4048909306209492 0.7602913331498008 2.9839853034785171 0.1218178698129301 0.0271228981295362
10900.0000000000000000 7.1035751731440184 3.3034733940367786 0.7582899646282628 2.9887062069883270 0.0266821243299908 0.0264234831606582
11000.0000000000000000 6.9731424365770982 3.1766517488039678 0.7566322660991763 2.9956847408389762 0.0181772638914483 0.0259964169435296
11100.0000000000000000 6.9098200878744613 3.1085991834299431 0.7557042750014473 3.0022343780319023 0.0175696186632963 0.0257126327478724
11200.0000000000000000 6.8569091937062705 3.0568156786860214 0.7546887672067890 3.0075602515336026 0.0123044957668011 0.0255400005130564
11300.0000000000000000 6.8223734773723663 3.0179367051959085 0.7534316222985198 3.0116218455651409 0.0139353077161921 0.0254479965966059
11400.0000000000000000 6.7970819771032387 2.9885927240965100 0.7521418770401134 3.0147495165070879 0.0161933084833681 0.0254045509761597
11500.0000000000000000 6.7588914211140807 2.9521719605882946 0.7507824221085163 3.0171734389260516 0.0133667681434836 0.0253968313477353
11600.0000000000000000 6.7629808437538212 2.9544410442348914 0.7496437323875347 3.0190414836738464 0.0144301385221899 0.0254244449353592
11700.0000000000000000 6.7263806295724180 2.9099074111361674 0.7483870382441282 3.0207875927795409 0.0218207855031873 0.0254778019093948
11800.0000000000000000 6.8440514205122875 2.9961178873564749 0.7482301373276832 3.0201980965819915 0.0538801028386687 0.0256251964074700
11900.0000000000000000 6.7057570572365668 2.8995907951818767 0.7474489410648590 3.0198881640192781 0.0132784816681484 0.0255506753024039
12000.0000000000000000 6.6614483309324646 2.8587584421181780 0.7475244118958277 3.0192244058497790 0.0103723735315276 0.0255686975371527
12100.0000000000000000 6.6474472557608282 2.8387378840105164 0.7475524558199121 3.0184113586657562 0.0171417371246167 0.0256038201400261
12200.0000000000000000 6.6106794957630886 2.8064567670277785 0.7474049223805395 3.0177586091857593 0.0134153132459179 0.0256438839230931
12300.0000000000000000 6.6030825692058706 2.7989539408332309 0.7472356491947576 3.0170833410079685 0.0141160013244174 0.0256936368454966
12400.0000000000000000 6.5730580259233147 2.7657706489564982 0.7471702083279418 3.0160984725541202 0.0182708299596884 0.0257478661250652
12500.0000000000000000 6.5463617107242644 2.7479527277935532 0.7471568919959414 3.0152329258622759 0.0102218167809292 0.0257973482915641
12600.0000000000000000 6.5355481893108784 2.7278956841169855 0.7469571265867239 3.0143167134790172 0.0205289608175336 0.0258497043106184
12700.0000000000000000 6.5213283683005550 2.7235131102815013 0.7469937346727631 3.0133516930193891 0.0115668424392777 0.0259029878876233
12800.0000000000000000 6.4986573315389524 2.7007646379977799 0.7468517926408773 3.0125012438573107 0.0125887455159077 0.0259509115270780
12900.0000000000000000 6.5080174100289465 2.7103041222266344 0.7466554393592117 3.0112040463026513 0.0138509388127790 0.0260028633276699
13000.0000000000000000 6.4587265577120245 2.6652160684685855 0.7465672709631124 3.0099729706047906 0.0109270208572914 0.0260432268182448
13100.0000000000000000 6.4497236797916546 2.6519380785448239 0.7465269612779497 3.0086995950582778 0.0164764229425567 0.0260826219680469
13200.0000000000000000 6.4665728887369296 2.6730633164554991 0.7464600330674145 3.0073350597356510 0.0135953447819033 0.0261191346964628
13300.0000000000000000 6.4178534471158359 2.6245144636492133 0.7463618565398583 3.0061046702374674 0.0147273122956020 0.0261451443936952
13400.0000000000000000 6.4299355149439110 2.6383420517891105 0.7462935137267879 3.0044537463968974 0.0146794651381882 0.0261667378929271
13500.0000000000000000 6.4046360351462361 2.6155709980070045 0.7461619320915263 3.0029131699944718 0.0138232538218367 0.0261666812313967
13600.0000000000000000 6.4119952208579010 2.6222183143897984 0.7461140734189866 3.0014138367848280 0.0160886688733851 0.0261603273909029
13700.0000000000000000 6.3774350008670533 2.5884250669663480 0.7462099708320080 3.0002453543944956 0.0164030036601469 0.0261516050140547
13800.0000000000000000 6.3543230787802099 2.5720977328158301 0.7458160956316415 2.9986683295287397 0.0116003168557485 0.0261406039482501
13900.0000000000000000 6.3661961984469215 2.5814846379785386 0.7454573959851793 2.9973041556259412 0.0158213489377192 0.0261286599195434
14000.0000000000000000 6.3405952868615687 2.5592508621422905 0.7455070247101753 2.9963237445225683 0.0134033066966464 0.0261103487898885
14100.0000000000000000 6.4521105105575778 2.6754266917682408 0.7465919541096657 2.9907237801920212 0.0131788221486520 0.0261892623389981
14200.0000000000000000 6.3962104335229304 2.6170504294827182 0.7462959703708238 2.9913788073456256 0.0154204821901880 0.0260647441335749
14300.0000000000000000 6.4623498999993920 2.6751817477365725 0.7502156013122150 2.9968821285021359 0.0140316831555211 0.0260387392929486
14400.0000000000000000 6.6263728647714339 2.8185823536592296 0.7590811231103669 3.0137156046620230 0.0089158618888504 0.0260779214509649
14500.0000000000000000 7.1315709429788168 3.2470651546007336 0.7815366444947192 3.0622160195542794 0.0144867504733216 0.0262663738557634
14600.0000000000000000 8.2820902414389046 4.2127813628459929 0.8388482969468161 3.1923110645069053 0.0113455942447665 0.0268039228944246
14700.0000000000000000 10.5461506896820918 6.0340715246805807 0.9729343121107592 3.4977201372425082 0.0134401172468237 0.0279845984014217
14800.0000000000000000 13.9608121269929537 8.6686637261322073 1.2224186621138111 4.0240632293072851 0.0157351693600553 0.0299313400795940
14900.0000000000000000 17.5607897093281302 11.3800619884894090 1.5288076946921443 4.6046398289212007 0.0149906747223936 0.0322895225029822
15000.0000000000000000 19.0162407785039846 12.4616534446183511 1.6754158330700002 4.8236754654087335 0.0210188828513447 0.0344771525555554
15100.0000000000000000 17.0797057389743614 11.2049870865894690 1.4832850351939526 4.3391795303197567 0.0159079972049481 0.0363460896662351
15200.0000000000000000 13.2624865934629614 8.7686465152883883 1.1391738870850263 3.2976390632643100 0.0199354156066406 0.0370917122185967
15300.0000000000000000 9.4068393045164829 6.2827770996840204 0.8203777057867618 2.2529503854984911 0.0145295431503640 0.0362045703968465
15400.0000000000000000 6.3827384679025725 4.2216706923951861 0.6083621199926252 1.5007611650632362 0.0180405108566057 0.0339039795949186
15500.0000000000000000 4.3739626909564224 2.8201807968625481 0.4786762899775776 1.0236732314571728 0.0203088844988966 0.0311234881602274
15600.0000000000000000 3.1195724419418047 1.9445878388480882 0.4017690653272203 0.7329955672647424 0.0117141917475224 0.0285057787542315
15700.0000000000000000 2.4003660152460871 1.4437646708244884 0.3577187900706046 0.5493989326650078 0.0231410697518346 0.0263425519341520
15800.0000000000000000 1.9700590144006949 1.1679045811235047 0.3324548206340736 0.4307931167796682 0.0142015252982740 0.0247049705651742
15900.0000000000000000 1.7110122489103865 1.0007215384997412 0.3165823950415381 0.3513760264729679 0.0188222390890370 0.0235100498071021
16000.0000000000000000 1.5380558082813502 0.8992861381888877 0.3053569178689884 0.2972723086516040 0.0135520522843815 0.0225883912874884
16100.0000000000000000 1.9363733926444087 1.3027422999023737 0.2976745932411667 0.2590120833219110 0.0550411787984253 0.0219032373805321
16200.0000000000000000 1.3631743635032276 0.8022612051342637 0.2925010128048633 0.2317304171929685 0.0152904168692769 0.0213913115018552
16300.0000000000000000 1.2843953798859860 0.7512567804717255 0.2889922519711832 0.2131316186722374 0.0100457952662548 0.0209689335045850
16400.0000000000000000 1.2509786736849009 0.7316566485585296 0.2863351527715453 0.1991160180872225 0.0132482966739846 0.0206225575936189
16500.0000000000000000 1.2255510050321534 0.7129563266410662 0.2827128511577789 0.1882015941316497 0.0212923415341933 0.0203878915674653
16600.0000000000000000 1.1938796827065241 0.6993258878678132 0.2811380059465249 0.1795201006299479 0.0136671148525987 0.0202285734096394
16700.0000000000000000 1.1700868712702504 0.6855844807753544 0.2797437006185450 0.1732722306360875 0.0113951990267867 0.0200912602134768
16800.0000000000000000 1.1564677261787426 0.6786408765986666 0.2785220715452885 0.1681005493345039 0.0112180539800420 0.0199861747202418
16900.0000000000000000 1.1458281122842513 0.6740511167113116 0.2776473961371059 0.1642364576588049 0.0099723452449268 0.0199207965321022
17000.0000000000000000 1.1374579149464654 0.6643040554088987 0.2765672784493979 0.1612970753786008 0.0154008464780956 0.0198886592314723
17100.0000000000000000 1.1221635648261221 0.6529727346645789 0.2760571657922581 0.1590066859686250 0.0142678788383377 0.0198590995623224
17200.0000000000000000 1.1458534083238419 0.6725422279651129 0.2751361654040894 0.1573036144172485 0.0209919991862029 0.0198794013511884
17300.0000000000000000 1.1088679084647093 0.6480783660914472 0.2729397538465136 0.1560665648278760 0.0118986519615754 0.0198845717372970
17400.0000000000000000 1.1138159564378094 0.6535770557755894 0.2721343523924480 0.1549943103417403 0.0132143732910744 0.0198958646369574
17500.0000000000000000 1.0955984701105361 0.6347179400071142 0.2712450251031566 0.1540900662010566 0.0156230663867194 0.0199223724124892
17600.0000000000000000 1.1030436799509202 0.6454315818264759 0.2707263716968395 0.1533584132793205 0.0135838447495885 0.0199434683986957
17700.0000000000000000 1.0904153371386121 0.6349338766696718 0.2703065099930276 0.1526787939240701 0.0125301680084867 0.0199659885433559
17800.0000000000000000 1.0930452898582530 0.6373716440445600 0.2699064968545458 0.1521953870648119 0.0135767423817892 0.0199950195125460
17900.0000000000000000 1.0852124815535209 0.6306569213411125 0.2697614781075041 0.1518774354848594 0.0128797393416010 0.0200369072784437
18000.0000000000000000 1.0978733263986977 0.6385170063590110 0.2694982678160790 0.1514997265409172 0.0182587491361397 0.0200995765465510
18100.0000000000000000 1.0926850194294404 0.6370541564055533 0.2692343462284880 0.1513011913705287 0.0149449579301475 0.0201503674947230
18200.0000000000000000 1.0736747749322080 0.6202081715176780 0.2689111268541854 0.1511449731951993 0.0132170892572651 0.0201934141078801
18300.0000000000000000 1.0742495717428158 0.6209736041948624 0.2689883165542702 0.1509184638236719 0.0131373297099794 0.0202318574600318
18400.0000000000000000 1.0929154033255546 0.6395404470792936 0.2685543265754406 0.1508148721437820 0.0137367032778745 0.0202690542491639
18500.0000000000000000 1.0892298807307148 0.6370662161133669 0.2684132735331313 0.1506349500876611 0.0128123731727141 0.0203030678238414
18600.0000000000000000 1.0802664826579180 0.6259003835641036 0.2681805392522321 0.1504912105631223 0.0153515046327094 0.0203428446457506
18700.0000000000000000 1.0578194737742836 0.6098535676566614 0.2681443309298817 0.1501852069634610 0.0092575191448768 0.0203788490794027
18800.0000000000000000 1.0652741619546138 0.6153142580417160 0.2680734492486856 0.1499612722844092 0.0115141313555390 0.0204110510242641
18900.0000000000000000 1.0494038875219402 0.6005050180420967 0.2678221488250926 0.1496273572853981 0.0109927262980316 0.0204566370713215
19000.0000000000000000 1.0606046170008820 0.6067460011926329 0.2678343247608607 0.1494489021420121 0.0160790708608649 0.0204963180445115
19100.0000000000000000 1.0680746016426401 0.6113926183941394 0.2674840414735530 0.1492759461305838 0.0193730002601525 0.0205489953842115
19200.0000000000000000 1.1781032468843688 0.7245155454641286 0.2674047550068934 0.1491382530766006 0.0164474290874992 0.0205972642492472
19300.0000000000000000 1.0529195561505662 0.6024102177352679 0.2674689165599269 0.1489193691071059 0.0134690327810854 0.0206520199671803
19400.0000000000000000 1.0620576078993138 0.6158821468416189 0.2672969378020766 0.1487872388884906 0.0094069613559885 0.0206843230111390
19500.0000000000000000 1.1202053572219337 0.6708223368837567 0.2673098503526067 0.1486192295961508 0.0126996998914122 0.0207542404980073
19600.0000000000000000 1.0410079559232621 0.5904783599707263 0.2676384762419730 0.1485195485984804 0.0135019093963830 0.0208696617156994
19700.0000000000000000 1.0462859183483291 0.5955698518692936 0.2674867958563486 0.1481686190961384 0.0140616876269730 0.0209989638995754
19800.0000000000000000 1.0418982895079629 0.5948530094371830 0.2675209528697877 0.1478867336093888 0.0105746797295513 0.0210629138620523
19900.0000000000000000 1.0480763749797557 0.6004503917999530 0.2676183536186722 0.1475317284569099 0.0113822543589127 0.0210936467453080
20000.0000000000000000 1.0454947901929179 0.5941070220166615 0.2673023688716675 0.1468799335545793 0.0160779978498431 0.0211274679001664
20100.0000000000000000 1.0279750686158606 0.5849082942399302 0.2672829413974437 0.1461546695828626 0.0084652060120684 0.0211639573835558
20200.0000000000000000 1.0253021992601792 0.5832857978809891 0.2671655476866048 0.1453802624952296 0.0082777617321755 0.0211928294651802
20300.0000000000000000 1.2426601048958053 0.7821624561002867 0.2674248611078834 0.1449421461435494 0.0269129483282096 0.0212176932158764
20400.0000000000000000 1.0195425079511269 0.5787377546132033 0.2671633106918753 0.1443703144500310 0.0080395411166968 0.0212315870793205
20500.0000000000000000 1.0184377096893911 0.5809923695654103 0.2670038339720061 0.1437790192568419 0.0054213362438806 0.0212411506512521
20600.0000000000000000 1.0172433736474615 0.5791791036589656 0.2669585071039786 0.1430907201128257 0.0067591419023933 0.0212559008692982
20700.0000000000000000 1.0403017625132114 0.6013566579338941 0.2678461476167067 0.1426261837075309 0.0071849913658631 0.0212877818892164
20800.0000000000000000 1.0123901817190208 0.5756878304622168 0.2672105638636357 0.1421800481594089 0.0060132118503478 0.0212985273834117
20900.0000000000000000 1.0199278255529978 0.5821376829087019 0.2671011748906705 0.1417000297551823 0.0076711098443172 0.0213178281541257
21000.0000000000000000 1.0113509253485300 0.5752274987953393 0.2672653118649238 0.1412698666185846 0.0062505194088739 0.0213377286608084
21100.0000000000000000 1.0104366559795162 0.5747641185732022 0.2670785126185331 0.1409024027862684 0.0063313783275191 0.0213602436739935
21200.0000000000000000 1.0082665327867959 0.5727344349193877 0.2674087295141674 0.1408000768019989 0.0059286140870194 0.0213946774642225
21300.0000000000000000 1.0062039042326536 0.5715276903960423 0.2671760405262937 0.1405710789165358 0.0055258118628689 0.0214032825309126
21400.0000000000000000 1.0037964762032470 0.5708432546313904 0.2670423358602200 0.1403924088680388 0.0040964097593759 0.0214220670842218
21500.0000000000000000 1.0058106845565724 0.5705849009710627 0.2673515990270631 0.1403560179766893 0.0060703353010812 0.0214478312806761
21600.0000000000000000 1.0071412955017600 0.5699607133678309 0.2670670997844172 0.1401915577532014 0.0084633943608427 0.0214585302354677
21700.0000000000000000 2.1692535766545529 1.5995291264463301 0.2685477592410213 0.1402753511010633 0.1394262395191248 0.0214751003470135
21800.0000000000000000 1.0067597871002747 0.5723968672313439 0.2677081881874624 0.1400657258838005 0.0051109910498275 0.0214780147478403
21900.0000000000000000 1.0044764280801741 0.5702875086645789 0.2672624833841392 0.1399351816028662 0.0055237826378697 0.0214674717907202
22000.0000000000000000 1.0022779957509946 0.5692096001995764 0.2672059334500779 0.1398628335071694 0.0045200073122251 0.0214796212819457
22100.0000000000000000 1.0012390049265274 0.5682300940761074 0.2672539832533941 0.1398137473444531 0.0044466410548992 0.0214945391976736
22200.0000000000000000 1.0764972898393153 0.6382837129266414 0.2677174415031435 0.1397690536634622 0.0091849120962963 0.0215421696497717
22300.0000000000000000 1.0027912018800595 0.5688210826572542 0.2673967100173316 0.1398085928218737 0.0052415898398486 0.0215232265437515
22400.0000000000000000 1.0019895265024799 0.5680809550946959 0.2672405236947424 0.1397477874771364 0.0053848732985112 0.0215353869373939
22500.0000000000000000 1.0297057620340000 0.5848278602120540 0.2683921615657769 0.1398079664289035 0.0151095442641158 0.0215682295631499
22600.0000000000000000 1.0032641535078104 0.5698207266146228 0.2674684506018665 0.1397800833361701 0.0046231712607756 0.0215717216943754
22700.0000000000000000 1.0018919276533480 0.5685663743487872 0.2673539511018310 0.1396958011960867 0.0046889604139464 0.0215868405926965
22800.0000000000000000 1.0003888587541239 0.5677887173204720 0.2672779932741370 0.1396123601547694 0.0041049897596289 0.0216047982451166
22900.0000000000000000 0.9997069198119428 0.5671677024193997 0.2672226589376622 0.1395705716564611 0.0041220457370538 0.0216239410613659
23000.0000000000000000 1.0014712869541926 0.5682957956069614 0.2670973161862726 0.1395683821756560 0.0048678150755935 0.0216419779097091
23100.0000000000000000 0.9988711560102417 0.5665370601450633 0.2671389097806234 0.1395285204750907 0.0040047313709823 0.0216619342384820
23200.0000000000000000 0.9996506355452096 0.5670316052928620 0.2670279229307915 0.1395022839002580 0.0044096129142754 0.0216792105070226
23300.0000000000000000 0.9992966535623331 0.5656058541534008 0.2670681377742611 0.1394885828554988 0.0054369689078797 0.0216971098712925
23400.0000000000000000 0.9989399364684923 0.5659043173289642 0.2671012730738614 0.1394646983787664 0.0047568070538515 0.0217128406330488
23500.0000000000000000 0.9979125280326041 0.5649002390655775 0.2670155111162061 0.1394699696747279 0.0047980365826996 0.0217287715933929
23600.0000000000000000 0.9973679991535791 0.5647007399168615 0.2670345383549582 0.1394637265140513 0.0044245939562929 0.0217444004114150
23700.0000000000000000 0.9969084451986778 0.5646234034102566 0.2669623057304905 0.1394496892819470 0.0041141673572534 0.0217588794187304
23800.0000000000000000 0.9967070952074431 0.5641162432653360 0.2669954412780585 0.1394557847620965 0.0043650371756765 0.0217745887262756
23900.0000000000000000 0.9958041904370951 0.5635835673552494 0.2669167985044876 0.1394289048166644 0.0040853026355353 0.0217896171251584
24000.0000000000000000 0.9960884007016102 0.5634922483335951 0.2669684198301521 0.1394387563629839 0.0043819809162263 0.0218069952586527
24100.0000000000000000 0.9953258756437063 0.5628859122610027 0.2669557787237625 0.1393921448824412 0.0042704968590967 0.0218215429174032
24200.0000000000000000 0.9985265663830963 0.5660337204869219 0.2670964209246522 0.1393923450428441 0.0041693055824361 0.0218347743462419
24300.0000000000000000 1.0021297147074950 0.5690516832479986 0.2668575757414285 0.1394056978220425 0.0049679457197949 0.0218468121762305
24400.0000000000000000 1.0400227864195857 0.6070680320785010 0.2668769875036572 0.1393281582513286 0.0048843752536510 0.0218652333324478
24500.0000000000000000 0.9942556218250502 0.5620588542746527 0.2670422789870299 0.1393694703752622 0.0039023808592927 0.0218826373288125
24600.0000000000000000 1.0035151460657008 0.5703415361093520 0.2670364748685147 0.1393887284837088 0.0048536675506910 0.0218947390534343
24700.0000000000000000 1.0309158310130937 0.5983266250473726 0.2667126749505829 0.1393300556008545 0.0046291288778779 0.0219173465364057
24800.0000000000000000 0.9930054932670247 0.5611345865020356 0.2666706345602241 0.1393563251478835 0.0039099990501950 0.0219339480066866
24900.0000000000000000 0.9934995884127356 0.5617310438378179 0.2667032301002874 0.1393466534896846 0.0037725897905575 0.0219460711943881
25000.0000000000000000 1.0278900048926178 0.5959568645708020 0.2664804980882067 0.1393157226093626 0.0041837784006678 0.0219531412235788
25100.0000000000000000 0.9921050270679383 0.5606054939886496 0.2664761472111610 0.1393216014359779 0.0037412663989975 0.0219605180331524
25200.0000000000000000 1.0346110559101667 0.6014472551866992 0.2663904581958707 0.1393570668300537 0.0054489459432914 0.0219673297542517
25300.0000000000000000 0.9916401099470459 0.5602907619172507 0.2663527189089365 0.1393270826424429 0.0036947934780581 0.0219747530003577
25400.0000000000000000 1.0383644259354634 0.6055189624387591 0.2663273289856140 0.1393329094422327 0.0052064331335107 0.0219787919353469
25500.0000000000000000 0.9916395491222658 0.5599879829841300 0.2663211089362957 0.1393007172748976 0.0040452031354377 0.0219845367915048
25600.0000000000000000 1.0561127268121993 0.6229947094181518 0.2663957094307625 0.1393343962078124 0.0054089286272453 0.0219789831282272
25700.0000000000000000 0.9908244571204663 0.5596662400321242 0.2662558398257849 0.1393173386462142 0.0035986613930479 0.0219863772232951
25800.0000000000000000 1.0140081007362838 0.5816160258162505 0.2662563774694046 0.1393552593395286 0.0047873363383125 0.0219931017727876
25900.0000000000000000 0.9905297009637983 0.5593710164125798 0.2662312697093230 0.1392943150448744 0.0036324353548025 0.0220006644422186
26000.0000000000000000 0.9996539098767913 0.5673340680449135 0.2664047780533669 0.1393307382608653 0.0045769020052347 0.0220074235124110
26100.0000000000000000 0.9901786775926436 0.5590975627622452 0.2662166090655461 0.1392855393110415 0.0035633353754492 0.0220156310783615
26200.0000000000000000 1.0024877542700068 0.5708838250736410 0.2662253322948649 0.1393057463066979 0.0040474589748702 0.0220253916199328
26300.0000000000000000 0.9901743176148541 0.5590897961532575 0.2661992374519488 0.1392292682500154 0.0036237129385376 0.0220323028210949
26400.0000000000000000 1.0100865089520767 0.5787649955940618 0.2662462530345678 0.1392517682629182 0.0037801823345563 0.0220433097259726
26500.0000000000000000 0.9897984911021488 0.5586545309860590 0.2661994280014007 0.1392329679831029 0.0036632786308410 0.0220482855007452
26600.0000000000000000 0.9897381881000354 0.5586219047321723 0.2662537804530273 0.1392356165563869 0.0035713104258190 0.0220555759326300
26700.0000000000000000 1.0140380778176141 0.5823857638154559 0.2662581019409164 0.1392355197461280 0.0040973173683867 0.0220613749467272
26800.0000000000000000 0.9902281057104476 0.5591299764495774 0.2662107213659671 0.1392117422025133 0.0036070408671254 0.0220686248252644
26900.0000000000000000 1.0058821048772506 0.5742070897985077 0.2662059805348716 0.1392348322106073 0.0041588995642263 0.0220753027690378
27000.0000000000000000 0.9895336479421022 0.5585300020227573 0.2661575902945589 0.1391927005550198 0.0035720615927971 0.0220812934769692
27100.0000000000000000 0.9921000790082853 0.5608644716581497 0.2662524638044794 0.1391893519100516 0.0037070276183663 0.0220867640172385
27200.0000000000000000 0.9984555605505613 0.5676230786555236 0.2661424286871628 0.1391640655949871 0.0034317377353380 0.0220942498775499
27300.0000000000000000 0.9892435661929195 0.5582087621294800 0.2662057886164688 0.1391350673716320 0.0035932675563228 0.0221006805190162
27400.0000000000000000 0.9967553074808394 0.5654039833840323 0.2662336377700354 0.1391352538100057 0.0038786959210415 0.0221037365957246
27500.0000000000000000 1.0050697777127005 0.5740945531919097 0.2661807597019352 0.1390913891163135 0.0035939300303775 0.0221091456721645
27600.0000000000000000 0.9886041931773712 0.5576188581455629 0.2662131610651258 0.1390937992831980 0.0035641883090512 0.0221141863744333
27700.0000000000000000 0.9885265171862810 0.5576249012544234 0.2662284380200198 0.1390914325715318 0.0034631790648721 0.0221185662754339
27800.0000000000000000 0.9926360918958002 0.5614875261611969 0.2662430613502842 0.1391174341473561 0.0036655238585640 0.0221225463783989
27900.0000000000000000 0.9881041658276828 0.5573422789317262 0.2661463003299938 0.1390780816635699 0.0034100100792166 0.0221274948231763
28000.0000000000000000 0.9881336778630688 0.5572860485789094 0.2662145353729486 0.1390672850016723 0.0034334174000111 0.0221323915095275
28100.0000000000000000 0.9935150310250731 0.5623879607983222 0.2662215041115904 0.1390976604191816 0.0036722231014208 0.0221356825945581
28200.0000000000000000 0.9878222552336670 0.5570398921126865 0.2661612960128876 0.1390654174813758 0.0034154423871279 0.0221402072395892
28300.0000000000000000 0.9878682478694183 0.5569929986412420 0.2662081882573098 0.1390559604659982 0.0034669892215299 0.0221441112833384
28400.0000000000000000 0.9931443403540915 0.5619391362140317 0.2662013237004802 0.1390669166132074 0.0037886151505361 0.0221483486758360
28500.0000000000000000 0.9875588822162716 0.5568116486397020 0.2661304534484888 0.1390322098596057 0.0034318046890690 0.0221527655794062
28600.0000000000000000 0.9875110712286439 0.5567224726148251 0.2661691347286226 0.1390445682670373 0.0034172258486749 0.0221576697694840
28700.0000000000000000 0.9890973522402864 0.5580551408052706 0.2662412354576616 0.1390583955396995 0.0035810579355238 0.0221615225021308
28800.0000000000000000 0.9917198150675107 0.5610515293639184 0.2660917486137686 0.1390445694751845 0.0033656101806389 0.0221663574340003
28900.0000000000000000 0.9871128445655742 0.5564265136357640 0.2660961280695389 0.1390332489702217 0.0033854604892682 0.0221714934007814
29000.0000000000000000 0.9871038895323736 0.5564053265371849 0.2660927294707587 0.1390315882819951 0.0033984496032359 0.0221757956391990
29100.0000000000000000 0.9878586290846307 0.5570436968357778 0.2661131286669165 0.1390384581965987 0.0034841728322218 0.0221791725531160
29200.0000000000000000 0.9901416877040005 0.5593015542836932 0.2660760043286315 0.1390374415230545 0.0035418233117229 0.0221848642568983
29300.0000000000000000 0.9885178671343691 0.5577446632579480 0.2660628057513236 0.1390279871488717 0.0034933368228191 0.0221890741534068
29400.0000000000000000 0.9889138863799446 0.5581674267933712 0.2660551088235352 0.1390112380490949 0.0034867509226395 0.0221933617913038
29500.0000000000000000 0.9915791430103241 0.5608485086327624 0.2660309450296333 0.1389981668287537 0.0035031452276888 0.0221983772914861
29600.0000000000000000 0.9905856582701258 0.5599689258637475 0.2659990075154834 0.1389923288579395 0.0034226313887695 0.0222027646441858
29700.0000000000000000 0.9903364140044575 0.5596627013206552 0.2659779092266582 0.1389771422257824 0.0035113886460558 0.0222072725853059
29800.0000000000000000 0.9863127012315852 0.5557826623386416 0.2659847415378893 0.1389636270220045 0.0033698874019646 0.0222117829310852
29900.0000000000000000 0.9862501131475945 0.5557058694067960 0.2659923276567979 0.1389534365785292 0.0033828262050457 0.0222156533004256
30000.0000000000000000 0.9861762188599879 0.5556125253628941 0.2660065703938936 0.1389458444133621 0.0033912357326808 0.0222200429571572
30100.0000000000000000 0.9860981955191042 0.5555519075386496 0.2659973644457043 0.1389319529549748 0.0033929422677388 0.0222240283120365
30200.0000000000000000 0.9860155541551735 0.5554837883201990 0.2659899572465331 0.1389272518265355 0.0033862905345682 0.0222282662273378
30300.0000000000000000 0.9859319216131981 0.5554041719010009 0.2659898375850298 0.1389203799808930 0.0033862527984214 0.0222312793478530
30400.0000000000000000 0.9858220903850905 0.5553224696667427 0.2659980166145396 0.1389093500276643 0.0033568276254138 0.0222354264507302
30500.0000000000000000 0.9857417221131483 0.5552683538352001 0.2659818139218115 0.1388950820462683 0.0033569866795790 0.0222394856302894
30600.0000000000000000 0.9857862160832612 0.5551706698022878 0.2660023906765204 0.1388898473272939 0.0034800241385868 0.0222432841385722
30700.0000000000000000 0.9855871401090213 0.5550887886000188 0.2660063846226876 0.1388788122764388 0.0033660453075391 0.0222471093023372
30800.0000000000000000 0.9855095159196469 0.5550571882732090 0.2659649567959667 0.1388650111068144 0.0033711367938634 0.0222512229497934
30900.0000000000000000 0.9854136888807246 0.5550044901446363 0.2659536119863354 0.1388381860734432 0.0033598695514833 0.0222575311248264
31000.0000000000000000 0.9853534513920118 0.5549995920272310 0.2658935538345397 0.1388266604667474 0.0033714178802903 0.0222622271832033
31100.0000000000000000 0.9853754900359205 0.5550246300148989 0.2658882163271398 0.1388200206659814 0.0033756691065121 0.0222669539213883
31200.0000000000000000 0.9853139727992597 0.5549542595360080 0.2658729198488690 0.1388155063913145 0.0034002615060435 0.0222710255170248
31300.0000000000000000 0.9851762427992611 0.5548622301792903 0.2658702738086516 0.1388104683997212 0.0033585347243407 0.0222747356872572
31400.0000000000000000 0.9855211606463707 0.5551430808290483 0.2658909076316585 0.1388054577995618 0.0034033147775096 0.0222783996085925
31500.0000000000000000 0.9857178944858799 0.5553223976287863 0.2658893570463538 0.1387926889574386 0.0034306341902724 0.0222828166630288
31600.0000000000000000 0.9858674150323985 0.5554704464780776 0.2658909772114085 0.1387846495592271 0.0034346448320102 0.0222866969516751
31700.0000000000000000 0.9868738726886093 0.5565048376289299 0.2659005571557710 0.1387744017734380 0.0034039370557280 0.0222901390747424
31800.0000000000000000 0.9860963099719278 0.5557781070246766 0.2658870412909652 0.1387669605647227 0.0033706057096601 0.0222935953819032
31900.0000000000000000 0.9860448409013702 0.5557294214617430 0.2658878753959468 0.1387564059806066 0.0033751591222284 0.0222959789408454
32000.0000000000000000 0.9866704807081316 0.5563516844461358 0.2658843106707218 0.1387442511744919 0.0033914630190288 0.0222987713977533
32100.0000000000000000 0.9861080385340717 0.5558058476544200 0.2658980310480551 0.1387433959690930 0.0033593645098682 0.0223013993526353
32200.0000000000000000 0.9860063956891901 0.5556316389925011 0.2659218179328951 0.1387367412197592 0.0034115848283721 0.0223046127156625
32300.0000000000000000 0.9853797306251791 0.5550584374749451 0.2659188288146375 0.1387318627467629 0.0033634676645162 0.0223071339243175
32400.0000000000000000 0.9859969235810848 0.5556850590746094 0.2658977669478790 0.1387339324359281 0.0033703749491251 0.0223097901735431
32500.0000000000000000 0.9859867737023382 0.5556585733252556 0.2659140083058202 0.1387285795291819 0.0033732792235470 0.0223123333185336
32600.0000000000000000 0.9858229061806858 0.5555113181875228 0.2659131204548046 0.1387227843946430 0.0033609994936812 0.0223146836500344
32700.0000000000000000 0.9849072931808510 0.5545545143110147 0.2659363876409677 0.1387156785248570 0.0033838613636671 0.0223168513403447
32800.0000000000000000 0.9851649587577185 0.5548114246011748 0.2659373397077757 0.1387152176931392 0.0033815312226996 0.0223194455329289
32900.0000000000000000 0.9857476013924205 0.5552863608264016 0.2659250774333715 0.1387046997075538 0.0035091402203448 0.0223223232047488
33000.0000000000000000 0.9846065481331409 0.5543129793450898 0.2659448778753066 0.1386907760443660 0.0033330283691263 0.0223248864992522
33100.0000000000000000 0.9839642410329111 0.5536727762975038 0.2659533372557176 0.1386875180660982 0.0033232475762120 0.0223273618373796
33200.0000000000000000 0.9847144373621197 0.5544489425814538 0.2659379604090776 0.1386757100821547 0.0033211787045809 0.0223306455848525
33300.0000000000000000 0.9847308983927717 0.5544406109024530 0.2659594426875493 0.1386682407516610 0.0033290765760850 0.0223335274750235
33400.0000000000000000 0.9844358859495393 0.5541084745307679 0.2659684972030021 0.1386681893833750 0.0033544165789523 0.0223363082534420
33500.0000000000000000 0.9844404162781674 0.5541213402538631 0.2659763096127727 0.1386629535653229 0.0033403326472110 0.0223394801989976
33600.0000000000000000 0.9839986296445028 0.5536842987250138 0.2659825989896180 0.1386514903331734 0.0033379719010826 0.0223422696956151
33700.0000000000000000 0.9848473310018280 0.5544854551999767 0.2659830114602688 0.1386444750066986 0.0033886824369932 0.0223457068978906
33800.0000000000000000 0.9844455863616692 0.5541151999678601 0.2660011019312856 0.1386361210909032 0.0033444131843789 0.0223487501872415
33900.0000000000000000 0.9839478213462849 0.5536398558511740 0.2659922384896369 0.1386298998324000 0.0033343165328603 0.0223515106402137
34000.0000000000000000 0.9841165054462142 0.5537831460981475 0.2660011543417668 0.1386265899954041 0.0033504752731623 0.0223551397377335
34100.0000000000000000 0.9841912380004461 0.5538528285022505 0.2660086885849711 0.1386199999209123 0.0033516913181849 0.0223580296741274
34200.0000000000000000 0.9837645931964858 0.5534560314429428 0.2660119076717036 0.1386158411760902 0.0033202092393629 0.0223606036663864
34300.0000000000000000 0.9835167109340549 0.5532139529846276 0.2660066024349763 0.1386103853267174 0.0033222949356062 0.0223634752521274
34400.0000000000000000 0.9834726166817911 0.5531797210901886 0.2660061209630498 0.1386025891837110 0.0033179871524304 0.0223661982924112
34500.0000000000000000 0.9837482643266047 0.5534540190538053 0.2660122577884622 0.1385941671411109 0.0033184157692285 0.0223694045739978
34600.0000000000000000 0.9835241620554284 0.5532287192951659 0.2660153024142808 0.1385881091377253 0.0033195307121916 0.0223725004960648
34700.0000000000000000 0.9835700153867420 0.5532691820227849 0.2660149861721340 0.1385846000284006 0.0033255529789506 0.0223756941844720
34800.0000000000000000 0.9836059201074538 0.5533172114006855 0.2660135835334040 0.1385783328516652 0.0033178981877724 0.0223788941339267
34900.0000000000000000 0.9837426779099659 0.5534725627148315 0.2660063894001601 0.1385703259304467 0.0033111768264565 0.0223822230380712
35000.0000000000000000 0.9834579301068016 0.5531719294935460 0.2660212385528570 0.1385649766000279 0.0033143600722366 0.0223854253881342
35100.0000000000000000 0.9836515378665415 0.5533595985741667 0.2660185691508688 0.1385639104316296 0.0033219293621149 0.0223875303477615
35200.0000000000000000 0.9837587986124717 0.5534695964256720 0.2660225891835294 0.1385616476017602 0.0033150410141366 0.0223899243873735
35300.0000000000000000 0.9834867314015938 0.5531568214596196 0.2660303175734670 0.1385565765003020 0.0033507653156103 0.0223922505525947
35400.0000000000000000 0.9834768495385920 0.5531875329230469 0.2660274721726186 0.1385542409892241 0.0033130209061130 0.0223945825475893
35500.0000000000000000 0.9835515722191812 0.5532361163582568 0.2660179143104356 0.1385515949114424 0.0033488548890295 0.0223970917500169
35600.0000000000000000 0.9831954038494676 0.5528959289715617 0.2660219294693877 0.1385472499328971 0.0033310334421299 0.0223992620334912
35700.0000000000000000 0.9833541109769448 0.5530118713319815 0.2660107893377708 0.1385484257593466 0.0033818338964189 0.0224011906514271
35800.0000000000000000 0.9829234967211367 0.5526688953538978 0.2660101800133802 0.1385440153749460 0.0032972021354217 0.0224032038434910
35900.0000000000000000 0.9831359873160395 0.5528657006771053 0.2660283622232452 0.1385378667810468 0.0032987802165598 0.0224052774180824
36000.0000000000000000 0.9831477556386342 0.5528835260289517 0.2660231482768265 0.1385392005902647 0.0032943973093293 0.0224074834332619
36100.0000000000000000 0.9832729700115955 0.5530011268217642 0.2660327940350004 0.1385348018869562 0.0032940098114367 0.0224102374564382
36200.0000000000000000 0.9832107410877764 0.5529468612195726 0.2660229779832865 0.1385335421464147 0.0032951479312735 0.0224122118072292
36300.0000000000000000 0.9831669800300873 0.5529060573851904 0.2660234251484720 0.1385319655738661 0.0032910565532424 0.0224144753693164
36400.0000000000000000 0.9829608054370002 0.5527014789356043 0.2660290049829677 0.1385258953677784 0.0032890487136337 0.0224153774370160
36500.0000000000000000 0.9827276171058147 0.5524747455443826 0.2660259497825470 0.1385229512295600 0.0032875955004566 0.0224163750488686
36600.0000000000000000 0.9826035595958169 0.5523354005388453 0.2660318628180010 0.1385212191261608 0.0032974641254213 0.0224176129873885
36700.0000000000000000 0.9830767069014732 0.5528174984347480 0.2660308059239126 0.1385176108502613 0.0032917507282744 0.0224190409642767
36800.0000000000000000 0.9829310280137032 0.5526676255580826 0.2660379336103997 0.1385130987283371 0.0032919484134084 0.0224204217034754
36900.0000000000000000 0.9830588914494529 0.5527935592106750 0.2660386983519067 0.1385118962076015 0.0032926731111091 0.0224220645681606
37000.0000000000000000 0.9831567939622406 0.5529029511083376 0.2660336087535571 0.1385073191311463 0.0032894959156935 0.0224234190535061
37100.0000000000000000 0.9824116690387787 0.5521579192651093 0.2660365016355475 0.1385055537353000 0.0032867155007867 0.0224249789020353
37200.0000000000000000 0.9827639690766024 0.5525056431008071 0.2660376936157503 0.1385022901365750 0.0032915454938672 0.0224267967296027
37300.0000000000000000 0.9830301975989008 0.5527686963167804 0.2660449156361238 0.1385005400415558 0.0032879034453509 0.0224281421590898
37400.0000000000000000 0.9823664489705510 0.5521088029237118 0.2660424319818804 0.1384993105402531 0.0032864718573523 0.0224294316673535
37500.0000000000000000 0.9827905288564096 0.5524416509800010 0.2660353111391611 0.1384946933459017 0.0033877103621000 0.0224311630292458
37600.0000000000000000 0.9825527924235441 0.5523010644565244 0.2660395983012054 0.1384944706122177 0.0032854724053822 0.0224321866482145
37700.0000000000000000 0.9823341112196435 0.5520798260246259 0.2660409741207167 0.1384911671936616 0.0032889335168055 0.0224332103638337
37800.0000000000000000 0.9827275082560040 0.5524667212633455 0.2660472996600669 0.1384901834384716 0.0032888778929894 0.0224344260011306
37900.0000000000000000 0.9828097257213889 0.5525548968032861 0.2660471631414260 0.1384842584070480 0.0032872883994403 0.0224361189701885
38000.0000000000000000 0.9825487772243935 0.5522994509665172 0.2660439534599831 0.1384810356538984 0.0032866603085135 0.0224376768354813
38100.0000000000000000 0.9824475302270512 0.5521890199352538 0.2660495673244635 0.1384783270254873 0.0032919146366067 0.0224387013052399
38200.0000000000000000 0.9823992947154914 0.5521596977442246 0.2660483432356462 0.1384771432991904 0.0032745279841617 0.0224395824522685
38300.0000000000000000 0.9823565820481035 0.5521299448357111 0.2660446953663142 0.1384751408965497 0.0032663055974530 0.0224404953520755
38400.0000000000000000 0.9823539794140859 0.5521235627220562 0.2660503858578939 0.1384735883535161 0.0032649122374713 0.0224415302431484
38500.0000000000000000 0.9822645053202045 0.5520336877810053 0.2660518901843121 0.1384712887096288 0.0032650905589158 0.0224425480863423
38600.0000000000000000 0.9827076266068036 0.5524775802712731 0.2660515314788228 0.1384680182659051 0.0032671125953048 0.0224433839954977
38700.0000000000000000 0.9824767093974676 0.5522402573920466 0.2660569320474914 0.1384665680285116 0.0032688367385454 0.0224441151908725
38800.0000000000000000 0.9822452175014255 0.5520210615233678 0.2660523672093829 0.1384634914175635 0.0032631303963666 0.0224451669547447
38900.0000000000000000 0.9823081458725930 0.5520797106767545 0.2660529530058739 0.1384625566755309 0.0032668641511171 0.0224460613633165
39000.0000000000000000 0.9821550385989202 0.5519490466927444 0.2660355462064041 0.1384594599133080 0.0032640802929163 0.0224469054935475
39100.0000000000000000 0.9826531057887304 0.5524463704677931 0.2660343516875445 0.1384594106556085 0.0032653079746879 0.0224476650030963
39200.0000000000000000 0.9821262455757556 0.5519162487513691 0.2660401422754920 0.1384579170636213 0.0032636055120888 0.0224483319731843
39300.0000000000000000 0.9825211679107170 0.5523140457108391 0.2660346630474837 0.1384564111863763 0.0032670812807396 0.0224489666852781
39400.0000000000000000 0.9824833413070708 0.5522800891009428 0.2660363254383871 0.1384537788725067 0.0032632839634814 0.0224498639317527
39500.0000000000000000 0.9820935325239297 0.5518947927689545 0.2660356777001119 0.1384515786844731 0.0032606985873085 0.0224507847830817
39600.0000000000000000 0.9819061807868560 0.5517009098689225 0.2660370604705351 0.1384517294611756 0.0032648582429877 0.0224516227432352
39700.0000000000000000 0.9823422383841696 0.5521352280608535 0.2660399632288029 0.1384496832248317 0.0032647802634410 0.0224525836062405
39800.0000000000000000 0.9822150138163650 0.5520083115067035 0.2660433948887119 0.1384468844090689 0.0032628282001865 0.0224535948116941
39900.0000000000000000 0.9824695838274622 0.5522678418760210 0.2660394503235713 0.1384449332958162 0.0032629326700707 0.0224544256619831
40000.0000000000000000 0.9824346702017545 0.5522316843804346 0.2660416279052609 0.1384436366865678 0.0032624686308850 0.0224552525986062
40100.0000000000000000 0.9824883573215180 0.5522873592574746 0.2660435844013825 0.1384394136992389 0.0032621664148786 0.0224558335485434
40200.0000000000000000 0.9821306159688077 0.5519314150534919 0.2660447146635578 0.1384355860677253 0.0032624659221885 0.0224564342618440
40300.0000000000000000 0.9826354630390703 0.5524406325477178 0.2660421025164516 0.1384319767208838 0.0032636711094213 0.0224570801445960
40400.0000000000000000 0.9818580398536113 0.5516655352623294 0.2660433345951749 0.1384300278093071 0.0032612073371900 0.0224579348496097
40500.0000000000000000 0.9819217601248278 0.5517361819563595 0.2660416481976937 0.1384270685574425 0.0032582314593437 0.0224586299539884
40600.0000000000000000 0.9823481317582622 0.5521609630165351 0.2660408379352699 0.1384265153288201 0.0032606099178086 0.0224592055598285
40700.0000000000000000 0.9823855444903009 0.5521966276979320 0.2660420181797429 0.1384247938782349 0.0032625202027175 0.0224595845316736
40800.0000000000000000 0.9819164082581636 0.5517347030585223 0.2660413298309615 0.1384219441431412 0.0032581077956298 0.0224603234299088
40900.0000000000000000 0.9821787309818312 0.5519891599264103 0.2660439105015972 0.1384224992855815 0.0032623954763946 0.0224607657918475
41000.0000000000000000 0.9818703825054369 0.5516864657321587 0.2660447564092249 0.1384203594818460 0.0032571704769838 0.0224616304052233
41100.0000000000000000 0.9817133118658357 0.5515217218200797 0.2660475034796655 0.1384196705988787 0.0032622132511477 0.0224622027160639
41200.0000000000000000 0.9819226399198665 0.5517355914063984 0.2660466075889965 0.1384182606591600 0.0032592020336030 0.0224629782317087
41300.0000000000000000 0.9817905565805957 0.5516051481113547 0.2660478157541979 0.1384173793987694 0.0032564980035413 0.0224637153127323
41400.0000000000000000 0.9824056213611922 0.5522162670569724 0.2660467034677263 0.1384170382236806 0.0032613313227849 0.0224642812900281
41500.0000000000000000 0.9822192725982754 0.5520283179365829 0.2660513813053653 0.1384158241570769 0.0032586294140019 0.0224651197852484
41600.0000000000000000 0.9819501841551802 0.5517624760574069 0.2660507977291445 0.1384140866432133 0.0032569855305413 0.0224658381948743
41700.0000000000000000 0.9817399268509232 0.5515506834927630 0.2660537797245631 0.1384130784318536 0.0032558556562602 0.0224665295454832
41800.0000000000000000 0.9817312262281825 0.5515416566207758 0.2660528008819619 0.1384124009082807 0.0032572250093473 0.0224671428078168
41900.0000000000000000 0.9817108850806063 0.5515221468607210 0.2660525228762219 0.1384114002571846 0.0032569689292393 0.0224678461572395
42000.0000000000000000 0.9816964489813075 0.5515075625911604 0.2660537337731458 0.1384102270591281 0.0032564216616258 0.0224685038962473
42100.0000000000000000 0.9816873721383326 0.5514972375104027 0.2660551866544125 0.1384092201005090 0.0032565464711403 0.0224691814018681
42200.0000000000000000 0.9816816826166804 0.5514892318973157 0.2660577925125095 0.1384088352874771 0.0032560152807250 0.0224698076386532
42300.0000000000000000 0.9816804756017630 0.5514889775569779 0.2660567947106364 0.1384082476360046 0.0032558764635299 0.0224705792346141
42400.0000000000000000 0.9817779026841001 0.5515873440058213 0.2660576383009350 0.1384065367820931 0.0032550011979221 0.0224713823973286
42500.0000000000000000 0.9817833483088866 0.5515888664870656 0.2660592774849648 0.1384061253820095 0.0032570275541073 0.0224720514007394
42600.0000000000000000 0.9820860886425895 0.5518932276210562 0.2660555241010329 0.1384056600951690 0.0032590951437068 0.0224725816816246
42700.0000000000000000 0.9816180611680434 0.5514251767116443 0.2660592708659082 0.1384041561989143 0.0032561325202291 0.0224733248713476
42800.0000000000000000 0.9819657839830985 0.5517738276384957 0.2660587201553957 0.1384031480043937 0.0032560676454678 0.0224740205393455
42900.0000000000000000 0.9819224467142823 0.5517285747736930 0.2660583218220858 0.1384031424981965 0.0032578948250770 0.0224745127952300
43000.0000000000000000 0.9815766530233112 0.5513806101804246 0.2660622637760450 0.1384017047004834 0.0032569052964144 0.0224751690699438
43100.0000000000000000 0.9820918917210785 0.5518950825554704 0.2660630381352179 0.1384017998249179 0.0032561140609259 0.0224758571445464
43200.0000000000000000 0.9815217757542668 0.5513232707871347 0.2660612999134317 0.1384032380608446 0.0032576994159098 0.0224762675769459
43300.0000000000000000 0.9817135934445747 0.5515139274356256 0.2660632676083709 0.1384036516247968 0.0032558543684744 0.0224768924073069
43400.0000000000000000 0.9815457504070074 0.5513442719456351 0.2660635048619148 0.1384039805627655 0.0032566263840498 0.0224773666526422
43500.0000000000000000 0.9818212470240566 0.5516209105525167 0.2660614362781206 0.1384042259222998 0.0032568404816036 0.0224778337895158
43600.0000000000000000 0.9818143244504580 0.5516157002003516 0.2660638112063186 0.1384026576999900 0.0032536695398519 0.0224784858039461
43700.0000000000000000 0.9815201920923836 0.5513174192736154 0.2660640755823679 0.1384032454900236 0.0032565588798069 0.0224788928665698
43800.0000000000000000 0.9818327520536279 0.5516287975003603 0.2660644893840406 0.1384036110296187 0.0032565026674383 0.0224793514721700
43900.0000000000000000 0.9817951920484420 0.5515922285623862 0.2660669123286808 0.1384022865529143 0.0032538309661478 0.0224799336383128
44000.0000000000000000 0.9815006655649994 0.5513000962486486 0.2660647040350272 0.1384018055974144 0.0032537805124164 0.0224802791714927
44100.0000000000000000 0.9814854458057326 0.5512827363275640 0.2660643811551260 0.1384013894682853 0.0032562750732779 0.0224806637814794
44200.0000000000000000 0.9814314808563729 0.5512284046792301 0.2660650097329502 0.1384004454783396 0.0032565984817978 0.0224810224840552
44300.0000000000000000 0.9818097763458672 0.5516074094066180 0.2660655580556899 0.1383991483796765 0.0032562321902042 0.0224814283136785
44400.0000000000000000 0.9817346515304357 0.5515345891201688 0.2660652756414464 0.1383974707163942 0.0032554146381944 0.0224819014142319
44500.0000000000000000 0.9816435461073130 0.5514403252026184 0.2660693053698883 0.1383963993447817 0.0032551462991570 0.0224823698908675
44600.0000000000000000 0.9816006499430622 0.5513953830049982 0.2660714188720989 0.1383958500111755 0.0032551875562824 0.0224828104985071
44700.0000000000000000 0.9816564895199612 0.5514513729461876 0.2660720872139524 0.1383947937698747 0.0032551088338063 0.0224831267561403
44800.0000000000000000 0.9817410917827089 0.5515365585020190 0.2660719803646006 0.1383937091162036 0.0032557365343828 0.0224831072655028
44900.0000000000000000 0.9820188530197203 0.5518153619115256 0.2660714583812152 0.1383931139508500 0.0032559476709453 0.0224829711051841
45000.0000000000000000 0.9813970701937622 0.5511926998164713 0.2660729153646760 0.1383933530049170 0.0032555095875335 0.0224825924201644
45100.0000000000000000 0.9813556892920420 0.5511549231070678 0.2660714398179928 0.1383932693764277 0.0032536258033632 0.0224824311871905
45200.0000000000000000 0.9817935152072780 0.5515936352841370 0.2660727231934353 0.1383926272903758 0.0032522940863487 0.0224822353529812
45300.0000000000000000 0.9815529747504304 0.5513514627340048 0.2660716793681016 0.1383932006140093 0.0032546403653774 0.0224819916689373
45400.0000000000000000 0.9820557417115517 0.5518549991252513 0.2660702853576435 0.1383932195108112 0.0032554776943477 0.0224817600234983
45500.0000000000000000 0.9813337985641195 0.5511348337626099 0.2660710471885647 0.1383928262828548 0.0032533650610710 0.0224817262690192
45600.0000000000000000 0.9815017340439678 0.5513025949106147 0.2660712271650519 0.1383929068358966 0.0032532778844893 0.0224817272479152
45700.0000000000000000 0.9813511236431193 0.5511592575490767 0.2660652691361536 0.1383924652804595 0.0032521239467960 0.0224820077306334
45800.0000000000000000 0.9812822233491918 0.5510876081601183 0.2660689773903230 0.1383916898981659 0.0032519948687400 0.0224819530318445
45900.0000000000000000 0.9812491116422618 0.5510545824804547 0.2660698152697821 0.1383909273990278 0.0032519092894478 0.0224818772035495
46000.0000000000000000 0.9812308527701131 0.5510365493932581 0.2660696727462310 0.1383909633645030 0.0032518365444065 0.0224818307217146
46100.0000000000000000 0.9812186246989134 0.5510246018998650 0.2660691960186586 0.1383911016899620 0.0032519063967104 0.0224818186937175
46200.0000000000000000 0.9812085112934222 0.5510158020302867 0.2660681459446052 0.1383909440073620 0.0032517897264835 0.0224818295846847
46300.0000000000000000 0.9811998574731249 0.5510086212358170 0.2660669667323250 0.1383904996098284 0.0032518846148441 0.0224818852803104
46400.0000000000000000 0.9811916732778838 0.5510025498015463 0.2660653867426110 0.1383900037869942 0.0032517816486508 0.0224819512980815
46500.0000000000000000 0.9811838752534935 0.5509958407241555 0.2660645853853635 0.1383896227574714 0.0032518093777280 0.0224820170087748
46600.0000000000000000 0.9811760116613938 0.5509890023953035 0.2660635420723179 0.1383896261967442 0.0032517518149865 0.0224820891820419
46700.0000000000000000 0.9811686047562279 0.5509827970266569 0.2660621430985110 0.1383896302973983 0.0032518565133329 0.0224821778203289
46800.0000000000000000 0.9811611769776656 0.5509765385350773 0.2660608842012449 0.1383895831388303 0.0032518831583080 0.0224822879442050
46900.0000000000000000 0.9811539123448855 0.5509699618298005 0.2660603779697795 0.1383892777029535 0.0032519089562827 0.0224823858860692
47000.0000000000000000 0.9811466058763288 0.5509634496901707 0.2660597471364208 0.1383890898576947 0.0032518475010752 0.0224824716909674
47100.0000000000000000 0.9811388358793687 0.5509581634194098 0.2660574888752870 0.1383886062233980 0.0032518893304914 0.0224826880307824
47200.0000000000000000 0.9811314289601418 0.5509525007938445 0.2660561807489541 0.1383880252129349 0.0032518579968655 0.0224828642075428
47300.0000000000000000 0.9811241859151271 0.5509476211023343 0.2660537828849155 0.1383877500936939 0.0032519825064915 0.0224830493276919
47400.0000000000000000 0.9811170597144152 0.5509427836076265 0.2660517660747278 0.1383873694062389 0.0032519089917321 0.0224832316340900
47500.0000000000000000 0.9811099956373572 0.5509379839540556 0.2660496829968563 0.1383869867468883 0.0032519273188551 0.0224834146207020
47600.0000000000000000 0.9811029944332667 0.5509323320721542 0.2660484517138044 0.1383865985449438 0.0032519805218472 0.0224836315805170
47700.0000000000000000 0.9810960412322036 0.5509275066920127 0.2660464720610474 0.1383862135377817 0.0032520171354047 0.0224838318059570
47800.0000000000000000 0.9810892821292513 0.5509234937456347 0.2660441226950410 0.1383856379848080 0.0032519857204882 0.0224840419832793
47900.0000000000000000 0.9810825499067500 0.5509191745183287 0.2660420303033936 0.1383850659715459 0.0032520282736793 0.0224842508398024
48000.0000000000000000 0.9810759341733114 0.5509144828943832 0.2660403475720158 0.1383845758638689 0.0032520675752819 0.0224844602677617
48100.0000000000000000 0.9810693827018797 0.5509104087800236 0.2660381633783441 0.1383840462763850 0.0032521214632604 0.0224846428038667
48200.0000000000000000 0.9810627113402348 0.5509048795946430 0.2660376664914647 0.1383832631286073 0.0032521106314038 0.0224847914941161
48300.0000000000000000 0.9810563175536713 0.5509011876468931 0.2660352594099061 0.1383827299713811 0.0032521820741902 0.0224849584513007
48400.0000000000000000 0.9810498690504792 0.5508962466566636 0.2660341756583581 0.1383820848133875 0.0032522017355436 0.0224851601865265
48500.0000000000000000 0.9810432278254155 0.5508921533711650 0.2660318862640975 0.1383814705240329 0.0032522780366612 0.0224854396294589
48600.0000000000000000 0.9810367396690625 0.5508873094936499 0.2660307280550078 0.1383807296843869 0.0032522634818791 0.0224857089541387
48700.0000000000000000 0.9810303592105462 0.5508828472898650 0.2660294863898738 0.1383797315824258 0.0032523131034248 0.0224859808449568
48800.0000000000000000 0.9810240987506219 0.5508787115433972 0.2660276411020298 0.1383791414071594 0.0032523708144358 0.0224862338835996
48900.0000000000000000 0.9810179611592555 0.5508735142955874 0.2660270826255909 0.1383784721853294 0.0032524289137875 0.0224864631389605
49000.0000000000000000 0.9810118155559502 0.5508697367260577 0.2660251653823766 0.1383777781263223 0.0032524411353789 0.0224866941858148
49100.0000000000000000 0.9810058079945160 0.5508653531672452 0.2660239950630442 0.1383770855935232 0.0032524612025304 0.0224869129681731
49200.0000000000000000 0.9809998660399042 0.5508602607286166 0.2660233547688714 0.1383765989211326 0.0032525125658074 0.0224871390554762
49300.0000000000000000 0.9809938586999035 0.5508572645188169 0.2660214020066814 0.1383753464688727 0.0032526298132545 0.0224872158922781
49400.0000000000000000 0.9809880609807146 0.5508534016039174 0.2660203604084418 0.1383743272294057 0.0032526496866534 0.0224873220522964
49500.0000000000000000 0.9809823559771176 0.5508501968660824 0.2660185821167144 0.1383733503567084 0.0032527661333997 0.0224874605042127
49600.0000000000000000 0.9809766301050982 0.5508459751815211 0.2660177011121674 0.1383725799710440 0.0032527610758063 0.0224876127645594
49700.0000000000000000 0.9809708865810800 0.5508420540880694 0.2660164746179306 0.1383718442646082 0.0032527332386841 0.0224877803717876
49800.0000000000000000 0.9809653470445215 0.5508384550103806 0.2660150326585878 0.1383711303498369 0.0032527939545061 0.0224879350712100
49900.0000000000000000 0.9809597849436059 0.5508343428806144 0.2660140575577088 0.1383704030027230 0.0032528717944399 0.0224881097081197
50000.0000000000000000 0.9809544640193808 0.5508307652381236 0.2660126272576883 0.1383698043934072 0.0032529830715384 0.0224882840586233


==> figures/free_shape_inference/measurement_noise/random_seed_2/10/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/20/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/20/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3307195406112618 0.3959524250240851 100.0000000000000000 0.7948729577070515 0.1560666281876232 0.0000000000000000
0.3353331563951015 0.4019414203060924 200.0000000000000000 0.7673457629653095 0.1497668171491510 0.0000000000000000
0.3396008431817938 0.4086993360997617 300.0000000000000000 0.7400797894298490 0.1421468021742397 0.0000000000000000
0.3428624544413075 0.4168156365365035 400.0000000000000000 0.7125631731890403 0.1333738640603991 0.0000000000000000
0.3460378359721069 0.4248847063590172 500.0000000000000000 0.6847287785465123 0.1253239444598412 0.0000000000000000
0.3495461419496687 0.4310474212168252 600.0000000000000000 0.6565788713594184 0.1199818786372158 0.0000000000000000
0.3527209575105443 0.4347004022086844 700.0000000000000000 0.6286140372427181 0.1173096794459428 0.0000000000000000
0.3557894096295416 0.4365522827529197 800.0000000000000000 0.6014926867625391 0.1151059420338051 0.0000000000000000
0.3588211489950712 0.4369162139342927 900.0000000000000000 0.5753781823380791 0.1129797044506516 0.0000000000000000
0.3615994403000578 0.4366045622805529 1000.0000000000000000 0.5512324735319676 0.1116310243606063 0.0000000000000000
0.3622647436254590 0.4366818277697644 1100.0000000000000000 0.5288683657552720 0.1113714520731196 0.0000000000000000
0.3608194563669513 0.4367624649316041 1200.0000000000000000 0.5081931304944758 0.1123820231053686 0.0000000000000000
0.3577754171856481 0.4361964817957308 1300.0000000000000000 0.4889713773086831 0.1138198590423283 0.0000000000000000
0.3538693139056900 0.4344987325867292 1400.0000000000000000 0.4710328432943733 0.1152942202802839 0.0000000000000000
0.3489342430752086 0.4319648712826915 1500.0000000000000000 0.4543315070040673 0.1165371539838718 0.0000000000000000
0.3435581001807348 0.4283876757469831 1600.0000000000000000 0.4386770600115665 0.1173795963162074 0.0000000000000000
0.3385159285084704 0.4241266230315971 1700.0000000000000000 0.4240253204163763 0.1178938779338044 0.0000000000000000
0.3337351694624259 0.4194128441825939 1800.0000000000000000 0.4105056330968940 0.1180529539787468 0.0000000000000000
0.3294526954588325 0.4145322389718165 1900.0000000000000000 0.3982634535151208 0.1179465375441594 0.0000000000000000
0.3259541133536826 0.4101458470783622 2000.0000000000000000 0.3871887203117084 0.1175929514599715 0.0000000000000000
0.3230898109163669 0.4062149688360434 2100.0000000000000000 0.3772007973134349 0.1171976033921606 0.0000000000000000
0.3205999241333289 0.4029043567048213 2200.0000000000000000 0.3682098621343295 0.1168169949483496 0.0000000000000000
0.3182035978256652 0.4000807271338780 2300.0000000000000000 0.3601969244334846 0.1163221299148629 0.0000000000000000
0.3155036743142622 0.3976193027098434 2400.0000000000000000 0.3530382176335913 0.1157899785275025 0.0000000000000000
0.3126171469881965 0.3954359717351095 2500.0000000000000000 0.3465124007453185 0.1151830579136873 0.0000000000000000
0.3097615547472017 0.3934202625934614 2600.0000000000000000 0.3405749979083258 0.1146318909667276 0.0000000000000000
0.3069029238453717 0.3915517139492283 2700.0000000000000000 0.3351392923719778 0.1140825209807074 0.0000000000000000
0.3022859145492757 0.3874654263333142 2800.0000000000000000 0.3307058217101442 0.1126173607734123 0.0000000000000000
0.2987037234863745 0.3864463702781074 2900.0000000000000000 0.3265569924090732 0.1122660073823080 0.0000000000000000
0.2969220983686708 0.3848359866959981 3000.0000000000000000 0.3226098559219604 0.1121345966233381 0.0000000000000000
0.2952800713123828 0.3830857260476963 3100.0000000000000000 0.3189543064384492 0.1121072307668406 0.0000000000000000
0.2934872437345091 0.3813215737141123 3200.0000000000000000 0.3155765669113994 0.1120763022815564 0.0000000000000000
0.2916969763862193 0.3798665650693150 3300.0000000000000000 0.3124727075879856 0.1120538946108674 0.0000000000000000
0.2899065450871006 0.3785740931996153 3400.0000000000000000 0.3094338345235472 0.1120208643567566 0.0000000000000000
0.2881625525319804 0.3774477951466739 3500.0000000000000000 0.3066832253551710 0.1121718702322677 0.0000000000000000
0.2864598579879130 0.3764631009858355 3600.0000000000000000 0.3040813983618769 0.1123198003535017 0.0000000000000000
0.2848480738172120 0.3757068524407803 3700.0000000000000000 0.3015847245748727 0.1123990858778924 0.0000000000000000
0.2832611701137068 0.3752020658369503 3800.0000000000000000 0.2992328480709886 0.1125200753268588 0.0000000000000000
0.2816791245932126 0.3748525040597768 3900.0000000000000000 0.2969953104369761 0.1127732539759530 0.0000000000000000
0.2801613012035327 0.3745246282907310 4000.0000000000000000 0.2947014214560054 0.1129794692127903 0.0000000000000000
0.2786683137654394 0.3740703314637086 4100.0000000000000000 0.2923298599855591 0.1131401114542047 0.0000000000000000
0.2772124038313547 0.3734983326286382 4200.0000000000000000 0.2897650874446872 0.1134106682272429 0.0000000000000000
0.2758659257885926 0.3727633525345471 4300.0000000000000000 0.2870496971422146 0.1138580172404469 0.0000000000000000
0.2746556278587164 0.3720810862496688 4400.0000000000000000 0.2842589148764043 0.1144590512565396 0.0000000000000000
0.2735770345255112 0.3719904704671831 4500.0000000000000000 0.2816803972737179 0.1152690823808538 0.0000000000000000
0.2728514891782254 0.3720392533709526 4600.0000000000000000 0.2793056220599787 0.1160924635638305 0.0000000000000000
0.2681963017535801 0.3703057798384068 4700.0000000000000000 0.2781370817093178 0.1154844165451636 0.0000000000000000
0.2684810173511119 0.3711827199817072 4800.0000000000000000 0.2756074269414260 0.1162419837331096 0.0000000000000000
0.2684165631704319 0.3714880994206239 4900.0000000000000000 0.2731892708581272 0.1171986868215426 0.0000000000000000
0.2681136609505856 0.3714925603308220 5000.0000000000000000 0.2708199101945627 0.1182678447319804 0.0000000000000000
0.2676992368454263 0.3712831530656666 5100.0000000000000000 0.2684875988035513 0.1194003587482701 0.0000000000000000
0.2671253958911510 0.3711061370518020 5200.0000000000000000 0.2661872759384052 0.1206750093840155 0.0000000000000000
0.2666524306821269 0.3709163616739227 5300.0000000000000000 0.2638877567803343 0.1220606029842766 0.0000000000000000
0.2662068713387893 0.3707621775630220 5400.0000000000000000 0.2615996246728479 0.1235795478922128 0.0000000000000000
0.2658560791831775 0.3706782742965006 5500.0000000000000000 0.2593038399075608 0.1252434459881928 0.0000000000000000
0.2655741782224323 0.3706836135828316 5600.0000000000000000 0.2570086094237888 0.1271081873873345 0.0000000000000000
0.2654264190108395 0.3708627560018850 5700.0000000000000000 0.2546643766179599 0.1292860421489566 0.0000000000000000
0.2654183823580799 0.3711697649462500 5800.0000000000000000 0.2522120420446631 0.1317024185004410 0.0000000000000000
0.2654271941444085 0.3714745377481901 5900.0000000000000000 0.2495507183388631 0.1343070212625385 0.0000000000000000
0.2654055817142563 0.3716090965496592 6000.0000000000000000 0.2464466995949325 0.1371324455857628 0.0000000000000000
0.2655380276207327 0.3715599410980823 6100.0000000000000000 0.2428985886057355 0.1403765179148945 0.0000000000000000
0.2656649580659545 0.3706167746410121 6200.0000000000000000 0.2396185304499760 0.1434093536692386 0.0000000000000000
0.2648128813962904 0.3681780665828681 6300.0000000000000000 0.2368584833875260 0.1447689483520560 0.0000000000000000
0.2633409005175119 0.3651586492733679 6400.0000000000000000 0.2344045551507516 0.1454885093049644 0.0000000000000000
0.2616014352698283 0.3620935134631538 6500.0000000000000000 0.2321455653021147 0.1460639301170910 0.0000000000000000
0.2597438754739144 0.3591315419817808 6600.0000000000000000 0.2301175508725409 0.1466196912583509 0.0000000000000000
0.2578620601543024 0.3563344918375568 6700.0000000000000000 0.2283076334699498 0.1471378055336557 0.0000000000000000
0.2560077272782570 0.3537617059753956 6800.0000000000000000 0.2266959619989068 0.1476549504525961 0.0000000000000000
0.2542357279936358 0.3514418756877958 6900.0000000000000000 0.2252701878478089 0.1481924922391729 0.0000000000000000
0.2525336511657781 0.3493118941715168 7000.0000000000000000 0.2239977270278822 0.1487163916638314 0.0000000000000000
0.2509365109779964 0.3474661235078061 7100.0000000000000000 0.2228540742099206 0.1492505728067462 0.0000000000000000
0.2492371021875644 0.3458180464842942 7200.0000000000000000 0.2218429833851103 0.1496919298084912 0.0000000000000000
0.2478417911163851 0.3443990594863557 7300.0000000000000000 0.2208911864728490 0.1502197896638286 0.0000000000000000
0.2464859278594566 0.3431707632856445 7400.0000000000000000 0.2200588324687049 0.1507360339647807 0.0000000000000000
0.2452496000718914 0.3421102519096932 7500.0000000000000000 0.2192995969163418 0.1512546063751571 0.0000000000000000
0.2439223409889460 0.3411383023086260 7600.0000000000000000 0.2185964082072215 0.1516957987917216 0.0000000000000000
0.2426451209060707 0.3402749238010671 7700.0000000000000000 0.2178941010011800 0.1520917610346218 0.0000000000000000
0.2414746990099460 0.3395498927902147 7800.0000000000000000 0.2172166335423405 0.1525451804522987 0.0000000000000000
0.2404598579160102 0.3390214821598639 7900.0000000000000000 0.2165974216448935 0.1530605816391913 0.0000000000000000
0.2399164336266258 0.3386742254759757 8000.0000000000000000 0.2160301002800771 0.1536414619984179 0.0000000000000000
0.2396437304451454 0.3384966573427530 8100.0000000000000000 0.2155029235012885 0.1542241964108247 0.0000000000000000
0.2395153472188626 0.3385478790357016 8200.0000000000000000 0.2149866612030970 0.1548353774958123 0.0000000000000000
0.2396271062288735 0.3385862725157398 8300.0000000000000000 0.2144514734897418 0.1554636304653505 0.0000000000000000
0.2394627278141118 0.3386515414260439 8400.0000000000000000 0.2139243397459862 0.1560258693004254 0.0000000000000000
0.2392469418101915 0.3386129791153384 8500.0000000000000000 0.2133860358543939 0.1565605541100104 0.0000000000000000
0.2390442671976261 0.3385214788515550 8600.0000000000000000 0.2128567442507344 0.1570780527969688 0.0000000000000000
0.2388293602941404 0.3384402626290290 8700.0000000000000000 0.2123178239398140 0.1575583587342126 0.0000000000000000
0.2366205805751814 0.3365002308920265 8800.0000000000000000 0.2120387494405910 0.1570181455950733 0.0000000000000000
0.2370019761641484 0.3374039392526886 8900.0000000000000000 0.2114674538659686 0.1576022208073961 0.0000000000000000
0.2373581976101083 0.3377712854966031 9000.0000000000000000 0.2110587608793086 0.1581064123911297 0.0000000000000000
0.2376122199921728 0.3380117459490898 9100.0000000000000000 0.2107205170876034 0.1585989159939646 0.0000000000000000
0.2377418584828897 0.3381646604125527 9200.0000000000000000 0.2104147930859840 0.1590697407867084 0.0000000000000000
0.2377757179518309 0.3382465327025635 9300.0000000000000000 0.2101207813423550 0.1595076679914595 0.0000000000000000
0.2376386654927356 0.3382344223531183 9400.0000000000000000 0.2098453583788788 0.1598778309684477 0.0000000000000000
0.2371730872825948 0.3380209935271078 9500.0000000000000000 0.2095717985316511 0.1602006555240232 0.0000000000000000
0.2366776568055521 0.3377009323104877 9600.0000000000000000 0.2092829263634299 0.1604330723081421 0.0000000000000000
0.2362022523642877 0.3373461591886053 9700.0000000000000000 0.2089746937479436 0.1606405249542810 0.0000000000000000
0.2356897280149107 0.3369376795066303 9800.0000000000000000 0.2086500305888737 0.1608089429664425 0.0000000000000000
0.2352250926832719 0.3365061162208691 9900.0000000000000000 0.2082716384076135 0.1609356187781611 0.0000000000000000
0.2347931320005136 0.3360774026233611 10000.0000000000000000 0.2078217160231002 0.1610622664967386 0.0000000000000000
0.2327192235672439 0.3343334777197212 10100.0000000000000000 0.2074351549380402 0.1604049765507216 0.0000000000000000
0.2329457806837866 0.3348524322219713 10200.0000000000000000 0.2067375057215629 0.1607762907671320 0.0000000000000000
0.2329900479886678 0.3348193377532017 10300.0000000000000000 0.2063294562069455 0.1609943753777356 0.0000000000000000
0.2329049782865771 0.3346922293249279 10400.0000000000000000 0.2060106223786913 0.1611918650318109 0.0000000000000000
0.2327459019371817 0.3345011185942737 10500.0000000000000000 0.2056945735483457 0.1613414826800444 0.0000000000000000
0.2325677193921782 0.3342441274608707 10600.0000000000000000 0.2053227192013498 0.1614269213871376 0.0000000000000000
0.2323942512692560 0.3339778729384076 10700.0000000000000000 0.2049129991245187 0.1615253303581088 0.0000000000000000
0.2322480371262045 0.3337002885443874 10800.0000000000000000 0.2044744185585990 0.1616398239868561 0.0000000000000000
0.2321019809319910 0.3334043005214082 10900.0000000000000000 0.2040054881671694 0.1617341225654687 0.0000000000000000
0.2319955312165811 0.3331055347406297 11000.0000000000000000 0.2034389642629285 0.1617680545783118 0.0000000000000000
0.2317477756469176 0.3327782520412056 11100.0000000000000000 0.2028499178683216 0.1617734494517762 0.0000000000000000
0.2314510768108054 0.3323861354772505 11200.0000000000000000 0.2022911657378014 0.1617963734531641 0.0000000000000000
0.2311161080176725 0.3319714791578106 11300.0000000000000000 0.2018015473939169 0.1618503520699306 0.0000000000000000
0.2308220188747416 0.3315425815493432 11400.0000000000000000 0.2012230944522691 0.1618826897572421 0.0000000000000000
0.2229793319051321 0.3244173042520280 11500.0000000000000000 0.2028443254683925 0.1595902451913369 0.0000000000000000
0.2230753706810360 0.3255895748897538 11600.0000000000000000 0.2023668890059974 0.1597794960189801 0.0000000000000000
0.2232966578982132 0.3263640616602962 11700.0000000000000000 0.2020142119600697 0.1600296149663381 0.0000000000000000
0.2235606002705773 0.3269455113353524 11800.0000000000000000 0.2016846455014344 0.1602594177836287 0.0000000000000000
0.2238148513101037 0.3274087885809713 11900.0000000000000000 0.2013782627999320 0.1604799703981128 0.0000000000000000
0.2240510415186617 0.3277852824172099 12000.0000000000000000 0.2010466939981861 0.1606689844517414 0.0000000000000000
0.2242804076764464 0.3280823574453879 12100.0000000000000000 0.2006599868500178 0.1607937696196207 0.0000000000000000
0.2245149793876411 0.3282905364555466 12200.0000000000000000 0.2002188625611237 0.1609123474768502 0.0000000000000000
0.2246555991600789 0.3284170067533379 12300.0000000000000000 0.1997822131441145 0.1610443052663035 0.0000000000000000
0.2248453366845086 0.3284657806933740 12400.0000000000000000 0.1993407809228612 0.1611156388383381 0.0000000000000000
0.2249254147075704 0.3284336139802147 12500.0000000000000000 0.1988529703408433 0.1612160886850375 0.0000000000000000
0.2250007328977223 0.3283910325151226 12600.0000000000000000 0.1983699852816496 0.1613200028697639 0.0000000000000000
0.2250365906920314 0.3283160765444632 12700.0000000000000000 0.1978609269345970 0.1613914738565082 0.0000000000000000
0.2250666601162786 0.3282016410511960 12800.0000000000000000 0.1973172709572721 0.1614628593995176 0.0000000000000000
0.2250615080125992 0.3280507772307468 12900.0000000000000000 0.1967690190352671 0.1615177383279949 0.0000000000000000
0.2250309319999654 0.3278758974528944 13000.0000000000000000 0.1961866978990713 0.1615752564692169 0.0000000000000000
0.2249825582998521 0.3276986342288618 13100.0000000000000000 0.1955612898341231 0.1616270400158214 0.0000000000000000
0.2248623117713417 0.3275259460218625 13200.0000000000000000 0.1949581404061970 0.1617002179198385 0.0000000000000000
0.2247477877100836 0.3272981057584673 13300.0000000000000000 0.1942895731598595 0.1617323185005625 0.0000000000000000
0.2246176201359311 0.3270767999713964 13400.0000000000000000 0.1935794562935335 0.1617525300586443 0.0000000000000000
0.2225031300503635 0.3263387136357266 13500.0000000000000000 0.1924391101057716 0.1614307675133810 0.0000000000000000
0.2224718372596096 0.3264258976904706 13600.0000000000000000 0.1916620703582509 0.1614837582241998 0.0000000000000000
0.2223456250572340 0.3262903527330765 13700.0000000000000000 0.1909364051827975 0.1614498808795316 0.0000000000000000
0.2221732914783448 0.3260306093614094 13800.0000000000000000 0.1901595036064311 0.1614233166150966 0.0000000000000000
0.2219658802886421 0.3256114548407786 13900.0000000000000000 0.1892866483495685 0.1613532936312077 0.0000000000000000
0.2217968646712378 0.3252384081419019 14000.0000000000000000 0.1882721224115862 0.1612584922795908 0.0000000000000000
0.2215773229027519 0.3248594857146615 14100.0000000000000000 0.1871925439984183 0.1611728577044769 0.0000000000000000
0.2213375400221717 0.3244873370628549 14200.0000000000000000 0.1858885489131267 0.1609971598538546 0.0000000000000000
0.2209999559931113 0.3242389505727106 14300.0000000000000000 0.1847779675757776 0.1610902033393228 0.0000000000000000
0.2205945891209599 0.3240705785966950 14400.0000000000000000 0.1836125255458528 0.1612017204040331 0.0000000000000000
0.2201489744495231 0.3236656366286804 14500.0000000000000000 0.1823864415242536 0.1613860754075632 0.0000000000000000
0.2195133064845993 0.3225008345310794 14600.0000000000000000 0.1820076693594400 0.1618101556184163 0.0000000000000000
0.2190017428759185 0.3197371775253466 14700.0000000000000000 0.1838755736098620 0.1622077923153978 0.0000000000000000
0.2181206202669188 0.3154691503705708 14800.0000000000000000 0.1892391559431135 0.1618212176941926 0.0000000000000000
0.2158310699324970 0.3102902071829737 14900.0000000000000000 0.1971900796426935 0.1602633650614459 0.0000000000000000
0.2118745183110625 0.3040390514609986 15000.0000000000000000 0.2051697137080105 0.1570763596244150 0.0000000000000000
0.2077276857489210 0.2972632248262490 15100.0000000000000000 0.2113992547822648 0.1534350631321413 0.0000000000000000
0.2034651268777537 0.2902429123440107 15200.0000000000000000 0.2159849266758527 0.1505835706786441 0.0000000000000000
0.1980216818980489 0.2829205559550880 15300.0000000000000000 0.2180067359535223 0.1473669492800229 0.0000000000000000
0.1927883192901014 0.2753262711165745 15400.0000000000000000 0.2175458425758804 0.1432144557037876 0.0000000000000000
0.1869063241004417 0.2667738264350853 15500.0000000000000000 0.2148808880578342 0.1380134913448799 0.0000000000000000
0.1809076442306156 0.2576267541414677 15600.0000000000000000 0.2111678665832072 0.1326255505519115 0.0000000000000000
0.1753913654377252 0.2488322225539832 15700.0000000000000000 0.2072189668471011 0.1274321708913140 0.0000000000000000
0.1707270205741091 0.2409641352751359 15800.0000000000000000 0.2036944244218831 0.1225829157930438 0.0000000000000000
0.1666222239005265 0.2341957279338465 15900.0000000000000000 0.2007188421499443 0.1183846861781372 0.0000000000000000
0.1628542462829772 0.2284054348436951 16000.0000000000000000 0.1984840459456501 0.1148187719763362 0.0000000000000000
0.1598926324005395 0.2238351533632962 16100.0000000000000000 0.1967839681284519 0.1118333455829544 0.0000000000000000
0.1574152274686648 0.2199013113790430 16200.0000000000000000 0.1955103765801644 0.1093010973658236 0.0000000000000000
0.1553088203439016 0.2164994863129441 16300.0000000000000000 0.1946290775212600 0.1071638578560220 0.0000000000000000
0.1534889228465773 0.2135338452683531 16400.0000000000000000 0.1940498605784867 0.1053360269996299 0.0000000000000000
0.1521165289705243 0.2110276099624968 16500.0000000000000000 0.1936851715471423 0.1036756727096646 0.0000000000000000
0.1509329212062943 0.2092230015258101 16600.0000000000000000 0.1933909775569238 0.1022609589405680 0.0000000000000000
0.1498999951531566 0.2075188634865648 16700.0000000000000000 0.1932539823508042 0.1009712261425672 0.0000000000000000
0.1490492754058399 0.2061115478517116 16800.0000000000000000 0.1930955396669848 0.0998365573092864 0.0000000000000000
0.1481626453311594 0.2047831848187264 16900.0000000000000000 0.1929854390364860 0.0988798411042667 0.0000000000000000
0.1473940492921892 0.2036572422477967 17000.0000000000000000 0.1928930633325038 0.0980119455218141 0.0000000000000000
0.1468088809961293 0.2027341731622371 17100.0000000000000000 0.1928580871048697 0.0972599108448154 0.0000000000000000
0.1462137351756773 0.2019043178254593 17200.0000000000000000 0.1928830755324313 0.0965807722226737 0.0000000000000000
0.1457585286778508 0.2011300595665640 17300.0000000000000000 0.1929110235976735 0.0958987301895162 0.0000000000000000
0.1453410774012834 0.2005176293360418 17400.0000000000000000 0.1929099007543691 0.0953227736458301 0.0000000000000000
0.1448463717974070 0.1998477168142560 17500.0000000000000000 0.1928721880014130 0.0947493366107281 0.0000000000000000
0.1444022754746761 0.1991543758555311 17600.0000000000000000 0.1929402828979206 0.0943249885627432 0.0000000000000000
0.1439056786569584 0.1985042267093913 17700.0000000000000000 0.1929113529363148 0.0938343060692719 0.0000000000000000
0.1434811815208216 0.1979217545785942 17800.0000000000000000 0.1928994631572243 0.0934176873148614 0.0000000000000000
0.1431554669585575 0.1974357151528125 17900.0000000000000000 0.1928783006482724 0.0930322964848323 0.0000000000000000
0.1427634427544171 0.1968751007541460 18000.0000000000000000 0.1929155575929892 0.0927041639142257 0.0000000000000000
0.1424281702316668 0.1964209519740915 18100.0000000000000000 0.1928979796092584 0.0923518583475528 0.0000000000000000
0.1421050156194615 0.1959970081052242 18200.0000000000000000 0.1929151643612687 0.0920753102282018 0.0000000000000000
0.1418292761073209 0.1955753445406859 18300.0000000000000000 0.1929223737177480 0.0917680362384905 0.0000000000000000
0.1415252076636611 0.1951223168492999 18400.0000000000000000 0.1929502101394726 0.0914484408289645 0.0000000000000000
0.1413231733901794 0.1948067657832363 18500.0000000000000000 0.1929474531605947 0.0911970560481700 0.0000000000000000
0.1400565422194612 0.1928539446073690 18600.0000000000000000 0.1932991044636265 0.0895578298870211 0.0000000000000000
0.1395724829439282 0.1926637045126216 18700.0000000000000000 0.1924630972038551 0.0900092748968076 0.0000000000000000
0.1393309335521748 0.1925719490660207 18800.0000000000000000 0.1923254211908036 0.0898042848702851 0.0000000000000000
0.1391129748561240 0.1923836547365032 18900.0000000000000000 0.1922633178011111 0.0896135007434773 0.0000000000000000
0.1389053853514132 0.1921826609573572 19000.0000000000000000 0.1922142724696177 0.0894226666357167 0.0000000000000000
0.1387323591766457 0.1919487225894122 19100.0000000000000000 0.1921727274038119 0.0892320254861155 0.0000000000000000
0.1386144726708725 0.1916325433745341 19200.0000000000000000 0.1921008985409934 0.0890659839189734 0.0000000000000000
0.1385146971471953 0.1913038897385998 19300.0000000000000000 0.1919635825270662 0.0886834172259957 0.0000000000000000
0.1383922869517128 0.1910439781787626 19400.0000000000000000 0.1918785148129202 0.0885309176790616 0.0000000000000000
0.1381977114018110 0.1907204882972407 19500.0000000000000000 0.1918216612776754 0.0883738566560096 0.0000000000000000
0.1379984699368211 0.1904344539100837 19600.0000000000000000 0.1918242158348636 0.0882882943633012 0.0000000000000000
0.1377399520292087 0.1900565353337052 19700.0000000000000000 0.1917454257014348 0.0880378035012523 0.0000000000000000
0.1375810554166165 0.1897548225925031 19800.0000000000000000 0.1916799959718791 0.0879235604492536 0.0000000000000000
0.1373739611755445 0.1894088623206539 19900.0000000000000000 0.1916544532935401 0.0877762787192558 0.0000000000000000
0.1371859855825078 0.1890530439950619 20000.0000000000000000 0.1915869004606702 0.0876436932388269 0.0000000000000000
0.1371509372244701 0.1887847501521945 20100.0000000000000000 0.1913975232808883 0.0874827749772339 0.0000000000000000
0.1369639265938289 0.1883785210353846 20200.0000000000000000 0.1912535376612791 0.0873123770343879 0.0000000000000000
0.1366992414488128 0.1878586981459672 20300.0000000000000000 0.1910953410159855 0.0871091747927057 0.0000000000000000
0.1366243277382537 0.1876350567631092 20400.0000000000000000 0.1909083197748392 0.0870075753387854 0.0000000000000000
0.1364610549474580 0.1872795847523133 20500.0000000000000000 0.1908178396057561 0.0868942492572847 0.0000000000000000
0.1362042071686174 0.1867953167733279 20600.0000000000000000 0.1906708680717439 0.0867106030632239 0.0000000000000000
0.1361078283513069 0.1864763250848199 20700.0000000000000000 0.1904702869472072 0.0865817061804938 0.0000000000000000
0.1358703818704739 0.1860978051960296 20800.0000000000000000 0.1903121244762508 0.0864597622198485 0.0000000000000000
0.1356703899282682 0.1857448626821799 20900.0000000000000000 0.1901978871859816 0.0863175932310063 0.0000000000000000
0.1354468735703529 0.1854138679133793 21000.0000000000000000 0.1900568118540518 0.0862225934403259 0.0000000000000000
0.1353131344820169 0.1849926351164940 21100.0000000000000000 0.1898702420853644 0.0860486446541696 0.0000000000000000
0.1352914267568992 0.1847567725385053 21200.0000000000000000 0.1895974613150003 0.0859707360211048 0.0000000000000000
0.1351308296955617 0.1844065084238875 21300.0000000000000000 0.1894163092647060 0.0858447419102058 0.0000000000000000
0.1349457355525090 0.1840487778306153 21400.0000000000000000 0.1892528366547232 0.0857257499850640 0.0000000000000000
0.1348063935895558 0.1838024947351483 21500.0000000000000000 0.1890933998754331 0.0856327088482991 0.0000000000000000
0.1347459719866936 0.1834480830314688 21600.0000000000000000 0.1888863483848749 0.0855041065288286 0.0000000000000000
0.1347765986975140 0.1831496640628892 21700.0000000000000000 0.1886616796752446 0.0854137803350564 0.0000000000000000
0.1346928550446451 0.1828579213839320 21800.0000000000000000 0.1884596841011930 0.0853244142880602 0.0000000000000000
0.1345772692470376 0.1825116714791358 21900.0000000000000000 0.1882725857053235 0.0852077891965695 0.0000000000000000
0.1344199704167664 0.1822483252054757 22000.0000000000000000 0.1880665591793834 0.0850939982529351 0.0000000000000000
0.1341916547778907 0.1819435582358405 22100.0000000000000000 0.1878968340061730 0.0849908218794023 0.0000000000000000
0.1340798334285385 0.1816563396222135 22200.0000000000000000 0.1877246908440460 0.0848806359734825 0.0000000000000000
0.1339384572070725 0.1813783119759623 22300.0000000000000000 0.1875644739797814 0.0847813873441601 0.0000000000000000
0.1338551108252974 0.1810947717231990 22400.0000000000000000 0.1873482312796284 0.0846933551620927 0.0000000000000000
0.1337386730162912 0.1808081647702371 22500.0000000000000000 0.1871684676154649 0.0845968943515477 0.0000000000000000
0.1336288059029442 0.1805965600248382 22600.0000000000000000 0.1870028195359589 0.0845351450933655 0.0000000000000000
0.1335199557673327 0.1803459864515026 22700.0000000000000000 0.1868025358842415 0.0844287782795538 0.0000000000000000
0.1334519025324238 0.1800794560370680 22800.0000000000000000 0.1866194817971257 0.0843540826018233 0.0000000000000000
0.1333660076551852 0.1798053071746541 22900.0000000000000000 0.1863997272980056 0.0842546693943394 0.0000000000000000
0.1332087405303470 0.1795202711422733 23000.0000000000000000 0.1861726840412416 0.0841590731956262 0.0000000000000000
0.1330430486058942 0.1792449599296414 23100.0000000000000000 0.1859892288392605 0.0840721102795979 0.0000000000000000
0.1329409901713622 0.1790191456059725 23200.0000000000000000 0.1858149017449632 0.0840097681465146 0.0000000000000000
0.1327530240422075 0.1787192048577137 23300.0000000000000000 0.1856368758022899 0.0839179949634165 0.0000000000000000
0.1326539211548255 0.1784475560735815 23400.0000000000000000 0.1854197929832828 0.0838408642675201 0.0000000000000000
0.1325658711735144 0.1781629426660691 23500.0000000000000000 0.1851782349156635 0.0837492636870733 0.0000000000000000
0.1327883767890256 0.1778246324062941 23600.0000000000000000 0.1848053687321919 0.0836521316993650 0.0000000000000000
0.1329841363261545 0.1775030489407636 23700.0000000000000000 0.1844236766968013 0.0835454126425684 0.0000000000000000
0.1330734440677577 0.1771424159928882 23800.0000000000000000 0.1840575483257187 0.0834289803174730 0.0000000000000000
0.1330900360807935 0.1768659321064377 23900.0000000000000000 0.1836513926648522 0.0833180263930128 0.0000000000000000
0.1330009117916563 0.1765475683615994 24000.0000000000000000 0.1832682026279377 0.0831838337035833 0.0000000000000000
0.1328378905975159 0.1762815614047232 24100.0000000000000000 0.1829337927061856 0.0830772438969769 0.0000000000000000
0.1325806394103386 0.1759937151588696 24200.0000000000000000 0.1826370547476457 0.0829807063358832 0.0000000000000000
0.1323222552375794 0.1756989563195265 24300.0000000000000000 0.1823877650754644 0.0828970339480965 0.0000000000000000
0.1320951487065301 0.1753884653806642 24400.0000000000000000 0.1821514118543498 0.0828069323232467 0.0000000000000000
0.1318670064630184 0.1750939268323524 24500.0000000000000000 0.1819399964874476 0.0827358694822339 0.0000000000000000
0.1316393276397034 0.1747723614133603 24600.0000000000000000 0.1817425972965678 0.0826715579376035 0.0000000000000000
0.1313780758586695 0.1744427632270810 24700.0000000000000000 0.1815681472638515 0.0825978730625106 0.0000000000000000
0.1311700200566812 0.1741503624338936 24800.0000000000000000 0.1813821021350203 0.0825419748948992 0.0000000000000000
0.1309268371024633 0.1738514749390765 24900.0000000000000000 0.1812145830559710 0.0824885927331853 0.0000000000000000
0.1307052962176370 0.1735834267590697 25000.0000000000000000 0.1810707666215623 0.0824453683952470 0.0000000000000000
0.1305121640062157 0.1733328738323961 25100.0000000000000000 0.1809368862124415 0.0823945293964886 0.0000000000000000
0.1302997499870925 0.1730042470684637 25200.0000000000000000 0.1807990496400922 0.0823069236560753 0.0000000000000000
0.1301953067268963 0.1728741419686438 25300.0000000000000000 0.1806268349392953 0.0822658881582395 0.0000000000000000
0.1300785930798316 0.1727004456188275 25400.0000000000000000 0.1804740446491245 0.0822113816756120 0.0000000000000000
0.1299500490988275 0.1724934007961444 25500.0000000000000000 0.1803328842100726 0.0821585513451334 0.0000000000000000
0.1298654667986566 0.1723312300892901 25600.0000000000000000 0.1802043314932532 0.0821314949000260 0.0000000000000000
0.1297514417217598 0.1721248905443874 25700.0000000000000000 0.1800843670231613 0.0820924243301941 0.0000000000000000
0.1296239518319147 0.1718856493965631 25800.0000000000000000 0.1799526984312570 0.0820473625619812 0.0000000000000000
0.1294874425041852 0.1716763257906404 25900.0000000000000000 0.1798335431786411 0.0820124184168536 0.0000000000000000
0.1293417175791323 0.1714586972771362 26000.0000000000000000 0.1797285243994694 0.0819795844397641 0.0000000000000000
0.1292084851796870 0.1712606744985431 26100.0000000000000000 0.1796186219078236 0.0819385880503261 0.0000000000000000
0.1290433707005795 0.1710407652195315 26200.0000000000000000 0.1795043767566425 0.0819151296978414 0.0000000000000000
0.1288864192820117 0.1708201762355001 26300.0000000000000000 0.1794088305364109 0.0818823885172410 0.0000000000000000
0.1287722343410235 0.1706167305901004 26400.0000000000000000 0.1793216782300066 0.0818541206651065 0.0000000000000000
0.1286461262791862 0.1704190678770195 26500.0000000000000000 0.1792362852502033 0.0818448510618537 0.0000000000000000
0.1285299475808520 0.1701993714643254 26600.0000000000000000 0.1791423106543942 0.0818113047155745 0.0000000000000000
0.1283996416833518 0.1699921218439839 26700.0000000000000000 0.1790598827488009 0.0817901603505542 0.0000000000000000
0.1282839679814000 0.1697920966968651 26800.0000000000000000 0.1789685516174887 0.0817771670585020 0.0000000000000000
0.1281552527848525 0.1695926827104937 26900.0000000000000000 0.1788765241273315 0.0817582572428985 0.0000000000000000
0.1280194379189644 0.1693952579758552 27000.0000000000000000 0.1787953312628993 0.0817421789815306 0.0000000000000000
0.1278836432845617 0.1692196314655877 27100.0000000000000000 0.1787107554096136 0.0817349301692041 0.0000000000000000
0.1277446842332955 0.1690183841681210 27200.0000000000000000 0.1786324184007384 0.0817052217144297 0.0000000000000000
0.1276271696976103 0.1688719571203281 27300.0000000000000000 0.1785371517625993 0.0816950553538336 0.0000000000000000
0.1275006262505294 0.1686902277968423 27400.0000000000000000 0.1784553891807780 0.0816807606364012 0.0000000000000000
0.1273729313426699 0.1685014869756033 27500.0000000000000000 0.1783735079573098 0.0816638140005525 0.0000000000000000
0.1272173430639061 0.1683135189037923 27600.0000000000000000 0.1782957881694726 0.0816424828017989 0.0000000000000000
0.1270883651687114 0.1681411477169951 27700.0000000000000000 0.1782087639908980 0.0816360409764589 0.0000000000000000
0.1269335571580330 0.1679536741404183 27800.0000000000000000 0.1781191238715238 0.0816220370759861 0.0000000000000000
0.1267597564650561 0.1677611657161577 27900.0000000000000000 0.1780197888144986 0.0815983180177293 0.0000000000000000
0.1266144540277814 0.1675647374530458 28000.0000000000000000 0.1779169756056175 0.0815858450084860 0.0000000000000000
0.1264695935473992 0.1674010500069005 28100.0000000000000000 0.1778153353600910 0.0815739690474641 0.0000000000000000
0.1263261311431852 0.1672078653527410 28200.0000000000000000 0.1777034764282704 0.0815561084564242 0.0000000000000000
0.1261720281512893 0.1670067103384659 28300.0000000000000000 0.1775925171804361 0.0815382341160627 0.0000000000000000
0.1260267336694535 0.1668106642638931 28400.0000000000000000 0.1774780381726101 0.0815189413015713 0.0000000000000000
0.1258916162284746 0.1666319172957223 28500.0000000000000000 0.1773584182031619 0.0815087616014845 0.0000000000000000
0.1257404290505467 0.1664588838235542 28600.0000000000000000 0.1772511357920812 0.0814904267259887 0.0000000000000000
0.1255987549374588 0.1662772162014152 28700.0000000000000000 0.1771463574319334 0.0814792611682939 0.0000000000000000
0.1254630708584015 0.1660828231418103 28800.0000000000000000 0.1770581225936955 0.0814546737866558 0.0000000000000000
0.1253423833231177 0.1659585329622555 28900.0000000000000000 0.1769522723287598 0.0814474468783367 0.0000000000000000
0.1252229209963066 0.1658139644719398 29000.0000000000000000 0.1768443324200785 0.0814327027070780 0.0000000000000000
0.1251002442391252 0.1656684448435170 29100.0000000000000000 0.1767342582841571 0.0814203967844710 0.0000000000000000
0.1249870023027604 0.1655426226270336 29200.0000000000000000 0.1766315346459419 0.0814082715841155 0.0000000000000000
0.1248641263173389 0.1654082990423911 29300.0000000000000000 0.1765400219452464 0.0813885576374384 0.0000000000000000
0.1247565870331536 0.1652763923449971 29400.0000000000000000 0.1764421402255802 0.0813828919472580 0.0000000000000000
0.1246273456385524 0.1651267530979154 29500.0000000000000000 0.1763578159558378 0.0813611287635980 0.0000000000000000
0.1245255603904076 0.1650308389523361 29600.0000000000000000 0.1762738261278586 0.0813551723731775 0.0000000000000000
0.1244275018385728 0.1649006968841716 29700.0000000000000000 0.1761806696489983 0.0813485884145182 0.0000000000000000
0.1242955296342651 0.1647566091085459 29800.0000000000000000 0.1761002590552892 0.0813249669829636 0.0000000000000000
0.1241857792485767 0.1646181653299653 29900.0000000000000000 0.1760182666971831 0.0813052460992337 0.0000000000000000
0.1240784272780067 0.1645380869007861 30000.0000000000000000 0.1759146141921649 0.0813106379608051 0.0000000000000000
0.1239468149184478 0.1644297994552320 30100.0000000000000000 0.1758202795159345 0.0812905257694778 0.0000000000000000
0.1238459394912878 0.1643432728385526 30200.0000000000000000 0.1757126860045913 0.0812949307653671 0.0000000000000000
0.1237069192479733 0.1642357426106966 30300.0000000000000000 0.1756186414240052 0.0812820563654000 0.0000000000000000
0.1235852917451555 0.1641673381127056 30400.0000000000000000 0.1755267104230879 0.0812825147099409 0.0000000000000000
0.1234882311132067 0.1640991259161924 30500.0000000000000000 0.1754233589440471 0.0812868441674837 0.0000000000000000
0.1233769501999885 0.1640484291116890 30600.0000000000000000 0.1753336440528526 0.0812874039281755 0.0000000000000000
0.1232679624212477 0.1639963639446392 30700.0000000000000000 0.1752495017059624 0.0812905637275946 0.0000000000000000
0.1231547850132068 0.1639479497353022 30800.0000000000000000 0.1751505688639601 0.0812963878517566 0.0000000000000000
0.1230350839058893 0.1639040879980106 30900.0000000000000000 0.1750627776761473 0.0812955972915640 0.0000000000000000
0.1229385788202580 0.1638903431520643 31000.0000000000000000 0.1749771496939185 0.0813067726156078 0.0000000000000000
0.1228401159692255 0.1638766546837497 31100.0000000000000000 0.1748913455380583 0.0813088155032207 0.0000000000000000
0.1227453211731872 0.1638749522024428 31200.0000000000000000 0.1748028637869914 0.0813159360664446 0.0000000000000000
0.1226558864919946 0.1638750379466189 31300.0000000000000000 0.1747118217619791 0.0813246032526669 0.0000000000000000
0.1225610057038212 0.1638736468885248 31400.0000000000000000 0.1746349302597694 0.0813213678142474 0.0000000000000000
0.1224787271622004 0.1639216332746529 31500.0000000000000000 0.1745540246674613 0.0813334073182509 0.0000000000000000
0.1223980118349829 0.1639504658901575 31600.0000000000000000 0.1744738488462605 0.0813404892842046 0.0000000000000000
0.1223253873190375 0.1639880092075978 31700.0000000000000000 0.1743913003668657 0.0813545630557671 0.0000000000000000
0.1222398218932604 0.1640205796546625 31800.0000000000000000 0.1743224648745862 0.0813588290438216 0.0000000000000000
0.1221595530170626 0.1640864616840980 31900.0000000000000000 0.1742483455590834 0.0813693417482522 0.0000000000000000
0.1220801818567841 0.1641324281876583 32000.0000000000000000 0.1741746432034081 0.0813795796342803 0.0000000000000000
0.1220016463781917 0.1641953007686942 32100.0000000000000000 0.1741015219721828 0.0813901129738311 0.0000000000000000
0.1219194115943263 0.1642477784160828 32200.0000000000000000 0.1740314974691578 0.0813997208153587 0.0000000000000000
0.1218609845454212 0.1643260586559487 32300.0000000000000000 0.1739589957210251 0.0814203743931074 0.0000000000000000
0.1217771076213508 0.1643977553645370 32400.0000000000000000 0.1738911792328257 0.0814310239328580 0.0000000000000000
0.1216874377762128 0.1644476280626960 32500.0000000000000000 0.1738272351894526 0.0814564056776578 0.0000000000000000
0.1216037459815105 0.1645041664425568 32600.0000000000000000 0.1737493272225673 0.0814892868617550 0.0000000000000000
0.1215173596579852 0.1645561198176897 32700.0000000000000000 0.1736817603009301 0.0815078624887229 0.0000000000000000
0.1214276424344775 0.1646105422789945 32800.0000000000000000 0.1736213643016052 0.0815165045619603 0.0000000000000000
0.1213584580103878 0.1646872854549395 32900.0000000000000000 0.1735579692689451 0.0815317026748841 0.0000000000000000
0.1213001424213560 0.1647609885207992 33000.0000000000000000 0.1734904587609382 0.0815569347918914 0.0000000000000000
0.1212321584555015 0.1648288245877007 33100.0000000000000000 0.1734294135482627 0.0815723873293526 0.0000000000000000
0.1211651934651206 0.1649071217057800 33200.0000000000000000 0.1733686968707250 0.0815872485646035 0.0000000000000000
0.1210990808121851 0.1649834924897208 33300.0000000000000000 0.1733150186461603 0.0816000078398552 0.0000000000000000
0.1210485747310779 0.1650810174779705 33400.0000000000000000 0.1732508262162553 0.0816225788556848 0.0000000000000000
0.1210007297838068 0.1651667645995763 33500.0000000000000000 0.1731898799056763 0.0816500941983376 0.0000000000000000
0.1209384993607406 0.1652452288584893 33600.0000000000000000 0.1731431921185601 0.0816619388109797 0.0000000000000000
0.1208936618051307 0.1653384542736510 33700.0000000000000000 0.1730856385349224 0.0816856055400747 0.0000000000000000
0.1208434094132012 0.1654168087351232 33800.0000000000000000 0.1730300293391614 0.0817081596397999 0.0000000000000000
0.1207954083331350 0.1654852412254817 33900.0000000000000000 0.1729774277241493 0.0817253925072383 0.0000000000000000
0.1207625740495122 0.1655739560260304 34000.0000000000000000 0.1729187115977846 0.0817523567438041 0.0000000000000000
0.1207132388795491 0.1656420276576544 34100.0000000000000000 0.1728674064696317 0.0817705076270860 0.0000000000000000
0.1206629638345008 0.1657146208089725 34200.0000000000000000 0.1728192199653322 0.0817872987331682 0.0000000000000000
0.1206316353911155 0.1657939925559057 34300.0000000000000000 0.1727664764054496 0.0818123017956670 0.0000000000000000
0.1205901411809007 0.1658629733639404 34400.0000000000000000 0.1727208806904744 0.0818316873384461 0.0000000000000000
0.1205498341001165 0.1659245681054172 34500.0000000000000000 0.1726697664886234 0.0818466824343195 0.0000000000000000
0.1205217686614699 0.1660046080097828 34600.0000000000000000 0.1726127283712259 0.0818717555800444 0.0000000000000000
0.1204975541205039 0.1660870104165746 34700.0000000000000000 0.1725602228763601 0.0819045643376621 0.0000000000000000
0.1204612377618995 0.1661509400779547 34800.0000000000000000 0.1725133886872126 0.0819228589392004 0.0000000000000000
0.1204359994073147 0.1662214879113498 34900.0000000000000000 0.1724624015271730 0.0819510893108492 0.0000000000000000
0.1204169216052311 0.1662941568884627 35000.0000000000000000 0.1724115244815366 0.0819848458980147 0.0000000000000000
0.1203859711617579 0.1663610214250803 35100.0000000000000000 0.1723704865318376 0.0820046335037165 0.0000000000000000
0.1203664832289587 0.1664206539239133 35200.0000000000000000 0.1723253675952083 0.0820343597404980 0.0000000000000000
0.1203525257843090 0.1664922763061499 35300.0000000000000000 0.1722853713903676 0.0820628596464378 0.0000000000000000
0.1203330362204964 0.1665489941745358 35400.0000000000000000 0.1722417006617018 0.0820869318660687 0.0000000000000000
0.1203168549121909 0.1666033526407741 35500.0000000000000000 0.1722027026909485 0.0821110239148792 0.0000000000000000
0.1203136938137211 0.1666605587716168 35600.0000000000000000 0.1721603823919412 0.0821409020196537 0.0000000000000000
0.1203058192257080 0.1667152872228505 35700.0000000000000000 0.1721311418808762 0.0821604712951551 0.0000000000000000
0.1203065728209770 0.1667602025237573 35800.0000000000000000 0.1720982900466105 0.0821855799680675 0.0000000000000000
0.1203153676509863 0.1668102109858740 35900.0000000000000000 0.1720603848071259 0.0822166520325958 0.0000000000000000
0.1203127730229206 0.1668584853757089 36000.0000000000000000 0.1720293668755907 0.0822362483734062 0.0000000000000000
0.1203177484597587 0.1669026103854290 36100.0000000000000000 0.1719924889592220 0.0822623445198988 0.0000000000000000
0.1203289289533472 0.1669434379651815 36200.0000000000000000 0.1719615673094413 0.0822829227910007 0.0000000000000000
0.1203446661891534 0.1669906133934302 36300.0000000000000000 0.1719328113826883 0.0823035018571183 0.0000000000000000
0.1203584028363209 0.1670279024370072 36400.0000000000000000 0.1719019272185223 0.0823227745517169 0.0000000000000000
0.1203740085465331 0.1670665361448493 36500.0000000000000000 0.1718744406087716 0.0823413842765124 0.0000000000000000
0.1203895016977308 0.1671034627376247 36600.0000000000000000 0.1718468228241697 0.0823614543977232 0.0000000000000000
0.1204035427228808 0.1671437508125836 36700.0000000000000000 0.1718190999808367 0.0823802344197025 0.0000000000000000
0.1204165653085030 0.1671775578944556 36800.0000000000000000 0.1717919529894082 0.0823978272633241 0.0000000000000000
0.1204332790740113 0.1672199452331211 36900.0000000000000000 0.1717625237024122 0.0824197568528424 0.0000000000000000
0.1204548806797391 0.1672632807812174 37000.0000000000000000 0.1717316002773271 0.0824471237560237 0.0000000000000000
0.1204653429390173 0.1673066793907065 37100.0000000000000000 0.1717047149987462 0.0824652960034542 0.0000000000000000
0.1204773847753274 0.1673423021523968 37200.0000000000000000 0.1716810219998742 0.0824806599461400 0.0000000000000000
0.1204894180615652 0.1673771825550625 37300.0000000000000000 0.1716561392783952 0.0825020746263296 0.0000000000000000
0.1205038807511379 0.1674091896694659 37400.0000000000000000 0.1716306974913800 0.0825221923339447 0.0000000000000000
0.1205200576544310 0.1674480091547288 37500.0000000000000000 0.1716054573565389 0.0825407912320973 0.0000000000000000
0.1205341504635406 0.1674839457507283 37600.0000000000000000 0.1715802985322152 0.0825597346295201 0.0000000000000000
0.1205475037305601 0.1675145240851457 37700.0000000000000000 0.1715549542036333 0.0825798633370139 0.0000000000000000
0.1205663163923575 0.1675461372737218 37800.0000000000000000 0.1715303724980269 0.0825968475508049 0.0000000000000000
0.1205793129558970 0.1675841686577596 37900.0000000000000000 0.1715086955066825 0.0826085981956006 0.0000000000000000
0.1205919361419277 0.1676134055756126 38000.0000000000000000 0.1714845964962738 0.0826250322800652 0.0000000000000000
0.1206049929101786 0.1676395911001712 38100.0000000000000000 0.1714619531510307 0.0826414563789067 0.0000000000000000
0.1206186150222149 0.1676698110192534 38200.0000000000000000 0.1714412499635806 0.0826563090539852 0.0000000000000000
0.1206321360201377 0.1677002869478624 38300.0000000000000000 0.1714203288485167 0.0826726206146519 0.0000000000000000
0.1206460745151224 0.1677268912942707 38400.0000000000000000 0.1713996279498127 0.0826888285144318 0.0000000000000000
0.1206614969286684 0.1677557601799768 38500.0000000000000000 0.1713783362453629 0.0827055592929267 0.0000000000000000
0.1206779275329126 0.1677917897579794 38600.0000000000000000 0.1713592855458413 0.0827202706777278 0.0000000000000000
0.1206877236220957 0.1678157606356727 38700.0000000000000000 0.1713393785840465 0.0827329276669277 0.0000000000000000
0.1207031613822003 0.1678413429489238 38800.0000000000000000 0.1713193949652054 0.0827505970450002 0.0000000000000000
0.1207197879572428 0.1678740339201266 38900.0000000000000000 0.1713010688371404 0.0827637483998622 0.0000000000000000
0.1207310519043761 0.1678963874241342 39000.0000000000000000 0.1712825181208666 0.0827755776223251 0.0000000000000000
0.1207439531946589 0.1679208659897510 39100.0000000000000000 0.1712643938030766 0.0827891780638440 0.0000000000000000
0.1207582353081612 0.1679452582993052 39200.0000000000000000 0.1712443498170908 0.0828017386749980 0.0000000000000000
0.1207716563924318 0.1679644294449826 39300.0000000000000000 0.1712269222558612 0.0828169278087675 0.0000000000000000
0.1207868361269019 0.1679946750779460 39400.0000000000000000 0.1712106418571936 0.0828296087481607 0.0000000000000000
0.1207962937611476 0.1680170091769806 39500.0000000000000000 0.1711934582965328 0.0828402668805923 0.0000000000000000
0.1208080615748224 0.1680400509748168 39600.0000000000000000 0.1711788743170243 0.0828518921525602 0.0000000000000000
0.1208201648491513 0.1680673719393310 39700.0000000000000000 0.1711615393973018 0.0828657229888032 0.0000000000000000
0.1208334695127565 0.1680897093730960 39800.0000000000000000 0.1711450841548214 0.0828774569270794 0.0000000000000000
0.1208457649204898 0.1681088365533688 39900.0000000000000000 0.1711285878266966 0.0828902987667168 0.0000000000000000
0.1208584634286056 0.1681273333877541 40000.0000000000000000 0.1711122159751046 0.0829005789298576 0.0000000000000000
0.1208707326112113 0.1681468743869491 40100.0000000000000000 0.1710953822834061 0.0829121362854146 0.0000000000000000
0.1208831595145546 0.1681656028911729 40200.0000000000000000 0.1710792843579927 0.0829228867544562 0.0000000000000000
0.1208950626849104 0.1681837730407628 40300.0000000000000000 0.1710648173927772 0.0829327749847191 0.0000000000000000
0.1209075406882995 0.1682027209466172 40400.0000000000000000 0.1710494109086768 0.0829433142064591 0.0000000000000000
0.1209188466403279 0.1682206561328268 40500.0000000000000000 0.1710342656996019 0.0829530394478973 0.0000000000000000
0.1209292650947582 0.1682379008880610 40600.0000000000000000 0.1710211296019275 0.0829628613225478 0.0000000000000000
0.1209400466364308 0.1682553109616254 40700.0000000000000000 0.1710061781582687 0.0829721680617215 0.0000000000000000
0.1209496404340535 0.1682719868690820 40800.0000000000000000 0.1709936101373979 0.0829816295194789 0.0000000000000000
0.1209608734178557 0.1682893542571397 40900.0000000000000000 0.1709791184564322 0.0829914170276103 0.0000000000000000
0.1209706946690854 0.1683065540509020 41000.0000000000000000 0.1709663581902519 0.0830011657510189 0.0000000000000000
0.1209805326966201 0.1683222290745141 41100.0000000000000000 0.1709540872186983 0.0830105148477043 0.0000000000000000
0.1209914580634043 0.1683383406099447 41200.0000000000000000 0.1709406148546642 0.0830198024492933 0.0000000000000000
0.1210023902153761 0.1683541261875118 41300.0000000000000000 0.1709283515034234 0.0830297479565788 0.0000000000000000
0.1210130078969549 0.1683700352047428 41400.0000000000000000 0.1709163900394494 0.0830394304638307 0.0000000000000000
0.1210231844066378 0.1683853067181612 41500.0000000000000000 0.1709048704620263 0.0830486755295191 0.0000000000000000
0.1210322182926669 0.1684002572647539 41600.0000000000000000 0.1708932853433305 0.0830577372928686 0.0000000000000000
0.1210413539779536 0.1684140875846179 41700.0000000000000000 0.1708823014019716 0.0830663678689272 0.0000000000000000
0.1210504031739154 0.1684275209261729 41800.0000000000000000 0.1708714712072251 0.0830745658616327 0.0000000000000000
0.1210595028799637 0.1684408896668644 41900.0000000000000000 0.1708607864560824 0.0830828861393733 0.0000000000000000
0.1210686173385327 0.1684542668445330 42000.0000000000000000 0.1708499256085170 0.0830913554648384 0.0000000000000000
0.1210773956950357 0.1684668254613645 42100.0000000000000000 0.1708392286757096 0.0830996768399690 0.0000000000000000
0.1210858136754368 0.1684792350271662 42200.0000000000000000 0.1708286810792844 0.0831078436375285 0.0000000000000000
0.1210937464409015 0.1684921860213767 42300.0000000000000000 0.1708183330382710 0.0831158987459601 0.0000000000000000
0.1211016352036566 0.1685047534550334 42400.0000000000000000 0.1708086617058962 0.0831240350038104 0.0000000000000000
0.1211097111801062 0.1685172070300563 42500.0000000000000000 0.1707994072334588 0.0831321131401547 0.0000000000000000
0.1211178310771809 0.1685299002017072 42600.0000000000000000 0.1707891361782173 0.0831398953358563 0.0000000000000000
0.1211247078569972 0.1685414686890633 42700.0000000000000000 0.1707803096712010 0.0831470751457854 0.0000000000000000
0.1211326214249994 0.1685534956180852 42800.0000000000000000 0.1707712064577177 0.0831546638170723 0.0000000000000000
0.1211393705405848 0.1685644852553069 42900.0000000000000000 0.1707621759292367 0.0831603042397666 0.0000000000000000
0.1211465404625981 0.1685747438944910 43000.0000000000000000 0.1707546658488876 0.0831665009970557 0.0000000000000000
0.1211532169174479 0.1685840835419871 43100.0000000000000000 0.1707458887037087 0.0831714964427064 0.0000000000000000
0.1211601851598312 0.1685932835443083 43200.0000000000000000 0.1707383398466130 0.0831774772314750 0.0000000000000000
0.1211660165644626 0.1686013912887672 43300.0000000000000000 0.1707309924380444 0.0831828929360860 0.0000000000000000
0.1211725228201922 0.1686097708519937 43400.0000000000000000 0.1707227095856558 0.0831881288307471 0.0000000000000000
0.1211782695083345 0.1686180195833206 43500.0000000000000000 0.1707159358659486 0.0831938122316924 0.0000000000000000
0.1211832632498805 0.1686257231257348 43600.0000000000000000 0.1707093611350559 0.0831989418253205 0.0000000000000000
0.1211887627073775 0.1686341251626709 43700.0000000000000000 0.1707017094975754 0.0832043999366344 0.0000000000000000
0.1211943318127928 0.1686427345857791 43800.0000000000000000 0.1706946254655427 0.0832096217470332 0.0000000000000000
0.1211998446618860 0.1686507889632314 43900.0000000000000000 0.1706877336610635 0.0832152924587876 0.0000000000000000
0.1212048180822998 0.1686589408889370 44000.0000000000000000 0.1706815772650100 0.0832203509498560 0.0000000000000000
0.1212097689072183 0.1686668992900545 44100.0000000000000000 0.1706755469572825 0.0832251132892532 0.0000000000000000
0.1212145681957739 0.1686747955241484 44200.0000000000000000 0.1706694773291909 0.0832300056992252 0.0000000000000000
0.1212191742818582 0.1686812208895044 44300.0000000000000000 0.1706633719812980 0.0832346593230346 0.0000000000000000
0.1212238690347990 0.1686877028365850 44400.0000000000000000 0.1706570844485600 0.0832388998983611 0.0000000000000000
0.1212282286727510 0.1686943047191843 44500.0000000000000000 0.1706507970732615 0.0832429134054574 0.0000000000000000
0.1212320567334480 0.1687004954389511 44600.0000000000000000 0.1706447486224413 0.0832467824960876 0.0000000000000000
0.1212357421401650 0.1687065738565772 44700.0000000000000000 0.1706391737899243 0.0832505274527389 0.0000000000000000
0.1212396444981470 0.1687126487551923 44800.0000000000000000 0.1706341069093218 0.0832547136809245 0.0000000000000000
0.1212427623707414 0.1687179795207647 44900.0000000000000000 0.1706274633883005 0.0832592727772919 0.0000000000000000
0.1212457100031639 0.1687231871603776 45000.0000000000000000 0.1706216790652121 0.0832632119412365 0.0000000000000000
0.1212497321849232 0.1687334527691905 45100.0000000000000000 0.1706168221119850 0.0832647919130469 0.0000000000000000
0.1212528172586171 0.1687397965958080 45200.0000000000000000 0.1706117130186221 0.0832682191357457 0.0000000000000000
0.1212560088947265 0.1687454081887085 45300.0000000000000000 0.1706062336642486 0.0832719374110582 0.0000000000000000
0.1212594520197752 0.1687506553011922 45400.0000000000000000 0.1706007212076581 0.0832757195189423 0.0000000000000000
0.1212631493159182 0.1687560883399120 45500.0000000000000000 0.1705953433095097 0.0832793359924023 0.0000000000000000
0.1212668191606779 0.1687614768827923 45600.0000000000000000 0.1705900173442121 0.0832829636622896 0.0000000000000000
0.1212704920157995 0.1687667368692043 45700.0000000000000000 0.1705847965570617 0.0832864723594962 0.0000000000000000
0.1212740685359090 0.1687721097071944 45800.0000000000000000 0.1705796361348746 0.0832899175474666 0.0000000000000000
0.1212776841297780 0.1687781680753084 45900.0000000000000000 0.1705747262393656 0.0832934094422621 0.0000000000000000
0.1212811811035089 0.1687841790510198 46000.0000000000000000 0.1705696082165664 0.0832968777083715 0.0000000000000000
0.1212849089967012 0.1687900579678707 46100.0000000000000000 0.1705645297695444 0.0833002206981164 0.0000000000000000
0.1212885474087653 0.1687956816819445 46200.0000000000000000 0.1705596089297292 0.0833034818146635 0.0000000000000000
0.1212921751817471 0.1688012225053996 46300.0000000000000000 0.1705546370086931 0.0833066736526724 0.0000000000000000
0.1212961979165712 0.1688065753898265 46400.0000000000000000 0.1705494192821621 0.0833098542731293 0.0000000000000000
0.1212998077568231 0.1688119004763337 46500.0000000000000000 0.1705441742777994 0.0833127904290038 0.0000000000000000
0.1213035007660525 0.1688172165561592 46600.0000000000000000 0.1705390234296726 0.0833157166649333 0.0000000000000000
0.1213071402348719 0.1688222527091188 46700.0000000000000000 0.1705336800408421 0.0833185764655725 0.0000000000000000
0.1213107660164408 0.1688273059673190 46800.0000000000000000 0.1705283779130964 0.0833214317968542 0.0000000000000000
0.1213142676951556 0.1688323263222313 46900.0000000000000000 0.1705232514408251 0.0833242651420814 0.0000000000000000
0.1213177395775315 0.1688372956740843 47000.0000000000000000 0.1705182240303036 0.0833270404274313 0.0000000000000000
0.1213211265729767 0.1688421168837091 47100.0000000000000000 0.1705133199002825 0.0833296165253578 0.0000000000000000
0.1213243130757149 0.1688468421983293 47200.0000000000000000 0.1705085400216202 0.0833321808920168 0.0000000000000000
0.1213274453733892 0.1688515376885002 47300.0000000000000000 0.1705038893907246 0.0833347379381586 0.0000000000000000
0.1213304862911693 0.1688561298407643 47400.0000000000000000 0.1704993252189136 0.0833372307109142 0.0000000000000000
0.1213334026676848 0.1688605862613573 47500.0000000000000000 0.1704948652730859 0.0833397356328400 0.0000000000000000
0.1213361998807056 0.1688648651681944 47600.0000000000000000 0.1704904573533133 0.0833421162035791 0.0000000000000000
0.1213389269268556 0.1688691378062484 47700.0000000000000000 0.1704861358605994 0.0833445334440029 0.0000000000000000
0.1213416251758986 0.1688733513234112 47800.0000000000000000 0.1704819035973432 0.0833469372086896 0.0000000000000000
0.1213442718690498 0.1688775258166032 47900.0000000000000000 0.1704777445387790 0.0833493418143062 0.0000000000000000
0.1213469051045080 0.1688816418660116 48000.0000000000000000 0.1704736696820747 0.0833516713076326 0.0000000000000000
0.1213495238523206 0.1688857969300902 48100.0000000000000000 0.1704696648065712 0.0833540640767633 0.0000000000000000
0.1213520435631540 0.1688899182715579 48200.0000000000000000 0.1704657723428946 0.0833563962002968 0.0000000000000000
0.1213545309759370 0.1688940040117949 48300.0000000000000000 0.1704619478340510 0.0833587472635300 0.0000000000000000
0.1213569846129249 0.1688979343375258 48400.0000000000000000 0.1704582499917679 0.0833610086665677 0.0000000000000000
0.1213593407350303 0.1689017420197468 48500.0000000000000000 0.1704546548812905 0.0833631699959342 0.0000000000000000
0.1213615280444510 0.1689052885456538 48600.0000000000000000 0.1704511232573319 0.0833652394983184 0.0000000000000000
0.1213638023472093 0.1689087372924330 48700.0000000000000000 0.1704476516429650 0.0833673009315733 0.0000000000000000
0.1213659980051000 0.1689121589324969 48800.0000000000000000 0.1704442694213684 0.0833693194668843 0.0000000000000000
0.1213681329802460 0.1689154836283082 48900.0000000000000000 0.1704409688952996 0.0833712679591464 0.0000000000000000
0.1213702274810949 0.1689187634624920 49000.0000000000000000 0.1704377163520377 0.0833732465812261 0.0000000000000000
0.1213723065521764 0.1689220518233700 49100.0000000000000000 0.1704345561363924 0.0833751442585223 0.0000000000000000
0.1213743757776988 0.1689252947762080 49200.0000000000000000 0.1704314229392996 0.0833769623316194 0.0000000000000000
0.1213764348851911 0.1689285353165808 49300.0000000000000000 0.1704283891402532 0.0833787907655649 0.0000000000000000
0.1213784725991318 0.1689317585287959 49400.0000000000000000 0.1704254251810786 0.0833804981978783 0.0000000000000000
0.1213804211533897 0.1689348770392816 49500.0000000000000000 0.1704225247468860 0.0833821891841036 0.0000000000000000
0.1213823822097527 0.1689379625125438 49600.0000000000000000 0.1704196815000268 0.0833838905732032 0.0000000000000000
0.1213842703078833 0.1689409715055674 49700.0000000000000000 0.1704168978098550 0.0833855767086975 0.0000000000000000
0.1213861192280093 0.1689439400707164 49800.0000000000000000 0.1704141709264412 0.0833872088670825 0.0000000000000000
0.1213879529138498 0.1689468370774811 49900.0000000000000000 0.1704114947593171 0.0833888181851121 0.0000000000000000
0.1213897355141128 0.1689496590740261 50000.0000000000000000 0.1704088740486404 0.0833904233901959 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/20/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1360.1687256701745810 0.0000000000000000 1336.3990320522898401 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1198.8217792227812879 0.9181550564423343 1179.5094380987050044 18.3826856201401050 0.0090655345269505 0.0024349129665802
200.0000000000000000 1055.2698964865983271 1.9140160114597364 1038.1510279486033141 15.1858336493106236 0.0133730133385965 0.0056458638859039
300.0000000000000000 927.8263221732107695 3.1050614053871550 911.8707358539500092 12.8299151509363405 0.0114044730215105 0.0092052899158759
400.0000000000000000 814.3926065773536038 4.3378635341476910 798.9489797898947927 11.0783382558597587 0.0148135119767106 0.0126114854746254
500.0000000000000000 713.3447531893128826 5.4575569943346389 698.0430767820893152 9.8137685849424319 0.0147805012743795 0.0155703266720640
600.0000000000000000 623.4010569680956451 6.3961315452830103 608.0638491493429001 8.9102845019116668 0.0127600474063336 0.0180317241516327
700.0000000000000000 543.5175959665335768 7.1443762053468252 528.0639677528254197 8.2695714291549187 0.0194791163755801 0.0202014628308562
800.0000000000000000 472.6750922378877817 7.6497899576622324 457.1706157127647430 7.8183272353827169 0.0142010541404165 0.0221582779376340
900.0000000000000000 410.1944550268198100 7.9745250351945520 394.6245961287861519 7.4688503457221840 0.1021416682741923 0.0243418488427149
1000.0000000000000000 354.7966753941273623 8.0810481447248854 339.5199392802479679 7.1529305228506370 0.0160967905230840 0.0266606557808036
1100.0000000000000000 306.1859161213223501 8.0886006300677362 291.1844997675570426 6.8700694412626913 0.0136777974848588 0.0290684849500798
1200.0000000000000000 263.6584231143061743 8.0702782319686150 248.9343224212054793 6.6008289421579889 0.0217194543753500 0.0312740645987249
1300.0000000000000000 226.6058036396893272 8.0610620455260662 212.1434618501002092 6.3036138147056802 0.0642667571215545 0.0333991722358170
1400.0000000000000000 194.0897186085575186 7.8285272407304447 180.2183162943447599 5.9756527490784546 0.0318704898286670 0.0353518345751967
1500.0000000000000000 166.0199078426527706 7.6822634069880040 152.6313489321916848 5.6517127925195227 0.0173649176158846 0.0372177933376647
1600.0000000000000000 141.8557211146942052 7.5607177861917965 128.8861500301570118 5.3511242596838189 0.0189913496822071 0.0387376889793443
1700.0000000000000000 121.1249605060816776 7.4568312434330863 108.5331461711560763 5.0777146951393748 0.0172401689021901 0.0400282274509468
1800.0000000000000000 103.4543325466977137 7.3939091072802690 91.1654290756640933 4.8357608402279819 0.0180164984040846 0.0412170251212829
1900.0000000000000000 88.4278236810670109 7.3165389703212398 76.4114015674991691 4.6381097809616145 0.0193410038953445 0.0424323583896469
2000.0000000000000000 75.7776215883499873 7.2944732686110729 63.9337284634256520 4.4868824415398629 0.0189280577246196 0.0436093570487836
2100.0000000000000000 65.0919608037671651 7.2249679502073736 53.4289942410655243 4.3737603593407020 0.0195190170575022 0.0447192360960523
2200.0000000000000000 56.1608740598708138 7.1806676150950590 44.6235377627022416 4.2940438314257916 0.0168301739730992 0.0457946766746262
2300.0000000000000000 48.7192721041187298 7.1466660640148758 37.2697979351605468 4.2379102009118794 0.0180380493434673 0.0468598546879564
2400.0000000000000000 42.5080679312487675 7.0959285427262966 31.1516498757526215 4.1962390937332357 0.0164630985504270 0.0477873204861912
2500.0000000000000000 37.3762340620738982 7.0635932226159515 26.0797765079963249 4.1650825309627386 0.0191816867866663 0.0486001137122177
2600.0000000000000000 33.1235240177972585 7.0329324627643803 21.8882405447208050 4.1408759516008589 0.0121153384266116 0.0493597202846033
2700.0000000000000000 29.6562896501341804 7.0273769071626511 18.4315147409308047 4.1221789130521840 0.0251790002552422 0.0500400887332987
2800.0000000000000000 27.4863505308023655 7.3656570854452079 15.5972830195292325 4.1081677863418236 0.3645821959628168 0.0506604435232830
2900.0000000000000000 24.4663161457709393 7.0411261282906326 13.2674893665931748 4.0926014898518313 0.0138448587047430 0.0512543023305545
3000.0000000000000000 22.5095602015227811 7.0120126617388614 11.3495206459564848 4.0785165195112931 0.0175198107040935 0.0519905636120483
3100.0000000000000000 20.9031731264904224 6.9917128157588238 9.7763822042536912 4.0667139418386400 0.0156855420094048 0.0526786226298675
3200.0000000000000000 19.5836318879534659 6.9694545476831573 8.4867872798376975 4.0557886341542924 0.0183026967798740 0.0532987294984458
3300.0000000000000000 18.4961911011798890 6.9510961723898381 7.4299394652794826 4.0443048561655237 0.0169620064731764 0.0538886008718684
3400.0000000000000000 17.6056930932359244 6.9375107052320431 6.5644331486018404 4.0344724205578686 0.0148587832538669 0.0544180355903055
3500.0000000000000000 16.8660674306487124 6.9128665230350137 5.8558467330743262 4.0249126685972616 0.0175156334576405 0.0549258724844692
3600.0000000000000000 16.2515395813964432 6.8924670128030305 5.2751711515188244 4.0151018398222575 0.0133965796030936 0.0554029976492368
3700.0000000000000000 15.7490514609414323 6.8731674235043618 4.7998863413514652 4.0056418248628649 0.0145237780484410 0.0558320931743005
3800.0000000000000000 15.3450129133123010 6.8548559975056556 4.4114764304049956 3.9963399985449741 0.0260980417254056 0.0562424451312697
3900.0000000000000000 14.9915812709411966 6.8335521723202675 4.0950613098309798 3.9871095055077053 0.0192320228695892 0.0566262604126546
4000.0000000000000000 14.7153455410401186 6.8226397277431232 3.8371133147203853 3.9785008281193526 0.0201430778220716 0.0569485926351862
4100.0000000000000000 14.4704765030089053 6.7982575199734168 3.6268293498318398 3.9721742400870719 0.0160597045982355 0.0571556885183395
4200.0000000000000000 14.2603965892512345 6.7633645263258231 3.4557997498444193 3.9686054788673184 0.0154403758540388 0.0571864583596345
4300.0000000000000000 14.0903267352154149 6.7308319593475865 3.3165394470922998 3.9661607124909795 0.0196955187094634 0.0570990975750872
4400.0000000000000000 14.0799355455304926 6.8096506896805353 3.2034620542340453 3.9614145992005509 0.0484057348810263 0.0570024675343348
4500.0000000000000000 13.8046666329373284 6.6691078915266218 3.1119915006929739 3.9527330656505528 0.0138876335806314 0.0569465414865500
4600.0000000000000000 16.6700161377591698 8.7592710288812121 3.0360910001708232 3.9407223760812009 0.8770365481889850 0.0568951844369461
4700.0000000000000000 13.9067442461699731 6.9259329324838435 2.9849097795825545 3.9080748664080369 0.0312979764689219 0.0565286912266164
4800.0000000000000000 13.7324954198160505 6.8370149437759675 2.9348314140865615 3.8796870530190777 0.0241996105946338 0.0567623983398094
4900.0000000000000000 13.6241518677426257 6.7865461614823683 2.8937923316632408 3.8619675548650947 0.0247233623662190 0.0571224573657034
5000.0000000000000000 13.5352479858656825 6.7489163853378589 2.8605460335394213 3.8457766150238468 0.0225246578571754 0.0574842941073802
5100.0000000000000000 13.4600288020663292 6.7172594500700846 2.8338154457099467 3.8306338239930748 0.0205096999949907 0.0578103822982318
5200.0000000000000000 13.3902632551745597 6.6873450458413348 2.8125850779621073 3.8151095554795322 0.0171146391723790 0.0581089367192054
5300.0000000000000000 13.3302207761369367 6.6588868528417962 2.7951057199070650 3.7998597676050134 0.0179804428337370 0.0583879929493240
5400.0000000000000000 13.2726065340764947 6.6308385610434897 2.7808576737965049 3.7837933257761081 0.0184914040699170 0.0586255693904760
5500.0000000000000000 13.2177832160314264 6.6030238538432835 2.7695286920343243 3.7678779462371526 0.0185604825248596 0.0587922413918072
5600.0000000000000000 13.1650643590616880 6.5738803265227936 2.7605797661745743 3.7519077003151606 0.0198252337304436 0.0588713323187148
5700.0000000000000000 13.1180306695898157 6.5499442809446258 2.7537431620682948 3.7351419082598913 0.0203758106902528 0.0588255076267512
5800.0000000000000000 13.0562875570814629 6.5117700945689103 2.7486280209481824 3.7182572279109980 0.0190186489300126 0.0586135647233593
5900.0000000000000000 12.9934305806520740 6.4709387534286371 2.7451287142947969 3.7026691087340740 0.0165719604118539 0.0581220437827122
6000.0000000000000000 12.9104963273150890 6.4054569537664481 2.7434955895257129 3.6860825745560257 0.0182000277148316 0.0572611817520699
6100.0000000000000000 12.7686322212237098 6.3003166467706002 2.7430055993120597 3.6536471291848471 0.0154246610634639 0.0562381848927376
6200.0000000000000000 12.6244514022276952 6.2068335818050429 2.7396516123646282 3.6075262511701909 0.0152290684183074 0.0552108884695254
6300.0000000000000000 12.5352932140056126 6.1576914172571779 2.7339905075073414 3.5757294714460888 0.0135969579459530 0.0542848598490520
6400.0000000000000000 12.4643526702385294 6.1046372082526776 2.7297593588058344 3.5583342413682120 0.0180746730559737 0.0535471887558301
6500.0000000000000000 12.4157753086275982 6.0715991646654359 2.7268142585834774 3.5492588425236509 0.0151159081031526 0.0529871347518808
6600.0000000000000000 12.3792416122686291 6.0388710603058522 2.7243916662647241 3.5440902025113674 0.0193090665209769 0.0525796166657091
6700.0000000000000000 12.3330986649216321 6.0043569936161063 2.7223809431429045 3.5408384141063731 0.0132383785394928 0.0522839355167573
6800.0000000000000000 12.3200127072437908 5.9879844387405257 2.7207592257988411 3.5387691869257520 0.0204222576821636 0.0520775980965104
6900.0000000000000000 12.2918625998394191 5.9603691532820626 2.7194498574963988 3.5371701146094674 0.0229431481999184 0.0519303262515735
7000.0000000000000000 12.2568602906102626 5.9360910824650714 2.7183505281934117 3.5354193542644179 0.0151610885802426 0.0518382371071204
7100.0000000000000000 12.2555639047565048 5.9337319083109517 2.7176778534862005 3.5338464833233831 0.0185309195000839 0.0517767401358850
7200.0000000000000000 12.3044269223159350 5.9811356230413111 2.7160210802248663 3.5329766796157633 0.0225528918870310 0.0517406475469622
7300.0000000000000000 12.1907828959194440 5.8741070449934014 2.7154325734264502 3.5321024509392083 0.0174023451504376 0.0517384814099478
7400.0000000000000000 12.1722586771111541 5.8577309218636788 2.7153537016845881 3.5309124391800188 0.0165000995788475 0.0517615148040203
7500.0000000000000000 12.1521534356763041 5.8392455024636343 2.7151362332254969 3.5297869761604135 0.0161824252207308 0.0518022986060293
7600.0000000000000000 12.1400053893243154 5.8298978819237739 2.7141681168590237 3.5282749665076230 0.0157937264557572 0.0518706975781369
7700.0000000000000000 12.1130268096643032 5.8033997927418470 2.7133997278689783 3.5270700510926773 0.0172377742652124 0.0519194636955893
7800.0000000000000000 12.0898515225086189 5.7848721100371465 2.7126970325173669 3.5256974610700107 0.0146136943151343 0.0519712245689600
7900.0000000000000000 12.0744485436226228 5.7679649593790980 2.7118949297686012 3.5241669581563015 0.0183821673265363 0.0520395289920865
8000.0000000000000000 12.0478734774030709 5.7483046135706868 2.7109137634696312 3.5223605914394014 0.0141439275117474 0.0521505814116018
8100.0000000000000000 12.0291316805303001 5.7306087070576819 2.7102317435239565 3.5205234298309964 0.0155228060530142 0.0522449940646522
8200.0000000000000000 12.0287177399070959 5.7295648291464101 2.7097536129761135 3.5189179543997429 0.0181578759922710 0.0523234673925571
8300.0000000000000000 12.0300698667420480 5.7323469438614403 2.7090173245062306 3.5179859295523324 0.0183455167618202 0.0523741520602235
8400.0000000000000000 11.9953396499588507 5.6983730388597031 2.7078362841563894 3.5170261927993400 0.0197169414005880 0.0523871927428292
8500.0000000000000000 11.9629010434862835 5.6734919233017944 2.7070583135267801 3.5155107656656743 0.0144715255713939 0.0523685154206403
8600.0000000000000000 11.9841698204071765 5.6909383669431897 2.7067184534683038 3.5138697134103833 0.0203061844280983 0.0523371021572014
8700.0000000000000000 12.8731955943223841 6.5259696056725831 2.7067387266379148 3.5127259679156282 0.0754729704598303 0.0522883236364263
8800.0000000000000000 12.1221920162713417 5.8529667748302749 2.6941169362370694 3.5044244374348850 0.0186657916399868 0.0520180761291267
8900.0000000000000000 12.0289176172487817 5.7651495037371729 2.6868848734463908 3.5058752498751313 0.0189021631618447 0.0521058270282424
9000.0000000000000000 11.9714673048710978 5.7137007523992374 2.6855492411176418 3.5072301463657900 0.0128318997963403 0.0521552651920878
9100.0000000000000000 11.9359905694880037 5.6755579836973258 2.6852527309100891 3.5083532584044717 0.0146366228052469 0.0521899736708702
9200.0000000000000000 11.9025679171267882 5.6436972819910975 2.6850897769574096 3.5087379723782068 0.0128276222720895 0.0522152635279835
9300.0000000000000000 11.8784319618826242 5.6169410166492852 2.6851274767998801 3.5086929565138871 0.0154408046372544 0.0522297072823162
9400.0000000000000000 11.8530107708636265 5.5926279692572480 2.6853773950858875 3.5085526802267135 0.0142318391347240 0.0522208871590552
9500.0000000000000000 11.8374046920182074 5.5760508967834159 2.6861884098093016 3.5078264239101529 0.0151736699988132 0.0521652915165242
9600.0000000000000000 11.8104834025244738 5.5493994122561840 2.6866232848459095 3.5068067167328234 0.0155468591051801 0.0521071295843770
9700.0000000000000000 11.7885910119038417 5.5303678921452244 2.6869478274732743 3.5059577487403657 0.0132747029752132 0.0520428405697654
9800.0000000000000000 11.7666054497383712 5.5094242138749037 2.6873841589747509 3.5049528911795274 0.0128688316960696 0.0519753540131201
9900.0000000000000000 11.7489989905647665 5.4919913504498821 2.6877030466838727 3.5041007474072492 0.0133070457483229 0.0518968002754378
10000.0000000000000000 11.7424301263774069 5.4837269480055362 2.6882043812356682 3.5029236822210614 0.0157547476608009 0.0518203672543411
10100.0000000000000000 11.9695931106676916 5.6694584233150964 2.6896384712069761 3.5000277767761085 0.0586886060159281 0.0517798333535839
10200.0000000000000000 11.7751269733452819 5.5271150351837317 2.6846093820208070 3.4964730670687145 0.0152234462425484 0.0517060428294812
10300.0000000000000000 11.7333527323774973 5.4894814431300745 2.6849411476386624 3.4948310066392048 0.0124691729470318 0.0516299620225244
10400.0000000000000000 11.7111812039372722 5.4651082600667040 2.6855258270964013 3.4937268450175698 0.0152346826931022 0.0515855890634958
10500.0000000000000000 11.6955897043679862 5.4446229045302390 2.6861356884597836 3.4928741074434169 0.0204114315250583 0.0515455724094880
10600.0000000000000000 11.6791440412704794 5.4355460257137143 2.6869219688372716 3.4919449788019157 0.0132364928171927 0.0514945751003857
10700.0000000000000000 11.6708607310553756 5.4267656770283939 2.6876496230995044 3.4908493288975238 0.0141555613927963 0.0514405406371572
10800.0000000000000000 11.6492147244900899 5.4042417577811328 2.6885308283512006 3.4896104804918098 0.0154470687182224 0.0513845891477254
10900.0000000000000000 11.6297982822307677 5.3872187746362741 2.6893762877648202 3.4881052441877638 0.0137695568086077 0.0513284188333025
11000.0000000000000000 11.6375212340663303 5.3942587701295306 2.6900496363187507 3.4869676289021498 0.0149901079519937 0.0512550907639069
11100.0000000000000000 11.6054571253668932 5.3626516404986635 2.6906321463458385 3.4848850105658080 0.0160986209655842 0.0511897069909990
11200.0000000000000000 11.5928219538112014 5.3536932954121603 2.6911992968290837 3.4825345404669545 0.0142747402871380 0.0511200808158650
11300.0000000000000000 11.5843424014749328 5.3459680451300482 2.6917146429303163 3.4805109277554709 0.0151035068661538 0.0510452787929429
11400.0000000000000000 11.7698656820950642 5.5279143688048604 2.6932052069466046 3.4786964011848962 0.0190802017766754 0.0509695033820281
11500.0000000000000000 12.0660263234093055 5.6567243358577635 2.6995542471039036 3.4569650339590612 0.2014222186093192 0.0513604878792567
11600.0000000000000000 11.7418372660165691 5.4980927853489172 2.6969489476880346 3.4592480587180132 0.0360910626660796 0.0514564115955243
11700.0000000000000000 11.6606248485351287 5.4251233680686397 2.6962036728149053 3.4599622228143310 0.0277762762791758 0.0515593085580774
11800.0000000000000000 11.6103927303774679 5.3786729095294055 2.6958841353595107 3.4601316945015523 0.0240768621911466 0.0516271287958536
11900.0000000000000000 11.5742643729775736 5.3433241391793773 2.6957025187236390 3.4595057917236636 0.0240641815681292 0.0516677417827646
12000.0000000000000000 11.5472667745060846 5.3195638502584535 2.6956234653441671 3.4584038883856376 0.0219873841933667 0.0516881863244614
12100.0000000000000000 11.5266165498900719 5.2961734396721125 2.6957160580796198 3.4570967478679879 0.0259424455093319 0.0516878587610207
12200.0000000000000000 11.4937984955592132 5.2720870298656504 2.6959629284635556 3.4553969789813870 0.0186796549731977 0.0516719032754208
12300.0000000000000000 11.4766138361702694 5.2542617657237392 2.6962421800175660 3.4534519515916760 0.0210037701193088 0.0516541687179797
12400.0000000000000000 11.4750470593550045 5.2561699472306813 2.6966470163062146 3.4521121610298700 0.0185177477958616 0.0516001869923755
12500.0000000000000000 11.4422723931622539 5.2213993203419884 2.6969938985365576 3.4501708233947745 0.0221572025014185 0.0515511483875156
12600.0000000000000000 11.4420360887461232 5.2215247233762812 2.6973892844753000 3.4483279780662266 0.0232878135121564 0.0515062893161584
12700.0000000000000000 11.4126595928487049 5.1980882607675607 2.6977632266030427 3.4467242371182572 0.0186287464965754 0.0514551218632684
12800.0000000000000000 11.4056915169548514 5.1910273397970998 2.6981334507758215 3.4452931909644100 0.0198457167734824 0.0513918186440404
12900.0000000000000000 11.3937725575534579 5.1744937380721474 2.6984429778764740 3.4438895550223774 0.0256218353648249 0.0513244512176329
13000.0000000000000000 11.3723943355109629 5.1608841330184987 2.6990467154318121 3.4424418184353964 0.0187696148705319 0.0512520537547241
13100.0000000000000000 11.4049088590742080 5.1930707269596041 2.6995216105482256 3.4406389007665479 0.0204962365621008 0.0511813842377295
13200.0000000000000000 11.3690547409194416 5.1550460226781807 2.6999956163896570 3.4388009036873002 0.0240952955210900 0.0511169026432146
13300.0000000000000000 11.3562032370655004 5.1429735321179590 2.7006006022791791 3.4374549353313428 0.0241441556957252 0.0510300116412945
13400.0000000000000000 11.3296621038775776 5.1226139514101154 2.7008309867063351 3.4358894152396200 0.0193895712045518 0.0509381793169543
13500.0000000000000000 11.3819384000732811 5.1918355867597965 2.6954756533278976 3.4276964761543329 0.0160097754557918 0.0509209083754635
13600.0000000000000000 11.3261783561545375 5.1389967553300284 2.6959909129215927 3.4254013162497174 0.0151416991130440 0.0506476725401540
13700.0000000000000000 11.2932876691750721 5.1080653551577102 2.6969747650100024 3.4241252064693630 0.0136466713696870 0.0504756711683095
13800.0000000000000000 11.2726360030439352 5.0870097995911907 2.6981056056181929 3.4224424261150164 0.0147562810724109 0.0503218906471241
13900.0000000000000000 11.2597465201400233 5.0710731313077977 2.6992921263021397 3.4206117720217035 0.0185958964176626 0.0501735940907194
14000.0000000000000000 11.2514737151646642 5.0654313672858793 2.7005765190800277 3.4184521284335920 0.0169809812787169 0.0500327190864493
14100.0000000000000000 11.2388229160936479 5.0552710727254722 2.7023716189888338 3.4166158914047826 0.0146771808281911 0.0498871521463698
14200.0000000000000000 11.2508343518167653 5.0679173453888078 2.7057700845856059 3.4159498728245663 0.0114700781279918 0.0497269708897931
14300.0000000000000000 11.3398094408226093 5.1356410705597453 2.7139965028172819 3.4181495294905599 0.0224590782795022 0.0495632596755209
14400.0000000000000000 11.5211139178879325 5.2875504732810841 2.7342728505273062 3.4322974301030862 0.0176694244646661 0.0493237395117905
14500.0000000000000000 12.0441140417313264 5.7134040511125530 2.7867384714498469 3.4770011169819051 0.0180822624753769 0.0488881397116452
14600.0000000000000000 13.2461955781281109 6.6648789650531848 2.9191380363019315 3.5979953907767581 0.0160753690246399 0.0481078169715974
14700.0000000000000000 15.5917165146805488 8.4453659805712995 3.1987868642393611 3.8829163713323784 0.0175044964869726 0.0471428020505379
14800.0000000000000000 19.1437761293570006 11.0475049931488822 3.6550854803553863 4.3758409437562031 0.0189344081263023 0.0464103039702258
14900.0000000000000000 22.6845187160285526 13.6153966067381340 4.1115480108193916 4.8970702416373255 0.0137553200673564 0.0467485367663433
15000.0000000000000000 23.9023050189447552 14.5637005534789878 4.2351356920767413 5.0389730257111669 0.0155337039166963 0.0489620437611653
15100.0000000000000000 21.5210947176727885 13.0898163068174007 3.8177039363910814 4.5406731014214872 0.0199299542178238 0.0529714188250005
15200.0000000000000000 17.2354726461555714 10.4751773935741390 3.1065074090926768 3.5815027219522646 0.0149668803546323 0.0573182411818585
15300.0000000000000000 13.0460978897950906 7.9282123730273772 2.4248139329632892 2.6161124552847741 0.0165952957956206 0.0603638327240297
15400.0000000000000000 9.8537094398342955 5.9306068535313514 1.9306729060728873 1.9155026920930758 0.0153773515240328 0.0615496366129491
15500.0000000000000000 7.7205143921896999 4.5532125049940788 1.6291345048762418 1.4586046686905807 0.0178363526204331 0.0617263610083658
15600.0000000000000000 6.4035738649575702 3.7033323529962714 1.4493778509366171 1.1720548470874612 0.0171409823071655 0.0616678316300542
15700.0000000000000000 5.6401000891666895 3.2350041837868795 1.3420468368611553 0.9851166431368316 0.0160872381428166 0.0618451872390060
15800.0000000000000000 5.1681820539658485 2.9499598210624187 1.2792033063122803 0.8629394575754424 0.0137860254212274 0.0622934435944794
15900.0000000000000000 4.8934549320660663 2.7872287482786429 1.2372447157566029 0.7835529755824202 0.0224009509446054 0.0630275415037952
16000.0000000000000000 4.7050231521969330 2.6852065484914029 1.2115883635706290 0.7260299646362313 0.0184409627457167 0.0637573127529524
16100.0000000000000000 4.5724948731868551 2.6163584660225232 1.1880553666369920 0.6874933984470220 0.0161140180865690 0.0644736239937497
16200.0000000000000000 4.4855333202676730 2.5726536900971042 1.1739022734463584 0.6589499947066594 0.0148063023664869 0.0652210596510636
16300.0000000000000000 4.4349124371899924 2.5544719522677752 1.1643774055480351 0.6379535604638893 0.0121296666611265 0.0659798522491672
16400.0000000000000000 4.5185723318434352 2.6429549773920153 1.1556531352883013 0.6243784473551736 0.0288892264208869 0.0666965453870586
16500.0000000000000000 4.4346220067391764 2.5873268577678381 1.1477993392045738 0.6128210495288070 0.0192470299881617 0.0674277302497961
16600.0000000000000000 4.2974692355892241 2.4730670169365156 1.1370302079312866 0.6045123313319345 0.0147449956109071 0.0681146837785810
16700.0000000000000000 4.3020754210992704 2.4915190438914525 1.1272560151083852 0.5984396010649700 0.0161947281141125 0.0686660329203497
16800.0000000000000000 4.2779804790912141 2.4697999200947529 1.1231953237082728 0.5941999924046739 0.0215277217690713 0.0692575211144434
16900.0000000000000000 4.2393275715225274 2.4419733017625789 1.1196961119498767 0.5918713945155031 0.0159432371900514 0.0698435261045173
17000.0000000000000000 4.2744157990139255 2.4794658523206761 1.1160450226826031 0.5894464768670447 0.0190589294590465 0.0703995176845551
17100.0000000000000000 4.2049956808335240 2.4194262327422211 1.1130061173771109 0.5876197547153342 0.0140565367145652 0.0708870392842921
17200.0000000000000000 4.2866972791744278 2.4983526666717188 1.1108642584564385 0.5865319807946302 0.0195702713982284 0.0713781018534122
17300.0000000000000000 4.2502686380367898 2.4616463097412140 1.1080409793235950 0.5863027757175782 0.0224394731575454 0.0718391000968573
17400.0000000000000000 4.2060122655371543 2.4269535565211795 1.1057095305461770 0.5866284180422501 0.0144354406182986 0.0722853198092494
17500.0000000000000000 4.2048520920035424 2.4285037138756151 1.1038305157114143 0.5859610052824042 0.0138303445441921 0.0727265125899165
17600.0000000000000000 4.2168355771083341 2.4395117929653098 1.1017326279472548 0.5855323353268269 0.0169212674406633 0.0731375534282791
17700.0000000000000000 4.1875227031422835 2.4113372540806397 1.1006288808181108 0.5850181470658626 0.0169760082547366 0.0735624129229341
17800.0000000000000000 4.1710015221013874 2.3951586169929553 1.0993955814107084 0.5851285594294370 0.0173685369818732 0.0739502272864129
17900.0000000000000000 4.1627892762051610 2.3944497688063562 1.0982308888939110 0.5848258353863753 0.0110006943582433 0.0742820887602746
18000.0000000000000000 4.1639095921175162 2.3931582039237136 1.0974202733096625 0.5846461990092351 0.0140999169279785 0.0745849989469266
18100.0000000000000000 4.1667633690195096 2.3940270513292989 1.0966851169372074 0.5841861016175676 0.0169765488381137 0.0748885502973216
18200.0000000000000000 4.1804922513146101 2.4122260276166436 1.0950334964259680 0.5838730254464514 0.0142127875859437 0.0751469142396030
18300.0000000000000000 4.1469102553911235 2.3815323725841919 1.0942877756873108 0.5835260876732820 0.0121561409153985 0.0754078785309397
18400.0000000000000000 4.1453886313789150 2.3797075382892796 1.0944083548066308 0.5831663610125641 0.0124841015784041 0.0756222756920367
18500.0000000000000000 4.1847293852186063 2.4182344163841933 1.0934915050816543 0.5833938286586700 0.0137767157508870 0.0758329193432018
18600.0000000000000000 7.9043760414903064 4.1723313490636365 1.1169912325787221 0.5854972019785566 1.9537740857606083 0.0757821721087827
18700.0000000000000000 4.2290051518109957 2.4654277074350714 1.0917591089090968 0.5821026711707029 0.0135201548914940 0.0761955094046308
18800.0000000000000000 4.2087739165244331 2.4489031386493654 1.0904732476431982 0.5814802488775015 0.0116216568921763 0.0762956244621915
18900.0000000000000000 4.1772308886211134 2.4175748330811859 1.0894431737448238 0.5810689578682168 0.0127396699869535 0.0764042539399332
19000.0000000000000000 4.1646177014589858 2.4044730922214272 1.0887638248699296 0.5808452438057382 0.0140140291568746 0.0765215114050154
19100.0000000000000000 4.2856632995552655 2.5205577732830697 1.0881489365044001 0.5802768809565386 0.0200405584738982 0.0766391503373584
19200.0000000000000000 4.1486228207459268 2.3923547027173759 1.0875583866242762 0.5804543516376089 0.0114756161726673 0.0767797635939983
19300.0000000000000000 4.1866822358501956 2.4248882755744061 1.0872149608201576 0.5793940018089866 0.0183478500693723 0.0768371475772731
19400.0000000000000000 4.1627177172686727 2.4090680829954145 1.0868459360506668 0.5790302553298146 0.0108359387357303 0.0769375041570464
19500.0000000000000000 4.1329053411903187 2.3740720879286856 1.0863042840720598 0.5787587044036084 0.0167135524810219 0.0770567123049432
19600.0000000000000000 4.1300653714553741 2.3699308508224317 1.0859059900188082 0.5784347857819403 0.0186109749504129 0.0771827698817811
19700.0000000000000000 4.1313574026053610 2.3781003779955388 1.0857551508738097 0.5780466828297633 0.0121726031029639 0.0772825878032854
19800.0000000000000000 4.1140916765593767 2.3597333913133127 1.0853136088336093 0.5779161576444197 0.0137529483392698 0.0773755704287660
19900.0000000000000000 4.1096000003346758 2.3573538955337106 1.0854603128883327 0.5775597319574208 0.0117602321774831 0.0774658277777282
20000.0000000000000000 4.1480789578748949 2.3875367437828476 1.0848851008014710 0.5772258427790837 0.0208878852107310 0.0775433853007627
20100.0000000000000000 4.2018491357848351 2.4523119733080003 1.0846916795366948 0.5768651529115310 0.0103745323343684 0.0776057976942402
20200.0000000000000000 4.0908630418354299 2.3443758641474135 1.0847031192433034 0.5765385461891368 0.0075736070148387 0.0776719052407373
20300.0000000000000000 4.0944045904340456 2.3461636811773934 1.0847218587792884 0.5758539099572410 0.0099107054212095 0.0777544350989136
20400.0000000000000000 4.0884174649295391 2.3418768686080877 1.0839338714423057 0.5753334927735122 0.0094095252296422 0.0778637068759909
20500.0000000000000000 4.1595143731799773 2.4115589180007224 1.0836817494173967 0.5748237999428859 0.0114859001931390 0.0779640056258332
20600.0000000000000000 4.2026601407348636 2.4503504877075897 1.0840525315131471 0.5741473407944303 0.0160464517928087 0.0780633289268874
20700.0000000000000000 4.0775627710692710 2.3333081971368665 1.0835081894751561 0.5740511172618117 0.0085265814983212 0.0781686856971153
20800.0000000000000000 4.0735345851738129 2.3312921464273435 1.0835236352076614 0.5738135689480635 0.0066258471825016 0.0782793874082436
20900.0000000000000000 4.0931185870042244 2.3492839892487121 1.0831936900165555 0.5736086233088545 0.0086521826284966 0.0783801018016057
21000.0000000000000000 4.0694062966874620 2.3291850267171736 1.0832587172729640 0.5732336902970733 0.0052385421006870 0.0784903202995636
21100.0000000000000000 4.1537134650457137 2.4077647762029444 1.0837462858426730 0.5725041691756805 0.0111570983038043 0.0785411355206120
21200.0000000000000000 4.0671491836732185 2.3252920042257164 1.0830914405146630 0.5718235733292777 0.0083442739217744 0.0785978916817875
21300.0000000000000000 4.0631099233471284 2.3238038375645269 1.0829981214735813 0.5715968920393233 0.0060318607415086 0.0786792115281885
21400.0000000000000000 4.0611022994303809 2.3226543512875262 1.0829149110013092 0.5710895292631294 0.0056929709696587 0.0787505369087566
21500.0000000000000000 4.0604548164704326 2.3231183945103915 1.0828847570025839 0.5703402354176025 0.0052605192833584 0.0788509102564959
21600.0000000000000000 4.0570579782461289 2.3206617069905682 1.0831220609273795 0.5682833599034588 0.0061223730171605 0.0788684774075621
21700.0000000000000000 4.0564239737408547 2.3194221194543596 1.0830287318435017 0.5671451222400029 0.0079562759248323 0.0788717242781579
21800.0000000000000000 4.0588201041693717 2.3231905688644980 1.0833417513476655 0.5661902411241209 0.0071870096817538 0.0789105331513336
21900.0000000000000000 4.0511016248120324 2.3179860394901306 1.0830174207237193 0.5653510017586693 0.0058063425341653 0.0789408203053481
22000.0000000000000000 4.0512804256554942 2.3187049562743423 1.0831088473729125 0.5648448708142662 0.0056218864898828 0.0789998647040900
22100.0000000000000000 4.0457896185968032 2.3149168787025092 1.0830458505301279 0.5637601963153193 0.0049894869251357 0.0790772061237107
22200.0000000000000000 4.0440854638192691 2.3133662792620107 1.0829711308399355 0.5625693058978969 0.0060659577742049 0.0791127900452211
22300.0000000000000000 4.0509926459730279 2.3220167113101882 1.0829747203745912 0.5616470359177941 0.0052182324574225 0.0791359459130324
22400.0000000000000000 4.0390898174002334 2.3113327435349933 1.0827327713250539 0.5608086575090196 0.0050686218076811 0.0791470232234848
22500.0000000000000000 4.0374406725561398 2.3098522153282817 1.0828451451520587 0.5602403633669053 0.0053451402366673 0.0791578084722275
22600.0000000000000000 4.0473148430594330 2.3189349915018855 1.0828733844103988 0.5595914577384442 0.0067338635650175 0.0791811458436871
22700.0000000000000000 4.0359536946202343 2.3082586300129857 1.0831406676583879 0.5585840744928290 0.0067662671715774 0.0792040552844550
22800.0000000000000000 4.0322414677876592 2.3074280233316937 1.0831328401167182 0.5580251420665534 0.0044387466724132 0.0792167156002813
22900.0000000000000000 4.0322074159232129 2.3074843700191066 1.0829447240106773 0.5573390886340140 0.0052190183455643 0.0792202149138507
23000.0000000000000000 4.0294510528106366 2.3056789559897575 1.0829628502008672 0.5568287128030063 0.0047358100677180 0.0792447237492877
23100.0000000000000000 4.0348628462796929 2.3100359403277695 1.0832693981733865 0.5564344285431022 0.0058392647095855 0.0792838145258490
23200.0000000000000000 4.0274252730444697 2.3038635647257988 1.0831148851810963 0.5559537421411290 0.0051806285097097 0.0793124524867355
23300.0000000000000000 4.0497667045681327 2.3262037470718520 1.0831580530070868 0.5554798000860951 0.0055724191248009 0.0793526852782978
23400.0000000000000000 4.0239459041709864 2.3027198834388218 1.0830165100028966 0.5544043029797753 0.0044242180153891 0.0793809897341037
23500.0000000000000000 4.0330597629931013 2.3129280957477620 1.0829171125986012 0.5533079957144350 0.0044977535635134 0.0794088053687891
23600.0000000000000000 4.0433541828194279 2.3263229275203634 1.0829004545594245 0.5502996622693678 0.0044841592567833 0.0793469792134891
23700.0000000000000000 4.0162254927485801 2.3005072547972523 1.0828929521074091 0.5484882398855242 0.0050305438977636 0.0793065020606308
23800.0000000000000000 4.0127187422630213 2.2996348638413728 1.0825491228193520 0.5466767177990778 0.0045533476628563 0.0793046901403625
23900.0000000000000000 4.0082026045228325 2.2970624297179185 1.0826585222440004 0.5447261234482124 0.0044288413347802 0.0793266877779207
24000.0000000000000000 4.0061311983987160 2.2953715644037196 1.0826371605082659 0.5444008665750696 0.0043852989200051 0.0793363079916562
24100.0000000000000000 4.0026064448069567 2.2924798449977497 1.0825229502584963 0.5437971739248980 0.0043949192692762 0.0794115563565366
24200.0000000000000000 4.0017785874346066 2.2916381991355945 1.0826030324948097 0.5432578386649060 0.0047722777762968 0.0795072393629993
24300.0000000000000000 3.9983298598516526 2.2894965210512277 1.0824874601227561 0.5423276441102398 0.0044331566378257 0.0795850779296028
24400.0000000000000000 3.9970436304899537 2.2889429892731683 1.0821483691936247 0.5417573765458963 0.0045248987442430 0.0796699967330213
24500.0000000000000000 3.9950345305538630 2.2875823719874466 1.0824448004249907 0.5413400308195303 0.0039154631929353 0.0797518641289604
24600.0000000000000000 4.0004673438058482 2.2931272217950274 1.0825410789398895 0.5408324566066611 0.0041450592988017 0.0798215271654685
24700.0000000000000000 4.0051340625716279 2.2978500184800370 1.0822334460826630 0.5405944051410925 0.0045603893572171 0.0798958035106186
24800.0000000000000000 3.9913798113751380 2.2843819772126976 1.0823214170644673 0.5405994247207675 0.0040916272774130 0.0799853650997924
24900.0000000000000000 3.9967565203658340 2.2897992748983893 1.0823042617423384 0.5403904140440881 0.0041800729740499 0.0800824967069686
25000.0000000000000000 3.9921686571165846 2.2857193002271678 1.0820868166027620 0.5401610295712737 0.0040509362446228 0.0801505744707587
25100.0000000000000000 3.9928317458534850 2.2869026774688890 1.0817849999654663 0.5399691522527055 0.0039630829453537 0.0802118332210705
25200.0000000000000000 4.0224619547179721 2.3136842276154046 1.0817973490193014 0.5401298418345500 0.0065902494846433 0.0802602867640729
25300.0000000000000000 3.9871101202489814 2.2810111646657041 1.0810660964937144 0.5404048191042303 0.0043054974106255 0.0803225425747065
25400.0000000000000000 3.9867375193446382 2.2808994547645729 1.0812262034376960 0.5402855279234233 0.0039679510656223 0.0803583821533237
25500.0000000000000000 3.9923956091732951 2.2868549697141329 1.0809804905305509 0.5399119052462173 0.0042632657963809 0.0803849778860133
25600.0000000000000000 4.0003290347306946 2.2947186506179644 1.0809598203134427 0.5399891089873439 0.0042582223607640 0.0804032324511792
25700.0000000000000000 3.9900401468571549 2.2846699188785826 1.0807928601442669 0.5399936677772573 0.0041717775544462 0.0804119225026016
25800.0000000000000000 3.9837217361376140 2.2784810751749172 1.0809499322450644 0.5398162469905273 0.0040385735585998 0.0804359081685058
25900.0000000000000000 3.9885487091557530 2.2835578490805966 1.0810167779716267 0.5396610595711162 0.0038540075723897 0.0804590149600238
26000.0000000000000000 3.9823659260378381 2.2774167948631932 1.0809239314321286 0.5396097765030641 0.0039246512113594 0.0804907720280928
26100.0000000000000000 3.9891279210425035 2.2840911171325367 1.0810469247799546 0.5395498534150641 0.0039274402040350 0.0805125855109133
26200.0000000000000000 3.9861050566397203 2.2811621624596938 1.0810234809586814 0.5394153440824146 0.0039589413693445 0.0805451277695858
26300.0000000000000000 3.9858069116846790 2.2808920129302868 1.0809154223925035 0.5393637940148187 0.0040653773666521 0.0805703049804177
26400.0000000000000000 3.9812479559010434 2.2762736312804304 1.0810073659250887 0.5393899653888519 0.0039923078572866 0.0805846854493862
26500.0000000000000000 3.9862101579823812 2.2810975369014943 1.0810327721783222 0.5394586591676630 0.0040121270721059 0.0806090626627958
26600.0000000000000000 3.9849671504522348 2.2797063833551361 1.0811044394453753 0.5393718691787697 0.0041464693929852 0.0806379890799684
26700.0000000000000000 3.9840985119708958 2.2790768065099418 1.0809038057895368 0.5393662048758709 0.0040898134156119 0.0806618813799351
26800.0000000000000000 3.9800828874380807 2.2752204549907327 1.0810148648241666 0.5392100952498410 0.0039487090287042 0.0806887633446363
26900.0000000000000000 3.9785686604361374 2.2735992586654632 1.0810801713084142 0.5391132857580364 0.0040471538249968 0.0807287908792269
27000.0000000000000000 3.9808081893379934 2.2758867992933078 1.0811187851603976 0.5390268494773752 0.0040141025203245 0.0807616528865883
27100.0000000000000000 3.9771301869422384 2.2725081955886370 1.0810261065209106 0.5389696874878392 0.0038338052188265 0.0807923921260252
27200.0000000000000000 3.9783107611474167 2.2735595312376606 1.0809266031004630 0.5389499243316628 0.0040515261385821 0.0808231763390477
27300.0000000000000000 3.9761165222411545 2.2716929937471404 1.0808485977669240 0.5388628473605830 0.0038529044181388 0.0808591789483683
27400.0000000000000000 3.9738886199768011 2.2695800308949541 1.0809647959390236 0.5387087320139335 0.0037470447931406 0.0808880163357497
27500.0000000000000000 3.9735229602298450 2.2692617461068183 1.0809917358106682 0.5385863787583389 0.0037610295468370 0.0809220700071825
27600.0000000000000000 3.9745563002986879 2.2703746798020430 1.0808479872508445 0.5384992876235870 0.0038809904993251 0.0809533551228883
27700.0000000000000000 3.9727725435557981 2.2687188045939051 1.0808775317815440 0.5383497904680674 0.0038387167677557 0.0809876999445256
27800.0000000000000000 3.9749538347186260 2.2710008580917709 1.0808673370636177 0.5382307578520232 0.0038321978309862 0.0810226838802281
27900.0000000000000000 3.9723135430200864 2.2685103562831901 1.0807738410178787 0.5381283265359257 0.0038395361975595 0.0810614829855324
28000.0000000000000000 4.0062343461127634 2.3015758862114737 1.0809338651419440 0.5379795322518894 0.0046320372291610 0.0811130252782953
28100.0000000000000000 3.9710279181453996 2.2674642577975010 1.0806654725651568 0.5379200574470400 0.0038296191819917 0.0811485111537108
28200.0000000000000000 3.9705633266701148 2.2670697707507661 1.0807399146458332 0.5378134399899613 0.0037656616018367 0.0811745396817172
28300.0000000000000000 3.9701698679385338 2.2666870474396061 1.0807753753851437 0.5377035706001109 0.0038058119004615 0.0811980626132122
28400.0000000000000000 3.9699980617321242 2.2666714230067697 1.0807236176080788 0.5375779087388314 0.0038023530757466 0.0812227593026976
28500.0000000000000000 3.9699071114845963 2.2665689755643870 1.0808477895180633 0.5374661347994416 0.0037763366196480 0.0812478749830565
28600.0000000000000000 3.9732470417699344 2.2701106276688225 1.0806361532364395 0.5374235170794098 0.0037997818221978 0.0812769619630641
28700.0000000000000000 3.9689489520437320 2.2657449147300017 1.0806306912129253 0.5374389311740012 0.0038268891687621 0.0813075257580412
28800.0000000000000000 4.0029075059132664 2.2990783139765858 1.0807162023687695 0.5374370517052045 0.0043324915774927 0.0813434462852145
28900.0000000000000000 3.9679541684905528 2.2646981144705443 1.0806393304308570 0.5374466193440863 0.0037868971799155 0.0813832070651497
29000.0000000000000000 3.9675742463363326 2.2643376341148271 1.0806055722435679 0.5374086788062764 0.0038138505060710 0.0814085106655901
29100.0000000000000000 3.9672116317034303 2.2640902146023967 1.0805912397326281 0.5373269563575335 0.0037708930793261 0.0814323279315462
29200.0000000000000000 3.9676981027995173 2.2645707020387187 1.0806867191209346 0.5372356752426610 0.0037461004878611 0.0814589059093422
29300.0000000000000000 3.9670820030240148 2.2640086038766452 1.0806341040796010 0.5372127928255167 0.0037418349038701 0.0814846673383822
29400.0000000000000000 3.9663650922770888 2.2632223919932062 1.0806642803828370 0.5372062787633289 0.0037676254474364 0.0815045156902806
29500.0000000000000000 3.9713933394798202 2.2680490553341812 1.0807809523017387 0.5371354208008737 0.0038995047261953 0.0815284063168312
29600.0000000000000000 3.9658896193453201 2.2626710549296001 1.0807192815291680 0.5371621576554370 0.0037887844902889 0.0815483407408260
29700.0000000000000000 3.9651299849088351 2.2621154007311453 1.0806095576179406 0.5370902409914121 0.0037442133493346 0.0815705722190026
29800.0000000000000000 3.9674880880410703 2.2645013388156996 1.0806395184591855 0.5369951283255027 0.0037590249030260 0.0815930775376564
29900.0000000000000000 3.9822137357512735 2.2790452336777425 1.0807598604889948 0.5369320180113698 0.0038572233326016 0.0816194002405647
30000.0000000000000000 3.9655835573987468 2.2626916487337234 1.0807210523404094 0.5367478358690742 0.0037428572329061 0.0816801632226339
30100.0000000000000000 3.9644622051251353 2.2617941791252196 1.0806197930177293 0.5365921383449591 0.0037460760030220 0.0817100186342050
30200.0000000000000000 3.9630684283602684 2.2604411267043947 1.0807283630251217 0.5364609005140634 0.0037002686755594 0.0817377694411294
30300.0000000000000000 3.9708414111441082 2.2682217227653751 1.0806295902808467 0.5363878646081225 0.0038351516271602 0.0817670818626040
30400.0000000000000000 3.9649782635305213 2.2624745393264569 1.0806203351152015 0.5363313895271528 0.0037648087849068 0.0817871907768030
30500.0000000000000000 3.9622865098793172 2.2597539038905667 1.0807539245590390 0.5362429759796853 0.0037280809566800 0.0818076244933465
30600.0000000000000000 3.9622260469684285 2.2596898717669092 1.0807756822033141 0.5361988658732243 0.0037345945845674 0.0818270325404132
30700.0000000000000000 3.9627116397673174 2.2603915735157885 1.0806390067764602 0.5361121425544612 0.0037171265312313 0.0818517903893764
30800.0000000000000000 3.9615469211403580 2.2592709198985537 1.0806960543346764 0.5360019984241545 0.0036941418456210 0.0818838066373523
30900.0000000000000000 3.9701045801611725 2.2677046534532188 1.0807589158671056 0.5359343523156758 0.0038010703277218 0.0819055881974508
31000.0000000000000000 3.9624688676370936 2.2602400356034273 1.0806889895158600 0.5358962765457324 0.0037191015668866 0.0819244644051877
31100.0000000000000000 3.9612922577623699 2.2591274905330416 1.0806489970106452 0.5358678308973629 0.0037040235350007 0.0819439157863197
31200.0000000000000000 3.9619239880542465 2.2597900007646108 1.0806776231036834 0.5357850801130103 0.0037054799852113 0.0819658040877309
31300.0000000000000000 3.9604249590973124 2.2583573052753798 1.0807021364879779 0.5356922344425054 0.0036858100265149 0.0819874728649342
31400.0000000000000000 3.9646266487487680 2.2621677371528590 1.0808874215063649 0.5356501186628628 0.0039171337102322 0.0820042377164497
31500.0000000000000000 3.9616487992607476 2.2595923563810167 1.0807044463855795 0.5356385214926423 0.0036862868812104 0.0820271881202984
31600.0000000000000000 3.9610542501954367 2.2590355916135842 1.0807132252290423 0.5355702326687100 0.0036895475472287 0.0820456531368717
31700.0000000000000000 3.9596251398694782 2.2576465800264836 1.0807531935174359 0.5354811218627146 0.0036800399589257 0.0820642045039187
31800.0000000000000000 3.9622226136026422 2.2600568925346565 1.0808313753335783 0.5354138081835571 0.0038417457893967 0.0820787917614534
31900.0000000000000000 3.9606345014760391 2.2587488123896038 1.0807164517606818 0.5353832663261778 0.0036870747732164 0.0820988962263589
32000.0000000000000000 3.9592214917641786 2.2573423721173578 1.0807526208294291 0.5353324630863275 0.0036817942864332 0.0821122414446310
32100.0000000000000000 3.9613849130594425 2.2594886296685748 1.0807978681026496 0.5352422751086602 0.0037308071614332 0.0821253330181247
32200.0000000000000000 3.9644297339078851 2.2624846243417518 1.0808678828084313 0.5351694818733738 0.0037701228260342 0.0821376220582940
32300.0000000000000000 3.9585735272314286 2.2567889164602279 1.0808178294148465 0.5351322236470715 0.0036856841003791 0.0821488736089034
32400.0000000000000000 3.9588871944807802 2.2571484820018792 1.0807476612367193 0.5351377897537696 0.0036963568607192 0.0821569046276927
32500.0000000000000000 3.9607566059451629 2.2591213819491616 1.0806948133880214 0.5350325316911532 0.0037405358135534 0.0821673431032729
32600.0000000000000000 3.9577716566712353 2.2565523490375066 1.0804180706550583 0.5349527953805642 0.0036618013843642 0.0821866402137422
32700.0000000000000000 3.9582222256395574 2.2571007776397707 1.0803708518915405 0.5348802477713460 0.0036725291935576 0.0821978191433422
32800.0000000000000000 3.9568981326973356 2.2558028561990708 1.0803361365082924 0.5348482572641515 0.0037013749890761 0.0822095077367444
32900.0000000000000000 3.9569661040926856 2.2560703588376092 1.0802049726693967 0.5347839612834856 0.0036829064269359 0.0822239048752579
33000.0000000000000000 3.9564287572067158 2.2557012339971538 1.0801173499944394 0.5346954313937102 0.0036791736421033 0.0822355681793089
33100.0000000000000000 3.9558927650573672 2.2552870352297525 1.0800192939499209 0.5346706249466909 0.0036724754673117 0.0822433354636910
33200.0000000000000000 3.9556354508810068 2.2552520696980554 1.0798086649171681 0.5346563134318175 0.0036605341502279 0.0822578686837379
33300.0000000000000000 3.9584613422664039 2.2580976634004601 1.0796997082461357 0.5346912960967327 0.0037082201733023 0.0822644543497734
33400.0000000000000000 3.9556470875388801 2.2554137770199789 1.0795923985498044 0.5346902716458468 0.0036734803865579 0.0822771599366917
33500.0000000000000000 3.9550704812520707 2.2548972295739853 1.0795778006931216 0.5346536443778932 0.0036587922912476 0.0822830143158230
33600.0000000000000000 3.9553510019801355 2.2551803640425505 1.0795475115012112 0.5346539635291289 0.0036808870640486 0.0822882758431959
33700.0000000000000000 3.9551993710402455 2.2551862544089385 1.0794311321662600 0.5346201637604746 0.0036628413659275 0.0822989793386450
33800.0000000000000000 3.9550616008983948 2.2550663391392258 1.0794356079983478 0.5345843834976549 0.0036704417075903 0.0823048285555757
33900.0000000000000000 3.9619098941580733 2.2619551355679111 1.0793976134094285 0.5345502613129951 0.0036975810225313 0.0823093028452073
34000.0000000000000000 3.9546652375394107 2.2547945148729029 1.0793702214812466 0.5345247044268998 0.0036614445749555 0.0823143521834059
34100.0000000000000000 3.9540520736234503 2.2542106373087361 1.0793388758673985 0.5345228354798749 0.0036636222677612 0.0823161026996794
34200.0000000000000000 3.9562600077550054 2.2564722425788784 1.0792777109273524 0.5345189796278186 0.0036693112526183 0.0823217633683377
34300.0000000000000000 3.9539046134729783 2.2540932662901536 1.0793225471753685 0.5345007455198993 0.0036653653826659 0.0823226891048911
34400.0000000000000000 3.9566556782414186 2.2568644944427998 1.0792989686958112 0.5345118084129379 0.0036521388582075 0.0823282678316627
34500.0000000000000000 3.9534385133642584 2.2536417855428552 1.0792859002422379 0.5345121410131094 0.0036625768242186 0.0823361097418374
34600.0000000000000000 3.9546768211592345 2.2549261645632415 1.0792407229440582 0.5344859136930926 0.0036715848132828 0.0823524351455593
34700.0000000000000000 3.9527960667830686 2.2530060719042502 1.0793165306828247 0.5344647848580966 0.0036456845346437 0.0823629948032532
34800.0000000000000000 3.9530852923325108 2.2533393059214735 1.0792722210462418 0.5344362167085409 0.0036609343835057 0.0823766142727491
34900.0000000000000000 3.9563028647182272 2.2565544029987610 1.0792785458330081 0.5343955545894270 0.0036849032360518 0.0823894580609792
35000.0000000000000000 3.9522599005350378 2.2525478782050459 1.0793246588755818 0.5343489864272121 0.0036397326310654 0.0823986443961330
35100.0000000000000000 3.9527639702841579 2.2530747153901589 1.0792813162548598 0.5343320185508034 0.0036673370371672 0.0824085830511691
35200.0000000000000000 3.9538467232023242 2.2541659138538623 1.0792856910815094 0.5343116399281512 0.0036673648810405 0.0824161134577608
35300.0000000000000000 3.9522835247633843 2.2526220529811787 1.0793014441174960 0.5342885099918605 0.0036493255698828 0.0824221921029663
35400.0000000000000000 3.9522362345871556 2.2525761035597966 1.0792984079502690 0.5342876529427403 0.0036443366673384 0.0824297334670111
35500.0000000000000000 3.9602146921546999 2.2605232082112994 1.0793098618690875 0.5342733002700573 0.0036735306470458 0.0824347911572099
35600.0000000000000000 3.9514817621286880 2.2518238213676454 1.0793246468032796 0.5342551829622713 0.0036391664183333 0.0824389445771584
35700.0000000000000000 3.9521168283427230 2.2526011308271516 1.0792638734354316 0.5341656741013709 0.0036419339836819 0.0824442159950871
35800.0000000000000000 3.9577490397380872 2.2581943379958034 1.0793155184934322 0.5341428034684718 0.0036488257674261 0.0824475540129541
35900.0000000000000000 3.9519003153997971 2.2523980176397438 1.0793502881901722 0.5340686895096067 0.0036359285097299 0.0824473915505446
36000.0000000000000000 3.9517571943460359 2.2523403387660910 1.0792993507191757 0.5340290340789288 0.0036393439431602 0.0824491268386799
36100.0000000000000000 3.9520694093205213 2.2526354167765739 1.0793338336722300 0.5340009549570943 0.0036472394768802 0.0824519644377430
36200.0000000000000000 3.9506499415966441 2.2512003845873672 1.0793579031529912 0.5340005252245097 0.0036405737361587 0.0824505548956168
36300.0000000000000000 3.9511764477901172 2.2517689509014449 1.0793604753543202 0.5339550596371480 0.0036376247760598 0.0824543371211446
36400.0000000000000000 3.9505648298678882 2.2511659538457520 1.0793764560903738 0.5339290777712888 0.0036364863775105 0.0824568557829633
36500.0000000000000000 3.9531884693970434 2.2537490873483144 1.0794127605729684 0.5339138654756300 0.0036537676099326 0.0824589883901980
36600.0000000000000000 3.9502669361858009 2.2508380753792712 1.0794246995164729 0.5339050220394411 0.0036391643824185 0.0824599748681968
36700.0000000000000000 3.9504880713330919 2.2511009420311003 1.0793963946651741 0.5338939836063861 0.0036343656485341 0.0824623853818977
36800.0000000000000000 3.9547657064181547 2.2553807315153285 1.0793843843937008 0.5338835375660870 0.0036522166133014 0.0824648363297372
36900.0000000000000000 3.9498765100853750 2.2504506082261728 1.0794455709817130 0.5338746553927110 0.0036379760673691 0.0824676994174089
37000.0000000000000000 3.9493964952365554 2.2499796879514768 1.0794512114297472 0.5338619233819644 0.0036327603346069 0.0824709121387601
37100.0000000000000000 3.9493049218413820 2.2498972464925959 1.0794339161509237 0.5338654390222485 0.0036339677656858 0.0824743524099277
37200.0000000000000000 3.9496454189931125 2.2502617819403992 1.0794129727404018 0.5338582572213499 0.0036355033917106 0.0824769036992511
37300.0000000000000000 3.9499184662916060 2.2505480994867026 1.0794139952903512 0.5338448266913168 0.0036324300374854 0.0824791147857502
37400.0000000000000000 3.9509121059182792 2.2515075463703842 1.0794367106956195 0.5338320814643441 0.0036540518265929 0.0824817155613384
37500.0000000000000000 3.9491436773332418 2.2497431144047573 1.0794506735742142 0.5338282410909556 0.0036389883908949 0.0824826598724197
37600.0000000000000000 3.9496450150373348 2.2502730007535727 1.0794299881579819 0.5338242173820222 0.0036320358333934 0.0824857729103647
37700.0000000000000000 3.9503102925059843 2.2509315903789640 1.0794337212810916 0.5338188826513207 0.0036359641282408 0.0824901340663673
37800.0000000000000000 3.9487564298953362 2.2493317246951587 1.0794718500259590 0.5338259600195213 0.0036366028112546 0.0824902923434421
37900.0000000000000000 3.9493432711086949 2.2499350027159379 1.0794613078000090 0.5338186715080733 0.0036335710492893 0.0824947180353852
38000.0000000000000000 3.9489341934432511 2.2495161314235999 1.0794640527501418 0.5338225758123375 0.0036330166263967 0.0824984168307756
38100.0000000000000000 3.9497334735616065 2.2503006102835501 1.0794632398109434 0.5338152454767365 0.0036520757307682 0.0825023022596087
38200.0000000000000000 3.9487578163634773 2.2493217499490141 1.0794766671115379 0.5338216126642895 0.0036332519913084 0.0825045346473270
38300.0000000000000000 3.9488872409163349 2.2494557860105049 1.0794769906345860 0.5338161960605264 0.0036304508006720 0.0825078174100456
38400.0000000000000000 3.9497353780782283 2.2503183839794918 1.0794598500126182 0.5338110336277975 0.0036349915493203 0.0825111189090000
38500.0000000000000000 3.9481826944565901 2.2487382116135741 1.0794864123074130 0.5338146082494545 0.0036304375282061 0.0825130247579426
38600.0000000000000000 3.9484623996034345 2.2490218307737688 1.0794888018226843 0.5338038798370075 0.0036317434415758 0.0825161437283982
38700.0000000000000000 3.9489484092448466 2.2495332158686701 1.0794523763969457 0.5338069731269832 0.0036352236167399 0.0825206202355077
38800.0000000000000000 3.9479601204900572 2.2485205747251142 1.0794792858101590 0.5338069063867913 0.0036307411167979 0.0825226124511952
38900.0000000000000000 3.9486031408404041 2.2491647160350619 1.0794900672773156 0.5337908428630652 0.0036321302929734 0.0825253843719878
39000.0000000000000000 3.9480893446258425 2.2486592057594872 1.0794755689556177 0.5337959385459906 0.0036310746947116 0.0825275566700351
39100.0000000000000000 3.9487208484379548 2.2493151118032371 1.0794573176006974 0.5337873704555923 0.0036318359178893 0.0825292126605390
39200.0000000000000000 3.9492071611457198 2.2497620016383761 1.0795009076857356 0.5337811141611485 0.0036320010079124 0.0825311366525468
39300.0000000000000000 3.9476327644795441 2.2482038993593965 1.0794862826533389 0.5337802039666314 0.0036294095780031 0.0825329689221743
39400.0000000000000000 3.9486271277327365 2.2492163088844683 1.0794787504548755 0.5337645732707239 0.0036317232916643 0.0825357718310043
39500.0000000000000000 3.9478077568660122 2.2484079299822652 1.0794708670603317 0.5337598579986425 0.0036301017347190 0.0825390000900539
39600.0000000000000000 3.9474890943970005 2.2480955637361006 1.0794596833777210 0.5337530362669359 0.0036333235829513 0.0825474874332915
39700.0000000000000000 3.9473360022203496 2.2479127601685396 1.0794781008223371 0.5337603921435580 0.0036325707844634 0.0825521783014514
39800.0000000000000000 3.9472500385763856 2.2478230095974192 1.0794735608773811 0.5337659924676496 0.0036330441558226 0.0825544314781126
39900.0000000000000000 3.9483886786202920 2.2489398249963930 1.0794928477565373 0.5337640702702080 0.0036354093411913 0.0825565262559626
40000.0000000000000000 3.9474550272338553 2.2480149922129220 1.0794901543778010 0.5337614437754500 0.0036311548737536 0.0825572819939287
40100.0000000000000000 3.9475337336402099 2.2480914935164935 1.0794922065242591 0.5337611800084767 0.0036301067611926 0.0825587468297880
40200.0000000000000000 3.9474307853241264 2.2479882016439041 1.0795017142211640 0.5337547555324309 0.0036260264099265 0.0825600875167008
40300.0000000000000000 3.9477401522375692 2.2483141823411428 1.0794866730926735 0.5337537322944218 0.0036243236017623 0.0825612409075686
40400.0000000000000000 3.9470807840528312 2.2476498134214533 1.0794875648691080 0.5337515255591309 0.0036286413776498 0.0825632388254897
40500.0000000000000000 3.9471801370314812 2.2477395611585460 1.0794963199407084 0.5337534757210545 0.0036251530486335 0.0825656271625385
40600.0000000000000000 3.9476295767331306 2.2481919364479683 1.0794857634374038 0.5337579236001234 0.0036263110810775 0.0825676421665579
40700.0000000000000000 3.9470621632288800 2.2476044591068174 1.0795009994757296 0.5337593341339308 0.0036265917548528 0.0825707787575493
40800.0000000000000000 3.9475208862114850 2.2480783271917510 1.0794828066552933 0.5337609142604990 0.0036258658368222 0.0825729722671194
40900.0000000000000000 3.9470136149929886 2.2475499623145190 1.0795038163640103 0.5337604423723115 0.0036236122471791 0.0825757816949688
41000.0000000000000000 3.9467508923981156 2.2472951195894422 1.0794933065137462 0.5337565992424870 0.0036281109683192 0.0825777560841207
41100.0000000000000000 3.9473944133888565 2.2479461266460294 1.0794913433035642 0.5337529933903628 0.0036242452445087 0.0825797048043917
41200.0000000000000000 3.9467822902240357 2.2473259287896798 1.0795017279092634 0.5337494822912220 0.0036229390904513 0.0825822121434191
41300.0000000000000000 3.9466935203885622 2.2472323424840281 1.0795030886845520 0.5337471552489468 0.0036267359484499 0.0825841980225854
41400.0000000000000000 3.9465356678526251 2.2470794461819148 1.0794993001301885 0.5337443038920723 0.0036263696132062 0.0825862480352430
41500.0000000000000000 3.9464530000037583 2.2469957075166285 1.0795002311635211 0.5337434188030244 0.0036253568545747 0.0825882856660094
41600.0000000000000000 3.9473540029203527 2.2478932907351332 1.0795038165062996 0.5337425978033289 0.0036246548911815 0.0825896429844093
41700.0000000000000000 3.9470803481081607 2.2476158982796308 1.0795066008526033 0.5337431289250332 0.0036235297455664 0.0825911903053272
41800.0000000000000000 3.9470385262188219 2.2475699542484939 1.0795066511319269 0.5337454077313618 0.0036236445445513 0.0825928685624883
41900.0000000000000000 3.9469923287216293 2.2475316216191903 1.0794961630736946 0.5337463532593774 0.0036236886173164 0.0825945021520509
42000.0000000000000000 3.9462062437328700 2.2467455441006883 1.0794953020684026 0.5337446504338316 0.0036245480926994 0.0825961990372481
42100.0000000000000000 3.9461841702244507 2.2467222874852850 1.0794992620585795 0.5337389960890137 0.0036253525736363 0.0825982720179360
42200.0000000000000000 3.9462577983555991 2.2467899759252532 1.0795061189547230 0.5337366019651650 0.0036246060851959 0.0826004954252618
42300.0000000000000000 3.9462346523794802 2.2467672252348327 1.0795092481785908 0.5337331248613587 0.0036221095207243 0.0826029445839737
42400.0000000000000000 3.9464673481916153 2.2470101416746004 1.0795028681587480 0.5337300505772788 0.0036193735841893 0.0826049141967985
42500.0000000000000000 3.9459964409105091 2.2465382510237357 1.0794984058782147 0.5337298454063379 0.0036233197008300 0.0826066189013910
42600.0000000000000000 3.9460780250060767 2.2465986061476322 1.0795152540123185 0.5337305311644513 0.0036247128487628 0.0826089208329123
42700.0000000000000000 3.9463361687760492 2.2468637450030906 1.0795061582563761 0.5337363200348429 0.0036192700781769 0.0826106754035631
42800.0000000000000000 3.9459108485674133 2.2464325635748637 1.0795015064692290 0.5337395655633644 0.0036246956236546 0.0826125173363014
42900.0000000000000000 3.9462181111240038 2.2467261935058018 1.0795138119156671 0.5337433474041627 0.0036199703430201 0.0826147879553520
43000.0000000000000000 3.9458036252992645 2.2463114447772838 1.0795007430640144 0.5337521129438900 0.0036233954400771 0.0826159290739987
43100.0000000000000000 3.9461798647391553 2.2466674798940494 1.0795183488155669 0.5337560388576156 0.0036200600785103 0.0826179370934132
43200.0000000000000000 3.9457582757984953 2.2462527037663418 1.0795041965532171 0.5337581512148059 0.0036238021260714 0.0826194221380596
43300.0000000000000000 3.9463602548384205 2.2468507085425626 1.0795111478782493 0.5337572722553322 0.0036202001920153 0.0826209259702614
43400.0000000000000000 3.9458929845980930 2.2463722648726150 1.0795228343590662 0.5337542171519090 0.0036208647939193 0.0826228034205837
43500.0000000000000000 3.9456297190443914 2.2461143250378974 1.0795130356984659 0.5337545546194604 0.0036238851946542 0.0826239184939134
43600.0000000000000000 3.9461926396146172 2.2466803779330817 1.0795118669085177 0.5337543887273143 0.0036208638296973 0.0826251422160061
43700.0000000000000000 3.9459138436503212 2.2463947476918791 1.0795210055823805 0.5337528095706101 0.0036184305629557 0.0826268502424960
43800.0000000000000000 3.9458305532239288 2.2463024627013248 1.0795284026071930 0.5337512210627555 0.0036200036508834 0.0826284632017723
43900.0000000000000000 3.9455490436451579 2.2460188165511750 1.0795266820729750 0.5337512606710302 0.0036222250381273 0.0826300593118505
44000.0000000000000000 3.9454641440114866 2.2459310671169934 1.0795268525216699 0.5337510720520725 0.0036234543031217 0.0826316980176293
44100.0000000000000000 3.9453993987786493 2.2458696511078151 1.0795231984868119 0.5337501020358288 0.0036231150077728 0.0826333321404207
44200.0000000000000000 3.9453473820502807 2.2458165359639359 1.0795245000881546 0.5337483750824035 0.0036229284742033 0.0826350424415834
44300.0000000000000000 3.9452928241487650 2.2457610681749367 1.0795258267384158 0.5337465391841765 0.0036228396545126 0.0826365503967235
44400.0000000000000000 3.9452724151135863 2.2457376895748817 1.0795296101395371 0.5337444814296834 0.0036225411652781 0.0826380928042064
44500.0000000000000000 3.9452536330453989 2.2457187323151482 1.0795307181066605 0.5337416621248994 0.0036228321914297 0.0826396883072612
44600.0000000000000000 3.9452914032366460 2.2457525316747762 1.0795371834005469 0.5337389407248740 0.0036213589193565 0.0826413885170925
44700.0000000000000000 3.9455362486107428 2.2459964078674002 1.0795406462355110 0.5337380667253725 0.0036182968490054 0.0826428309334539
44800.0000000000000000 3.9451282097050422 2.2455981170621282 1.0795283396153896 0.5337362412022579 0.0036216947802503 0.0826438170450161
44900.0000000000000000 3.9451166935717263 2.2455825574108195 1.0795364893381778 0.5337297844439272 0.0036222388344522 0.0826456235443500
45000.0000000000000000 3.9453777343960699 2.2458408244353176 1.0795445763490563 0.5337266261539317 0.0036184582581605 0.0826472491996035
45100.0000000000000000 3.9450764317748326 2.2455416170475537 1.0795437820987839 0.5337245550873551 0.0036179538189317 0.0826485237222082
45200.0000000000000000 3.9449720466342870 2.2454320795885829 1.0795500619938605 0.5337225703450257 0.0036178236751498 0.0826495110316685
45300.0000000000000000 3.9449136128280595 2.2453663827041410 1.0795591715385560 0.5337198221762244 0.0036176211334182 0.0826506152757198
45400.0000000000000000 3.9448676601301691 2.2453190821947580 1.0795614837543375 0.5337179420780239 0.0036173757787828 0.0826517763242671
45500.0000000000000000 3.9448291931937405 2.2452797263671629 1.0795636328752631 0.5337159339881382 0.0036170217110860 0.0826528782520901
45600.0000000000000000 3.9447947284898484 2.2452428262463231 1.0795662112381563 0.5337146977739300 0.0036169779314628 0.0826540152999757
45700.0000000000000000 3.9447623634087403 2.2452104155643506 1.0795667146682901 0.5337132175732145 0.0036168932581700 0.0826551223447149
45800.0000000000000000 3.9447304537229013 2.2451774916717913 1.0795683111305205 0.5337117347452828 0.0036166715991122 0.0826562445761947
45900.0000000000000000 3.9446993414568885 2.2451478889220615 1.0795678007278613 0.5337087977428793 0.0036166569794025 0.0826581970846840
46000.0000000000000000 3.9446687183803513 2.2451164385466802 1.0795697847557595 0.5337057453278679 0.0036167959821901 0.0826599537678535
46100.0000000000000000 3.9446314398406517 2.2450815381170806 1.0795725762322594 0.5336994130238690 0.0036164883479421 0.0826614241195007
46200.0000000000000000 3.9446004572155178 2.2450556112697111 1.0795719381650106 0.5336936789294763 0.0036164288031519 0.0826628000481680
46300.0000000000000000 3.9445717474182218 2.2450281582638887 1.0795726015287004 0.5336902344725899 0.0036165372079168 0.0826642159451260
46400.0000000000000000 3.9445417396429336 2.2449991711054404 1.0795698789807102 0.5336897900843754 0.0036163948800287 0.0826665045923787
46500.0000000000000000 3.9445141660381924 2.2449699620410870 1.0795702780979315 0.5336890778413949 0.0036164187809747 0.0826684292768043
46600.0000000000000000 3.9444817287633120 2.2449365217861699 1.0795697238318462 0.5336891310728999 0.0036164182530914 0.0826699338193047
46700.0000000000000000 3.9444520365193636 2.2449068908632563 1.0795711987698742 0.5336865747905374 0.0036162701597152 0.0826711019359809
46800.0000000000000000 3.9444256318721536 2.2448822116294944 1.0795706846505382 0.5336839204928741 0.0036163659327704 0.0826724491664760
46900.0000000000000000 3.9444003089471704 2.2448571062638791 1.0795711657204066 0.5336818907411713 0.0036163262593368 0.0826738199623764
47000.0000000000000000 3.9443754026963513 2.2448319885225518 1.0795719581773326 0.5336800155170840 0.0036162909192563 0.0826751495601264
47100.0000000000000000 3.9443515061962140 2.2448102472113396 1.0795698084387235 0.5336788017811954 0.0036162056069080 0.0826764431580478
47200.0000000000000000 3.9443281780113590 2.2447848068524241 1.0795707737808597 0.5336786295604999 0.0036162098221567 0.0826777579954187
47300.0000000000000000 3.9443054656292627 2.2447631904390208 1.0795689877280412 0.5336779969633939 0.0036162112441814 0.0826790792546254
47400.0000000000000000 3.9442831475007396 2.2447387156792327 1.0795702567838941 0.5336776027599767 0.0036161987704318 0.0826803735072046
47500.0000000000000000 3.9442613333754766 2.2447169307284232 1.0795703619856307 0.5336761473779363 0.0036162333559157 0.0826816599275708
47600.0000000000000000 3.9442382582207838 2.2446980613647689 1.0795670461405413 0.5336741413737395 0.0036161636394044 0.0826828457023297
47700.0000000000000000 3.9442170660714004 2.2446773722695692 1.0795665317482916 0.5336729750920062 0.0036161429437039 0.0826840440178292
47800.0000000000000000 3.9441966101182357 2.2446582461614795 1.0795643327406850 0.5336726471204070 0.0036161903842259 0.0826851937114386
47900.0000000000000000 3.9441766045364051 2.2446376632950962 1.0795646957260725 0.5336718290336359 0.0036161494706000 0.0826862670110005
48000.0000000000000000 3.9441570261976047 2.2446179460000661 1.0795636524798109 0.5336721921990938 0.0036161092379738 0.0826871262806603
48100.0000000000000000 3.9441376509232144 2.2445985701892766 1.0795635689598837 0.5336714581802257 0.0036161015309857 0.0826879520628424
48200.0000000000000000 3.9441188551345405 2.2445802886580211 1.0795622802075615 0.5336713843983403 0.0036161003466375 0.0826888015239802
48300.0000000000000000 3.9441001619489864 2.2445604963903643 1.0795624901964576 0.5336714457551435 0.0036160885193021 0.0826896410877190
48400.0000000000000000 3.9440821323645494 2.2445420815662382 1.0795629192728613 0.5336704854910946 0.0036161347753964 0.0826905112589592
48500.0000000000000000 3.9440641708490221 2.2445264592365497 1.0795608194390627 0.5336693996701096 0.0036160852873644 0.0826914072159357
48600.0000000000000000 3.9440467335621441 2.2445077374752764 1.0795616026937116 0.5336690162500296 0.0036161088678259 0.0826922682753008
48700.0000000000000000 3.9440295818623028 2.2444896662377998 1.0795616126940846 0.5336690792585644 0.0036161056648933 0.0826931180069611
48800.0000000000000000 3.9440131214177665 2.2444722876764871 1.0795616631817659 0.5336689952740944 0.0036162257718040 0.0826939495136150
48900.0000000000000000 3.9439966422084765 2.2444547971390634 1.0795617782506519 0.5336690456513117 0.0036162214775045 0.0826947996899451
49000.0000000000000000 3.9439805362363254 2.2444375538585284 1.0795623314527583 0.5336688930214684 0.0036161543145976 0.0826956035889727
49100.0000000000000000 3.9439648310250206 2.2444196910771024 1.0795631772651502 0.5336693724290913 0.0036161949853357 0.0826963952683410
49200.0000000000000000 3.9439489748641892 2.2444020253629229 1.0795624134116961 0.5336712794042278 0.0036161899192374 0.0826970667661050
49300.0000000000000000 3.9439332935272171 2.2443850027019616 1.0795617182565791 0.5336724521316598 0.0036162499781005 0.0826978704589161
49400.0000000000000000 3.9439180838635814 2.2443670044551176 1.0795634215057712 0.5336726840877227 0.0036163152185654 0.0826986585964049
49500.0000000000000000 3.9439034280286633 2.2443529461957712 1.0795621564667834 0.5336725881039552 0.0036163152598374 0.0826994220023154
49600.0000000000000000 3.9438890151286774 2.2443379274384068 1.0795622015213457 0.5336723759711988 0.0036163601264332 0.0827001500712928
49700.0000000000000000 3.9438749540766449 2.2443223579272873 1.0795630024529985 0.5336723614009563 0.0036163822369955 0.0827008500584072
49800.0000000000000000 3.9438610285543878 2.2443067385424285 1.0795642651660491 0.5336720169244853 0.0036164807411764 0.0827015271802486
49900.0000000000000000 3.9438473976742041 2.2442936064893213 1.0795634542520860 0.5336716145641811 0.0036165358025111 0.0827021865661046
50000.0000000000000000 3.9438342133612796 2.2442797832376149 1.0795635118314668 0.5336714667514134 0.0036166116854127 0.0827028398553716


==> figures/free_shape_inference/measurement_noise/random_seed_2/20/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/30/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/30/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3308691699567228 0.3968946214237670 100.0000000000000000 0.7948269043641520 0.1562170286598088 0.0000000000000000
0.3363937262107642 0.4050645092191906 200.0000000000000000 0.7671261233157974 0.1501013312628398 0.0000000000000000
0.3415705391007952 0.4135119363698637 300.0000000000000000 0.7396156158042849 0.1425314588603279 0.0000000000000000
0.3456414612717487 0.4222850669893682 400.0000000000000000 0.7118469132255194 0.1336767976444300 0.0000000000000000
0.3490593571986211 0.4304672812505396 500.0000000000000000 0.6838719353648819 0.1256843125436431 0.0000000000000000
0.3524225046339524 0.4363030965850366 600.0000000000000000 0.6558909406888981 0.1204791488447317 0.0000000000000000
0.3555502441930780 0.4397084292513614 700.0000000000000000 0.6282872652612125 0.1179322776809174 0.0000000000000000
0.3586920745284461 0.4415499957444249 800.0000000000000000 0.6012864534306590 0.1158147311156763 0.0000000000000000
0.3617102222705272 0.4421304237383509 900.0000000000000000 0.5757272542738967 0.1137098774606931 0.0000000000000000
0.3639450804659514 0.4424276317157256 1000.0000000000000000 0.5520362610206319 0.1125787845389870 0.0000000000000000
0.3636024496984977 0.4427515497107997 1100.0000000000000000 0.5301495547865306 0.1127488177409831 0.0000000000000000
0.3613860041146083 0.4428517800561900 1200.0000000000000000 0.5099535756389971 0.1139062251311461 0.0000000000000000
0.3575993703250101 0.4420270164359262 1300.0000000000000000 0.4911887675325787 0.1154617373696885 0.0000000000000000
0.3525920098892286 0.4399934519919277 1400.0000000000000000 0.4737445105351766 0.1170049175674594 0.0000000000000000
0.3464904488999227 0.4369754589584177 1500.0000000000000000 0.4574397432729663 0.1183601707019142 0.0000000000000000
0.3404682584722388 0.4338302884022886 1600.0000000000000000 0.4424423440235175 0.1193240995603378 0.0000000000000000
0.3346937150061361 0.4302745569087738 1700.0000000000000000 0.4286794467273682 0.1199450388735981 0.0000000000000000
0.3295555582913107 0.4263772161899242 1800.0000000000000000 0.4161816612806805 0.1202260672336691 0.0000000000000000
0.3253301915509264 0.4220151694894517 1900.0000000000000000 0.4049314668731655 0.1202339617952786 0.0000000000000000
0.3217944663134166 0.4176599003475830 2000.0000000000000000 0.3947969460956924 0.1200327730271800 0.0000000000000000
0.3188837529496742 0.4137545316022712 2100.0000000000000000 0.3857132034875502 0.1196984965751994 0.0000000000000000
0.3163161521909455 0.4105230738712967 2200.0000000000000000 0.3774523809043914 0.1193059437206505 0.0000000000000000
0.3135978030815985 0.4077763414449178 2300.0000000000000000 0.3700495939266950 0.1189842838749500 0.0000000000000000
0.3107705724641562 0.4055056332514743 2400.0000000000000000 0.3634146617272922 0.1185391010701602 0.0000000000000000
0.3080180277762052 0.4032828060843556 2500.0000000000000000 0.3574216357863578 0.1179378226753064 0.0000000000000000
0.3055256232066209 0.4014573230187218 2600.0000000000000000 0.3520139564534162 0.1175271475443968 0.0000000000000000
0.3032281131947680 0.3996680511837247 2700.0000000000000000 0.3471123760118803 0.1170436617957856 0.0000000000000000
0.3011321616826282 0.3978128192392981 2800.0000000000000000 0.3426883690489477 0.1167623226746965 0.0000000000000000
0.2991214820566327 0.3959275159061787 2900.0000000000000000 0.3386775615318577 0.1165106680789660 0.0000000000000000
0.2950130557998150 0.3924986834668872 3000.0000000000000000 0.3355260338122772 0.1153047990959759 0.0000000000000000
0.2933836490315497 0.3914515754505061 3100.0000000000000000 0.3321478100741581 0.1153509929618505 0.0000000000000000
0.2921385031566334 0.3902282283275141 3200.0000000000000000 0.3291306418635547 0.1155116412431572 0.0000000000000000
0.2909328973953016 0.3890633245264417 3300.0000000000000000 0.3263730798851864 0.1156584072553654 0.0000000000000000
0.2896976837065927 0.3879878699381001 3400.0000000000000000 0.3236425848437096 0.1157262616912660 0.0000000000000000
0.2885217598074531 0.3869729264164270 3500.0000000000000000 0.3210339966233219 0.1158670972586913 0.0000000000000000
0.2872142184604652 0.3858868531044889 3600.0000000000000000 0.3186707994326210 0.1161073481492754 0.0000000000000000
0.2857460100840636 0.3847761809491090 3700.0000000000000000 0.3163764591609858 0.1163685358372306 0.0000000000000000
0.2843457154862892 0.3839959684655889 3800.0000000000000000 0.3143419845421357 0.1167608379088968 0.0000000000000000
0.2828949924617049 0.3833243152042726 3900.0000000000000000 0.3123242428450684 0.1170544582306212 0.0000000000000000
0.2814761758595065 0.3829718595469207 4000.0000000000000000 0.3103286791710010 0.1174552060495232 0.0000000000000000
0.2801159357098466 0.3829526834834208 4100.0000000000000000 0.3084167061066852 0.1179739860006178 0.0000000000000000
0.2787976841105902 0.3830838542966854 4200.0000000000000000 0.3065661088983241 0.1186039002140083 0.0000000000000000
0.2775042094052722 0.3832983549924605 4300.0000000000000000 0.3046745629196514 0.1192373327987902 0.0000000000000000
0.2762404272482482 0.3835847863782181 4400.0000000000000000 0.3027965618013440 0.1198829871009918 0.0000000000000000
0.2750017122313366 0.3839235248002722 4500.0000000000000000 0.3008833148265500 0.1205412315473773 0.0000000000000000
0.2737134269951472 0.3841806357218916 4600.0000000000000000 0.2988582197811541 0.1211391767555459 0.0000000000000000
0.2723673320668948 0.3842523900830265 4700.0000000000000000 0.2966160345463456 0.1217721094883671 0.0000000000000000
0.2709344267742854 0.3841001270654000 4800.0000000000000000 0.2940586784698455 0.1225189159121931 0.0000000000000000
0.2696225851725094 0.3839431908534127 4900.0000000000000000 0.2913094842446043 0.1235834013188005 0.0000000000000000
0.2685568376175695 0.3843894284843510 5000.0000000000000000 0.2887682496181617 0.1250579939041783 0.0000000000000000
0.2675747666158413 0.3853715054787309 5100.0000000000000000 0.2864798056514896 0.1266374037559267 0.0000000000000000
0.2667899650432656 0.3866346739403388 5200.0000000000000000 0.2842780481978220 0.1281903963889973 0.0000000000000000
0.2662333555793726 0.3881053589573825 5300.0000000000000000 0.2821462171705603 0.1298641071284566 0.0000000000000000
0.2656594516330624 0.3896987267565911 5400.0000000000000000 0.2801189539803706 0.1316271467640981 0.0000000000000000
0.2653008816904694 0.3915172767136035 5500.0000000000000000 0.2781776428502888 0.1335679941422263 0.0000000000000000
0.2652802713892879 0.3934086116330970 5600.0000000000000000 0.2762861489787209 0.1355960135416052 0.0000000000000000
0.2654460828560479 0.3953311748876621 5700.0000000000000000 0.2744056138994078 0.1378213207064515 0.0000000000000000
0.2657406527571263 0.3972308881506043 5800.0000000000000000 0.2725396590589527 0.1402648679524391 0.0000000000000000
0.2662334428028462 0.3992537603352243 5900.0000000000000000 0.2706729340479600 0.1430012846889261 0.0000000000000000
0.2669643613691908 0.4013712541545200 6000.0000000000000000 0.2687860016909852 0.1460619427089996 0.0000000000000000
0.2679042897052509 0.4035694558614711 6100.0000000000000000 0.2668938549541996 0.1492501129930797 0.0000000000000000
0.2690755418233235 0.4057525138832878 6200.0000000000000000 0.2650074634188836 0.1526111386366906 0.0000000000000000
0.2702571141347700 0.4078270990743483 6300.0000000000000000 0.2630275119282624 0.1560017406917129 0.0000000000000000
0.2714314183996480 0.4095212647081213 6400.0000000000000000 0.2607775672666329 0.1590070193506187 0.0000000000000000
0.2725592472600029 0.4109468174112486 6500.0000000000000000 0.2579665723154309 0.1620780314600065 0.0000000000000000
0.2738186621856012 0.4111126838532877 6600.0000000000000000 0.2551136738025319 0.1646706745825603 0.0000000000000000
0.2740023778286187 0.4089529549412546 6700.0000000000000000 0.2527300970628976 0.1657001623492290 0.0000000000000000
0.2730956382090418 0.4058922306491619 6800.0000000000000000 0.2506347964412861 0.1664898012004982 0.0000000000000000
0.2666341259520132 0.3971632063660762 6900.0000000000000000 0.2507082079639552 0.1644745515958811 0.0000000000000000
0.2644803669125158 0.3955448083822982 7000.0000000000000000 0.2477160700355713 0.1651824954326248 0.0000000000000000
0.2628825688147052 0.3928910989301897 7100.0000000000000000 0.2458743694978390 0.1659713471392887 0.0000000000000000
0.2614094337553146 0.3900385035062242 7200.0000000000000000 0.2443777747654436 0.1667117100552163 0.0000000000000000
0.2600380883431864 0.3872902101481318 7300.0000000000000000 0.2430968608812362 0.1674419180356762 0.0000000000000000
0.2587566833500188 0.3847434928067330 7400.0000000000000000 0.2419906094567671 0.1681342499895346 0.0000000000000000
0.2575564125121210 0.3824358305537066 7500.0000000000000000 0.2410362383943553 0.1687989241214784 0.0000000000000000
0.2564535038965430 0.3803966011385976 7600.0000000000000000 0.2402094625352890 0.1694417405539929 0.0000000000000000
0.2554391113327854 0.3786245906004368 7700.0000000000000000 0.2395093532706308 0.1700826620376476 0.0000000000000000
0.2545240943986160 0.3770728889764376 7800.0000000000000000 0.2389082629676174 0.1706974052461648 0.0000000000000000
0.2536838053055153 0.3757028237369284 7900.0000000000000000 0.2384055114716779 0.1713123729276406 0.0000000000000000
0.2451020785476254 0.3660978705466580 8000.0000000000000000 0.2399701331127740 0.1701088983623022 0.0000000000000000
0.2422600180770168 0.3663501279912121 8100.0000000000000000 0.2395420639365975 0.1701063551737842 0.0000000000000000
0.2414254741053729 0.3663128482931733 8200.0000000000000000 0.2392352950238153 0.1708460210270133 0.0000000000000000
0.2411336196527586 0.3660581502069285 8300.0000000000000000 0.2390491313499970 0.1715098780734736 0.0000000000000000
0.2410215311523224 0.3658573920090464 8400.0000000000000000 0.2389134518130177 0.1721531503891670 0.0000000000000000
0.2411706052931889 0.3658199079767006 8500.0000000000000000 0.2388094444142683 0.1727764642337124 0.0000000000000000
0.2414326432034031 0.3659350652055924 8600.0000000000000000 0.2387494565417561 0.1733112070030012 0.0000000000000000
0.2420563048672625 0.3661849910070052 8700.0000000000000000 0.2387095746844655 0.1738027212490202 0.0000000000000000
0.2428422589547078 0.3665635534785698 8800.0000000000000000 0.2386756992727664 0.1743267274885643 0.0000000000000000
0.2436135640457016 0.3670492481063027 8900.0000000000000000 0.2386391142157645 0.1748614230935900 0.0000000000000000
0.2442783546335344 0.3676333108217213 9000.0000000000000000 0.2386036016257489 0.1753985961379299 0.0000000000000000
0.2447876445945827 0.3682069827504313 9100.0000000000000000 0.2385886000172618 0.1759171807250379 0.0000000000000000
0.2452763481464011 0.3687134576550109 9200.0000000000000000 0.2385711428334215 0.1764156854721040 0.0000000000000000
0.2457614393148685 0.3692069934688558 9300.0000000000000000 0.2385422287900129 0.1769119778099003 0.0000000000000000
0.2462009831360916 0.3697330604833868 9400.0000000000000000 0.2385379925899819 0.1774041603550784 0.0000000000000000
0.2465444440863203 0.3701985960197159 9500.0000000000000000 0.2385507515356733 0.1778944244714812 0.0000000000000000
0.2467728637319283 0.3705512121149092 9600.0000000000000000 0.2385764496875332 0.1783510950912055 0.0000000000000000
0.2469264477569435 0.3708119835383624 9700.0000000000000000 0.2385860369684756 0.1788311020506024 0.0000000000000000
0.2470276643638722 0.3710139938260006 9800.0000000000000000 0.2385752964198534 0.1793087730711251 0.0000000000000000
0.2471347842619082 0.3711678343518327 9900.0000000000000000 0.2385702033709410 0.1797963997664188 0.0000000000000000
0.2472065559570041 0.3712979683850126 10000.0000000000000000 0.2385786746442451 0.1802640906289423 0.0000000000000000
0.2472408028838809 0.3714036119322343 10100.0000000000000000 0.2385855313183589 0.1807250409793413 0.0000000000000000
0.2472294843736594 0.3714630306306382 10200.0000000000000000 0.2385983938664029 0.1811546017611429 0.0000000000000000
0.2471865738860729 0.3714893573915319 10300.0000000000000000 0.2386094921716869 0.1815801276161895 0.0000000000000000
0.2471078277648220 0.3714801605192034 10400.0000000000000000 0.2386252366384341 0.1819840185947671 0.0000000000000000
0.2470085193792798 0.3714465491305667 10500.0000000000000000 0.2386377093735025 0.1823653309503901 0.0000000000000000
0.2468855074221882 0.3713999214528637 10600.0000000000000000 0.2386588457780442 0.1827354031431219 0.0000000000000000
0.2467642432385646 0.3713400498544814 10700.0000000000000000 0.2386758307453181 0.1830929327623929 0.0000000000000000
0.2466547800270485 0.3712750543310490 10800.0000000000000000 0.2386837694362564 0.1834601040578428 0.0000000000000000
0.2465312352725363 0.3711927339350923 10900.0000000000000000 0.2387007382389028 0.1837996795883798 0.0000000000000000
0.2463950864883917 0.3711056688553991 11000.0000000000000000 0.2387103597757120 0.1841227114173775 0.0000000000000000
0.2462069078435586 0.3709719398897127 11100.0000000000000000 0.2387306886499711 0.1843928074140015 0.0000000000000000
0.2460051223627074 0.3708286412143141 11200.0000000000000000 0.2387552883835750 0.1846566251910732 0.0000000000000000
0.2458160531232447 0.3706349794237920 11300.0000000000000000 0.2387664693501927 0.1848931549877826 0.0000000000000000
0.2456545645451585 0.3704255371023374 11400.0000000000000000 0.2387619739003974 0.1851057587354614 0.0000000000000000
0.2454248912785964 0.3702309586612307 11500.0000000000000000 0.2387368071508949 0.1853992429604595 0.0000000000000000
0.2439403824495312 0.3692242763776886 11600.0000000000000000 0.2384697694197324 0.1852881626997248 0.0000000000000000
0.2439138671437093 0.3696213848065037 11700.0000000000000000 0.2382182342292915 0.1854754749519265 0.0000000000000000
0.2438317712706715 0.3696261465671953 11800.0000000000000000 0.2380977676069823 0.1856655238571906 0.0000000000000000
0.2437001237357296 0.3695048085145534 11900.0000000000000000 0.2379867890507791 0.1858180132836094 0.0000000000000000
0.2434876403462149 0.3692978321683895 12000.0000000000000000 0.2378875094841896 0.1859552214271750 0.0000000000000000
0.2432192430093292 0.3690322436614353 12100.0000000000000000 0.2377889580429174 0.1860880088329493 0.0000000000000000
0.2428903242781249 0.3687036637327572 12200.0000000000000000 0.2376662919689064 0.1861838104617576 0.0000000000000000
0.2425354416256247 0.3683391466926012 12300.0000000000000000 0.2375517792109836 0.1862834254317751 0.0000000000000000
0.2420796176904368 0.3678407763611853 12400.0000000000000000 0.2374480508933271 0.1863490133058110 0.0000000000000000
0.2416370709741946 0.3673856306150874 12500.0000000000000000 0.2373347352879937 0.1864031718409794 0.0000000000000000
0.2411854937763113 0.3669030807984391 12600.0000000000000000 0.2372182209338635 0.1864532695208246 0.0000000000000000
0.2407426950752746 0.3664236924472163 12700.0000000000000000 0.2370905610373580 0.1865139479861075 0.0000000000000000
0.2403134484732626 0.3659325702405651 12800.0000000000000000 0.2369506086927493 0.1865522709293200 0.0000000000000000
0.2398330743065956 0.3654232625668725 12900.0000000000000000 0.2368226727583298 0.1865579743665105 0.0000000000000000
0.2393661190441093 0.3648735896088505 13000.0000000000000000 0.2366776196448022 0.1865526185431766 0.0000000000000000
0.2390055138657123 0.3643817156696956 13100.0000000000000000 0.2365286967576718 0.1866062943526308 0.0000000000000000
0.2385985322568125 0.3639641955770280 13200.0000000000000000 0.2364082156138985 0.1866145920601474 0.0000000000000000
0.2381728540401066 0.3634811653478154 13300.0000000000000000 0.2362961608264825 0.1866372460465559 0.0000000000000000
0.2377556520981045 0.3630241253364247 13400.0000000000000000 0.2361940675495172 0.1866586185536987 0.0000000000000000
0.2373351912063137 0.3625613426472523 13500.0000000000000000 0.2360927523338210 0.1866708800796093 0.0000000000000000
0.2369399154011153 0.3621178087487810 13600.0000000000000000 0.2359918303176153 0.1866901859303962 0.0000000000000000
0.2365472254072905 0.3616431955536561 13700.0000000000000000 0.2359005142866496 0.1867076012163703 0.0000000000000000
0.2361539343863990 0.3611648618917128 13800.0000000000000000 0.2358114929970793 0.1867045236342300 0.0000000000000000
0.2358453835385743 0.3607750939547045 13900.0000000000000000 0.2357323917060583 0.1867352615245161 0.0000000000000000
0.2355277173097209 0.3603939609222623 14000.0000000000000000 0.2356585777885405 0.1867251120548855 0.0000000000000000
0.2352109812394805 0.3599154185991634 14100.0000000000000000 0.2356049393473053 0.1867526411505823 0.0000000000000000
0.2348544241408582 0.3594625443045163 14200.0000000000000000 0.2354558174462127 0.1867686468883418 0.0000000000000000
0.2324480014406833 0.3563490577781119 14300.0000000000000000 0.2357701216800087 0.1864041787322405 0.0000000000000000
0.2314056613504873 0.3550813378301754 14400.0000000000000000 0.2348557139318677 0.1859663664742536 0.0000000000000000
0.2311098994398325 0.3555766218730981 14500.0000000000000000 0.2340946844281060 0.1863728599160994 0.0000000000000000
0.2307379959666929 0.3556002242547969 14600.0000000000000000 0.2326293913772178 0.1871491390557013 0.0000000000000000
0.2305795894369729 0.3548526679049942 14700.0000000000000000 0.2303688535005776 0.1885584692968939 0.0000000000000000
0.2309045179166839 0.3531320902442634 14800.0000000000000000 0.2292737134588030 0.1897005033564698 0.0000000000000000
0.2317241793140442 0.3497121669221070 14900.0000000000000000 0.2297519738500364 0.1897932187378480 0.0000000000000000
0.2332944201016000 0.3436502229611340 15000.0000000000000000 0.2297716005848647 0.1879079189473614 0.0000000000000000
0.2355405794037532 0.3372970266784296 15100.0000000000000000 0.2294133421051157 0.1853501151418384 0.0000000000000000
0.2359216879848300 0.3322082264611201 15200.0000000000000000 0.2298438260850275 0.1828879322446245 0.0000000000000000
0.2329974326950717 0.3263643155268040 15300.0000000000000000 0.2301001807673749 0.1800805092550226 0.0000000000000000
0.2282184673022616 0.3188257014279444 15400.0000000000000000 0.2290155972854201 0.1758047890102768 0.0000000000000000
0.2227450736605303 0.3105656542610561 15500.0000000000000000 0.2272113765490280 0.1707691460944656 0.0000000000000000
0.2174866014661707 0.3020885626183058 15600.0000000000000000 0.2253065599181417 0.1655373141496736 0.0000000000000000
0.2124627926104699 0.2942153811549342 15700.0000000000000000 0.2237012723383984 0.1603450802638445 0.0000000000000000
0.2081756634431271 0.2872557501878630 15800.0000000000000000 0.2223793538170418 0.1556391201411855 0.0000000000000000
0.2044475498634019 0.2811706681418551 15900.0000000000000000 0.2214196645628589 0.1515335677565157 0.0000000000000000
0.2012632921564426 0.2758216535785572 16000.0000000000000000 0.2204329947223278 0.1480680517223630 0.0000000000000000
0.1982520190766848 0.2707199682618757 16100.0000000000000000 0.2196619874222797 0.1449272321648137 0.0000000000000000
0.1958943989325228 0.2669069655339903 16200.0000000000000000 0.2188503585711352 0.1424203228257606 0.0000000000000000
0.1937079652959305 0.2634357036537778 16300.0000000000000000 0.2181414443594288 0.1402342573718059 0.0000000000000000
0.1919512449372576 0.2603408745527962 16400.0000000000000000 0.2174136918696106 0.1382666881296195 0.0000000000000000
0.1902156073640629 0.2576074256799985 16500.0000000000000000 0.2168589764240199 0.1363620901453265 0.0000000000000000
0.1887177620150654 0.2551627867968719 16600.0000000000000000 0.2163384209240386 0.1346897123725052 0.0000000000000000
0.1874043618448734 0.2529613819732630 16700.0000000000000000 0.2158928776158272 0.1331709347587471 0.0000000000000000
0.1862168788800380 0.2511205199714854 16800.0000000000000000 0.2154866144707898 0.1317974265614071 0.0000000000000000
0.1851389993758408 0.2493302404955169 16900.0000000000000000 0.2150948134119921 0.1304504576445138 0.0000000000000000
0.1840369192145264 0.2475978855992401 17000.0000000000000000 0.2148616944832065 0.1290792829277291 0.0000000000000000
0.1830502186408855 0.2459215632242836 17100.0000000000000000 0.2146306236738242 0.1277675265220504 0.0000000000000000
0.1816036386492065 0.2435733875589996 17200.0000000000000000 0.2146766695411291 0.1263241808170821 0.0000000000000000
0.1806489676912259 0.2423302812534724 17300.0000000000000000 0.2143826080804664 0.1253270291172311 0.0000000000000000
0.1797695651595608 0.2408778887981460 17400.0000000000000000 0.2141494084498742 0.1242442958868257 0.0000000000000000
0.1788404578143539 0.2394798726649191 17500.0000000000000000 0.2138894542099063 0.1231658972118637 0.0000000000000000
0.1779198108476324 0.2380569225735733 17600.0000000000000000 0.2136845208736297 0.1220897152147453 0.0000000000000000
0.1772140625488067 0.2365830182222866 17700.0000000000000000 0.2133778582220487 0.1210109440130619 0.0000000000000000
0.1763067993802506 0.2351345238299720 17800.0000000000000000 0.2130305110783414 0.1198803434971037 0.0000000000000000
0.1754216695308549 0.2337755914362060 17900.0000000000000000 0.2126622067621314 0.1188773432249795 0.0000000000000000
0.1744031074193796 0.2320839491792248 18000.0000000000000000 0.2124004675570960 0.1178723908227306 0.0000000000000000
0.1735044329543087 0.2308116857179639 18100.0000000000000000 0.2121130498613274 0.1170046322839694 0.0000000000000000
0.1726246131492619 0.2293598300618986 18200.0000000000000000 0.2118311103206165 0.1160576801717952 0.0000000000000000
0.1717373619830710 0.2280779822367782 18300.0000000000000000 0.2115011611191244 0.1151271751902473 0.0000000000000000
0.1709686324267121 0.2268344332895349 18400.0000000000000000 0.2112007993645275 0.1143036191470229 0.0000000000000000
0.1700596138299477 0.2254022867895904 18500.0000000000000000 0.2108311046084411 0.1134244073206325 0.0000000000000000
0.1690447594429779 0.2238656115086981 18600.0000000000000000 0.2103564100999682 0.1126942338279357 0.0000000000000000
0.1681761831318086 0.2222731878746389 18700.0000000000000000 0.2098916908499645 0.1118319168996026 0.0000000000000000
0.1674368515631083 0.2210506260099885 18800.0000000000000000 0.2094799336110081 0.1110329275271576 0.0000000000000000
0.1665454421730552 0.2199987670881321 18900.0000000000000000 0.2090288926576662 0.1103849650320741 0.0000000000000000
0.1655910970748625 0.2187508948434602 19000.0000000000000000 0.2087250175227340 0.1096923004826759 0.0000000000000000
0.1646856023819081 0.2177356772537718 19100.0000000000000000 0.2083453157806711 0.1091355799899512 0.0000000000000000
0.1640539418596094 0.2168866170612498 19200.0000000000000000 0.2079660110458670 0.1086488547458058 0.0000000000000000
0.1633928592235643 0.2159937426928279 19300.0000000000000000 0.2076091881615707 0.1081886515699771 0.0000000000000000
0.1627016133253938 0.2150769551645092 19400.0000000000000000 0.2072767018552391 0.1077718586508932 0.0000000000000000
0.1621674115560124 0.2142140874715443 19500.0000000000000000 0.2069390609523470 0.1073584247255787 0.0000000000000000
0.1615615662463852 0.2133890791252167 19600.0000000000000000 0.2066506739041545 0.1070198882296140 0.0000000000000000
0.1609868558614554 0.2126125962132988 19700.0000000000000000 0.2063861129413168 0.1067539524596186 0.0000000000000000
0.1604375485211813 0.2118967647636893 19800.0000000000000000 0.2061192528850031 0.1065248688777391 0.0000000000000000
0.1599022941875557 0.2112318828664033 19900.0000000000000000 0.2058486294814612 0.1063180488108745 0.0000000000000000
0.1593759537435557 0.2106099329996385 20000.0000000000000000 0.2055965927919541 0.1061033184357963 0.0000000000000000
0.1588676644521407 0.2100012284339231 20100.0000000000000000 0.2053202963642115 0.1058967219638719 0.0000000000000000
0.1583585379131865 0.2093946926088867 20200.0000000000000000 0.2050251693365130 0.1056920336117548 0.0000000000000000
0.1578645149280734 0.2088356547542814 20300.0000000000000000 0.2047250183202744 0.1055349029736409 0.0000000000000000
0.1573551615561497 0.2083455084354103 20400.0000000000000000 0.2044310532565713 0.1054127182253198 0.0000000000000000
0.1560003161076782 0.2065763202981475 20500.0000000000000000 0.2047015685660792 0.1046723338507053 0.0000000000000000
0.1556991491641430 0.2066126707603624 20600.0000000000000000 0.2042543893641566 0.1046800471915474 0.0000000000000000
0.1554234627749138 0.2064751772388001 20700.0000000000000000 0.2039161545295171 0.1046598795138061 0.0000000000000000
0.1552921332648698 0.2063923987239327 20800.0000000000000000 0.2035500213223148 0.1046820169254673 0.0000000000000000
0.1550199946418010 0.2062802505394289 20900.0000000000000000 0.2032523079760568 0.1046530052317719 0.0000000000000000
0.1547165339665061 0.2061675342499190 21000.0000000000000000 0.2029166001331416 0.1045723711341677 0.0000000000000000
0.1544249629285130 0.2061529290680073 21100.0000000000000000 0.2026220135932675 0.1045780504894749 0.0000000000000000
0.1541571342683023 0.2061961577994008 21200.0000000000000000 0.2023450241897784 0.1046029679640706 0.0000000000000000
0.1538662694928734 0.2062082355854964 21300.0000000000000000 0.2020611235146851 0.1046367347031941 0.0000000000000000
0.1535860880095785 0.2063847653460664 21400.0000000000000000 0.2017657778388575 0.1046722477703710 0.0000000000000000
0.1532626273880924 0.2065610048442835 21500.0000000000000000 0.2014712645150293 0.1046898060842288 0.0000000000000000
0.1529836494857345 0.2067497699969554 21600.0000000000000000 0.2011849478467290 0.1047278791276033 0.0000000000000000
0.1527260890412845 0.2069357766652326 21700.0000000000000000 0.2008497066211440 0.1047006062600658 0.0000000000000000
0.1525228768564160 0.2071950166318343 21800.0000000000000000 0.2005351937572119 0.1047428655038172 0.0000000000000000
0.1523406989660887 0.2074969984737773 21900.0000000000000000 0.2002301839171844 0.1047860787828449 0.0000000000000000
0.1522472027503579 0.2078128104561935 22000.0000000000000000 0.1999411438203103 0.1048290302883215 0.0000000000000000
0.1522201661215101 0.2080798337701014 22100.0000000000000000 0.1996676598075535 0.1048796148489385 0.0000000000000000
0.1522955816656383 0.2083815636907501 22200.0000000000000000 0.1993902382856191 0.1049559928157490 0.0000000000000000
0.1524182070977022 0.2087159770920337 22300.0000000000000000 0.1991064353909871 0.1050358271369644 0.0000000000000000
0.1525449243132171 0.2090286096558037 22400.0000000000000000 0.1988307180932139 0.1051304631798439 0.0000000000000000
0.1527505904825183 0.2093883764766571 22500.0000000000000000 0.1985526344459047 0.1052403335156775 0.0000000000000000
0.1529803682951348 0.2097632753691184 22600.0000000000000000 0.1982779654186910 0.1053612857385780 0.0000000000000000
0.1532284702627258 0.2101522290818595 22700.0000000000000000 0.1979880291016499 0.1054950868797268 0.0000000000000000
0.1535133178045431 0.2105640074664552 22800.0000000000000000 0.1976955633686772 0.1056594639052807 0.0000000000000000
0.1538758538633352 0.2110376121122582 22900.0000000000000000 0.1974018285053350 0.1058756413406839 0.0000000000000000
0.1537126964054754 0.2104589036615688 23000.0000000000000000 0.1974931899732128 0.1055828913790310 0.0000000000000000
0.1541446711626218 0.2111434952108446 23100.0000000000000000 0.1971753998153978 0.1059344687336166 0.0000000000000000
0.1544741860430023 0.2116105898878479 23200.0000000000000000 0.1968967692318342 0.1061585771425527 0.0000000000000000
0.1547568038655294 0.2119809206607524 23300.0000000000000000 0.1966549113872550 0.1063652026173336 0.0000000000000000
0.1549997558634603 0.2122599009350355 23400.0000000000000000 0.1964080759791247 0.1064801397341316 0.0000000000000000
0.1552499837862541 0.2125436089539822 23500.0000000000000000 0.1962150576701014 0.1066532887667485 0.0000000000000000
0.1554765146883924 0.2127935181833322 23600.0000000000000000 0.1960444059369011 0.1068051814937244 0.0000000000000000
0.1556882134876514 0.2130262284581425 23700.0000000000000000 0.1958895590694924 0.1069497201757085 0.0000000000000000
0.1559012831080819 0.2132565519254678 23800.0000000000000000 0.1957466518928757 0.1070854478609111 0.0000000000000000
0.1561504965633551 0.2134548993113474 23900.0000000000000000 0.1956272014631085 0.1071991567218912 0.0000000000000000
0.1563013320453421 0.2136028211486868 24000.0000000000000000 0.1955163747591127 0.1072985486623407 0.0000000000000000
0.1564737398426342 0.2137974507731788 24100.0000000000000000 0.1953975311076422 0.1074204274086118 0.0000000000000000
0.1566483657178397 0.2139712358819677 24200.0000000000000000 0.1952859753654400 0.1075300414170001 0.0000000000000000
0.1568289321341573 0.2141397006342498 24300.0000000000000000 0.1951449546119099 0.1076712432364245 0.0000000000000000
0.1569941831811679 0.2142123762921346 24400.0000000000000000 0.1950630031342460 0.1076960202898279 0.0000000000000000
0.1571046109131888 0.2143017052185782 24500.0000000000000000 0.1949679956199536 0.1077713874524551 0.0000000000000000
0.1571736929136631 0.2143757721915976 24600.0000000000000000 0.1948922140694341 0.1078340742978714 0.0000000000000000
0.1572569656351477 0.2144555447946176 24700.0000000000000000 0.1948022381326469 0.1078872877611454 0.0000000000000000
0.1573334248462366 0.2145339705193378 24800.0000000000000000 0.1947240809911913 0.1079518902714109 0.0000000000000000
0.1574061973539240 0.2146179451383762 24900.0000000000000000 0.1946468688590233 0.1080126814797960 0.0000000000000000
0.1574737818678166 0.2146790929834071 25000.0000000000000000 0.1945751981680032 0.1080698064679604 0.0000000000000000
0.1575405810175471 0.2147421551069812 25100.0000000000000000 0.1945121719829956 0.1081223729429038 0.0000000000000000
0.1576163432972014 0.2147932680629303 25200.0000000000000000 0.1944452157659504 0.1081709431519876 0.0000000000000000
0.1576789614799012 0.2148430505637009 25300.0000000000000000 0.1943880924479295 0.1082194331858385 0.0000000000000000
0.1577302751930481 0.2148854942015895 25400.0000000000000000 0.1943336981087536 0.1082578011453017 0.0000000000000000
0.1577764921412627 0.2149262252256832 25500.0000000000000000 0.1942858768014323 0.1082917693766152 0.0000000000000000
0.1578094326790015 0.2149674065713588 25600.0000000000000000 0.1942424357611223 0.1083302295494440 0.0000000000000000
0.1578394077378965 0.2149982693961844 25700.0000000000000000 0.1942004939298136 0.1083659458484960 0.0000000000000000
0.1578579554197015 0.2150225324939833 25800.0000000000000000 0.1941621001559179 0.1084005229113136 0.0000000000000000
0.1578866737610288 0.2150540352199172 25900.0000000000000000 0.1941267365531457 0.1084377157992569 0.0000000000000000
0.1579090222456018 0.2150931922891661 26000.0000000000000000 0.1940866122817034 0.1084715622777924 0.0000000000000000
0.1579342426157067 0.2151331213185247 26100.0000000000000000 0.1940572472622827 0.1085049740806423 0.0000000000000000
0.1579561305705172 0.2151806250950513 26200.0000000000000000 0.1940352574626670 0.1085351746770500 0.0000000000000000
0.1579822411265622 0.2152140171047117 26300.0000000000000000 0.1940176922533930 0.1085610132686031 0.0000000000000000
0.1580003512322336 0.2152410037414584 26400.0000000000000000 0.1939996119024086 0.1085887063823990 0.0000000000000000
0.1580188996309654 0.2152629720572140 26500.0000000000000000 0.1939829376013249 0.1086145241324212 0.0000000000000000
0.1580384098213771 0.2152867666334018 26600.0000000000000000 0.1939678717169545 0.1086374779292500 0.0000000000000000
0.1580562931743220 0.2153051942971659 26700.0000000000000000 0.1939550388439253 0.1086636278913518 0.0000000000000000
0.1581108295723197 0.2154124548829819 26800.0000000000000000 0.1939514062501664 0.1086723739845544 0.0000000000000000
0.1580907369910970 0.2153782982371873 26900.0000000000000000 0.1939395973665570 0.1086538053260795 0.0000000000000000
0.1581082171496921 0.2153689825145348 27000.0000000000000000 0.1939263403630203 0.1086607961659964 0.0000000000000000
0.1581282818236841 0.2153738248999682 27100.0000000000000000 0.1939151942621440 0.1086711734049681 0.0000000000000000
0.1581475823270121 0.2153715906719819 27200.0000000000000000 0.1939035213694945 0.1086800349508169 0.0000000000000000
0.1581654941902092 0.2153779525074309 27300.0000000000000000 0.1938948696642075 0.1086967971284393 0.0000000000000000
0.1581838270650674 0.2153884228467318 27400.0000000000000000 0.1938824038583745 0.1087075779434761 0.0000000000000000
0.1582031383934792 0.2153996860599011 27500.0000000000000000 0.1938687640796779 0.1087202048546894 0.0000000000000000
0.1582171852357717 0.2154079057429170 27600.0000000000000000 0.1938587835984718 0.1087333836082380 0.0000000000000000
0.1582263561118350 0.2154210863026702 27700.0000000000000000 0.1938489800696833 0.1087425776603991 0.0000000000000000
0.1582295032856850 0.2154327685888763 27800.0000000000000000 0.1938401289031525 0.1087493053752327 0.0000000000000000
0.1582342375872835 0.2154478454724666 27900.0000000000000000 0.1938318854652732 0.1087574370365946 0.0000000000000000
0.1582411733439042 0.2154549657869762 28000.0000000000000000 0.1938240049871243 0.1087630773593612 0.0000000000000000
0.1582472976213985 0.2154620542504653 28100.0000000000000000 0.1938168540076442 0.1087683775281665 0.0000000000000000
0.1582472671164241 0.2154683986887894 28200.0000000000000000 0.1938130536191140 0.1087691999259111 0.0000000000000000
0.1582478513379333 0.2154769007128742 28300.0000000000000000 0.1938088708458461 0.1087749747674064 0.0000000000000000
0.1582501964059409 0.2154854709997601 28400.0000000000000000 0.1938031648572061 0.1087785407477446 0.0000000000000000
0.1582552314042806 0.2154943437001665 28500.0000000000000000 0.1937968063941709 0.1087836534576339 0.0000000000000000
0.1582566661802897 0.2155050495525317 28600.0000000000000000 0.1937915003456508 0.1087888738140348 0.0000000000000000
0.1582598270259870 0.2155184125946250 28700.0000000000000000 0.1937875410685355 0.1087967299979593 0.0000000000000000
0.1582693246981467 0.2155364418605496 28800.0000000000000000 0.1937824026271442 0.1088014055539519 0.0000000000000000
0.1583190428258669 0.2155354350562384 28900.0000000000000000 0.1937561288317331 0.1087813061155456 0.0000000000000000
0.1583173467574759 0.2155468993159932 29000.0000000000000000 0.1937439802958472 0.1087820139169973 0.0000000000000000
0.1583136395925769 0.2155483750688569 29100.0000000000000000 0.1937370052521753 0.1087798268237199 0.0000000000000000
0.1583140074243424 0.2155510270949297 29200.0000000000000000 0.1937324962844509 0.1087784965003710 0.0000000000000000
0.1583172091469613 0.2155562824691289 29300.0000000000000000 0.1937302168120667 0.1087824684729262 0.0000000000000000
0.1583183850532550 0.2155558176380731 29400.0000000000000000 0.1937262151464114 0.1087849527387418 0.0000000000000000
0.1583228064708658 0.2155722588126269 29500.0000000000000000 0.1937298690347016 0.1087898059294876 0.0000000000000000
0.1583191670019593 0.2155767693642913 29600.0000000000000000 0.1937301244027864 0.1087934816487407 0.0000000000000000
0.1583257739499287 0.2155894842295368 29700.0000000000000000 0.1937297131608934 0.1087948182126818 0.0000000000000000
0.1583285558102872 0.2156035074746712 29800.0000000000000000 0.1937296344530889 0.1088015765231532 0.0000000000000000
0.1583277288485850 0.2156097809634995 29900.0000000000000000 0.1937296869753959 0.1088016253343304 0.0000000000000000
0.1583272824226243 0.2156076100279537 30000.0000000000000000 0.1937302949729334 0.1087991004492565 0.0000000000000000
0.1583232100101603 0.2156056390892686 30100.0000000000000000 0.1937316455529262 0.1088006835674608 0.0000000000000000
0.1583221662721240 0.2155479441690950 30200.0000000000000000 0.1937457481798741 0.1087710236749954 0.0000000000000000
0.1583074412176546 0.2155328151424225 30300.0000000000000000 0.1937438925053381 0.1087811359927249 0.0000000000000000
0.1582992039905940 0.2155373665794206 30400.0000000000000000 0.1937407366888931 0.1087799222481367 0.0000000000000000
0.1582863369944008 0.2155414588106494 30500.0000000000000000 0.1937402508988129 0.1087755774839923 0.0000000000000000
0.1582783576587256 0.2155404886678079 30600.0000000000000000 0.1937373067965259 0.1087712123794187 0.0000000000000000
0.1582718577685612 0.2155388728985669 30700.0000000000000000 0.1937364694098396 0.1087676615746479 0.0000000000000000
0.1582670542605057 0.2155407875314864 30800.0000000000000000 0.1937352246237936 0.1087626075308564 0.0000000000000000
0.1582635978321117 0.2155370783961670 30900.0000000000000000 0.1937332708152065 0.1087598154872614 0.0000000000000000
0.1582628211974768 0.2155365291499824 31000.0000000000000000 0.1937323690888901 0.1087552579591018 0.0000000000000000
0.1582582173317816 0.2155341857935668 31100.0000000000000000 0.1937316432509040 0.1087539340193787 0.0000000000000000
0.1582575610482131 0.2155340993018256 31200.0000000000000000 0.1937315023701436 0.1087504109306526 0.0000000000000000
0.1582520288106321 0.2155323711754809 31300.0000000000000000 0.1937329638640329 0.1087461958187665 0.0000000000000000
0.1582503857518348 0.2155324331513891 31400.0000000000000000 0.1937334047643215 0.1087410875330799 0.0000000000000000
0.1582493649321587 0.2155321919136951 31500.0000000000000000 0.1937340899852421 0.1087378639381503 0.0000000000000000
0.1582426119976859 0.2155263783547468 31600.0000000000000000 0.1937323239075361 0.1087361632282513 0.0000000000000000
0.1582333363799109 0.2155199836579443 31700.0000000000000000 0.1937307821123135 0.1087255798759459 0.0000000000000000
0.1582280508393184 0.2155168992632172 31800.0000000000000000 0.1937287457813009 0.1087152890396286 0.0000000000000000
0.1582207955582457 0.2155085427335340 31900.0000000000000000 0.1937279278793375 0.1087082965573192 0.0000000000000000
0.1582171486354454 0.2155050494380943 32000.0000000000000000 0.1937255814003684 0.1087024000003793 0.0000000000000000
0.1582140330259364 0.2155045613667562 32100.0000000000000000 0.1937219964763862 0.1087005175814512 0.0000000000000000
0.1582102420726279 0.2155028753588145 32200.0000000000000000 0.1937241740057846 0.1086921919216285 0.0000000000000000
0.1582102723602611 0.2155059995126339 32300.0000000000000000 0.1937231530456013 0.1086883558158362 0.0000000000000000
0.1582057519933440 0.2155064022621696 32400.0000000000000000 0.1937234079386267 0.1086845845706255 0.0000000000000000
0.1582054705614529 0.2155069541663696 32500.0000000000000000 0.1937221353448294 0.1086805758211455 0.0000000000000000
0.1582041897091863 0.2155073521841177 32600.0000000000000000 0.1937215501662036 0.1086767491064486 0.0000000000000000
0.1582013005318867 0.2155034976152465 32700.0000000000000000 0.1937209300773300 0.1086723108913460 0.0000000000000000
0.1582007964396450 0.2155035316824671 32800.0000000000000000 0.1937179584710151 0.1086673361939725 0.0000000000000000
0.1581966906788663 0.2154993746234503 32900.0000000000000000 0.1937170358296240 0.1086639446012333 0.0000000000000000
0.1581985620743306 0.2155014857318031 33000.0000000000000000 0.1937143632896335 0.1086587761428238 0.0000000000000000
0.1581961824841556 0.2155007666295420 33100.0000000000000000 0.1937134025907395 0.1086546952827440 0.0000000000000000
0.1581996279104045 0.2155034203335966 33200.0000000000000000 0.1937116033957680 0.1086525647257698 0.0000000000000000
0.1581961216758320 0.2155044159610907 33300.0000000000000000 0.1937106605333136 0.1086511684935804 0.0000000000000000
0.1581981159114625 0.2155099525868615 33400.0000000000000000 0.1937090193443963 0.1086492830921302 0.0000000000000000
0.1582002754410758 0.2155133595321776 33500.0000000000000000 0.1937066870393631 0.1086514554131083 0.0000000000000000
0.1582011177694481 0.2155212497681719 33600.0000000000000000 0.1937077461332520 0.1086493139832168 0.0000000000000000
0.1582040747486753 0.2155291112409021 33700.0000000000000000 0.1937061693304903 0.1086514502853296 0.0000000000000000
0.1582044236421857 0.2155330023663470 33800.0000000000000000 0.1937053352299049 0.1086507850728070 0.0000000000000000
0.1582058123324752 0.2155395335297547 33900.0000000000000000 0.1937047763335144 0.1086519638789585 0.0000000000000000
0.1582086534942248 0.2155480561147853 34000.0000000000000000 0.1937028044022105 0.1086541212344433 0.0000000000000000
0.1582102869618458 0.2155548405162863 34100.0000000000000000 0.1937023069812541 0.1086552013249824 0.0000000000000000
0.1582140616341833 0.2155630205168846 34200.0000000000000000 0.1937013441840655 0.1086569797271981 0.0000000000000000
0.1582154293912254 0.2155672788224875 34300.0000000000000000 0.1937023280384551 0.1086569157250561 0.0000000000000000
0.1582142300058657 0.2155585736099210 34400.0000000000000000 0.1936906877121158 0.1086601274977884 0.0000000000000000
0.1582128642532568 0.2155654025282873 34500.0000000000000000 0.1936877501582343 0.1086606197571359 0.0000000000000000
0.1582068208366573 0.2155742976151230 34600.0000000000000000 0.1936887375606233 0.1086608768982223 0.0000000000000000
0.1582064589469143 0.2155845885571906 34700.0000000000000000 0.1936876451323541 0.1086628339048120 0.0000000000000000
0.1582035778754711 0.2155911860331524 34800.0000000000000000 0.1936878608274786 0.1086642241762403 0.0000000000000000
0.1582062745282674 0.2156007498627830 34900.0000000000000000 0.1936869494270919 0.1086653429753598 0.0000000000000000
0.1582054073833115 0.2156043930562865 35000.0000000000000000 0.1936864679670589 0.1086661534539267 0.0000000000000000
0.1582083006726904 0.2156138502946224 35100.0000000000000000 0.1936853305051857 0.1086686061047641 0.0000000000000000
0.1582105860884149 0.2156189232481517 35200.0000000000000000 0.1936860482555653 0.1086705781126786 0.0000000000000000
0.1582141548449333 0.2156262150628891 35300.0000000000000000 0.1936848051529974 0.1086722792515449 0.0000000000000000
0.1582155218125881 0.2156286915012240 35400.0000000000000000 0.1936845298353803 0.1086740266402532 0.0000000000000000
0.1582198588389733 0.2156325663704895 35500.0000000000000000 0.1936827747988179 0.1086757861014464 0.0000000000000000
0.1582224357746946 0.2156368317301182 35600.0000000000000000 0.1936838370051726 0.1086750754638597 0.0000000000000000
0.1582270363998314 0.2156404940714542 35700.0000000000000000 0.1936825137297660 0.1086780451558222 0.0000000000000000
0.1582298344168092 0.2156466765992275 35800.0000000000000000 0.1936841460515192 0.1086769292325477 0.0000000000000000
0.1582325044434068 0.2156508980056663 35900.0000000000000000 0.1936849522401117 0.1086786387470369 0.0000000000000000
0.1582387627365517 0.2156578099101976 36000.0000000000000000 0.1936847788494083 0.1086802304385221 0.0000000000000000
0.1582416932730854 0.2156629294198366 36100.0000000000000000 0.1936857965514091 0.1086816740199623 0.0000000000000000
0.1582469106960953 0.2156680403241808 36200.0000000000000000 0.1936855432583778 0.1086815270142046 0.0000000000000000
0.1582472945528937 0.2156687541085322 36300.0000000000000000 0.1936871061240270 0.1086802030983389 0.0000000000000000
0.1582503513303604 0.2156725601023567 36400.0000000000000000 0.1936869328015298 0.1086797516879727 0.0000000000000000
0.1582530176492774 0.2156738283910756 36500.0000000000000000 0.1936882490205526 0.1086795752859285 0.0000000000000000
0.1582570889506268 0.2156777268561739 36600.0000000000000000 0.1936877237554699 0.1086820688738507 0.0000000000000000
0.1582605715459410 0.2156786812104907 36700.0000000000000000 0.1936885392977863 0.1086818693600992 0.0000000000000000
0.1582640335137868 0.2156792117565836 36800.0000000000000000 0.1936863115310160 0.1086841709139532 0.0000000000000000
0.1582669273645468 0.2156812226445975 36900.0000000000000000 0.1936885961124742 0.1086820789650242 0.0000000000000000
0.1582684595061985 0.2156830527165096 37000.0000000000000000 0.1936790007578448 0.1086839765805436 0.0000000000000000
0.1582740759220505 0.2156859414405863 37100.0000000000000000 0.1936805650047229 0.1086831409909810 0.0000000000000000
0.1582779979550139 0.2156863299408138 37200.0000000000000000 0.1936805949940255 0.1086865756793096 0.0000000000000000
0.1582817474206673 0.2156909892338192 37300.0000000000000000 0.1936816992469770 0.1086858057954450 0.0000000000000000
0.1582828119100277 0.2156911237609728 37400.0000000000000000 0.1936827064941344 0.1086859070778015 0.0000000000000000
0.1582854370128113 0.2156925455513577 37500.0000000000000000 0.1936824267022177 0.1086851688540239 0.0000000000000000
0.1582860646221210 0.2156920529738870 37600.0000000000000000 0.1936832180362437 0.1086837343307059 0.0000000000000000
0.1582881914944549 0.2156930153630260 37700.0000000000000000 0.1936829684914396 0.1086830445854300 0.0000000000000000
0.1582880632869441 0.2156924580901431 37800.0000000000000000 0.1936836162374953 0.1086813834220780 0.0000000000000000
0.1582900029252788 0.2156943439314163 37900.0000000000000000 0.1936830801518616 0.1086817064725061 0.0000000000000000
0.1582907535099448 0.2156949784156460 38000.0000000000000000 0.1936835127003159 0.1086805836783493 0.0000000000000000
0.1582929288413750 0.2156975253101356 38100.0000000000000000 0.1936825838224446 0.1086800695962806 0.0000000000000000
0.1582936379846445 0.2156978966208185 38200.0000000000000000 0.1936837226200566 0.1086793509424866 0.0000000000000000
0.1582945417558896 0.2157002728565700 38300.0000000000000000 0.1936829836751471 0.1086791809281396 0.0000000000000000
0.1582962056728121 0.2157017451833659 38400.0000000000000000 0.1936836454962062 0.1086782151326376 0.0000000000000000
0.1582983207194822 0.2157034826593079 38500.0000000000000000 0.1936823067545006 0.1086797551185315 0.0000000000000000
0.1582990723854409 0.2157056516191286 38600.0000000000000000 0.1936833728660259 0.1086775729947351 0.0000000000000000
0.1582998355233429 0.2157075537921296 38700.0000000000000000 0.1936835891509268 0.1086775671062016 0.0000000000000000
0.1583017833108727 0.2157110732382767 38800.0000000000000000 0.1936827111348066 0.1086780305615020 0.0000000000000000
0.1583029475982147 0.2157130943468702 38900.0000000000000000 0.1936832563357996 0.1086778068494016 0.0000000000000000
0.1583046494873904 0.2157145310536917 39000.0000000000000000 0.1936818032371913 0.1086795185679164 0.0000000000000000
0.1583156182723710 0.2157259575501406 39100.0000000000000000 0.1936911630078726 0.1086791965399524 0.0000000000000000
0.1583161865951976 0.2157272723092350 39200.0000000000000000 0.1936912688010246 0.1086792938309298 0.0000000000000000
0.1583183215603082 0.2157304829426617 39300.0000000000000000 0.1936905815283015 0.1086795318998184 0.0000000000000000
0.1583199066427314 0.2157328839819571 39400.0000000000000000 0.1936910715472560 0.1086800344709042 0.0000000000000000
0.1583218326950375 0.2157359442271346 39500.0000000000000000 0.1936901658788723 0.1086814899002588 0.0000000000000000
0.1583233020014373 0.2157384884423001 39600.0000000000000000 0.1936910195724956 0.1086818938201053 0.0000000000000000
0.1583239891769968 0.2157392339362535 39700.0000000000000000 0.1936903998615842 0.1086829520543261 0.0000000000000000
0.1583261605657437 0.2157436091571832 39800.0000000000000000 0.1936906909317663 0.1086825786532255 0.0000000000000000
0.1583273170274930 0.2157452303764906 39900.0000000000000000 0.1936907722533661 0.1086825430830338 0.0000000000000000
0.1583293364410321 0.2157469350496488 40000.0000000000000000 0.1936888542716881 0.1086842444051783 0.0000000000000000
0.1583296664672263 0.2157499740555423 40100.0000000000000000 0.1936897307447807 0.1086829494171620 0.0000000000000000
0.1583305119347898 0.2157515274868780 40200.0000000000000000 0.1936895994237736 0.1086832328803729 0.0000000000000000
0.1583325946207771 0.2157545250787266 40300.0000000000000000 0.1936884069370856 0.1086840522957906 0.0000000000000000
0.1583331787265843 0.2157562785686358 40400.0000000000000000 0.1936884388867303 0.1086834149796292 0.0000000000000000
0.1583339122507992 0.2157581903250116 40500.0000000000000000 0.1936884487965557 0.1086834903920304 0.0000000000000000
0.1583352671445939 0.2157609793654708 40600.0000000000000000 0.1936875257754841 0.1086840034593222 0.0000000000000000
0.1583356466424197 0.2157624568588918 40700.0000000000000000 0.1936876966833746 0.1086833673933279 0.0000000000000000
0.1583366735281098 0.2157637008829873 40800.0000000000000000 0.1936867965977428 0.1086839985932486 0.0000000000000000
0.1583368330340342 0.2157658929149028 40900.0000000000000000 0.1936868461162621 0.1086831880202588 0.0000000000000000
0.1583376183855832 0.2157668397267461 41000.0000000000000000 0.1936868361332539 0.1086829024628505 0.0000000000000000
0.1583390549538422 0.2157686609151696 41100.0000000000000000 0.1936856480574927 0.1086835774075345 0.0000000000000000
0.1583380743977445 0.2157697882434104 41200.0000000000000000 0.1936857917801355 0.1086825835420696 0.0000000000000000
0.1583373246411558 0.2157705824050584 41300.0000000000000000 0.1936855081447557 0.1086821459928838 0.0000000000000000
0.1583375610456376 0.2157724806263086 41400.0000000000000000 0.1936843696894291 0.1086824609213719 0.0000000000000000
0.1583371690975977 0.2157731584233089 41500.0000000000000000 0.1936844728196448 0.1086820743760887 0.0000000000000000
0.1583370147632933 0.2157747063542865 41600.0000000000000000 0.1936846849145211 0.1086824678838698 0.0000000000000000
0.1583374063101279 0.2157769798596225 41700.0000000000000000 0.1936838476552523 0.1086834120699156 0.0000000000000000
0.1583382210114641 0.2157632031984477 41800.0000000000000000 0.1936829138075491 0.1086866790298879 0.0000000000000000
0.1583359313126935 0.2157689269651316 41900.0000000000000000 0.1936824381156881 0.1086836735591307 0.0000000000000000
0.1583350723367615 0.2157707906574458 42000.0000000000000000 0.1936827684399141 0.1086829895415378 0.0000000000000000
0.1583349274043628 0.2157712646447883 42100.0000000000000000 0.1936819208097158 0.1086832354370667 0.0000000000000000
0.1583345531009311 0.2157726248290390 42200.0000000000000000 0.1936823308706644 0.1086820937908863 0.0000000000000000
0.1583337825009979 0.2157734765258179 42300.0000000000000000 0.1936823516881024 0.1086815376989589 0.0000000000000000
0.1583334943758236 0.2157744641602356 42400.0000000000000000 0.1936817366897400 0.1086817914204824 0.0000000000000000
0.1583328442328171 0.2157751209947492 42500.0000000000000000 0.1936817038246024 0.1086810155379850 0.0000000000000000
0.1583323046516242 0.2157756586418433 42600.0000000000000000 0.1936810915590276 0.1086814798786649 0.0000000000000000
0.1583321760977132 0.2157773305064841 42700.0000000000000000 0.1936813025080994 0.1086811251948683 0.0000000000000000
0.1583316875624141 0.2157784788515422 42800.0000000000000000 0.1936815458942907 0.1086809344859766 0.0000000000000000
0.1583315792670929 0.2157797466158846 42900.0000000000000000 0.1936813124655755 0.1086812215814361 0.0000000000000000
0.1583311567214172 0.2157811491330248 43000.0000000000000000 0.1936812751099329 0.1086814125671138 0.0000000000000000
0.1583312760570111 0.2157827726477850 43100.0000000000000000 0.1936812007427997 0.1086815957632598 0.0000000000000000
0.1583312879082123 0.2157844675511368 43200.0000000000000000 0.1936808779857843 0.1086820581029231 0.0000000000000000
0.1583312481213782 0.2157857811007846 43300.0000000000000000 0.1936804440910149 0.1086826448249927 0.0000000000000000
0.1583312004784642 0.2157877144236720 43400.0000000000000000 0.1936808185287265 0.1086823549490073 0.0000000000000000
0.1583313158849643 0.2157894088528214 43500.0000000000000000 0.1936806072903393 0.1086825947654341 0.0000000000000000
0.1583315158078681 0.2157910074748810 43600.0000000000000000 0.1936804186534388 0.1086829987088723 0.0000000000000000
0.1583312963461188 0.2157927071128662 43700.0000000000000000 0.1936806155897523 0.1086828022930527 0.0000000000000000
0.1583312083738321 0.2157943932307079 43800.0000000000000000 0.1936803253907048 0.1086831237666313 0.0000000000000000
0.1583310765305005 0.2157957015703170 43900.0000000000000000 0.1936800467103837 0.1086836035378933 0.0000000000000000
0.1583302226925032 0.2157967877973577 44000.0000000000000000 0.1936795963768859 0.1086843923896611 0.0000000000000000
0.1583300138077554 0.2157982942725190 44100.0000000000000000 0.1936796345999968 0.1086842254495926 0.0000000000000000
0.1583299579072562 0.2157994300759508 44200.0000000000000000 0.1936792123770497 0.1086848979197591 0.0000000000000000
0.1583300336221159 0.2158004496277221 44300.0000000000000000 0.1936787306224110 0.1086856892086340 0.0000000000000000
0.1583296427686928 0.2158016192432616 44400.0000000000000000 0.1936789021397116 0.1086859280995310 0.0000000000000000
0.1583296301733161 0.2158027212717129 44500.0000000000000000 0.1936785322739901 0.1086866705809024 0.0000000000000000
0.1583298493428510 0.2158038935592183 44600.0000000000000000 0.1936782255799153 0.1086872360906606 0.0000000000000000
0.1583297001554148 0.2158047207444384 44700.0000000000000000 0.1936777478970333 0.1086879508683705 0.0000000000000000
0.1583299164353856 0.2158062125489391 44800.0000000000000000 0.1936778397694464 0.1086879337103989 0.0000000000000000
0.1583301832215870 0.2158074587603493 44900.0000000000000000 0.1936774063018363 0.1086884831996721 0.0000000000000000
0.1583303296833287 0.2158083062024310 45000.0000000000000000 0.1936766882886582 0.1086891224343795 0.0000000000000000
0.1583302803359306 0.2158095423102606 45100.0000000000000000 0.1936766285387761 0.1086891931586946 0.0000000000000000
0.1583305913622146 0.2158105547129461 45200.0000000000000000 0.1936761009347109 0.1086896600252330 0.0000000000000000
0.1583308285132564 0.2158114882889810 45300.0000000000000000 0.1936756510770842 0.1086901329356151 0.0000000000000000
0.1583308156777649 0.2158124507645837 45400.0000000000000000 0.1936753508135019 0.1086906390185402 0.0000000000000000
0.1583311554580366 0.2158134273389530 45500.0000000000000000 0.1936750768628162 0.1086908760077863 0.0000000000000000
0.1583314631495248 0.2158143984711994 45600.0000000000000000 0.1936746873135596 0.1086911904679740 0.0000000000000000
0.1583316143535411 0.2158150908608617 45700.0000000000000000 0.1936741843593603 0.1086915663107391 0.0000000000000000
0.1583318520974784 0.2158163112774635 45800.0000000000000000 0.1936742997331681 0.1086914161286043 0.0000000000000000
0.1583320735916437 0.2158172308740189 45900.0000000000000000 0.1936739950650800 0.1086917471370714 0.0000000000000000
0.1583323064240132 0.2158180655379422 46000.0000000000000000 0.1936735734466537 0.1086920824644241 0.0000000000000000
0.1583322965181313 0.2158190653363111 46100.0000000000000000 0.1936736141215954 0.1086921082686424 0.0000000000000000
0.1583326296667419 0.2158200151701854 46200.0000000000000000 0.1936732575204273 0.1086924142515856 0.0000000000000000
0.1583329438996069 0.2158208486209462 46300.0000000000000000 0.1936729781861327 0.1086927147847429 0.0000000000000000
0.1583329425944885 0.2158216124157341 46400.0000000000000000 0.1936727371785774 0.1086929363829136 0.0000000000000000
0.1583333314953303 0.2158225157498034 46500.0000000000000000 0.1936725729505162 0.1086929544406037 0.0000000000000000
0.1583411268276628 0.2158347149519211 46600.0000000000000000 0.1936814046106168 0.1086924271255315 0.0000000000000000
0.1583336518478979 0.2158237919407256 46700.0000000000000000 0.1936720103087575 0.1086935284334193 0.0000000000000000
0.1583339621552056 0.2158247389354561 46800.0000000000000000 0.1936720680714039 0.1086932799167730 0.0000000000000000
0.1583341189776218 0.2158253386525649 46900.0000000000000000 0.1936717818484913 0.1086934005302774 0.0000000000000000
0.1583416050698087 0.2158370170897651 47000.0000000000000000 0.1936804699615054 0.1086927402344720 0.0000000000000000
0.1583415874841167 0.2158376824933168 47100.0000000000000000 0.1936804584304074 0.1086926642552400 0.0000000000000000
0.1583417692142963 0.2158381614057971 47200.0000000000000000 0.1936802575997838 0.1086928635217539 0.0000000000000000
0.1583419018696895 0.2158385423627837 47300.0000000000000000 0.1936799690387641 0.1086930071037917 0.0000000000000000
0.1583418711986271 0.2158389913223937 47400.0000000000000000 0.1936798877049691 0.1086930921512918 0.0000000000000000
0.1583420300914469 0.2158394698992064 47500.0000000000000000 0.1936798231499201 0.1086930469906134 0.0000000000000000
0.1583421331616185 0.2158398052498771 47600.0000000000000000 0.1936797734322553 0.1086931605276025 0.0000000000000000
0.1583422798535578 0.2158401411599803 47700.0000000000000000 0.1936794310983809 0.1086935138107708 0.0000000000000000
0.1583425321718472 0.2158407767149629 47800.0000000000000000 0.1936795227011828 0.1086932846420235 0.0000000000000000
0.1583426783251204 0.2158411629280545 47900.0000000000000000 0.1936793933949124 0.1086934076472188 0.0000000000000000
0.1583426354790767 0.2158414515821692 48000.0000000000000000 0.1936792097115344 0.1086936347760024 0.0000000000000000
0.1583429248954824 0.2158420738016400 48100.0000000000000000 0.1936792842694562 0.1086934686906270 0.0000000000000000
0.1583432089848461 0.2158424755579173 48200.0000000000000000 0.1936791784646169 0.1086936279793333 0.0000000000000000
0.1583432385970484 0.2158428027586106 48300.0000000000000000 0.1936789125224043 0.1086937794935354 0.0000000000000000
0.1583435086232868 0.2158434015254576 48400.0000000000000000 0.1936790723041387 0.1086936515706858 0.0000000000000000
0.1583436190422950 0.2158438176281887 48500.0000000000000000 0.1936789074482008 0.1086937919826234 0.0000000000000000
0.1583437551380133 0.2158440900954811 48600.0000000000000000 0.1936787079396437 0.1086939457639657 0.0000000000000000
0.1583438970774557 0.2158445955575773 48700.0000000000000000 0.1936787691782601 0.1086938693841152 0.0000000000000000
0.1583440660613710 0.2158449485635364 48800.0000000000000000 0.1936786860451582 0.1086939969972466 0.0000000000000000
0.1583442183090417 0.2158451979961286 48900.0000000000000000 0.1936785057291871 0.1086941189092495 0.0000000000000000
0.1583443457959066 0.2158456619781526 49000.0000000000000000 0.1936785701089911 0.1086939741611403 0.0000000000000000
0.1583444887209368 0.2158459856755975 49100.0000000000000000 0.1936784983728277 0.1086940807896040 0.0000000000000000
0.1583446089310957 0.2158462034936268 49200.0000000000000000 0.1936782977426660 0.1086941486575889 0.0000000000000000
0.1583447329463259 0.2158466275858555 49300.0000000000000000 0.1936783799677924 0.1086940781645875 0.0000000000000000
0.1583448852953653 0.2158468457716214 49400.0000000000000000 0.1936782944914525 0.1086940696353851 0.0000000000000000
0.1583449250536808 0.2158470431058686 49500.0000000000000000 0.1936781496355788 0.1086941656648536 0.0000000000000000
0.1583451563615909 0.2158474530680827 49600.0000000000000000 0.1936782077847485 0.1086940453840135 0.0000000000000000
0.1583452650064170 0.2158477212234056 49700.0000000000000000 0.1936781386459135 0.1086940973453007 0.0000000000000000
0.1583453482760412 0.2158478741397999 49800.0000000000000000 0.1936779796467848 0.1086941604719418 0.0000000000000000
0.1583455066457566 0.2158482462088280 49900.0000000000000000 0.1936780597739808 0.1086940572239263 0.0000000000000000
0.1583456845114014 0.2158484749771812 50000.0000000000000000 0.1936779451908994 0.1086940649105253 0.0000000000000000


==> figures/free_shape_inference/measurement_noise/random_seed_2/30/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1378.2319275250570172 0.0000000000000000 1354.4622339071722763 23.6613981168399476 0.1082955010447825 0.0000000000000000
100.0000000000000000 1216.6746345284782365 0.9179409687948047 1197.3749620925036652 18.3701829978829281 0.0090655483351268 0.0024829209617545
200.0000000000000000 1073.0155201061065782 1.9372057903931159 1055.8730123796729004 15.1860902152172876 0.0134050125724730 0.0058067082506320
300.0000000000000000 945.5823922535527117 3.1644914106749491 929.5446529899645611 12.8519100763886147 0.0117586377617126 0.0095791387628481
400.0000000000000000 832.2049372476675444 4.4224217549291902 816.6371748086746720 11.1195776969126641 0.0124580651055202 0.0133049220454734
500.0000000000000000 731.2133010608414452 5.5710934200094382 715.7473036986538091 9.8658916403910037 0.0124431922815846 0.0165691095057041
600.0000000000000000 641.2995017476066550 6.5461020010714908 625.7513051470551773 8.9693475232435009 0.0134086027697865 0.0193384734666724
700.0000000000000000 561.3916687015305342 7.3327985054937663 545.6842084977863578 8.3351001121109611 0.0177627346583810 0.0217988514810811
800.0000000000000000 490.7936194894113555 7.9634098325899112 474.7228715559872967 7.8934439442901665 0.1898337625502690 0.0240603939937194
900.0000000000000000 427.8022437695288431 8.2998333359378975 411.9175741510539979 7.5409930219146473 0.0174059376985235 0.0264373229237380
1000.0000000000000000 372.3111430743080632 8.4949191103741306 356.5382589300400582 7.2279825019080501 0.0207424962286059 0.0292400357572369
1100.0000000000000000 323.4319381939105824 8.5839653669090481 307.8563176759971043 6.9444976160516187 0.0150882455077916 0.0320692894449975
1200.0000000000000000 280.5361828823130281 8.6169040761227400 265.1985617405450739 6.6675584151907339 0.0184048659827006 0.0347537844718024
1300.0000000000000000 243.1009522883924774 8.6819380139022719 227.9448019832586283 6.3766809451935993 0.0602885569759877 0.0372427890619929
1400.0000000000000000 210.2103749737434839 8.5697727872613925 195.5092809231797162 6.0787759738309042 0.0129522123576024 0.0395930771139014
1500.0000000000000000 181.7892405126282824 8.5713725870083017 167.3774895759552237 5.7805407592172218 0.0181023420488726 0.0417352483986404
1600.0000000000000000 157.1587323430364052 8.5474394159443570 143.0495184553808770 5.5022529682788965 0.0160520999292821 0.0434694035029901
1700.0000000000000000 135.9666846043981252 8.5538702977991470 122.0977821715987659 5.2542205544560305 0.0157614624186240 0.0450501181255832
1800.0000000000000000 117.7977463487805920 8.5808386521030986 104.1213016475065700 5.0345504714779317 0.0145649837234428 0.0464905939695526
1900.0000000000000000 102.3107670390347721 8.6376537781786968 88.7538132915705233 4.8557843251305215 0.0155010249597698 0.0480146191952545
2000.0000000000000000 89.1330325345603427 8.6823221873014731 75.6635613624901566 4.7190473233584438 0.0185619602986094 0.0495397011116599
2100.0000000000000000 77.9765165472954465 8.7316885353099067 64.5486815794037057 4.6270945040412315 0.0178468290374755 0.0512050995031286
2200.0000000000000000 68.5561197617635969 8.7778400619769403 55.1385486041061128 4.5682117753718119 0.0185502276344353 0.0529690926742973
2300.0000000000000000 60.6172733128503509 8.8245888309203302 47.1923665730832127 4.5278683222278513 0.0177215313519835 0.0547280552669771
2400.0000000000000000 53.9537357837416849 8.8798710537591123 40.4971576288788668 4.5014831405390154 0.0187937024008682 0.0564302581638235
2500.0000000000000000 48.3606875889407277 8.9334970361556501 34.8683807054197885 4.4852557465716982 0.0154893094262914 0.0580647913673032
2600.0000000000000000 43.6831728901428633 8.9898563911799183 30.1400056214350300 4.4757592809212445 0.0178635123286728 0.0596880842780007
2700.0000000000000000 39.7899261020458823 9.0712784243083604 26.1719726862258355 4.4711192858894258 0.0143223083934130 0.0612333972288548
2800.0000000000000000 36.4954417789240253 9.1024671801456964 22.8454876597325232 4.4683291979585888 0.0164378615027373 0.0627198795844771
2900.0000000000000000 33.7611479985421497 9.1557627102680126 20.0563154919469895 4.4669168237570966 0.0180154448874512 0.0641375276825956
3000.0000000000000000 31.6117159339888296 9.3239126134319434 17.7379336304749557 4.4679322668040200 0.0164764000476340 0.0654610232302778
3100.0000000000000000 29.6784681005313580 9.3504722337247834 15.7790466356548915 4.4669291794656489 0.0150483562729080 0.0669716954131277
3200.0000000000000000 28.0801461906503960 9.3913268107494101 14.1371941163514574 4.4665599523979740 0.0165771565051218 0.0684881546464301
3300.0000000000000000 26.7457258989288960 9.4324630119559796 12.7613080422562497 4.4657464109913052 0.0162546136389333 0.0699538200864294
3400.0000000000000000 25.6295204905194964 9.4703198071869448 11.6088197441498373 4.4648463718890552 0.0142038793275619 0.0713306879660989
3500.0000000000000000 24.7129612923098456 9.5106416514225955 10.6446684815936106 4.4637230929880536 0.0212818615093569 0.0726462047962257
3600.0000000000000000 23.9228567575879048 9.5367465526178314 9.8388192094215938 4.4611912603550321 0.0122187988375676 0.0738809363558771
3700.0000000000000000 23.2727997558906985 9.5607500215442354 9.1669257221989486 4.4583533785786660 0.0117596582859039 0.0750109752829463
3800.0000000000000000 22.7515080292832508 9.5878360628671917 8.6077553460406033 4.4549675608899602 0.0247858525471752 0.0761632069383172
3900.0000000000000000 22.2908478539684687 9.6024413599974228 8.1425806512614649 4.4509942837596412 0.0175597521942644 0.0772718067556739
4000.0000000000000000 21.9207517750532084 9.6211235541408389 7.7582603897306637 4.4469437556699072 0.0160552166939859 0.0783688588178153
4100.0000000000000000 21.6061713215955038 9.6295294423607363 7.4407550286834638 4.4425967262019883 0.0138280659478817 0.0794620584014372
4200.0000000000000000 21.3551154011913731 9.6385892658972203 7.1791836700116853 4.4384539195044779 0.0183977043926318 0.0804908413853548
4300.0000000000000000 21.1407093911558412 9.6466018267497216 6.9639593093839993 4.4345160481557961 0.0141555669018063 0.0814766399645176
4400.0000000000000000 20.9671162715650112 9.6466546435973779 6.7869692819248995 4.4304623050664835 0.0206144471240794 0.0824155938521703
4500.0000000000000000 20.8098632795559730 9.6386758739016614 6.6415526023017790 4.4266336976983798 0.0197039477674657 0.0832971578866893
4600.0000000000000000 20.6671985473513899 9.6236954719505263 6.5226415471686163 4.4242977558791150 0.0125097327457723 0.0840540396073601
4700.0000000000000000 20.5631422050113102 9.6067466884979371 6.4255878710530334 4.4250511700989410 0.0212028371438833 0.0845536382175158
4800.0000000000000000 20.4447592469597517 9.5727449466140140 6.3458591349404703 4.4276515949808468 0.0137337480062382 0.0847698224181859
4900.0000000000000000 20.3407608255658268 9.5323802424953410 6.2787592338719396 4.4295909010105445 0.0151604778157913 0.0848699703722124
5000.0000000000000000 20.2442107269484310 9.4978288290701691 6.2231562413922354 4.4261337233106914 0.0120107201766295 0.0850812129987066
5100.0000000000000000 20.1687739394222803 9.4719708133041074 6.1785433044707707 4.4167366300318438 0.0161166531375076 0.0854065384780494
5200.0000000000000000 20.1167862249183287 9.4608450956250696 6.1421187752383632 4.4050363330366116 0.0230013465865087 0.0857846744317776
5300.0000000000000000 20.0326259916575609 9.4270686080480015 6.1123970488971473 4.3926018524845887 0.0144234546466459 0.0861350275811790
5400.0000000000000000 19.9851505784780556 9.4139212893941107 6.0875750922012895 4.3795131292635672 0.0176688685110182 0.0864721991080745
5500.0000000000000000 19.9233406257500469 9.3870477158178751 6.0672192242186274 4.3649209310857557 0.0172934409052192 0.0868593137225651
5600.0000000000000000 19.8721983927172765 9.3663090999307670 6.0498095757336490 4.3493597301222175 0.0194584318645644 0.0872615550660810
5700.0000000000000000 19.8256009179403812 9.3562773530378394 6.0348412658993666 4.3343076812115804 0.0125327586659227 0.0876418591256730
5800.0000000000000000 19.7876008861143724 9.3424485627412324 6.0221833077038669 4.3188727699161689 0.0161224965645244 0.0879737491885819
5900.0000000000000000 19.7420664328395752 9.3248117619542690 6.0117382596770241 4.3024472456043235 0.0148311043686359 0.0882380612353221
6000.0000000000000000 19.7790101321947454 9.3647584486306279 6.0031639896113500 4.2844468801040021 0.0382175026619234 0.0884233111868420
6100.0000000000000000 19.6661916967268340 9.2986118228116776 5.9955552505406287 4.2659937550898706 0.0175422523495078 0.0884886159351464
6200.0000000000000000 19.5927949397553363 9.2490278774512422 5.9901112256826128 4.2479229049204994 0.0173249834440274 0.0884079482569582
6300.0000000000000000 19.5541557132189823 9.2332809888593523 5.9854372492670960 4.2305989131983566 0.0167400159643914 0.0880985459297841
6400.0000000000000000 19.4801496189226064 9.1768441604914344 5.9815980587283804 4.2157161282595270 0.0185228462800134 0.0874684251632516
6500.0000000000000000 19.4087508506728597 9.1303688965398742 5.9808765699213353 4.1902945902949806 0.0207107488962104 0.0865000450204610
6600.0000000000000000 19.2123237990792006 8.9957379598468474 5.9777198755328591 4.1366484448614038 0.0170304653388090 0.0851870534992775
6700.0000000000000000 19.1129741044293873 8.9428076676636312 5.9706404309710939 4.0938020579530647 0.0215800217885790 0.0841439260530159
6800.0000000000000000 19.0379910894046631 8.9011859698799203 5.9654767488069567 4.0724950231694264 0.0153470137146981 0.0834863338336603
6900.0000000000000000 20.9698643783140355 9.5035837376866876 5.9912654990675414 4.0421166542814797 1.3505020457152805 0.0823964415630447
7000.0000000000000000 19.3381777874140823 9.0901239367605271 5.9530808227036536 4.0445960412398838 0.1678238607971186 0.0825531259128992
7100.0000000000000000 19.1285581931398880 9.0045021610351448 5.9376427676017620 4.0419583081057606 0.0617546756551165 0.0827002807421041
7200.0000000000000000 19.0308120128200287 8.9455207610903607 5.9289795049508500 4.0394408247195788 0.0339731426655861 0.0828977793936509
7300.0000000000000000 18.9596143544631630 8.8965125802406142 5.9233804104232757 4.0373156562552461 0.0192765906326029 0.0831291169114253
7400.0000000000000000 18.9161636144263667 8.8567378662618310 5.9192359598587432 4.0355636140997424 0.0212486817520369 0.0833774924540137
7500.0000000000000000 18.8741023431393984 8.8224138381408572 5.9161605613247339 4.0339770875905936 0.0179157172665785 0.0836351388166341
7600.0000000000000000 18.8449570511412787 8.7978814571353361 5.9137414616948281 4.0327349105277079 0.0167040682922452 0.0838951534911602
7700.0000000000000000 18.8099308805031384 8.7644758423050177 5.9118475421819605 4.0315666873038047 0.0178904843249429 0.0841503243874119
7800.0000000000000000 18.7787302260208939 8.7388545289289752 5.9103592788542709 4.0305313518492145 0.0145870907851405 0.0843979756032903
7900.0000000000000000 18.7528132414712623 8.7162196850046261 5.9090717023033656 4.0295527697574984 0.0133303985674933 0.0846386858382795
8000.0000000000000000 24.8042432029720246 10.5912420291391918 5.9623439501746063 4.0029398886291352 4.1634828150035537 0.0842345200255355
8100.0000000000000000 19.2387218357864782 8.9287870066771262 5.9440048847747873 4.0132546553055084 0.2677175513451650 0.0849577376838916
8200.0000000000000000 18.9438299152710137 8.8313003353597601 5.9327130236835224 4.0140017227211509 0.0802315719257449 0.0855832615808360
8300.0000000000000000 18.8345189495219785 8.7708258864365582 5.9282294568660854 4.0133643732165813 0.0360789199386439 0.0860203130641111
8400.0000000000000000 18.7674245005558973 8.7274212744986013 5.9258155288390153 4.0125040028762928 0.0153125779728544 0.0863711163691339
8500.0000000000000000 18.7130198470663061 8.6745271703847742 5.9241191775797208 4.0115595644653776 0.0161355690632468 0.0866783655731851
8600.0000000000000000 18.6705656459392877 8.6347288551168795 5.9225489513283254 4.0107318324351757 0.0156167639100353 0.0869392431488698
8700.0000000000000000 18.6300206240975719 8.5986534193929138 5.9214363639878016 4.0102638930351633 0.0125055008353063 0.0871614468463888
8800.0000000000000000 18.5956873434870005 8.5653885763227109 5.9205968013653472 4.0098442743307317 0.0124976710220558 0.0873600204461509
8900.0000000000000000 18.5650901475580916 8.5355984031255474 5.9199034395699552 4.0094531084289606 0.0125773478528049 0.0875578485808239
9000.0000000000000000 18.5390228594459998 8.5077040533468420 5.9192141837984904 4.0090909869752380 0.0152182056014720 0.0877954297239570
9100.0000000000000000 18.5058208117745409 8.4804001092807457 5.9184519324215392 4.0080715307223755 0.0107519775640513 0.0881452617858308
9200.0000000000000000 18.4853458443564911 8.4536736188169890 5.9180522112981970 4.0072282723454498 0.0178575474214837 0.0885341944743696
9300.0000000000000000 18.4528991746713160 8.4287574459521881 5.9175498827507251 4.0045193339569689 0.0130524359170689 0.0890200760943629
9400.0000000000000000 18.4265402459154721 8.4035573996136872 5.9170111335822480 4.0015751846397567 0.0151002649702927 0.0892962631094862
9500.0000000000000000 18.4093951490879100 8.3884754263846233 5.9166426957108387 3.9994342957673790 0.0154215190313910 0.0894212121936776
9600.0000000000000000 18.3824006385175878 8.3699712657896619 5.9163572511465503 3.9975387762243990 0.0090399840902065 0.0894933612667682
9700.0000000000000000 18.3857064289903995 8.3628138207708922 5.9163788913280317 3.9957906059264134 0.0211908135554072 0.0895322974096583
9800.0000000000000000 18.3519827081110911 8.3360621312865462 5.9164132323451852 3.9942085775259955 0.0157421011435315 0.0895566658098348
9900.0000000000000000 18.3197188025908488 8.3060630976567396 5.9164503254024803 3.9925677509714061 0.0150695167133808 0.0895681118468422
10000.0000000000000000 18.3011985650725926 8.2908818068448848 5.9161469491696570 3.9911031833850195 0.0134853528139799 0.0895812728590484
10100.0000000000000000 18.2936231404566847 8.2806385975942760 5.9160476320625746 3.9901161984903899 0.0172273223186876 0.0895933899907524
10200.0000000000000000 18.2864268395601997 8.2796544421278035 5.9157635804335467 3.9893245360859106 0.0120866914746952 0.0895975894382447
10300.0000000000000000 18.2573085797686687 8.2517441126924886 5.9156395255481007 3.9885937831339668 0.0117355145302172 0.0895956438638990
10400.0000000000000000 18.2395254322665572 8.2304167034416853 5.9155033939500745 3.9878937330739874 0.0161216075010563 0.0895899942997522
10500.0000000000000000 18.2514527775397895 8.2464742661360670 5.9153439172572542 3.9872790274463839 0.0127767953298808 0.0895787713702023
10600.0000000000000000 18.2139971236535558 8.2113133387462689 5.9154226701207513 3.9868131152252548 0.0108835022232053 0.0895644973380774
10700.0000000000000000 18.2099916994197457 8.2008150477436406 5.9149096509348702 3.9862502398665600 0.0184807298321439 0.0895360310425305
10800.0000000000000000 18.1921919596906392 8.1860226209102649 5.9146703268440852 3.9860861883078211 0.0159034269575312 0.0895093966709372
10900.0000000000000000 18.1749056286040691 8.1697706664239327 5.9147909023232792 3.9853736532251194 0.0154932192515034 0.0894771873802357
11000.0000000000000000 18.1606786319384135 8.1583034249680590 5.9144473089283061 3.9851021796978903 0.0133838250155861 0.0894418933285735
11100.0000000000000000 18.1606793304850527 8.1560160777392614 5.9141463440484667 3.9846256728218536 0.0164951746063667 0.0893960612691021
11200.0000000000000000 18.1305920692123941 8.1315952404301530 5.9141063917747587 3.9843474947172997 0.0111996613591650 0.0893432809310184
11300.0000000000000000 18.1245542483023350 8.1229541241331926 5.9135172381739478 3.9838353327885794 0.0149582984128837 0.0892892547937331
11400.0000000000000000 18.1409923899915171 8.1375822544943777 5.9127335800752086 3.9835826193949888 0.0178587009756230 0.0892352350513184
11500.0000000000000000 18.2005102694284773 8.1935600142802691 5.9135082647213721 3.9837264472558362 0.0205181922615693 0.0891973509094294
11600.0000000000000000 18.3199563754847965 8.2713595884241951 5.9163705893348641 3.9820814992240203 0.0608939760999393 0.0892507224017766
11700.0000000000000000 18.1223610875391152 8.1353526836138279 5.9015559150377399 3.9812526600546887 0.0149768896682912 0.0892229391645676
11800.0000000000000000 18.0945162058127451 8.1031603414771389 5.9011298288026328 3.9812175355109578 0.0198809655864570 0.0891275344355602
11900.0000000000000000 18.0738120836069527 8.0925697605784137 5.9022881334161355 3.9810267149701355 0.0089151739781322 0.0890123006641377
12000.0000000000000000 18.0472222772054884 8.0593335016042023 5.9040852115869917 3.9802709138719758 0.0146380278062209 0.0888946223360938
12100.0000000000000000 18.0318266022439602 8.0435133531748413 5.9058420795106459 3.9793712104461614 0.0143216850725225 0.0887782740397908
12200.0000000000000000 18.0219444126857198 8.0343505082805606 5.9076527586467700 3.9785158709647908 0.0127566668720985 0.0886686079214978
12300.0000000000000000 17.9998315122991990 8.0114732862111993 5.9093322040306901 3.9774343174733811 0.0130347315731116 0.0885569730108167
12400.0000000000000000 17.9852231733352603 7.9965160859224254 5.9107845595624902 3.9764259985589301 0.0130516862467209 0.0884448430446918
12500.0000000000000000 18.0138039844979687 8.0258299913107809 5.9117253443812228 3.9756657655446666 0.0122390805696955 0.0883438026916017
12600.0000000000000000 17.9607720186658213 7.9704128804116250 5.9129644047344527 3.9748212973302799 0.0143293203747680 0.0882441158146953
12700.0000000000000000 17.9657279647391057 7.9744762893532934 5.9137885531663592 3.9740110023949686 0.0153071022570347 0.0881450175674519
12800.0000000000000000 17.9428195632901435 7.9541328191260456 5.9144665503980658 3.9731996707768782 0.0129710871903380 0.0880494357988149
12900.0000000000000000 17.9585336923804952 7.9667257660570643 5.9150639239289147 3.9722272654165089 0.0165692525143111 0.0879474844636954
13000.0000000000000000 17.9053638938040400 7.9188130939213499 5.9153425901915302 3.9712385285593110 0.0121007564930831 0.0878689246387643
13100.0000000000000000 17.8973627072262005 7.9126005684552432 5.9152307650291043 3.9699911287824161 0.0117416006021884 0.0877986443572466
13200.0000000000000000 17.9186951968268815 7.9267565875329540 5.9159078408850352 3.9695130025189469 0.0188021626199036 0.0877156032700434
13300.0000000000000000 17.8816510311917014 7.8917603853683271 5.9167311436540064 3.9687236614463610 0.0167890895914518 0.0876467511315534
13400.0000000000000000 17.8777623985713561 7.8943611350733240 5.9173955963873581 3.9681554927047888 0.0102593541686876 0.0875908202371972
13500.0000000000000000 17.8697399394214536 7.8784308268984029 5.9178228667172856 3.9674127587830803 0.0185448841683328 0.0875286028543543
13600.0000000000000000 17.8473763089768198 7.8641718299003660 5.9180691666630398 3.9667424062406167 0.0109196709715208 0.0874732352012760
13700.0000000000000000 17.8573228618357192 7.8667413026235833 5.9177142327681249 3.9663339116421592 0.0191066410889154 0.0874267737129386
13800.0000000000000000 17.8734232984415975 7.8862775813985193 5.9178444760504085 3.9657688941539209 0.0161408164337041 0.0873915304050466
13900.0000000000000000 17.8323820311981791 7.8512478617502088 5.9180570942696464 3.9657138929180977 0.0100069099530683 0.0873562723071596
14000.0000000000000000 17.8305556347004135 7.8455824024310905 5.9188406973186805 3.9655597560257227 0.0132584894965729 0.0873142894283467
14100.0000000000000000 17.9258171437523686 7.9250380070316622 5.9210638337102992 3.9658775426123225 0.0265790536299397 0.0872587067681419
14200.0000000000000000 17.9166831985125050 7.9140351341764363 5.9277012748809597 3.9669570375393226 0.0207858269892223 0.0872039249265619
14300.0000000000000000 29.6267063870304241 12.8135838795445700 6.0118809689154400 3.9563065004348039 6.7582404872206983 0.0866945509149111
14400.0000000000000000 18.4611288088089189 8.4104011951622066 5.9717453192535679 3.9738119657235109 0.0181705349866407 0.0869997936829902
14500.0000000000000000 19.0490696829621768 8.8602653611951059 6.0760465687556762 4.0109679236479927 0.0156365856716009 0.0861532436918016
14600.0000000000000000 20.5140927427932702 9.9834813112685872 6.3278053691725509 4.1049668127753209 0.0134123273581547 0.0844269222186580
14700.0000000000000000 23.3658632232995664 12.1093993991563060 6.8364587335680218 4.3199434020416501 0.0187589008029374 0.0813027877306548
14800.0000000000000000 27.6429883798742786 15.2138309671005558 7.6532208195748090 4.6807578655627102 0.0173360720294818 0.0778426556067188
14900.0000000000000000 31.9718411288291939 18.3474161577819501 8.4695220477167705 5.0661854131510138 0.0128189139994743 0.0758985961799856
15000.0000000000000000 33.4294424641817329 19.5304706153394747 8.6628095223704165 5.1435357365086780 0.0157132115652403 0.0769133783979163
15100.0000000000000000 30.4109406476734208 17.7480369049035076 7.8518429126928009 4.7121998031932728 0.0172057827086062 0.0816552441752304
15200.0000000000000000 25.2671386142845122 14.7309459539647634 6.5120529541233392 3.9063225768570486 0.0304141911133919 0.0874029382259686
15300.0000000000000000 19.6650972538686979 11.3499874212810141 5.1429001572860162 3.0660296736939214 0.0142446387006466 0.0919353629070974
15400.0000000000000000 15.6382761086051296 8.9398344473483125 4.1581280932433540 2.4369716768770946 0.0091795354556115 0.0941623556807565
15500.0000000000000000 12.9751846688021661 7.2907728783413415 3.5614733431652512 2.0134387681621928 0.0142848155923216 0.0952148635410597
15600.0000000000000000 11.3186801686989487 6.2657355381648854 3.2060080178501993 1.7339379839768598 0.0168929405363321 0.0961056881706717
15700.0000000000000000 10.3592463116451956 5.7130263523127125 2.9753636953835105 1.5559088263574306 0.0174388322524894 0.0975086053390525
15800.0000000000000000 9.7923394937567831 5.3999699888495627 2.8382522902802854 1.4399332398691163 0.0151232271777850 0.0990607475800340
15900.0000000000000000 9.4583980305746369 5.2221839126822642 2.7618729344872808 1.3594135725588450 0.0141246801648522 0.1008029306813949
16000.0000000000000000 9.2191024197662941 5.0986491721013749 2.6991586467385105 1.3061287326352475 0.0126162067443341 0.1025496615468265
16100.0000000000000000 9.2138641768498655 5.1226239766528625 2.6509601511553682 1.2650142975914855 0.0710488026538754 0.1042169487962737
16200.0000000000000000 8.9377520899662191 4.9625558151323661 2.6234727939742513 1.2323514279311023 0.0134616804407434 0.1059103724877566
16300.0000000000000000 8.8343750141246300 4.9092171444616639 2.5954097126590279 1.2075743936860110 0.0146414944623804 0.1075322688555474
16400.0000000000000000 8.7651486628876096 4.8807037887002220 2.5765537846789570 1.1867178758834263 0.0121372724932966 0.1090359411317074
16500.0000000000000000 8.7077221918300012 4.8494445062114790 2.5611407128217101 1.1704246186539244 0.0163285651240716 0.1103837890188173
16600.0000000000000000 8.6542089004087597 4.8346858886497692 2.5370527519535013 1.1569947484456333 0.0140037730439641 0.1114717383158912
16700.0000000000000000 8.6129902171084645 4.8126787119057850 2.5245029526912677 1.1466079330645054 0.0165747611475456 0.1126258582993622
16800.0000000000000000 8.5752416448465478 4.7924334064912859 2.5134794762686785 1.1367486669590290 0.0188475705734821 0.1137325245540716
16900.0000000000000000 8.5490461463898804 4.7884237906491389 2.5036232708464112 1.1279103361525691 0.0143128046861591 0.1147759440556022
17000.0000000000000000 8.5108531229532218 4.7649341766262729 2.4963388875262975 1.1203213442668243 0.0135045354602483 0.1157541790735781
17100.0000000000000000 8.4818152891254801 4.7496102358543464 2.4904869606135356 1.1145871513110799 0.0105041354782432 0.1166268058682756
17200.0000000000000000 8.4614558671009554 4.7359342083037586 2.4869374516485849 1.1095134393493771 0.0114644080496657 0.1176063597495696
17300.0000000000000000 8.4498106998386966 4.7321855849699155 2.4811726159608840 1.1027623508920257 0.0152361706107637 0.1184539774051076
17400.0000000000000000 8.4271262484944280 4.7191808711614245 2.4753209869365413 1.0984065266069452 0.0149842355139018 0.1192336282756148
17500.0000000000000000 8.4113485607176859 4.7101118419230135 2.4722494991816899 1.0942553442968068 0.0147314076017493 0.1200004677144270
17600.0000000000000000 8.3955715912070641 4.6989043676386766 2.4675344908397667 1.0906711075870663 0.0177687978513446 0.1206928272902093
17700.0000000000000000 8.3856219929825393 4.6967737036605373 2.4648277346537513 1.0880397714370564 0.0146622059826768 0.1213185772485156
17800.0000000000000000 8.3867160963831022 4.7038244793820763 2.4608135485239524 1.0846092057032257 0.0155599946468809 0.1219088681269687
17900.0000000000000000 8.3882148779379246 4.7120189594252979 2.4561849190807541 1.0811882097236087 0.0163350332124469 0.1224877564958157
18000.0000000000000000 8.3511878324817879 4.6784193876357270 2.4530005812979159 1.0772460023180503 0.0195332707598797 0.1229885904702150
18100.0000000000000000 8.4402625190364731 4.7701568666130081 2.4498619560993316 1.0752674715058175 0.0216039510933300 0.1233722737249862
18200.0000000000000000 8.3097496613409803 4.6579170746566465 2.4427954220828156 1.0743930664655379 0.0108240013406134 0.1238200967953659
18300.0000000000000000 8.3302693524715021 4.6802808912794047 2.4399187674828675 1.0729604529766743 0.0129575570933192 0.1241516836392375
18400.0000000000000000 8.2993956451398816 4.6530121569728786 2.4367577936582761 1.0718172057262687 0.0132883960191072 0.1245200927633515
18500.0000000000000000 8.2795051787213190 4.6384708349706303 2.4350349821315569 1.0682017659783443 0.0130624291214700 0.1247351665193170
18600.0000000000000000 8.6892587880753354 5.0180866577530958 2.4310273765909249 1.0660220537374183 0.0491005206079143 0.1250221793859811
18700.0000000000000000 8.3132677705165126 4.6772563881888534 2.4255570561251147 1.0651234832191410 0.0199386777942583 0.1253921651891456
18800.0000000000000000 8.2791215183102960 4.6476562266911063 2.4249445281246804 1.0636477314803039 0.0171763421400360 0.1256966898741698
18900.0000000000000000 8.2988609652578873 4.6681410598646744 2.4228520807294887 1.0617426174594322 0.0200193673896859 0.1261058398146054
19000.0000000000000000 8.5879178065164634 4.9151247781394609 2.4223732957571804 1.0609174345388308 0.0630206259630498 0.1264816721179425
19100.0000000000000000 8.2310586362447005 4.6085705080376105 2.4200062639360449 1.0597766844617615 0.0157207287124732 0.1269844510968092
19200.0000000000000000 8.2199730524537511 4.6047249513907733 2.4182647722465358 1.0592571832380047 0.0104016532550204 0.1273244923234176
19300.0000000000000000 8.2203381965782807 4.6037951246007429 2.4170400205366320 1.0587804846154107 0.0130614900437916 0.1276610767817050
19400.0000000000000000 8.2316565800902701 4.6152015001805227 2.4174069368250990 1.0582800804446508 0.0127473970642750 0.1280206655757213
19500.0000000000000000 8.2279905620171867 4.6121397047348660 2.4163924304932811 1.0578153462402462 0.0133535600794659 0.1282895204693272
19600.0000000000000000 8.2159677343701212 4.6011984920810693 2.4159550926622568 1.0574710890708634 0.0128149843441335 0.1285280762117993
19700.0000000000000000 8.2135608235722515 4.5989598970961039 2.4153967153198086 1.0571025236508087 0.0133493384887743 0.1287523490167552
19800.0000000000000000 8.2213381445329397 4.6044476415595934 2.4159305713587003 1.0567368968257280 0.0152460392151260 0.1289769955737928
19900.0000000000000000 8.2107669635340894 4.5941211932933959 2.4152410193947249 1.0564012896773891 0.0158001131908684 0.1292033479777112
20000.0000000000000000 8.2043716571431489 4.5908504333313074 2.4148757248984873 1.0564912441782679 0.0126715724590376 0.1294826822760490
20100.0000000000000000 8.2070470479877606 4.5964461363041442 2.4143217265930290 1.0565148452104693 0.0100319067209211 0.1297324331591987
20200.0000000000000000 8.1959445805656550 4.5881749368371052 2.4141029036067305 1.0558054624046751 0.0079047426343291 0.1299565350828159
20300.0000000000000000 8.1882082045509783 4.5801211832040938 2.4135141371200604 1.0557828155906956 0.0086019173920329 0.1301881512440941
20400.0000000000000000 8.1809525958674829 4.5734995096151465 2.4127212190015439 1.0555953117067263 0.0087244069336923 0.1304121486103733
20500.0000000000000000 8.1924353999113855 4.5857339449457566 2.4143592207257369 1.0554238106327487 0.0061663206465950 0.1307521029605485
20600.0000000000000000 8.1813094917534350 4.5759505335875117 2.4118251883426969 1.0554113497961259 0.0071231240596328 0.1309992959674660
20700.0000000000000000 8.1952004779495908 4.5908921535590643 2.4107711642477518 1.0547567028690190 0.0075867506790311 0.1311937065947229
20800.0000000000000000 8.1663435904335806 4.5626659169219419 2.4113624418218511 1.0539180881919785 0.0071209261886283 0.1312762173091805
20900.0000000000000000 8.1626944674359851 4.5593712412659819 2.4109454206288929 1.0537571121060825 0.0071853251662364 0.1314353682687911
21000.0000000000000000 8.1598406688644118 4.5577924931016032 2.4108943623027508 1.0536159466770971 0.0059396224662945 0.1315982443166652
21100.0000000000000000 8.1564910047637653 4.5545090875732193 2.4105835299783873 1.0530027324581872 0.0066450284825198 0.1317506262714511
21200.0000000000000000 8.1534404114484413 4.5517461107845332 2.4108206057698753 1.0527033051121808 0.0063014900272529 0.1318688997545986
21300.0000000000000000 8.1563775269507364 4.5538741330258485 2.4101764895806657 1.0528533863936655 0.0074555758168487 0.1320179421337093
21400.0000000000000000 8.1511739651998898 4.5490006161657597 2.4104482282257549 1.0526448567420645 0.0068998843171998 0.1321803797491102
21500.0000000000000000 8.1485130525645335 4.5466005930088107 2.4097819388957342 1.0527399660788557 0.0070335758524806 0.1323569787286523
21600.0000000000000000 8.1433727662804163 4.5434011493295241 2.4099374423359929 1.0524061524668924 0.0050969716071269 0.1325310505408803
21700.0000000000000000 8.1413903556151386 4.5417934351443119 2.4095100231918729 1.0521452553357382 0.0052371611250273 0.1327044808181900
21800.0000000000000000 8.1397306652034089 4.5398703069837953 2.4095529772969382 1.0518387059221408 0.0056222145862217 0.1328464604143131
21900.0000000000000000 8.1403739821860377 4.5397233591985966 2.4093509626726908 1.0517339094993090 0.0065600371502635 0.1330057136651777
22000.0000000000000000 8.1404680436146908 4.5389439542599836 2.4097040603601183 1.0513501259811029 0.0073095890447088 0.1331603139687763
22100.0000000000000000 8.1352807313547348 4.5355718946277772 2.4093202638086368 1.0510294784824170 0.0060457797339630 0.1333133147019397
22200.0000000000000000 8.1357862093686641 4.5356244387163809 2.4094476347681368 1.0507571323413714 0.0064946186119175 0.1334623849308571
22300.0000000000000000 8.1365430622821755 4.5371381088336804 2.4093617697671137 1.0506794908177195 0.0057604212984211 0.1336032715652422
22400.0000000000000000 8.1315912147548168 4.5333347979915004 2.4092015563307974 1.0505473048759744 0.0047782928716940 0.1337292626848502
22500.0000000000000000 8.1295630548398083 4.5309933860109641 2.4089521775494198 1.0504213357614445 0.0053438648409930 0.1338522906769874
22600.0000000000000000 8.1288999436096461 4.5303848056229645 2.4090354844961088 1.0503050941226852 0.0051910761353874 0.1339834832325008
22700.0000000000000000 8.1285131458754378 4.5303078266929777 2.4091254779811804 1.0501416039049316 0.0048403020894918 0.1340979352068579
22800.0000000000000000 8.1241266915534300 4.5258164795927600 2.4090381987452836 1.0499118820139914 0.0051382087270799 0.1342219224743147
22900.0000000000000000 8.1331869651320616 4.5335290419060366 2.4089510052255223 1.0498769906839971 0.0064950423462913 0.1343348849702152
23000.0000000000000000 8.2339206692487288 4.6141932634041476 2.4137803630326098 1.0497037488786578 0.0218003352498464 0.1344429586834675
23100.0000000000000000 8.1307699161493634 4.5313446197410645 2.4093282525778710 1.0500408321869490 0.0053785289115022 0.1346776827319784
23200.0000000000000000 8.1271920095716386 4.5284027923368448 2.4084950088236230 1.0498980066642607 0.0056323085216768 0.1347638932252338
23300.0000000000000000 8.1233193216486406 4.5256626982130541 2.4081919534300029 1.0497932526070251 0.0048304697968923 0.1348409476016653
23400.0000000000000000 8.1212857372635465 4.5234756727028920 2.4085251062544399 1.0495799964169814 0.0047813183039796 0.1349236435852538
23500.0000000000000000 8.1200695405308405 4.5221220053169144 2.4085448557804021 1.0494331934254217 0.0049668989904615 0.1350025870176394
23600.0000000000000000 8.1186528852940398 4.5211110606020259 2.4083711217597243 1.0492205711046794 0.0048703761805795 0.1350797556470301
23700.0000000000000000 8.1170761559158890 4.5198801634657650 2.4086252270306971 1.0490948869154499 0.0043213286120467 0.1351545498919307
23800.0000000000000000 8.1161210559526094 4.5186872695586615 2.4086322012981380 1.0488883718373549 0.0046757234963820 0.1352374897620729
23900.0000000000000000 8.1579807663327024 4.5588817268763755 2.4078413704183870 1.0487733253622131 0.0071909604970043 0.1352933831787209
24000.0000000000000000 8.1152297075136968 4.5186551797584276 2.4081544289536452 1.0485699825274051 0.0044651439962589 0.1353849722779612
24100.0000000000000000 8.1131940048265641 4.5168172713755999 2.4079706194319481 1.0485780322728886 0.0043518776847816 0.1354762040613458
24200.0000000000000000 8.1123037862338485 4.5160884037798086 2.4077339191866596 1.0485554226044942 0.0043634302361669 0.1355626104267208
24300.0000000000000000 8.1601328199684495 4.5599068545368766 2.4074925830195379 1.0486561082162205 0.0084526930298930 0.1356245811659230
24400.0000000000000000 8.2083314968288992 4.6087629395147509 2.4076528821353813 1.0482094546126595 0.0079898190438858 0.1357164015222228
24500.0000000000000000 8.1133629841316797 4.5162870653341081 2.4080891262983299 1.0480861489657260 0.0051029062730568 0.1357977372604576
24600.0000000000000000 8.1100865621364289 4.5141145414671122 2.4077190231864325 1.0479693816904709 0.0044357354214326 0.1358478803709797
24700.0000000000000000 8.1103297828345209 4.5141147622105215 2.4076392417680776 1.0478624629570843 0.0048116141753557 0.1359017017234815
24800.0000000000000000 8.1086990359461915 4.5127759477094536 2.4074876797374807 1.0477660087807510 0.0047145578873931 0.1359548418311123
24900.0000000000000000 8.1076138332686583 4.5118571649311914 2.4078343720386357 1.0475818810001918 0.0043476287978937 0.1359927865007458
25000.0000000000000000 8.1069854462811826 4.5113222721466038 2.4079505393990623 1.0474464332387510 0.0042511921419361 0.1360150093548296
25100.0000000000000000 8.1066430480835834 4.5108074694527263 2.4078675166290120 1.0474138104581494 0.0044929589109002 0.1360612926327968
25200.0000000000000000 8.1061126783192154 4.5099441473241777 2.4081789815345749 1.0473396744023016 0.0045299278183933 0.1361199472397698
25300.0000000000000000 8.1058386753722100 4.5093965566825869 2.4082152133515700 1.0473020992700326 0.0047564450325952 0.1361683610354246
25400.0000000000000000 8.1048060344476500 4.5091774447305752 2.4079220981529796 1.0472704892212064 0.0042236066380686 0.1362123957048179
25500.0000000000000000 8.1042044438117067 4.5086866035843052 2.4077943051966213 1.0473070625407159 0.0041549529640445 0.1362615195260206
25600.0000000000000000 8.1037255321936144 4.5079949728005051 2.4080520291759431 1.0472223686634172 0.0041587312843196 0.1362974302694295
25700.0000000000000000 8.1032678230998485 4.5074972240797102 2.4080983452077747 1.0471085378704010 0.0042553415873509 0.1363083743546109
25800.0000000000000000 8.1026398573903400 4.5070155569000843 2.4081248474493493 1.0470595966234229 0.0040901569166304 0.1363496995008532
25900.0000000000000000 8.1020793994335172 4.5063397004512638 2.4082411807600828 1.0470787662053749 0.0040402043091639 0.1363795477076330
26000.0000000000000000 8.1018883606085730 4.5057460918631378 2.4082955942263702 1.0470156636476624 0.0044038262768078 0.1364271845945947
26100.0000000000000000 8.1015816873807580 4.5055639372645402 2.4081052326264683 1.0469782495294535 0.0044583420982509 0.1364759258620446
26200.0000000000000000 8.1032672905964116 4.5075421284096802 2.4080734233397134 1.0468925296250549 0.0042352033935727 0.1365240058283895
26300.0000000000000000 8.1003910942932276 4.5046825195059990 2.4079475975840152 1.0469195417803567 0.0042688583591805 0.1365725770636769
26400.0000000000000000 8.0997881522179469 4.5041348444604603 2.4080341912130692 1.0468633763912474 0.0041311654275046 0.1366245747256671
26500.0000000000000000 8.0996303629324640 4.5038789057465376 2.4080500742279236 1.0468941741920026 0.0041292496679597 0.1366779590980393
26600.0000000000000000 8.0988688151257779 4.5032368338225233 2.4080876516093621 1.0467735444010486 0.0040440030937469 0.1367267821990971
26700.0000000000000000 8.0986440881721613 4.5025560075397291 2.4083234364848178 1.0467233967804668 0.0042611381704646 0.1367801091966839
26800.0000000000000000 8.1201962391780782 4.5225926503414042 2.4081585563998016 1.0467544159979456 0.0058635043485942 0.1368271120903327
26900.0000000000000000 8.1000271196165325 4.5039812800264167 2.4082377501342211 1.0468174903163032 0.0040973996166166 0.1368931995229755
27000.0000000000000000 8.0989354311641133 4.5029538630956942 2.4081956849719477 1.0466797848722775 0.0041593767568733 0.1369467214673197
27100.0000000000000000 8.0989726540945437 4.5031546570804979 2.4081182583253420 1.0466235630194811 0.0040806987135820 0.1369954769556414
27200.0000000000000000 8.0974883112265470 4.5015341301926659 2.4084839151926087 1.0464762086829476 0.0039570833069030 0.1370369738514220
27300.0000000000000000 8.0969738407686904 4.5009224862178030 2.4084837563757295 1.0466067247740938 0.0038842446967288 0.1370766287043362
27400.0000000000000000 8.0965442298491030 4.5004325996262482 2.4084762410455425 1.0466353207713290 0.0038847686734025 0.1371152997325804
27500.0000000000000000 8.0963833176829976 4.5001897278939627 2.4084542047959752 1.0466335982375414 0.0039572470765194 0.1371485396790002
27600.0000000000000000 8.0959465292233279 4.4996620939287837 2.4084659116349276 1.0466562301160147 0.0039801745896610 0.1371821189539403
27700.0000000000000000 8.0960242487492149 4.4998328922848749 2.4084430599669138 1.0466106412467426 0.0039160327175312 0.1372216225331516
27800.0000000000000000 8.0952533650112528 4.4990678433759559 2.4084401318533466 1.0464940576966071 0.0039913980331333 0.1372599340522096
27900.0000000000000000 8.0948710171055005 4.4986242388231314 2.4085937859993884 1.0464176343749787 0.0039440806652352 0.1372912772427671
28000.0000000000000000 8.0945056826879203 4.4982322216913619 2.4087109768491457 1.0463601656187722 0.0038868415655543 0.1373154769630861
28100.0000000000000000 8.0941845134277184 4.4981635338237913 2.4084956964025492 1.0463104601550317 0.0038743109051884 0.1373405121411578
28200.0000000000000000 8.0942377359977211 4.4983403993478017 2.4084230129611588 1.0462461926039108 0.0038602125314010 0.1373679185534476
28300.0000000000000000 8.0936416536250171 4.4976153576758797 2.4085624929643239 1.0461949640052051 0.0038771003681087 0.1373917386114985
28400.0000000000000000 8.0931848718201476 4.4971639616380017 2.4085752413642347 1.0461450537300081 0.0038866050466211 0.1374140100412838
28500.0000000000000000 8.0928442602157045 4.4967939727197850 2.4086295314258837 1.0461140622221397 0.0038711388002295 0.1374355550476662
28600.0000000000000000 8.0925550295520736 4.4965564189247900 2.4085616984909786 1.0460827106969339 0.0038954522479449 0.1374587491914256
28700.0000000000000000 8.0921842468121756 4.4961153707631958 2.4086995986635475 1.0460432658420100 0.0038422570796748 0.1374837544637462
28800.0000000000000000 8.0919259669116403 4.4958769185188103 2.4086612806622476 1.0459968119760135 0.0038867782585889 0.1375041774959800
28900.0000000000000000 8.1092225772895947 4.5124488593194307 2.4089279358836131 1.0460859144523385 0.0042460838558850 0.1375137837783277
29000.0000000000000000 8.1010906428989315 4.5046091771148324 2.4088941307447786 1.0459557580233316 0.0040879100533508 0.1375436669626395
29100.0000000000000000 8.1017012809451980 4.5053215111727187 2.4088809574224386 1.0458595585066048 0.0040697544167067 0.1375694994267299
29200.0000000000000000 8.0987190402581177 4.5023446251514105 2.4089625993013057 1.0458029833194116 0.0040153903154083 0.1375934421705813
29300.0000000000000000 8.1004741565592795 4.5041922425119409 2.4090052301770255 1.0457253856428725 0.0039298993806172 0.1376213988468226
29400.0000000000000000 8.0924624306288866 4.4962353880584489 2.4090107941406136 1.0456283498879944 0.0039312458607877 0.1376566526810434
29500.0000000000000000 8.0915217896811846 4.4951976366119037 2.4091441518743650 1.0455960978497123 0.0038952634169794 0.1376886399282250
29600.0000000000000000 8.0939740496372590 4.4977967560835319 2.4089478290029427 1.0456184800757382 0.0038901258742379 0.1377208586008075
29700.0000000000000000 8.0907960000366419 4.4947493544970296 2.4087836168238064 1.0456292834670928 0.0038785672556152 0.1377551779930972
29800.0000000000000000 8.0905438578038300 4.4945719686212842 2.4086841876600178 1.0456228247817869 0.0038787476617383 0.1377861290790023
29900.0000000000000000 8.0901115298535906 4.4940244274263028 2.4088329309720793 1.0455857145647860 0.0038533958531578 0.1378150610372652
30000.0000000000000000 8.0898596909647775 4.4937632398337257 2.4088524650531378 1.0455137378632955 0.0038889162399991 0.1378413319746190
30100.0000000000000000 8.0896206240510100 4.4936456189978298 2.4087186996933383 1.0455102320356662 0.0038780003789832 0.1378680729451937
30200.0000000000000000 8.0944129439314274 4.4979942272726934 2.4086190543212749 1.0454903995107363 0.0044124259744628 0.1378968368522595
30300.0000000000000000 8.0897801886298080 4.4939336193671471 2.4085760015061126 1.0454809540510865 0.0038623065789318 0.1379273071265307
30400.0000000000000000 8.0895024062150558 4.4936065132266378 2.4085308067286264 1.0455199401403528 0.0038903114713608 0.1379548346480766
30500.0000000000000000 8.0892183168688057 4.4934357768296271 2.4084352733983896 1.0455169194945462 0.0038483745473726 0.1379819725988703
30600.0000000000000000 8.0890284764469236 4.4932571922098434 2.4084074203670518 1.0455121249975079 0.0038425673069137 0.1380091715656067
30700.0000000000000000 8.0891630639460530 4.4933752806520078 2.4083514561941546 1.0455314639656672 0.0038713663274040 0.1380334968068195
30800.0000000000000000 8.0886872237520340 4.4928969475508937 2.4083774957548245 1.0455209530465110 0.0038359967049377 0.1380558306948670
30900.0000000000000000 8.0889207437946595 4.4930742021525738 2.4083760949073509 1.0455360387437862 0.0038570666763301 0.1380773413146180
31000.0000000000000000 8.0883675244378974 4.4925832064176250 2.4083445020722425 1.0455161155210722 0.0038229225635436 0.1381007778634144
31100.0000000000000000 8.0891619119154594 4.4932722697490775 2.4084009515057549 1.0455135399734969 0.0038508488783873 0.1381243018087419
31200.0000000000000000 8.0881036888056563 4.4922026280327838 2.4084301983324288 1.0455013162104594 0.0038205695319217 0.1381489766980637
31300.0000000000000000 8.0879620883368730 4.4920741573279859 2.4083797524440254 1.0455183769625491 0.0038170260078071 0.1381727755945048
31400.0000000000000000 8.0878491165007915 4.4919075440707381 2.4084026837726942 1.0455202687096801 0.0038229027665038 0.1381957171811745
31500.0000000000000000 8.0877601748854211 4.4918723808774317 2.4082987121180905 1.0455317834532307 0.0038375783523079 0.1382197200843613
31600.0000000000000000 8.0879004658021820 4.4918594039050967 2.4084452118309958 1.0455116326310225 0.0038423922662233 0.1382418251688434
31700.0000000000000000 8.0874789149594974 4.4915362314171414 2.4083582103598760 1.0454962987126737 0.0038242125516452 0.1382639619181612
31800.0000000000000000 8.0873739719047215 4.4914643063590374 2.4083006595218031 1.0454946788798321 0.0038292793446400 0.1382850477994103
31900.0000000000000000 8.0872457347593727 4.4913546647883935 2.4082538446731077 1.0454994224974532 0.0038339919766992 0.1383038108237195
32000.0000000000000000 8.0871022066996527 4.4911303895098307 2.4083432949342982 1.0454998343128479 0.0038085855422053 0.1383201024004700
32100.0000000000000000 8.0872510111920946 4.4912448005121863 2.4083230273539034 1.0454732654315571 0.0038620167576734 0.1383479011367741
32200.0000000000000000 8.0868879642918010 4.4909216833021803 2.4083130634575469 1.0454559110087567 0.0038287485498694 0.1383685579734469
32300.0000000000000000 8.0867196707667102 4.4907310053546485 2.4083271077110480 1.0454574300677659 0.0038173611013065 0.1383867665319400
32400.0000000000000000 8.0868684638689405 4.4908485882773288 2.4083409764919277 1.0454473741093187 0.0038294538178355 0.1384020711725288
32500.0000000000000000 8.0864395742969766 4.4905539272301018 2.4082241418286348 1.0454336606519050 0.0038079595197984 0.1384198850665358
32600.0000000000000000 8.0863707418627175 4.4905424770168114 2.4081307311521516 1.0454354952826150 0.0038274834325748 0.1384345549785648
32700.0000000000000000 8.0861928714190174 4.4904059393840292 2.4080886024873616 1.0454437742368001 0.0038036902139727 0.1384508650968535
32800.0000000000000000 8.0860960794891810 4.4903240605137524 2.4080401424169122 1.0454476411107305 0.0038218179084905 0.1384624175392963
32900.0000000000000000 8.0859506495391962 4.4902093835424122 2.4080095806427089 1.0454449434188222 0.0038106206086067 0.1384761213266479
33000.0000000000000000 8.0858303511212526 4.4900798153688317 2.4079937459253706 1.0454657416942676 0.0038012753601380 0.1384897727726452
33100.0000000000000000 8.0857214070105190 4.4899671861240957 2.4079836662129859 1.0454600926710329 0.0038069229985768 0.1385035390038286
33200.0000000000000000 8.0856044430103378 4.4898842124793434 2.4079238599822932 1.0454708892470443 0.0038094991897384 0.1385159821119163
33300.0000000000000000 8.0857189704727794 4.4899879557812312 2.4079322686038469 1.0454631177226452 0.0038092688035890 0.1385263595614654
33400.0000000000000000 8.0853777734654972 4.4896909684730133 2.4078962210385360 1.0454451857036984 0.0038098116707446 0.1385355865795042
33500.0000000000000000 8.0854295059940373 4.4897305210918530 2.4079006207910920 1.0454415894437743 0.0038106862601743 0.1385460884071442
33600.0000000000000000 8.0851492906105129 4.4894829552629316 2.4078707972677091 1.0454324784703364 0.0038096630451476 0.1385533965643890
33700.0000000000000000 8.0851883685362971 4.4894898030395618 2.4078803720417707 1.0454185190905938 0.0038389450155844 0.1385607293487870
33800.0000000000000000 8.0849639023622935 4.4892469412368783 2.4079206081602953 1.0454121714694395 0.0038164732707395 0.1385677082249414
33900.0000000000000000 8.0848264559683418 4.4891599397233399 2.4078654750235393 1.0454088789798461 0.0038161586346940 0.1385760036069235
34000.0000000000000000 8.0847155321131634 4.4890610636036365 2.4078554553936380 1.0454008270854764 0.0038140365454670 0.1385841494849445
34100.0000000000000000 8.0846009585450567 4.4889430218203490 2.4078655189880664 1.0453876148134866 0.0038137327286823 0.1385910701944723
34200.0000000000000000 8.0844893387543753 4.4888246792073936 2.4078747118624184 1.0453738057346424 0.0038177605068578 0.1385983814430636
34300.0000000000000000 8.0843765655006372 4.4887116534184095 2.4078679275515027 1.0453686659720942 0.0038211539758469 0.1386071645827835
34400.0000000000000000 8.0869157039798747 4.4911338067796391 2.4079511375484390 1.0453488826384134 0.0038630716743996 0.1386188053389834
34500.0000000000000000 8.0853590188768543 4.4896487387015114 2.4078666791039911 1.0453703159136867 0.0038455982567729 0.1386276869008935
34600.0000000000000000 8.0847515168040829 4.4890256422387864 2.4078681123198549 1.0453753932412793 0.0038445127075114 0.1386378562966502
34700.0000000000000000 8.0844152672041929 4.4886785692215261 2.4078858409909718 1.0453675287062161 0.0038353807702643 0.1386479475152157
34800.0000000000000000 8.0842117671163489 4.4884965971736897 2.4078729531510952 1.0453503536892728 0.0038346309861179 0.1386572321161740
34900.0000000000000000 8.0840604146712458 4.4883261055715380 2.4078972889710708 1.0453345006888726 0.0038357180582921 0.1386668013814728
35000.0000000000000000 8.0839248192723119 4.4882065800433519 2.4078799144710534 1.0453271187195814 0.0038344130297088 0.1386767930086148
35100.0000000000000000 8.0838088046654484 4.4880823286329683 2.4079156797961736 1.0452863759914672 0.0038379558390591 0.1386864644057811
35200.0000000000000000 8.0836915291259572 4.4880039055189140 2.4078744654003890 1.0452805081592380 0.0038374749199963 0.1386951751274201
35300.0000000000000000 8.0836180590553646 4.4879575746336480 2.4078439965973901 1.0452704751231074 0.0038418384195496 0.1387041742816680
35400.0000000000000000 8.0834823520376258 4.4878138586110454 2.4078607328426753 1.0452595185023887 0.0038351608268530 0.1387130812546641
35500.0000000000000000 8.0835665335506093 4.4878628158124290 2.4078896816771902 1.0452401206912965 0.0038524883730452 0.1387214269966474
35600.0000000000000000 8.0832843992059527 4.4876602713282532 2.4078322986982821 1.0452247957838994 0.0038358008242275 0.1387312325712907
35700.0000000000000000 8.0935167950239570 4.4978444252078917 2.4078929776391389 1.0452003565781791 0.0038383933577782 0.1387406422409693
35800.0000000000000000 8.0831131234751759 4.4874668405185938 2.4078648398051312 1.0451932844211556 0.0038395367186539 0.1387486220116407
35900.0000000000000000 8.0930376743138748 4.4974119533187018 2.4078425850295266 1.0451861720114326 0.0038395376995972 0.1387574262546152
36000.0000000000000000 8.0829388953250092 4.4873121886876017 2.4078478031573884 1.0451689416460090 0.0038430587481350 0.1387669030858743
36100.0000000000000000 8.0828471564894269 4.4872324153902641 2.4078423864426246 1.0451522021165480 0.0038445089225824 0.1387756436174075
36200.0000000000000000 8.0827655871445785 4.4871182254237203 2.4078548587642024 1.0451644466607892 0.0038444242265755 0.1387836320692927
36300.0000000000000000 8.0826812950556093 4.4870213452511241 2.4078459880874590 1.0451730781440747 0.0038476694567797 0.1387932141161723
36400.0000000000000000 8.0826185484543043 4.4869542864702323 2.4078370382461229 1.0451738335836538 0.0038505882805157 0.1388028018737790
36500.0000000000000000 8.0824855370756996 4.4868161328245968 2.4078561108959393 1.0451664451164449 0.0038356252812094 0.1388112229575091
36600.0000000000000000 8.0824269710379681 4.4867719106466044 2.4078392068519081 1.0451494932233667 0.0038457662620968 0.1388205940539919
36700.0000000000000000 8.0823213970139687 4.4866646515913384 2.4078396140669875 1.0451488010371726 0.0038384538713445 0.1388298764471253
36800.0000000000000000 8.0823715760649559 4.4866786185249987 2.4078626393427456 1.0451420239352853 0.0038493204323576 0.1388389738295691
36900.0000000000000000 8.0821706624037386 4.4865138871104069 2.4078285060844746 1.0451414394795648 0.0038393586345400 0.1388474710947534
37000.0000000000000000 8.0825186560583422 4.4868365844693985 2.4078470600909068 1.0451244825301484 0.0038497711242067 0.1388607578436805
37100.0000000000000000 8.0820203510230115 4.4863847827674830 2.4078051416524051 1.0451158338146727 0.0038434970036578 0.1388710957847936
37200.0000000000000000 8.0821041921438503 4.4864359471577169 2.4078142364420723 1.0451124817226209 0.0038612275699371 0.1388802992515032
37300.0000000000000000 8.0818769016201522 4.4862336509221183 2.4077938071855214 1.0451153112168616 0.0038454233102385 0.1388887089854124
37400.0000000000000000 8.0818044865334766 4.4861599271283676 2.4077927663954521 1.0451083203987193 0.0038475543071709 0.1388959183037674
37500.0000000000000000 8.0817399998596748 4.4860760234212540 2.4078110833104422 1.0451011538801331 0.0038487756066350 0.1389029636412110
37600.0000000000000000 8.0816801731353944 4.4860080554424613 2.4078178019807535 1.0450953681642625 0.0038493723070868 0.1389095752408293
37700.0000000000000000 8.0816156985003786 4.4859368798483414 2.4078312554577015 1.0450815607739283 0.0038496715719461 0.1389163308484614
37800.0000000000000000 8.0815572542228633 4.4858860083280536 2.4078207597068477 1.0450756741437517 0.0038522675348132 0.1389225445093973
37900.0000000000000000 8.0814978918525178 4.4858445260853115 2.4078074446902771 1.0450630848269238 0.0038537795289383 0.1389290567210670
38000.0000000000000000 8.0816567818254246 4.4857625013258184 2.4078368380500343 1.0450477237499780 0.0040748535551386 0.1389348651444550
38100.0000000000000000 8.0814014344957279 4.4857435984909459 2.4078228932393926 1.0450254490862509 0.0038680868484441 0.1389414068306949
38200.0000000000000000 8.0813636445631136 4.4857059338443719 2.4078121650462814 1.0450072868999902 0.0038912604740867 0.1389469982983843
38300.0000000000000000 8.0814127035347632 4.4856461040674063 2.4078430895637997 1.0449892211483380 0.0039817794830739 0.1389525092721469
38400.0000000000000000 8.0813410892914330 4.4856033695692297 2.4078249814921686 1.0449807845330032 0.0039741510725208 0.1389578026245109
38500.0000000000000000 8.0813133297533124 4.4855467789478212 2.4078627817789044 1.0449661420992793 0.0039749632080479 0.1389626637192591
38600.0000000000000000 8.0812251229078296 4.4854790116479917 2.4078499886205385 1.0449559392775083 0.0039728155090563 0.1389673678527341
38700.0000000000000000 8.0811682948102153 4.4854342524899966 2.4078431616403670 1.0449460408370816 0.0039732815754620 0.1389715582673076
38800.0000000000000000 8.0811112778946672 4.4853585952900854 2.4078717879557403 1.0449314190828751 0.0039733373877699 0.1389761381781964
38900.0000000000000000 8.0810596278676385 4.4853163439826371 2.4078650638547541 1.0449231549105475 0.0039747507281112 0.1389803143915875
39000.0000000000000000 8.0812751418294848 4.4855010303044462 2.4078876265829452 1.0449143229157793 0.0039876488044750 0.1389845132218383
39100.0000000000000000 8.0809315378523490 4.4852049342599623 2.4078861484848768 1.0449051930369451 0.0039467827972732 0.1389884792732911
39200.0000000000000000 8.0808546510897639 4.4851510676717510 2.4078953358397008 1.0448925386784349 0.0039237391887613 0.1389919697111149
39300.0000000000000000 8.0808046212226596 4.4851115749307136 2.4078886456791193 1.0448847478450192 0.0039228219216799 0.1389968308461264
39400.0000000000000000 8.0807530836183545 4.4850555552130187 2.4078989680751413 1.0448734146884522 0.0039241113406296 0.1390010343011136
39500.0000000000000000 8.0807153761106250 4.4850029768691000 2.4079156040902179 1.0448642030887587 0.0039277032705516 0.1390048887919964
39600.0000000000000000 8.0806610827982226 4.4849642868141606 2.4079057429831954 1.0448563841896930 0.0039264502572979 0.1390082185538765
39700.0000000000000000 8.0807994332208466 4.4850828805216558 2.4079200906185640 1.0448495558475681 0.0039356424553760 0.1390112637776821
39800.0000000000000000 8.0805793058130782 4.4848674350951558 2.4079288476642824 1.0448400470860926 0.0039286220977497 0.1390143538697987
39900.0000000000000000 8.0805352287924173 4.4848286447739980 2.4079261388621722 1.0448341767782789 0.0039296107608591 0.1390166576171102
40000.0000000000000000 8.0805420546219029 4.4848034155616769 2.4079579188631035 1.0448243201342160 0.0039367505416903 0.1390196495212150
40100.0000000000000000 8.0804580642772219 4.4847442507573181 2.4079419157789914 1.0448180288699707 0.0039321301909083 0.1390217386800338
40200.0000000000000000 8.0804190676077354 4.4847058584459409 2.4079454694919651 1.0448100299799683 0.0039334836367756 0.1390242260530861
40300.0000000000000000 8.0803829139431311 4.4846682505531152 2.4079498813112283 1.0448025194749202 0.0039354169751660 0.1390268456287014
40400.0000000000000000 8.0803425555694623 4.4846228073540448 2.4079601608162351 1.0447959352165159 0.0039348357309628 0.1390288164517033
40500.0000000000000000 8.0803039643844468 4.4845879000264741 2.4079603892617958 1.0447881641905497 0.0039363475168373 0.1390311633887889
40600.0000000000000000 8.0802712010437556 4.4845599990467164 2.4079592520182898 1.0447810119538099 0.0039373976825015 0.1390335403424380
40700.0000000000000000 8.0802343610501524 4.4845152499553231 2.4079682452442461 1.0447764823096839 0.0039386230686414 0.1390357604722576
40800.0000000000000000 8.0802351661158767 4.4844976028231960 2.4079895310962991 1.0447691191397472 0.0039406969138672 0.1390382161427669
40900.0000000000000000 8.0801672210296793 4.4844526964374154 2.4079694390798521 1.0447635048454984 0.0039409839746089 0.1390405966923053
41000.0000000000000000 8.0801162532303721 4.4843909708496437 2.4079832809532489 1.0447571028722957 0.0039425103505106 0.1390423882046735
41100.0000000000000000 8.0800666193886297 4.4843387108758463 2.4079852212344695 1.0447527514952584 0.0039456104588796 0.1390443253241762
41200.0000000000000000 8.0800062552858307 4.4843060924239069 2.4079565028451695 1.0447527309005877 0.0039448386483815 0.1390460904677841
41300.0000000000000000 8.0799611670022156 4.4842583469606820 2.4079584979638997 1.0447503474974034 0.0039461022753255 0.1390478723049055
41400.0000000000000000 8.0799235518013415 4.4842245660994253 2.4079578129032497 1.0447439409440169 0.0039471752700782 0.1390500565845708
41500.0000000000000000 8.0798855838831862 4.4841853906857496 2.4079585580818983 1.0447412001842926 0.0039483835269006 0.1390520514043444
41600.0000000000000000 8.0798492774527269 4.4841475055254403 2.4079628609977775 1.0447351078119496 0.0039495998002699 0.1390542033172893
41700.0000000000000000 8.0798177070134880 4.4841122437928815 2.4079668557697134 1.0447315576609972 0.0039504172148364 0.1390566325750587
41800.0000000000000000 8.0842438545234589 4.4885159909338297 2.4079712343012343 1.0447093856811087 0.0039824205033245 0.1390648231039613
41900.0000000000000000 8.0820324776063721 4.4863419691001880 2.4079487567120657 1.0447138994050318 0.0039652731036394 0.1390625792854461
42000.0000000000000000 8.0815007226265418 4.4858220856976452 2.4079324198917686 1.0447208893408342 0.0039608786673537 0.1390644490289411
42100.0000000000000000 8.0812364322476125 4.4855431484479871 2.4079409131029790 1.0447223014836877 0.0039633705807905 0.1390666986321690
42200.0000000000000000 8.0810001599539163 4.4853178248732934 2.4079374080066778 1.0447184511171732 0.0039574890605974 0.1390689868961739
42300.0000000000000000 8.0808313992362155 4.4851458068835308 2.4079424251149546 1.0447149130636255 0.0039571256137697 0.1390711285603356
42400.0000000000000000 8.0806957655087857 4.4850071379316301 2.4079504559365592 1.0447067378219437 0.0039582486137211 0.1390731852049316
42500.0000000000000000 8.0805738585525368 4.4848897758666784 2.4079495911784936 1.0447016510084213 0.0039576494532831 0.1390751910456595
42600.0000000000000000 8.0804985479104285 4.4848018414159059 2.4079579915288321 1.0446974324168801 0.0039642923565344 0.1390769901922743
42700.0000000000000000 8.0803805094718015 4.4846925434255045 2.4079598123942438 1.0446903502696887 0.0039587278319812 0.1390790755503836
42800.0000000000000000 8.0802989354057200 4.4846144533161993 2.4079574664332921 1.0446867380546427 0.0039593980391336 0.1390808795624518
42900.0000000000000000 8.0802270435274028 4.4845401998128951 2.4079636838877274 1.0446793988724870 0.0039610723969202 0.1390826885573739
43000.0000000000000000 8.0801898175089253 4.4845101779750962 2.4079574968289510 1.0446759673279939 0.0039615639104333 0.1390846114664519
43100.0000000000000000 8.0800987617706497 4.4844222730263272 2.4079588028204313 1.0446695875303487 0.0039615768484135 0.1390865215451292
43200.0000000000000000 8.0800440584601176 4.4843686863979020 2.4079609214480557 1.0446635945390255 0.0039624038806210 0.1390884521945136
43300.0000000000000000 8.0800134186038015 4.4843388177355790 2.4079555436730371 1.0446606841303858 0.0039680464559198 0.1390903266088803
43400.0000000000000000 8.0799466668800157 4.4842757612979689 2.4079587405028517 1.0446563317087674 0.0039636558069180 0.1390921775635102
43500.0000000000000000 8.0799034307559747 4.4842334535771649 2.4079599211783376 1.0446517843606073 0.0039642928234059 0.1390939788164587
43600.0000000000000000 8.0798650322829069 4.4841975228081337 2.4079598647172369 1.0446476894273831 0.0039641738817734 0.1390957814483808
43700.0000000000000000 8.0798241398554822 4.4841590729463094 2.4079581781849115 1.0446438753095524 0.0039656461763698 0.1390973672383391
43800.0000000000000000 8.0797875648053274 4.4841244044787665 2.4079567638370780 1.0446411430467848 0.0039661755846677 0.1390990778580316
43900.0000000000000000 8.0797533367221508 4.4840929922448938 2.4079566183041083 1.0446355621305217 0.0039672588202474 0.1391009052223775
44000.0000000000000000 8.0797438404372102 4.4840863355860314 2.4079513479785781 1.0446308443507752 0.0039722346672727 0.1391030778545525
44100.0000000000000000 8.0796866333249682 4.4840329676509514 2.4079534084522489 1.0446271335191515 0.0039679875830178 0.1391051361195995
44200.0000000000000000 8.0796560576550167 4.4840047481657637 2.4079512523642195 1.0446244487790528 0.0039684154088033 0.1391071929371787
44300.0000000000000000 8.0796294452663151 4.4839782502224228 2.4079516260118412 1.0446226096469586 0.0039677171894500 0.1391092421956422
44400.0000000000000000 8.0796000104133725 4.4839528360973215 2.4079478005743562 1.0446190041263566 0.0039695818130521 0.1391107878022849
44500.0000000000000000 8.0795734142279887 4.4839331954557151 2.4079399445540588 1.0446177834159946 0.0039700851568097 0.1391124056454091
44600.0000000000000000 8.0795485753666139 4.4839030438874099 2.4079458879921485 1.0446146281680295 0.0039710302001172 0.1391139851189066
44700.0000000000000000 8.0795636391779961 4.4839156937153373 2.4079434837971032 1.0446138166084225 0.0039752337884298 0.1391154112687035
44800.0000000000000000 8.0795002401349691 4.4838574068407926 2.4079434469256746 1.0446110594810842 0.0039716673846916 0.1391166595027260
44900.0000000000000000 8.0794778461731873 4.4838389979097464 2.4079404212190889 1.0446083764852858 0.0039721422083605 0.1391179083507065
45000.0000000000000000 8.0794607806990815 4.4838230694610051 2.4079407574007248 1.0446057045018018 0.0039720793719384 0.1391191699636128
45100.0000000000000000 8.0794343381930460 4.4838010664289154 2.4079365294246311 1.0446034908781789 0.0039730951345530 0.1391201563267666
45200.0000000000000000 8.0794138848624577 4.4837796849397460 2.4079375154715308 1.0446018049589745 0.0039735284630425 0.1391213510291637
45300.0000000000000000 8.0793949588242988 4.4837534056302086 2.4079457350955904 1.0445992326428863 0.0039740304354802 0.1391225550201338
45400.0000000000000000 8.0793950851217229 4.4837593455546649 2.4079391639705077 1.0445979473083198 0.0039750215612630 0.1391236067269671
45500.0000000000000000 8.0793551592738986 4.4837227213636597 2.4079352870368149 1.0445976557370833 0.0039749251417392 0.1391245699946032
45600.0000000000000000 8.0793366239702618 4.4837038238190088 2.4079357196687008 1.0445958988425494 0.0039755936923123 0.1391255879476916
45700.0000000000000000 8.0793295119080124 4.4836902262938789 2.4079384639865702 1.0445951887282805 0.0039791456544519 0.1391264872448324
45800.0000000000000000 8.0793001898614083 4.4836673615044074 2.4079359097329149 1.0445934718226453 0.0039761858199595 0.1391272609814805
45900.0000000000000000 8.0792822211889650 4.4836463380193150 2.4079391502611363 1.0445918871187831 0.0039767060658438 0.1391281397238866
46000.0000000000000000 8.0792661078101400 4.4836293349707166 2.4079399500906313 1.0445913890038208 0.0039763247786242 0.1391291089663455
46100.0000000000000000 8.0792467644184480 4.4836143410188445 2.4079348170237540 1.0445901180087254 0.0039776471007697 0.1391298412663534
46200.0000000000000000 8.0792308780192492 4.4835922256534602 2.4079408246200469 1.0445890627179562 0.0039780593328405 0.1391307056949458
46300.0000000000000000 8.0792153353150997 4.4835804314483454 2.4079379239323497 1.0445871774026021 0.0039782548225446 0.1391315477092576
46400.0000000000000000 8.0792206841228555 4.4835852386165698 2.4079363604578621 1.0445867997546465 0.0039798940312153 0.1391323912625622
46500.0000000000000000 8.0791848285268184 4.4835512177720567 2.4079359675356948 1.0445851742338708 0.0039793401220679 0.1391331288631281
46600.0000000000000000 8.0792575158883349 4.4835362420673377 2.4079373676298204 1.0445831764394411 0.0040667984569990 0.1391339312947373
46700.0000000000000000 8.0791795804383089 4.4835407212567828 2.4079374414151626 1.0445819016706570 0.0039848811780712 0.1391346349176341
46800.0000000000000000 8.0791472733766447 4.4835091753250378 2.4079380177159706 1.0445804797908611 0.0039842921740790 0.1391353083706958
46900.0000000000000000 8.0791395565514676 4.4834944175207649 2.4079397320031162 1.0445794066763214 0.0039899648935794 0.1391360354576859
47000.0000000000000000 8.0791055882239142 4.4834926745896269 2.4079351824571109 1.0445778809378305 0.0039630649426342 0.1391367852967113
47100.0000000000000000 8.0790804512651793 4.4834774427145945 2.4079348309125215 1.0445775176654717 0.0039530499151332 0.1391376100574578
47200.0000000000000000 8.0790663044165445 4.4834644120112443 2.4079361250476921 1.0445771634376189 0.0039503005515000 0.1391383033684892
47300.0000000000000000 8.0790535685975211 4.4834504696208617 2.4079396141732921 1.0445763831634589 0.0039481258036965 0.1391389758362135
47400.0000000000000000 8.0790545309402404 4.4834508839911678 2.4079399743204006 1.0445757757691356 0.0039482675276579 0.1391396293318776
47500.0000000000000000 8.0790285088820486 4.4834269468171080 2.4079391772627630 1.0445751011486759 0.0039471243609435 0.1391401592925581
47600.0000000000000000 8.0790180247981329 4.4834173295369402 2.4079386636722386 1.0445745454424809 0.0039468759493889 0.1391406101970856
47700.0000000000000000 8.0790216284917715 4.4834150290135604 2.4079431431443723 1.0445736991769661 0.0039484325622445 0.1391413245946279
47800.0000000000000000 8.0789948088000010 4.4833933299958613 2.4079405778917220 1.0445728829957355 0.0039461575319034 0.1391418603847788
47900.0000000000000000 8.0789846841434549 4.4833817558097255 2.4079418308085949 1.0445726339722381 0.0039460193857221 0.1391424441671738
48000.0000000000000000 8.0789836870018377 4.4833771985076023 2.4079425004877564 1.0445719814151744 0.0039491226033081 0.1391428839879972
48100.0000000000000000 8.0789643585131934 4.4833612728943306 2.4079429047714500 1.0445708071337689 0.0039459097560581 0.1391434639575856
48200.0000000000000000 8.0789540773725843 4.4833500088010192 2.4079436876998463 1.0445704671083271 0.0039459459507538 0.1391439678126381
48300.0000000000000000 8.0789474146907327 4.4833422646606502 2.4079430012618488 1.0445704951282733 0.0039470785146395 0.1391445751253200
48400.0000000000000000 8.0789344845673536 4.4833309407800117 2.4079427508434068 1.0445697429201564 0.0039459501708147 0.1391450998529634
48500.0000000000000000 8.0789257254992819 4.4833217588232515 2.4079429557777803 1.0445693570162689 0.0039460334435152 0.1391456204384661
48600.0000000000000000 8.0789183464754561 4.4833117735370998 2.4079446168156275 1.0445694135645180 0.0039464075673829 0.1391461349908269
48700.0000000000000000 8.0789082055278314 4.4833026658298998 2.4079439700092320 1.0445688198888778 0.0039461332199693 0.1391466165798519
48800.0000000000000000 8.0788999712212011 4.4832945890255695 2.4079438070568311 1.0445682424569653 0.0039462106183053 0.1391471220635292
48900.0000000000000000 8.0788930473732385 4.4832871978546427 2.4079435068923565 1.0445684110337063 0.0039463209551249 0.1391476106374082
49000.0000000000000000 8.0788839972003998 4.4832764140211783 2.4079445356599143 1.0445685228433117 0.0039463877016757 0.1391481369743196
49100.0000000000000000 8.0788766392103391 4.4832684209027862 2.4079448748788286 1.0445682706084523 0.0039464796130841 0.1391485932071886
49200.0000000000000000 8.0788699996527047 4.4832598475084007 2.4079463616692722 1.0445682173902959 0.0039465036882827 0.1391490693964535
49300.0000000000000000 8.0788617339937954 4.4832518074195358 2.4079463431377217 1.0445673535931390 0.0039466973459511 0.1391495324974479
49400.0000000000000000 8.0788550772606982 4.4832435498375682 2.4079476652673444 1.0445671105069436 0.0039467936649786 0.1391499579838634
49500.0000000000000000 8.0788492482833085 4.4832382646570359 2.4079466309071194 1.0445669635785062 0.0039470210946948 0.1391503680459521
49600.0000000000000000 8.0788414477998387 4.4832296300456118 2.4079474827516720 1.0445665235819590 0.0039470227549590 0.1391507886656361
49700.0000000000000000 8.0788349837043238 4.4832212083312122 2.4079490224765450 1.0445664471561003 0.0039471345667618 0.1391511711737045
49800.0000000000000000 8.0788299741187171 4.4832168569237068 2.4079478672843218 1.0445660549304259 0.0039476596217998 0.1391515353584628
49900.0000000000000000 8.0788224763853194 4.4832094437660501 2.4079478573903361 1.0445658742344821 0.0039473735610373 0.1391519274334139
50000.0000000000000000 8.0788162178997762 4.4832000531344818 2.4079502970077500 1.0445658612111661 0.0039476932807919 0.1391523132655863


==> figures/free_shape_inference/measurement_noise/random_seed_2/30/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/free_shape_inference/sphere/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.1279391068 -4.0000000000 -4.0000000000
2.8239035144 0.0000000000 2.0000000000


==> figures/free_shape_inference/sphere/odil/error_history_30000.txt <==
density pressure steps velocityX velocityY velocityZ
0.0622672263655321 0.0790484122699959 0.0000000000000000 0.9185378754989449 0.0311478445842796 0.0311478445842796
0.0722935326690621 0.0834974181570964 60.0000000000000000 0.9057238224298308 0.0337098863192566 0.0338193630519550
0.0884023804545394 0.0924239679915474 120.0000000000000000 0.8929812055210182 0.0374671204900152 0.0377698249193143
0.1062845863923737 0.1168812205961499 180.0000000000000000 0.8804063479657283 0.0414544988821805 0.0419169204830233
0.1247787315093813 0.1412050701628041 240.0000000000000000 0.8676553523228974 0.0451799777601721 0.0457136600113300
0.1433637983092982 0.1632953212048631 300.0000000000000000 0.8545001361408255 0.0480819957067067 0.0486489050901686
0.1617012341387486 0.1825134313958003 360.0000000000000000 0.8408527802556222 0.0497123501616033 0.0503018958372456
0.1794048596515453 0.1987043149520548 420.0000000000000000 0.8267581362212355 0.0500940893578041 0.0505981457647804
0.1960255394467813 0.2120023146938311 480.0000000000000000 0.8123629174282241 0.0495536307940849 0.0498079780375178
0.2113935545181256 0.2227018123248110 540.0000000000000000 0.7978520861062272 0.0484391022044027 0.0483311276804775
0.2253263319848550 0.2311475115524092 600.0000000000000000 0.7834188190769863 0.0470588192720364 0.0466121304472579
0.2376844398392311 0.2375640631537654 660.0000000000000000 0.7692682266668401 0.0458695474271975 0.0450839354587140
0.2483572739342977 0.2419682338045809 720.0000000000000000 0.7555572013925560 0.0454794296279697 0.0443657455720462
0.2573359497004805 0.2443321420886109 780.0000000000000000 0.7423380480589866 0.0460460965022669 0.0448533973113250
0.2646934170029191 0.2446858126117304 840.0000000000000000 0.7295849984964521 0.0476920073469448 0.0463564249552612
0.2703374651181237 0.2431247040159204 900.0000000000000000 0.7172137889499921 0.0498520524320467 0.0485268346884724
0.2741653753690833 0.2398793206877051 960.0000000000000000 0.7051230453614011 0.0518957541098931 0.0508077729603937
0.2762353302117840 0.2351303752232458 1020.0000000000000000 0.6932172497237891 0.0535432960812478 0.0527715319635375
0.2766302810366663 0.2291716448295096 1080.0000000000000000 0.6813893370727243 0.0547003149778701 0.0543312981029917
0.2754590339441897 0.2224080591829426 1140.0000000000000000 0.6695984074354698 0.0554995858949580 0.0555620116248018
0.2730453031479125 0.2147942263255508 1200.0000000000000000 0.6577982096709118 0.0560958296675251 0.0565661735358563
0.2694727326172037 0.2067423228462181 1260.0000000000000000 0.6460023792171641 0.0566716894664678 0.0574721984256842
0.2647450593862681 0.1990765216578928 1320.0000000000000000 0.6342470290760223 0.0573166733655547 0.0583652604605422
0.2594992057360976 0.1901692863898496 1380.0000000000000000 0.6224763628393823 0.0580458939270459 0.0592821985997687
0.2537033109887838 0.1811488424451729 1440.0000000000000000 0.6107629263985348 0.0589126045326436 0.0603046382214425
0.2474938463304299 0.1722321765990614 1500.0000000000000000 0.5991394033399481 0.0599266538375379 0.0614629705304661
0.2410719655820073 0.1635747926954564 1560.0000000000000000 0.5876199811536531 0.0610984540144703 0.0627558143519699
0.2346234072828155 0.1553062729214499 1620.0000000000000000 0.5761849560158443 0.0623958605971182 0.0642166071980325
0.2282680938211959 0.1474968321442575 1680.0000000000000000 0.5648272313815166 0.0638090725414547 0.0657992977923508
0.2220770429182687 0.1402750859387179 1740.0000000000000000 0.5535421028411108 0.0653060873941728 0.0673700540002942
0.2161007813381787 0.1336638207918802 1800.0000000000000000 0.5423175325102989 0.0668822515418378 0.0689183407110291
0.2103345125040560 0.1277472352091454 1860.0000000000000000 0.5311677555835385 0.0684415211645793 0.0704045212208338
0.2047275979850713 0.1225279665973437 1920.0000000000000000 0.5201084669251251 0.0700148028181379 0.0718319268900784
0.1992882193338426 0.1180473265297286 1980.0000000000000000 0.5091384348308803 0.0716567873094071 0.0732104520357491
0.1940256324966600 0.1145136982078966 2040.0000000000000000 0.4982823938324148 0.0733970534622156 0.0746128862354172
0.1889731392503410 0.1116954053499751 2100.0000000000000000 0.4875384120684405 0.0751825448357197 0.0760226035307063
0.1840206663933348 0.1095599505463038 2160.0000000000000000 0.4769382892001113 0.0770231390144173 0.0774420326799388
0.1791643425406665 0.1078870127898001 2220.0000000000000000 0.4664716421978640 0.0788436783588108 0.0788607692300868
0.1743593224781505 0.1068704204808121 2280.0000000000000000 0.4561743774361546 0.0806596348941776 0.0802570900874915
0.1695449839759278 0.1065346106703002 2340.0000000000000000 0.4460408533717714 0.0824795233541511 0.0816963828083603
0.1646998343063149 0.1066427118530080 2400.0000000000000000 0.4360440516215244 0.0842954604950646 0.0831970124422111
0.1599756609089808 0.1070197162958328 2460.0000000000000000 0.4261573819850915 0.0860991394230351 0.0847675978741192
0.1552845499424337 0.1075907467925066 2520.0000000000000000 0.4163643346778447 0.0877899452160043 0.0863826961493409
0.1506408147000830 0.1082910784265302 2580.0000000000000000 0.4066774637201314 0.0893675174032479 0.0880083546802884
0.1461027061306305 0.1090379801197072 2640.0000000000000000 0.3970891718163002 0.0908687160751972 0.0896706191897570
0.1417406384084995 0.1098473072482833 2700.0000000000000000 0.3876185644016411 0.0923219806553116 0.0913719598164553
0.1376785936788414 0.1106963285370317 2760.0000000000000000 0.3782897656587229 0.0936920647573186 0.0931195960370308
0.1339162518266322 0.1115368919679753 2820.0000000000000000 0.3691016063040039 0.0950198853718736 0.0948460783726921
0.1304088569690150 0.1123964690677466 2880.0000000000000000 0.3600519031746491 0.0963574597471292 0.0965828017404664
0.1271584017871325 0.1132712178891738 2940.0000000000000000 0.3511770976170324 0.0976117878200189 0.0982842867620140
0.1241125419987549 0.1141148622204704 3000.0000000000000000 0.3424427616003864 0.0987956226962960 0.0999736296424156
0.1212151813737959 0.1149063156107045 3060.0000000000000000 0.3338644989657663 0.0998422640579883 0.1016414981400495
0.1183895288979403 0.1156568569052923 3120.0000000000000000 0.3254343303583268 0.1007308971682371 0.1032077531368965
0.1156980935485301 0.1163642066916970 3180.0000000000000000 0.3171506210189416 0.1015145930313340 0.1046689135658636
0.1130607692786184 0.1170224142363436 3240.0000000000000000 0.3090504295261424 0.1021956435873812 0.1060319749048310
0.1104650191680643 0.1175978373157875 3300.0000000000000000 0.3011303341335744 0.1027561494258856 0.1072794732909255
0.1079552280762199 0.1180775628471123 3360.0000000000000000 0.2933932838322839 0.1032254079759693 0.1083772972244765
0.1055373517503826 0.1184764860124212 3420.0000000000000000 0.2858184640961735 0.1036580150040049 0.1093664129143405
0.1031542359095840 0.1188514620613416 3480.0000000000000000 0.2784312064350373 0.1040441931510673 0.1102711613470276
0.1008475247696716 0.1192262886891682 3540.0000000000000000 0.2712535615436603 0.1043835945014165 0.1110840758949496
0.0986311863480043 0.1195938077467599 3600.0000000000000000 0.2642796736557714 0.1046743494690559 0.1118119371794919
0.0965413830037820 0.1199221613153457 3660.0000000000000000 0.2575162816098216 0.1049509733839168 0.1124564818440182
0.0945478852714283 0.1202325960422990 3720.0000000000000000 0.2509535209954893 0.1051885748151956 0.1130352405882303
0.0926539605229113 0.1205098547798013 3780.0000000000000000 0.2445845489359369 0.1053741583339194 0.1135232545635879
0.0908594621242851 0.1207523451526832 3840.0000000000000000 0.2384038155868453 0.1055459867447652 0.1139421024917968
0.0891663519707863 0.1209704260767251 3900.0000000000000000 0.2323970553921591 0.1056857234965163 0.1142926744276710
0.0875653756942532 0.1211556637303643 3960.0000000000000000 0.2265564783664058 0.1058250081661195 0.1145970570957469
0.0860693250515457 0.1213206772920017 4020.0000000000000000 0.2208635709071261 0.1059600026279717 0.1148334609009164
0.0847008178222879 0.1214596865002662 4080.0000000000000000 0.2153193111548237 0.1060811731696751 0.1149938279599060
0.0834375015616315 0.1216442063972233 4140.0000000000000000 0.2099114192988369 0.1062210694536052 0.1151136975842233
0.0824674866586944 0.1217882188956476 4200.0000000000000000 0.2045806162068615 0.1063841321451920 0.1151614857731707
0.0815691309345618 0.1219576010055768 4260.0000000000000000 0.1993540547628004 0.1065832088517347 0.1152079250465476
0.0807259701707976 0.1221693548989052 4320.0000000000000000 0.1942276129798116 0.1068040127913171 0.1152041066401618
0.0800828404537196 0.1223512727658757 4380.0000000000000000 0.1891790251249221 0.1070096191650262 0.1151234439900330
0.0795846292214606 0.1224725688572422 4440.0000000000000000 0.1842336195856919 0.1071858081269221 0.1149832363007495
0.0791910312336850 0.1225165484896281 4500.0000000000000000 0.1794121958185018 0.1072887766686781 0.1147612372873001
0.0789708450815138 0.1224347762829915 4560.0000000000000000 0.1747001440612513 0.1073211706065021 0.1144151416380658
0.0788534265192999 0.1222374604004020 4620.0000000000000000 0.1700812451825424 0.1073234886410079 0.1139254794668657
0.0788823022226877 0.1219293640890591 4680.0000000000000000 0.1655633574716962 0.1072691803137188 0.1132969691795622
0.0790577986087662 0.1215225636919425 4740.0000000000000000 0.1611251891296103 0.1071384814759176 0.1125178021808542
0.0792670675844821 0.1210362738052904 4800.0000000000000000 0.1567967704330070 0.1068444120315622 0.1115993482478601
0.0797122020248535 0.1204314368175362 4860.0000000000000000 0.1525209125095675 0.1064390912047065 0.1105932190838543
0.0801031534621890 0.1197487235333192 4920.0000000000000000 0.1483330404033497 0.1059889926419682 0.1094245304210480
0.0803686525900191 0.1189370458636557 4980.0000000000000000 0.1442607947634704 0.1054529017439302 0.1081712970262050
0.0804052648283457 0.1180679861796852 5040.0000000000000000 0.1403485797229031 0.1048385430410439 0.1069084246767598
0.0805641982662956 0.1170571008198436 5100.0000000000000000 0.1365073505298158 0.1041775112306895 0.1056217086329539
0.0806047492183355 0.1160180237480828 5160.0000000000000000 0.1328073304175205 0.1034838973460853 0.1043651220717327
0.0806715432249402 0.1148828335745289 5220.0000000000000000 0.1292150586217377 0.1027547567501862 0.1031221955091899
0.0806217116850646 0.1137130882789500 5280.0000000000000000 0.1257750612692584 0.1019920931240960 0.1018915819111617
0.0805017526926421 0.1125060513733287 5340.0000000000000000 0.1224879691013107 0.1011716484303128 0.1006803331324548
0.0802810192147058 0.1112695212652248 5400.0000000000000000 0.1193503229761758 0.1003058450280998 0.0995072314774468
0.0799632637090503 0.1100755056102492 5460.0000000000000000 0.1163605464680003 0.0994097967959531 0.0983784810936327
0.0797134332570152 0.1088048321768023 5520.0000000000000000 0.1134452679802499 0.0984778978090595 0.0972735593454814
0.0793481219388526 0.1075473762641523 5580.0000000000000000 0.1106552562142279 0.0975276226701306 0.0961843461288751
0.0790311953918125 0.1062659780371349 5640.0000000000000000 0.1079387435766757 0.0965629823072657 0.0950923171493349
0.0785142852138004 0.1050974745986776 5700.0000000000000000 0.1053936940407141 0.0955731010871987 0.0940172025220189
0.0782073420690605 0.1038301539866300 5760.0000000000000000 0.1028693142188142 0.0945969824817472 0.0929534429430605
0.0777783681981712 0.1026000276770000 5820.0000000000000000 0.1004466546478242 0.0935891880440204 0.0918898662915117
0.0773079345232915 0.1014315812528579 5880.0000000000000000 0.0981367384282326 0.0925733497540237 0.0908206339444863
0.0768198289363145 0.1002696196183706 5940.0000000000000000 0.0958898725930832 0.0915692958299867 0.0897719083741135
0.0763189103356320 0.0991392804028852 6000.0000000000000000 0.0937363324751260 0.0905555628466700 0.0887399504020083
0.0758185336381151 0.0980305604765953 6060.0000000000000000 0.0916475700710234 0.0895463976133415 0.0877362321273656
0.0752979218418239 0.0969547359257081 6120.0000000000000000 0.0896510053768721 0.0885350363708657 0.0867367261116888
0.0746207227995866 0.0961099565511889 6180.0000000000000000 0.0878636411118612 0.0875321719276664 0.0857492565382826
0.0742529013989933 0.0950803375912027 6240.0000000000000000 0.0859335373041922 0.0865133917575739 0.0847824242548223
0.0737467330067735 0.0940798641435486 6300.0000000000000000 0.0840722717618709 0.0855017521687029 0.0838275986352111
0.0732169722342988 0.0931158341711962 6360.0000000000000000 0.0822720379170837 0.0844874875318725 0.0828898220447052
0.0726932548090422 0.0921781094603702 6420.0000000000000000 0.0805267538478187 0.0834878143304872 0.0819884459456254
0.0721901366355889 0.0912543443119519 6480.0000000000000000 0.0788127327402231 0.0824876671720613 0.0811109343047656
0.0716367200967844 0.0903819240531754 6540.0000000000000000 0.0771563975933805 0.0815007724573466 0.0802618918775748
0.0710943618784104 0.0895442370719143 6600.0000000000000000 0.0755496887717908 0.0805249830425819 0.0794420739920229
0.0705425962793584 0.0887437470183855 6660.0000000000000000 0.0739839154768426 0.0795442740460123 0.0786509964438723
0.0699885250731909 0.0879999418123813 6720.0000000000000000 0.0724675209610172 0.0785836458658864 0.0779081291091799
0.0694620844391844 0.0872844242682835 6780.0000000000000000 0.0709778845094151 0.0776243033217562 0.0771982618086900
0.0688993365669806 0.0866703544989821 6840.0000000000000000 0.0695803809032500 0.0766970952244173 0.0765158521841247
0.0684177689821987 0.0860533439638245 6900.0000000000000000 0.0681566707631912 0.0758134055868683 0.0758383124517991
0.0679355899556115 0.0854791481808603 6960.0000000000000000 0.0667577246829184 0.0749519829523188 0.0751589305538623
0.0674348401794412 0.0849894047345000 7020.0000000000000000 0.0653941171425509 0.0741335316725773 0.0744947472508113
0.0669634287948772 0.0845388178951265 7080.0000000000000000 0.0640701826998505 0.0733500383032036 0.0738672445107163
0.0659084223027143 0.0851045265859348 7140.0000000000000000 0.0632947477358703 0.0725090117890312 0.0731614071339847
0.0656346798835288 0.0848919117118121 7200.0000000000000000 0.0620060522404699 0.0717329927171842 0.0725196767845278
0.0653582469004893 0.0845029783053721 7260.0000000000000000 0.0606869012307724 0.0710548585760388 0.0719722847087555
0.0649940480613408 0.0841851063626277 7320.0000000000000000 0.0593672148257741 0.0703615568646833 0.0714056542194053
0.0645717621869663 0.0839313235942985 7380.0000000000000000 0.0581079074097716 0.0696895827677151 0.0708554473037613
0.0641335072976895 0.0837709009364565 7440.0000000000000000 0.0568918018658554 0.0690189824801801 0.0703161366216883
0.0637033739644997 0.0836582991732015 7500.0000000000000000 0.0556834163858441 0.0683865009817804 0.0697956680708629
0.0632181855789227 0.0836675648424006 7560.0000000000000000 0.0545411187011639 0.0677581892206591 0.0692727803350935
0.0628052178229968 0.0836404391117185 7620.0000000000000000 0.0533678962099108 0.0671791606728621 0.0687937994046896
0.0623535174132695 0.0837804392613296 7680.0000000000000000 0.0522702886525788 0.0665895861192228 0.0683127736383086
0.0618996437108720 0.0839484220958424 7740.0000000000000000 0.0512077192766829 0.0660275475617673 0.0678592182513242
0.0614892021636876 0.0840966325862088 7800.0000000000000000 0.0501159469932980 0.0655028964753419 0.0674156297862921
0.0609757755766233 0.0843907618635571 7860.0000000000000000 0.0491522925930977 0.0649601988016862 0.0669677310231651
0.0597758399931946 0.0865956149451767 7920.0000000000000000 0.0489883992526326 0.0641627058983210 0.0662753188641897
0.0596140084917985 0.0867464544035691 7980.0000000000000000 0.0479129048165566 0.0637302208775823 0.0658914039137058
0.0593163108569600 0.0868844815588384 8040.0000000000000000 0.0468367214213324 0.0632946976692979 0.0655125613387716
0.0589560059742116 0.0870763464677607 8100.0000000000000000 0.0458285516421205 0.0628513074083143 0.0651182317907030
0.0585980848299695 0.0873415278546365 8160.0000000000000000 0.0448154105941798 0.0624133600208954 0.0647241589457110
0.0582250012388208 0.0876503756590753 8220.0000000000000000 0.0438163291568972 0.0619904798555759 0.0643330235164116
0.0577931798131203 0.0880807017902583 8280.0000000000000000 0.0428915693715079 0.0615666417807766 0.0639263393889578
0.0574163688950645 0.0884641417302886 8340.0000000000000000 0.0419450714360754 0.0612019897522591 0.0635649994206447
0.0570086532903107 0.0889198376385272 8400.0000000000000000 0.0410416604607258 0.0608303384694344 0.0631897950412814
0.0565635158281662 0.0895023437738116 8460.0000000000000000 0.0402089808391463 0.0604487736900469 0.0628029595408694
0.0561656048752863 0.0900405045448432 8520.0000000000000000 0.0393382132281418 0.0601028898347662 0.0624369913723383
0.0557486800425521 0.0906183372405850 8580.0000000000000000 0.0384911173139170 0.0597646075954823 0.0620758587034354
0.0553328583312840 0.0912162038113375 8640.0000000000000000 0.0376636088637211 0.0594265195681917 0.0617171816157267
0.0549114661642759 0.0918233019962415 8700.0000000000000000 0.0368424238028737 0.0591017675738742 0.0613669284981913
0.0544914802144863 0.0924455989748654 8760.0000000000000000 0.0360559981469718 0.0587821375633481 0.0610176660047796
0.0531021307694546 0.0962776103405377 8820.0000000000000000 0.0363405693392532 0.0581828809457467 0.0602972558828612
0.0521616873377007 0.0981737193499266 8880.0000000000000000 0.0355721273556481 0.0576071890350661 0.0597351645515788
0.0518755730326579 0.0984282197059787 8940.0000000000000000 0.0347752151429654 0.0574426692228687 0.0595100001763061
0.0516530795911190 0.0986784011648860 9000.0000000000000000 0.0340105212625018 0.0572197885667445 0.0592300503593662
0.0515520005041954 0.0986945411973503 9060.0000000000000000 0.0332065232865724 0.0570001394153876 0.0589661399024851
0.0513912141149032 0.0989272755411563 9120.0000000000000000 0.0324308674514690 0.0567303683671580 0.0586612785996960
0.0512268299273351 0.0991723389682493 9180.0000000000000000 0.0317224932419108 0.0564774791821245 0.0583541442055345
0.0510693699021295 0.0996648673104925 9240.0000000000000000 0.0310751467394404 0.0561932634783871 0.0580315723456794
0.0510412457866637 0.1003606789199200 9300.0000000000000000 0.0304788970021323 0.0559061862476114 0.0576975917117141
0.0511689439087894 0.1013855848430957 9360.0000000000000000 0.0300267138285556 0.0555992409859035 0.0573538014641722
0.0515957356020083 0.1030540532244272 9420.0000000000000000 0.0297529050243982 0.0552454638548217 0.0569551257273521
0.0525433037879998 0.1057137102280351 9480.0000000000000000 0.0298133491966505 0.0548143596153273 0.0564971769840127
0.0544056633387597 0.1099977219820639 9540.0000000000000000 0.0303730861400064 0.0542684845741036 0.0559430750343072
0.0576562027881130 0.1168687858362081 9600.0000000000000000 0.0317664495174684 0.0535383804085814 0.0552291800461494
0.0628100715459345 0.1272951397701520 9660.0000000000000000 0.0344245266109804 0.0525752285284772 0.0543128411549776
0.0701296239842058 0.1417220512230695 9720.0000000000000000 0.0386587882176792 0.0513915861147606 0.0531783686595002
0.0791406437360946 0.1595765380809100 9780.0000000000000000 0.0445480431467617 0.0499556342404970 0.0518061823990469
0.0886756128556491 0.1791760811239691 9840.0000000000000000 0.0517308081105391 0.0482826942787835 0.0501976982384590
0.0971582936596799 0.1984949600358174 9900.0000000000000000 0.0594795774679861 0.0464148253629810 0.0483862063656825
0.1033487471817275 0.2153302093630940 9960.0000000000000000 0.0669622891112788 0.0444136477542194 0.0463990904084123
0.1069324117578714 0.2279200392089368 10020.0000000000000000 0.0735064428779194 0.0422761358845629 0.0441916374761032
0.1079853630258990 0.2349817453797557 10080.0000000000000000 0.0786102828212744 0.0399939264784272 0.0418463497775800
0.1064618768064191 0.2358537755322792 10140.0000000000000000 0.0820559970597314 0.0377145955973633 0.0394502895659587
0.1020631840399741 0.2302353985908376 10200.0000000000000000 0.0838445145961833 0.0355100982374670 0.0371019088293012
0.0946284842855224 0.2188089004348751 10260.0000000000000000 0.0840501148943616 0.0334863508540909 0.0349130337811778
0.0846753263008308 0.2028104286187389 10320.0000000000000000 0.0826922129002577 0.0317453282186053 0.0329934949588182
0.0734312100318790 0.1839561189786524 10380.0000000000000000 0.0798845965027633 0.0302923825574100 0.0314235588457135
0.0619950908509037 0.1641003786506574 10440.0000000000000000 0.0758781889318903 0.0291226693714597 0.0301495354809663
0.0510991930072240 0.1444365123978920 10500.0000000000000000 0.0709814391185336 0.0281589768696755 0.0291169535058480
0.0412236483450433 0.1258176380065877 10560.0000000000000000 0.0655573856483863 0.0273332553684332 0.0282560362868357
0.0326288033593260 0.1088866461691100 10620.0000000000000000 0.0600290058454971 0.0265990620281178 0.0275051581163236
0.0254324616352037 0.0937748366993537 10680.0000000000000000 0.0546564737345763 0.0259561895074430 0.0268610154281996
0.0196334315719651 0.0805759587368812 10740.0000000000000000 0.0496115372742302 0.0253909570682917 0.0263026589539479
0.0150518945221519 0.0692172300348581 10800.0000000000000000 0.0450124666741660 0.0248851767021121 0.0258143479233090
0.0115340809956280 0.0594656543276214 10860.0000000000000000 0.0408910225593715 0.0244544796305262 0.0254056090632459
0.0089754349444209 0.0511632341343782 10920.0000000000000000 0.0372350714692551 0.0240794471251771 0.0250555627592089
0.0072628353351300 0.0440844060594312 10980.0000000000000000 0.0340169139378371 0.0237666402428278 0.0247716031768896
0.0062085078733681 0.0380218652934498 11040.0000000000000000 0.0311809942880074 0.0235138756277110 0.0245327762092463
0.0056137198004094 0.0328716420069921 11100.0000000000000000 0.0286781938767512 0.0232946810632642 0.0243265207501937
0.0053316947615795 0.0284860456884233 11160.0000000000000000 0.0264735357370669 0.0231088231462295 0.0241480497717226
0.0052304697357668 0.0248076318967007 11220.0000000000000000 0.0245183728945169 0.0229458195568604 0.0239802448551738
0.0052267605596573 0.0217978697515581 11280.0000000000000000 0.0227968039445016 0.0228005371403745 0.0238266797208046
0.0052805124176944 0.0193685764067162 11340.0000000000000000 0.0212758783831844 0.0226610055239272 0.0236743176603845
0.0053587326377658 0.0173924802196534 11400.0000000000000000 0.0199201039882138 0.0225317100431645 0.0235360141973562
0.0054424780639161 0.0157448362402703 11460.0000000000000000 0.0187202190630995 0.0224103279605816 0.0234155748419085
0.0055335613867575 0.0144404614553833 11520.0000000000000000 0.0176411995853281 0.0222929357485118 0.0232891532380275
0.0056235496955209 0.0133843875244931 11580.0000000000000000 0.0166795012471722 0.0221833910262562 0.0231627327667480
0.0057240612527557 0.0125480492824731 11640.0000000000000000 0.0158195630314725 0.0220725545195748 0.0230433952461010
0.0058152520821791 0.0118648543219864 11700.0000000000000000 0.0150300119090404 0.0219607262633122 0.0229192427389793
0.0059027930811427 0.0113051945421487 11760.0000000000000000 0.0143110344460361 0.0218570951193748 0.0228012160258360
0.0059659188023081 0.0108245691496105 11820.0000000000000000 0.0136590114536780 0.0217484678959354 0.0226895692683458
0.0060382059629079 0.0104433853628239 11880.0000000000000000 0.0130744473224887 0.0216412237939437 0.0225695008403265
0.0060940812382258 0.0101726974239497 11940.0000000000000000 0.0125572476161405 0.0215221418413968 0.0224610901955878
0.0061537977653393 0.0098883936967648 12000.0000000000000000 0.0120640620381832 0.0214214556696082 0.0223555796179720
0.0062164765877788 0.0096589136712163 12060.0000000000000000 0.0116107872106415 0.0213182881819416 0.0222405263093601
0.0062778551978229 0.0094591272623803 12120.0000000000000000 0.0111832861986201 0.0212203936121042 0.0221288500302035
0.0063303512639769 0.0092965443846907 12180.0000000000000000 0.0107997238448462 0.0211111471356903 0.0220179822687340
0.0063920406458796 0.0091532786768999 12240.0000000000000000 0.0104340414538029 0.0210077236185402 0.0219130328634885
0.0064370331147196 0.0090256541418344 12300.0000000000000000 0.0101187860798122 0.0209001676541673 0.0218069538595205
0.0064832591799152 0.0089054924277977 12360.0000000000000000 0.0098260282109393 0.0207962671371929 0.0216985700489757
0.0065340800821831 0.0088073721513346 12420.0000000000000000 0.0095401226434004 0.0206930767969019 0.0215876780012891
0.0065962577688394 0.0087138467890686 12480.0000000000000000 0.0092710460757207 0.0205902205227851 0.0214828783858612
0.0066513892737873 0.0086250383606654 12540.0000000000000000 0.0090205748580572 0.0204876849925943 0.0213790626411139
0.0066991242217669 0.0085389423157324 12600.0000000000000000 0.0087883434565878 0.0203843102601086 0.0212700771152138
0.0067492082879885 0.0084570584131140 12660.0000000000000000 0.0085514170812020 0.0202734244206341 0.0211554083110688
0.0067819898238243 0.0083659639215631 12720.0000000000000000 0.0083730214097474 0.0201789391580423 0.0210544199109743
0.0068235395230783 0.0082898115500956 12780.0000000000000000 0.0081797822190015 0.0200720781696364 0.0209520814005897
0.0068683927700900 0.0082158272518166 12840.0000000000000000 0.0079957538696950 0.0199646045617123 0.0208455578410432
0.0069152460263067 0.0081457859683961 12900.0000000000000000 0.0078192471207295 0.0198529155685032 0.0207414826708412
0.0072810363748182 0.0082825734276979 12960.0000000000000000 0.0080400887019379 0.0197179295961433 0.0207073280138045
0.0074097602978034 0.0084728886609645 13020.0000000000000000 0.0083255628763390 0.0196778468259060 0.0205730588493786
0.0074624478214090 0.0082935302581052 13080.0000000000000000 0.0079571115230670 0.0195304423960857 0.0204360611353705
0.0075633349169416 0.0081742945737531 13140.0000000000000000 0.0076641049234436 0.0193958590714780 0.0203030635082323
0.0076555933034360 0.0080627003210918 13200.0000000000000000 0.0074333787709383 0.0192829552155464 0.0201830385243961
0.0077253972066801 0.0079718607490837 13260.0000000000000000 0.0072475858928500 0.0191696660683106 0.0200733876169205
0.0077839234581824 0.0078952229134692 13320.0000000000000000 0.0070826770465559 0.0190620655615524 0.0199711917203208
0.0078241854206915 0.0078225095571314 13380.0000000000000000 0.0069370254395237 0.0189516998296954 0.0198671329583947
0.0078608466021757 0.0077608221891884 13440.0000000000000000 0.0068081641761664 0.0188468154897957 0.0197530437251604
0.0078706190619675 0.0076980441708161 13500.0000000000000000 0.0066867477076546 0.0187365205562177 0.0196442066354901
0.0078858091207427 0.0076267805573295 13560.0000000000000000 0.0065701609643099 0.0186250435956020 0.0195486277957034
0.0079150388147571 0.0075683972407189 13620.0000000000000000 0.0064597483731104 0.0185128999275349 0.0194434403591034
0.0079303002458859 0.0075073386670405 13680.0000000000000000 0.0063541729787447 0.0184041937555977 0.0193341067237838
0.0079537813453675 0.0074477682661891 13740.0000000000000000 0.0062561980834384 0.0182989147690498 0.0192241318633869
0.0079861054716695 0.0073871612138468 13800.0000000000000000 0.0061702121792351 0.0181942006060250 0.0191169805229146
0.0079994948981698 0.0073349866108299 13860.0000000000000000 0.0060890311372229 0.0180858997544421 0.0190057497608647
0.0080175734409909 0.0072744709192149 13920.0000000000000000 0.0059968681413730 0.0179758591989977 0.0188996126346345
0.0080535953701024 0.0072208536184667 13980.0000000000000000 0.0059058316388804 0.0178670789258372 0.0187909289330572
0.0081085887660946 0.0071827987842476 14040.0000000000000000 0.0058370300000614 0.0177607289916983 0.0186784467983563
0.0081452568545883 0.0071413708151952 14100.0000000000000000 0.0057663358753578 0.0176514490558883 0.0185659393693524
0.0081423676635497 0.0070838727828070 14160.0000000000000000 0.0056950474251593 0.0175457990410784 0.0184588222229719
0.0081670627398355 0.0070361648971031 14220.0000000000000000 0.0056281561044227 0.0174399461291356 0.0183493969405212
0.0081906855288636 0.0069976054833351 14280.0000000000000000 0.0055619514896336 0.0173310097855996 0.0182425184571713
0.0082292703442837 0.0069483513150992 14340.0000000000000000 0.0054970687835855 0.0172240338212703 0.0181348956157870
0.0082498529825403 0.0069067305203426 14400.0000000000000000 0.0054356252271533 0.0171135950643340 0.0180340959869143
0.0082647107633864 0.0068682923179526 14460.0000000000000000 0.0053768256991453 0.0170024085317099 0.0179306985403954
0.0083055712643076 0.0068418353529867 14520.0000000000000000 0.0053182253562744 0.0168808076864940 0.0178065063989610
0.0083286342472337 0.0068136044007392 14580.0000000000000000 0.0052677993256486 0.0167699501855743 0.0176886179896320
0.0083470559649643 0.0067646688851136 14640.0000000000000000 0.0052087321256816 0.0166689028712790 0.0175806540993654
0.0083830527817478 0.0067349132932025 14700.0000000000000000 0.0051506177123024 0.0165538072365095 0.0174637498001603
0.0084081010570905 0.0067058460968854 14760.0000000000000000 0.0051038689914584 0.0164486873509438 0.0173538978812788
0.0084261241304144 0.0066795678848240 14820.0000000000000000 0.0050587855106163 0.0163408566555485 0.0172455227704393
0.0084321964410423 0.0066382101707559 14880.0000000000000000 0.0050028117168619 0.0162385242809166 0.0171342821378165
0.0084373307451808 0.0066120545201881 14940.0000000000000000 0.0049569916319296 0.0161271383703814 0.0170241999721417
0.0084411466567116 0.0065862011629617 15000.0000000000000000 0.0049128440194729 0.0160198428004637 0.0169120139105532
0.0084588480417721 0.0065523198941477 15060.0000000000000000 0.0048656621773084 0.0159094671671653 0.0168092605711751
0.0084859296808812 0.0065129572467200 15120.0000000000000000 0.0048248728675897 0.0157982338491897 0.0167031398332133
0.0085046639669834 0.0064717519507813 15180.0000000000000000 0.0047725285230543 0.0156913044972073 0.0165855016106310
0.0085283905127489 0.0064518587830066 15240.0000000000000000 0.0047363121757507 0.0155802464076462 0.0164767031064148
0.0085387995250257 0.0064161595789545 15300.0000000000000000 0.0046873057923357 0.0154698119816976 0.0163660853434011
0.0085652168701302 0.0063985166614368 15360.0000000000000000 0.0046473823654236 0.0153551616865753 0.0162536325654639
0.0085905516512180 0.0063790641104031 15420.0000000000000000 0.0046098238304883 0.0152422850387097 0.0161400014387987
0.0086483415254492 0.0064009399263738 15480.0000000000000000 0.0045742907538511 0.0151249037945188 0.0160116660371051
0.0086547857008521 0.0063753043833639 15540.0000000000000000 0.0045357537488722 0.0150285119771117 0.0159065353291220
0.0086752436555400 0.0063535693046596 15600.0000000000000000 0.0044903889768730 0.0149114749246600 0.0157930419331922
0.0087001915519780 0.0063281285391581 15660.0000000000000000 0.0044510064806302 0.0147915676226351 0.0156818947659769
0.0087036977664613 0.0063093406632734 15720.0000000000000000 0.0044187901755223 0.0146774527404280 0.0155659290840457
0.0086875726164975 0.0062900618178115 15780.0000000000000000 0.0043834374698283 0.0145731123093842 0.0154512845943796
0.0087073756772490 0.0062786738519522 15840.0000000000000000 0.0043470578883968 0.0144572284594915 0.0153346025319025
0.0087247887626578 0.0062511945267061 15900.0000000000000000 0.0043094021325670 0.0143471877850613 0.0152173780668114
0.0087350575683628 0.0062473135401324 15960.0000000000000000 0.0042800604294550 0.0142294041969045 0.0151040363912655
0.0087470891612880 0.0062350196048447 16020.0000000000000000 0.0042469209983388 0.0141117143172131 0.0149891676410594
0.0087697504720856 0.0062325084995156 16080.0000000000000000 0.0042187273176460 0.0139928694273748 0.0148701160744403
0.0087984961225910 0.0062343882422043 16140.0000000000000000 0.0041871729173677 0.0138671418479280 0.0147584234978397
0.0087807225242396 0.0062185718580235 16200.0000000000000000 0.0041526091761741 0.0137468477364119 0.0146411110617075
0.0087975017829620 0.0062171418220760 16260.0000000000000000 0.0041263109375841 0.0136245267607099 0.0145173323854523
0.0087756623040529 0.0061923955777794 16320.0000000000000000 0.0040994480391564 0.0135147519689349 0.0144047281489872
0.0087756370796848 0.0061537572421103 16380.0000000000000000 0.0040653184903186 0.0133861042837303 0.0142877274555224
0.0088044841151061 0.0061558073196543 16440.0000000000000000 0.0040433285620432 0.0132723543390704 0.0141612119488280
0.0087846984871230 0.0061308884587568 16500.0000000000000000 0.0040140130129819 0.0131625622400517 0.0140385762009181
0.0087843903902799 0.0061097483267258 16560.0000000000000000 0.0039905410896629 0.0130423788012571 0.0139260975493489
0.0087896140909547 0.0061092498715474 16620.0000000000000000 0.0039614948830370 0.0129067506388463 0.0138029915545857
0.0087997282850057 0.0060874719067507 16680.0000000000000000 0.0039334849504543 0.0127795425780071 0.0136897368743125
0.0088048638242562 0.0060787914292096 16740.0000000000000000 0.0039084756197229 0.0126504692223194 0.0135680934857799
0.0088200149571202 0.0060781226181717 16800.0000000000000000 0.0038828829472967 0.0125358624178680 0.0134396526289322
0.0088233829908136 0.0060702138678443 16860.0000000000000000 0.0038634257451318 0.0124049329986288 0.0133221401333035
0.0088370611732257 0.0060947837771060 16920.0000000000000000 0.0038413997812714 0.0122741218962753 0.0131928333424551
0.0088239766070813 0.0060642372320660 16980.0000000000000000 0.0038152220797660 0.0121631240277484 0.0130825175045768
0.0088347703410353 0.0060511528138489 17040.0000000000000000 0.0037951312740275 0.0120424456793667 0.0129595530758701
0.0088311971285128 0.0060375887288282 17100.0000000000000000 0.0037688701126077 0.0119146995749943 0.0128441689386624
0.0088372769338397 0.0060414989029047 17160.0000000000000000 0.0037489933785020 0.0117811071992905 0.0127258172272406
0.0088375796283184 0.0060212650720585 17220.0000000000000000 0.0037235683438666 0.0116582298356861 0.0126010763518670
0.0088361176629166 0.0060289066267767 17280.0000000000000000 0.0037105646400938 0.0115395187310338 0.0124788781924112
0.0088364672610820 0.0060235533773814 17340.0000000000000000 0.0036944669149881 0.0114206634708741 0.0123625574165684
0.0088686789540767 0.0060696658706168 17400.0000000000000000 0.0036756096851416 0.0112908754480892 0.0122251350084139
0.0088479370331960 0.0060365682020331 17460.0000000000000000 0.0036590286772089 0.0111770694730402 0.0121092671681329
0.0088481697897743 0.0060338765749652 17520.0000000000000000 0.0036408990741440 0.0110491995981351 0.0119780593777152
0.0088395949107358 0.0060089044918536 17580.0000000000000000 0.0036206033603388 0.0109279303906652 0.0118586347896822
0.0088440821698054 0.0060033931775400 17640.0000000000000000 0.0035985545054369 0.0107993703282691 0.0117366870273876
0.0088366105834557 0.0059984446883483 17700.0000000000000000 0.0035817406887943 0.0106724409940239 0.0116091576667640
0.0088451865468749 0.0060020675223529 17760.0000000000000000 0.0035694824150301 0.0105504842968703 0.0114851769757166
0.0088450646236089 0.0059896806655903 17820.0000000000000000 0.0035516286017008 0.0104324089607836 0.0113642264031051
0.0088591014420738 0.0060137526374332 17880.0000000000000000 0.0035392936054703 0.0103095120006934 0.0112380161485548
0.0088486662195924 0.0059967074172893 17940.0000000000000000 0.0035200853495893 0.0101862479912035 0.0111048643787233
0.0088475834117523 0.0059813109343025 18000.0000000000000000 0.0035050703541144 0.0100745093419236 0.0109708321752788
0.0088655516204591 0.0060387886920553 18060.0000000000000000 0.0034910512137337 0.0099442426207221 0.0108398268263556
0.0088546336734947 0.0060012839931552 18120.0000000000000000 0.0034803622205112 0.0098369615681897 0.0107285853206814
0.0088417195730156 0.0059761417826070 18180.0000000000000000 0.0034615610499337 0.0097122899897090 0.0105984756241638
0.0088521490047397 0.0060132490783433 18240.0000000000000000 0.0034493862942335 0.0095803188470846 0.0104601661649236
0.0088279623802821 0.0059757470590448 18300.0000000000000000 0.0034353903275704 0.0094727708341303 0.0103438061517087
0.0088314738809954 0.0059794577779532 18360.0000000000000000 0.0034228834682592 0.0093606508623931 0.0102204741388267
0.0088342467171191 0.0059820183177423 18420.0000000000000000 0.0034116639626936 0.0092376772210122 0.0100957270759941
0.0088534615589981 0.0059887046028225 18480.0000000000000000 0.0033972493086561 0.0091218383988911 0.0099679271143528
0.0088603404377310 0.0059829411068868 18540.0000000000000000 0.0033870878662529 0.0090010861364484 0.0098506672021234
0.0088255445729982 0.0059583328623908 18600.0000000000000000 0.0033682102795731 0.0088941673602567 0.0097333015410871
0.0088330301199193 0.0060268374080948 18660.0000000000000000 0.0033652480523799 0.0087770029342384 0.0096097534207378
0.0088095731321643 0.0059859259054951 18720.0000000000000000 0.0033557482448912 0.0086642672638558 0.0094927249041140
0.0087989327411739 0.0059537896473270 18780.0000000000000000 0.0033415752661421 0.0085537306481007 0.0093763705795855
0.0088140382667960 0.0059852240594755 18840.0000000000000000 0.0033356889387173 0.0084423470891486 0.0092579259609478
0.0088181662756846 0.0059582598646320 18900.0000000000000000 0.0033254937512518 0.0083423582428601 0.0091476181893952
0.0088080520401304 0.0059850392131993 18960.0000000000000000 0.0033159097063671 0.0082293014872297 0.0090346845948052
0.0088028085651842 0.0059548126768701 19020.0000000000000000 0.0033040207198741 0.0081214681902758 0.0089291755367681
0.0087885433619419 0.0059315527310352 19080.0000000000000000 0.0032922226137672 0.0080113060076943 0.0088217597636596
0.0087687594995801 0.0058930904803549 19140.0000000000000000 0.0032782377645975 0.0079056158656907 0.0087250743716257
0.0087717697348024 0.0058990394330204 19200.0000000000000000 0.0032701114428386 0.0077935019385138 0.0086253886811270
0.0087615238722980 0.0059086121580225 19260.0000000000000000 0.0032626708417283 0.0076796596829281 0.0085267502892690
0.0087489199515644 0.0058785207453085 19320.0000000000000000 0.0032534363192824 0.0075771150194766 0.0084404247177304
0.0087455645859283 0.0058688094028110 19380.0000000000000000 0.0032454466202700 0.0074648348278881 0.0083421650784734
0.0087424647161256 0.0058669969434315 19440.0000000000000000 0.0032380008338161 0.0073601797297941 0.0082516928933968
0.0087409739203372 0.0058803834274642 19500.0000000000000000 0.0032278804452260 0.0072515080237409 0.0081510433680515
0.0087091489946749 0.0058646058353910 19560.0000000000000000 0.0032197129977789 0.0071628422102541 0.0080676528453563
0.0087106748969741 0.0058544030811839 19620.0000000000000000 0.0032097927971583 0.0070629376762262 0.0079806634694800
0.0087367726413463 0.0058833382656214 19680.0000000000000000 0.0032016863176880 0.0069568641917932 0.0078796686493656
0.0087115096778077 0.0058742415923770 19740.0000000000000000 0.0031961537923384 0.0068703431136220 0.0077957935697074
0.0086885197334186 0.0058507895823026 19800.0000000000000000 0.0031893254957096 0.0067728442589321 0.0077060603236700
0.0086815721786373 0.0058525009628084 19860.0000000000000000 0.0031848766256930 0.0066757909785814 0.0076218666894440
0.0086763874444807 0.0058360227331595 19920.0000000000000000 0.0031751748923597 0.0065839425727268 0.0075386451477264
0.0086793724847268 0.0058312783603906 19980.0000000000000000 0.0031653259622789 0.0064868064373077 0.0074603689555763
0.0086499731142910 0.0058028571296914 20040.0000000000000000 0.0031568752127793 0.0063924315758991 0.0073813805863171
0.0085107302510656 0.0056697420028346 20100.0000000000000000 0.0031355422496983 0.0063175140052504 0.0073051070058431
0.0083369632363734 0.0055185634136343 20160.0000000000000000 0.0030977613646931 0.0062531037961926 0.0072307085716618
0.0081458489917753 0.0053461604599024 20220.0000000000000000 0.0030557794176470 0.0062073329132967 0.0071775160439691
0.0079825611917260 0.0052098166004763 20280.0000000000000000 0.0030151543070913 0.0061642081274637 0.0071267848484914
0.0078230248866494 0.0050633949645216 20340.0000000000000000 0.0029763661457694 0.0061296590069667 0.0070848881062062
0.0076813536650910 0.0049335467844581 20400.0000000000000000 0.0029438477835566 0.0060978294530903 0.0070453051116628
0.0075617004313193 0.0048199768938483 20460.0000000000000000 0.0029123286877777 0.0060649079952247 0.0070042949049216
0.0074539716149291 0.0047191744952790 20520.0000000000000000 0.0028827257354517 0.0060334702091113 0.0069667964599147
0.0073464112877155 0.0046194854899711 20580.0000000000000000 0.0028550247879530 0.0060039158958312 0.0069309513385439
0.0072621613232587 0.0045349806731194 20640.0000000000000000 0.0028308017329473 0.0059737925497006 0.0068957716459091
0.0071745988863926 0.0044539715596945 20700.0000000000000000 0.0028068336333889 0.0059451921579245 0.0068606697213925
0.0070982896777332 0.0043847416642176 20760.0000000000000000 0.0027854518944122 0.0059170940390962 0.0068274350076829
0.0070367631186319 0.0043227116382679 20820.0000000000000000 0.0027639564889165 0.0058917965700001 0.0067945668406529
0.0069808437544152 0.0042685495971562 20880.0000000000000000 0.0027432942722413 0.0058652742588394 0.0067602891222289
0.0069307993228266 0.0042166632092146 20940.0000000000000000 0.0027235318500083 0.0058424955004969 0.0067280093664955
0.0068940762818792 0.0041714294055380 21000.0000000000000000 0.0027038681839203 0.0058204273916478 0.0066978283620803
0.0068489822190649 0.0041285442044252 21060.0000000000000000 0.0026858249671929 0.0057991001827427 0.0066696072428427
0.0068068554322182 0.0040885136923547 21120.0000000000000000 0.0026684471204276 0.0057774935643837 0.0066405596656602
0.0067674718686447 0.0040483055411274 21180.0000000000000000 0.0026513687050188 0.0057572691927876 0.0066131332759249
0.0067251922499673 0.0040117301346838 21240.0000000000000000 0.0026352545936079 0.0057360632538131 0.0065861646273626
0.0066961703459713 0.0039765178130840 21300.0000000000000000 0.0026199451119393 0.0057170503487009 0.0065603141345476
0.0066676721260791 0.0039437540189612 21360.0000000000000000 0.0026044611189738 0.0056973391550617 0.0065318522789934
0.0066391821732819 0.0039120010012181 21420.0000000000000000 0.0025900229390045 0.0056789641990404 0.0065074629615422
0.0066132711199943 0.0038804675940503 21480.0000000000000000 0.0025758055611136 0.0056632194522495 0.0064829804074280
0.0065930676125051 0.0038526389345058 21540.0000000000000000 0.0025626128627233 0.0056458778367785 0.0064583458023495
0.0065713810757946 0.0038237998484855 21600.0000000000000000 0.0025503633650190 0.0056282590161232 0.0064327068968544
0.0065539256247966 0.0037981407604744 21660.0000000000000000 0.0025382193473244 0.0056131486807502 0.0064109661900660
0.0065356067368922 0.0037723304341649 21720.0000000000000000 0.0025259132446800 0.0055984600909747 0.0063893918976643
0.0065100505475505 0.0037477298779762 21780.0000000000000000 0.0025141144348354 0.0055832960812423 0.0063688007283620
0.0064923171735986 0.0037255060642682 21840.0000000000000000 0.0025022993043530 0.0055692092318422 0.0063485622744080
0.0064715013005518 0.0037039886864751 21900.0000000000000000 0.0024912581945927 0.0055542952699992 0.0063261813114997
0.0064566322857619 0.0036821723655759 21960.0000000000000000 0.0024798202775022 0.0055421181589945 0.0063080200253057
0.0064373374597992 0.0036610095788756 22020.0000000000000000 0.0024701140042816 0.0055271112436978 0.0062885661922477
0.0064235671076364 0.0036399020475717 22080.0000000000000000 0.0024596945207914 0.0055153856556081 0.0062704245369017
0.0064031055806053 0.0036198989762339 22140.0000000000000000 0.0024503634555330 0.0055025882075413 0.0062508427363119
0.0063913706698255 0.0036007200446070 22200.0000000000000000 0.0024405612953032 0.0054922724457382 0.0062337398310950
0.0063774157497648 0.0035813410711867 22260.0000000000000000 0.0024318891607524 0.0054801574483816 0.0062160056178268
0.0063673649475138 0.0035623931301145 22320.0000000000000000 0.0024228910159394 0.0054695220757465 0.0061992925393564
0.0063512398972098 0.0035460618569220 22380.0000000000000000 0.0024141237926461 0.0054587195227335 0.0061821538916320
0.0063390484923678 0.0035294292561215 22440.0000000000000000 0.0024051845420539 0.0054498675303969 0.0061665319908415
0.0063240504447263 0.0035133182571300 22500.0000000000000000 0.0023964511572417 0.0054401129243064 0.0061503116597593
0.0063103938930104 0.0034964945726441 22560.0000000000000000 0.0023886086009844 0.0054319948842580 0.0061329363629296
0.0062984827958480 0.0034806281712074 22620.0000000000000000 0.0023805430574114 0.0054221970670750 0.0061180781650243
0.0062904154697995 0.0034664798001784 22680.0000000000000000 0.0023724607813095 0.0054129789587348 0.0061039299062560
0.0062741595377108 0.0034521270303330 22740.0000000000000000 0.0023646439167406 0.0054038381910708 0.0060894475850311
0.0062594920807391 0.0034379835121178 22800.0000000000000000 0.0023571180699400 0.0053954301444200 0.0060757061304557
0.0062502014629985 0.0034242087922921 22860.0000000000000000 0.0023502205027002 0.0053852840946239 0.0060617494008611
0.0062422587610538 0.0034101031923417 22920.0000000000000000 0.0023435865441798 0.0053767833109729 0.0060483352406744
0.0062307189747471 0.0033965850594063 22980.0000000000000000 0.0023366613881559 0.0053697387035360 0.0060354267652891
0.0062193550237256 0.0033862061031804 23040.0000000000000000 0.0023301008115324 0.0053600439091045 0.0060207777066664
0.0062012524101408 0.0033727954820337 23100.0000000000000000 0.0023232057897725 0.0053546765464566 0.0060109264764578
0.0061999910421501 0.0033604950799871 23160.0000000000000000 0.0023166918096823 0.0053477305501523 0.0059991006331190
0.0061898935178563 0.0033484456480563 23220.0000000000000000 0.0023108261047263 0.0053409323362485 0.0059874859879898
0.0061778442491110 0.0033362799964323 23280.0000000000000000 0.0023052574629506 0.0053354001782761 0.0059766503106857
0.0061729006941592 0.0033264795678148 23340.0000000000000000 0.0022990906274396 0.0053294000194920 0.0059666030807309
0.0061618204550975 0.0033171652420372 23400.0000000000000000 0.0022930107370533 0.0053232266894167 0.0059571004178880
0.0061566498311133 0.0033069780951858 23460.0000000000000000 0.0022873644790775 0.0053161746799779 0.0059468749338999
0.0061373963625990 0.0032951350923463 23520.0000000000000000 0.0022816911909800 0.0053124164607927 0.0059367305461747
0.0061297482893969 0.0032817385284771 23580.0000000000000000 0.0022779460422004 0.0053058092507495 0.0059293819709984
0.0061241404180352 0.0032720798513295 23640.0000000000000000 0.0022731768433119 0.0053000608228496 0.0059200226429302
0.0061146676575969 0.0032629269455965 23700.0000000000000000 0.0022684120567160 0.0052950284887997 0.0059108307571455
0.0061093915129994 0.0032544273054412 23760.0000000000000000 0.0022634861361498 0.0052902665209813 0.0059026058622922
0.0061019098956939 0.0032450798527653 23820.0000000000000000 0.0022592383431032 0.0052854235884628 0.0058937463417753
0.0060962701573412 0.0032374787955254 23880.0000000000000000 0.0022546137111916 0.0052802196552588 0.0058861737971622
0.0060889001358503 0.0032288089866824 23940.0000000000000000 0.0022501498395640 0.0052763138575292 0.0058778638890786
0.0060809887990521 0.0032207720493305 24000.0000000000000000 0.0022456462734428 0.0052723108779796 0.0058698292290511
0.0060702189133381 0.0032133663311329 24060.0000000000000000 0.0022406294193126 0.0052684308042872 0.0058613553836758
0.0060615896821864 0.0032053887162330 24120.0000000000000000 0.0022365734993444 0.0052659869393215 0.0058548856223145
0.0060538615173917 0.0031979812044039 24180.0000000000000000 0.0022323361052818 0.0052620377724930 0.0058478006906963
0.0060481640594766 0.0031914246591376 24240.0000000000000000 0.0022281961436089 0.0052581253477139 0.0058406508943532
0.0060409123639663 0.0031842523014199 24300.0000000000000000 0.0022241643005620 0.0052548685455536 0.0058337076280200
0.0060213953366145 0.0031755422890260 24360.0000000000000000 0.0022202055543325 0.0052526006084214 0.0058266981949944
0.0060217616151643 0.0031645013070471 24420.0000000000000000 0.0022188800165988 0.0052492096187774 0.0058203601398224
0.0060203763268674 0.0031570649908010 24480.0000000000000000 0.0022158340468470 0.0052455783178581 0.0058147764001381
0.0060162276190878 0.0031508690291861 24540.0000000000000000 0.0022126525611557 0.0052424034830716 0.0058086926418247
0.0060110542101589 0.0031449647544286 24600.0000000000000000 0.0022092521966993 0.0052395421490548 0.0058026908282637
0.0060057645872340 0.0031390842715774 24660.0000000000000000 0.0022062243339404 0.0052367216368493 0.0057963711029725
0.0060010623723792 0.0031340450899033 24720.0000000000000000 0.0022028036316302 0.0052339327941493 0.0057906312596664
0.0059726223262273 0.0031280365502145 24780.0000000000000000 0.0021999833275067 0.0052318264405199 0.0057796738782405
0.0059763359166143 0.0031205821268324 24840.0000000000000000 0.0021975811802756 0.0052284778249657 0.0057764318084565
0.0059736398077765 0.0031138402502473 24900.0000000000000000 0.0021954093135652 0.0052257163809884 0.0057714074120489
0.0059692367520586 0.0031081394962853 24960.0000000000000000 0.0021925587178272 0.0052238088262307 0.0057665297936947
0.0059629291618701 0.0031030123145260 25020.0000000000000000 0.0021895010733279 0.0052218542554819 0.0057614707850387
0.0059570843022679 0.0030984051710039 25080.0000000000000000 0.0021863413933083 0.0052198808051952 0.0057564065166818
0.0059429142700950 0.0030912138223212 25140.0000000000000000 0.0021836550390661 0.0052185902626474 0.0057535591473635
0.0059389881719621 0.0030860774489211 25200.0000000000000000 0.0021813361668746 0.0052157308156364 0.0057473384470327
0.0059343059778144 0.0030807088903591 25260.0000000000000000 0.0021787147675689 0.0052139863994388 0.0057419102489322
0.0059281165080412 0.0030757492822189 25320.0000000000000000 0.0021761188522176 0.0052126607078495 0.0057368035232682
0.0059229365036789 0.0030710787088530 25380.0000000000000000 0.0021733698461076 0.0052110476891840 0.0057317342721866
0.0059178843197163 0.0030668734175697 25440.0000000000000000 0.0021705893800074 0.0052094004866055 0.0057269007063036
0.0059153759750044 0.0030614071776328 25500.0000000000000000 0.0021689878845768 0.0052068805839832 0.0057222213365568
0.0059093308743734 0.0030562582743761 25560.0000000000000000 0.0021672564411489 0.0052056698474134 0.0057176456050411
0.0059061471326588 0.0030522624633197 25620.0000000000000000 0.0021650707627904 0.0052041391523365 0.0057129711410447
0.0059003110718257 0.0030483582428475 25680.0000000000000000 0.0021626754845932 0.0052028698643974 0.0057085198211229
0.0058958362031209 0.0030449696800893 25740.0000000000000000 0.0021600265004699 0.0052009200234770 0.0057044834662096
0.0058901164485260 0.0030414078000825 25800.0000000000000000 0.0021577000366927 0.0051998396788754 0.0056998357287186
0.0058830908518777 0.0030376993457581 25860.0000000000000000 0.0021558258176651 0.0051987194185920 0.0056951686038044
0.0058792225579216 0.0030347591680379 25920.0000000000000000 0.0021535106727853 0.0051969779063188 0.0056910875933055
0.0058704110010980 0.0030303627833079 25980.0000000000000000 0.0021509494906172 0.0051962879761717 0.0056872886006340
0.0058663319644816 0.0030271916738213 26040.0000000000000000 0.0021487816291205 0.0051948304538037 0.0056827254313264
0.0058726566588881 0.0030177235669002 26100.0000000000000000 0.0021565554072784 0.0051895752190980 0.0056761927137422
0.0058685773836318 0.0030149264677640 26160.0000000000000000 0.0021490305299593 0.0051939185962469 0.0056773854999342
0.0058565890628208 0.0030157665407777 26220.0000000000000000 0.0021438939409570 0.0051933718180505 0.0056744613012158
0.0058449814275061 0.0030145554739313 26280.0000000000000000 0.0021400618406798 0.0051922545527716 0.0056704449034231
0.0058398869950799 0.0030129999450189 26340.0000000000000000 0.0021372818583606 0.0051907784915096 0.0056658999480320
0.0058373354308998 0.0030091987120072 26400.0000000000000000 0.0021362710822334 0.0051891820242655 0.0056624189152485
0.0058345942730573 0.0030061731225023 26460.0000000000000000 0.0021343621838089 0.0051874096775832 0.0056594184417216
0.0058330462192561 0.0030019598842649 26520.0000000000000000 0.0021345325913578 0.0051864132088573 0.0056558412937873
0.0058328923738975 0.0029967880435768 26580.0000000000000000 0.0021347850763590 0.0051850775706270 0.0056526966193232
0.0058256787252707 0.0029939830965790 26640.0000000000000000 0.0021333149394886 0.0051845850465444 0.0056493495529916
0.0058767025484939 0.0029703635426851 26700.0000000000000000 0.0021753876541736 0.0051652463847495 0.0056380254648192
0.0058820011371781 0.0029614593697842 26760.0000000000000000 0.0021635890912610 0.0051807153534618 0.0056459465313379
0.0058673122112752 0.0029661931425823 26820.0000000000000000 0.0021553534495895 0.0051846859843881 0.0056458777376905
0.0058530479168947 0.0029710179437787 26880.0000000000000000 0.0021491547230130 0.0051858466163153 0.0056438976891346
0.0058399880592801 0.0029740426781579 26940.0000000000000000 0.0021441981709891 0.0051856683052217 0.0056410392732241
0.0058294910689390 0.0029762645448370 27000.0000000000000000 0.0021398315586178 0.0051850946398872 0.0056381842815776
0.0058201143497678 0.0029777037749128 27060.0000000000000000 0.0021359050287078 0.0051841697525699 0.0056351548679692
0.0058111875945073 0.0029782832520032 27120.0000000000000000 0.0021322492155554 0.0051833399620819 0.0056322279479287
0.0058033811831581 0.0029786206741813 27180.0000000000000000 0.0021292317562249 0.0051825587346521 0.0056293071688338
0.0057978738941919 0.0029780751406271 27240.0000000000000000 0.0021264282448648 0.0051818748641612 0.0056263245707307
0.0057929120349438 0.0029772849067295 27300.0000000000000000 0.0021240404829350 0.0051811033439165 0.0056234311239913
0.0057934361843490 0.0029755666219933 27360.0000000000000000 0.0021262306083605 0.0051784372242488 0.0056186995541606
0.0057890981084447 0.0029728284072772 27420.0000000000000000 0.0021220692511637 0.0051798795770703 0.0056182675619814
0.0057838310637824 0.0029722347565418 27480.0000000000000000 0.0021200295962082 0.0051814094772379 0.0056168029268228
0.0057762334804198 0.0029717552289369 27540.0000000000000000 0.0021172496792415 0.0051809327946790 0.0056139466935131
0.0057727831999565 0.0029714545516533 27600.0000000000000000 0.0021152581012594 0.0051799969156733 0.0056110070518787
0.0057681377376629 0.0029703928720982 27660.0000000000000000 0.0021136906495181 0.0051789516190874 0.0056085794239106
0.0057645994714870 0.0029686690831235 27720.0000000000000000 0.0021127306123613 0.0051780014280115 0.0056049017466114
0.0057635702392304 0.0029659511510537 27780.0000000000000000 0.0021113792412642 0.0051776835606885 0.0056027212497527
0.0057611126596844 0.0029646008668360 27840.0000000000000000 0.0021103013047565 0.0051769109873580 0.0056006528979032
0.0057582072202570 0.0029636565163959 27900.0000000000000000 0.0021088106029209 0.0051765437617307 0.0055982218749528
0.0057569967126873 0.0029620445654599 27960.0000000000000000 0.0021079048534417 0.0051760818601943 0.0055959018514166
0.0057530253888423 0.0029590893252115 28020.0000000000000000 0.0021075277471011 0.0051755142852067 0.0055932454871488
0.0057507699086689 0.0029577741622508 28080.0000000000000000 0.0021059618784990 0.0051749807861410 0.0055912635462861
0.0057466465817669 0.0029563327053726 28140.0000000000000000 0.0021049635978493 0.0051742676570945 0.0055889814795802
0.0057416875016543 0.0029546408385107 28200.0000000000000000 0.0021042074316920 0.0051739734931544 0.0055862892590994
0.0057395266969660 0.0029528613758453 28260.0000000000000000 0.0021031698645148 0.0051732284565589 0.0055838851111015
0.0057368215139091 0.0029482196443129 28320.0000000000000000 0.0021149701986253 0.0051687611421844 0.0055743238605896
0.0057451441792691 0.0029387965248286 28380.0000000000000000 0.0021114770671338 0.0051726672964674 0.0055779774243137
0.0057422655726924 0.0029393884918574 28440.0000000000000000 0.0021079645496616 0.0051728298953455 0.0055774399360874
0.0057366395036968 0.0029405946740873 28500.0000000000000000 0.0021055833892753 0.0051723746208100 0.0055757037819086
0.0057283520949737 0.0029408037941485 28560.0000000000000000 0.0021035522803161 0.0051717595183188 0.0055736401544631
0.0057247389652960 0.0029402769139337 28620.0000000000000000 0.0021018417744086 0.0051714452611792 0.0055710802355995
0.0057214805992530 0.0029399294328915 28680.0000000000000000 0.0021012240608436 0.0051700310663756 0.0055697889677894
0.0057166263309115 0.0029393265465222 28740.0000000000000000 0.0020996674909525 0.0051693511530406 0.0055676827723398
0.0057140797088980 0.0029385260514715 28800.0000000000000000 0.0020987937649346 0.0051689932912041 0.0055654090696883
0.0057111593596211 0.0029375071050128 28860.0000000000000000 0.0020980339388424 0.0051687291281013 0.0055633028903627
0.0057092778364148 0.0029365854778410 28920.0000000000000000 0.0020969989963267 0.0051682287546765 0.0055609442618799
0.0057064188764636 0.0029352742340963 28980.0000000000000000 0.0020964166519346 0.0051677530104686 0.0055589856368673
0.0057028102941115 0.0029339323962825 29040.0000000000000000 0.0020960208777879 0.0051675376197394 0.0055569089186433
0.0057033771397715 0.0029326602758039 29100.0000000000000000 0.0020958364827772 0.0051667616454184 0.0055544799200469
0.0057008564457328 0.0029315128185866 29160.0000000000000000 0.0020948774251395 0.0051664096840164 0.0055530730048723
0.0056954053803972 0.0029301394381424 29220.0000000000000000 0.0020948405914254 0.0051665445796211 0.0055508678956690
0.0056954220155774 0.0029289963086804 29280.0000000000000000 0.0020941710310207 0.0051658825922354 0.0055486514546563
0.0056949751793708 0.0029298955945219 29340.0000000000000000 0.0020940081291574 0.0051654432007629 0.0055445498235611
0.0056932946655233 0.0029276725688912 29400.0000000000000000 0.0020937630665689 0.0051648368723981 0.0055424334008268
0.0056923406499958 0.0029268241515366 29460.0000000000000000 0.0020934625790242 0.0051642047401234 0.0055406454696266
0.0056881488343519 0.0029256433356164 29520.0000000000000000 0.0020933801958682 0.0051637267565824 0.0055391680483977
0.0056875760238392 0.0029246273301730 29580.0000000000000000 0.0020929454283177 0.0051631965402344 0.0055369921794409
0.0056875347630041 0.0029226669721431 29640.0000000000000000 0.0020938080311057 0.0051625517516031 0.0055349711920295
0.0056832502465808 0.0029216616978066 29700.0000000000000000 0.0020930069510559 0.0051627869761166 0.0055335666523519
0.0056819679606839 0.0029198626187249 29760.0000000000000000 0.0020933709221134 0.0051619771875520 0.0055315173267141
0.0056788332225343 0.0029185478722874 29820.0000000000000000 0.0020934344814515 0.0051618827613338 0.0055300084642019
0.0056796498585541 0.0029170730207993 29880.0000000000000000 0.0020954346884425 0.0051600920656958 0.0055271067456981
0.0056794742814467 0.0029151587769091 29940.0000000000000000 0.0020942228031451 0.0051611053622654 0.0055267702593826
0.0056758485753713 0.0029153200400629 30000.0000000000000000 0.0020933465844821 0.0051607854546601 0.0055250682490129


==> figures/free_shape_inference/sphere/odil/loss_history_30000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 14.3086318733419393 0.0000000000000000 11.0823460214427332 3.2254854110444278 0.0008004408547786 0.0000000000000000
60.0000000000000000 12.5744243766315247 0.1984560065853633 10.2822158268551060 2.0723092293694245 0.0000688045861413 0.0213745092354895
120.0000000000000000 11.4665251360229021 0.3577058802237811 9.5440781494961193 1.5228587050389468 0.0000938960878584 0.0417885051761967
180.0000000000000000 10.5890812748086081 0.4541126490230051 8.8707523760637716 1.2091881298705844 0.0001258087967489 0.0549023110544984
240.0000000000000000 9.8305530834309831 0.5146429697807982 8.2505389444286159 1.0009462993543214 0.0001233069351832 0.0643015629320638
300.0000000000000000 9.1546651618177854 0.5551930142608494 7.6754961925024894 0.8520524903901578 0.0001432111953522 0.0717802534689371
360.0000000000000000 8.5434170699530441 0.5837668970754440 7.1399167368856613 0.7417475214850580 0.0001419136176763 0.0778440008892049
420.0000000000000000 7.9856664422594204 0.6047921752570982 6.6393659230191604 0.6589525825153802 0.0001461820928741 0.0824095793749075
480.0000000000000000 7.4731823440321534 0.6205536397632452 6.1701932734887555 0.5969076152699476 0.0001368647633052 0.0853909507469000
540.0000000000000000 6.9990820056470531 0.6318834699712456 5.7294119974341795 0.5505278829553777 0.0001442138750964 0.0871144414111541
600.0000000000000000 6.5581640910999175 0.6392191082441658 5.3147017784524717 0.5161056067846577 0.0001433758485730 0.0879942217700484
660.0000000000000000 6.1468752794309962 0.6432695410274581 4.9242511562677569 0.4907618749822273 0.0001370065970110 0.0884557005565426
720.0000000000000000 5.7628015147688894 0.6446265665785603 4.5565975123035631 0.4725342380569493 0.0001356763710261 0.0889075214587906
780.0000000000000000 5.4048106459411747 0.6444500878352213 4.2106289605122074 0.4599519449667002 0.0001668489605448 0.0896128036665010
840.0000000000000000 5.0715479446442746 0.6430216648955933 3.8856066769576603 0.4518974889438953 0.0002313689578647 0.0907907448892615
900.0000000000000000 4.7625349801649701 0.6415632254956868 3.5806313741503004 0.4475781239258592 0.0001829690782425 0.0925792875148815
960.0000000000000000 4.4766004018586170 0.6399971040491523 3.2950859852922658 0.4463974870984376 0.0001723994451076 0.0949474259736543
1020.0000000000000000 4.2131951241438230 0.6392362955993969 3.0282665597754996 0.4476567353894122 0.0001794972131204 0.0978560361663937
1080.0000000000000000 3.9705047264233229 0.6389198091338375 2.7795021978392502 0.4507172903076301 0.0001501933942279 0.1012152357483770
1140.0000000000000000 3.7477743552177438 0.6390155055064093 2.5485097168303565 0.4551316177391011 0.0003347088977134 0.1047828062441633
1200.0000000000000000 3.5426902360995438 0.6391960799287749 2.3342086883683750 0.4606721283560689 0.0001576046947272 0.1084557347515976
1260.0000000000000000 3.3735826749746360 0.6577971485567176 2.1364148195470909 0.4669863635871760 0.0003459670997331 0.1120383761839186
1320.0000000000000000 3.1846629156385009 0.6392411978408576 1.9551929180563823 0.4736075169344139 0.0012620569140941 0.1153592258927530
1380.0000000000000000 3.0262856044646047 0.6392863832556768 1.7867838269345293 0.4809948507189994 0.0004730046978079 0.1187475388575916
1440.0000000000000000 2.8825012691451422 0.6391003621185303 1.6324005215758179 0.4888853443013226 0.0003075669226731 0.1218074742267983
1500.0000000000000000 2.7519287719131413 0.6389359915931276 1.4912086228523562 0.4970337751202213 0.0002314678615651 0.1245189144858712
1560.0000000000000000 2.6332450202388649 0.6385334989913477 1.3624331317983855 0.5052860205057697 0.0001915362306933 0.1268008327126687
1620.0000000000000000 2.5254929492289357 0.6379530821080970 1.2453060434513168 0.5134780886046405 0.0001601580951986 0.1285955769696830
1680.0000000000000000 2.4278873383499180 0.6371095450791697 1.1390604636417645 0.5216284292369631 0.0001735525508978 0.1299153478411230
1740.0000000000000000 2.3391693846417669 0.6358194724031958 1.0427534261152513 0.5296100595168183 0.0001703930552678 0.1308160335512338
1800.0000000000000000 2.2589233296377254 0.6344923434671428 0.9556801748837185 0.5373173584960772 0.0001960083856567 0.1312374444051297
1860.0000000000000000 2.1854960379774480 0.6326634728872370 0.8768828350996866 0.5445599043928847 0.0001722729077770 0.1312175526898629
1920.0000000000000000 2.1187278958992777 0.6308106223797268 0.8057241771956689 0.5513014748653472 0.0001740022914403 0.1307176191670943
1980.0000000000000000 2.0579727832395851 0.6288246240664973 0.7414331144988234 0.5577406470847330 0.0001754740085243 0.1297989235810070
2040.0000000000000000 2.0024769354583793 0.6265538363588026 0.6834279366419083 0.5638037210809529 0.0002488848383814 0.1284425565383345
2100.0000000000000000 1.9517500238767322 0.6240960028826406 0.6309644893881532 0.5697769770590516 0.0001912509571422 0.1267213035897448
2160.0000000000000000 1.9058053141536331 0.6215734643552840 0.5837741721657356 0.5754942536133026 0.0003842004957879 0.1245792235235229
2220.0000000000000000 1.8628017155875749 0.6187456563530380 0.5408733793908737 0.5808277617335057 0.0002353272578354 0.1221195908523221
2280.0000000000000000 1.8232197876013654 0.6157072519452859 0.5021315803784385 0.5858789658512454 0.0001776583213960 0.1193243311049997
2340.0000000000000000 1.7908180305689105 0.6168309144918329 0.4671401749185740 0.5903795069758886 0.0002410412442143 0.1162263929384009
2400.0000000000000000 1.7524474246776036 0.6094655209587385 0.4353521664118036 0.5944419192541178 0.0002378158318488 0.1129500022210948
2460.0000000000000000 1.7204502440317968 0.6061553262475776 0.4065030999680985 0.5980591559324639 0.0001795600930786 0.1095531017905782
2520.0000000000000000 1.6904471046426714 0.6029820244409595 0.3803741529838646 0.6009609486417016 0.0001472732849704 0.1059827052911754
2580.0000000000000000 1.6626803680380013 0.6001205383621043 0.3567416094259431 0.6032334191914760 0.0002073515686633 0.1023774494898147
2640.0000000000000000 1.6358627101214260 0.5967647441071158 0.3351317802590594 0.6049712079536516 0.0001828008843084 0.0988121769172910
2700.0000000000000000 1.6110090668264376 0.5936190992472755 0.3155484550940624 0.6064101666081571 0.0001731515519185 0.0952581943250242
2760.0000000000000000 1.5875499498886114 0.5906050352737185 0.2978723810198343 0.6070909574843916 0.0002609153129662 0.0917206607977009
2820.0000000000000000 1.5650192104258558 0.5877222148358979 0.2816073171324746 0.6072260918167462 0.0001746083571195 0.0882889782836175
2880.0000000000000000 1.5438857888761794 0.5850673009866300 0.2667384715258609 0.6070278203876517 0.0001435057092350 0.0849086902668020
2940.0000000000000000 1.5234967716576662 0.5824721468818915 0.2531358508704832 0.6060770316345268 0.0001863621771506 0.0816253800936142
3000.0000000000000000 1.5036778262075754 0.5801804661228410 0.2405538492963527 0.6042748618462875 0.0001786438544215 0.0784900050876727
3060.0000000000000000 1.4861071683388876 0.5795461565737469 0.2289370153169153 0.6019528522394865 0.0001680857856438 0.0755030584230950
3120.0000000000000000 1.4657120998197359 0.5758168577816033 0.2181288885463779 0.5989046420300242 0.0001765405693507 0.0726851708923799
3180.0000000000000000 1.4471094500083082 0.5737868915726924 0.2079913001991467 0.5951041657858633 0.0001628861151739 0.0700642063354319
3240.0000000000000000 1.4290779341863156 0.5720098208073109 0.1985024305792411 0.5907492065069631 0.0002088624024868 0.0676076138903139
3300.0000000000000000 1.4109600226656172 0.5701132459615638 0.1895282484984877 0.5858928020111576 0.0001686114687161 0.0652571147256921
3360.0000000000000000 1.3934152923759580 0.5685575380071763 0.1811011558285892 0.5805240998388335 0.0001903976010962 0.0630421011002627
3420.0000000000000000 1.3778449115021154 0.5687601030048791 0.1732123416175284 0.5747272193019398 0.0001931191508365 0.0609521284269316
3480.0000000000000000 1.3598942349515408 0.5660638546366710 0.1658806252646134 0.5688027186715577 0.0001702800858906 0.0589767562928083
3540.0000000000000000 1.3441833995856594 0.5651271878374196 0.1590316062328242 0.5627141662424345 0.0001835415999118 0.0571268976730696
3600.0000000000000000 1.3279650580405378 0.5634145016611397 0.1526777887152249 0.5563417166571688 0.0001970926416211 0.0553339583653834
3660.0000000000000000 1.3119825107241918 0.5619719472529328 0.1467887728347277 0.5494105656360639 0.0002031436665457 0.0536080813339218
3720.0000000000000000 1.2960252693283412 0.5605966517703154 0.1413131187407317 0.5420192515520945 0.0001800747213292 0.0519161725438703
3780.0000000000000000 1.2798737088647791 0.5587795658191306 0.1362804743351774 0.5343643587979947 0.0002015354994660 0.0502477744130106
3840.0000000000000000 1.2636097571915776 0.5567923797224993 0.1316475283254555 0.5263467488961593 0.0001960335511119 0.0486270666963516
3900.0000000000000000 1.2477848275676806 0.5550675692366157 0.1273562169961301 0.5181249501986205 0.0001539286672221 0.0470821624690923
3960.0000000000000000 1.2311465684318026 0.5521684851058638 0.1234103677439865 0.5098280313087353 0.0001651666178889 0.0455745176553276
4020.0000000000000000 1.2153344409750197 0.5497571713923317 0.1197900436022670 0.5014738123599704 0.0001870706377305 0.0441263429827201
4080.0000000000000000 1.2000455956439824 0.5472110227752360 0.1164552303342024 0.4934320334849303 0.0002124401018450 0.0427348689477687
4140.0000000000000000 1.1857280716402334 0.5446871844268305 0.1137221467501652 0.4855208490814302 0.0004455200260082 0.0413523713557994
4200.0000000000000000 1.1708284345175206 0.5415823254116938 0.1109758905513240 0.4780043685913957 0.0002603090832719 0.0400055408798350
4260.0000000000000000 1.1562487298164041 0.5381435760835200 0.1084619601512506 0.4707237014783835 0.0002467994812020 0.0386726926220477
4320.0000000000000000 1.1422031138836914 0.5347078696480815 0.1062286004633076 0.4636159261300865 0.0002511007225759 0.0373996169196399
4380.0000000000000000 1.1286369976468509 0.5312360073704480 0.1040585110138671 0.4568862939802683 0.0002574579700357 0.0361987273122315
4440.0000000000000000 1.1146060343310917 0.5267420625574857 0.1019816626129106 0.4506355317300774 0.0002093666451018 0.0350374107855163
4500.0000000000000000 1.1022604661989452 0.5230936662411679 0.1000722045514551 0.4449205479234942 0.0002384016983285 0.0339356457844994
4560.0000000000000000 1.0912025047426541 0.5202069567595452 0.0982177293216097 0.4396339256547661 0.0002686764398525 0.0328752165668807
4620.0000000000000000 1.0777103316710415 0.5145506728581609 0.0965118649132360 0.4344916064287515 0.0002971319631591 0.0318590555077340
4680.0000000000000000 1.0655373183166699 0.5102770255018221 0.0948107415610669 0.4293505521610700 0.0002480339401170 0.0308509651525939
4740.0000000000000000 1.0521876501801861 0.5043920150425304 0.0931292445564626 0.4244994373023677 0.0002536391889486 0.0299133140898769
4800.0000000000000000 1.0409082864675643 0.5001735217075153 0.0916634704895176 0.4195967722179105 0.0004391264395336 0.0290353956130872
4860.0000000000000000 1.0284785431312142 0.4953825361862572 0.0900485823900787 0.4145304945968343 0.0002987849257725 0.0282181450322717
4920.0000000000000000 1.0179359891105588 0.4916629726559526 0.0885023081732606 0.4101219644736950 0.0002463738645859 0.0274023699430647
4980.0000000000000000 1.0054772168277459 0.4856015325047451 0.0869766242617186 0.4060435241451746 0.0002440290907437 0.0266115068253639
5040.0000000000000000 0.9962174090992366 0.4821869815170010 0.0857004340667988 0.4021838789890316 0.0002976329270790 0.0258484815993263
5100.0000000000000000 0.9853579611195020 0.4772576050135928 0.0841688283726823 0.3985103847721774 0.0003066090509617 0.0251145339100877
5160.0000000000000000 0.9746975933855223 0.4718100145708250 0.0827661989926984 0.3951866204948060 0.0005044484982454 0.0244303108289474
5220.0000000000000000 0.9654808650528027 0.4680688782502179 0.0812713098480716 0.3920353608595352 0.0003022211278157 0.0238030949671623
5280.0000000000000000 0.9558261103256684 0.4633417281169886 0.0798696159390639 0.3890702918847387 0.0003284128784717 0.0232160615064054
5340.0000000000000000 0.9467429559608888 0.4589883211771882 0.0785362343703974 0.3861876804172517 0.0003532403913062 0.0226774796047452
5400.0000000000000000 0.9418832320592059 0.4585110853574218 0.0772778501265600 0.3835391477088608 0.0003774740132929 0.0221776748530703
5460.0000000000000000 0.9317865889962896 0.4526666960067097 0.0762061723864922 0.3808373879155458 0.0003684851013097 0.0217078475862323
5520.0000000000000000 0.9221352621295691 0.4472681391733095 0.0749417928120535 0.3783450592298900 0.0003035839601536 0.0212766869541625
5580.0000000000000000 0.9150321935909734 0.4438534620885111 0.0737858611010566 0.3760204381434366 0.0004880498237843 0.0208843824341848
5640.0000000000000000 0.9068200819374534 0.4397754099265571 0.0725238150320787 0.3737133828757009 0.0002840306218467 0.0205234434812701
5700.0000000000000000 0.9005382493433061 0.4364670598711489 0.0716399706097262 0.3715723698982488 0.0006560091347439 0.0202028398294382
5760.0000000000000000 0.8940708810610704 0.4340406388974189 0.0704193419218629 0.3694181246393162 0.0003032678368643 0.0198895077656080
5820.0000000000000000 0.8860149633578391 0.4293467286692956 0.0693196623350344 0.3674712077907011 0.0002874541766493 0.0195899103861586
5880.0000000000000000 0.8793366728380033 0.4258693187764369 0.0683577636087693 0.3654594579742964 0.0003403515558888 0.0193097809226118
5940.0000000000000000 0.8726848198820645 0.4223762653030491 0.0673579317919626 0.3636062943732946 0.0002976729493778 0.0190466554643804
6000.0000000000000000 0.8664761809168899 0.4191612222173626 0.0664384547052900 0.3617207427569426 0.0003647207647593 0.0187910404725354
6060.0000000000000000 0.8631532723686152 0.4188735369478920 0.0654940227475960 0.3599296174079172 0.0003042917019551 0.0185518035632550
6120.0000000000000000 0.8661615466656801 0.4247396273526558 0.0646595522592216 0.3581129698200087 0.0003337298381662 0.0183156673956279
6180.0000000000000000 0.8505481486459106 0.4116469025163548 0.0643447938977893 0.3559697534433057 0.0004901511178061 0.0180965476706546
6240.0000000000000000 0.8433260832494198 0.4076658736602762 0.0633616716432316 0.3540461323009930 0.0003797978409361 0.0178726078039829
6300.0000000000000000 0.8362873685046255 0.4033867101343132 0.0624590161763242 0.3523899377041925 0.0003946889734526 0.0176570155163431
6360.0000000000000000 0.8304017261786244 0.4002059682669360 0.0616269798349186 0.3506504782474497 0.0004640715226887 0.0174542283066314
6420.0000000000000000 0.8270250118109447 0.3995186290654321 0.0608175649418776 0.3489040869525763 0.0005319066223624 0.0172528242286963
6480.0000000000000000 0.8179082053314279 0.3934553997968990 0.0599768572779371 0.3470751474984404 0.0003439139206736 0.0170568868374777
6540.0000000000000000 0.8116222669422846 0.3899076645840858 0.0592237163546272 0.3452825085688411 0.0003353731963665 0.0168730042383639
6600.0000000000000000 0.8065771246961214 0.3876030962064941 0.0585015873895625 0.3434653123369654 0.0003177668158413 0.0166893619472581
6660.0000000000000000 0.8020424989711713 0.3856774053052971 0.0578058151040866 0.3416442480264797 0.0004065721967626 0.0165084583385452
6720.0000000000000000 0.7943386384573122 0.3806140377430515 0.0571559719875179 0.3398309860932489 0.0004004109709967 0.0163372316624974
6780.0000000000000000 0.7941947629672943 0.3830776707198456 0.0565107917124884 0.3380397671728178 0.0003943094347619 0.0161722239273806
6840.0000000000000000 0.7850132071575767 0.3764523803601166 0.0559944883797724 0.3361580024385936 0.0004047655537155 0.0160035704253788
6900.0000000000000000 0.7786216767105845 0.3725163562809576 0.0553860086271015 0.3345089039390055 0.0003658140957163 0.0158445937678036
6960.0000000000000000 0.7734798664870222 0.3695134619668326 0.0547967958791870 0.3331325787223645 0.0003540351226443 0.0156829947959938
7020.0000000000000000 0.7689893151671388 0.3668601957575493 0.0542544624933295 0.3318820608718019 0.0004570233731933 0.0155355726712646
7080.0000000000000000 0.7641287449439620 0.3639515268503110 0.0537363258564724 0.3306738418858858 0.0003719308898357 0.0153951194614570
7140.0000000000000000 0.7731052229052358 0.3709781106478089 0.0546483354515857 0.3292133827680386 0.0029588269035356 0.0153065671342669
7200.0000000000000000 0.7602595961233297 0.3628053428111073 0.0537485018340533 0.3275890322893296 0.0009805980179737 0.0151361211708659
7260.0000000000000000 0.7561807113309096 0.3607706870974750 0.0529814611193343 0.3268147039208307 0.0006074592892579 0.0150063999040116
7320.0000000000000000 0.7500216265165440 0.3562854540544209 0.0522949263920710 0.3260452526232934 0.0005069945140784 0.0148889989326804
7380.0000000000000000 0.7470596899476004 0.3549002943987365 0.0517169987900187 0.3252220381893314 0.0004547857722073 0.0147655727973063
7440.0000000000000000 0.7411286612297230 0.3505875492639199 0.0511986293961464 0.3242576578931510 0.0004403084786476 0.0146445161978583
7500.0000000000000000 0.7367800702278849 0.3478817132559900 0.0506776011499435 0.3232978728912403 0.0003957441221791 0.0145271388085319
7560.0000000000000000 0.7331903146186457 0.3456040669634416 0.0502703072620145 0.3223302655238878 0.0005745685157728 0.0144111063535290
7620.0000000000000000 0.7291657661476058 0.3433364283948593 0.0497380284356375 0.3213918372600702 0.0003964025271485 0.0143030695298902
7680.0000000000000000 0.7248366242398010 0.3404277988999569 0.0493644462115562 0.3203993719970346 0.0004495914897903 0.0141954156414630
7740.0000000000000000 0.7214658953835202 0.3384106493202548 0.0489944573774808 0.3194703132798002 0.0005079499570619 0.0140825254489226
7800.0000000000000000 0.7210495019039330 0.3395555146472538 0.0485218192499679 0.3185456761543511 0.0004533825480006 0.0139731093043597
7860.0000000000000000 0.7927801547687717 0.4120648948087854 0.0482846065947782 0.3177161085986526 0.0008666098265032 0.0138479349400525
7920.0000000000000000 0.7209081337276727 0.3384926242910689 0.0496232439994365 0.3157964975701047 0.0031741741277032 0.0138215937393595
7980.0000000000000000 0.7124854259018288 0.3339531124138035 0.0485822860035288 0.3149126890455082 0.0013353398422666 0.0137019985967218
8040.0000000000000000 0.7081130041435378 0.3311832043894165 0.0478878742440483 0.3145635967352621 0.0008562583080229 0.0136220704667881
8100.0000000000000000 0.7039685767167507 0.3283632627783429 0.0473724930631385 0.3140635924023188 0.0006368790516285 0.0135323494213219
8160.0000000000000000 0.6996267973773184 0.3253488828547668 0.0468752972740497 0.3134484735032982 0.0005058450547319 0.0134482986904718
8220.0000000000000000 0.6957446634488570 0.3226896589212398 0.0464064410536559 0.3128143645281357 0.0004783879022560 0.0133558110435696
8280.0000000000000000 0.6928317961026970 0.3207860069011776 0.0460456203805153 0.3121396821627351 0.0006046321568770 0.0132558545013919
8340.0000000000000000 0.6894534881120886 0.3187168300430390 0.0456210670013212 0.3114420576454256 0.0004993775667632 0.0131741558555396
8400.0000000000000000 0.6868484353435007 0.3173105636295211 0.0452618954912475 0.3107368029338142 0.0004592438254226 0.0130799294634953
8460.0000000000000000 0.6873252097454182 0.3187878859943097 0.0449856030637381 0.3100173416584169 0.0005466238114713 0.0129877552174822
8520.0000000000000000 0.6830734449864772 0.3157575152041674 0.0446188132585451 0.3092991503779243 0.0004936027988971 0.0129043633469432
8580.0000000000000000 0.6774600338696498 0.3112467310669371 0.0442840097206325 0.3086136738417513 0.0004911519680830 0.0128244672722459
8640.0000000000000000 0.6729792429475455 0.3078598550804354 0.0439549254995843 0.3079367928994546 0.0004828316191259 0.0127448378489453
8700.0000000000000000 0.6702798015779242 0.3061561458272716 0.0436260395387329 0.3073164390721630 0.0005152372703568 0.0126659398693998
8760.0000000000000000 0.6672090030668018 0.3040802329319535 0.0433227751901888 0.3066948145411860 0.0005267212787815 0.0125844591246920
8820.0000000000000000 0.7059794655148457 0.3345070717523239 0.0457691623429870 0.3054231653472027 0.0076274056750934 0.0126526603972388
8880.0000000000000000 0.6781173997912618 0.3134117656288244 0.0448821555558147 0.3042787212767666 0.0030876103741483 0.0124571469557078
8940.0000000000000000 0.6709311770334835 0.3087096079443312 0.0440122924562925 0.3043274923225038 0.0015200414154799 0.0123617428948761
9000.0000000000000000 0.6671312875260901 0.3056979393956186 0.0434951099729526 0.3043968292764289 0.0012433411514444 0.0122980677296455
9060.0000000000000000 0.6638832069656306 0.3034906686657604 0.0429162866697767 0.3044213793264429 0.0008183453938871 0.0122365269097635
9120.0000000000000000 0.6622867024311767 0.3023189613133295 0.0425249396948972 0.3044957675483906 0.0007667274908054 0.0121803063837540
9180.0000000000000000 0.6618177452381622 0.3022943266829642 0.0422056989531153 0.3046349928704618 0.0005754225093563 0.0121073042222645
9240.0000000000000000 0.6611499355785438 0.3014723605430994 0.0420737135570031 0.3049789284876037 0.0005772733830681 0.0120476596077694
9300.0000000000000000 0.6660209938655113 0.3056076378661977 0.0420754353121137 0.3057689465210551 0.0005592149055131 0.0120097592606317
9360.0000000000000000 0.6730467485126735 0.3107195027526573 0.0423897107156756 0.3074872074656629 0.0004789747157949 0.0119713528628829
9420.0000000000000000 0.6914427842259514 0.3248253942015191 0.0432467546871189 0.3108962558156907 0.0005068206591739 0.0119675588624489
9480.0000000000000000 0.7210961903975935 0.3462919278856502 0.0450342202654416 0.3172377487901147 0.0004977144105139 0.0120345790458730
9540.0000000000000000 0.7767760821015764 0.3869297302075185 0.0484422748448738 0.3286552380509155 0.0004539907650841 0.0122948482331845
9600.0000000000000000 0.8685432920916217 0.4521589981949801 0.0547378919386899 0.3482582224172426 0.0004194312802011 0.0129687482605080
9660.0000000000000000 1.0010668671057519 0.5405620372736937 0.0657713408918893 0.3798653057802578 0.0004376817690847 0.0144305013908262
9720.0000000000000000 1.1821981066806040 0.6545041727566847 0.0835990459420293 0.4265804195097223 0.0004971737214269 0.0170172947507409
9780.0000000000000000 1.3994207385078503 0.7808145866587100 0.1094826181483575 0.4878681321969604 0.0005831806523087 0.0206722208515137
9840.0000000000000000 1.6238715962500987 0.8997083295240266 0.1423797654195602 0.5562113789821150 0.0006502682469022 0.0249218540774948
9900.0000000000000000 1.8116369667368248 0.9870053488422799 0.1785199067284777 0.6161861110732118 0.0007468519806280 0.0291787481122274
9960.0000000000000000 1.9172672367581018 1.0239223977714791 0.2112573787359606 0.6485087812985475 0.0007998643563431 0.0327788145957714
10020.0000000000000000 1.9081504064799852 1.0009644592752105 0.2337755264135803 0.6373579517747633 0.0007879491792398 0.0352645198371915
10080.0000000000000000 1.7857325341337009 0.9274291588482044 0.2412590709307133 0.5797768226575152 0.0008616930397569 0.0364057886575112
10140.0000000000000000 1.5776073989587445 0.8198722665183180 0.2329974398256963 0.4877133561047521 0.0008101931246639 0.0362141433853144
10200.0000000000000000 1.3304363000107171 0.6996465389247792 0.2120791359570287 0.3830453924758364 0.0007565536979647 0.0349086789551080
10260.0000000000000000 1.0855515708214996 0.5841677356661118 0.1834627148189534 0.2845325345631534 0.0006994062146822 0.0326891795585985
10320.0000000000000000 0.8483876157179543 0.4635716303931725 0.1516715582522771 0.2027782176637423 0.0006571054322732 0.0297091039764890
10380.0000000000000000 0.6493684469077281 0.3608767331211067 0.1208529397455967 0.1407744204521917 0.0005953974182584 0.0262689561705746
10440.0000000000000000 0.4870125953795509 0.2731898916271867 0.0937741585199552 0.0967947169860824 0.0005253192417591 0.0227285090045675
10500.0000000000000000 0.3606772727856921 0.2021091187022224 0.0713389885147914 0.0673041484828100 0.0005162702673944 0.0194087468184739
10560.0000000000000000 0.2665171521852664 0.1479084946803556 0.0535651122745080 0.0480710758168858 0.0005047786359603 0.0164676907775568
10620.0000000000000000 0.1990018323173769 0.1087940015848217 0.0401052961302394 0.0356367923646408 0.0005010958243513 0.0139646464133237
10680.0000000000000000 0.1508099563841528 0.0807445656350344 0.0301595067202912 0.0275680806052797 0.0004448544293856 0.0118929489941620
10740.0000000000000000 0.1179689871648692 0.0621885606177599 0.0229129702538039 0.0222079107748404 0.0004337726033067 0.0102257729151583
10800.0000000000000000 0.0956969975942727 0.0501311607674024 0.0177023172801780 0.0185398196265983 0.0004268643283837 0.0088968355917103
10860.0000000000000000 0.0800082958881578 0.0418719847148447 0.0139519854130317 0.0159378927818432 0.0004032933278907 0.0078431396505475
10920.0000000000000000 0.0702951626035173 0.0376714462839741 0.0112193684663003 0.0140210596892231 0.0003707107881120 0.0070125773759078
10980.0000000000000000 0.0620705274793424 0.0335571771203413 0.0092331929439372 0.0125667425108942 0.0003586278208533 0.0063547870833164
11040.0000000000000000 0.0559606483887099 0.0305934160260233 0.0077544020452125 0.0114206834417798 0.0003523300233656 0.0058398168523288
11100.0000000000000000 0.0514707317850145 0.0284994861776497 0.0066441326174855 0.0105041077061422 0.0003879428861430 0.0054350623975942
11160.0000000000000000 0.0479848548856093 0.0269616712237546 0.0057910376125351 0.0097526795165996 0.0003660535320460 0.0051134130006740
11220.0000000000000000 0.0456215050426611 0.0261484508663152 0.0051334549594890 0.0091218339974439 0.0003626702187655 0.0048550950006475
11280.0000000000000000 0.0428258812353664 0.0246446009447824 0.0046301023357059 0.0085907012672212 0.0003145133915080 0.0046459632961488
11340.0000000000000000 0.0409582444833888 0.0238078840075395 0.0042348437734054 0.0081343480275944 0.0003010758321534 0.0044800928426960
11400.0000000000000000 0.0398488803101104 0.0234929799754824 0.0039201346690490 0.0077412026503417 0.0003460215977437 0.0043485414174936
11460.0000000000000000 0.0380118925474118 0.0224112836347102 0.0036625514108744 0.0074003836786587 0.0002977332301531 0.0042399405930155
11520.0000000000000000 0.0365713996941118 0.0215659382994901 0.0034540575035951 0.0071020024191739 0.0002989540664022 0.0041504474054505
11580.0000000000000000 0.0361132859748919 0.0216182865753353 0.0032825388439092 0.0068361025679546 0.0002988709106020 0.0040774870770908
11640.0000000000000000 0.0350618455645466 0.0210049803110515 0.0031413862245454 0.0066001074518890 0.0002972147087977 0.0040181568682631
11700.0000000000000000 0.0351263369284508 0.0214334272558741 0.0030148856163944 0.0063882861093334 0.0003210139810380 0.0039687239658108
11760.0000000000000000 0.0337998899554373 0.0204175226717848 0.0029083984213458 0.0061984523445230 0.0003507201660414 0.0039247963517424
11820.0000000000000000 0.0333062917201700 0.0202378312346551 0.0028119036323850 0.0060249525508809 0.0003423537809816 0.0038892505212673
11880.0000000000000000 0.0407893898444215 0.0279486690278490 0.0027307728678740 0.0058662301027290 0.0003851711920346 0.0038585466539349
11940.0000000000000000 0.0318302800830657 0.0192701656479952 0.0026628719490480 0.0057084636859740 0.0003558067458177 0.0038329720542309
12000.0000000000000000 0.0321180248838875 0.0197524997454224 0.0025975698179205 0.0055792359569925 0.0003791745428602 0.0038095448206918
12060.0000000000000000 0.0308039236997597 0.0186799004966239 0.0025370600789017 0.0054553699076967 0.0003449753992975 0.0037866178172399
12120.0000000000000000 0.0306632929559366 0.0187311803517765 0.0024797380558556 0.0053434894163900 0.0003444628174278 0.0037644223144867
12180.0000000000000000 0.0297645582261489 0.0180732088850162 0.0024312384268778 0.0052325527130427 0.0002831305549687 0.0037444276462436
12240.0000000000000000 0.0293128671746226 0.0177817322722416 0.0023850269797423 0.0051314517962207 0.0002895048171762 0.0037251513092419
12300.0000000000000000 0.0286911806758545 0.0172951159297457 0.0023452150159039 0.0050298726514737 0.0003086034560313 0.0037123736227000
12360.0000000000000000 0.0283674596679763 0.0171086311006080 0.0023119996699106 0.0049412834683599 0.0003019818163257 0.0037035636127721
12420.0000000000000000 0.0282414629952716 0.0171440656643036 0.0022749621724584 0.0048527800381117 0.0002771374187237 0.0036925177016741
12480.0000000000000000 0.0277989833651676 0.0168365863122561 0.0022384834206489 0.0047691210510872 0.0002764631320170 0.0036783294491584
12540.0000000000000000 0.0294187729414033 0.0185717390745869 0.0022053034821204 0.0046899792647198 0.0002852544105087 0.0036664967094675
12600.0000000000000000 0.0275790667424214 0.0168362883043217 0.0021730301942843 0.0046120115414845 0.0003020071141443 0.0036557295881866
12660.0000000000000000 0.0280351448480416 0.0173688527631588 0.0021362595231970 0.0045380157466656 0.0003475375206708 0.0036444792943494
12720.0000000000000000 0.0276547746663652 0.0171131015503672 0.0021187846142142 0.0044700258790136 0.0003165287512182 0.0036363338715520
12780.0000000000000000 0.0284680316435966 0.0181010973542538 0.0020876412863948 0.0044016463038624 0.0002497895982200 0.0036278571008657
12840.0000000000000000 0.0291025203559597 0.0188339285419127 0.0020601888262157 0.0043377524703277 0.0002529506910262 0.0036176998264774
12900.0000000000000000 0.0272329132676176 0.0170427537837754 0.0020295527771770 0.0042725858142721 0.0002806373232101 0.0036073835691829
12960.0000000000000000 0.0583895109367075 0.0434594905187131 0.0022005679735360 0.0042413566293988 0.0048442203535430 0.0036438754615167
13020.0000000000000000 0.0321104059006820 0.0194544914139850 0.0022915187700953 0.0040945099705054 0.0025493916948656 0.0037204940512308
13080.0000000000000000 0.0305825904577053 0.0195668719186448 0.0021461553854601 0.0040277655115426 0.0011847755410194 0.0036570221010383
13140.0000000000000000 0.0280531130383640 0.0176773362314133 0.0020644617884852 0.0039673710264198 0.0007203038569866 0.0036236401350591
13200.0000000000000000 0.0279776131472647 0.0178900862188715 0.0020165610773678 0.0039248078275197 0.0005484728119219 0.0035976852115837
13260.0000000000000000 0.0260641614441882 0.0161547152308963 0.0019830257714071 0.0038845124673333 0.0004570732528968 0.0035848347216548
13320.0000000000000000 0.0256997791149773 0.0159070550414119 0.0019549915598332 0.0038455871992732 0.0004151473710542 0.0035769979434048
13380.0000000000000000 0.0271294180768121 0.0174362967785830 0.0019306992720093 0.0038064638016448 0.0003851518646244 0.0035708063599506
13440.0000000000000000 0.0253221539606178 0.0157497050892186 0.0019108403893149 0.0037666133521540 0.0003297647527761 0.0035652303771541
13500.0000000000000000 0.0243766177423857 0.0148164180549719 0.0018886951334627 0.0037251146986982 0.0003820226149770 0.0035643672402758
13560.0000000000000000 0.0268118808616498 0.0173570261497080 0.0018660836023097 0.0036876969651534 0.0003385965292409 0.0035624776152379
13620.0000000000000000 0.0254928088926122 0.0161380332362450 0.0018453904066145 0.0036485522442127 0.0003022018683471 0.0035586311371929
13680.0000000000000000 0.0239518598040319 0.0146598203957309 0.0018241592694840 0.0036101871275625 0.0003000839857407 0.0035576090255139
13740.0000000000000000 0.0257412159332730 0.0165165968893922 0.0018042257925785 0.0035737992325631 0.0002940131615731 0.0035525808571661
13800.0000000000000000 0.0304387771502653 0.0212560846036484 0.0017883117385201 0.0035377325458134 0.0003092275160276 0.0035474207462559
13860.0000000000000000 0.0229059178772076 0.0137020407207010 0.0017724822493611 0.0035013011669001 0.0003845250309021 0.0035455687093433
13920.0000000000000000 0.0234601697403923 0.0143573114009837 0.0017512257107816 0.0034652758956861 0.0003441141035419 0.0035422426293989
13980.0000000000000000 0.0248982524889686 0.0159023827233757 0.0017300471617332 0.0034314574225888 0.0002998700763336 0.0035344951049372
14040.0000000000000000 0.0231243081119974 0.0141886574475632 0.0017186970003383 0.0033986499729134 0.0002914337188025 0.0035268699723799
14100.0000000000000000 0.0230476297163942 0.0141471357908299 0.0017025499915953 0.0033616460271287 0.0003144369761328 0.0035218609307074
14160.0000000000000000 0.0234636504343642 0.0146477401695133 0.0016835187741035 0.0033236034264086 0.0002914781251696 0.0035173099391693
14220.0000000000000000 0.0228256932450662 0.0140147276745104 0.0016688185528092 0.0032915703007828 0.0003372641578715 0.0035133125590923
14280.0000000000000000 0.0217809100326811 0.0130207159622230 0.0016521188141616 0.0032598671605022 0.0003384323885273 0.0035097757072670
14340.0000000000000000 0.0261169746884570 0.0174875543977430 0.0016376294700898 0.0032293379643663 0.0002584498410755 0.0035040030151823
14400.0000000000000000 0.0214464326718337 0.0128676795412425 0.0016225189755492 0.0031970688405041 0.0002606678286601 0.0034984974858779
14460.0000000000000000 0.0213357927599332 0.0127898916172558 0.0016074391941146 0.0031667779914574 0.0002767832668017 0.0034949006903037
14520.0000000000000000 0.0214674803996449 0.0129666467870542 0.0015934856460057 0.0031373086872619 0.0002818542018726 0.0034881850774505
14580.0000000000000000 0.0222111800158650 0.0137250520023359 0.0015817200345151 0.0031069456482222 0.0003145894019262 0.0034828729288657
14640.0000000000000000 0.0210945439784485 0.0127052726309056 0.0015657927731837 0.0030769535967387 0.0002676488973767 0.0034788760802437
14700.0000000000000000 0.0213452517756851 0.0129731700707176 0.0015516926361369 0.0030499182506994 0.0002981428423052 0.0034723279758260
14760.0000000000000000 0.0205976519142257 0.0122583143468928 0.0015412980600205 0.0030206361038182 0.0003110441520766 0.0034663592514176
14820.0000000000000000 0.0205111353540856 0.0122074936957385 0.0015304989358988 0.0029917875628682 0.0003186391525071 0.0034627160070729
14880.0000000000000000 0.0208763960301263 0.0126668834830087 0.0015126786884381 0.0029625860554610 0.0002770859394473 0.0034571618637712
14940.0000000000000000 0.0215053687133256 0.0133503751683799 0.0014988093253263 0.0029350529826049 0.0002664941085627 0.0034546371284519
15000.0000000000000000 0.0206855205744682 0.0125137189642870 0.0014868449705250 0.0029099256488564 0.0003215579872628 0.0034534730035370
15060.0000000000000000 0.0227018414517779 0.0145994868685539 0.0014732586203786 0.0028876075579683 0.0002912982240489 0.0034501901808282
15120.0000000000000000 0.0216554537478685 0.0136217591017103 0.0014637280672888 0.0028643892077414 0.0002604855988462 0.0034450917722819
15180.0000000000000000 0.0227838051151019 0.0147929495224593 0.0014491130184566 0.0028390803743281 0.0002634811960276 0.0034391810038303
15240.0000000000000000 0.0202601852627820 0.0122772290688813 0.0014414883368442 0.0028140170151562 0.0002915815413889 0.0034358693005113
15300.0000000000000000 0.0203771742537282 0.0124549193592942 0.0014263835384872 0.0027897152964248 0.0002754108650328 0.0034307451944891
15360.0000000000000000 0.0197606309069849 0.0118258401781620 0.0014163427784357 0.0027643299341449 0.0003289219962967 0.0034251960199455
15420.0000000000000000 0.0209526317509831 0.0130973033798162 0.0014063709365834 0.0027390883115052 0.0002884718109764 0.0034213973121020
15480.0000000000000000 0.0206512078725517 0.0127147081126414 0.0013972603203782 0.0027169515721328 0.0004032451289842 0.0034190427384151
15540.0000000000000000 0.0203863131284756 0.0126055454708880 0.0013839649641390 0.0026891582281946 0.0002975729660108 0.0034100714992433
15600.0000000000000000 0.0203198185024383 0.0125771129165111 0.0013697430579540 0.0026660180773039 0.0003037645037720 0.0034031799468973
15660.0000000000000000 0.0196354296977440 0.0119811910862898 0.0013594539158626 0.0026438217599888 0.0002549081874403 0.0033960547481625
15720.0000000000000000 0.0190507904412308 0.0114361238034006 0.0013509335961812 0.0026205341216315 0.0002498842672032 0.0033933146528143
15780.0000000000000000 0.0200434095347063 0.0124368247329276 0.0013399478592811 0.0025968550923590 0.0002781035221815 0.0033916783279572
15840.0000000000000000 0.0187388731667163 0.0111470108263390 0.0013305650821083 0.0025766291278928 0.0002980356559176 0.0033866324744586
15900.0000000000000000 0.0205139910359375 0.0129758431042067 0.0013190125346986 0.0025579401439981 0.0002784940247273 0.0033827012283068
15960.0000000000000000 0.0187856999063500 0.0112873877670720 0.0013111507235061 0.0025355022768099 0.0002719611107662 0.0033796980281958
16020.0000000000000000 0.0190240955905697 0.0115563221045220 0.0013017926508326 0.0025146294895775 0.0002760345962596 0.0033753167493780
16080.0000000000000000 0.0188417665041103 0.0114375425673738 0.0012935426110465 0.0024926457487721 0.0002491564142273 0.0033688791626906
16140.0000000000000000 0.0196020683781941 0.0122046486944528 0.0012847501985409 0.0024722894463913 0.0002753726563247 0.0033650073824844
16200.0000000000000000 0.0198931408790199 0.0125078036511678 0.0012708567578015 0.0024493407091506 0.0003022669785462 0.0033628727823539
16260.0000000000000000 0.0217691669954957 0.0143652675793813 0.0012640250702517 0.0024294562859199 0.0003484056638015 0.0033620123961413
16320.0000000000000000 0.0179434928453754 0.0106484079919759 0.0012526621810017 0.0024064390410691 0.0002791490205347 0.0033568346107941
16380.0000000000000000 0.0180489861586607 0.0108110785266385 0.0012407926143722 0.0023900844508151 0.0002525396129461 0.0033544909538887
16440.0000000000000000 0.0183019760339280 0.0110493682636355 0.0012350628411352 0.0023722874975816 0.0002927059529790 0.0033525514785967
16500.0000000000000000 0.0204517987201505 0.0132381174019264 0.0012245597452351 0.0023533060207761 0.0002816455836433 0.0033541699685696
16560.0000000000000000 0.0191223063380467 0.0119256976139823 0.0012174451415548 0.0023345925082082 0.0002931833186166 0.0033513877556848
16620.0000000000000000 0.0175104388237482 0.0102920531607016 0.0012090099197680 0.0023165733730926 0.0003448019466399 0.0033480004235461
16680.0000000000000000 0.0180432288687138 0.0108895354362478 0.0011987275436720 0.0022992639255842 0.0003103619067281 0.0033453400564818
16740.0000000000000000 0.0188326283103959 0.0117222021605512 0.0011907322638114 0.0022827864253795 0.0002946705262206 0.0033422369344331
16800.0000000000000000 0.0197292066135492 0.0126548501050953 0.0011835125860994 0.0022650715578306 0.0002874713669315 0.0033383009975925
16860.0000000000000000 0.0183494903013506 0.0113055142756286 0.0011761519389190 0.0022480685237978 0.0002839669972880 0.0033357885657171
16920.0000000000000000 0.0172341812105499 0.0101382054465172 0.0011719989792520 0.0022301390529234 0.0003624497772115 0.0033313879546458
16980.0000000000000000 0.0178286645430102 0.0108395325117926 0.0011601832048936 0.0022138409090114 0.0002821050257843 0.0033330028915282
17040.0000000000000000 0.0188341790936316 0.0118783418765970 0.0011535366107835 0.0021987776173527 0.0002727250985576 0.0033307978903407
17100.0000000000000000 0.0230827023982004 0.0161528057867973 0.0011429535818771 0.0021805619862918 0.0002773536957944 0.0033290273474397
17160.0000000000000000 0.0181018561593957 0.0111791843051386 0.0011359086460365 0.0021632016557126 0.0002986700777729 0.0033248914747352
17220.0000000000000000 0.0246919785077006 0.0178122502310729 0.0011264849451291 0.0021488786447317 0.0002816984025417 0.0033226662842252
17280.0000000000000000 0.0171887533528409 0.0102765343646961 0.0011232185006068 0.0021313474937420 0.0003370976543525 0.0033205553394436
17340.0000000000000000 0.0171659803052860 0.0103072622100333 0.0011161314038271 0.0021179373194544 0.0003033850616700 0.0033212643103013
17400.0000000000000000 0.0173705564460738 0.0104256151153891 0.0011129007834361 0.0021031936827760 0.0004108459194107 0.0033180009450618
17460.0000000000000000 0.0178253103352678 0.0110316878897633 0.0011036255227219 0.0020858351829952 0.0002876987105781 0.0033164630292093
17520.0000000000000000 0.0189582328229821 0.0121802881302092 0.0010963307465706 0.0020721285037744 0.0002947265781628 0.0033147588642651
17580.0000000000000000 0.0186752909968800 0.0119483226286865 0.0010873297492657 0.0020568803676634 0.0002719101723559 0.0033108480789085
17640.0000000000000000 0.0194071545619491 0.0126680600956741 0.0010791946021893 0.0020446625412522 0.0003055041910405 0.0033097331317929
17700.0000000000000000 0.0196131742723675 0.0128991172396826 0.0010701681151783 0.0020295692319629 0.0003089715977459 0.0033053480877978
17760.0000000000000000 0.0170299458338297 0.0103455881249126 0.0010680660269463 0.0020154929581129 0.0002959706755308 0.0033048280483272
17820.0000000000000000 0.0166487408197574 0.0100238373359482 0.0010608813533214 0.0020018644996712 0.0002623081158149 0.0032998495150018
17880.0000000000000000 0.0169073049985027 0.0102482789207775 0.0010581872936298 0.0019884397343456 0.0003119706146543 0.0033004284350955
17940.0000000000000000 0.0179236179223909 0.0113052381954991 0.0010472825122625 0.0019735807156277 0.0002996368551845 0.0032978796438170
18000.0000000000000000 0.0164342195397544 0.0098920445949538 0.0010386854781195 0.0019595032593767 0.0002498931035914 0.0032940931037129
18060.0000000000000000 0.0161142423422048 0.0094841461039517 0.0010374011823554 0.0019453457331959 0.0003593706966745 0.0032879786260273
18120.0000000000000000 0.0181695499531979 0.0116483388155576 0.0010296764272663 0.0019336691149809 0.0002676362123734 0.0032902293830198
18180.0000000000000000 0.0162273202300185 0.0097515754687343 0.0010199230384489 0.0019199471423836 0.0002495020388824 0.0032863725415692
18240.0000000000000000 0.0161324144184604 0.0095599770423943 0.0010180812672284 0.0019071955482636 0.0003636525465071 0.0032835080140668
18300.0000000000000000 0.0164473684799340 0.0099632008472238 0.0010100791976790 0.0018949160836104 0.0002942148051291 0.0032849575462918
18360.0000000000000000 0.0170128537947906 0.0105155319337680 0.0010030490680922 0.0018842039367634 0.0003266033559671 0.0032834655001999
18420.0000000000000000 0.0161884477980051 0.0097451568713678 0.0009977279719645 0.0018709536956516 0.0002938795192454 0.0032807297397757
18480.0000000000000000 0.0160700132905768 0.0096332409386009 0.0009930740320939 0.0018590618339998 0.0003083177025898 0.0032763187832923
18540.0000000000000000 0.0167023356445300 0.0102782560742887 0.0009896311736710 0.0018479167731978 0.0003108957540051 0.0032756358693674
18600.0000000000000000 0.0372924794111598 0.0308983027977667 0.0009763857560162 0.0018348527964825 0.0003090314491118 0.0032739066117826
18660.0000000000000000 0.0157328132690242 0.0092729925274570 0.0009790438221085 0.0018196480350474 0.0003935408401886 0.0032675880442227
18720.0000000000000000 0.0169019797674201 0.0105308066924288 0.0009693894460493 0.0018100982312622 0.0003216474981078 0.0032700378995720
18780.0000000000000000 0.0270100008345632 0.0206902615578696 0.0009610272781493 0.0017997667297234 0.0002890549482578 0.0032698903205631
18840.0000000000000000 0.0160701871203583 0.0097452576140846 0.0009587552293381 0.0017893777633486 0.0003117866335326 0.0032650098800544
18900.0000000000000000 0.0267994613999345 0.0205311419133191 0.0009521627973259 0.0017800754666219 0.0002718708778042 0.0032642103448635
18960.0000000000000000 0.0151825893638441 0.0088855854780406 0.0009484910259728 0.0017659198849863 0.0003204600965779 0.0032621328782665
19020.0000000000000000 0.0152991950678151 0.0090443557107017 0.0009413251961919 0.0017564763277141 0.0002953973770210 0.0032616404561866
19080.0000000000000000 0.0167319333988810 0.0104632322700490 0.0009359648792520 0.0017461538000043 0.0003256385778003 0.0032609438717754
19140.0000000000000000 0.0208189363254989 0.0146215641109839 0.0009277387094089 0.0017357227599439 0.0002761781315497 0.0032577326136126
19200.0000000000000000 0.0149869275242008 0.0087917443835982 0.0009234887095898 0.0017264422147301 0.0002903406179253 0.0032549115983573
19260.0000000000000000 0.0152634200621821 0.0090733770076763 0.0009197441130832 0.0017167752140045 0.0002974429646114 0.0032560807628067
19320.0000000000000000 0.0163613315585739 0.0102075777165524 0.0009127062032084 0.0017069800599446 0.0002783009762260 0.0032557666026425
19380.0000000000000000 0.0160428761993143 0.0098804211661730 0.0009079946366184 0.0016974664537463 0.0003022497178123 0.0032547442249644
19440.0000000000000000 0.0155830205112445 0.0094846376973811 0.0009041099516890 0.0016875521916493 0.0002537333936919 0.0032529872768332
19500.0000000000000000 0.0159926024255771 0.0098544072428575 0.0009002006382372 0.0016778050644008 0.0003088460526120 0.0032513434274695
19560.0000000000000000 0.0160627451516929 0.0099337879561622 0.0008937708512613 0.0016674268935892 0.0003155156450555 0.0032522438056247
19620.0000000000000000 0.0162622879840498 0.0101898357699955 0.0008888363408117 0.0016582755340405 0.0002768955535285 0.0032484447856737
19680.0000000000000000 0.0169980359412280 0.0108497869655516 0.0008881558973811 0.0016496024879115 0.0003625142941815 0.0032479762962023
19740.0000000000000000 0.0151626750626158 0.0091270713721874 0.0008800763529246 0.0016379263333499 0.0002743579831130 0.0032432430210409
19800.0000000000000000 0.0148458633367918 0.0088394117962924 0.0008730892736862 0.0016297251856782 0.0002588995047027 0.0032447375764323
19860.0000000000000000 0.0151086215663816 0.0090459089095747 0.0008719485825494 0.0016214341772714 0.0003226231913839 0.0032467067056022
19920.0000000000000000 0.0174516344525440 0.0114182985418349 0.0008656273422808 0.0016130573418333 0.0003093127061742 0.0032453385204207
19980.0000000000000000 0.0151133513707097 0.0090966506955197 0.0008616992996038 0.0016050191038499 0.0003084339468164 0.0032415483249198
20040.0000000000000000 0.0133363944011178 0.0074612977040803 0.0008562054337063 0.0015949205577488 0.0001852658806649 0.0032387048249175
20100.0000000000000000 0.0116933169851915 0.0059030523946708 0.0008485955013092 0.0015755644512140 0.0001316235048746 0.0032344811331229
20160.0000000000000000 0.0110530181443731 0.0052956224836925 0.0008437466150114 0.0015599922764359 0.0001259339570094 0.0032277228122240
20220.0000000000000000 0.0109179263833084 0.0052066852260908 0.0008367852978038 0.0015482784000084 0.0001025585302860 0.0032236189291195
20280.0000000000000000 0.0106372825970450 0.0049366963067480 0.0008327389299285 0.0015395159798174 0.0001091865757194 0.0032191448048316
20340.0000000000000000 0.0110918548728729 0.0054218445252541 0.0008260322630815 0.0015305392782105 0.0000965295972595 0.0032169092090673
20400.0000000000000000 0.0105014592262612 0.0048591348256237 0.0008208043479895 0.0015229739241920 0.0000831538076071 0.0032153923208489
20460.0000000000000000 0.0112187130136285 0.0055942805210680 0.0008156768984716 0.0015156667337254 0.0000798816578959 0.0032132072024676
20520.0000000000000000 0.0100168779050230 0.0044101448942377 0.0008110131315197 0.0015089321126259 0.0000750680211526 0.0032117197454871
20580.0000000000000000 0.0107091975031566 0.0051218784316897 0.0008045005875882 0.0015016671287275 0.0000703142217038 0.0032108371334474
20640.0000000000000000 0.0098126215811499 0.0042394922804296 0.0008006948799816 0.0014957723385526 0.0000664776381524 0.0032101844440337
20700.0000000000000000 0.0099484345777612 0.0043889677784901 0.0007954645313315 0.0014895080881120 0.0000653972797934 0.0032090969000343
20760.0000000000000000 0.0100371267791651 0.0044935843344123 0.0007916518820765 0.0014833313895524 0.0000591749565022 0.0032093842166217
20820.0000000000000000 0.0096464614745795 0.0041142737543878 0.0007881606356307 0.0014776584534590 0.0000582914599272 0.0032080771711747
20880.0000000000000000 0.0096494175704538 0.0041293963014960 0.0007843608903687 0.0014713216344503 0.0000570086009908 0.0032073301431480
20940.0000000000000000 0.0097473464355282 0.0042430650947140 0.0007806530943266 0.0014647210231463 0.0000537101018456 0.0032051971214958
21000.0000000000000000 0.0097619805908985 0.0042734640764133 0.0007769117435505 0.0014583891853017 0.0000505365711492 0.0032026790144839
21060.0000000000000000 0.0094536218988395 0.0039775274954782 0.0007734106447918 0.0014519827030551 0.0000496192602458 0.0032010817952686
21120.0000000000000000 0.0097380973421820 0.0042727231940549 0.0007698405961371 0.0014455645197090 0.0000493793783033 0.0032005896539777
21180.0000000000000000 0.0093966227553447 0.0039476386085533 0.0007660037288155 0.0014391713302624 0.0000443852800990 0.0031994238076146
21240.0000000000000000 0.0093869301266724 0.0039456558369944 0.0007620852499449 0.0014329848000530 0.0000475682373445 0.0031986360023355
21300.0000000000000000 0.0093549271671714 0.0039269052088042 0.0007587717099838 0.0014268837860140 0.0000448768763005 0.0031974895860689
21360.0000000000000000 0.0092803413914250 0.0038660271457645 0.0007550834018439 0.0014207349794595 0.0000422744993644 0.0031962213649926
21420.0000000000000000 0.0092413578169894 0.0038368879829149 0.0007514950206531 0.0014145526917707 0.0000434289393224 0.0031949931823284
21480.0000000000000000 0.0097367003635786 0.0043450400446778 0.0007479555923634 0.0014086256039554 0.0000409575729015 0.0031941215496805
21540.0000000000000000 0.0091826846341041 0.0038024409346619 0.0007448654275618 0.0014026204300520 0.0000406603584252 0.0031920974834032
21600.0000000000000000 0.0093049042021173 0.0039343099483671 0.0007408365693667 0.0013968775298345 0.0000425036686637 0.0031903764858854
21660.0000000000000000 0.0092726837591469 0.0039158819590641 0.0007382913291553 0.0013912896112910 0.0000382177512527 0.0031890031083837
21720.0000000000000000 0.0091562042181813 0.0038080013774901 0.0007352979455897 0.0013856487126181 0.0000395431493495 0.0031877130331339
21780.0000000000000000 0.0091540193687432 0.0038155408079063 0.0007318166487556 0.0013800081454586 0.0000397865661136 0.0031868672005091
21840.0000000000000000 0.0089776869243617 0.0036518172674080 0.0007291641956159 0.0013743984949400 0.0000364797437855 0.0031858272226123
21900.0000000000000000 0.0092213059369785 0.0039027593597379 0.0007255354125623 0.0013687158175820 0.0000392080019597 0.0031850873451368
21960.0000000000000000 0.0089265802267404 0.0036187212996817 0.0007232027058179 0.0013631973149159 0.0000377892169845 0.0031836696893403
22020.0000000000000000 0.0089543849268816 0.0036581281740010 0.0007194432689913 0.0013575709770975 0.0000365560773136 0.0031826864294782
22080.0000000000000000 0.0089241373472507 0.0036373253491022 0.0007167186840950 0.0013521144962189 0.0000363325141283 0.0031816463037062
22140.0000000000000000 0.0089311325508268 0.0036532882768411 0.0007129851111653 0.0013463012687424 0.0000377292619200 0.0031808286321582
22200.0000000000000000 0.0088551382822544 0.0035881091054173 0.0007105182561169 0.0013408726600616 0.0000359628786983 0.0031796753819604
22260.0000000000000000 0.0089515129339837 0.0036946849017163 0.0007070670189952 0.0013355568045297 0.0000359250561294 0.0031782791526129
22320.0000000000000000 0.0088111518339342 0.0035630578106961 0.0007046204132908 0.0013303065913259 0.0000358288075544 0.0031773382110669
22380.0000000000000000 0.0087677030458084 0.0035295179640720 0.0007016638267199 0.0013252000060194 0.0000352408352266 0.0031760804137704
22440.0000000000000000 0.0087709826738913 0.0035410808644269 0.0006991653540624 0.0013200384246278 0.0000354866874059 0.0031752113433684
22500.0000000000000000 0.0087404692416535 0.0035196410526409 0.0006962616568921 0.0013148666282958 0.0000350655958992 0.0031746343079255
22560.0000000000000000 0.0087469620932164 0.0035360107698322 0.0006928964009283 0.0013097933367722 0.0000349273981216 0.0031733341875622
22620.0000000000000000 0.0086972108680968 0.0034950273631580 0.0006902607701511 0.0013047872323090 0.0000347722293703 0.0031723632731084
22680.0000000000000000 0.0086438074621054 0.0034495741508112 0.0006880978785684 0.0012998919315742 0.0000346467176054 0.0031715967835461
22740.0000000000000000 0.0086189172235980 0.0034336544841525 0.0006851775218855 0.0012949631376120 0.0000343015165660 0.0031708205633821
22800.0000000000000000 0.0086269774386045 0.0034501979855486 0.0006823360948598 0.0012900821178209 0.0000342056675867 0.0031701555727884
22860.0000000000000000 0.0086997263586447 0.0035300334460111 0.0006795927801287 0.0012851810623860 0.0000358333360941 0.0031690857340248
22920.0000000000000000 0.0085812171045322 0.0034215204734513 0.0006769500549325 0.0012804608509890 0.0000343087412976 0.0031679769838618
22980.0000000000000000 0.0085306338624693 0.0033787862776801 0.0006744718584909 0.0012759677443466 0.0000343150382757 0.0031670929436759
23040.0000000000000000 0.0087163899911077 0.0035708285158186 0.0006717859150007 0.0012709354382458 0.0000361399621789 0.0031667001598637
23100.0000000000000000 0.0085175137551609 0.0033805745624508 0.0006691268978828 0.0012662870575723 0.0000361724893595 0.0031653527478956
23160.0000000000000000 0.0085770744311241 0.0034491614903058 0.0006670375106792 0.0012620768101520 0.0000347975089809 0.0031640011110062
23220.0000000000000000 0.0085671088712760 0.0034472626744751 0.0006643862666395 0.0012576651546136 0.0000349488277267 0.0031628459478212
23280.0000000000000000 0.0084537535083282 0.0033420688928955 0.0006618218655591 0.0012533411595140 0.0000346583944127 0.0031618631959470
23340.0000000000000000 0.0084452449311334 0.0033412255424598 0.0006598482252174 0.0012491118256447 0.0000340962252382 0.0031609631125732
23400.0000000000000000 0.0084221260071043 0.0033255462341410 0.0006574853639518 0.0012448028074204 0.0000341097352545 0.0031601818663366
23460.0000000000000000 0.0083942423879367 0.0033051680074477 0.0006551842868039 0.0012405113252533 0.0000342528321099 0.0031591259363218
23520.0000000000000000 0.0087267579667981 0.0036457616320312 0.0006523248447629 0.0012360091422745 0.0000348252732409 0.0031578370744886
23580.0000000000000000 0.0083580481421812 0.0032828935907160 0.0006501224598680 0.0012327784802140 0.0000342175254775 0.0031580360859057
23640.0000000000000000 0.0083320992168845 0.0032639350508402 0.0006480781430334 0.0012290400544138 0.0000339935757730 0.0031570523928240
23700.0000000000000000 0.0083218991490660 0.0032610940404203 0.0006457104007641 0.0012250700047431 0.0000338272242256 0.0031561974789129
23760.0000000000000000 0.0083152272993040 0.0032613654532096 0.0006437211873791 0.0012211117881738 0.0000336939367045 0.0031553349338370
23820.0000000000000000 0.0082818831917631 0.0032352164236147 0.0006413547857333 0.0012172306535727 0.0000338480823047 0.0031542332465377
23880.0000000000000000 0.0082850858694902 0.0032454237183078 0.0006393270090806 0.0012132056207005 0.0000336343325198 0.0031534951888815
23940.0000000000000000 0.0082536076336137 0.0032214037914278 0.0006370360293196 0.0012092561789698 0.0000335093393380 0.0031524022945586
24000.0000000000000000 0.0082317827593138 0.0032064302476993 0.0006349024634923 0.0012055384682954 0.0000334981820385 0.0031514133977883
24060.0000000000000000 0.0083596277380141 0.0033404602513943 0.0006330392023763 0.0012017083617861 0.0000339173822902 0.0031505025401673
24120.0000000000000000 0.0082200984113617 0.0032069564373960 0.0006311141700722 0.0011983042819004 0.0000332700665754 0.0031504534554178
24180.0000000000000000 0.0081884980821099 0.0031818426264745 0.0006290124832045 0.0011945811393547 0.0000332365495106 0.0031498252835656
24240.0000000000000000 0.0081744746168977 0.0031743001314153 0.0006270412016317 0.0011909856176065 0.0000332577594402 0.0031488899068039
24300.0000000000000000 0.0081680601172564 0.0031746739069196 0.0006250175369102 0.0011873881513913 0.0000329391624395 0.0031480413595960
24360.0000000000000000 0.0086375564201925 0.0036505806873932 0.0006224973578819 0.0011834386471762 0.0000338562386389 0.0031471834891024
24420.0000000000000000 0.0081371631218039 0.0031549630832546 0.0006208400379475 0.0011805359060527 0.0000333367423116 0.0031474873522374
24480.0000000000000000 0.0081150370040521 0.0031391339501194 0.0006191161278636 0.0011774690890652 0.0000330092070241 0.0031463086299798
24540.0000000000000000 0.0080992190399357 0.0031295585642742 0.0006173049439760 0.0011742409983847 0.0000329541062340 0.0031451604270667
24600.0000000000000000 0.0080857890761874 0.0031221838074331 0.0006155029639092 0.0011709267664015 0.0000329573239709 0.0031442182144727
24660.0000000000000000 0.0080792431019671 0.0031221121728592 0.0006135933967321 0.0011676813338110 0.0000326781421563 0.0031431780564085
24720.0000000000000000 0.0080584140137245 0.0031070749052972 0.0006119199155312 0.0011644122913569 0.0000326891609879 0.0031423177405513
24780.0000000000000000 0.0081692195651298 0.0032194256681086 0.0006092177170807 0.0011608145389913 0.0000368937659601 0.0031428678749891
24840.0000000000000000 0.0080494668276369 0.0031075197941783 0.0006080233837629 0.0011576837368309 0.0000349506936418 0.0031412892192230
24900.0000000000000000 0.0080279276491054 0.0030929438998370 0.0006061033163872 0.0011548826847236 0.0000340824921400 0.0031399152560175
24960.0000000000000000 0.0080086545251717 0.0030792451657532 0.0006044838952255 0.0011519935158715 0.0000339392637700 0.0031389926845515
25020.0000000000000000 0.0079961371802842 0.0030726087966187 0.0006027947351836 0.0011489481019218 0.0000336385184927 0.0031381470280674
25080.0000000000000000 0.0079818209721040 0.0030638785008110 0.0006011734144863 0.0011459360536632 0.0000334045259766 0.0031374284771669
25140.0000000000000000 0.0079773227960095 0.0030634001534047 0.0005993972940731 0.0011429394304252 0.0000335272530879 0.0031380586650187
25200.0000000000000000 0.0079612080029175 0.0030527432687551 0.0005976381321322 0.0011401538996629 0.0000336063673276 0.0031370663350398
25260.0000000000000000 0.0079579593309975 0.0030550883539883 0.0005960166621166 0.0011373771367252 0.0000333807982980 0.0031360963798695
25320.0000000000000000 0.0079345479553338 0.0030371079730046 0.0005943976847602 0.0011345846946792 0.0000331399112349 0.0031353176916549
25380.0000000000000000 0.0079236847573896 0.0030313116481656 0.0005928651857347 0.0011318158903101 0.0000331787498052 0.0031345132833739
25440.0000000000000000 0.0079447908084342 0.0030576068752970 0.0005913515450813 0.0011290141934641 0.0000330961564646 0.0031337220381272
25500.0000000000000000 0.0079224591995456 0.0030405833888171 0.0005896769712197 0.0011262065405546 0.0000332187108744 0.0031327735880797
25560.0000000000000000 0.0078959169510580 0.0030193680953680 0.0005879605934957 0.0011235892064914 0.0000331162496715 0.0031318828060314
25620.0000000000000000 0.0078791962926700 0.0030078079835504 0.0005864932388860 0.0011209846298847 0.0000329094747730 0.0031310009655759
25680.0000000000000000 0.0078725414951986 0.0030060703197861 0.0005850438971427 0.0011184710081815 0.0000328410604762 0.0031301152096121
25740.0000000000000000 0.0078552637647027 0.0029930717887084 0.0005836450325907 0.0011158414751586 0.0000332682829083 0.0031294371853367
25800.0000000000000000 0.0078476455112798 0.0029903333339137 0.0005821148318249 0.0011132267082566 0.0000331706587043 0.0031287999785803
25860.0000000000000000 0.0078504643983378 0.0029977553026333 0.0005806984936474 0.0011107433949391 0.0000331206049823 0.0031281466021356
25920.0000000000000000 0.0078480413998253 0.0030001847701598 0.0005791604686388 0.0011081634723467 0.0000330643684365 0.0031274683202435
25980.0000000000000000 0.0078322029170639 0.0029887495811818 0.0005778996343311 0.0011058269775735 0.0000328155349446 0.0031269111890329
26040.0000000000000000 0.0078062523885382 0.0029672165161884 0.0005765350056198 0.0011033301388876 0.0000328504705174 0.0031263202573249
26100.0000000000000000 0.0078082909502631 0.0029768710890477 0.0005739891277388 0.0011027782309942 0.0000326739040095 0.0031219785984728
26160.0000000000000000 0.0077873628802387 0.0029549333101001 0.0005749739924629 0.0011012324617995 0.0000326956792684 0.0031235274366077
26220.0000000000000000 0.0077810867012315 0.0029516688008194 0.0005740387162184 0.0010985583599853 0.0000327063047463 0.0031241145194622
26280.0000000000000000 0.0077740044965932 0.0029484858499966 0.0005727075363872 0.0010960443804060 0.0000326920499974 0.0031240746798060
26340.0000000000000000 0.0077982990425660 0.0029769184081042 0.0005713997520842 0.0010937538678072 0.0000326574951073 0.0031235695194631
26400.0000000000000000 0.0077603325303239 0.0029432131068011 0.0005700256937304 0.0010917619357480 0.0000326398733393 0.0031226919207051
26460.0000000000000000 0.0077631248976223 0.0029499149166205 0.0005689600318602 0.0010897739020658 0.0000325315759436 0.0031219444711321
26520.0000000000000000 0.0077522287273701 0.0029433813547468 0.0005675560300455 0.0010878801202416 0.0000324446567426 0.0031209665655936
26580.0000000000000000 0.0077379115232903 0.0029329265834704 0.0005664656570025 0.0010863998776837 0.0000324180194483 0.0031197013856854
26640.0000000000000000 0.0077282059982703 0.0029267442135288 0.0005652921457683 0.0010844359663317 0.0000323729876064 0.0031193606850351
26700.0000000000000000 0.0077528331511561 0.0029634221202811 0.0005593174970304 0.0010872719254976 0.0000367701361552 0.0031060514721917
26760.0000000000000000 0.0077219362422891 0.0029255260941815 0.0005640597649129 0.0010882665065159 0.0000344636582332 0.0031096202184455
26820.0000000000000000 0.0077155930066906 0.0029184549098964 0.0005650090527267 0.0010866779438246 0.0000335487034928 0.0031119023967502
26880.0000000000000000 0.0077213589919888 0.0029256159731675 0.0005648209357566 0.0010848817529771 0.0000329745763030 0.0031130657537845
26940.0000000000000000 0.0077084962549623 0.0029149611182463 0.0005642014448521 0.0010831082947795 0.0000325920888629 0.0031136333082214
27000.0000000000000000 0.0076980618216758 0.0029067791170486 0.0005635046973695 0.0010814223091446 0.0000324020871531 0.0031139536109601
27060.0000000000000000 0.0076910383204784 0.0029022189871084 0.0005626749193071 0.0010798355818889 0.0000322641472323 0.0031140446849418
27120.0000000000000000 0.0076830472027360 0.0028967565072712 0.0005618674162203 0.0010782328752070 0.0000321225652538 0.0031140678387837
27180.0000000000000000 0.0076795410442995 0.0028958702379388 0.0005608866354311 0.0010767357798335 0.0000320541486247 0.0031139942424713
27240.0000000000000000 0.0076706947915813 0.0028894665197803 0.0005602341514931 0.0010753029363249 0.0000319329800300 0.0031137582039531
27300.0000000000000000 0.0076657455863723 0.0028869465474769 0.0005594566365272 0.0010739454702149 0.0000318837502072 0.0031135131819460
27360.0000000000000000 0.0076617421687532 0.0028870239899941 0.0005579383354698 0.0010729378783106 0.0000317838304831 0.0031120581344954
27420.0000000000000000 0.0076620195444607 0.0028879108249631 0.0005580255169123 0.0010719635771961 0.0000318263364608 0.0031122932889284
27480.0000000000000000 0.0076591716522242 0.0028869606536339 0.0005574698286972 0.0010705256336486 0.0000318458269478 0.0031123697092968
27540.0000000000000000 0.0076475704042340 0.0028775202381866 0.0005567306634804 0.0010690425986617 0.0000318438418909 0.0031124330620143
27600.0000000000000000 0.0076407341359046 0.0028729913887317 0.0005560162940082 0.0010676579618445 0.0000317882255979 0.0031122802657222
27660.0000000000000000 0.0076387968985831 0.0028735784119556 0.0005550983708029 0.0010664627566902 0.0000318287216095 0.0031118286375249
27720.0000000000000000 0.0076478562024288 0.0028851401953095 0.0005543295957740 0.0010651012031839 0.0000318484669533 0.0031114367412081
27780.0000000000000000 0.0076322224180829 0.0028714847686068 0.0005537950569562 0.0010640631598391 0.0000317660817213 0.0031111133509594
27840.0000000000000000 0.0076253477420239 0.0028670633257527 0.0005529878872481 0.0010628912375556 0.0000316842053348 0.0031107210861327
27900.0000000000000000 0.0076188284539386 0.0028624675276078 0.0005525287509279 0.0010616081332345 0.0000316867795139 0.0031105372626546
27960.0000000000000000 0.0076127200039736 0.0028584931342914 0.0005518669292433 0.0010605492596275 0.0000316940174455 0.0031101166633660
28020.0000000000000000 0.0076597613520739 0.0029079553624037 0.0005510953121114 0.0010595232726548 0.0000316151030837 0.0031095723018202
28080.0000000000000000 0.0076018553396909 0.0028515968505799 0.0005506352517961 0.0010584261083408 0.0000317368611567 0.0031094602678175
28140.0000000000000000 0.0076005732259162 0.0028525431597214 0.0005499038446573 0.0010573400364574 0.0000316392418042 0.0031091469432759
28200.0000000000000000 0.0075949164476198 0.0028490797474262 0.0005490538170409 0.0010562042821107 0.0000316459999997 0.0031089326010423
28260.0000000000000000 0.0075885907835633 0.0028446505121006 0.0005485876111949 0.0010551512762269 0.0000316074500888 0.0031085939339521
28320.0000000000000000 0.0076145539963419 0.0028776057767126 0.0005452178154357 0.0010539326955123 0.0000315995673087 0.0031061981413725
28380.0000000000000000 0.0075826917703040 0.0028441317145113 0.0005466895851115 0.0010545811109871 0.0000314934140035 0.0031057959456906
28440.0000000000000000 0.0075759194393544 0.0028372608603361 0.0005470596403575 0.0010535517086293 0.0000314955570711 0.0031065516729604
28500.0000000000000000 0.0075721664035804 0.0028348512205498 0.0005466125844015 0.0010524640222889 0.0000314764483745 0.0031067621279657
28560.0000000000000000 0.0076199851756226 0.0028843742782793 0.0005459896393017 0.0010512836516512 0.0000314631466829 0.0031068744597075
28620.0000000000000000 0.0076027101951024 0.0028687070388456 0.0005455282194749 0.0010502219843332 0.0000315168081283 0.0031067361443204
28680.0000000000000000 0.0075693642509467 0.0028372584870195 0.0005448595986404 0.0010491452042468 0.0000315479325712 0.0031065530284688
28740.0000000000000000 0.0076093108827653 0.0028788336954365 0.0005443171805082 0.0010480387194264 0.0000316302934416 0.0031064909939526
28800.0000000000000000 0.0075539875326845 0.0028253542065991 0.0005437492799558 0.0010470777620040 0.0000315519140203 0.0031062543701053
28860.0000000000000000 0.0075501189928666 0.0028234006130868 0.0005430599993995 0.0010461776365560 0.0000315693324715 0.0031059114113528
28920.0000000000000000 0.0075447570129013 0.0028195795454668 0.0005426540508570 0.0010451857949072 0.0000315353465964 0.0031058022750740
28980.0000000000000000 0.0075420607275995 0.0028186041133638 0.0005420806994000 0.0010443044430196 0.0000315396950374 0.0031055317767787
29040.0000000000000000 0.0075394473236727 0.0028179502001783 0.0005413616280129 0.0010434438934426 0.0000315253458229 0.0031051662562159
29100.0000000000000000 0.0075334528012608 0.0028135057817731 0.0005409946753809 0.0010426162689739 0.0000314931536456 0.0031048429214873
29160.0000000000000000 0.0075375921395332 0.0028189742086921 0.0005405834519632 0.0010417912093056 0.0000315227009925 0.0031047205685798
29220.0000000000000000 0.0075298064901199 0.0028131387361982 0.0005397494204382 0.0010409251613990 0.0000315069167143 0.0031044862553702
29280.0000000000000000 0.0075228338170478 0.0028074482334012 0.0005395015126220 0.0010400727829632 0.0000314775186565 0.0031043337694049
29340.0000000000000000 0.0075296224680690 0.0028155726619940 0.0005390426002403 0.0010392476135607 0.0000315990844871 0.0031041605077868
29400.0000000000000000 0.0075657541642494 0.0028532058620077 0.0005386024195928 0.0010385517878184 0.0000315979553585 0.0031037961394720
29460.0000000000000000 0.0075143028007868 0.0028032284386732 0.0005381889300279 0.0010377733328244 0.0000315479298295 0.0031035641694318
29520.0000000000000000 0.0075132462113510 0.0028040191909957 0.0005374888494463 0.0010370266141144 0.0000314958566540 0.0031032157001406
29580.0000000000000000 0.0075069487666974 0.0027989758963143 0.0005372037166859 0.0010362124696348 0.0000314593221487 0.0031030973619137
29640.0000000000000000 0.0075041059045433 0.0027978091910405 0.0005366258681758 0.0010356178003325 0.0000314942597930 0.0031025587852014
29700.0000000000000000 0.0075456379526652 0.0028404486661186 0.0005362138157849 0.0010348351316978 0.0000314677513368 0.0031026725877270
29760.0000000000000000 0.0074973753925084 0.0027938144816930 0.0005357427680713 0.0010341564103493 0.0000313907046199 0.0031022710277749
29820.0000000000000000 0.0074956081228790 0.0027935529492385 0.0005351731308154 0.0010334682803354 0.0000313842970749 0.0031020294654148
29880.0000000000000000 0.0074917785773330 0.0027916360177782 0.0005345618562468 0.0010328935395906 0.0000313336069819 0.0031013535567355
29940.0000000000000000 0.0074883632567395 0.0027886638761511 0.0005345551898301 0.0010323891812554 0.0000313518831520 0.0031014031263509
30000.0000000000000000 0.0075296094825731 0.0028309606167717 0.0005341949480568 0.0010316091460150 0.0000313314593673 0.0031015133123623


==> figures/free_shape_inference/sphere/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.5104805443 -4.0000000000 -4.0000000000
2.5428204049 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3346432807435362 0.3921365857966461 100.0000000000000000 0.7575522395511809 0.1548678725204784 0.0000000000000000
0.3484053449678955 0.3891407025888475 200.0000000000000000 0.6942700353803919 0.1430925976883601 0.0000000000000000
0.3650514343245143 0.3795560908926424 300.0000000000000000 0.6290333507882248 0.1301608455090930 0.0000000000000000
0.3741749246225287 0.3601337973044736 400.0000000000000000 0.5617042496547268 0.1207097887578236 0.0000000000000000
0.3624176775125801 0.3419177562560196 500.0000000000000000 0.5015129915776853 0.1153384346477601 0.0000000000000000
0.3443226167321922 0.3297790035273995 600.0000000000000000 0.4481991399876336 0.1130148917581653 0.0000000000000000
0.3224070244614624 0.3201509025391296 700.0000000000000000 0.4038107279084795 0.1129832179920832 0.0000000000000000
0.3011749909571797 0.3101275691770382 800.0000000000000000 0.3697398008040134 0.1125511861025092 0.0000000000000000
0.2819130823360054 0.2989164972041911 900.0000000000000000 0.3431546024235984 0.1121160712465413 0.0000000000000000
0.2642582385248453 0.2848933797139930 1000.0000000000000000 0.3223873842655342 0.1109699815185496 0.0000000000000000
0.2480676643695897 0.2701161286724403 1100.0000000000000000 0.3060976291546959 0.1090362830650105 0.0000000000000000
0.2336683503428114 0.2555978531145362 1200.0000000000000000 0.2932878251505627 0.1061798356200359 0.0000000000000000
0.2221052829572773 0.2424878803695049 1300.0000000000000000 0.2831439785380729 0.1028601541067292 0.0000000000000000
0.2127207124963353 0.2320194852858599 1400.0000000000000000 0.2751761024977142 0.0995453529469724 0.0000000000000000
0.2046762445405390 0.2231044726221366 1500.0000000000000000 0.2689304630763492 0.0962430338575395 0.0000000000000000
0.1974815557540204 0.2154077449617326 1600.0000000000000000 0.2639214516523972 0.0930277717456946 0.0000000000000000
0.1913916001588639 0.2087134381149034 1700.0000000000000000 0.2594229673109801 0.0899939277815847 0.0000000000000000
0.1860488821662868 0.2028672932283645 1800.0000000000000000 0.2549885966199580 0.0872322197659890 0.0000000000000000
0.1802631837125120 0.1969741976373736 1900.0000000000000000 0.2505296949496670 0.0844926907797049 0.0000000000000000
0.1764188776226173 0.1929568552825701 2000.0000000000000000 0.2465652011580277 0.0827078068652204 0.0000000000000000
0.1731680419562967 0.1902799227719855 2100.0000000000000000 0.2429639433836283 0.0814231444516648 0.0000000000000000
0.1702291719435748 0.1884417677897255 2200.0000000000000000 0.2395862384894295 0.0804607598291759 0.0000000000000000
0.1673238640148492 0.1867772858573138 2300.0000000000000000 0.2363339536634940 0.0796692855339159 0.0000000000000000
0.1640940011767415 0.1850311473358802 2400.0000000000000000 0.2331043052093991 0.0789329505206415 0.0000000000000000
0.1598967854503604 0.1828017204876222 2500.0000000000000000 0.2298964333002432 0.0781793166356002 0.0000000000000000
0.1544832982465011 0.1798712560433029 2600.0000000000000000 0.2268418673565063 0.0773262249179204 0.0000000000000000
0.1496338745690824 0.1771625508421898 2700.0000000000000000 0.2236220163857957 0.0763207723374961 0.0000000000000000
0.1464402290311736 0.1746145925282829 2800.0000000000000000 0.2197083050062315 0.0753759901885223 0.0000000000000000
0.1436464164737303 0.1723220399720387 2900.0000000000000000 0.2157208839954247 0.0748238707308276 0.0000000000000000
0.1409730474863062 0.1700508979844717 3000.0000000000000000 0.2115858152560209 0.0743987865998395 0.0000000000000000
0.1385457691303762 0.1676795223008642 3100.0000000000000000 0.2071064172841059 0.0739994586012821 0.0000000000000000
0.1362686075449635 0.1654553938500845 3200.0000000000000000 0.2023505316203078 0.0739952133000944 0.0000000000000000
0.1333311301233190 0.1639253181001471 3300.0000000000000000 0.1976629406180448 0.0740638208481970 0.0000000000000000
0.1302941773917190 0.1630693958794850 3400.0000000000000000 0.1929694089293111 0.0744374567404986 0.0000000000000000
0.1273081431833763 0.1626278344880708 3500.0000000000000000 0.1882726055770456 0.0750300743568420 0.0000000000000000
0.1231121109139060 0.1621140955385777 3600.0000000000000000 0.1829830037937016 0.0754486768734272 0.0000000000000000
0.1191219311666759 0.1619802059155035 3700.0000000000000000 0.1770899199442379 0.0765549608913714 0.0000000000000000
0.1163249637983577 0.1633994016228081 3800.0000000000000000 0.1709383883332045 0.0787090168073053 0.0000000000000000
0.1146045725744404 0.1665890362116796 3900.0000000000000000 0.1632043008072731 0.0821426938854817 0.0000000000000000
0.1137381869219478 0.1719483105415703 4000.0000000000000000 0.1534641673839456 0.0890969035261891 0.0000000000000000
0.1128346786434183 0.1769644574741993 4100.0000000000000000 0.1476907776446038 0.0938815002535102 0.0000000000000000
0.1145345484435089 0.1787667696664326 4200.0000000000000000 0.1435724513365965 0.0961483582048134 0.0000000000000000
0.1163274155691064 0.1789151701184928 4300.0000000000000000 0.1401477933396399 0.0972637464735205 0.0000000000000000
0.1175388565498676 0.1794955426339929 4400.0000000000000000 0.1370710465288965 0.0984700224414104 0.0000000000000000
0.1181862329201863 0.1800770540443379 4500.0000000000000000 0.1339987488567005 0.0994307567070168 0.0000000000000000
0.1183919028082596 0.1805726558246869 4600.0000000000000000 0.1308991445981067 0.1003829330079180 0.0000000000000000
0.1183228072329966 0.1811999540518610 4700.0000000000000000 0.1277596527405310 0.1014227832502325 0.0000000000000000
0.1172857229228885 0.1827952692605553 4800.0000000000000000 0.1247144676036986 0.1024389839420456 0.0000000000000000
0.1155742305833423 0.1850490715701901 4900.0000000000000000 0.1211457417140709 0.1037871841755254 0.0000000000000000
0.1124893592208051 0.1883066622634146 5000.0000000000000000 0.1171091443360713 0.1055273709304218 0.0000000000000000
0.1099315269106428 0.1932809424482815 5100.0000000000000000 0.1133089565467742 0.1084338652861056 0.0000000000000000
0.1090919349807209 0.1993269061268385 5200.0000000000000000 0.1100390369106280 0.1122745352492909 0.0000000000000000
0.1102736213202250 0.2064678998458464 5300.0000000000000000 0.1069610636950516 0.1165344672489596 0.0000000000000000
0.1139286728153114 0.2146880852653296 5400.0000000000000000 0.1028656152427150 0.1214101329605703 0.0000000000000000
0.1185748626257777 0.2239537827468731 5500.0000000000000000 0.0966868677410151 0.1274753013210814 0.0000000000000000
0.1224426753419666 0.2338922461733747 5600.0000000000000000 0.0887705926376680 0.1355819892120377 0.0000000000000000
0.1243847890794365 0.2409815061417784 5700.0000000000000000 0.0848789495404352 0.1415513153190913 0.0000000000000000
0.1288737305930198 0.2466292187512937 5800.0000000000000000 0.0832230786362575 0.1458012016739172 0.0000000000000000
0.1336697038498633 0.2514948175240689 5900.0000000000000000 0.0824253415333707 0.1491803108794127 0.0000000000000000
0.1376059251411562 0.2558679830447399 6000.0000000000000000 0.0820409031723967 0.1520529748616491 0.0000000000000000
0.1410236671505981 0.2598674122604691 6100.0000000000000000 0.0818793350388083 0.1546226321915505 0.0000000000000000
0.1431377916742234 0.2639088802241381 6200.0000000000000000 0.0813006428183864 0.1559779288558522 0.0000000000000000
0.1446461205651985 0.2671850323612687 6300.0000000000000000 0.0803656072255984 0.1569848482079237 0.0000000000000000
0.1452133326751241 0.2692656496632744 6400.0000000000000000 0.0789628885153303 0.1578247171273902 0.0000000000000000
0.1467868665617147 0.2708832844854163 6500.0000000000000000 0.0782865029898170 0.1599503598793054 0.0000000000000000
0.1487090965527827 0.2730164485120165 6600.0000000000000000 0.0781241975795453 0.1618648568662765 0.0000000000000000
0.1506399552466400 0.2752930309224505 6700.0000000000000000 0.0781524886932107 0.1636185407180912 0.0000000000000000
0.1525365351729728 0.2775931282205979 6800.0000000000000000 0.0782833276479447 0.1653003460137942 0.0000000000000000
0.1543564295791675 0.2798705484955175 6900.0000000000000000 0.0784807981325100 0.1668380719833752 0.0000000000000000
0.1560705200255152 0.2821135564452212 7000.0000000000000000 0.0786864901005330 0.1682056632318290 0.0000000000000000
0.1577017469113351 0.2842506432308266 7100.0000000000000000 0.0789079593845681 0.1694640586472519 0.0000000000000000
0.1592484792758757 0.2862890816203617 7200.0000000000000000 0.0791466736371103 0.1706828537522911 0.0000000000000000
0.1607242266085143 0.2882242447634513 7300.0000000000000000 0.0793988092445481 0.1718652073063759 0.0000000000000000
0.1621503876982435 0.2900804091788768 7400.0000000000000000 0.0796662911635985 0.1730205281587834 0.0000000000000000
0.1630878843674565 0.2922203959818237 7500.0000000000000000 0.0794647028776616 0.1734535425770427 0.0000000000000000
0.1635849589478069 0.2938553088886196 7600.0000000000000000 0.0789250865310302 0.1734651095411054 0.0000000000000000
0.1631922364999188 0.2944965060725132 7700.0000000000000000 0.0777682652990927 0.1731211349615728 0.0000000000000000
0.1630202824454491 0.2944952704209983 7800.0000000000000000 0.0769922100162899 0.1737681687744404 0.0000000000000000
0.1636714160233975 0.2949785702503750 7900.0000000000000000 0.0769787654329884 0.1749076719053484 0.0000000000000000
0.1644656094659896 0.2958554755855579 8000.0000000000000000 0.0771469385941549 0.1759488164094198 0.0000000000000000
0.1652808246970411 0.2968893294367994 8100.0000000000000000 0.0773818616588340 0.1769257996674373 0.0000000000000000
0.1661447262173732 0.2980048671965364 8200.0000000000000000 0.0776436839510862 0.1777854810483869 0.0000000000000000
0.1669940689486412 0.2991107553502996 8300.0000000000000000 0.0779192912206238 0.1787121847556218 0.0000000000000000
0.1678216304831284 0.3002022165076492 8400.0000000000000000 0.0781858536792921 0.1795301998694890 0.0000000000000000
0.1686302762457650 0.3012502773390798 8500.0000000000000000 0.0784403980860375 0.1802943046426979 0.0000000000000000
0.1693997566550210 0.3022511620028970 8600.0000000000000000 0.0786850843155973 0.1810269739722457 0.0000000000000000
0.1701410876873691 0.3031957929212356 8700.0000000000000000 0.0789084823903798 0.1816847768557846 0.0000000000000000
0.1708419887493371 0.3041117655628656 8800.0000000000000000 0.0791377103610928 0.1823739338738389 0.0000000000000000
0.1715028485997660 0.3049609788248935 8900.0000000000000000 0.0793258047035902 0.1829472861248759 0.0000000000000000
0.1721320753807962 0.3057691096449630 9000.0000000000000000 0.0795313719051268 0.1836163176857028 0.0000000000000000
0.1727396251699700 0.3065347223751415 9100.0000000000000000 0.0797026732460618 0.1841683618446388 0.0000000000000000
0.1732820341500948 0.3072559058586896 9200.0000000000000000 0.0798679676285498 0.1846743789901964 0.0000000000000000
0.1738429982745940 0.3079516532530680 9300.0000000000000000 0.0800354995833308 0.1852186181644258 0.0000000000000000
0.1743478146905960 0.3085831460833074 9400.0000000000000000 0.0801758630318948 0.1856765402506892 0.0000000000000000
0.1748332096720858 0.3092099620473988 9500.0000000000000000 0.0803214659783513 0.1861519815086710 0.0000000000000000
0.1752971892856796 0.3097746048302876 9600.0000000000000000 0.0804518591277441 0.1865774935658934 0.0000000000000000
0.1757314514564602 0.3103006665738480 9700.0000000000000000 0.0805757466641085 0.1869864568688861 0.0000000000000000
0.1761548729090426 0.3108185271839458 9800.0000000000000000 0.0806976287057997 0.1873775660553491 0.0000000000000000
0.1762703140437412 0.3116069329160443 9900.0000000000000000 0.0802732789781470 0.1870679469878006 0.0000000000000000
0.1761684819823023 0.3119313394617348 10000.0000000000000000 0.0796536278261937 0.1865526932222251 0.0000000000000000
0.1754143632688309 0.3115574115237683 10100.0000000000000000 0.0784225273782231 0.1855616307492799 0.0000000000000000
0.1744192701779444 0.3107020295136284 10200.0000000000000000 0.0771765613339897 0.1846681425520251 0.0000000000000000
0.1742148712883119 0.3100850311722484 10300.0000000000000000 0.0769350675362077 0.1849690855497574 0.0000000000000000
0.1742791771157995 0.3100394885041268 10400.0000000000000000 0.0769772583010162 0.1852536066867694 0.0000000000000000
0.1744041465091616 0.3101689362569507 10500.0000000000000000 0.0770761111380339 0.1854822584735781 0.0000000000000000
0.1745606259146591 0.3103643053324923 10600.0000000000000000 0.0771837577323743 0.1856789087341850 0.0000000000000000
0.1747335930271291 0.3106103616875556 10700.0000000000000000 0.0772997295550654 0.1858879106676005 0.0000000000000000
0.1749174497475077 0.3108485469240483 10800.0000000000000000 0.0773998113087448 0.1860436969381788 0.0000000000000000
0.1750710738117681 0.3110733818356259 10900.0000000000000000 0.0774883072796621 0.1862011956216788 0.0000000000000000
0.1752341069029438 0.3112865055867529 11000.0000000000000000 0.0775746174290135 0.1863973333992155 0.0000000000000000
0.1753942233827390 0.3114968237873715 11100.0000000000000000 0.0776438975026049 0.1865294081390174 0.0000000000000000
0.1755288674582963 0.3116848487919960 11200.0000000000000000 0.0777021571321139 0.1866416884561130 0.0000000000000000
0.1756856704264237 0.3118834562922769 11300.0000000000000000 0.0777754988273988 0.1868204980102878 0.0000000000000000
0.1757577376262751 0.3121091020874857 11400.0000000000000000 0.0777897654331380 0.1868807860659159 0.0000000000000000
0.1758252564067803 0.3123010120007469 11500.0000000000000000 0.0778338205832023 0.1869770734988980 0.0000000000000000
0.1759295546168635 0.3124626788956112 11600.0000000000000000 0.0778788162262890 0.1871013717086717 0.0000000000000000
0.1759330857287904 0.3128854496968670 11700.0000000000000000 0.0777234102038495 0.1868208861989079 0.0000000000000000
0.1759741525850977 0.3129599979243130 11800.0000000000000000 0.0773650396590898 0.1867698595868056 0.0000000000000000
0.1759258304779764 0.3129553323954009 11900.0000000000000000 0.0770765736512031 0.1865592437589338 0.0000000000000000
0.1753110736585749 0.3128223635186935 12000.0000000000000000 0.0760210266104198 0.1852866286121379 0.0000000000000000
0.1744290547756009 0.3121247392632289 12100.0000000000000000 0.0748331779903051 0.1838896989109865 0.0000000000000000
0.1738379404798814 0.3113955182068334 12200.0000000000000000 0.0741736535262542 0.1832213606644780 0.0000000000000000
0.1738057570415264 0.3111454402567019 12300.0000000000000000 0.0741882736501596 0.1832257477968587 0.0000000000000000
0.1738703673253898 0.3111692463053495 12400.0000000000000000 0.0742701542824467 0.1832489656423898 0.0000000000000000
0.1739599797999955 0.3112545925309287 12500.0000000000000000 0.0743505625218600 0.1832899865385575 0.0000000000000000
0.1740453261691854 0.3113629653271596 12600.0000000000000000 0.0744263008469040 0.1833364397022291 0.0000000000000000
0.1741262010986502 0.3114677267037588 12700.0000000000000000 0.0744907739773311 0.1833605188837025 0.0000000000000000
0.1742001341542240 0.3115707035484492 12800.0000000000000000 0.0745510285146603 0.1834302609219259 0.0000000000000000
0.1742858938433103 0.3116785591852481 12900.0000000000000000 0.0745946043299845 0.1834523226141912 0.0000000000000000
0.1743396412477582 0.3117620064275850 13000.0000000000000000 0.0746426646459543 0.1835210485311377 0.0000000000000000
0.1744061444835141 0.3118421241144106 13100.0000000000000000 0.0746790712118914 0.1835642962405299 0.0000000000000000
0.1744728866409003 0.3119372085544370 13200.0000000000000000 0.0747200487571630 0.1836138780410522 0.0000000000000000
0.1745257055652116 0.3120104811629710 13300.0000000000000000 0.0747467448900392 0.1836719534916516 0.0000000000000000
0.1745875328392504 0.3120945746227846 13400.0000000000000000 0.0747720753057026 0.1837009608432149 0.0000000000000000
0.1746285238181107 0.3121621251097537 13500.0000000000000000 0.0747887239843911 0.1837020102350942 0.0000000000000000
0.1746909744818857 0.3122309880525090 13600.0000000000000000 0.0748175807849252 0.1837862768045634 0.0000000000000000
0.1747422059976053 0.3122853989079633 13700.0000000000000000 0.0748406575836539 0.1838247814935923 0.0000000000000000
0.1747840599884763 0.3123524764824416 13800.0000000000000000 0.0748583789396734 0.1838674148501653 0.0000000000000000
0.1748820296508969 0.3126111732307875 13900.0000000000000000 0.0746124460217846 0.1836563693478690 0.0000000000000000
0.1748029462216404 0.3125482834793400 14000.0000000000000000 0.0743953250921523 0.1835042858549910 0.0000000000000000
0.1747565948895476 0.3124698275025801 14100.0000000000000000 0.0742396281790720 0.1833687955944326 0.0000000000000000
0.1745662294256115 0.3125047520078618 14200.0000000000000000 0.0736473696736956 0.1824490877034991 0.0000000000000000
0.1742472343030950 0.3122139650737678 14300.0000000000000000 0.0729509548860234 0.1813887252648361 0.0000000000000000
0.1737456714280349 0.3116543915510210 14400.0000000000000000 0.0723501684720629 0.1805294886937539 0.0000000000000000
0.1736302775958836 0.3113908934223041 14500.0000000000000000 0.0718843988632383 0.1797888736793942 0.0000000000000000
0.1736903752507063 0.3111890034215115 14600.0000000000000000 0.0718654752567940 0.1797527689139073 0.0000000000000000
0.1739380881380086 0.3113609065350034 14700.0000000000000000 0.0719544172340397 0.1796853527579990 0.0000000000000000
0.1740607409534158 0.3114725105196753 14800.0000000000000000 0.0720441784155331 0.1797849168463308 0.0000000000000000
0.1742377378904542 0.3116103640160141 14900.0000000000000000 0.0721218496202909 0.1798290287741721 0.0000000000000000
0.1742957694771656 0.3117259835055472 15000.0000000000000000 0.0721785207538057 0.1798803274316607 0.0000000000000000
0.1744942382008257 0.3118539326234163 15100.0000000000000000 0.0722148433051774 0.1798236505373814 0.0000000000000000
0.1745577599010942 0.3119532122262287 15200.0000000000000000 0.0722488226071519 0.1798331310186555 0.0000000000000000
0.1746186372160603 0.3120141159148146 15300.0000000000000000 0.0722846932244382 0.1799371517677133 0.0000000000000000
0.1746657538147452 0.3120904824340998 15400.0000000000000000 0.0723244195737996 0.1799774244665098 0.0000000000000000
0.1747143814580000 0.3121457905527613 15500.0000000000000000 0.0723408874145867 0.1799888097112655 0.0000000000000000
0.1747348723784336 0.3121876967808316 15600.0000000000000000 0.0723690574120418 0.1800595141464352 0.0000000000000000
0.1748125210066263 0.3122562341681525 15700.0000000000000000 0.0723839246039742 0.1800108119382305 0.0000000000000000
0.1748791755990054 0.3123316018666431 15800.0000000000000000 0.0723951110135687 0.1800102537021913 0.0000000000000000
0.1748533802118100 0.3123349033686645 15900.0000000000000000 0.0724225802295513 0.1801545833254602 0.0000000000000000
0.1749465189697175 0.3124212419801061 16000.0000000000000000 0.0724236693827967 0.1800447847376460 0.0000000000000000
0.1749145849649158 0.3124325998139804 16100.0000000000000000 0.0724486677703423 0.1801730122676533 0.0000000000000000
0.1750023416829757 0.3124749384631254 16200.0000000000000000 0.0724418325029137 0.1800669845389052 0.0000000000000000
0.1750426305795640 0.3125258674920988 16300.0000000000000000 0.0724618723075813 0.1800625470926486 0.0000000000000000
0.1750703916301362 0.3125543709266811 16400.0000000000000000 0.0724649628635364 0.1800911881619924 0.0000000000000000
0.1750382602693634 0.3125460632350306 16500.0000000000000000 0.0724813052818786 0.1801776773684803 0.0000000000000000
0.1751094400859654 0.3125930889590677 16600.0000000000000000 0.0724901246594794 0.1801010062622274 0.0000000000000000
0.1750810711432301 0.3126029002921407 16700.0000000000000000 0.0724822989048236 0.1801715406012080 0.0000000000000000
0.1751470738993002 0.3126510155561665 16800.0000000000000000 0.0724895897289308 0.1801762979485577 0.0000000000000000
0.1751438217856909 0.3126522805448814 16900.0000000000000000 0.0724983078175171 0.1801734934200448 0.0000000000000000
0.1751429480878540 0.3126700558464919 17000.0000000000000000 0.0725084049710162 0.1802395828841661 0.0000000000000000
0.1751631491053797 0.3126755979761710 17100.0000000000000000 0.0725056834292798 0.1801970477480075 0.0000000000000000
0.1751639145261943 0.3126986451286536 17200.0000000000000000 0.0725122051042371 0.1802203353582810 0.0000000000000000
0.1751345528373126 0.3126999143616413 17300.0000000000000000 0.0725252518316384 0.1803147923315661 0.0000000000000000
0.1752339153963255 0.3127401524180548 17400.0000000000000000 0.0725338208058855 0.1801886216100389 0.0000000000000000
0.1752349668459827 0.3127454541559623 17500.0000000000000000 0.0725306018240911 0.1801995019368960 0.0000000000000000
0.1752309531821105 0.3127578070925741 17600.0000000000000000 0.0725209400594294 0.1802344456418072 0.0000000000000000
0.1752272691247468 0.3127722690105588 17700.0000000000000000 0.0725261761120537 0.1802784205937730 0.0000000000000000
0.1752571374019787 0.3127852071129735 17800.0000000000000000 0.0725341804191449 0.1802246581483016 0.0000000000000000
0.1752364489328400 0.3127836230542214 17900.0000000000000000 0.0725312727283970 0.1802741724481622 0.0000000000000000
0.1752404285980525 0.3127898360046150 18000.0000000000000000 0.0725419964352832 0.1803098671446134 0.0000000000000000
0.1752500561834770 0.3128099594959716 18100.0000000000000000 0.0725422077396082 0.1802880657026783 0.0000000000000000
0.1752429429442752 0.3127951467012059 18200.0000000000000000 0.0725391760743575 0.1803285547475747 0.0000000000000000
0.1752860634732042 0.3128158212146799 18300.0000000000000000 0.0725427447433958 0.1802551554963482 0.0000000000000000
0.1752416618318928 0.3127992082986949 18400.0000000000000000 0.0725509558356122 0.1803686434585375 0.0000000000000000
0.1752584191387938 0.3128323130513765 18500.0000000000000000 0.0725554566994711 0.1803484909328113 0.0000000000000000
0.1752850991586458 0.3128527793273996 18600.0000000000000000 0.0725661164795736 0.1803829157073499 0.0000000000000000
0.1752772838141589 0.3128344046430698 18700.0000000000000000 0.0725436946063022 0.1803482581141839 0.0000000000000000
0.1752989139496887 0.3128734907561528 18800.0000000000000000 0.0725504810081424 0.1803337050354364 0.0000000000000000
0.1753038919874263 0.3128691604369747 18900.0000000000000000 0.0725551969001921 0.1802676344283229 0.0000000000000000
0.1752441812056502 0.3128493898869427 19000.0000000000000000 0.0725627940537243 0.1804457410933778 0.0000000000000000
0.1752859710637075 0.3129027644214402 19100.0000000000000000 0.0725590686144831 0.1803287789776531 0.0000000000000000
0.1752735687247405 0.3129901741237345 19200.0000000000000000 0.0725672471613708 0.1802579957162989 0.0000000000000000
0.1751487485391215 0.3131112036591851 19300.0000000000000000 0.0726255151778278 0.1802934384035557 0.0000000000000000
0.1747766959415692 0.3134598543992014 19400.0000000000000000 0.0726909277584495 0.1801774681052362 0.0000000000000000
0.1740348944506494 0.3143113215427509 19500.0000000000000000 0.0729242637784828 0.1795836624929273 0.0000000000000000
0.1718687519179296 0.3156408897775410 19600.0000000000000000 0.0736276658843260 0.1784628067646340 0.0000000000000000
0.1669287617661362 0.3162569959131387 19700.0000000000000000 0.0753251273409547 0.1754763273162909 0.0000000000000000
0.1574614805554858 0.3122766273325690 19800.0000000000000000 0.0790449139345039 0.1695785703703308 0.0000000000000000
0.1445781401571778 0.2984547669692883 19900.0000000000000000 0.0847915656699963 0.1584515556142109 0.0000000000000000
0.1349870126528681 0.2758680255268942 20000.0000000000000000 0.0898248896640649 0.1426151114676106 0.0000000000000000
0.1276497980984180 0.2548225367013291 20100.0000000000000000 0.0907973087505707 0.1274186991951835 0.0000000000000000
0.1221481869901582 0.2373081382037899 20200.0000000000000000 0.0902869162426530 0.1187001519200390 0.0000000000000000
0.1160444247290493 0.2215548212905263 20300.0000000000000000 0.0867777456989679 0.1111443851720270 0.0000000000000000
0.1088148547959310 0.2022896618778299 20400.0000000000000000 0.0803918263641446 0.1015505849260401 0.0000000000000000
0.1013912919364570 0.1808342362542824 20500.0000000000000000 0.0727178189690825 0.0905972044917481 0.0000000000000000
0.0932665730686940 0.1598274539933600 20600.0000000000000000 0.0644892271663175 0.0798201391323601 0.0000000000000000
0.0852101114494137 0.1413320550949788 20700.0000000000000000 0.0566503154654098 0.0700765847055388 0.0000000000000000
0.0769251156700569 0.1252456928593000 20800.0000000000000000 0.0497239934734663 0.0616131100610984 0.0000000000000000
0.0694804608021069 0.1124085608223850 20900.0000000000000000 0.0438631977279344 0.0546965919599427 0.0000000000000000
0.0630288390867362 0.1016759682909362 21000.0000000000000000 0.0390010856383800 0.0488685639758562 0.0000000000000000
0.0576318067953867 0.0933241514800594 21100.0000000000000000 0.0351458386924796 0.0444370100700426 0.0000000000000000
0.0527507398281056 0.0855254740903910 21200.0000000000000000 0.0318852072377396 0.0403939020550286 0.0000000000000000
0.0485664907220272 0.0788601297054211 21300.0000000000000000 0.0291598369499838 0.0369715177687444 0.0000000000000000
0.0450081710717514 0.0731537639811587 21400.0000000000000000 0.0267930542538312 0.0341052013930195 0.0000000000000000
0.0418977285815508 0.0681639833975158 21500.0000000000000000 0.0247739230327233 0.0316903673191186 0.0000000000000000
0.0390280110635249 0.0634898953550659 21600.0000000000000000 0.0229408735834708 0.0294164778898857 0.0000000000000000
0.0367845472110355 0.0602057469300005 21700.0000000000000000 0.0213309906144162 0.0277771077352824 0.0000000000000000
0.0346966035872208 0.0570077250653553 21800.0000000000000000 0.0200060444024731 0.0262037764728811 0.0000000000000000
0.0325585570080477 0.0535185698245095 21900.0000000000000000 0.0187201115960759 0.0245971310310120 0.0000000000000000
0.0305596237896142 0.0502846927364724 22000.0000000000000000 0.0175359309183044 0.0231135303184536 0.0000000000000000
0.0288029438422469 0.0474672753277760 22100.0000000000000000 0.0164669904967227 0.0218111935371124 0.0000000000000000
0.0273312438638941 0.0451085195040879 22200.0000000000000000 0.0155490440758311 0.0206613444988371 0.0000000000000000
0.0257461953932353 0.0425081690361147 22300.0000000000000000 0.0146744378303599 0.0195218951972159 0.0000000000000000
0.0243777951629785 0.0401718454818986 22400.0000000000000000 0.0138627469652874 0.0184423402209285 0.0000000000000000
0.0234248047069865 0.0387712788693370 22500.0000000000000000 0.0131558554105361 0.0177718612852412 0.0000000000000000
0.0223444504436054 0.0369139828217260 22600.0000000000000000 0.0125737559909400 0.0169238951961222 0.0000000000000000
0.0212455481236992 0.0350622142856203 22700.0000000000000000 0.0119573388827249 0.0160385300156993 0.0000000000000000
0.0203249626135394 0.0335360258249429 22800.0000000000000000 0.0114140159516873 0.0153125048111358 0.0000000000000000
0.0192261931479562 0.0316501534515816 22900.0000000000000000 0.0108822658237437 0.0144711288432658 0.0000000000000000
0.0184638288654252 0.0304862867506898 23000.0000000000000000 0.0103921307347236 0.0140749743195450 0.0000000000000000
0.0175726430062845 0.0289444951975981 23100.0000000000000000 0.0099290425824817 0.0133004682944722 0.0000000000000000
0.0168372887718344 0.0276293451714598 23200.0000000000000000 0.0095115185784064 0.0127685052568686 0.0000000000000000
0.0171367192012692 0.0280200170194356 23300.0000000000000000 0.0092222308155902 0.0120147597705708 0.0000000000000000
0.0158167089723866 0.0263173471782227 23400.0000000000000000 0.0086729434849329 0.0115359177651719 0.0000000000000000
0.0149881452513001 0.0248847316907383 23500.0000000000000000 0.0083822688712309 0.0110102507045658 0.0000000000000000
0.0142327848871921 0.0234803693720469 23600.0000000000000000 0.0080509764012690 0.0104431322597095 0.0000000000000000
0.0138186606162165 0.0227914435175185 23700.0000000000000000 0.0077059146554721 0.0101331064540195 0.0000000000000000
0.0132580034612223 0.0220043543591708 23800.0000000000000000 0.0074335830929946 0.0097433504272150 0.0000000000000000
0.0125796799773168 0.0202255321467377 23900.0000000000000000 0.0071979467719660 0.0092314186827742 0.0000000000000000
0.0119959185536840 0.0190541480983154 24000.0000000000000000 0.0069216116105275 0.0088012860719578 0.0000000000000000
0.0116493889515908 0.0183276548449997 24100.0000000000000000 0.0065877723597388 0.0085051650979378 0.0000000000000000
0.0112110774494490 0.0175276666024966 24200.0000000000000000 0.0063821517961250 0.0081346632630143 0.0000000000000000
0.0110119139944661 0.0174286227493988 24300.0000000000000000 0.0060564876351740 0.0076730523267245 0.0000000000000000
0.0104662409330151 0.0160932912298412 24400.0000000000000000 0.0058663902285530 0.0073069235484507 0.0000000000000000
0.0098753278841981 0.0147756895211766 24500.0000000000000000 0.0056681224225441 0.0068781729973815 0.0000000000000000
0.0095755185445834 0.0141947491171495 24600.0000000000000000 0.0054228558697282 0.0066578739463602 0.0000000000000000
0.0094336552486317 0.0138280705016621 24700.0000000000000000 0.0052966177952204 0.0064600067532170 0.0000000000000000
0.0092722505238135 0.0135964683067265 24800.0000000000000000 0.0051081487501942 0.0060678768730835 0.0000000000000000
0.0092528666737089 0.0135543990763669 24900.0000000000000000 0.0049540446236811 0.0061831619469850 0.0000000000000000
0.0089766818670055 0.0129642915623626 25000.0000000000000000 0.0049154434116747 0.0060607140792136 0.0000000000000000
0.0087928632099325 0.0125063896280542 25100.0000000000000000 0.0047729957147724 0.0059115750159931 0.0000000000000000
0.0092053577328999 0.0136874304484109 25200.0000000000000000 0.0047005547931324 0.0059275174043454 0.0000000000000000
0.0089570701976770 0.0132000226446098 25300.0000000000000000 0.0046174401603716 0.0056411922519733 0.0000000000000000
0.0086305029985985 0.0125497907751338 25400.0000000000000000 0.0045238473358572 0.0054358697589581 0.0000000000000000
0.0084144250098237 0.0121401449736172 25500.0000000000000000 0.0044560075726614 0.0055006097192195 0.0000000000000000
0.0082471850512542 0.0117016305620478 25600.0000000000000000 0.0044126301640037 0.0053857517416743 0.0000000000000000
0.0083597707084625 0.0119572403547570 25700.0000000000000000 0.0043620397298570 0.0052512101843850 0.0000000000000000
0.0085732727011584 0.0123491361325466 25800.0000000000000000 0.0043036929337253 0.0053854362856737 0.0000000000000000
0.0084959753099316 0.0120883951331135 25900.0000000000000000 0.0042728515193067 0.0054858211765298 0.0000000000000000
0.0083997602528587 0.0119251245329765 26000.0000000000000000 0.0042265184952995 0.0052857811905128 0.0000000000000000
0.0082307887564229 0.0115485810344880 26100.0000000000000000 0.0041774885115515 0.0051799966748598 0.0000000000000000
0.0080775241184916 0.0111998528286303 26200.0000000000000000 0.0041333522622785 0.0051523372103637 0.0000000000000000
0.0079046176305152 0.0109382286905875 26300.0000000000000000 0.0040524262808441 0.0050669710528485 0.0000000000000000
0.0078588668286676 0.0111468918537701 26400.0000000000000000 0.0039657704758179 0.0048599741886554 0.0000000000000000
0.0080728305954077 0.0113174142302543 26500.0000000000000000 0.0039735971203423 0.0051520072208875 0.0000000000000000
0.0080689701445562 0.0113001407253901 26600.0000000000000000 0.0040296740508541 0.0052621343249389 0.0000000000000000
0.0080824924442655 0.0112851688499701 26700.0000000000000000 0.0039896063826664 0.0052329751585044 0.0000000000000000
0.0086236411226144 0.0123012311410306 26800.0000000000000000 0.0040474875930710 0.0053670257919589 0.0000000000000000
0.0081245248152965 0.0113966542214323 26900.0000000000000000 0.0039647090589936 0.0052055164426006 0.0000000000000000
0.0080020709151667 0.0109922847637508 27000.0000000000000000 0.0038985852302899 0.0050463971220870 0.0000000000000000
0.0085026029587720 0.0123871222243929 27100.0000000000000000 0.0038759073980227 0.0049784982985232 0.0000000000000000
0.0081389211041576 0.0114983527100373 27200.0000000000000000 0.0037981551542872 0.0047961506191895 0.0000000000000000
0.0078516144759884 0.0111046345647625 27300.0000000000000000 0.0037460528428112 0.0046518338255646 0.0000000000000000
0.0080183059188450 0.0116136497803881 27400.0000000000000000 0.0037490873032180 0.0048373196417738 0.0000000000000000
0.0078872718354017 0.0113363177996027 27500.0000000000000000 0.0037499048999084 0.0047118422526814 0.0000000000000000
0.0077820201688417 0.0112091730735344 27600.0000000000000000 0.0036828492648313 0.0047602558713672 0.0000000000000000
0.0076001910171084 0.0106979610969942 27700.0000000000000000 0.0037399217078091 0.0047371424807845 0.0000000000000000
0.0075267702452785 0.0104486360820706 27800.0000000000000000 0.0037062714065657 0.0047397616485373 0.0000000000000000
0.0078575418353672 0.0111347852487614 27900.0000000000000000 0.0036994697125944 0.0048421074704422 0.0000000000000000
0.0075957296264025 0.0106397214352452 28000.0000000000000000 0.0036994962688611 0.0047957814933703 0.0000000000000000
0.0074909417000305 0.0103594153666351 28100.0000000000000000 0.0036757173553824 0.0047330363071082 0.0000000000000000
0.0074672737884331 0.0104212254323347 28200.0000000000000000 0.0035884078743076 0.0045263553287455 0.0000000000000000
0.0072960263615581 0.0101188872617805 28300.0000000000000000 0.0035388467223381 0.0046320940582861 0.0000000000000000
0.0074924413579373 0.0102982697074632 28400.0000000000000000 0.0036132494677395 0.0046598625330821 0.0000000000000000
0.0080441788985758 0.0114819194386992 28500.0000000000000000 0.0035921997670026 0.0047588137633307 0.0000000000000000
0.0078069802885433 0.0112941943203837 28600.0000000000000000 0.0035523978630106 0.0046097151420855 0.0000000000000000
0.0076943547062251 0.0112867030408019 28700.0000000000000000 0.0035230813305491 0.0045199312999671 0.0000000000000000
0.0076989341452959 0.0111961938110679 28800.0000000000000000 0.0034804279497307 0.0045051127370115 0.0000000000000000
0.0076215477461045 0.0111682488305275 28900.0000000000000000 0.0034842968575267 0.0045667631876579 0.0000000000000000
0.0075373692345001 0.0109904274488506 29000.0000000000000000 0.0034754681199417 0.0044750852701237 0.0000000000000000
0.0074716282343862 0.0109641475865472 29100.0000000000000000 0.0034527964761203 0.0043967672263887 0.0000000000000000
0.0073640761018121 0.0107799052694538 29200.0000000000000000 0.0034228911049234 0.0043318637980036 0.0000000000000000
0.0073392355301090 0.0107014698196656 29300.0000000000000000 0.0033747423721106 0.0043211301642778 0.0000000000000000
0.0075037222324279 0.0110857506759193 29400.0000000000000000 0.0034770561978559 0.0044316994494912 0.0000000000000000
0.0075629385009386 0.0110757848730652 29500.0000000000000000 0.0034399630622989 0.0044777921686076 0.0000000000000000
0.0074040458176718 0.0108665087563229 29600.0000000000000000 0.0034552665317578 0.0043722745521911 0.0000000000000000
0.0073316197867763 0.0107417405391638 29700.0000000000000000 0.0034133717483106 0.0043172557114368 0.0000000000000000
0.0076497106620121 0.0115019101970243 29800.0000000000000000 0.0034542535257960 0.0045401772038132 0.0000000000000000
0.0075158320832980 0.0112742838678025 29900.0000000000000000 0.0034706671701454 0.0044764762756107 0.0000000000000000
0.0073502916586794 0.0107899490004663 30000.0000000000000000 0.0034286744643537 0.0042913392970433 0.0000000000000000
0.0072092741600416 0.0105592246184923 30100.0000000000000000 0.0033493367677497 0.0041981845627297 0.0000000000000000
0.0072932250038919 0.0106100697185043 30200.0000000000000000 0.0032864577837557 0.0042863729196709 0.0000000000000000
0.0071986559973529 0.0106752736264960 30300.0000000000000000 0.0033380252584520 0.0042961364793414 0.0000000000000000
0.0071924690090831 0.0105284169614188 30400.0000000000000000 0.0033341089957776 0.0042049171760249 0.0000000000000000
0.0071012667284368 0.0104262424842335 30500.0000000000000000 0.0032744304436432 0.0042097509066488 0.0000000000000000
0.0071208340852812 0.0106194379154366 30600.0000000000000000 0.0032972643466380 0.0042248635009558 0.0000000000000000
0.0073345250926242 0.0108055724052983 30700.0000000000000000 0.0034017275596144 0.0042971197752508 0.0000000000000000
0.0071503659043504 0.0106989118921271 30800.0000000000000000 0.0033897141013789 0.0043385639859530 0.0000000000000000
0.0071272756130102 0.0107123700556412 30900.0000000000000000 0.0033626441612314 0.0042877699682424 0.0000000000000000
0.0074604014687114 0.0111822807149348 31000.0000000000000000 0.0034608213104058 0.0044770623528468 0.0000000000000000
0.0073338593356003 0.0109894486685454 31100.0000000000000000 0.0034501420359105 0.0043507197745715 0.0000000000000000
0.0071707024749197 0.0107242862538690 31200.0000000000000000 0.0033624469230337 0.0042692298323906 0.0000000000000000
0.0069567442275095 0.0103995094204057 31300.0000000000000000 0.0032931975583085 0.0041605523041031 0.0000000000000000
0.0068712634556329 0.0102874922200787 31400.0000000000000000 0.0032622376334932 0.0040843903587896 0.0000000000000000
0.0071083810646650 0.0106430390082904 31500.0000000000000000 0.0032564773867571 0.0042428279372664 0.0000000000000000
0.0070571462749781 0.0107363916634605 31600.0000000000000000 0.0032611399332966 0.0042480051110906 0.0000000000000000
0.0069194505835384 0.0103717790112103 31700.0000000000000000 0.0032577581477418 0.0040532046347534 0.0000000000000000
0.0069283103009345 0.0102535320720760 31800.0000000000000000 0.0032426777742894 0.0040658722237243 0.0000000000000000
0.0067175648340268 0.0100399827238657 31900.0000000000000000 0.0031878874281414 0.0040205157898354 0.0000000000000000
0.0067137358486587 0.0101047070693312 32000.0000000000000000 0.0031244084908426 0.0040870928605408 0.0000000000000000
0.0071849047155984 0.0108561106250821 32100.0000000000000000 0.0031778794803041 0.0042317221185787 0.0000000000000000
0.0072894139134543 0.0111768062157426 32200.0000000000000000 0.0033407231113583 0.0044023666902538 0.0000000000000000
0.0072554939331076 0.0110190421575142 32300.0000000000000000 0.0032863393258660 0.0042831077876800 0.0000000000000000
0.0069601701679953 0.0104120387707869 32400.0000000000000000 0.0032778376400820 0.0042169151559864 0.0000000000000000
0.0070914872931524 0.0106480487818205 32500.0000000000000000 0.0032447794990401 0.0041602157194949 0.0000000000000000
0.0066321569442035 0.0098485722814244 32600.0000000000000000 0.0031673803875153 0.0040036261247424 0.0000000000000000
0.0067149322692080 0.0099760371609385 32700.0000000000000000 0.0031864448458143 0.0039612094961711 0.0000000000000000
0.0064432232885396 0.0094849375572530 32800.0000000000000000 0.0031298707428450 0.0039170290006337 0.0000000000000000
0.0068296625156027 0.0100583591641772 32900.0000000000000000 0.0031571133774670 0.0039914556365869 0.0000000000000000
0.0067030944864204 0.0099850877578298 33000.0000000000000000 0.0031547944467093 0.0040562755834045 0.0000000000000000
0.0066721994226841 0.0098225263307893 33100.0000000000000000 0.0031237658770425 0.0039733177390446 0.0000000000000000
0.0069934562340886 0.0103614404558601 33200.0000000000000000 0.0031362147342921 0.0040700037658320 0.0000000000000000
0.0070304881325261 0.0104612819158882 33300.0000000000000000 0.0031836545215936 0.0040845981707274 0.0000000000000000
0.0067515922610938 0.0099227885129360 33400.0000000000000000 0.0031457647569867 0.0040861907731777 0.0000000000000000
0.0065080599078776 0.0094246592184084 33500.0000000000000000 0.0031069472029120 0.0040263701360096 0.0000000000000000
0.0066966498758880 0.0095316202521170 33600.0000000000000000 0.0031512647396471 0.0040199252527594 0.0000000000000000
0.0070731280125542 0.0103580982963998 33700.0000000000000000 0.0031354683129210 0.0041282364539484 0.0000000000000000
0.0070564316088633 0.0103514344091152 33800.0000000000000000 0.0031002555866519 0.0041095077082320 0.0000000000000000
0.0069866660552670 0.0102050303388603 33900.0000000000000000 0.0031118571981623 0.0039914276437847 0.0000000000000000
0.0068725212441673 0.0100099829762661 34000.0000000000000000 0.0030672475178065 0.0039132707571470 0.0000000000000000
0.0067601872131035 0.0099598591010382 34100.0000000000000000 0.0029860904661260 0.0039538801587268 0.0000000000000000
0.0066893400141049 0.0096977337845301 34200.0000000000000000 0.0029921246242963 0.0038735576903958 0.0000000000000000
0.0066184322127704 0.0094911399848177 34300.0000000000000000 0.0030409154757514 0.0040238222319112 0.0000000000000000
0.0066641071785951 0.0095047706485839 34400.0000000000000000 0.0030594050777330 0.0040452237555302 0.0000000000000000
0.0067222321855056 0.0096967020460375 34500.0000000000000000 0.0030488298888222 0.0039515092601996 0.0000000000000000
0.0070338706780375 0.0100856714682697 34600.0000000000000000 0.0030354837347923 0.0038360460794372 0.0000000000000000
0.0069625492634210 0.0102114860538891 34700.0000000000000000 0.0030145108112198 0.0038894018624498 0.0000000000000000
0.0067723246291681 0.0099213853301841 34800.0000000000000000 0.0029740398845477 0.0037836576704146 0.0000000000000000
0.0068065761512935 0.0099792155745477 34900.0000000000000000 0.0028908064781169 0.0038946392540391 0.0000000000000000
0.0068908751859140 0.0102254442894180 35000.0000000000000000 0.0029079412227443 0.0039332032180414 0.0000000000000000
0.0066736906358875 0.0098923070262237 35100.0000000000000000 0.0029393608407943 0.0037872614760645 0.0000000000000000
0.0063693838042467 0.0091662107157512 35200.0000000000000000 0.0029247302974812 0.0037362433106135 0.0000000000000000
0.0062684455053597 0.0088941456487222 35300.0000000000000000 0.0028736228909156 0.0036717143298458 0.0000000000000000
0.0064496077315779 0.0093401897353582 35400.0000000000000000 0.0028778371131055 0.0038639214135478 0.0000000000000000
0.0064918800363707 0.0093812813134707 35500.0000000000000000 0.0028869995695667 0.0039126927191865 0.0000000000000000
0.0064250067528755 0.0092050831464009 35600.0000000000000000 0.0028775834571523 0.0038796035573589 0.0000000000000000
0.0066746181765376 0.0099136981673585 35700.0000000000000000 0.0028677518339657 0.0037068863651126 0.0000000000000000
0.0063543481554324 0.0092225127539464 35800.0000000000000000 0.0028178350323070 0.0036803555596362 0.0000000000000000
0.0066437499861484 0.0098204776079590 35900.0000000000000000 0.0029564470193801 0.0040640700808344 0.0000000000000000
0.0064632052515087 0.0093184511896582 36000.0000000000000000 0.0029020179867302 0.0038642687556237 0.0000000000000000
0.0066645217226123 0.0096573527650771 36100.0000000000000000 0.0028590430734717 0.0039788104199151 0.0000000000000000
0.0064659720309305 0.0094393370706469 36200.0000000000000000 0.0027838677299665 0.0039425053525547 0.0000000000000000
0.0067584836470012 0.0097891937055224 36300.0000000000000000 0.0028178543085384 0.0036491236142003 0.0000000000000000
0.0064695679357710 0.0095240742661361 36400.0000000000000000 0.0027238979442679 0.0035261721514885 0.0000000000000000
0.0062389524913393 0.0091031887141224 36500.0000000000000000 0.0026470587899438 0.0035701588087108 0.0000000000000000
0.0062045354681086 0.0090371690640099 36600.0000000000000000 0.0026910990415673 0.0035860676975782 0.0000000000000000
0.0060582755432561 0.0087609746153868 36700.0000000000000000 0.0026768078989247 0.0035553255394284 0.0000000000000000
0.0062776884547510 0.0091682093483851 36800.0000000000000000 0.0026609958138954 0.0036616780073285 0.0000000000000000
0.0064706554600944 0.0095402963739621 36900.0000000000000000 0.0026399799893354 0.0034470837999807 0.0000000000000000
0.0063074484178300 0.0093818725710808 37000.0000000000000000 0.0025915903449270 0.0033489132528209 0.0000000000000000
0.0065054678363776 0.0099045680124819 37100.0000000000000000 0.0025687136438228 0.0035862398224582 0.0000000000000000
0.0061947068532656 0.0092811173346674 37200.0000000000000000 0.0026231209837597 0.0035460694001366 0.0000000000000000
0.0060789123657894 0.0089623603704530 37300.0000000000000000 0.0026342889255104 0.0035471392719069 0.0000000000000000
0.0058771847725966 0.0086511510275265 37400.0000000000000000 0.0025929214069698 0.0034575276363201 0.0000000000000000
0.0058833287043550 0.0086683777575826 37500.0000000000000000 0.0025326085505888 0.0034897941579587 0.0000000000000000
0.0060411494236882 0.0089903024702649 37600.0000000000000000 0.0024946553924581 0.0032910768225417 0.0000000000000000
0.0058004827343376 0.0085956397412395 37700.0000000000000000 0.0024700440627245 0.0033778890615349 0.0000000000000000
0.0059857916871019 0.0086975187782129 37800.0000000000000000 0.0025038266371132 0.0034099338599609 0.0000000000000000
0.0061625155279497 0.0091070848668365 37900.0000000000000000 0.0024823946217363 0.0035160483124351 0.0000000000000000
0.0060145909111815 0.0089012862711700 38000.0000000000000000 0.0025323400396989 0.0034710104975703 0.0000000000000000
0.0062383312901463 0.0094095784681558 38100.0000000000000000 0.0025245609082560 0.0033607606587209 0.0000000000000000
0.0059745944406703 0.0088755938315055 38200.0000000000000000 0.0024371779270299 0.0032560320483731 0.0000000000000000
0.0056401471925642 0.0083204893932594 38300.0000000000000000 0.0024353046908342 0.0032013931689480 0.0000000000000000
0.0054632425029620 0.0079835125986808 38400.0000000000000000 0.0023916273737203 0.0031637572332366 0.0000000000000000
0.0055450663512899 0.0081787492692391 38500.0000000000000000 0.0023152319934645 0.0032437666850902 0.0000000000000000
0.0059343304777214 0.0088966336132201 38600.0000000000000000 0.0023677395876521 0.0035146587946167 0.0000000000000000
0.0057910868565175 0.0085488361002458 38700.0000000000000000 0.0023783994013715 0.0034041954494793 0.0000000000000000
0.0062155675739236 0.0092179216278514 38800.0000000000000000 0.0023414770841646 0.0031444329803711 0.0000000000000000
0.0058471558482202 0.0088957492708487 38900.0000000000000000 0.0022863053605988 0.0030165648367273 0.0000000000000000
0.0060565155077200 0.0093406072666108 39000.0000000000000000 0.0024075622820835 0.0032949829255774 0.0000000000000000
0.0061809459828878 0.0094996167734434 39100.0000000000000000 0.0024974460964852 0.0035304920413082 0.0000000000000000
0.0059486834590559 0.0090000628197574 39200.0000000000000000 0.0025037451037016 0.0034192475628094 0.0000000000000000
0.0057766323358998 0.0087628962332693 39300.0000000000000000 0.0023810205096484 0.0033412689899235 0.0000000000000000
0.0060168396625236 0.0091400018251004 39400.0000000000000000 0.0024142759114543 0.0031835775126873 0.0000000000000000
0.0056471432483948 0.0084570656460228 39500.0000000000000000 0.0023708882234081 0.0031435303418826 0.0000000000000000
0.0055149117497497 0.0081535238313876 39600.0000000000000000 0.0023210230897246 0.0030810836769215 0.0000000000000000
0.0057726251765221 0.0086731661313241 39700.0000000000000000 0.0022902280370096 0.0032589773435906 0.0000000000000000
0.0055410620496145 0.0081681673838797 39800.0000000000000000 0.0022865303371821 0.0031560316529682 0.0000000000000000
0.0053347624070659 0.0078843903911925 39900.0000000000000000 0.0022365888488678 0.0030847380813670 0.0000000000000000
0.0058408770645057 0.0088750471560817 40000.0000000000000000 0.0022038858905112 0.0030780424915796 0.0000000000000000
0.0055569059704872 0.0083912190600724 40100.0000000000000000 0.0022653547806487 0.0031160010576532 0.0000000000000000
0.0052599033196217 0.0078011952326200 40200.0000000000000000 0.0022486538082676 0.0029910204396975 0.0000000000000000
0.0049796374979306 0.0072456310465608 40300.0000000000000000 0.0022045557567407 0.0028368126631800 0.0000000000000000
0.0047077498326373 0.0067177035815180 40400.0000000000000000 0.0021570193220188 0.0027235281682825 0.0000000000000000
0.0044777367298145 0.0063069635908983 40500.0000000000000000 0.0021096785290148 0.0026439946739437 0.0000000000000000
0.0042985520920997 0.0059659028142319 40600.0000000000000000 0.0020652548851536 0.0025494830433959 0.0000000000000000
0.0044582275000369 0.0064311894375369 40700.0000000000000000 0.0019978429017241 0.0026303845761248 0.0000000000000000
0.0043136914580469 0.0062856908209843 40800.0000000000000000 0.0019469893363208 0.0026531609729431 0.0000000000000000
0.0041794485917150 0.0061081006666743 40900.0000000000000000 0.0019138585858275 0.0026689602978505 0.0000000000000000
0.0040799395385173 0.0059709916321027 41000.0000000000000000 0.0018918995491207 0.0026755876698335 0.0000000000000000
0.0039907961628467 0.0058434337561208 41100.0000000000000000 0.0018746722390408 0.0026987889952857 0.0000000000000000
0.0039030553341945 0.0057137613994363 41200.0000000000000000 0.0018632115164835 0.0027008222211084 0.0000000000000000
0.0038346446777890 0.0056102604020126 41300.0000000000000000 0.0018508754708688 0.0027235168542782 0.0000000000000000
0.0036156772946352 0.0052175358641181 41400.0000000000000000 0.0018335112544285 0.0026379036642117 0.0000000000000000
0.0034580134744901 0.0048941811934942 41500.0000000000000000 0.0018303867617180 0.0025448419555386 0.0000000000000000
0.0033949967590693 0.0047157088930158 41600.0000000000000000 0.0018317830751220 0.0025095161093025 0.0000000000000000
0.0033499024284604 0.0045998023340956 41700.0000000000000000 0.0018279988121511 0.0024961072603557 0.0000000000000000
0.0033150899230937 0.0045111996834742 41800.0000000000000000 0.0018224013057803 0.0024811815587708 0.0000000000000000
0.0032850506893435 0.0044361402656289 41900.0000000000000000 0.0018167199064857 0.0024738740452445 0.0000000000000000
0.0032654375152436 0.0043754651951455 42000.0000000000000000 0.0018123655836445 0.0024639354249295 0.0000000000000000
0.0032416877359758 0.0043223144511709 42100.0000000000000000 0.0018074725930191 0.0024573153426393 0.0000000000000000
0.0032302675721948 0.0042816774366696 42200.0000000000000000 0.0018028569504724 0.0024498823995717 0.0000000000000000
0.0032130338277122 0.0042408691216595 42300.0000000000000000 0.0017996962889555 0.0024395931477179 0.0000000000000000
0.0032002118703830 0.0042080428215939 42400.0000000000000000 0.0017934550313168 0.0024397679428398 0.0000000000000000
0.0031839473778601 0.0041669468991150 42500.0000000000000000 0.0017886177173987 0.0024339610794098 0.0000000000000000
0.0031728107441297 0.0041419658557508 42600.0000000000000000 0.0017839341030318 0.0024313445541519 0.0000000000000000
0.0031631816721733 0.0041171690731312 42700.0000000000000000 0.0017795536419038 0.0024240441734523 0.0000000000000000
0.0031551963780482 0.0040914506747683 42800.0000000000000000 0.0017752966725892 0.0024207605985351 0.0000000000000000
0.0031490582922286 0.0040722710370276 42900.0000000000000000 0.0017716147484049 0.0024120986810210 0.0000000000000000
0.0031399049499714 0.0040487724722737 43000.0000000000000000 0.0017674174760394 0.0024110066826185 0.0000000000000000
0.0031338338778963 0.0040266892997511 43100.0000000000000000 0.0017632966040772 0.0024113607792182 0.0000000000000000
0.0031245416418352 0.0040095115786396 43200.0000000000000000 0.0017596396602255 0.0024042434139927 0.0000000000000000
0.0031172811740298 0.0039915098267345 43300.0000000000000000 0.0017550082313872 0.0023975273285999 0.0000000000000000
0.0031109245815529 0.0039782950516158 43400.0000000000000000 0.0017515554981595 0.0023930782154418 0.0000000000000000
0.0031046188943596 0.0039667981130031 43500.0000000000000000 0.0017478851880712 0.0023871064904255 0.0000000000000000
0.0030974705893513 0.0039508545195781 43600.0000000000000000 0.0017440525782966 0.0023850876954002 0.0000000000000000
0.0030871035723691 0.0039362017184191 43700.0000000000000000 0.0017402387898656 0.0023822642833200 0.0000000000000000
0.0030768882498077 0.0039206720137267 43800.0000000000000000 0.0017362431043224 0.0023785037430434 0.0000000000000000
0.0030680685732017 0.0039041521212476 43900.0000000000000000 0.0017317176230619 0.0023755790720704 0.0000000000000000
0.0030599372202223 0.0038925505155637 44000.0000000000000000 0.0017260002310207 0.0023694936582416 0.0000000000000000
0.0030512901167483 0.0038799815977137 44100.0000000000000000 0.0017215502830425 0.0023668485569206 0.0000000000000000
0.0030410724508457 0.0038669965584620 44200.0000000000000000 0.0017176623685155 0.0023624220434050 0.0000000000000000
0.0030337856537230 0.0038532402198234 44300.0000000000000000 0.0017132026194868 0.0023586663097953 0.0000000000000000
0.0030262812609880 0.0038419573055748 44400.0000000000000000 0.0017086578008835 0.0023527561728578 0.0000000000000000
0.0030194906448748 0.0038311583752585 44500.0000000000000000 0.0017033988257798 0.0023514162249972 0.0000000000000000
0.0030126920951144 0.0038212648764276 44600.0000000000000000 0.0016999834284871 0.0023483869048126 0.0000000000000000
0.0030062530966557 0.0038097409787958 44700.0000000000000000 0.0016961961257195 0.0023448565265105 0.0000000000000000
0.0030008305185571 0.0038022333801054 44800.0000000000000000 0.0016925212585735 0.0023404424081061 0.0000000000000000
0.0029956671730763 0.0037935952199080 44900.0000000000000000 0.0016885433257970 0.0023362277058874 0.0000000000000000
0.0029910371577047 0.0037879100812123 45000.0000000000000000 0.0016849525642829 0.0023322626567599 0.0000000000000000
0.0029859989907871 0.0037803683168762 45100.0000000000000000 0.0016812922066539 0.0023277631850156 0.0000000000000000
0.0029808969195680 0.0037726778965028 45200.0000000000000000 0.0016774719155985 0.0023234499294571 0.0000000000000000
0.0029756100526612 0.0037648095949759 45300.0000000000000000 0.0016732590918396 0.0023197853738716 0.0000000000000000
0.0029701299682123 0.0037565369528137 45400.0000000000000000 0.0016692147925159 0.0023154767869256 0.0000000000000000
0.0029654323251035 0.0037496070915344 45500.0000000000000000 0.0016653608599383 0.0023121556990034 0.0000000000000000
0.0029609215213456 0.0037427873721215 45600.0000000000000000 0.0016618868225548 0.0023075368649887 0.0000000000000000
0.0029567423726707 0.0037365865513636 45700.0000000000000000 0.0016581627687008 0.0023038731359584 0.0000000000000000
0.0029523106057039 0.0037304342292559 45800.0000000000000000 0.0016544941653666 0.0023006477434415 0.0000000000000000
0.0029486783029310 0.0037242919062446 45900.0000000000000000 0.0016509950965511 0.0022967121249582 0.0000000000000000
0.0029444792683280 0.0037183684935239 46000.0000000000000000 0.0016478752369595 0.0022932054219645 0.0000000000000000
0.0029408145004145 0.0037118092571427 46100.0000000000000000 0.0016444728772119 0.0022901798700915 0.0000000000000000
0.0029370247377766 0.0037054364836862 46200.0000000000000000 0.0016414827566603 0.0022865441128161 0.0000000000000000
0.0029330908760067 0.0036994852355426 46300.0000000000000000 0.0016384584774869 0.0022831869267043 0.0000000000000000
0.0029298402374179 0.0036932936356199 46400.0000000000000000 0.0016354337348764 0.0022807261456924 0.0000000000000000
0.0029263894107770 0.0036881716624380 46500.0000000000000000 0.0016326145673215 0.0022770994802407 0.0000000000000000
0.0029235591034810 0.0036828966977900 46600.0000000000000000 0.0016297394294602 0.0022740395447544 0.0000000000000000
0.0029204158704204 0.0036766969864751 46700.0000000000000000 0.0016266877909414 0.0022715405274608 0.0000000000000000
0.0029174329113380 0.0036718542466319 46800.0000000000000000 0.0016238348182522 0.0022689407592380 0.0000000000000000
0.0029146603651709 0.0036671593096043 46900.0000000000000000 0.0016213217530224 0.0022663101452935 0.0000000000000000
0.0029117383800685 0.0036627922909037 47000.0000000000000000 0.0016188591635502 0.0022633644124004 0.0000000000000000
0.0029093107220592 0.0036576015633444 47100.0000000000000000 0.0016161709218168 0.0022610997361877 0.0000000000000000
0.0029071721220242 0.0036527421319590 47200.0000000000000000 0.0016136637472477 0.0022588375328037 0.0000000000000000
0.0029051264730454 0.0036486297806104 47300.0000000000000000 0.0016113104901513 0.0022563645365398 0.0000000000000000
0.0029028627046507 0.0036441730467200 47400.0000000000000000 0.0016089350520670 0.0022542427308106 0.0000000000000000
0.0028998176037942 0.0036394836362288 47500.0000000000000000 0.0016061665445867 0.0022514824283110 0.0000000000000000
0.0028974531466220 0.0036352103562712 47600.0000000000000000 0.0016035232861100 0.0022488129168944 0.0000000000000000
0.0028951249521090 0.0036309922059073 47700.0000000000000000 0.0016009625792815 0.0022460340608679 0.0000000000000000
0.0028931880279735 0.0036271647205681 47800.0000000000000000 0.0015982153916892 0.0022436070455494 0.0000000000000000
0.0028912543650285 0.0036233891019825 47900.0000000000000000 0.0015957412005658 0.0022410743395049 0.0000000000000000
0.0028893287724686 0.0036198577320127 48000.0000000000000000 0.0015935030505454 0.0022386915385767 0.0000000000000000
0.0028876854521969 0.0036164872978683 48100.0000000000000000 0.0015912630434216 0.0022362983407079 0.0000000000000000
0.0028860127813703 0.0036133188781196 48200.0000000000000000 0.0015891843275084 0.0022342864608416 0.0000000000000000
0.0028845121985485 0.0036102052060904 48300.0000000000000000 0.0015870316425917 0.0022320729908385 0.0000000000000000
0.0028826791606117 0.0036073951929912 48400.0000000000000000 0.0015848455238925 0.0022302090938456 0.0000000000000000
0.0028810026829818 0.0036046548366347 48500.0000000000000000 0.0015828506772111 0.0022281189596233 0.0000000000000000
0.0028784243055580 0.0036014822484947 48600.0000000000000000 0.0015807629527440 0.0022260251164549 0.0000000000000000
0.0028761380251042 0.0035975732052178 48700.0000000000000000 0.0015786625647649 0.0022241078140157 0.0000000000000000
0.0028742014634596 0.0035942193141515 48800.0000000000000000 0.0015767003382962 0.0022222375221676 0.0000000000000000
0.0028726676267434 0.0035911075324371 48900.0000000000000000 0.0015748189675966 0.0022204310905512 0.0000000000000000
0.0028711988372910 0.0035884359919337 49000.0000000000000000 0.0015730488563340 0.0022187922214535 0.0000000000000000
0.0028697003870061 0.0035857286140444 49100.0000000000000000 0.0015712927525362 0.0022169982949906 0.0000000000000000
0.0028682995030979 0.0035832526920799 49200.0000000000000000 0.0015696084905659 0.0022153690518694 0.0000000000000000
0.0028669864961515 0.0035807869268359 49300.0000000000000000 0.0015680081333327 0.0022139086225131 0.0000000000000000
0.0028656237630385 0.0035782728545013 49400.0000000000000000 0.0015663531830646 0.0022123769576685 0.0000000000000000
0.0028643265242786 0.0035760934029990 49500.0000000000000000 0.0015649201739887 0.0022109261841232 0.0000000000000000
0.0028631581574319 0.0035738104534199 49600.0000000000000000 0.0015634354209079 0.0022096103841939 0.0000000000000000
0.0028620412514857 0.0035717344474484 49700.0000000000000000 0.0015620441735074 0.0022083255887812 0.0000000000000000
0.0028610648200926 0.0035697367524703 49800.0000000000000000 0.0015606807101800 0.0022071040227105 0.0000000000000000
0.0028600456309023 0.0035677880564832 49900.0000000000000000 0.0015593654706303 0.0022059462980599 0.0000000000000000
0.0028591224232022 0.0035659367033290 50000.0000000000000000 0.0015581275192223 0.0022048283248111 0.0000000000000000


==> figures/parametric_shape_inference/cylinder/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1329.0796928861184369 0.0000000000000000 1305.4182947692784182 23.6613981168399476 0.0000000000000000 0.0000000000000000
100.0000000000000000 941.2265786302649531 2.3014527784903320 924.9282265182970377 13.9900784347078879 0.0000000000000000 0.0068208987697141
200.0000000000000000 653.9621291462046884 5.4952471002350158 638.7166770598555559 9.7365271461447165 0.0000000000000000 0.0136778399694672
300.0000000000000000 447.5068316593692543 7.9457142237925238 431.4926730756642428 8.0492547049602052 0.0000000000000000 0.0191896549522759
400.0000000000000000 301.4375509342727923 8.8669784163539127 285.0426980338442036 7.5032310982326340 0.0000000000000000 0.0246433858419932
500.0000000000000000 200.5492932792163856 8.9577865100437180 184.2007409977809971 7.3614919970674517 0.0000000000000000 0.0292737743242317
600.0000000000000000 132.1872255132629448 8.5554128114702230 116.4310045244236278 7.1667883663939502 0.0000000000000000 0.0340198109751499
700.0000000000000000 86.7333511544918423 8.0027114422804875 71.8865976686663828 6.8058798135928846 0.0000000000000000 0.0381622299520902
800.0000000000000000 57.1582631530084768 7.4116682421031239 43.3047017198705575 6.4016084287406949 0.0000000000000000 0.0402847622940978
900.0000000000000000 38.3543411893469823 6.8585456819937818 25.4447039549628684 6.0105922879057134 0.0000000000000000 0.0404992644846259
1000.0000000000000000 26.6018558692791345 6.3641193243129557 14.5985838651474964 5.5990438660711614 0.0000000000000000 0.0401088137475217
1100.0000000000000000 19.5106636576085037 6.0412305214592532 8.2101631593068305 5.2196165600128275 0.0000000000000000 0.0396534168295958
1200.0000000000000000 15.4008814244557772 5.8657085764681245 4.5650162477393685 4.9309382455567139 0.0000000000000000 0.0392183546915706
1300.0000000000000000 13.0766150640459902 5.7293012449853631 2.5474103423631420 4.7603939451819848 0.0000000000000000 0.0395095315155013
1400.0000000000000000 11.7739288738248433 5.6323419490808551 1.4601411651750538 4.6415208547687250 0.0000000000000000 0.0399249048002088
1500.0000000000000000 11.0006934224359991 5.5220772788630619 0.8874978881506917 4.5507540532635380 0.0000000000000000 0.0403642021587054
1600.0000000000000000 10.5102710650582338 5.4048712206136038 0.5877506169281446 4.4768237683442367 0.0000000000000000 0.0408254591722503
1700.0000000000000000 10.1809381350065138 5.2967141177032033 0.4294306528310211 4.4135516083708977 0.0000000000000000 0.0412417561013898
1800.0000000000000000 9.9134969184820108 5.1697058868463230 0.3436098378855499 4.3586518305149751 0.0000000000000000 0.0415293632351617
1900.0000000000000000 9.6545795480690302 5.0153637165477711 0.2916787184653821 4.3059018989041622 0.0000000000000000 0.0416352141517142
2000.0000000000000000 9.5297877377013087 4.9680436129630312 0.2621132315358639 4.2579309988109086 0.0000000000000000 0.0416998943915065
2100.0000000000000000 9.4439281578893066 4.9382213309376661 0.2450951743450522 4.2188820886140395 0.0000000000000000 0.0417295639925480
2200.0000000000000000 9.3774024435666803 4.9145051471871417 0.2343286376480176 4.1868293634408023 0.0000000000000000 0.0417392952907202
2300.0000000000000000 9.3186049224363821 4.8918977928886598 0.2267902604857459 4.1581829905422838 0.0000000000000000 0.0417338785196935
2400.0000000000000000 9.2589129112039785 4.8720931470279911 0.2210322352468684 4.1240866721986675 0.0000000000000000 0.0417008567304523
2500.0000000000000000 9.1817511544287207 4.8510062938975702 0.2159221374001752 4.0732639688605490 0.0000000000000000 0.0415587542704251
2600.0000000000000000 9.0495012516643900 4.8378644368347743 0.2117812704745300 3.9585598663105137 0.0000000000000000 0.0412956780445720
2700.0000000000000000 8.9496782590166504 4.8378812556282318 0.2094302177183197 3.8608650749159792 0.0000000000000000 0.0415017107541200
2800.0000000000000000 8.9092261785654756 4.8225856031026053 0.2078232466680986 3.8373968079760941 0.0000000000000000 0.0414205208186768
2900.0000000000000000 8.8827633634481131 4.8141541159141212 0.2066422160654521 3.8208839086921933 0.0000000000000000 0.0410831227763459
3000.0000000000000000 8.8467094527101580 4.7932318047942424 0.2052745552897944 3.8076170867674781 0.0000000000000000 0.0405860058586421
3100.0000000000000000 8.8264649933150192 4.7816989527382718 0.2034625155541817 3.8012824034397550 0.0000000000000000 0.0400211215828082
3200.0000000000000000 8.8672342606812666 4.8304739783020061 0.2015997590544085 3.7957441313031834 0.0000000000000000 0.0394163920216679
3300.0000000000000000 8.7201306834930197 4.7007838209237107 0.1977783363213425 3.7826084657142127 0.0000000000000000 0.0389600605337553
3400.0000000000000000 8.6394591045199061 4.6406071710438752 0.1939317336276227 3.7662971042703219 0.0000000000000000 0.0386230955780874
3500.0000000000000000 8.5477393110777928 4.5705934121796812 0.1898392052206021 3.7489755533297324 0.0000000000000000 0.0383311403477781
3600.0000000000000000 8.3801301115065918 4.4298008928915875 0.1820341316844742 3.7303543177349483 0.0000000000000000 0.0379407691955806
3700.0000000000000000 8.2491696720476071 4.3262436920178491 0.1754115443418856 3.7101277810758027 0.0000000000000000 0.0373866546120694
3800.0000000000000000 8.1920454132242551 4.2888785796828026 0.1736059662799858 3.6929413069480823 0.0000000000000000 0.0366195603133851
3900.0000000000000000 8.0877604190294310 4.2063950400812828 0.1727728204819390 3.6730229879310210 0.0000000000000000 0.0355695705351881
4000.0000000000000000 7.8370601764504366 4.0415200467538597 0.1714470076694763 3.5899708004517410 0.0000000000000000 0.0341223215753594
4100.0000000000000000 7.7169468813935032 3.9777513709121344 0.1675950752573934 3.5391042353735815 0.0000000000000000 0.0324961998503934
4200.0000000000000000 7.6357627385127866 3.9505764559491814 0.1674155368894449 3.4862867469193399 0.0000000000000000 0.0314839987548205
4300.0000000000000000 7.5779422135485213 3.9301539517298325 0.1682672477199258 3.4487066321090314 0.0000000000000000 0.0308143819897320
4400.0000000000000000 7.5479460133363716 3.9193467616768123 0.1684306429859195 3.4299794372438881 0.0000000000000000 0.0301891714297523
4500.0000000000000000 7.5199294355856559 3.9070153670997865 0.1682812187829014 3.4148934528448653 0.0000000000000000 0.0297393968581032
4600.0000000000000000 7.4950524758175039 3.8958448057258899 0.1682320622257810 3.4015520054449326 0.0000000000000000 0.0294236024209013
4700.0000000000000000 7.4716029637006898 3.8857898743400172 0.1683257422000342 3.3882720917334384 0.0000000000000000 0.0292152554272001
4800.0000000000000000 7.4030653309251129 3.8369223950593128 0.1651173168129176 3.3718732321291367 0.0000000000000000 0.0291523869237460
4900.0000000000000000 7.2931865611678601 3.7515555912274507 0.1599884237524974 3.3525533737721833 0.0000000000000000 0.0290891724157283
5000.0000000000000000 7.0991241838197503 3.5932469607003124 0.1517017597412147 3.3251941815431350 0.0000000000000000 0.0289812818350881
5100.0000000000000000 6.9750898726358113 3.5051284058687635 0.1468483391570203 3.2942267342023364 0.0000000000000000 0.0288863934076911
5200.0000000000000000 6.9436341751370385 3.4944080438483409 0.1461561278691733 3.2742533948349353 0.0000000000000000 0.0288166085845885
5300.0000000000000000 6.9198021011345663 3.4844498383176408 0.1451094755364952 3.2613594524584792 0.0000000000000000 0.0288833348219511
5400.0000000000000000 6.8888047004713933 3.4497700765463906 0.1426992278478437 3.2675039590090309 0.0000000000000000 0.0288314370681282
5500.0000000000000000 6.6998900305710718 3.3251205495909737 0.1385809489760318 3.2079850115670792 0.0000000000000000 0.0282035204369873
5600.0000000000000000 6.4707055583741608 3.1633860500145685 0.1366657994844460 3.1435508584913041 0.0000000000000000 0.0271028503838416
5700.0000000000000000 6.3850947993010738 3.1205367244029167 0.1336164197912385 3.1050393003150294 0.0000000000000000 0.0259023547918899
5800.0000000000000000 6.3490832924145035 3.0969746688898998 0.1327320393948849 3.0941799604328390 0.0000000000000000 0.0251966236968805
5900.0000000000000000 6.3336623404919914 3.0865269185963995 0.1325180902946685 3.0898462984534558 0.0000000000000000 0.0247710331474671
6000.0000000000000000 6.3231611925968414 3.0788159712276206 0.1327313772505334 3.0870846065959321 0.0000000000000000 0.0245292375227549
6100.0000000000000000 6.3934412986892948 3.1513189138690985 0.1331547857863642 3.0845584707954652 0.0000000000000000 0.0244091282383668
6200.0000000000000000 6.2287096914904083 2.9990701951967309 0.1284106119637878 3.0768783737323320 0.0000000000000000 0.0243505105975584
6300.0000000000000000 6.0814473325740002 2.8706071405249003 0.1227370399334951 3.0638308664919403 0.0000000000000000 0.0242722856236637
6400.0000000000000000 5.9125388393178850 2.7287389282127350 0.1169035178414551 3.0427740059685955 0.0000000000000000 0.0241223872950989
6500.0000000000000000 5.8826707894745374 2.7116785810640209 0.1180636758384694 3.0290038709853673 0.0000000000000000 0.0239246615866809
6600.0000000000000000 5.8699992254023954 2.7052555002277003 0.1187024760937300 3.0221917007104708 0.0000000000000000 0.0238495483704952
6700.0000000000000000 5.8648752864752911 2.7040987201082984 0.1193425631449937 3.0175768144603072 0.0000000000000000 0.0238571887616921
6800.0000000000000000 5.8660322360253918 2.7078493256241538 0.1200832363917203 3.0141816169400037 0.0000000000000000 0.0239180570695140
6900.0000000000000000 5.8548154340095868 2.6990205147253601 0.1203351802987837 3.0114408747876062 0.0000000000000000 0.0240188641978363
7000.0000000000000000 5.8502012659152918 2.6961782286891776 0.1205631038942453 3.0093186154674663 0.0000000000000000 0.0241413178644030
7100.0000000000000000 5.8477422572802435 2.6951515612538453 0.1206984074659394 3.0076103619336583 0.0000000000000000 0.0242819266268006
7200.0000000000000000 5.8463641482421416 2.6950351768817340 0.1209756722337922 3.0059171406948804 0.0000000000000000 0.0244361584317351
7300.0000000000000000 5.8440036431856175 2.6937528380968798 0.1212028576104946 3.0044406838377871 0.0000000000000000 0.0246072636404558
7400.0000000000000000 5.8434799365723213 2.6942163249829356 0.1214366119622416 3.0030381776529915 0.0000000000000000 0.0247888219741526
7500.0000000000000000 5.7912296319194168 2.6512103089702981 0.1180877939428363 2.9969515336643302 0.0000000000000000 0.0249799953419518
7600.0000000000000000 5.6862258963965990 2.5598849515550910 0.1132911833066283 2.9879380752525053 0.0000000000000000 0.0251116862823748
7700.0000000000000000 5.5364479158787372 2.4333156681420762 0.1082471549735112 2.9697396886554617 0.0000000000000000 0.0251454041076887
7800.0000000000000000 5.4636190816124257 2.3774861686452757 0.1072136894437995 2.9538136370516450 0.0000000000000000 0.0251055864717055
7900.0000000000000000 5.4495777063159494 2.3693226249257102 0.1079172586943825 2.9472185832046396 0.0000000000000000 0.0251192394912171
8000.0000000000000000 5.4458131268977334 2.3685089689815157 0.1084456154974006 2.9436476613687250 0.0000000000000000 0.0252108810500916
8100.0000000000000000 5.4415289347556479 2.3662220853349587 0.1088439256997666 2.9411179859232686 0.0000000000000000 0.0253449377976537
8200.0000000000000000 5.4752142602987126 2.4019052430454861 0.1087219077666151 2.9390854813000828 0.0000000000000000 0.0255016281865284
8300.0000000000000000 5.4358108475325606 2.3631283581078710 0.1093494501438596 2.9376625474224052 0.0000000000000000 0.0256704918584251
8400.0000000000000000 5.4404577451822389 2.3686438785274571 0.1095511520132720 2.9364155373792760 0.0000000000000000 0.0258471772622338
8500.0000000000000000 5.4322198413439988 2.3612609586013957 0.1096686245908327 2.9352678113549175 0.0000000000000000 0.0260224467968534
8600.0000000000000000 5.4301435692320981 2.3599025428071920 0.1097846725091878 2.9342562415641291 0.0000000000000000 0.0262001123515889
8700.0000000000000000 5.4293981887069505 2.3598567933942101 0.1098750466947246 2.9332950074696882 0.0000000000000000 0.0263713411483281
8800.0000000000000000 5.4288243028200016 2.3596289245741531 0.1099272045700030 2.9327205656246331 0.0000000000000000 0.0265476080512126
8900.0000000000000000 5.4430006127684649 2.3748922313614496 0.1098346171449422 2.9315585866409180 0.0000000000000000 0.0267151776211548
9000.0000000000000000 5.4285299415737409 2.3605251023787428 0.1101410141802842 2.9309804113170728 0.0000000000000000 0.0268834136976412
9100.0000000000000000 5.4265346280039441 2.3588925636000679 0.1102203241035511 2.9303810964406849 0.0000000000000000 0.0270406438596409
9200.0000000000000000 5.4271687538810145 2.3600346448662353 0.1101714072606484 2.9297693756774024 0.0000000000000000 0.0271933260767281
9300.0000000000000000 5.4244412089171812 2.3571333913316597 0.1103950479998201 2.9295676584331227 0.0000000000000000 0.0273451111525790
9400.0000000000000000 5.4285483557845140 2.3616445425361605 0.1103566762073392 2.9290630715873580 0.0000000000000000 0.0274840654536564
9500.0000000000000000 5.4362703516302480 2.3696189400166872 0.1102816824058353 2.9287453978696343 0.0000000000000000 0.0276243313380914
9600.0000000000000000 5.4246774474534440 2.3581643414685471 0.1105081778344469 2.9282501798167222 0.0000000000000000 0.0277547483337269
9700.0000000000000000 5.4236600943736164 2.3573516086540849 0.1104601557372357 2.9279694555927862 0.0000000000000000 0.0278788743895106
9800.0000000000000000 5.4540236920467580 2.3878834875992361 0.1105670944616985 2.9275716665674620 0.0000000000000000 0.0280014434183614
9900.0000000000000000 5.3824152573006954 2.3247884648843469 0.1072022980790791 2.9223259156320789 0.0000000000000000 0.0280985787051910
10000.0000000000000000 5.3106782080787935 2.2633576820962920 0.1040190482784480 2.9151623476729980 0.0000000000000000 0.0281391300310560
10100.0000000000000000 5.1985412917856717 2.1693781410187190 0.1004300665725815 2.9006176945065327 0.0000000000000000 0.0281153896878387
10200.0000000000000000 5.0962047258035224 2.0867765866320425 0.0978497949307255 2.8835406728130430 0.0000000000000000 0.0280376714277113
10300.0000000000000000 5.0800247643116316 2.0773683504264238 0.0991604408946640 2.8755325238021738 0.0000000000000000 0.0279634491883699
10400.0000000000000000 5.0757343143904841 2.0752005544640379 0.0996903203862561 2.8728788197479243 0.0000000000000000 0.0279646197922653
10500.0000000000000000 5.0725377286426774 2.0731071247148805 0.1000646573783048 2.8713703154858683 0.0000000000000000 0.0279956310636235
10600.0000000000000000 5.0702292389115025 2.0713666075058512 0.1002603705522860 2.8705645056593592 0.0000000000000000 0.0280377551940052
10700.0000000000000000 5.0686728727357506 2.0701513112731296 0.1004019598842824 2.8700282816962979 0.0000000000000000 0.0280913198820415
10800.0000000000000000 5.0676484142864080 2.0694680387042848 0.1004929717757110 2.8695446982834025 0.0000000000000000 0.0281427055230104
10900.0000000000000000 5.1185931380685288 2.1204954353391909 0.1003307217262421 2.8695734308814811 0.0000000000000000 0.0281935501216148
11000.0000000000000000 5.0674046679219247 2.0695848904827043 0.1006903288955308 2.8688830536141654 0.0000000000000000 0.0282463949295246
11100.0000000000000000 5.0647619151290888 2.0672180499412631 0.1006698806041827 2.8685798218368461 0.0000000000000000 0.0282941627467972
11200.0000000000000000 5.0702332061287461 2.0731783762266955 0.1005878038123668 2.8681269261001443 0.0000000000000000 0.0283400999895389
11300.0000000000000000 5.0661869785332305 2.0689096033227203 0.1008503899476065 2.8680396923635825 0.0000000000000000 0.0283872928993219
11400.0000000000000000 5.0638821968550376 2.0667426656808860 0.1007542520932156 2.8679603089085632 0.0000000000000000 0.0284249701723729
11500.0000000000000000 5.0978874773377614 2.1008332071995266 0.1007458272432501 2.8678350269874362 0.0000000000000000 0.0284734159075494
11600.0000000000000000 5.0626885566747166 2.0660434595015960 0.1007769874955906 2.8673496423600269 0.0000000000000000 0.0285184673175033
11700.0000000000000000 5.0532708705763323 2.0606472926660140 0.0992590040812510 2.8647784300407788 0.0000000000000000 0.0285861437882889
11800.0000000000000000 5.0266555112899978 2.0382080574356447 0.0986521520019200 2.8612061323981566 0.0000000000000000 0.0285891694542769
11900.0000000000000000 5.0053453912391541 2.0211399399102388 0.0977479005581135 2.8578673410786672 0.0000000000000000 0.0285902096921347
12000.0000000000000000 4.9204196974104315 1.9501411500527936 0.0953887531893128 2.8462951504834870 0.0000000000000000 0.0285946436848384
12100.0000000000000000 4.8331201119089586 1.8796136764799423 0.0945113585752228 2.8304355711553062 0.0000000000000000 0.0285595056984871
12200.0000000000000000 4.7845920742822274 1.8432745525941419 0.0947705599035925 2.8179951432288535 0.0000000000000000 0.0285518185556397
12300.0000000000000000 4.7754837541215860 1.8370841393405182 0.0950901483649772 2.8147743437423940 0.0000000000000000 0.0285351226736972
12400.0000000000000000 4.7797059954634928 1.8420249214070594 0.0953212335983876 2.8138085070633618 0.0000000000000000 0.0285513333946832
12500.0000000000000000 4.7725758725778951 1.8354410965416565 0.0956110726358016 2.8129459725571651 0.0000000000000000 0.0285777308432725
12600.0000000000000000 4.7845911649010473 1.8473947989425628 0.0958741709069597 2.8127137811959515 0.0000000000000000 0.0286084138555728
12700.0000000000000000 4.7726900404482739 1.8358651310336727 0.0958851977797950 2.8123024508448529 0.0000000000000000 0.0286372607899529
12800.0000000000000000 4.7705355854613325 1.8334682714212238 0.0960422953498822 2.8123546009049605 0.0000000000000000 0.0286704177852661
12900.0000000000000000 4.7742852989818392 1.8375914646274860 0.0960862572584210 2.8119093504522974 0.0000000000000000 0.0286982266436346
13000.0000000000000000 4.7693198751036432 1.8324119328466597 0.0961394916177882 2.8120411618644403 0.0000000000000000 0.0287272887747549
13100.0000000000000000 4.7727908038020903 1.8359387040031139 0.0961739313325696 2.8119246991554840 0.0000000000000000 0.0287534693109225
13200.0000000000000000 4.7694368663836180 1.8327119287589648 0.0962288145063870 2.8117156781225696 0.0000000000000000 0.0287804449956961
13300.0000000000000000 4.7690455534629974 1.8324920386885490 0.0962467734074126 2.8115021041285218 0.0000000000000000 0.0288046372385134
13400.0000000000000000 4.7682846549812608 1.8316383156536147 0.0963013638943232 2.8115177455882376 0.0000000000000000 0.0288272298450855
13500.0000000000000000 4.7835732220122740 1.8470691044632055 0.0962612809944868 2.8113965961489122 0.0000000000000000 0.0288462404056702
13600.0000000000000000 4.7678119085049468 1.8313786590988204 0.0963207556141162 2.8112438709069250 0.0000000000000000 0.0288686228850850
13700.0000000000000000 4.7669759784370376 1.8306290612790050 0.0963422964065686 2.8111177097836864 0.0000000000000000 0.0288869109677774
13800.0000000000000000 4.7693823857719737 1.8330349113334252 0.0963560236566309 2.8110837545580920 0.0000000000000000 0.0289076962238267
13900.0000000000000000 4.7553039412834961 1.8231620467215803 0.0952618174133149 2.8079415193605701 0.0000000000000000 0.0289385577880313
14000.0000000000000000 4.7418530323797361 1.8126175151512935 0.0951268899800027 2.8051674578831198 0.0000000000000000 0.0289411693653194
14100.0000000000000000 4.7329357175223894 1.8062766153948737 0.0951606790930777 2.8025535434653199 0.0000000000000000 0.0289448795691179
14200.0000000000000000 4.6870338480968172 1.7683261396889005 0.0945621247112644 2.7951655088520355 0.0000000000000000 0.0289800748446174
14300.0000000000000000 4.6382327003620700 1.7300385166425372 0.0947803293430778 2.7844105926662945 0.0000000000000000 0.0290032617101614
14400.0000000000000000 4.5982418292738378 1.6996244373073937 0.0955107907715663 2.7740571923481752 0.0000000000000000 0.0290494088467024
14500.0000000000000000 4.5639850688387966 1.6740055773015208 0.0964339649648939 2.7644317850489073 0.0000000000000000 0.0291137415234741
14600.0000000000000000 4.5600765992404320 1.6737117385621261 0.0974614986903599 2.7597404977037181 0.0000000000000000 0.0291628642842274
14700.0000000000000000 4.5544089073312257 1.6687663902038088 0.0975000815899567 2.7589513561747179 0.0000000000000000 0.0291910793627429
14800.0000000000000000 4.5530666829821183 1.6673059787402396 0.0978230924374721 2.7587161248665120 0.0000000000000000 0.0292214869378950
14900.0000000000000000 4.5587190359231755 1.6727571883711712 0.0978178188745370 2.7588906160866089 0.0000000000000000 0.0292534125908581
15000.0000000000000000 4.5710939702585156 1.6849882199092199 0.0980455285222206 2.7587834384177259 0.0000000000000000 0.0292767834093492
15100.0000000000000000 4.5536832169524910 1.6676534534039165 0.0979181033503095 2.7588084561553972 0.0000000000000000 0.0293032040428678
15200.0000000000000000 4.5536339431180650 1.6672754275522310 0.0980859285060297 2.7589482747656304 0.0000000000000000 0.0293243122941741
15300.0000000000000000 4.5568031512546447 1.6704751131278559 0.0980991959962325 2.7588813466159126 0.0000000000000000 0.0293474955146443
15400.0000000000000000 4.5563253911085324 1.6702565240314922 0.0981230167836052 2.7585811327835250 0.0000000000000000 0.0293647175099102
15500.0000000000000000 4.5507142036929054 1.6645322361554129 0.0982426541406032 2.7585590062458012 0.0000000000000000 0.0293803071510882
15600.0000000000000000 4.5557494901833957 1.6696764202715662 0.0980433855645726 2.7586362393739470 0.0000000000000000 0.0293934449733095
15700.0000000000000000 4.5556012583880987 1.6700473665500113 0.0977161670427697 2.7584317571275521 0.0000000000000000 0.0294059676677652
15800.0000000000000000 4.5501420302532880 1.6643703070205964 0.0981146484514668 2.7582326540428506 0.0000000000000000 0.0294244207383746
15900.0000000000000000 4.5636058316752512 1.6772599903992962 0.0982836644920385 2.7586290966548672 0.0000000000000000 0.0294330801290496
16000.0000000000000000 4.5519938093381178 1.6658614575784174 0.0982201009607405 2.7584650328202649 0.0000000000000000 0.0294472179786953
16100.0000000000000000 4.5615206066735992 1.6749735706604503 0.0986992526812392 2.7583910361061479 0.0000000000000000 0.0294567472257619
16200.0000000000000000 4.5534958992016632 1.6675778157998593 0.0981437359561434 2.7583111849707831 0.0000000000000000 0.0294631624748781
16300.0000000000000000 4.5524720080410557 1.6664239162949415 0.0981106006655537 2.7584641893542461 0.0000000000000000 0.0294733017263146
16400.0000000000000000 4.5531224138016073 1.6673299618415114 0.0981982351267533 2.7581136566238622 0.0000000000000000 0.0294805602094803
16500.0000000000000000 4.5829574187356688 1.6971429948577452 0.0982064179735206 2.7581200988621322 0.0000000000000000 0.0294879070422705
16600.0000000000000000 4.5549536962312880 1.6692131745656396 0.0977746304382297 2.7584778204877334 0.0000000000000000 0.0294880707396848
16700.0000000000000000 4.5572784184167681 1.6717723759436420 0.0978276340100893 2.7581825191313953 0.0000000000000000 0.0294958893316410
16800.0000000000000000 4.5543480430501129 1.6682889247174220 0.0981894493128902 2.7583629730931611 0.0000000000000000 0.0295066959266396
16900.0000000000000000 4.5533400516022384 1.6673501857349684 0.0982961121356764 2.7581788853365383 0.0000000000000000 0.0295148683950554
17000.0000000000000000 4.5566464579607571 1.6704265907249591 0.0983641939216672 2.7583328396541438 0.0000000000000000 0.0295228336599876
17100.0000000000000000 4.5521498800653344 1.6666846374907869 0.0978930689557392 2.7580529966974954 0.0000000000000000 0.0295191769213130
17200.0000000000000000 4.5513975363093397 1.6655657811087841 0.0980428196123757 2.7582576702532133 0.0000000000000000 0.0295312653349671
17300.0000000000000000 4.5522026051642097 1.6659422806461539 0.0985893641787159 2.7581326744422077 0.0000000000000000 0.0295382858971319
17400.0000000000000000 4.5562464343935263 1.6699899148103048 0.0980676029734319 2.7586490703032305 0.0000000000000000 0.0295398463065601
17500.0000000000000000 4.5539214836341833 1.6682844744975280 0.0977632014413329 2.7583372424080839 0.0000000000000000 0.0295365652872382
17600.0000000000000000 4.5592229065307341 1.6733088989069915 0.0982596715411873 2.7581048234938255 0.0000000000000000 0.0295495125887289
17700.0000000000000000 4.5532495688689121 1.6673850841333469 0.0981891381083631 2.7581239948848224 0.0000000000000000 0.0295513517423788
17800.0000000000000000 4.5516022789705124 1.6654322036379758 0.0979679863030843 2.7586490686971854 0.0000000000000000 0.0295530203322668
17900.0000000000000000 4.5529646073413979 1.6669877186944377 0.0981817013567664 2.7582369327830616 0.0000000000000000 0.0295582545071318
18000.0000000000000000 4.5528889072866692 1.6673147989190049 0.0982448713959771 2.7577679246971991 0.0000000000000000 0.0295613122744887
18100.0000000000000000 4.5512614969431793 1.6653231498448604 0.0982838228008953 2.7580914024372158 0.0000000000000000 0.0295631218602080
18200.0000000000000000 4.5546009256101678 1.6688791804413570 0.0980860763308920 2.7580685290233826 0.0000000000000000 0.0295671398145365
18300.0000000000000000 4.5642696913987590 1.6789082637714532 0.0976764861517194 2.7581237442368014 0.0000000000000000 0.0295611972387848
18400.0000000000000000 4.5569630313465588 1.6706248312122209 0.0985156413676434 2.7582542591810411 0.0000000000000000 0.0295682995856534
18500.0000000000000000 4.5586246912912873 1.6724620811037407 0.0983765103222557 2.7582076906866511 0.0000000000000000 0.0295784091786406
18600.0000000000000000 4.5597002857804920 1.6731121946709773 0.0986279216289572 2.7583779969315323 0.0000000000000000 0.0295821725490242
18700.0000000000000000 4.5518118095682958 1.6662174491281665 0.0980525620657023 2.7579652202936384 0.0000000000000000 0.0295765780807880
18800.0000000000000000 4.5551616666118617 1.6692477039401037 0.0983583921469511 2.7579736007348865 0.0000000000000000 0.0295819697899207
18900.0000000000000000 4.5553063111495309 1.6694291414292002 0.0979661486223000 2.7583357611802488 0.0000000000000000 0.0295752599177818
19000.0000000000000000 4.5602988845596988 1.6734600065965854 0.0985951460346085 2.7586480207058637 0.0000000000000000 0.0295957112226402
19100.0000000000000000 4.5707592105766555 1.6825375060386700 0.0986306998067186 2.7599960245040505 0.0000000000000000 0.0295949802272172
19200.0000000000000000 4.6047102416164751 1.7128869128950792 0.0988277130180419 2.7633889234543547 0.0000000000000000 0.0296066922490000
19300.0000000000000000 4.6890955155659517 1.7861831197170774 0.1010885458599238 2.7721768576340153 0.0000000000000000 0.0296469923549350
19400.0000000000000000 4.9137018680635158 1.9837620747557483 0.1043538927115638 2.7958471805987131 0.0000000000000000 0.0297387199974898
19500.0000000000000000 5.4582043637324755 2.4515527438542835 0.1157770913807415 2.8608607538874238 0.0000000000000000 0.0300137746100267
19600.0000000000000000 6.6866333310239900 3.4690466340114581 0.1510160638714025 3.0356833031972643 0.0000000000000000 0.0308873299438652
19700.0000000000000000 8.9622676808329782 5.2265463046092222 0.2471170128824283 3.4556420237181369 0.0000000000000000 0.0329623396231896
19800.0000000000000000 12.1690818383520867 7.4556161652976893 0.4470550850745472 4.2303930689073290 0.0000000000000000 0.0360175190725220
19900.0000000000000000 15.3005237774087721 9.4162254601630568 0.6948564703292881 5.1514552155260258 0.0000000000000000 0.0379866313904020
20000.0000000000000000 16.5075385892504727 10.0879277835392074 0.7905789599200106 5.5910467802904513 0.0000000000000000 0.0379850655008013
20100.0000000000000000 14.7194899747199894 9.0373473952223691 0.6309576361894450 5.0137367292387109 0.0000000000000000 0.0374482140694632
20200.0000000000000000 11.1960211068330171 7.1708672073945809 0.3997013492336848 3.5884302628407987 0.0000000000000000 0.0370222873639528
20300.0000000000000000 7.5241406190578957 5.0834839897119508 0.2173042957580631 2.1887603569840772 0.0000000000000000 0.0345919766038049
20400.0000000000000000 4.6444771456243954 3.2635764619761787 0.1105592936172108 1.2403486225629412 0.0000000000000000 0.0299927674680654
20500.0000000000000000 2.6766089181192880 1.9181977883474635 0.0551188648595747 0.6785052992691857 0.0000000000000000 0.0247869656430637
20600.0000000000000000 1.5100651635076776 1.0769218897288191 0.0280970414443881 0.3849235288364541 0.0000000000000000 0.0201227034980163
20700.0000000000000000 0.8477653326624053 0.5849042700239635 0.0164947190232763 0.2300350478921276 0.0000000000000000 0.0163312957230380
20800.0000000000000000 0.5174349284667717 0.3487671005722050 0.0101404378944859 0.1451320603377494 0.0000000000000000 0.0133953296623314
20900.0000000000000000 0.3327418073179381 0.2165954815864395 0.0064373406040381 0.0985052663676051 0.0000000000000000 0.0112037187598554
21000.0000000000000000 0.2574425152696316 0.1718073278999332 0.0042420133836398 0.0719081655699318 0.0000000000000000 0.0094850084161268
21100.0000000000000000 0.1930087785562465 0.1266617917700151 0.0029588760391375 0.0552627700219572 0.0000000000000000 0.0081253407251367
21200.0000000000000000 0.1531641228406796 0.0996247646249597 0.0020757152862690 0.0444356215723847 0.0000000000000000 0.0070280213570662
21300.0000000000000000 0.1259545795339932 0.0813648457104167 0.0014796200933131 0.0369654799882996 0.0000000000000000 0.0061446337419637
21400.0000000000000000 0.1193826858344385 0.0808353657627646 0.0011346487455121 0.0319825581677306 0.0000000000000000 0.0054301131584311
21500.0000000000000000 0.1009924723488191 0.0671484594635039 0.0008537556830816 0.0281479302717952 0.0000000000000000 0.0048423269304385
21600.0000000000000000 0.0953734261706008 0.0650984607695739 0.0006531322886279 0.0252768431433623 0.0000000000000000 0.0043449899690366
21700.0000000000000000 0.0963925067782012 0.0688812149498017 0.0005111142396298 0.0230450287165721 0.0000000000000000 0.0039551488721976
21800.0000000000000000 0.0857078698395265 0.0606294334870250 0.0004039710463646 0.0210588430616950 0.0000000000000000 0.0036156222444419
21900.0000000000000000 0.0751603990755702 0.0522464129758753 0.0003139599085944 0.0192782546396674 0.0000000000000000 0.0033217715514331
22000.0000000000000000 0.0729166084694838 0.0518070633801446 0.0002626184983199 0.0177761526084803 0.0000000000000000 0.0030707739825391
22100.0000000000000000 0.0728604505695337 0.0532043653883158 0.0002136006884751 0.0165995324043426 0.0000000000000000 0.0028429520884003
22200.0000000000000000 0.0712126729137142 0.0527107904023562 0.0001788830467786 0.0156770237655881 0.0000000000000000 0.0026459756989913
22300.0000000000000000 0.0571855503337893 0.0397606869938607 0.0001470035183321 0.0148015990324784 0.0000000000000000 0.0024762607891181
22400.0000000000000000 0.0624330356085758 0.0458524254624909 0.0001242939254946 0.0141325463641165 0.0000000000000000 0.0023237698564737
22500.0000000000000000 0.0662336577038547 0.0503488410700033 0.0001152099610336 0.0135718835583314 0.0000000000000000 0.0021977231144865
22600.0000000000000000 0.0517852837495565 0.0367016482966387 0.0000964786151043 0.0129037625485051 0.0000000000000000 0.0020833942893083
22700.0000000000000000 0.0592827625691899 0.0449797653477906 0.0000890213617952 0.0122272538944574 0.0000000000000000 0.0019867219651467
22800.0000000000000000 0.0499125109594072 0.0364174599873860 0.0000745013534603 0.0115241434448856 0.0000000000000000 0.0018964061736753
22900.0000000000000000 0.0514562852082186 0.0387960068892120 0.0000672579947801 0.0107785423983748 0.0000000000000000 0.0018144779258517
23000.0000000000000000 0.0525493376356606 0.0405883526080755 0.0000591857414289 0.0101546021334580 0.0000000000000000 0.0017471971526983
23100.0000000000000000 0.0490995657178631 0.0377714254610011 0.0000631093544071 0.0095824491676736 0.0000000000000000 0.0016825817347813
23200.0000000000000000 0.0451089539385924 0.0344160043758828 0.0000509356370315 0.0090169584207352 0.0000000000000000 0.0016250555049429
23300.0000000000000000 0.0951518565324700 0.0845853155801219 0.0002459298465026 0.0087440092356034 0.0000000000000000 0.0015766018702421
23400.0000000000000000 0.0703468541031424 0.0604148872933295 0.0000974921608143 0.0083041884609545 0.0000000000000000 0.0015302861880441
23500.0000000000000000 0.0490086927335560 0.0396421335470883 0.0000614128069868 0.0078177235011198 0.0000000000000000 0.0014874228783611
23600.0000000000000000 0.0472205299781074 0.0381830683582760 0.0000850337788338 0.0075016130989070 0.0000000000000000 0.0014508147420906
23700.0000000000000000 0.0900524631815858 0.0813875933194313 0.0000860061773912 0.0071559282872522 0.0000000000000000 0.0014229353975111
23800.0000000000000000 0.0527031102220446 0.0445295939461266 0.0000919355001730 0.0066845120074732 0.0000000000000000 0.0013970687682718
23900.0000000000000000 0.0381642101560620 0.0304840636198710 0.0000509843218595 0.0062578495090484 0.0000000000000000 0.0013713127052832
24000.0000000000000000 0.0381861713572803 0.0309023031371659 0.0000421224688021 0.0058933476312360 0.0000000000000000 0.0013483981200763
24100.0000000000000000 0.0559207775229393 0.0493680877925232 0.0000421462619772 0.0051804874465065 0.0000000000000000 0.0013300560219323
24200.0000000000000000 0.0404790147990857 0.0345175935232577 0.0000361074570259 0.0046154777106281 0.0000000000000000 0.0013098361081740
24300.0000000000000000 0.0524515173319419 0.0474434019839265 0.0001124741719823 0.0036049112944364 0.0000000000000000 0.0012907298815967
24400.0000000000000000 0.0370455533647731 0.0328734365378993 0.0000477282578125 0.0028513518215707 0.0000000000000000 0.0012730367474907
24500.0000000000000000 0.0276225303860945 0.0238385959747642 0.0000375226745431 0.0024909534632950 0.0000000000000000 0.0012554582734922
24600.0000000000000000 0.0503953856708627 0.0466764195154429 0.0000357871736733 0.0024426053990121 0.0000000000000000 0.0012405735827344
24700.0000000000000000 0.0305007585475531 0.0269592442120083 0.0000356836159476 0.0022780873214765 0.0000000000000000 0.0012277433981207
24800.0000000000000000 0.0503085643828871 0.0468431692897711 0.0000545873958426 0.0021976543019113 0.0000000000000000 0.0012131533953621
24900.0000000000000000 0.0495367017295487 0.0460314455201213 0.0000377016786202 0.0022617975305856 0.0000000000000000 0.0012057570002217
25000.0000000000000000 0.0282738724477034 0.0249759564479662 0.0000321090427711 0.0020715632882867 0.0000000000000000 0.0011942436686794
25100.0000000000000000 0.0387670295288618 0.0354960839912039 0.0000291069596949 0.0020572660958183 0.0000000000000000 0.0011845724821448
25200.0000000000000000 0.0431912515644337 0.0398346283102658 0.0000928435158083 0.0020888265727449 0.0000000000000000 0.0011749531656146
25300.0000000000000000 0.0363501604272068 0.0330690987208978 0.0000871324256303 0.0020261854586042 0.0000000000000000 0.0011677438220744
25400.0000000000000000 0.0323468897479778 0.0291061874396466 0.0000695500353686 0.0020092439684924 0.0000000000000000 0.0011619083044703
25500.0000000000000000 0.0349950328092117 0.0318061772128385 0.0000384880402927 0.0019896799894956 0.0000000000000000 0.0011606875665850
25600.0000000000000000 0.0366586272048520 0.0335224193075020 0.0000335367189165 0.0019452604850031 0.0000000000000000 0.0011574106934305
25700.0000000000000000 0.0358119213469456 0.0326276942984509 0.0000734326342458 0.0019579434578408 0.0000000000000000 0.0011528509564080
25800.0000000000000000 0.0605213706350029 0.0572132595066587 0.0000500248670111 0.0021036426802643 0.0000000000000000 0.0011544435810688
25900.0000000000000000 0.0317628499149178 0.0286502161481458 0.0000321538204054 0.0019306487627697 0.0000000000000000 0.0011498311835969
26000.0000000000000000 0.0466069264074323 0.0434727427806431 0.0001161827242493 0.0018709960339453 0.0000000000000000 0.0011470048685945
26100.0000000000000000 0.0371834759670605 0.0340885879856579 0.0000435440958373 0.0019077477912809 0.0000000000000000 0.0011435960942844
26200.0000000000000000 0.0289694076385309 0.0259307738541734 0.0000281756888824 0.0018673359010783 0.0000000000000000 0.0011431221943968
26300.0000000000000000 0.0359119573411051 0.0328447441683543 0.0000349421961313 0.0018892157952444 0.0000000000000000 0.0011430551813751
26400.0000000000000000 0.0685438717077227 0.0653661232681094 0.0002174725132027 0.0018177593274629 0.0000000000000000 0.0011425165989478
26500.0000000000000000 0.0484003430260756 0.0452989011202097 0.0000416520322299 0.0019184014412483 0.0000000000000000 0.0011413884323878
26600.0000000000000000 0.0287215385150373 0.0257254322075154 0.0000311496575664 0.0018248247806682 0.0000000000000000 0.0011401318692873
26700.0000000000000000 0.0350323554434433 0.0320389337272688 0.0000285292166262 0.0018253594631779 0.0000000000000000 0.0011395330363704
26800.0000000000000000 0.0531939763020038 0.0500185551305575 0.0001036991780430 0.0019350818654895 0.0000000000000000 0.0011366401279139
26900.0000000000000000 0.0275453442060129 0.0245708818425620 0.0000313989930978 0.0018065463549056 0.0000000000000000 0.0011365170154474
27000.0000000000000000 0.0599286958312682 0.0569351813795547 0.0000308159797047 0.0018264206397696 0.0000000000000000 0.0011362778322392
27100.0000000000000000 0.0911288716606331 0.0880051712518333 0.0001384123531637 0.0018533880333443 0.0000000000000000 0.0011319000222919
27200.0000000000000000 0.0317825908721235 0.0287668885901625 0.0000755502494286 0.0018100891433289 0.0000000000000000 0.0011300628892035
27300.0000000000000000 0.0469589189205093 0.0439353675261156 0.0000676122399524 0.0018246478977990 0.0000000000000000 0.0011312912566423
27400.0000000000000000 0.0380545253754031 0.0349680230757444 0.0000673566173277 0.0018868026494205 0.0000000000000000 0.0011323430329104
27500.0000000000000000 0.0322690496361124 0.0292769384171351 0.0000796139071175 0.0017807486755780 0.0000000000000000 0.0011317486362818
27600.0000000000000000 0.0315493279800202 0.0285515416023524 0.0000577807291482 0.0018066990787641 0.0000000000000000 0.0011333065697554
27700.0000000000000000 0.0300505906934717 0.0271211109852760 0.0000344995312699 0.0017590269979553 0.0000000000000000 0.0011359531789706
27800.0000000000000000 0.0326289353897499 0.0296882955935440 0.0000342363795552 0.0017698325497382 0.0000000000000000 0.0011365708669124
27900.0000000000000000 0.0414871328340558 0.0384463716605164 0.0000505711355065 0.0018535277139948 0.0000000000000000 0.0011366623240381
28000.0000000000000000 0.0354222243166874 0.0325126320364346 0.0000361934306161 0.0017355447236214 0.0000000000000000 0.0011378541260152
28100.0000000000000000 0.0263236887851535 0.0234841280619665 0.0000279343489591 0.0016750502505117 0.0000000000000000 0.0011365761237162
28200.0000000000000000 0.0259990551473155 0.0231501806883830 0.0000375764797438 0.0016751080951199 0.0000000000000000 0.0011361898840688
28300.0000000000000000 0.0379926174890576 0.0351296197149409 0.0000324390521859 0.0016911104780339 0.0000000000000000 0.0011394482438969
28400.0000000000000000 0.0580592013412080 0.0550932328043819 0.0000355991459510 0.0017903150426917 0.0000000000000000 0.0011400543481834
28500.0000000000000000 0.0532850181997994 0.0502742633959724 0.0000925308315741 0.0017815350686516 0.0000000000000000 0.0011366889036013
28600.0000000000000000 0.0419321531550979 0.0389972330222386 0.0000832686445026 0.0017153361001936 0.0000000000000000 0.0011363153881631
28700.0000000000000000 0.0470357050967720 0.0440992899931371 0.0000860535654709 0.0017124680709959 0.0000000000000000 0.0011378934671682
28800.0000000000000000 0.0507430218249209 0.0477899137299473 0.0000703288812963 0.0017433561701665 0.0000000000000000 0.0011394230435107
28900.0000000000000000 0.0437168742519545 0.0407769839838449 0.0000754377860727 0.0017231710211532 0.0000000000000000 0.0011412814608837
29000.0000000000000000 0.0348535189295911 0.0319292200367666 0.0000719392639800 0.0017103792267455 0.0000000000000000 0.0011419804020990
29100.0000000000000000 0.0280418682670719 0.0251290305318924 0.0000864535390950 0.0016829498964021 0.0000000000000000 0.0011434342996825
29200.0000000000000000 0.0352821868400519 0.0323489631829650 0.0000838780361157 0.0017042310031471 0.0000000000000000 0.0011451146178242
29300.0000000000000000 0.0413179570346496 0.0383402300681200 0.0001202679573064 0.0017112144100597 0.0000000000000000 0.0011462445991636
29400.0000000000000000 0.0457898301314998 0.0427759910402951 0.0001173461161254 0.0017475468279694 0.0000000000000000 0.0011489461471099
29500.0000000000000000 0.0753101877674349 0.0722698837368407 0.0001521665440951 0.0017378253969103 0.0000000000000000 0.0011503120895887
29600.0000000000000000 0.0406544447836581 0.0377226857718612 0.0000838452997442 0.0016970706072681 0.0000000000000000 0.0011508431047845
29700.0000000000000000 0.0395171605178220 0.0365705922316047 0.0000873516238931 0.0017076704111615 0.0000000000000000 0.0011515462511627
29800.0000000000000000 0.0423895555389855 0.0393596038633921 0.0000766726606878 0.0017984421681753 0.0000000000000000 0.0011548368467303
29900.0000000000000000 0.0349254105818002 0.0319702195152282 0.0000821633025299 0.0017192370736882 0.0000000000000000 0.0011537906903539
30000.0000000000000000 0.0352759652607564 0.0323684478907526 0.0000886055808667 0.0016640239982644 0.0000000000000000 0.0011548877908725
30100.0000000000000000 0.0598742029840007 0.0568483790619198 0.0001314823024244 0.0017368738293768 0.0000000000000000 0.0011574677902797
30200.0000000000000000 0.0631447914926929 0.0601403116558772 0.0001136812074866 0.0017318562606862 0.0000000000000000 0.0011589423686429
30300.0000000000000000 0.0343696592501817 0.0314798656451742 0.0000680780227498 0.0016618213139161 0.0000000000000000 0.0011598942683416
30400.0000000000000000 0.0374540334319453 0.0345462438175768 0.0000692574243851 0.0016774706698054 0.0000000000000000 0.0011610615201779
30500.0000000000000000 0.0414626142513772 0.0385477940728781 0.0000839922066205 0.0016689600645067 0.0000000000000000 0.0011618679073719
30600.0000000000000000 0.0424359383190360 0.0395389254860131 0.0000940947783386 0.0016401905795047 0.0000000000000000 0.0011627274751796
30700.0000000000000000 0.0717209346738731 0.0687187785440051 0.0001077088400173 0.0017291875196946 0.0000000000000000 0.0011652597701562
30800.0000000000000000 0.0298028693939986 0.0269510005685655 0.0000658943888205 0.0016209158460448 0.0000000000000000 0.0011650585905678
30900.0000000000000000 0.0354762551787971 0.0325953135204445 0.0000674985999582 0.0016489852965296 0.0000000000000000 0.0011644577618648
31000.0000000000000000 0.0498935261449569 0.0468898824902778 0.0001153773384834 0.0017191458825598 0.0000000000000000 0.0011691204336359
31100.0000000000000000 0.0372692363376844 0.0344187036745137 0.0000685716477648 0.0016136279036589 0.0000000000000000 0.0011683331117470
31200.0000000000000000 0.0381489841610186 0.0352900300418042 0.0000599467981597 0.0016303683275854 0.0000000000000000 0.0011686389934693
31300.0000000000000000 0.0331586381626887 0.0303376192598034 0.0000761493221285 0.0015758864624073 0.0000000000000000 0.0011689831183496
31400.0000000000000000 0.0430171560614604 0.0402099697625709 0.0000802548024081 0.0015553023331854 0.0000000000000000 0.0011716291632960
31500.0000000000000000 0.0439749733683340 0.0410895196143796 0.0000686044907964 0.0016437547856583 0.0000000000000000 0.0011730944774998
31600.0000000000000000 0.0336112227026377 0.0307885247917433 0.0000703967510734 0.0015804125892943 0.0000000000000000 0.0011718885705267
31700.0000000000000000 0.0466365252822130 0.0438229326114130 0.0000857148613638 0.0015547169254457 0.0000000000000000 0.0011731608839905
31800.0000000000000000 0.0439344190336710 0.0411343555732846 0.0000956327485047 0.0015314168520886 0.0000000000000000 0.0011730138597931
31900.0000000000000000 0.0534652611688273 0.0506605553284218 0.0000748339421341 0.0015550964791374 0.0000000000000000 0.0011747754191340
32000.0000000000000000 0.0409105375889155 0.0380972782048887 0.0000852432430226 0.0015515225392141 0.0000000000000000 0.0011764936017901
32100.0000000000000000 0.0529597477328884 0.0500258840223596 0.0001031190554500 0.0016511036383069 0.0000000000000000 0.0011796410167719
32200.0000000000000000 0.0354262173095915 0.0325739528219673 0.0000522321343736 0.0016192361702852 0.0000000000000000 0.0011807961829654
32300.0000000000000000 0.0500878852840189 0.0472536183121868 0.0000830572531597 0.0015691024923681 0.0000000000000000 0.0011821072263043
32400.0000000000000000 0.0307337371899262 0.0279865813639646 0.0000622032809970 0.0015030938373084 0.0000000000000000 0.0011818587076561
32500.0000000000000000 0.0352481195716873 0.0324747893085925 0.0000718960207007 0.0015209314570026 0.0000000000000000 0.0011805027853915
32600.0000000000000000 0.0296769733820108 0.0270133182042714 0.0000462332441009 0.0014344778362614 0.0000000000000000 0.0011829440973772
32700.0000000000000000 0.0278453825995094 0.0251601517799228 0.0000606176387041 0.0014417896161929 0.0000000000000000 0.0011828235646896
32800.0000000000000000 0.0278409981844570 0.0251739445277222 0.0000597996717405 0.0014215544401060 0.0000000000000000 0.0011856995448882
32900.0000000000000000 0.0435123374385250 0.0407604228923942 0.0000977737432659 0.0014691950495875 0.0000000000000000 0.0011849457532775
33000.0000000000000000 0.0308902222814725 0.0281827792699169 0.0000440912182615 0.0014752837881389 0.0000000000000000 0.0011880680051553
33100.0000000000000000 0.0426458266556732 0.0399705050565238 0.0000630126703575 0.0014235578398188 0.0000000000000000 0.0011887510889730
33200.0000000000000000 0.0310280107891033 0.0282961278560917 0.0000671045389497 0.0014764718089172 0.0000000000000000 0.0011883065851447
33300.0000000000000000 0.0485779737621655 0.0458232764131517 0.0000710491372449 0.0014919898301391 0.0000000000000000 0.0011916583816297
33400.0000000000000000 0.0308940546365826 0.0282179632787447 0.0000534574954238 0.0014299070010372 0.0000000000000000 0.0011927268613770
33500.0000000000000000 0.0239267974868174 0.0213293972229579 0.0000410782965731 0.0013624328536187 0.0000000000000000 0.0011938891136677
33600.0000000000000000 0.0558652090005744 0.0531724653561393 0.0000399071531553 0.0014576232401282 0.0000000000000000 0.0011952132511516
33700.0000000000000000 0.0304265862476303 0.0277954186154177 0.0000634477861737 0.0013774708916907 0.0000000000000000 0.0011902489543482
33800.0000000000000000 0.0381443002782178 0.0354843107793377 0.0000607689416860 0.0014073492216327 0.0000000000000000 0.0011918713355614
33900.0000000000000000 0.0276668373021424 0.0250382644759327 0.0000607415397201 0.0013753884164191 0.0000000000000000 0.0011924428700705
34000.0000000000000000 0.0291124495453727 0.0265273103347547 0.0000627558608472 0.0013297952970805 0.0000000000000000 0.0011925880526903
34100.0000000000000000 0.0368811342530172 0.0342252986974851 0.0000650580360606 0.0013975291573197 0.0000000000000000 0.0011932483621517
34200.0000000000000000 0.0298892907867403 0.0272792697652475 0.0000436446815648 0.0013699577250511 0.0000000000000000 0.0011964186148769
34300.0000000000000000 0.0302579107796473 0.0276820168122641 0.0000369302267098 0.0013400461320376 0.0000000000000000 0.0011989176086358
34400.0000000000000000 0.0270856209457566 0.0245568081988113 0.0000374496662001 0.0012928722471619 0.0000000000000000 0.0011984908335832
34500.0000000000000000 0.0309290363282701 0.0284040643810304 0.0000642958743022 0.0012631215753328 0.0000000000000000 0.0011975544976048
34600.0000000000000000 0.0473034451647424 0.0446227794243772 0.0000718732843970 0.0014157357513524 0.0000000000000000 0.0011930567046158
34700.0000000000000000 0.0270724387540588 0.0245051462453259 0.0000591788855683 0.0013126599779436 0.0000000000000000 0.0011954536452210
34800.0000000000000000 0.0322599026568565 0.0297135221642828 0.0000547618374026 0.0012963627110385 0.0000000000000000 0.0011952559441326
34900.0000000000000000 0.0473793009116434 0.0446730329917376 0.0000762839346619 0.0014329282702469 0.0000000000000000 0.0011970557149970
35000.0000000000000000 0.0434809064460642 0.0408774161122694 0.0000652133364063 0.0013434276870995 0.0000000000000000 0.0011948493102891
35100.0000000000000000 0.0235290608761803 0.0210472723093797 0.0000494793962020 0.0012385991779297 0.0000000000000000 0.0011937099926689
35200.0000000000000000 0.0228756489631311 0.0204608703044992 0.0000391774111040 0.0011801868072500 0.0000000000000000 0.0011954144402779
35300.0000000000000000 0.0361764878229576 0.0337466518286557 0.0000362643571400 0.0011986664030787 0.0000000000000000 0.0011949052340832
35400.0000000000000000 0.0413273982318040 0.0388435170751608 0.0000400811537750 0.0012484967503777 0.0000000000000000 0.0011953032524905
35500.0000000000000000 0.0265802870542143 0.0242172880367871 0.0000274468256808 0.0011435686331689 0.0000000000000000 0.0011919835585774
35600.0000000000000000 0.0296368664540502 0.0272868108313387 0.0000283604633309 0.0011304953785277 0.0000000000000000 0.0011911997808529
35700.0000000000000000 0.1428599990627806 0.1404503720296172 0.0001014675620961 0.0011216492665239 0.0000000000000000 0.0011865102045434
35800.0000000000000000 0.0345763276256698 0.0322346550988504 0.0000346508373473 0.0011186012123153 0.0000000000000000 0.0011884204771568
35900.0000000000000000 0.0293420923718955 0.0269880697350170 0.0000335310370440 0.0011297762266074 0.0000000000000000 0.0011907153732271
36000.0000000000000000 0.0312493179990877 0.0290031405747430 0.0000309206280495 0.0010282543088125 0.0000000000000000 0.0011870024874826
36100.0000000000000000 0.0312428030890299 0.0289168800585409 0.0000317767012811 0.0011091761299605 0.0000000000000000 0.0011849701992474
36200.0000000000000000 0.0258254231821796 0.0235965533400882 0.0000249091087351 0.0010222480090023 0.0000000000000000 0.0011817127243541
36300.0000000000000000 0.0298140403960644 0.0275973362591753 0.0000720380373158 0.0009728920898359 0.0000000000000000 0.0011717740097374
36400.0000000000000000 0.0271363640398682 0.0249793765031455 0.0000494988760323 0.0009351176236772 0.0000000000000000 0.0011723710370132
36500.0000000000000000 0.0388622837598094 0.0366987671869443 0.0000369079836464 0.0009519807505950 0.0000000000000000 0.0011746278386237
36600.0000000000000000 0.0227762589947450 0.0206851114075887 0.0000282310747390 0.0008898221608915 0.0000000000000000 0.0011730943515259
36700.0000000000000000 0.0321459971153635 0.0300657534357661 0.0000293179796965 0.0008795736828784 0.0000000000000000 0.0011713520170224
36800.0000000000000000 0.0430150157841955 0.0408324118636383 0.0000352562154746 0.0009761769720230 0.0000000000000000 0.0011711707330596
36900.0000000000000000 0.0310311653385964 0.0288332609350224 0.0000555875436153 0.0009756615551735 0.0000000000000000 0.0011666553047852
37000.0000000000000000 0.0368341377892452 0.0347355842387564 0.0000586669550707 0.0008791935371062 0.0000000000000000 0.0011606930583119
37100.0000000000000000 0.0424192567085518 0.0402520132636429 0.0000521571811486 0.0009501672783885 0.0000000000000000 0.0011649189853717
37200.0000000000000000 0.0321784205371148 0.0300825796799738 0.0000339484714667 0.0008938391628339 0.0000000000000000 0.0011680532228405
37300.0000000000000000 0.0263674097071622 0.0243754895122832 0.0000281481396296 0.0007947714579178 0.0000000000000000 0.0011690005973315
37400.0000000000000000 0.0239145688589366 0.0219923913089218 0.0000270088570014 0.0007254128250732 0.0000000000000000 0.0011697558679402
37500.0000000000000000 0.0336380961414154 0.0316709249470671 0.0000285405847736 0.0007668635981095 0.0000000000000000 0.0011717670114652
37600.0000000000000000 0.0283170290556451 0.0263655281583218 0.0000525102465160 0.0007325985815842 0.0000000000000000 0.0011663920692232
37700.0000000000000000 0.0258513849139802 0.0239456703146411 0.0000302363959030 0.0007032685114891 0.0000000000000000 0.0011722096919469
37800.0000000000000000 0.0362801773023679 0.0342564419691299 0.0000338114641156 0.0008148783126823 0.0000000000000000 0.0011750455564400
37900.0000000000000000 0.0383321125172977 0.0363499914827463 0.0000304427242470 0.0007724652311832 0.0000000000000000 0.0011792130791212
38000.0000000000000000 0.0245365186272124 0.0226605232414432 0.0000260487871709 0.0006740573122855 0.0000000000000000 0.0011758892863129
38100.0000000000000000 0.0340589506978446 0.0320918423377021 0.0001186602883317 0.0006752265349160 0.0000000000000000 0.0011732215368948
38200.0000000000000000 0.0226451740108258 0.0207608789322605 0.0000399116481841 0.0006676158589481 0.0000000000000000 0.0011767675714331
38300.0000000000000000 0.0213546880861118 0.0195281872389857 0.0000316827049317 0.0006151800030736 0.0000000000000000 0.0011796381391208
38400.0000000000000000 0.0211437087170909 0.0193524078586805 0.0000254299970414 0.0005855579716633 0.0000000000000000 0.0011803128897058
38500.0000000000000000 0.0389520227853712 0.0370585317210157 0.0000272173261241 0.0006836542906411 0.0000000000000000 0.0011826194475903
38600.0000000000000000 0.0491850246489950 0.0471975015839028 0.0000422290235219 0.0007601990927617 0.0000000000000000 0.0011850949488086
38700.0000000000000000 0.0220253003697897 0.0202019168791302 0.0000292703846559 0.0006111627292033 0.0000000000000000 0.0011829503768002
38800.0000000000000000 0.0393991556960322 0.0374186156463336 0.0001752701388753 0.0006275402447233 0.0000000000000000 0.0011777296660999
38900.0000000000000000 0.0292304408505680 0.0273637963662499 0.0000794711466296 0.0006066046653074 0.0000000000000000 0.0011805686723811
39000.0000000000000000 0.0413890541926062 0.0393688548921939 0.0000683421301587 0.0007671977759800 0.0000000000000000 0.0011846593942737
39100.0000000000000000 0.0431329854499282 0.0410448162983957 0.0000420508356249 0.0008557350578773 0.0000000000000000 0.0011903832580303
39200.0000000000000000 0.0240247370083563 0.0221968881353962 0.0000291896704341 0.0006089893621023 0.0000000000000000 0.0011896698404238
39300.0000000000000000 0.0292751259782659 0.0274723274658519 0.0000282168185212 0.0005843331383138 0.0000000000000000 0.0011902485555791
39400.0000000000000000 0.0248850480173899 0.0230428028857327 0.0000570805024379 0.0005975407880222 0.0000000000000000 0.0011876238411972
39500.0000000000000000 0.0196737209388509 0.0179003104809214 0.0000324102581989 0.0005498329755970 0.0000000000000000 0.0011911672241335
39600.0000000000000000 0.0373204923014008 0.0355184768892275 0.0000334438150218 0.0005762180220818 0.0000000000000000 0.0011923535750696
39700.0000000000000000 0.0234643066202402 0.0216052741014349 0.0000300254138459 0.0006358497330442 0.0000000000000000 0.0011931573719153
39800.0000000000000000 0.0276501075282035 0.0258665282168682 0.0000318157340590 0.0005585600419383 0.0000000000000000 0.0011932035353381
39900.0000000000000000 0.0212950219519416 0.0195482791993327 0.0000267321642968 0.0005263181358225 0.0000000000000000 0.0011936924524896
40000.0000000000000000 0.0392585377201798 0.0373466896591281 0.0000875846549057 0.0006354075126357 0.0000000000000000 0.0011888558935103
40100.0000000000000000 0.0161936694556894 0.0144192768157050 0.0000303448762434 0.0005499002113002 0.0000000000000000 0.0011941475524408
40200.0000000000000000 0.0079635461411070 0.0063071851483128 0.0000262943826098 0.0004366381863012 0.0000000000000000 0.0011934284238832
40300.0000000000000000 0.0056076383455919 0.0039954052321091 0.0000237072146375 0.0003950932301126 0.0000000000000000 0.0011934326687326
40400.0000000000000000 0.0048970047453635 0.0033164957691883 0.0000219154962759 0.0003655804901035 0.0000000000000000 0.0011930129897958
40500.0000000000000000 0.0045796336690505 0.0030142481674856 0.0000212440370110 0.0003508797779534 0.0000000000000000 0.0011932616866004
40600.0000000000000000 0.0228692623876983 0.0213160931143790 0.0000216987777476 0.0003382692992444 0.0000000000000000 0.0011932011963273
40700.0000000000000000 0.0105026130022735 0.0089052278649938 0.0000448973703977 0.0003633773656585 0.0000000000000000 0.0011891104012235
40800.0000000000000000 0.0078904744308319 0.0062830809759293 0.0000473375814053 0.0003695892375380 0.0000000000000000 0.0011904666359593
40900.0000000000000000 0.0072722880658855 0.0056667040761475 0.0000470001387899 0.0003670140937157 0.0000000000000000 0.0011915697572323
41000.0000000000000000 0.0069540395423474 0.0053491442838276 0.0000460857348866 0.0003663658130163 0.0000000000000000 0.0011924437106168
41100.0000000000000000 0.0067384950129690 0.0051284357287845 0.0000491254609073 0.0003676776408210 0.0000000000000000 0.0011932561824563
41200.0000000000000000 0.0067598163811549 0.0051516464232244 0.0000477033611149 0.0003663715573080 0.0000000000000000 0.0011940950395076
41300.0000000000000000 0.0062389230985929 0.0046307866869740 0.0000465782260989 0.0003668133729814 0.0000000000000000 0.0011947448125386
41400.0000000000000000 0.0042481562565930 0.0026697484428570 0.0000297974405392 0.0003515389078318 0.0000000000000000 0.0011970714653651
41500.0000000000000000 0.0038354334089401 0.0022771887595774 0.0000261235371571 0.0003329634065080 0.0000000000000000 0.0011991577056976
41600.0000000000000000 0.0036312792637419 0.0020857478489409 0.0000246424574202 0.0003211939784696 0.0000000000000000 0.0011996949789112
41700.0000000000000000 0.0036641714301725 0.0021269878141313 0.0000235560390761 0.0003136687872013 0.0000000000000000 0.0011999587897637
41800.0000000000000000 0.0035507125639089 0.0020205409045565 0.0000227619671261 0.0003071754226523 0.0000000000000000 0.0012002342695738
41900.0000000000000000 0.0034785858924365 0.0019542264240128 0.0000222837918434 0.0003016099874101 0.0000000000000000 0.0012004656891702
42000.0000000000000000 0.0034199151623882 0.0019000111357593 0.0000218332251502 0.0002973864793331 0.0000000000000000 0.0012006843221456
42100.0000000000000000 0.0033373423066632 0.0018218635755304 0.0000211631677245 0.0002935552531617 0.0000000000000000 0.0012007603102466
42200.0000000000000000 0.0033040411230782 0.0017917644354234 0.0000210008320953 0.0002903630227846 0.0000000000000000 0.0012009128327749
42300.0000000000000000 0.0033274302334953 0.0018183940483535 0.0000207134809617 0.0002871595153191 0.0000000000000000 0.0012011631888610
42400.0000000000000000 0.0032418227648622 0.0017359922104098 0.0000206596286355 0.0002838572999033 0.0000000000000000 0.0012013136259136
42500.0000000000000000 0.0032018813112739 0.0016996535207515 0.0000202130990172 0.0002805470425168 0.0000000000000000 0.0012014676489884
42600.0000000000000000 0.0031618091717693 0.0016620406258085 0.0000200443310363 0.0002779896177479 0.0000000000000000 0.0012017345971765
42700.0000000000000000 0.0031430220119582 0.0016456829088237 0.0000199294513801 0.0002755243385654 0.0000000000000000 0.0012018853131890
42800.0000000000000000 0.0030750883540547 0.0015803351563928 0.0000199352477625 0.0002727099051333 0.0000000000000000 0.0012021080447662
42900.0000000000000000 0.0030890786716023 0.0015967683694706 0.0000196785895204 0.0002703387210540 0.0000000000000000 0.0012022929915572
43000.0000000000000000 0.0030700120169680 0.0015798319804426 0.0000195299758128 0.0002680373497599 0.0000000000000000 0.0012026127109527
43100.0000000000000000 0.0030080563213106 0.0015195075274176 0.0000196639690085 0.0002660344161923 0.0000000000000000 0.0012028504086921
43200.0000000000000000 0.0029991753568666 0.0015141348764257 0.0000196174299810 0.0002625084304988 0.0000000000000000 0.0012029146199610
43300.0000000000000000 0.0029574791141503 0.0014766810454191 0.0000194268462563 0.0002586404538883 0.0000000000000000 0.0012027307685866
43400.0000000000000000 0.0029279748415179 0.0014514716695405 0.0000193527289804 0.0002546209742759 0.0000000000000000 0.0012025294687211
43500.0000000000000000 0.0029041872851066 0.0014310564860049 0.0000193443498358 0.0002512524608736 0.0000000000000000 0.0012025339883922
43600.0000000000000000 0.0028797025004704 0.0014092272385021 0.0000191550092405 0.0002486460182960 0.0000000000000000 0.0012026742344318
43700.0000000000000000 0.0028645361950576 0.0013963040945665 0.0000191011807908 0.0002463066088651 0.0000000000000000 0.0012028243108353
43800.0000000000000000 0.0028426938535124 0.0013764752824598 0.0000191962912058 0.0002440116514999 0.0000000000000000 0.0012030106283469
43900.0000000000000000 0.0028153501219864 0.0013512735459329 0.0000190621835016 0.0002418399617640 0.0000000000000000 0.0012031744307879
44000.0000000000000000 0.0028111453836104 0.0013488566318574 0.0000190230786616 0.0002398887507551 0.0000000000000000 0.0012033769223363
44100.0000000000000000 0.0027779992993747 0.0013175990749794 0.0000189629551008 0.0002378197589643 0.0000000000000000 0.0012036175103302
44200.0000000000000000 0.0027615201010039 0.0013028675414671 0.0000188834197223 0.0002359000065101 0.0000000000000000 0.0012038691333044
44300.0000000000000000 0.0027551557511591 0.0012982621579007 0.0000188537448501 0.0002339191339151 0.0000000000000000 0.0012041207144932
44400.0000000000000000 0.0027400325920088 0.0012849666158281 0.0000187552214424 0.0002319222254235 0.0000000000000000 0.0012043885293148
44500.0000000000000000 0.0027200188254521 0.0012664988802836 0.0000187847015746 0.0002300535580649 0.0000000000000000 0.0012046816855291
44600.0000000000000000 0.0027062183641736 0.0012543738426821 0.0000187188079040 0.0002282044294904 0.0000000000000000 0.0012049212840972
44700.0000000000000000 0.0026990314285953 0.0012488640926451 0.0000187016150787 0.0002264105160622 0.0000000000000000 0.0012050552048093
44800.0000000000000000 0.0026855595997877 0.0012369474344784 0.0000186108140809 0.0002248090024033 0.0000000000000000 0.0012051923488251
44900.0000000000000000 0.0026715318118187 0.0012244161747013 0.0000185656255097 0.0002232223586830 0.0000000000000000 0.0012053276529247
45000.0000000000000000 0.0026578692146571 0.0012120206391386 0.0000185144856424 0.0002218251591211 0.0000000000000000 0.0012055089307550
45100.0000000000000000 0.0026458804306514 0.0012013237066088 0.0000184649175424 0.0002203737057637 0.0000000000000000 0.0012057181007366
45200.0000000000000000 0.0026339009768810 0.0011905361737361 0.0000183952178976 0.0002190552890032 0.0000000000000000 0.0012059142962440
45300.0000000000000000 0.0026240687477902 0.0011819071051714 0.0000183255753500 0.0002177163790776 0.0000000000000000 0.0012061196881913
45400.0000000000000000 0.0026144515019619 0.0011734075329824 0.0000182838696752 0.0002164179057007 0.0000000000000000 0.0012063421936035
45500.0000000000000000 0.0026058588830918 0.0011658690901885 0.0000182610414339 0.0002152016771911 0.0000000000000000 0.0012065270742784
45600.0000000000000000 0.0025913734534196 0.0011525038510661 0.0000181887185394 0.0002139505923988 0.0000000000000000 0.0012067302914153
45700.0000000000000000 0.0025838529185545 0.0011459996643587 0.0000181361381386 0.0002127877173617 0.0000000000000000 0.0012069293986955
45800.0000000000000000 0.0025713726472315 0.0011345962963471 0.0000180818865313 0.0002115854803440 0.0000000000000000 0.0012071089840093
45900.0000000000000000 0.0025625452431307 0.0011268365875125 0.0000179997343987 0.0002104647961531 0.0000000000000000 0.0012072441250663
46000.0000000000000000 0.0025554706072102 0.0011207431410673 0.0000179648981370 0.0002093708460445 0.0000000000000000 0.0012073917219614
46100.0000000000000000 0.0025488310598323 0.0011152422562386 0.0000179168652354 0.0002081655425506 0.0000000000000000 0.0012075063958076
46200.0000000000000000 0.0025381087883479 0.0011056819725039 0.0000178827300579 0.0002069314701504 0.0000000000000000 0.0012076126156357
46300.0000000000000000 0.0025316249441491 0.0011002769204401 0.0000178098552044 0.0002058176387425 0.0000000000000000 0.0012077205297621
46400.0000000000000000 0.0025215699912250 0.0010912293898310 0.0000177790003572 0.0002047266537884 0.0000000000000000 0.0012078349472484
46500.0000000000000000 0.0025153148722929 0.0010859595219833 0.0000177389153379 0.0002037077103751 0.0000000000000000 0.0012079087245966
46600.0000000000000000 0.0025086052953100 0.0010802338613577 0.0000176845758067 0.0002026832783157 0.0000000000000000 0.0012080035798300
46700.0000000000000000 0.0025025973702770 0.0010751202263531 0.0000176441158720 0.0002017377429753 0.0000000000000000 0.0012080952850767
46800.0000000000000000 0.0024959318832158 0.0010692888873729 0.0000176227587123 0.0002008474258429 0.0000000000000000 0.0012081728112876
46900.0000000000000000 0.0024905730349700 0.0010647420563537 0.0000175724917944 0.0002000049536420 0.0000000000000000 0.0012082535331798
47000.0000000000000000 0.0024847734793200 0.0010596319633337 0.0000175361444788 0.0001991966947841 0.0000000000000000 0.0012084086767234
47100.0000000000000000 0.0024786535021784 0.0010542692672318 0.0000174852073322 0.0001984178557859 0.0000000000000000 0.0012084811718285
47200.0000000000000000 0.0024739511502731 0.0010502893243166 0.0000174458931824 0.0001976908001685 0.0000000000000000 0.0012085251326056
47300.0000000000000000 0.0024690167364818 0.0010460680118828 0.0000174200746690 0.0001969654244923 0.0000000000000000 0.0012085632254378
47400.0000000000000000 0.0024630649174370 0.0010408455169067 0.0000173861851313 0.0001962509656929 0.0000000000000000 0.0012085822497062
47500.0000000000000000 0.0024573379616612 0.0010359486933227 0.0000173439359938 0.0001954201983187 0.0000000000000000 0.0012086251340260
47600.0000000000000000 0.0024513097172606 0.0010308444537456 0.0000172772915311 0.0001945545146690 0.0000000000000000 0.0012086334573149
47700.0000000000000000 0.0024469195377438 0.0010273230186672 0.0000172700424861 0.0001936675852396 0.0000000000000000 0.0012086588913509
47800.0000000000000000 0.0024411151066371 0.0010223017642715 0.0000172274763502 0.0001928726311362 0.0000000000000000 0.0012087132348791
47900.0000000000000000 0.0024367033726026 0.0010185117280023 0.0000172037601940 0.0001922280618408 0.0000000000000000 0.0012087598225655
48000.0000000000000000 0.0024319539810733 0.0010142308011806 0.0000171867880334 0.0001917546956148 0.0000000000000000 0.0012087816962445
48100.0000000000000000 0.0024274419476562 0.0010102435867692 0.0000171590512851 0.0001912376027122 0.0000000000000000 0.0012088017068897
48200.0000000000000000 0.0024231077275612 0.0010063921629668 0.0000171386606770 0.0001907507512809 0.0000000000000000 0.0012088261526364
48300.0000000000000000 0.0024193124104389 0.0010029219368519 0.0000171091659641 0.0001904372624242 0.0000000000000000 0.0012088440451987
48400.0000000000000000 0.0024154841988022 0.0009993625336495 0.0000170906885702 0.0001901503810303 0.0000000000000000 0.0012088805955522
48500.0000000000000000 0.0024109589046799 0.0009952445335421 0.0000170660722176 0.0001897678210584 0.0000000000000000 0.0012088804778618
48600.0000000000000000 0.0024071281607800 0.0009919742436085 0.0000169905533207 0.0001893421718343 0.0000000000000000 0.0012088211920165
48700.0000000000000000 0.0024038845958537 0.0009892394716034 0.0000169369069799 0.0001888482722668 0.0000000000000000 0.0012088599450035
48800.0000000000000000 0.0024002633179580 0.0009861487434445 0.0000168952292504 0.0001883404555352 0.0000000000000000 0.0012088788897279
48900.0000000000000000 0.0023970081614306 0.0009833602077661 0.0000168961777374 0.0001878608516689 0.0000000000000000 0.0012088909242583
49000.0000000000000000 0.0023939590139145 0.0009807818851525 0.0000168769151875 0.0001873999218608 0.0000000000000000 0.0012089002917136
49100.0000000000000000 0.0023909308806009 0.0009781404359216 0.0000168336372935 0.0001870548951983 0.0000000000000000 0.0012089019121875
49200.0000000000000000 0.0023881293086355 0.0009756420702811 0.0000168124068753 0.0001867558850533 0.0000000000000000 0.0012089189464258
49300.0000000000000000 0.0023854193933292 0.0009732413593113 0.0000167992353681 0.0001864553043756 0.0000000000000000 0.0012089234942742
49400.0000000000000000 0.0023830001595304 0.0009711432368927 0.0000167807258337 0.0001861570001067 0.0000000000000000 0.0012089191966974
49500.0000000000000000 0.0023801223318408 0.0009685826493874 0.0000167440902046 0.0001858752708278 0.0000000000000000 0.0012089203214210
49600.0000000000000000 0.0023777243477349 0.0009664898747554 0.0000167349597490 0.0001855767514667 0.0000000000000000 0.0012089227617637
49700.0000000000000000 0.0023756997041262 0.0009647405294113 0.0000167242776751 0.0001853065637499 0.0000000000000000 0.0012089283332899
49800.0000000000000000 0.0023734906144394 0.0009628218839066 0.0000167073655802 0.0001850323878420 0.0000000000000000 0.0012089289771106
49900.0000000000000000 0.0023716323665508 0.0009612351935823 0.0000166896709168 0.0001847747743529 0.0000000000000000 0.0012089327276988
50000.0000000000000000 0.0023696245077786 0.0009594684735215 0.0000166913544536 0.0001845273688378 0.0000000000000000 0.0012089373109657


==> figures/parametric_shape_inference/cylinder/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0112872815818729
100.0000000000000000 0.0112672170142605
150.0000000000000000 0.0113245239696860
200.0000000000000000 0.0111837438043608
250.0000000000000000 0.0117526980137220
300.0000000000000000 0.0129647646176364
350.0000000000000000 0.0143720164314815
400.0000000000000000 0.0143959159111098
450.0000000000000000 0.0145645171156764
500.0000000000000000 0.0146584662813795
550.0000000000000000 0.0146943368578525
600.0000000000000000 0.0147634688823027
650.0000000000000000 0.0147583698158601
700.0000000000000000 0.0147813884624890
750.0000000000000000 0.0148039132950855
800.0000000000000000 0.0148069928645798
850.0000000000000000 0.0148387662812721
900.0000000000000000 0.0148562787092824
950.0000000000000000 0.0148684795159390
1000.0000000000000000 0.0148582047904803
1050.0000000000000000 0.0148938052416452
1100.0000000000000000 0.0148993679057107
1150.0000000000000000 0.0148767420467152
1200.0000000000000000 0.0148922283855835
1250.0000000000000000 0.0149300475200819
1300.0000000000000000 0.0149144580393250
1350.0000000000000000 0.0149149175336955
1400.0000000000000000 0.0149009077645051
1450.0000000000000000 0.0149379554820813
1500.0000000000000000 0.0152788595190697
1550.0000000000000000 0.0156817082389046
1600.0000000000000000 0.0160159800565692
1650.0000000000000000 0.0163551068739339
1700.0000000000000000 0.0166983890881875
1750.0000000000000000 0.0170123585481721
1800.0000000000000000 0.0176711522734781
1850.0000000000000000 0.0183560192316903
1900.0000000000000000 0.0189116461259446
1950.0000000000000000 0.0189169058613400
2000.0000000000000000 0.0189245923982534
2050.0000000000000000 0.0189385116481150
2100.0000000000000000 0.0189566523058465
2150.0000000000000000 0.0189775304111108
2200.0000000000000000 0.0190005645748958
2250.0000000000000000 0.0190247772530025
2300.0000000000000000 0.0190550296959013
2350.0000000000000000 0.0190760270894456
2400.0000000000000000 0.0190811962407681
2450.0000000000000000 0.0190948089737818
2500.0000000000000000 0.0191298154372152
2550.0000000000000000 0.0191759383476158
2600.0000000000000000 0.0191873719103847
2650.0000000000000000 0.0192092441611041
2700.0000000000000000 0.0192253771766535
2750.0000000000000000 0.0192504307585678
2800.0000000000000000 0.0192711464628582
2850.0000000000000000 0.0192871832681904
2900.0000000000000000 0.0193220547847018
2950.0000000000000000 0.0193230203723723
3000.0000000000000000 0.0193726743755306
3050.0000000000000000 0.0193533684706403
3100.0000000000000000 0.0193274143568717
3150.0000000000000000 0.0193861009319647
3200.0000000000000000 0.0194493948480902
3250.0000000000000000 0.0196409483910520
3300.0000000000000000 0.0200078789113854
3350.0000000000000000 0.0203456115989651
3400.0000000000000000 0.0206652177007092
3450.0000000000000000 0.0209498746376917
3500.0000000000000000 0.0213601082167346
3550.0000000000000000 0.0220750665654505
3600.0000000000000000 0.0227168869900475
3650.0000000000000000 0.0232926387068002
3700.0000000000000000 0.0236016983634660
3750.0000000000000000 0.0236441104781810
3800.0000000000000000 0.0236680956964679
3850.0000000000000000 0.0236888022341081
3900.0000000000000000 0.0237087269385451
3950.0000000000000000 0.0237290255811314
4000.0000000000000000 0.0237517486708598
4050.0000000000000000 0.0237595401281152
4100.0000000000000000 0.0237852688530889
4150.0000000000000000 0.0237882957140021
4200.0000000000000000 0.0237955190292977
4250.0000000000000000 0.0238293019560483
4300.0000000000000000 0.0238486048959029
4350.0000000000000000 0.0238588559968969
4400.0000000000000000 0.0238751663203919
4450.0000000000000000 0.0238922553581494
4500.0000000000000000 0.0239064089992390
4550.0000000000000000 0.0239226873386799
4600.0000000000000000 0.0239196080114119
4650.0000000000000000 0.0239850799117681
4700.0000000000000000 0.0239488183373890
4750.0000000000000000 0.0240902177033983
4800.0000000000000000 0.0246162984599190
4850.0000000000000000 0.0250915076934302
4900.0000000000000000 0.0256112848957952
4950.0000000000000000 0.0265804119418378
5000.0000000000000000 0.0274024603900687
5050.0000000000000000 0.0281882748041381
5100.0000000000000000 0.0282937275997074
5150.0000000000000000 0.0283136930090896
5200.0000000000000000 0.0283341611872266
5250.0000000000000000 0.0283356129148464
5300.0000000000000000 0.0283482983351168
5350.0000000000000000 0.0283746883367335
5400.0000000000000000 0.0284305338048502
5450.0000000000000000 0.0283895832633314
5500.0000000000000000 0.0283960414999641
5550.0000000000000000 0.0284278605484678
5600.0000000000000000 0.0284460426841361
5650.0000000000000000 0.0284575684486524
5700.0000000000000000 0.0284829678718550
5750.0000000000000000 0.0284798411126502
5800.0000000000000000 0.0284701393194513
5850.0000000000000000 0.0285004397157663
5900.0000000000000000 0.0285355927059070
5950.0000000000000000 0.0285167965508129
6000.0000000000000000 0.0285150208135278
6050.0000000000000000 0.0285428415769872
6100.0000000000000000 0.0286364129471713
6150.0000000000000000 0.0291983871624519
6200.0000000000000000 0.0296029642185851
6250.0000000000000000 0.0301895137342182
6300.0000000000000000 0.0312162576298869
6350.0000000000000000 0.0321337579752899
6400.0000000000000000 0.0329161340697662
6450.0000000000000000 0.0329625167851405
6500.0000000000000000 0.0329755163825350
6550.0000000000000000 0.0329856931425538
6600.0000000000000000 0.0329897078178135
6650.0000000000000000 0.0330125281528381
6700.0000000000000000 0.0330050754384095
6750.0000000000000000 0.0330342281946410
6800.0000000000000000 0.0330179380603241
6850.0000000000000000 0.0330578951930695
6900.0000000000000000 0.0330654528228446
6950.0000000000000000 0.0330825400865630
7000.0000000000000000 0.0330778717397324
7050.0000000000000000 0.0330823360543976
7100.0000000000000000 0.0330964279352463
7150.0000000000000000 0.0330612289669491
7200.0000000000000000 0.0331063370550845
7250.0000000000000000 0.0331127855596682
7300.0000000000000000 0.0331069067244519
7350.0000000000000000 0.0331260038612227
7400.0000000000000000 0.0331377365394558
7450.0000000000000000 0.0336271964985187
7500.0000000000000000 0.0339345160790332
7550.0000000000000000 0.0342338262060595
7600.0000000000000000 0.0352003886541953
7650.0000000000000000 0.0360827662206495
7700.0000000000000000 0.0369277218186731
7750.0000000000000000 0.0375974232316366
7800.0000000000000000 0.0376226256395862
7850.0000000000000000 0.0376269849895033
7900.0000000000000000 0.0376348143745173
7950.0000000000000000 0.0377041430708505
8000.0000000000000000 0.0376478319498078
8050.0000000000000000 0.0376552049444133
8100.0000000000000000 0.0376487173581065
8150.0000000000000000 0.0376703310408538
8200.0000000000000000 0.0377373414970368
8250.0000000000000000 0.0376742918867886
8300.0000000000000000 0.0376881057213718
8350.0000000000000000 0.0376961217160267
8400.0000000000000000 0.0377342633021655
8450.0000000000000000 0.0376953998652651
8500.0000000000000000 0.0377111116929136
8550.0000000000000000 0.0377182898461478
8600.0000000000000000 0.0377254010912317
8650.0000000000000000 0.0377333848599193
8700.0000000000000000 0.0377278044293843
8750.0000000000000000 0.0377342548546605
8800.0000000000000000 0.0377403516320915
8850.0000000000000000 0.0377459419854067
8900.0000000000000000 0.0377795214570858
8950.0000000000000000 0.0377531511479928
9000.0000000000000000 0.0377567550318123
9050.0000000000000000 0.0377619674872329
9100.0000000000000000 0.0377592333960122
9150.0000000000000000 0.0377666586275965
9200.0000000000000000 0.0377445136771349
9250.0000000000000000 0.0377696519753489
9300.0000000000000000 0.0377743038591536
9350.0000000000000000 0.0377343052306130
9400.0000000000000000 0.0377722480177784
9450.0000000000000000 0.0377811858093591
9500.0000000000000000 0.0378185426154136
9550.0000000000000000 0.0377811454134343
9600.0000000000000000 0.0377878709725757
9650.0000000000000000 0.0377858732244844
9700.0000000000000000 0.0377876906765210
9750.0000000000000000 0.0377939419066238
9800.0000000000000000 0.0377429424295412
9850.0000000000000000 0.0382520533760707
9900.0000000000000000 0.0385126106512621
9950.0000000000000000 0.0387066722367285
10000.0000000000000000 0.0394401187308251
10050.0000000000000000 0.0401401598325569
10100.0000000000000000 0.0409557439294401
10150.0000000000000000 0.0416960678857610
10200.0000000000000000 0.0422692770697364
10250.0000000000000000 0.0423059992540959
10300.0000000000000000 0.0423128562281258
10350.0000000000000000 0.0423407297422262
10400.0000000000000000 0.0423188005433382
10450.0000000000000000 0.0423386023950370
10500.0000000000000000 0.0423316064149244
10550.0000000000000000 0.0423452457718481
10600.0000000000000000 0.0423408585401801
10650.0000000000000000 0.0423583315180141
10700.0000000000000000 0.0423663310045243
10750.0000000000000000 0.0423559356272890
10800.0000000000000000 0.0423715726921949
10850.0000000000000000 0.0423787979373881
10900.0000000000000000 0.0424260400546445
10950.0000000000000000 0.0423889127783594
11000.0000000000000000 0.0423926058222797
11050.0000000000000000 0.0423743756247920
11100.0000000000000000 0.0423976532233670
11150.0000000000000000 0.0424064968370519
11200.0000000000000000 0.0424230060025710
11250.0000000000000000 0.0424128860796274
11300.0000000000000000 0.0424176628615535
11350.0000000000000000 0.0423922947369077
11400.0000000000000000 0.0424217559937721
11450.0000000000000000 0.0424275641018760
11500.0000000000000000 0.0424857695157905
11550.0000000000000000 0.0424270307130028
11600.0000000000000000 0.0424371392177307
11650.0000000000000000 0.0424380342820236
11700.0000000000000000 0.0427496138934065
11750.0000000000000000 0.0429538626043303
11800.0000000000000000 0.0431096654874724
11850.0000000000000000 0.0432261834417736
11900.0000000000000000 0.0434882890130457
11950.0000000000000000 0.0441747855123436
12000.0000000000000000 0.0448280615610103
12050.0000000000000000 0.0456022725077268
12100.0000000000000000 0.0462084432614711
12150.0000000000000000 0.0467445460661459
12200.0000000000000000 0.0469517330783646
12250.0000000000000000 0.0469649409116697
12300.0000000000000000 0.0469808815816061
12350.0000000000000000 0.0469794732568857
12400.0000000000000000 0.0469871012051435
12450.0000000000000000 0.0470001305947908
12500.0000000000000000 0.0469897883965563
12550.0000000000000000 0.0469829997426050
12600.0000000000000000 0.0469739276240870
12650.0000000000000000 0.0470037867490034
12700.0000000000000000 0.0470020946703167
12750.0000000000000000 0.0469795454150137
12800.0000000000000000 0.0470145021290402
12850.0000000000000000 0.0470281168814016
12900.0000000000000000 0.0470241004679740
12950.0000000000000000 0.0470245562876260
13000.0000000000000000 0.0470403480676364
13050.0000000000000000 0.0470496520169426
13100.0000000000000000 0.0470451412028895
13150.0000000000000000 0.0470410069333857
13200.0000000000000000 0.0470464053634526
13250.0000000000000000 0.0470611277354509
13300.0000000000000000 0.0470545272397162
13350.0000000000000000 0.0470636932349323
13400.0000000000000000 0.0470576964302584
13450.0000000000000000 0.0470623422109166
13500.0000000000000000 0.0470333008971985
13550.0000000000000000 0.0470645959183635
13600.0000000000000000 0.0470711329745532
13650.0000000000000000 0.0470952357610304
13700.0000000000000000 0.0470707480213407
13750.0000000000000000 0.0470777889999291
13800.0000000000000000 0.0470853862088550
13850.0000000000000000 0.0472823064243202
13900.0000000000000000 0.0474298524422688
13950.0000000000000000 0.0475547965542974
14000.0000000000000000 0.0476676285486009
14050.0000000000000000 0.0477681261839155
14100.0000000000000000 0.0478528700593946
14150.0000000000000000 0.0482824439852944
14200.0000000000000000 0.0487708057134769
14250.0000000000000000 0.0492537840461668
14300.0000000000000000 0.0498011928554020
14350.0000000000000000 0.0502760301369114
14400.0000000000000000 0.0506709892468139
14450.0000000000000000 0.0510952414088252
14500.0000000000000000 0.0514727721944012
14550.0000000000000000 0.0516281008669579
14600.0000000000000000 0.0515726072337005
14650.0000000000000000 0.0516191414194615
14700.0000000000000000 0.0516134021964773
14750.0000000000000000 0.0515910854264449
14800.0000000000000000 0.0516056740895646
14850.0000000000000000 0.0515998544742828
14900.0000000000000000 0.0515928618168396
14950.0000000000000000 0.0516196658325851
15000.0000000000000000 0.0515762077476414
15050.0000000000000000 0.0515727126664527
15100.0000000000000000 0.0516117129196138
15150.0000000000000000 0.0516222416907866
15200.0000000000000000 0.0516052228368389
15250.0000000000000000 0.0515544604175341
15300.0000000000000000 0.0516013314250150
15350.0000000000000000 0.0516083694500795
15400.0000000000000000 0.0516235662523843
15450.0000000000000000 0.0515748626098135
15500.0000000000000000 0.0515868977023518
15550.0000000000000000 0.0515854244105286
15600.0000000000000000 0.0515802379406942
15650.0000000000000000 0.0515670373751652
15700.0000000000000000 0.0516338854021516
15750.0000000000000000 0.0516046879882371
15800.0000000000000000 0.0516322226723050
15850.0000000000000000 0.0516264993637008
15900.0000000000000000 0.0515875930259211
15950.0000000000000000 0.0515901901155040
16000.0000000000000000 0.0516433815632182
16050.0000000000000000 0.0515992779394621
16100.0000000000000000 0.0515616428466980
16150.0000000000000000 0.0516244022312726
16200.0000000000000000 0.0516228938966472
16250.0000000000000000 0.0514910161439406
16300.0000000000000000 0.0516333998632104
16350.0000000000000000 0.0516322212101126
16400.0000000000000000 0.0516096007085118
16450.0000000000000000 0.0515967288813240
16500.0000000000000000 0.0515228410139866
16550.0000000000000000 0.0516032066115507
16600.0000000000000000 0.0516178766810403
16650.0000000000000000 0.0516145127945271
16700.0000000000000000 0.0515759957981455
16750.0000000000000000 0.0516168618949055
16800.0000000000000000 0.0516043657903482
16850.0000000000000000 0.0516104501220577
16900.0000000000000000 0.0516294662255318
16950.0000000000000000 0.0515824509077313
17000.0000000000000000 0.0515867445892911
17050.0000000000000000 0.0515888921596760
17100.0000000000000000 0.0516024937873642
17150.0000000000000000 0.0515916646587965
17200.0000000000000000 0.0516278145179518
17250.0000000000000000 0.0516209831590396
17300.0000000000000000 0.0515505451224855
17350.0000000000000000 0.0516303290027672
17400.0000000000000000 0.0516095203109190
17450.0000000000000000 0.0515831874258986
17500.0000000000000000 0.0516240076216318
17550.0000000000000000 0.0516152734316564
17600.0000000000000000 0.0515924010188911
17650.0000000000000000 0.0516016430478681
17700.0000000000000000 0.0516015378973691
17750.0000000000000000 0.0515700110363647
17800.0000000000000000 0.0516115033127222
17850.0000000000000000 0.0515461545426602
17900.0000000000000000 0.0515966703958512
17950.0000000000000000 0.0515856234929248
18000.0000000000000000 0.0515843131691207
18050.0000000000000000 0.0515668864417795
18100.0000000000000000 0.0515944877125053
18150.0000000000000000 0.0515608514231092
18200.0000000000000000 0.0515658719421981
18250.0000000000000000 0.0515930614770504
18300.0000000000000000 0.0515898380735522
18350.0000000000000000 0.0516265510154654
18400.0000000000000000 0.0515609721917589
18450.0000000000000000 0.0516032693778082
18500.0000000000000000 0.0516052557391330
18550.0000000000000000 0.0515936756578240
18600.0000000000000000 0.0515860383105359
18650.0000000000000000 0.0515946583762282
18700.0000000000000000 0.0516073502249417
18750.0000000000000000 0.0515653503890434
18800.0000000000000000 0.0516104209716737
18850.0000000000000000 0.0515752034699495
18900.0000000000000000 0.0516021820328534
18950.0000000000000000 0.0515815462062249
19000.0000000000000000 0.0515244834862606
19050.0000000000000000 0.0516287554253524
19100.0000000000000000 0.0516195817414669
19150.0000000000000000 0.0516281324759127
19200.0000000000000000 0.0516005541666089
19250.0000000000000000 0.0516309104391940
19300.0000000000000000 0.0515247118694612
19350.0000000000000000 0.0515926404882271
19400.0000000000000000 0.0515430423777875
19450.0000000000000000 0.0516224591691931
19500.0000000000000000 0.0515745011883364
19550.0000000000000000 0.0515990933988123
19600.0000000000000000 0.0516050232196634
19650.0000000000000000 0.0516092880056339
19700.0000000000000000 0.0516091410683395
19750.0000000000000000 0.0515633431859859
19800.0000000000000000 0.0514945696503273
19850.0000000000000000 0.0514338603090270
19900.0000000000000000 0.0514102524742543
19950.0000000000000000 0.0513694775521355
20000.0000000000000000 0.0513466968942866
20050.0000000000000000 0.0513308256190020
20100.0000000000000000 0.0513206891630945
20150.0000000000000000 0.0513162463207714
20200.0000000000000000 0.0513006746818034
20250.0000000000000000 0.0512313464049132
20300.0000000000000000 0.0511950524215412
20350.0000000000000000 0.0511311978033065
20400.0000000000000000 0.0510716460826763
20450.0000000000000000 0.0509997595204496
20500.0000000000000000 0.0509072844883572
20550.0000000000000000 0.0508111567099269
20600.0000000000000000 0.0507100638240059
20650.0000000000000000 0.0507319763793037
20700.0000000000000000 0.0507305762970888
20750.0000000000000000 0.0507297121943890
20800.0000000000000000 0.0507288653997365
20850.0000000000000000 0.0507286274339749
20900.0000000000000000 0.0507277089687646
20950.0000000000000000 0.0507268342440648
21000.0000000000000000 0.0507260108741520
21050.0000000000000000 0.0507258416925338
21100.0000000000000000 0.0507254180134235
21150.0000000000000000 0.0507238932456928
21200.0000000000000000 0.0507227414608189
21250.0000000000000000 0.0507220524670763
21300.0000000000000000 0.0507066439718083
21350.0000000000000000 0.0506966590419219
21400.0000000000000000 0.0507373457085302
21450.0000000000000000 0.0506905910697930
21500.0000000000000000 0.0506635740805427
21550.0000000000000000 0.0506881570789331
21600.0000000000000000 0.0506862558073418
21650.0000000000000000 0.0506898798819611
21700.0000000000000000 0.0506848261730056
21750.0000000000000000 0.0506911440157727
21800.0000000000000000 0.0506803283542295
21850.0000000000000000 0.0506780276933734
21900.0000000000000000 0.0506875513452957
21950.0000000000000000 0.0506775738222516
22000.0000000000000000 0.0506773585499468
22050.0000000000000000 0.0506779516672766
22100.0000000000000000 0.0506772598304605
22150.0000000000000000 0.0506784164740241
22200.0000000000000000 0.0506743285057036
22250.0000000000000000 0.0506617544675376
22300.0000000000000000 0.0506685971463600
22350.0000000000000000 0.0506674021758441
22400.0000000000000000 0.0506679494867919
22450.0000000000000000 0.0507298306515035
22500.0000000000000000 0.0506635709994273
22550.0000000000000000 0.0506573641792843
22600.0000000000000000 0.0506551036471293
22650.0000000000000000 0.0506273784500103
22700.0000000000000000 0.0506462018228870
22750.0000000000000000 0.0506433105711062
22800.0000000000000000 0.0506416162195792
22850.0000000000000000 0.0506256306935101
22900.0000000000000000 0.0506267487246157
22950.0000000000000000 0.0506376752796103
23000.0000000000000000 0.0506164971099878
23050.0000000000000000 0.0505762524061543
23100.0000000000000000 0.0505997198964318
23150.0000000000000000 0.0505918082210994
23200.0000000000000000 0.0505852623991753
23250.0000000000000000 0.0505979308224560
23300.0000000000000000 0.0504648556655634
23350.0000000000000000 0.0505449024068203
23400.0000000000000000 0.0505291803570625
23450.0000000000000000 0.0505953696508699
23500.0000000000000000 0.0505154152445991
23550.0000000000000000 0.0505522527191770
23600.0000000000000000 0.0505516681680353
23650.0000000000000000 0.0505517298790403
23700.0000000000000000 0.0505420960001136
23750.0000000000000000 0.0505501340195805
23800.0000000000000000 0.0506189743063847
23850.0000000000000000 0.0505906289876779
23900.0000000000000000 0.0505799764414499
23950.0000000000000000 0.0505721750722799
24000.0000000000000000 0.0505655516468645
24050.0000000000000000 0.0505593325049980
24100.0000000000000000 0.0505537249741694
24150.0000000000000000 0.0505479599424115
24200.0000000000000000 0.0505428822565866
24250.0000000000000000 0.0506142518463196
24300.0000000000000000 0.0506379542165079
24350.0000000000000000 0.0505942385188167
24400.0000000000000000 0.0505835766117943
24450.0000000000000000 0.0505742240827065
24500.0000000000000000 0.0505669993749349
24550.0000000000000000 0.0505604209505690
24600.0000000000000000 0.0505541371229625
24650.0000000000000000 0.0505477346527209
24700.0000000000000000 0.0505421814714553
24750.0000000000000000 0.0505307298706166
24800.0000000000000000 0.0505994175913508
24850.0000000000000000 0.0505779765269202
24900.0000000000000000 0.0505679301058911
24950.0000000000000000 0.0505601581595248
25000.0000000000000000 0.0505539229974155
25050.0000000000000000 0.0505479099824002
25100.0000000000000000 0.0505420965932820
25150.0000000000000000 0.0505434311618205
25200.0000000000000000 0.0506236215267752
25250.0000000000000000 0.0505638786561879
25300.0000000000000000 0.0505081880384376
25350.0000000000000000 0.0505334406135498
25400.0000000000000000 0.0505710347350572
25450.0000000000000000 0.0505636501985420
25500.0000000000000000 0.0505567408201467
25550.0000000000000000 0.0505508095236076
25600.0000000000000000 0.0505451879851189
25650.0000000000000000 0.0505131880203849
25700.0000000000000000 0.0505942426222324
25750.0000000000000000 0.0505746911641567
25800.0000000000000000 0.0505650672927094
25850.0000000000000000 0.0505574273888070
25900.0000000000000000 0.0505508645108581
25950.0000000000000000 0.0505447275975222
26000.0000000000000000 0.0504449988678866
26050.0000000000000000 0.0505924985646011
26100.0000000000000000 0.0505815566609208
26150.0000000000000000 0.0505717150983426
26200.0000000000000000 0.0505635892011255
26250.0000000000000000 0.0505568992926339
26300.0000000000000000 0.0505504429969035
26350.0000000000000000 0.0505446197734908
26400.0000000000000000 0.0504828341441225
26450.0000000000000000 0.0505882656338249
26500.0000000000000000 0.0505737823897146
26550.0000000000000000 0.0505651906096245
26600.0000000000000000 0.0505579667040083
26650.0000000000000000 0.0505517074424770
26700.0000000000000000 0.0505457338485493
26750.0000000000000000 0.0505830120194926
26800.0000000000000000 0.0505516545819876
26850.0000000000000000 0.0505760085274486
26900.0000000000000000 0.0505601973621055
26950.0000000000000000 0.0505525629869794
27000.0000000000000000 0.0505465031489028
27050.0000000000000000 0.0505409931971411
27100.0000000000000000 0.0505652589879020
27150.0000000000000000 0.0505626056001980
27200.0000000000000000 0.0505286774550787
27250.0000000000000000 0.0505520861610054
27300.0000000000000000 0.0505308265008273
27350.0000000000000000 0.0505469540692068
27400.0000000000000000 0.0505302549190259
27450.0000000000000000 0.0505324572327558
27500.0000000000000000 0.0505279768925993
27550.0000000000000000 0.0505333298426742
27600.0000000000000000 0.0505878627322064
27650.0000000000000000 0.0505629190897475
27700.0000000000000000 0.0505540979444859
27750.0000000000000000 0.0505478054197053
27800.0000000000000000 0.0505414482718452
27850.0000000000000000 0.0505903129361554
27900.0000000000000000 0.0505731968418650
27950.0000000000000000 0.0505612178297632
28000.0000000000000000 0.0505538081027088
28050.0000000000000000 0.0505473731897797
28100.0000000000000000 0.0505409359940248
28150.0000000000000000 0.0505859833463123
28200.0000000000000000 0.0505739001074557
28250.0000000000000000 0.0505632857185876
28300.0000000000000000 0.0505553706118109
28350.0000000000000000 0.0505485722402736
28400.0000000000000000 0.0505420752784932
28450.0000000000000000 0.0505134388133335
28500.0000000000000000 0.0505450154845112
28550.0000000000000000 0.0505813482104147
28600.0000000000000000 0.0505324249317217
28650.0000000000000000 0.0505329751970304
28700.0000000000000000 0.0505391251791304
28750.0000000000000000 0.0505861802673139
28800.0000000000000000 0.0505494430566861
28850.0000000000000000 0.0505528171109032
28900.0000000000000000 0.0505359953551193
28950.0000000000000000 0.0505606402331113
29000.0000000000000000 0.0505526898536414
29050.0000000000000000 0.0505799656849749
29100.0000000000000000 0.0505300674287362
29150.0000000000000000 0.0505375643017274
29200.0000000000000000 0.0505880875985842
29250.0000000000000000 0.0505547703181903
29300.0000000000000000 0.0505555065174721
29350.0000000000000000 0.0505364296514275
29400.0000000000000000 0.0505605990999500
29450.0000000000000000 0.0505525618287840
29500.0000000000000000 0.0505789851812520
29550.0000000000000000 0.0505305096352280
29600.0000000000000000 0.0505370009756018
29650.0000000000000000 0.0505836079762549
29700.0000000000000000 0.0505482916517479
29750.0000000000000000 0.0505515842951416
29800.0000000000000000 0.0505358861524969
29850.0000000000000000 0.0505410419112551
29900.0000000000000000 0.0505931552937398
29950.0000000000000000 0.0505544871072558
30000.0000000000000000 0.0505319130352035
30050.0000000000000000 0.0505347472944597
30100.0000000000000000 0.0505597213222162
30150.0000000000000000 0.0505508918832742
30200.0000000000000000 0.0505672932285099
30250.0000000000000000 0.0505308838977574
30300.0000000000000000 0.0505361256511218
30350.0000000000000000 0.0505636291227982
30400.0000000000000000 0.0505510923547145
30450.0000000000000000 0.0505674700015961
30500.0000000000000000 0.0505309865494186
30550.0000000000000000 0.0505354782617224
30600.0000000000000000 0.0505618833577848
30650.0000000000000000 0.0505715964338451
30700.0000000000000000 0.0505660666743729
30750.0000000000000000 0.0505326484603680
30800.0000000000000000 0.0505343802454438
30850.0000000000000000 0.0505417674446533
30900.0000000000000000 0.0505866429027916
30950.0000000000000000 0.0505458581689880
31000.0000000000000000 0.0505734285847252
31050.0000000000000000 0.0505280175915878
31100.0000000000000000 0.0505367591207062
31150.0000000000000000 0.0505735312456879
31200.0000000000000000 0.0505492926327476
31250.0000000000000000 0.0505663720785306
31300.0000000000000000 0.0505330708289821
31350.0000000000000000 0.0505342620794269
31400.0000000000000000 0.0505401452390844
31450.0000000000000000 0.0505805930779104
31500.0000000000000000 0.0505471607459146
31550.0000000000000000 0.0505636297177089
31600.0000000000000000 0.0505322451464671
31650.0000000000000000 0.0505364520695666
31700.0000000000000000 0.0505620915505004
31750.0000000000000000 0.0505701602439820
31800.0000000000000000 0.0505673043022864
31850.0000000000000000 0.0505566022660160
31900.0000000000000000 0.0505270518890467
31950.0000000000000000 0.0505389724261754
32000.0000000000000000 0.0505749193050494
32050.0000000000000000 0.0505486248082672
32100.0000000000000000 0.0505675777693479
32150.0000000000000000 0.0505552207760817
32200.0000000000000000 0.0505271535204101
32250.0000000000000000 0.0505361471565295
32300.0000000000000000 0.0505586036545411
32350.0000000000000000 0.0505425483209441
32400.0000000000000000 0.0505342499464155
32450.0000000000000000 0.0505046005761502
32500.0000000000000000 0.0505210906145348
32550.0000000000000000 0.0505416855248873
32600.0000000000000000 0.0505354021931416
32650.0000000000000000 0.0505999223136576
32700.0000000000000000 0.0505769484289095
32750.0000000000000000 0.0505283128039938
32800.0000000000000000 0.0505293895755807
32850.0000000000000000 0.0505881290573613
32900.0000000000000000 0.0505379176375069
32950.0000000000000000 0.0505229423809422
33000.0000000000000000 0.0505419726981081
33050.0000000000000000 0.0505439187316572
33100.0000000000000000 0.0505038933377606
33150.0000000000000000 0.0505216563485205
33200.0000000000000000 0.0505560988594695
33250.0000000000000000 0.0505634638399199
33300.0000000000000000 0.0505357194304920
33350.0000000000000000 0.0505337354700676
33400.0000000000000000 0.0505513355334869
33450.0000000000000000 0.0505509596806242
33500.0000000000000000 0.0505482601227847
33550.0000000000000000 0.0505453386120771
33600.0000000000000000 0.0505426878261060
33650.0000000000000000 0.0505482319783669
33700.0000000000000000 0.0505264738435239
33750.0000000000000000 0.0505515739380910
33800.0000000000000000 0.0505292535153269
33850.0000000000000000 0.0505470983509911
33900.0000000000000000 0.0505297997672843
33950.0000000000000000 0.0505437056590312
34000.0000000000000000 0.0505322538489314
34050.0000000000000000 0.0505375749429265
34100.0000000000000000 0.0505355531314468
34150.0000000000000000 0.0505079739840706
34200.0000000000000000 0.0505691820819839
34250.0000000000000000 0.0505623148190937
34300.0000000000000000 0.0505566814896063
34350.0000000000000000 0.0505517926540418
34400.0000000000000000 0.0505478975974003
34450.0000000000000000 0.0505435932819307
34500.0000000000000000 0.0505936373107478
34550.0000000000000000 0.0505209102403221
34600.0000000000000000 0.0505610032537884
34650.0000000000000000 0.0505289324750833
34700.0000000000000000 0.0505496042242399
34750.0000000000000000 0.0505299153107011
34800.0000000000000000 0.0505460696675402
34850.0000000000000000 0.0505426110893411
34900.0000000000000000 0.0505321201631298
34950.0000000000000000 0.0505601104030197
35000.0000000000000000 0.0505383952056131
35050.0000000000000000 0.0505936046681199
35100.0000000000000000 0.0506031599652322
35150.0000000000000000 0.0505844537345336
35200.0000000000000000 0.0505769097338166
35250.0000000000000000 0.0505713850169879
35300.0000000000000000 0.0505671415683335
35350.0000000000000000 0.0505631708307308
35400.0000000000000000 0.0505581661950240
35450.0000000000000000 0.0505540213023934
35500.0000000000000000 0.0505492339179041
35550.0000000000000000 0.0505452732883227
35600.0000000000000000 0.0505413742023728
35650.0000000000000000 0.0505467967003434
35700.0000000000000000 0.0505550570003088
35750.0000000000000000 0.0505930500967885
35800.0000000000000000 0.0505848990225036
35850.0000000000000000 0.0505765587583534
35900.0000000000000000 0.0505709522923907
35950.0000000000000000 0.0505659307743618
36000.0000000000000000 0.0505615116847391
36050.0000000000000000 0.0505575411153178
36100.0000000000000000 0.0505531492270468
36150.0000000000000000 0.0505487801054584
36200.0000000000000000 0.0505445191625490
36250.0000000000000000 0.0506373679657583
36300.0000000000000000 0.0505227313145442
36350.0000000000000000 0.0505446823567142
36400.0000000000000000 0.0505307893064263
36450.0000000000000000 0.0505926530313833
36500.0000000000000000 0.0505711602095766
36550.0000000000000000 0.0505646201276400
36600.0000000000000000 0.0505590927744304
36650.0000000000000000 0.0505541934795936
36700.0000000000000000 0.0505498521258025
36750.0000000000000000 0.0505458835912374
36800.0000000000000000 0.0505426635816648
36850.0000000000000000 0.0505951126532284
36900.0000000000000000 0.0505557379002388
36950.0000000000000000 0.0505523408177912
37000.0000000000000000 0.0505412982989865
37050.0000000000000000 0.0505330353833242
37100.0000000000000000 0.0505857943487099
37150.0000000000000000 0.0505824509054612
37200.0000000000000000 0.0505683254390195
37250.0000000000000000 0.0505624199200312
37300.0000000000000000 0.0505574122884389
37350.0000000000000000 0.0505531990021597
37400.0000000000000000 0.0505488439680167
37450.0000000000000000 0.0505449426112496
37500.0000000000000000 0.0505409805399365
37550.0000000000000000 0.0505747476375376
37600.0000000000000000 0.0506018793437802
37650.0000000000000000 0.0505815579278888
37700.0000000000000000 0.0505732359127344
37750.0000000000000000 0.0505674015268153
37800.0000000000000000 0.0505626675361390
37850.0000000000000000 0.0505586119289378
37900.0000000000000000 0.0505544959093646
37950.0000000000000000 0.0505505827311423
38000.0000000000000000 0.0505459515046859
38050.0000000000000000 0.0505423454122537
38100.0000000000000000 0.0506355340560218
38150.0000000000000000 0.0505899238570894
38200.0000000000000000 0.0505955418037916
38250.0000000000000000 0.0505839836800614
38300.0000000000000000 0.0505771878001096
38350.0000000000000000 0.0505714917646018
38400.0000000000000000 0.0505662640331911
38450.0000000000000000 0.0505616168460125
38500.0000000000000000 0.0505574501445924
38550.0000000000000000 0.0505533554305285
38600.0000000000000000 0.0505488467200432
38650.0000000000000000 0.0505454804882395
38700.0000000000000000 0.0505423812620937
38750.0000000000000000 0.0506567487720966
38800.0000000000000000 0.0506180282560361
38850.0000000000000000 0.0505624411810576
38900.0000000000000000 0.0505357630350581
38950.0000000000000000 0.0505101037341627
39000.0000000000000000 0.0505708488816230
39050.0000000000000000 0.0505623620662472
39100.0000000000000000 0.0505577343741529
39150.0000000000000000 0.0505539470651267
39200.0000000000000000 0.0505505291344960
39250.0000000000000000 0.0505469840245850
39300.0000000000000000 0.0505431968529793
39350.0000000000000000 0.0505957745186522
39400.0000000000000000 0.0506093218979166
39450.0000000000000000 0.0505869527795944
39500.0000000000000000 0.0505777307541475
39550.0000000000000000 0.0505709213732617
39600.0000000000000000 0.0505663221413845
39650.0000000000000000 0.0505619975153103
39700.0000000000000000 0.0505577597741251
39750.0000000000000000 0.0505535892059684
39800.0000000000000000 0.0505492037425751
39850.0000000000000000 0.0505456453722006
39900.0000000000000000 0.0505418406202252
39950.0000000000000000 0.0505279513438912
40000.0000000000000000 0.0506083281391512
40050.0000000000000000 0.0505903583998808
40100.0000000000000000 0.0505809401211777
40150.0000000000000000 0.0505749295092143
40200.0000000000000000 0.0505699771600999
40250.0000000000000000 0.0505654869308408
40300.0000000000000000 0.0505613590663975
40350.0000000000000000 0.0505569305721829
40400.0000000000000000 0.0505532201178903
40450.0000000000000000 0.0505497152231981
40500.0000000000000000 0.0505463324975059
40550.0000000000000000 0.0505431945413857
40600.0000000000000000 0.0505726824082092
40650.0000000000000000 0.0505456655654704
40700.0000000000000000 0.0505254903747143
40750.0000000000000000 0.0505289700241398
40800.0000000000000000 0.0505427666534970
40850.0000000000000000 0.0505346563321841
40900.0000000000000000 0.0505484098656602
40950.0000000000000000 0.0505320771763304
41000.0000000000000000 0.0505482974531770
41050.0000000000000000 0.0505317368040914
41100.0000000000000000 0.0505488010281212
41150.0000000000000000 0.0505315854138640
41200.0000000000000000 0.0505498166852324
41250.0000000000000000 0.0505313945965350
41300.0000000000000000 0.0505495387038869
41350.0000000000000000 0.0505388177233382
41400.0000000000000000 0.0505386686085728
41450.0000000000000000 0.0505390670076338
41500.0000000000000000 0.0505391472681932
41550.0000000000000000 0.0505392008414852
41600.0000000000000000 0.0505392159100314
41650.0000000000000000 0.0505392730184452
41700.0000000000000000 0.0505392908978182
41750.0000000000000000 0.0505393333691731
41800.0000000000000000 0.0505393561878896
41850.0000000000000000 0.0505393645898291
41900.0000000000000000 0.0505393950020724
41950.0000000000000000 0.0505394017425943
42000.0000000000000000 0.0505394048648425
42050.0000000000000000 0.0505394067795335
42100.0000000000000000 0.0505394261622051
42150.0000000000000000 0.0505394531321615
42200.0000000000000000 0.0505394537499209
42250.0000000000000000 0.0505394576162952
42300.0000000000000000 0.0505394550366965
42350.0000000000000000 0.0505394634433066
42400.0000000000000000 0.0505394443509859
42450.0000000000000000 0.0505394471833456
42500.0000000000000000 0.0505394691062668
42550.0000000000000000 0.0505394473818830
42600.0000000000000000 0.0505394589166484
42650.0000000000000000 0.0505394483370001
42700.0000000000000000 0.0505394651814943
42750.0000000000000000 0.0505394640055311
42800.0000000000000000 0.0505394688407709
42850.0000000000000000 0.0505394771505710
42900.0000000000000000 0.0505394684826493
42950.0000000000000000 0.0505394699462788
43000.0000000000000000 0.0505394998310872
43050.0000000000000000 0.0505395019908094
43100.0000000000000000 0.0505395041733618
43150.0000000000000000 0.0505394995443980
43200.0000000000000000 0.0505394965353134
43250.0000000000000000 0.0505394995434548
43300.0000000000000000 0.0505394917590391
43350.0000000000000000 0.0505394855592672
43400.0000000000000000 0.0505394930149583
43450.0000000000000000 0.0505394844118057
43500.0000000000000000 0.0505394979534096
43550.0000000000000000 0.0505394783948953
43600.0000000000000000 0.0505394682867977
43650.0000000000000000 0.0505394670466546
43700.0000000000000000 0.0505394633452040
43750.0000000000000000 0.0505394634397768
43800.0000000000000000 0.0505394564991892
43850.0000000000000000 0.0505394534117867
43900.0000000000000000 0.0505394500628802
43950.0000000000000000 0.0505394535316755
44000.0000000000000000 0.0505394565848547
44050.0000000000000000 0.0505394447632452
44100.0000000000000000 0.0505394463426495
44150.0000000000000000 0.0505394337646298
44200.0000000000000000 0.0505394381752962
44250.0000000000000000 0.0505394407222294
44300.0000000000000000 0.0505394353964448
44350.0000000000000000 0.0505394307874461
44400.0000000000000000 0.0505394171754412
44450.0000000000000000 0.0505394225657754
44500.0000000000000000 0.0505394283564057
44550.0000000000000000 0.0505394144393876
44600.0000000000000000 0.0505394087037368
44650.0000000000000000 0.0505394060123280
44700.0000000000000000 0.0505393917912455
44750.0000000000000000 0.0505393954163357
44800.0000000000000000 0.0505394065714943
44850.0000000000000000 0.0505393893036476
44900.0000000000000000 0.0505393792819113
44950.0000000000000000 0.0505393700776415
45000.0000000000000000 0.0505393696534043
45050.0000000000000000 0.0505393908706174
45100.0000000000000000 0.0505393920722852
45150.0000000000000000 0.0505393904397887
45200.0000000000000000 0.0505393638724964
45250.0000000000000000 0.0505393542737884
45300.0000000000000000 0.0505394067562729
45350.0000000000000000 0.0505393896044344
45400.0000000000000000 0.0505394129681818
45450.0000000000000000 0.0505395225197693
45500.0000000000000000 0.0505396592309940
45550.0000000000000000 0.0505393771463674
45600.0000000000000000 0.0505393055330518
45650.0000000000000000 0.0505390408003012
45700.0000000000000000 0.0505393549270634
45750.0000000000000000 0.0505393635416711
45800.0000000000000000 0.0505393886432248
45850.0000000000000000 0.0505399449819859
45900.0000000000000000 0.0505393255621518
45950.0000000000000000 0.0505393702321744
46000.0000000000000000 0.0505394216577002
46050.0000000000000000 0.0505394966091929
46100.0000000000000000 0.0505398675787678
46150.0000000000000000 0.0505393636175564
46200.0000000000000000 0.0505394485972087
46250.0000000000000000 0.0505396040756518
46300.0000000000000000 0.0505395602256023
46350.0000000000000000 0.0505393945551083
46400.0000000000000000 0.0505394403318559
46450.0000000000000000 0.0505398982950396
46500.0000000000000000 0.0505393903085624
46550.0000000000000000 0.0505393807861641
46600.0000000000000000 0.0505393826594443
46650.0000000000000000 0.0505394950417736
46700.0000000000000000 0.0505393657028767
46750.0000000000000000 0.0505393759054387
46800.0000000000000000 0.0505393619327156
46850.0000000000000000 0.0505393613434405
46900.0000000000000000 0.0505393087660257
46950.0000000000000000 0.0505391468509120
47000.0000000000000000 0.0505393712501302
47050.0000000000000000 0.0505393651959162
47100.0000000000000000 0.0505393809293949
47150.0000000000000000 0.0505393923923619
47200.0000000000000000 0.0505395842846821
47250.0000000000000000 0.0505392837202293
47300.0000000000000000 0.0505393735351732
47350.0000000000000000 0.0505393816420668
47400.0000000000000000 0.0505393705777847
47450.0000000000000000 0.0505391866495351
47500.0000000000000000 0.0505394398516252
47550.0000000000000000 0.0505393810603821
47600.0000000000000000 0.0505393635773768
47650.0000000000000000 0.0505393184687533
47700.0000000000000000 0.0505391553047696
47750.0000000000000000 0.0505393675147751
47800.0000000000000000 0.0505393768016057
47850.0000000000000000 0.0505393781236326
47900.0000000000000000 0.0505395053394535
47950.0000000000000000 0.0505392976208836
48000.0000000000000000 0.0505393766181062
48050.0000000000000000 0.0505393789497849
48100.0000000000000000 0.0505393809414912
48150.0000000000000000 0.0505393270153037
48200.0000000000000000 0.0505392915802409
48250.0000000000000000 0.0505393800603105
48300.0000000000000000 0.0505393843781676
48350.0000000000000000 0.0505393915959119
48400.0000000000000000 0.0505394158819698
48450.0000000000000000 0.0505394001012448
48500.0000000000000000 0.0505393784979986
48550.0000000000000000 0.0505393877402822
48600.0000000000000000 0.0505393850887045
48650.0000000000000000 0.0505393829722020
48700.0000000000000000 0.0505393836432702
48750.0000000000000000 0.0505392821439992
48800.0000000000000000 0.0505394162833341
48850.0000000000000000 0.0505393852064075
48900.0000000000000000 0.0505393728758388
48950.0000000000000000 0.0505393085952069
49000.0000000000000000 0.0505393971645540
49050.0000000000000000 0.0505393943020884
49100.0000000000000000 0.0505393883298588
49150.0000000000000000 0.0505392946574504
49200.0000000000000000 0.0505394258032319
49250.0000000000000000 0.0505393953036503
49300.0000000000000000 0.0505393998229971
49350.0000000000000000 0.0505394123474846
49400.0000000000000000 0.0505395567035110
49450.0000000000000000 0.0505394008189615
49500.0000000000000000 0.0505394001043406
49550.0000000000000000 0.0505394087919244
49600.0000000000000000 0.0505394209002241
49650.0000000000000000 0.0505395111824056
49700.0000000000000000 0.0505394071980779
49750.0000000000000000 0.0505394080654036
49800.0000000000000000 0.0505394072982131
49850.0000000000000000 0.0505394281314250
49900.0000000000000000 0.0505394578080756
49950.0000000000000000 0.0505394131879420
50000.0000000000000000 0.0505394073093072


==> figures/parametric_shape_inference/cylinder/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3451639315036855 0.4180610193942237 100.0000000000000000 0.3971669517797014 0.6339053414697731 0.1915375147511234
0.4761292690935701 0.6693699014899774 200.0000000000000000 0.3929763792573531 0.2047153818746990 0.2216909645711656
0.4910830930524206 0.7369440723789706 300.0000000000000000 0.4088181713310554 0.1912170905739081 0.2160284293189220
0.4806008252738225 0.7108363920161618 400.0000000000000000 0.3966575174305743 0.1812599523616112 0.2139329000707016
0.4162179124648802 0.6556365493490328 500.0000000000000000 0.3622437276622144 0.1782215992677978 0.1988988495671469
0.3691147488376978 0.5988802464227538 600.0000000000000000 0.3304958338687013 0.1731233516427386 0.1808649885716149
0.3556620821262297 0.5436572431673992 700.0000000000000000 0.3049152580296615 0.1572112268916126 0.1631304799334044
0.3434521245180772 0.5064389382142495 800.0000000000000000 0.2956078468596386 0.1470812409755544 0.1854590837306732
0.3326711243616792 0.4926856672123985 900.0000000000000000 0.2980218693784351 0.1419452447357827 0.2247854412038799
0.3233037827592505 0.4835831813201896 1000.0000000000000000 0.2991573147881377 0.1377298067027039 0.2520124883704068
0.3107978212629034 0.4705413501591789 1100.0000000000000000 0.2959709691251696 0.1319832184106804 0.2705614866679155
0.2961464355036039 0.4505599628138067 1200.0000000000000000 0.2868710197351985 0.1298561056663785 0.2709215749570048
0.2803366678831741 0.4284030290119526 1300.0000000000000000 0.2748925622186309 0.1333146589892490 0.2575158929901479
0.2638549845841992 0.4098880307063061 1400.0000000000000000 0.2608960280817733 0.1370249585330377 0.2328161385035499
0.2443883063323321 0.3918039624594193 1500.0000000000000000 0.2434529700171010 0.1333965284500027 0.2042230828266501
0.2226359301698759 0.3712219848946133 1600.0000000000000000 0.2235617471316175 0.1225963037806489 0.1777927696813321
0.2019588987332046 0.3475636135408648 1700.0000000000000000 0.2025117878879278 0.1090620522344129 0.1514625870432289
0.1840013309908887 0.3221564829705169 1800.0000000000000000 0.1830018917486598 0.0984048393158482 0.1274449137173851
0.1714875262533868 0.2947127259618207 1900.0000000000000000 0.1666902335313654 0.0898158306186019 0.1107448512916522
0.1593906228695230 0.2771748307185337 2000.0000000000000000 0.1567744387931617 0.0850766555185581 0.1054556460660322
0.1499568605063173 0.2636563163538385 2100.0000000000000000 0.1502656865423245 0.0827202139592577 0.1047293553498847
0.1377913950263203 0.2552145075247595 2200.0000000000000000 0.1441753100997274 0.0804363391295274 0.1032589987183024
0.1253895272832035 0.2379806237423464 2300.0000000000000000 0.1343851383143793 0.0754517556702327 0.0987186465617345
0.1158678628101174 0.2202711138205112 2400.0000000000000000 0.1246322763493810 0.0687387673643303 0.0936513614025652
0.1102495524045220 0.2079939686668433 2500.0000000000000000 0.1186607072455777 0.0632110044641879 0.0931883034467577
0.1057407279858543 0.1975704406707247 2600.0000000000000000 0.1137026100817269 0.0597448110676823 0.0917544606026464
0.1009588660923130 0.1877249998685872 2700.0000000000000000 0.1088413981531913 0.0574641976128623 0.0892175290390027
0.0958462597644938 0.1778510850905126 2800.0000000000000000 0.1039925756543108 0.0558819257296925 0.0863910320325444
0.0910714642610450 0.1682919531636170 2900.0000000000000000 0.0994944657371273 0.0549477934566823 0.0836666520671651
0.0869202757868818 0.1592342932433093 3000.0000000000000000 0.0954106366281038 0.0545769890870853 0.0809109883951390
0.0832869735217338 0.1502994634712169 3100.0000000000000000 0.0916165212449801 0.0546717986209590 0.0782078493660107
0.0798154085706494 0.1416102773333058 3200.0000000000000000 0.0882001080837445 0.0550543901783888 0.0763203562526338
0.0767085822095586 0.1338438603884077 3300.0000000000000000 0.0853745167548689 0.0555054199586169 0.0754402044628926
0.0743382446337858 0.1272460014556137 3400.0000000000000000 0.0830181342246948 0.0557137178476054 0.0747745729617742
0.0726158707040025 0.1218016828269780 3500.0000000000000000 0.0809597440278404 0.0556671756796856 0.0737542469006956
0.0714152768582376 0.1171792246046148 3600.0000000000000000 0.0791007366443849 0.0554261854305226 0.0723822596841647
0.0704907400778878 0.1132081200212954 3700.0000000000000000 0.0773583840949679 0.0550094327746260 0.0707252435060623
0.0698020097541971 0.1098357528731425 3800.0000000000000000 0.0757546718132088 0.0544769550877282 0.0689039695377673
0.0694454567959024 0.1070535863827504 3900.0000000000000000 0.0743758257658241 0.0539149908708680 0.0670892690137757
0.0693197121899465 0.1048186826382658 4000.0000000000000000 0.0731673525058885 0.0532219994075017 0.0653090157878398
0.0694025375727025 0.1031723364874870 4100.0000000000000000 0.0721955669164198 0.0525482791072941 0.0636591144981956
0.0695968486283918 0.1020453325831059 4200.0000000000000000 0.0714034645432794 0.0518479429137538 0.0621237340478660
0.0699045669801869 0.1013679746897025 4300.0000000000000000 0.0707730201611106 0.0511536396702091 0.0606658993043441
0.0702890825593571 0.1010252463398907 4400.0000000000000000 0.0702624333701983 0.0504730422877340 0.0592623622938116
0.0706762093388407 0.1009566923869659 4500.0000000000000000 0.0698178791469831 0.0497529255644649 0.0578856892976610
0.0711260867332597 0.1011310268969679 4600.0000000000000000 0.0694753324873867 0.0490552565628744 0.0565889597564449
0.0715970588163652 0.1014828498091587 4700.0000000000000000 0.0692078409689648 0.0483954779721065 0.0553559772782287
0.0720035079837240 0.1018683441514788 4800.0000000000000000 0.0689483587002036 0.0477479426815228 0.0541736399840889
0.0725147622522730 0.1023999550411647 4900.0000000000000000 0.0688065927049310 0.0472106337939518 0.0531010197323345
0.0727349996371157 0.1027399944709455 5000.0000000000000000 0.0685208817290913 0.0466091055809942 0.0519994272273096
0.0729381621400732 0.1029883017422869 5100.0000000000000000 0.0682493923894277 0.0460803977251594 0.0509907079501914
0.0730663781034660 0.1030930389015006 5200.0000000000000000 0.0679270912183278 0.0455732549365241 0.0499756929318205
0.0731192649482927 0.1030182679101739 5300.0000000000000000 0.0675553333154177 0.0450804998889665 0.0490033005142379
0.0732332191416132 0.1029489090176627 5400.0000000000000000 0.0672075636740400 0.0446502104459336 0.0479979160909504
0.0731225448019609 0.1025810077894459 5500.0000000000000000 0.0667336238939272 0.0441751384847350 0.0470558044995670
0.0730694183668961 0.1022020628740618 5600.0000000000000000 0.0662887823371416 0.0437499287978822 0.0461337193097261
0.0729930762897506 0.1017405387036354 5700.0000000000000000 0.0658527256902630 0.0433350115320046 0.0453422762356614
0.0732426997971435 0.1015834658528935 5800.0000000000000000 0.0656387312720990 0.0430922346596052 0.0446365247787536
0.0729683201110404 0.1009352857555272 5900.0000000000000000 0.0651130069712150 0.0426636694403678 0.0438847525779246
0.0728913722571558 0.1003555610639260 6000.0000000000000000 0.0647377160585591 0.0423145717557355 0.0433893591574190
0.0730729741379805 0.1001111829160270 6100.0000000000000000 0.0645460102219644 0.0420550370821616 0.0429448467516884
0.0732167284818694 0.0998283518660922 6200.0000000000000000 0.0643630470054545 0.0418252330534133 0.0425818746204431
0.0734110242599537 0.0996174450374068 6300.0000000000000000 0.0642356786174618 0.0416417800561027 0.0422724651163842
0.0735977834495509 0.0994089273339149 6400.0000000000000000 0.0641215687553675 0.0414873953387123 0.0419921688992920
0.0737780248862441 0.0992081006213538 6500.0000000000000000 0.0640348052464297 0.0412917737113637 0.0418613217667570
0.0740073147895819 0.0991301735644860 6600.0000000000000000 0.0639976132017371 0.0411901523671212 0.0416628120857593
0.0738882143028779 0.0986718725489820 6700.0000000000000000 0.0637671507798666 0.0409596035719648 0.0415489126956418
0.0745024457692536 0.0990149334026310 6800.0000000000000000 0.0640074242155243 0.0410098535875345 0.0415024641026783
0.0745845188746521 0.0988512942901866 6900.0000000000000000 0.0639520971906802 0.0408780117435214 0.0414945638543606
0.0748524749273579 0.0988977655995047 7000.0000000000000000 0.0640363688639755 0.0407971952876331 0.0415980396414062
0.0750197461398711 0.0988618651149665 7100.0000000000000000 0.0640728824296853 0.0406710896073396 0.0417388288565639
0.0752337385937083 0.0989249854951667 7200.0000000000000000 0.0641420084356208 0.0406809646644196 0.0417283449891885
0.0754692005164240 0.0989931632850650 7300.0000000000000000 0.0642255729888401 0.0406628420823893 0.0417770860714819
0.0756588967316352 0.0990222416979721 7400.0000000000000000 0.0642884281086597 0.0405953858820481 0.0418771881229835
0.0759473896640946 0.0991826741545598 7500.0000000000000000 0.0644090973604213 0.0406723853691918 0.0418339402538391
0.0758342003791823 0.0987320446874196 7600.0000000000000000 0.0642813749975825 0.0402398222744845 0.0423194326492437
0.0764522440391385 0.0992245919124177 7700.0000000000000000 0.0645624367925639 0.0404866588336848 0.0420862523850146
0.0766570285657046 0.0991854912934969 7800.0000000000000000 0.0646008906202137 0.0404368654742196 0.0421241771474339
0.0769941915591807 0.0992422264659238 7900.0000000000000000 0.0646997338384061 0.0404187878352450 0.0421437294932749
0.0773267705319879 0.0992574362237733 8000.0000000000000000 0.0647882230635453 0.0403877949098819 0.0421808905885381
0.0776254776026561 0.0991756797141427 8100.0000000000000000 0.0648402934298134 0.0402793066916192 0.0422807097108355
0.0780387142238465 0.0992670141315921 8200.0000000000000000 0.0649442658428590 0.0403257383346915 0.0421455966813057
0.0783377330317585 0.0992952376251019 8300.0000000000000000 0.0650080994922318 0.0403491506198212 0.0420502766922457
0.0785446230931754 0.0990747958429035 8400.0000000000000000 0.0649643169123964 0.0402317474108230 0.0420061013026837
0.0787936211703681 0.0990273976804268 8500.0000000000000000 0.0649736641628567 0.0401661433916069 0.0419074944090249
0.0790895397038161 0.0990059117783143 8600.0000000000000000 0.0649858644218713 0.0401741252794451 0.0416738809259096
0.0792206702686383 0.0989395116248003 8700.0000000000000000 0.0649667148728499 0.0400048798415316 0.0417017977564294
0.0793737620388133 0.0988986775492068 8800.0000000000000000 0.0649430928907762 0.0398852926753885 0.0416146392996963
0.0795201040420872 0.0989039983881182 8900.0000000000000000 0.0649259052932376 0.0397850025991190 0.0414945161436262
0.0796496016232706 0.0989192498132874 9000.0000000000000000 0.0649080182022108 0.0396623031362901 0.0414009182359952
0.0797821583844906 0.0989801738184200 9100.0000000000000000 0.0649045683006847 0.0395475866272446 0.0413083543725837
0.0798883461803668 0.0990493591905100 9200.0000000000000000 0.0648961282056638 0.0394256331344194 0.0412211743173590
0.0800246798223001 0.0991962793776663 9300.0000000000000000 0.0649216592456137 0.0393155889337585 0.0411500888487298
0.0801353019124416 0.0993334754882515 9400.0000000000000000 0.0649378752614744 0.0392132527740395 0.0410694708711651
0.0802188687783431 0.0994582482571222 9500.0000000000000000 0.0649458403575983 0.0390811897871439 0.0410250546077840
0.0803808222436271 0.0997196744496930 9600.0000000000000000 0.0650165205811510 0.0390532093426128 0.0409123762886709
0.0803111640836833 0.0996622865385911 9700.0000000000000000 0.0649308924652293 0.0388251450456836 0.0409249741929593
0.0802964554672863 0.0997208471930623 9800.0000000000000000 0.0648915076066542 0.0387266156836259 0.0408221120826424
0.0803349499992515 0.0998707370787618 9900.0000000000000000 0.0648905930076332 0.0386411842144415 0.0407155007380781
0.0803358360027301 0.0999521623215296 10000.0000000000000000 0.0648638074954518 0.0385304261214525 0.0406368055360948
0.0801696842782850 0.0997977784175531 10100.0000000000000000 0.0647305077846350 0.0383461100834371 0.0406084583592650
0.0801290900715050 0.0998833356997741 10200.0000000000000000 0.0646887894650824 0.0382429629209223 0.0404997691681282
0.0802191546744750 0.1000862201237527 10300.0000000000000000 0.0647251828596774 0.0381919752366216 0.0404033814038604
0.0800645486571604 0.0999933879049617 10400.0000000000000000 0.0646032333676231 0.0380564839514431 0.0402985129569273
0.0801303431358547 0.1002134492111788 10500.0000000000000000 0.0646380005612374 0.0380439572596609 0.0401642526382554
0.0799091188875698 0.1000276345480134 10600.0000000000000000 0.0644803453903963 0.0378599146108078 0.0401247135151942
0.0799011908915627 0.1000920679273158 10700.0000000000000000 0.0644558929104948 0.0377724152400744 0.0400578975830265
0.0797350633657411 0.0999825108176698 10800.0000000000000000 0.0643327863912786 0.0376838407793137 0.0399297306023897
0.0796756431937500 0.1000368981197094 10900.0000000000000000 0.0642889345595362 0.0376477238866451 0.0397954730380403
0.0795475615893828 0.0999617431907747 11000.0000000000000000 0.0641993259275183 0.0375504044512608 0.0397375944786548
0.0794095531320314 0.0998770384307753 11100.0000000000000000 0.0641020921505702 0.0374349799301227 0.0396867971093514
0.0791926579323662 0.0997216909107230 11200.0000000000000000 0.0639547988143344 0.0373308847706143 0.0395739616436341
0.0791537467625055 0.0997998414559883 11300.0000000000000000 0.0639397613524157 0.0373084449661646 0.0394970122250045
0.0789992473898868 0.0996355363837230 11400.0000000000000000 0.0638319445058100 0.0371853451645658 0.0395076490850645
0.0789024567745990 0.0996529033102890 11500.0000000000000000 0.0637683736919638 0.0371493889140343 0.0393687457689328
0.0788726113281393 0.0996105239124131 11600.0000000000000000 0.0637612399409831 0.0370994202122177 0.0394624043111623
0.0785621301252443 0.0993615523661979 11700.0000000000000000 0.0635330536118203 0.0370355718478167 0.0391729601080224
0.0785846343069444 0.0995753283770050 11800.0000000000000000 0.0636001039622653 0.0370076272895214 0.0392328258755905
0.0783509990795852 0.0993978082138110 11900.0000000000000000 0.0634334001379399 0.0369401683395222 0.0390446249188411
0.0784296521367441 0.0996497045807563 12000.0000000000000000 0.0635053816829407 0.0370191291828471 0.0389230408314152
0.0783915492119806 0.0998016429655818 12100.0000000000000000 0.0635137935633980 0.0370534624765003 0.0388085195995292
0.0781297099741844 0.0995672787334716 12200.0000000000000000 0.0633514281929712 0.0369055690576994 0.0388031550065294
0.0780091896118255 0.0995819248752370 12300.0000000000000000 0.0632924542853298 0.0368873612550430 0.0386913413992138
0.0779335357754200 0.0996645998924045 12400.0000000000000000 0.0632706217831151 0.0368874255210083 0.0385969259436277
0.0777595116748938 0.0995987313852103 12500.0000000000000000 0.0631764520088043 0.0368103127898675 0.0385372521852458
0.0775874987905697 0.0995671393262825 12600.0000000000000000 0.0630844802086366 0.0367361625907023 0.0384471201269918
0.0775425231479401 0.0997597594907418 12700.0000000000000000 0.0630838652366474 0.0367879647677797 0.0382452135401279
0.0774762108784451 0.0998674364016291 12800.0000000000000000 0.0630930176343977 0.0367707053316488 0.0382577179258677
0.0773272673950573 0.0998962022783493 12900.0000000000000000 0.0630335590786857 0.0367198683281418 0.0381908983131946
0.0772211539815193 0.0999942120319948 13000.0000000000000000 0.0629982510027667 0.0367139707812473 0.0380636672163054
0.0770072302275062 0.0999134140415457 13100.0000000000000000 0.0628974154044296 0.0366227366486827 0.0380462806999838
0.0768506766146031 0.1000944564107412 13200.0000000000000000 0.0627921855076505 0.0366471046460851 0.0375765043591727
0.0768291513847474 0.1001666946227020 13300.0000000000000000 0.0628861771402429 0.0366664716399431 0.0378823909135793
0.0766734571414221 0.1002786097843353 13400.0000000000000000 0.0628437350463005 0.0366246812165562 0.0377981920428886
0.0766515497775394 0.1005584920476106 13500.0000000000000000 0.0628813255712511 0.0367221616270925 0.0375930988327618
0.0765111499055873 0.1006112122049531 13600.0000000000000000 0.0628547152957184 0.0367141393079261 0.0375823597644071
0.0763507665506942 0.1006392876052001 13700.0000000000000000 0.0628169913564529 0.0366969749208390 0.0375809363490784
0.0761195528373295 0.1006241230430598 13800.0000000000000000 0.0626957950368327 0.0366330301739904 0.0374064740929512
0.0761079067216001 0.1009041720748229 13900.0000000000000000 0.0627754886002979 0.0367135316594530 0.0373763439453156
0.0758820981232787 0.1008490230216388 14000.0000000000000000 0.0626656866514484 0.0366611488747574 0.0372704765861188
0.0758164879055235 0.1010602364681110 14100.0000000000000000 0.0627144240066732 0.0367141131587365 0.0372668584943219
0.0757073319668835 0.1011930236311987 14200.0000000000000000 0.0627136463122375 0.0367229811406890 0.0372312485101789
0.0755566305303876 0.1012535928966013 14300.0000000000000000 0.0626691404654001 0.0367206461243199 0.0371456923102915
0.0754093146182200 0.1013106995513764 14400.0000000000000000 0.0626348196052188 0.0367059780545357 0.0371132861967432
0.0753297208081629 0.1014989259488974 14500.0000000000000000 0.0626558563362517 0.0367509300968417 0.0370438484911049
0.0751614136503027 0.1014930588785433 14600.0000000000000000 0.0626063552483094 0.0367192081729899 0.0370517402914018
0.0750642839376641 0.1016445049299991 14700.0000000000000000 0.0626246634363858 0.0367343760737151 0.0370554888041649
0.0748966043245521 0.1016376149533436 14800.0000000000000000 0.0625539189152380 0.0367334918310792 0.0369479645519771
0.0747436240384878 0.1016576225897966 14900.0000000000000000 0.0625210864900162 0.0367018441155231 0.0369812552162574
0.0746344775243320 0.1017992157814019 15000.0000000000000000 0.0625067718610297 0.0367421445517761 0.0368512495866089
0.0745825984699394 0.1019746368110040 15100.0000000000000000 0.0625705766980843 0.0368437375283441 0.0368813339830496
0.0743466221270675 0.1018764778179270 15200.0000000000000000 0.0624256356470592 0.0367241690088181 0.0367552736344241
0.0742364409836581 0.1019764349886861 15300.0000000000000000 0.0624300010738680 0.0367309729121102 0.0367761554110177
0.0742967499932045 0.1023904019518963 15400.0000000000000000 0.0625795474749292 0.0369571680156158 0.0366738699390001
0.0739362820664084 0.1019765865020371 15500.0000000000000000 0.0623369793045593 0.0367057180934167 0.0367293305563750
0.0737866911515267 0.1019975023873211 15600.0000000000000000 0.0622971347134109 0.0367043589256430 0.0366999863891529
0.0736369107744935 0.1020064609498635 15700.0000000000000000 0.0622457987097265 0.0366817900220045 0.0366580330925446
0.0735057552088895 0.1020691438073998 15800.0000000000000000 0.0622076051746420 0.0366782277088438 0.0365772939734348
0.0733624857176989 0.1020703413754649 15900.0000000000000000 0.0621739498454152 0.0366789712230731 0.0365840010654240
0.0731708286394871 0.1020211728463984 16000.0000000000000000 0.0620873435979539 0.0366245076064765 0.0365328652994537
0.0730260157716200 0.1019825424291168 16100.0000000000000000 0.0620405852359933 0.0366184928127817 0.0365352899304547
0.0728949786993056 0.1020485078538563 16200.0000000000000000 0.0620126934270551 0.0366177210935700 0.0364895660614886
0.0726784450887256 0.1019344296971588 16300.0000000000000000 0.0619082868245581 0.0365264834953938 0.0364937890169542
0.0725495268103736 0.1019639276430039 16400.0000000000000000 0.0618749155187584 0.0365534768233477 0.0364327307983082
0.0724094857718803 0.1019677347968718 16500.0000000000000000 0.0618391305625812 0.0365391903537840 0.0364401113277888
0.0722512105814282 0.1018662614055808 16600.0000000000000000 0.0618227852433872 0.0365323315243640 0.0366413374621760
0.0720382543039097 0.1018348905905303 16700.0000000000000000 0.0616866438781702 0.0364589241227893 0.0364145064954515
0.0718441371217572 0.1017373921780734 16800.0000000000000000 0.0615806180468843 0.0364064474150767 0.0363344954726299
0.0717405604515362 0.1018226963112851 16900.0000000000000000 0.0615836540789051 0.0364393164784639 0.0363320430743354
0.0715064513489705 0.1016039200397564 17000.0000000000000000 0.0614618998498003 0.0363591936248656 0.0363780343856087
0.0713426096624915 0.1016713154960217 17100.0000000000000000 0.0613914189759410 0.0363280477186045 0.0362237030266464
0.0711611090646863 0.1015496387951201 17200.0000000000000000 0.0613225065395521 0.0362831317302977 0.0362961465681041
0.0710369419145372 0.1016622558819631 17300.0000000000000000 0.0612840005357188 0.0363007815769858 0.0361360227693892
0.0707676875676786 0.1013489678019163 17400.0000000000000000 0.0611500321615109 0.0362250672892863 0.0362584059871623
0.0705712405250767 0.1012642244869333 17500.0000000000000000 0.0610689281082375 0.0361598052285452 0.0362804421923948
0.0703498625678883 0.1011480445618612 17600.0000000000000000 0.0609520137557306 0.0360937920694541 0.0362163558237189
0.0700931790159956 0.1009609593304515 17700.0000000000000000 0.0608272553512007 0.0360139106953306 0.0362409723630251
0.0699970126087801 0.1010859724052575 17800.0000000000000000 0.0608317190951634 0.0361410937481486 0.0361027976184676
0.0697543978708730 0.1010226692197057 17900.0000000000000000 0.0607219928085691 0.0361370020825353 0.0359739020611624
0.0693818992231432 0.1005530158000718 18000.0000000000000000 0.0604746521497875 0.0358636859534802 0.0361000076224550
0.0689601916663985 0.1000686837850802 18100.0000000000000000 0.0602098626748449 0.0356800534124792 0.0361305218354216
0.0689015449794124 0.1001867659893958 18200.0000000000000000 0.0603431691299541 0.0358383584838347 0.0364460070671734
0.0683812704992089 0.0996213952915582 18300.0000000000000000 0.0599218322414221 0.0355506334774249 0.0361340296974964
0.0680257804804090 0.0993272915500958 18400.0000000000000000 0.0597148797735144 0.0354249572844346 0.0360814897791183
0.0677163395528275 0.0991148926761383 18500.0000000000000000 0.0595578764018054 0.0353732028102603 0.0360270705679957
0.0673240729922490 0.0987587641953441 18600.0000000000000000 0.0593292395240974 0.0352751707259254 0.0359589501828709
0.0666006922108254 0.0978835442208287 18700.0000000000000000 0.0588121695931790 0.0349248107268079 0.0358396312142539
0.0664200591638407 0.0978019148759291 18800.0000000000000000 0.0588128995698829 0.0350234317365504 0.0360061925032114
0.0658869165225574 0.0972888137928495 18900.0000000000000000 0.0584361438050301 0.0348271135640229 0.0357417313406908
0.0653873076584839 0.0967258785295391 19000.0000000000000000 0.0581164812758226 0.0346759397279186 0.0356767991873487
0.0648498412461588 0.0960971664541106 19100.0000000000000000 0.0577595691641786 0.0344906252269663 0.0356006437294786
0.0643488944558285 0.0955213425191566 19200.0000000000000000 0.0574257110254729 0.0343325281342567 0.0355000789926500
0.0637878975612002 0.0948166521498741 19300.0000000000000000 0.0570297954830339 0.0341147546322920 0.0353998775887694
0.0633351758139213 0.0941618083537096 19400.0000000000000000 0.0567611510709929 0.0339768949064104 0.0355707252099304
0.0628608578077938 0.0936312564593250 19500.0000000000000000 0.0563774938275469 0.0338173336263967 0.0352005274166721
0.0623123797183524 0.0927897221039028 19600.0000000000000000 0.0559777150053400 0.0335798091446898 0.0352289490544151
0.0619972751347507 0.0924979534024773 19700.0000000000000000 0.0557515290000331 0.0335021608720800 0.0350087265908242
0.0616093620465248 0.0919827338837031 19800.0000000000000000 0.0554621174626981 0.0333708852431648 0.0348854886773999
0.0612368805765626 0.0914829484126477 19900.0000000000000000 0.0551931885005699 0.0332428533237650 0.0348100716893043
0.0609067903116760 0.0910575025898442 20000.0000000000000000 0.0549534507660618 0.0331395935103481 0.0347099166523788
0.0604922328210546 0.0904692441567548 20100.0000000000000000 0.0546133140440962 0.0329487493510403 0.0345430298475349
0.0602324531531168 0.0901591879494090 20200.0000000000000000 0.0544611633563678 0.0329014796581755 0.0345515326647701
0.0598899599681047 0.0896626866674514 20300.0000000000000000 0.0542204409203595 0.0327951404833742 0.0345339765625076
0.0595529036766924 0.0891911911474700 20400.0000000000000000 0.0539338390688821 0.0326148593622049 0.0343764020891612
0.0592780174580945 0.0888545630257841 20500.0000000000000000 0.0537340752030752 0.0325377703470568 0.0342659499813655
0.0589900895127083 0.0884411288074406 20600.0000000000000000 0.0535243347680392 0.0324261895865285 0.0342399311654796
0.0587185759307117 0.0880956331702771 20700.0000000000000000 0.0533181891951357 0.0323316670594561 0.0341268806200980
0.0584441227089909 0.0877344234649608 20800.0000000000000000 0.0531137684497948 0.0322285815233809 0.0340479461018468
0.0581913252600003 0.0873924349040158 20900.0000000000000000 0.0529241101879894 0.0321502866622906 0.0339623939256508
0.0579291983234044 0.0870472607855640 21000.0000000000000000 0.0527308237966706 0.0320451694521429 0.0339016666255711
0.0576695870524084 0.0867071173440604 21100.0000000000000000 0.0525336555503999 0.0319433564725917 0.0338145613325390
0.0573333678499440 0.0862266851834015 21200.0000000000000000 0.0522727758585853 0.0317783215521801 0.0337527288488156
0.0573756124464355 0.0863639417522155 21300.0000000000000000 0.0523323420214069 0.0319854754374003 0.0336043384495762
0.0570504478746832 0.0859190362584418 21400.0000000000000000 0.0520984037242751 0.0318516384761709 0.0335724922878045
0.0567137292581594 0.0854554523425209 21500.0000000000000000 0.0518155055998495 0.0316043002635825 0.0334885405351352
0.0564726719493466 0.0851343096974196 21600.0000000000000000 0.0516346255223754 0.0315092422616425 0.0334222781810929
0.0562516417411388 0.0848535502680144 21700.0000000000000000 0.0514640210634756 0.0314338329507240 0.0333170592940254
0.0560229280615097 0.0845180631174377 21800.0000000000000000 0.0512828060500315 0.0313446620697218 0.0332455709514567
0.0557735111514570 0.0842086199476362 21900.0000000000000000 0.0510982152578542 0.0312391584077153 0.0331715715246082
0.0555804390810368 0.0839384241188248 22000.0000000000000000 0.0509625028263423 0.0311896286773589 0.0331415194281488
0.0554018497535651 0.0837707316183460 22100.0000000000000000 0.0508300661072675 0.0311475720470059 0.0330001110101530
0.0550647921300095 0.0832316135459022 22200.0000000000000000 0.0505635106923558 0.0309660294487642 0.0329916076447471
0.0549392427673579 0.0831088824022415 22300.0000000000000000 0.0504694518278766 0.0309422727625682 0.0328874093793388
0.0547311471218887 0.0828364238047396 22400.0000000000000000 0.0503092577370636 0.0308695588165656 0.0327999012050607
0.0545083008146168 0.0825275298960984 22500.0000000000000000 0.0501556776810367 0.0307976782652912 0.0327892017481402
0.0543883692858338 0.0824247612633692 22600.0000000000000000 0.0500982944751131 0.0307739302726287 0.0328061170786206
0.0541132821782717 0.0820137329547974 22700.0000000000000000 0.0498338712141151 0.0306308719195613 0.0325775978038299
0.0539957571825855 0.0818931454372570 22800.0000000000000000 0.0497555687526232 0.0306217228498508 0.0325116495407994
0.0538635305525969 0.0817831568819507 22900.0000000000000000 0.0496758671049098 0.0306435376579099 0.0324132433271815
0.0533992874601752 0.0810737769733095 23000.0000000000000000 0.0492651018613136 0.0303314304991566 0.0322559125126132
0.0534146126608108 0.0811488908451053 23100.0000000000000000 0.0493249613216833 0.0304164385399750 0.0323199032408420
0.0532698160010624 0.0810350990574434 23200.0000000000000000 0.0492211102255775 0.0304312330861771 0.0321482927576271
0.0528756265598399 0.0804450124733648 23300.0000000000000000 0.0489127432968743 0.0301595095742276 0.0321708245800651
0.0527245114110486 0.0802826367876774 23400.0000000000000000 0.0488056434681917 0.0301343248513209 0.0320811008227201
0.0525816640931161 0.0800980249703062 23500.0000000000000000 0.0486928067056456 0.0301165382764043 0.0319749994827558
0.0522800185066756 0.0797574100083910 23600.0000000000000000 0.0484451232672551 0.0299784100040372 0.0317646545499168
0.0521595582174739 0.0795571638981908 23700.0000000000000000 0.0483872709454912 0.0299577384176385 0.0318746232486618
0.0519083209510681 0.0792316749180744 23800.0000000000000000 0.0481900707168362 0.0298301175422562 0.0317901694559463
0.0516923505140306 0.0788929115031835 23900.0000000000000000 0.0479835259084518 0.0297315789308243 0.0316172626857690
0.0515198703904821 0.0787034498953373 24000.0000000000000000 0.0478878944636822 0.0296991252170646 0.0316291323518447
0.0513119304619907 0.0784420781355946 24100.0000000000000000 0.0477337070849580 0.0296184104810498 0.0315624092611969
0.0510528494800917 0.0780670108525246 24200.0000000000000000 0.0475356223514561 0.0294900088875494 0.0315326201856587
0.0509211656019919 0.0778640013713358 24300.0000000000000000 0.0474446377492313 0.0294611253887041 0.0315322586348935
0.0506545865838431 0.0775331584421226 24400.0000000000000000 0.0472265236325677 0.0293711868352891 0.0313471626690158
0.0503834410268656 0.0771692396753839 24500.0000000000000000 0.0470158737278859 0.0292471824804258 0.0312636317288681
0.0502184058615384 0.0769343334122832 24600.0000000000000000 0.0468717032671187 0.0291544786232441 0.0311795951714092
0.0500459420571998 0.0766423143255370 24700.0000000000000000 0.0467359599536612 0.0290991596036596 0.0311564238282486
0.0498552001377533 0.0764049708679179 24800.0000000000000000 0.0465549736041000 0.0290179952389912 0.0309417281717378
0.0496865876941188 0.0761712614350823 24900.0000000000000000 0.0464527560161979 0.0289642182211154 0.0309889567144751
0.0494698082389591 0.0758614314793660 25000.0000000000000000 0.0462761999532098 0.0288752333860427 0.0308983267084713
0.0492413192656825 0.0755444136069625 25100.0000000000000000 0.0460799651300346 0.0287445134704256 0.0307896141770676
0.0491022373609815 0.0753359712455849 25200.0000000000000000 0.0459681249580789 0.0287113719436894 0.0307229192820597
0.0489118121717326 0.0750684979355076 25300.0000000000000000 0.0458153488836699 0.0286409372476762 0.0306401481797633
0.0487079166852946 0.0747839996082463 25400.0000000000000000 0.0456592926214384 0.0285348792520874 0.0306103749401253
0.0485481842534848 0.0745566526020425 25500.0000000000000000 0.0455232484957647 0.0284758437857087 0.0305123133418226
0.0483646266691692 0.0742925504089994 25600.0000000000000000 0.0453723807892557 0.0283972981091367 0.0304350479697172
0.0482152104483056 0.0740706327118064 25700.0000000000000000 0.0452545035966934 0.0283484489337200 0.0303837222929414
0.0480222112429488 0.0737987195149293 25800.0000000000000000 0.0450937344470985 0.0282556350894480 0.0302983719410680
0.0478224255461125 0.0735153806774288 25900.0000000000000000 0.0449283968487190 0.0281566332900904 0.0302191478812444
0.0476628208595503 0.0732549757778842 26000.0000000000000000 0.0447966128689562 0.0281182771807762 0.0301503776576142
0.0474625176498035 0.0729256689505821 26100.0000000000000000 0.0446286744947293 0.0280005638032380 0.0301259475752935
0.0472373314828390 0.0726707095181334 26200.0000000000000000 0.0444427214511755 0.0279224757676762 0.0299403690360534
0.0471397571648371 0.0725467653503318 26300.0000000000000000 0.0443478882553108 0.0278851642085664 0.0298198662975080
0.0468441080374040 0.0719463004338651 26400.0000000000000000 0.0441356149281474 0.0277084861822659 0.0300435650590544
0.0467729871213010 0.0719719762655947 26500.0000000000000000 0.0440684713448731 0.0277131417871861 0.0298157802054108
0.0466081097237297 0.0717283471615026 26600.0000000000000000 0.0439203576501178 0.0276359388499706 0.0297090348652682
0.0464379973417647 0.0714709549757672 26700.0000000000000000 0.0437841177147509 0.0275700476223947 0.0296574709190770
0.0462725682912452 0.0712272265162975 26800.0000000000000000 0.0436515196659850 0.0275211734635969 0.0295851103928005
0.0460197633619358 0.0707769013772610 26900.0000000000000000 0.0434291603356078 0.0273742885923278 0.0295456880109068
0.0458350536517338 0.0705121435821039 27000.0000000000000000 0.0432899518210234 0.0272781762096315 0.0295344338406243
0.0455700593400405 0.0701748562393744 27100.0000000000000000 0.0430705163652561 0.0271532670956397 0.0293838827859697
0.0454991076126160 0.0700672763397178 27200.0000000000000000 0.0429976093125259 0.0271520641967820 0.0292719891009879
0.0452956633530337 0.0697750068224712 27300.0000000000000000 0.0428212368688059 0.0270404400323877 0.0291738372673308
0.0450878034972431 0.0694906731606218 27400.0000000000000000 0.0426607727218721 0.0269339511944254 0.0291306630351981
0.0449025163767267 0.0691670077673280 27500.0000000000000000 0.0424857539226270 0.0268546566028624 0.0290188349435908
0.0447622840391719 0.0689538520372650 27600.0000000000000000 0.0423646698029256 0.0268172116888756 0.0289253314463900
0.0445379608631535 0.0686158333460012 27700.0000000000000000 0.0421599340021474 0.0266937627295069 0.0287921790699282
0.0442046568527300 0.0681382986966436 27800.0000000000000000 0.0418648040746553 0.0264961743351308 0.0286200864141169
0.0441014525315128 0.0679714613500192 27900.0000000000000000 0.0418318636592739 0.0265590698166707 0.0286954709388929
0.0439883164120610 0.0677216839231761 28000.0000000000000000 0.0417068696533604 0.0264404611458699 0.0286770171323344
0.0438243076716293 0.0675143608416375 28100.0000000000000000 0.0415655258010971 0.0263627865046942 0.0285606481864275
0.0433271857630646 0.0667997013714556 28200.0000000000000000 0.0411664721446571 0.0260713745072675 0.0284676269368405
0.0435889138496943 0.0670110284057011 28300.0000000000000000 0.0413908291911185 0.0262903455653409 0.0286730289437379
0.0434589063048060 0.0669102429353678 28400.0000000000000000 0.0412469852313838 0.0263050377356950 0.0283137539496664
0.0429967070520935 0.0662053533638205 28500.0000000000000000 0.0408618952731407 0.0259530723104437 0.0282924483662050
0.0427803814228575 0.0659442249691991 28600.0000000000000000 0.0407007774175083 0.0259179424069481 0.0281605608710284
0.0426761699715601 0.0657009334543977 28700.0000000000000000 0.0405935016560482 0.0258333202460446 0.0281635829521902
0.0424790348472920 0.0654671514091992 28800.0000000000000000 0.0404188658066004 0.0257694415243784 0.0279598354455319
0.0422570034389501 0.0651049288544118 28900.0000000000000000 0.0402225155090452 0.0256364583227664 0.0278916714200523
0.0420519329466035 0.0647654921683230 29000.0000000000000000 0.0400488198013906 0.0255283727988326 0.0278494812918032
0.0418269986602587 0.0644322439877733 29100.0000000000000000 0.0398499436399592 0.0254152814223581 0.0277252504894465
0.0416322775483826 0.0641213781142670 29200.0000000000000000 0.0396835777345081 0.0253232062353032 0.0276574490400796
0.0416150100562452 0.0639738347316688 29300.0000000000000000 0.0396762170392249 0.0253635391352592 0.0277524842337264
0.0413019325744951 0.0636019389521230 29400.0000000000000000 0.0394028997215496 0.0252220822763392 0.0274856450832408
0.0410084617259149 0.0631515798151071 29500.0000000000000000 0.0391515866403150 0.0250246463598429 0.0274216586603953
0.0404043190465781 0.0622913362137717 29600.0000000000000000 0.0386756108901764 0.0246752054772975 0.0273315828230582
0.0403982329610933 0.0623544438266373 29700.0000000000000000 0.0386179189794438 0.0247006975818114 0.0270183015482333
0.0403385976879096 0.0621233170337670 29800.0000000000000000 0.0385769051527848 0.0247062371720166 0.0271394687174462
0.0401838108779892 0.0618630548619014 29900.0000000000000000 0.0384387020179881 0.0246336983943461 0.0270742439377159
0.0399181794149671 0.0614641535339950 30000.0000000000000000 0.0382123398262612 0.0244811775438458 0.0269858488122368
0.0396288172500944 0.0610257775528544 30100.0000000000000000 0.0379668560796080 0.0242993956090494 0.0269134339064337
0.0394962920992634 0.0608076121296217 30200.0000000000000000 0.0378517637985864 0.0242529093675223 0.0268502415979382
0.0394124983457443 0.0606871102527005 30300.0000000000000000 0.0377827460805176 0.0242698604962198 0.0267615152274056
0.0391491619749654 0.0602472954854832 30400.0000000000000000 0.0375525782529902 0.0240707770691895 0.0267430784823226
0.0389007862541450 0.0598784665381987 30500.0000000000000000 0.0373383405851759 0.0239280214449871 0.0266460881033729
0.0387232475368879 0.0596006065303373 30600.0000000000000000 0.0371932244076724 0.0238443047701525 0.0266047387933119
0.0386752807053711 0.0595328722585996 30700.0000000000000000 0.0371543006100982 0.0238515625233189 0.0265574869531033
0.0383856710311977 0.0591630405912249 30800.0000000000000000 0.0369139153549604 0.0236624129150651 0.0264445368823537
0.0382832232551698 0.0589467738719214 30900.0000000000000000 0.0368201944211777 0.0235878762282511 0.0264629043293686
0.0381612584873216 0.0587465800408373 31000.0000000000000000 0.0367190320248116 0.0235847629052912 0.0263835266657962
0.0380035540258399 0.0585380160320803 31100.0000000000000000 0.0365826890116280 0.0234634206539806 0.0263257653346112
0.0379306579100911 0.0584164167148283 31200.0000000000000000 0.0365233967295605 0.0234378957141422 0.0263086165791804
0.0377394785623843 0.0581469471033013 31300.0000000000000000 0.0363617291763437 0.0233090348485872 0.0262514561911018
0.0376061818996875 0.0579518810645584 31400.0000000000000000 0.0362491228629038 0.0232280456168647 0.0262103828705045
0.0375204689129357 0.0578433500690575 31500.0000000000000000 0.0361708063760161 0.0232082502423931 0.0261111562796780
0.0373312917715840 0.0574379261874059 31600.0000000000000000 0.0360556600220374 0.0230683625882905 0.0263850595408692
0.0372575294160940 0.0574309686145959 31700.0000000000000000 0.0359530024997191 0.0230236400919107 0.0260998718762758
0.0371664599011292 0.0572898676549606 31800.0000000000000000 0.0358755283470322 0.0229712850252994 0.0260745008067395
0.0370508258931524 0.0571266299254886 31900.0000000000000000 0.0357717979515457 0.0228788063885793 0.0260309295989626
0.0369349734592866 0.0569641040368839 32000.0000000000000000 0.0356786710503419 0.0228117346676873 0.0260038720375096
0.0368567515366451 0.0568298005699554 32100.0000000000000000 0.0356106968636929 0.0227635657979784 0.0259926695501928
0.0367772339407474 0.0567323219643882 32200.0000000000000000 0.0355428503814790 0.0227172136786197 0.0259446319421605
0.0366588539577230 0.0565587088441264 32300.0000000000000000 0.0354403908585504 0.0226263972940755 0.0259176033382767
0.0365742021525009 0.0563919511145687 32400.0000000000000000 0.0353817398158652 0.0226112267166990 0.0259495792796924
0.0364536418310901 0.0562488479934338 32500.0000000000000000 0.0352689614238645 0.0224898443771981 0.0258835114937358
0.0362635889071790 0.0559790958496962 32600.0000000000000000 0.0351149557847089 0.0223549358141568 0.0258622025678035
0.0363765010979937 0.0561573038176456 32700.0000000000000000 0.0351950495617955 0.0224483605302942 0.0257980328012486
0.0362340907849753 0.0559286973200459 32800.0000000000000000 0.0350701264654322 0.0223247440371670 0.0257929737195405
0.0362743936555737 0.0559761990790928 32900.0000000000000000 0.0351069367155430 0.0224068752286242 0.0257702788988812
0.0360919696519963 0.0557196816639370 33000.0000000000000000 0.0349548716250638 0.0222463757265442 0.0257614594577776
0.0360423425478706 0.0556453070515533 33100.0000000000000000 0.0349097473182256 0.0222028734231844 0.0257484662502942
0.0359642867496981 0.0555309195141346 33200.0000000000000000 0.0348459051254655 0.0221541483937885 0.0257342658442407
0.0359479455850766 0.0554946608964434 33300.0000000000000000 0.0348306472697784 0.0221508591805583 0.0257291234170352
0.0356359333091684 0.0550988828378475 33400.0000000000000000 0.0345723160028602 0.0219101009846611 0.0256443468797638
0.0355696004102126 0.0549615904102196 33500.0000000000000000 0.0345430084806257 0.0219299191310010 0.0257109239710696
0.0357056135029640 0.0551273418722964 33600.0000000000000000 0.0346158451428588 0.0219635181569823 0.0256669070391927
0.0356540468673317 0.0550525166761959 33700.0000000000000000 0.0345751178361597 0.0219413821126191 0.0256525256884921
0.0354792281787806 0.0548105250341113 33800.0000000000000000 0.0344235454931130 0.0217871288191466 0.0256172999404135
0.0356260461069670 0.0549707339125318 33900.0000000000000000 0.0345444439507631 0.0219391446061611 0.0256418511773923
0.0354610638793227 0.0547932619196779 34000.0000000000000000 0.0344113484562688 0.0218047569613258 0.0255863110647487
0.0353926732150366 0.0546690989467841 34100.0000000000000000 0.0343427616571789 0.0217297531049079 0.0255795213619870
0.0353355622545253 0.0545724034080390 34200.0000000000000000 0.0343056294273058 0.0217119424190679 0.0256026096275908
0.0352204642205358 0.0544109743047324 34300.0000000000000000 0.0342134001608871 0.0216397369125710 0.0255824252057090
0.0350669370790598 0.0542121099444808 34400.0000000000000000 0.0340685740616162 0.0214853094466882 0.0255099397762360
0.0351834635099025 0.0543494992300441 34500.0000000000000000 0.0341589899838956 0.0215835322949082 0.0255194649007276
0.0351183493914066 0.0542717251813559 34600.0000000000000000 0.0341010726317055 0.0215404825265590 0.0254737334275007
0.0350787929908933 0.0541953077216634 34700.0000000000000000 0.0340678426473354 0.0215134778763106 0.0254837920004741
0.0350151252986469 0.0540921774208253 34800.0000000000000000 0.0340109658181923 0.0214575460251907 0.0254790145281061
0.0349378551108115 0.0539978778068448 34900.0000000000000000 0.0339392233470251 0.0213997386435218 0.0254214218269224
0.0350473318554356 0.0541344829109613 35000.0000000000000000 0.0340548282654459 0.0215537430287542 0.0254837552666325
0.0348582901672830 0.0538143352140972 35100.0000000000000000 0.0338708078178873 0.0213369683277809 0.0254736375623881
0.0348496976384783 0.0538325957110259 35200.0000000000000000 0.0338603381966303 0.0213365244557387 0.0254225349812784
0.0347707304312928 0.0537203269572535 35300.0000000000000000 0.0337920692338598 0.0212793525954745 0.0253978669514186
0.0347197500152376 0.0536367423282682 35400.0000000000000000 0.0337474849606902 0.0212413486745865 0.0253920988246686
0.0346904569484546 0.0535842654552036 35500.0000000000000000 0.0337167395986963 0.0212119487728011 0.0253802872183258
0.0346352217058000 0.0535116291508104 35600.0000000000000000 0.0336713351439219 0.0211796008095432 0.0253588889095338
0.0346051737515932 0.0534502066066399 35700.0000000000000000 0.0336423674267901 0.0211521439985333 0.0253619453503941
0.0345789448469139 0.0534133661259151 35800.0000000000000000 0.0336177910694253 0.0211455532123246 0.0253333000925478
0.0345355845746630 0.0533360090362284 35900.0000000000000000 0.0335799730115644 0.0211105337029611 0.0253377647324050
0.0344773970946066 0.0532582849085234 36000.0000000000000000 0.0335218688740671 0.0210501403912009 0.0253016531019375
0.0344799813595800 0.0532432111048280 36100.0000000000000000 0.0335327765439627 0.0210626467658960 0.0253452669455468
0.0345875740765603 0.0533020391008582 36200.0000000000000000 0.0336163324301724 0.0211316357142674 0.0254440808290039
0.0342400040065322 0.0529230721607809 36300.0000000000000000 0.0333387457604136 0.0209275578696185 0.0252643490047226
0.0341558432113329 0.0528447226110108 36400.0000000000000000 0.0332747906471440 0.0208711620454769 0.0252274347207552
0.0342471849337232 0.0529060548397399 36500.0000000000000000 0.0333157940202993 0.0208815227329430 0.0252284135747909
0.0341915897703802 0.0528235094015342 36600.0000000000000000 0.0332671884225458 0.0208416321506892 0.0252120223675797
0.0341658530357502 0.0527785046220220 36700.0000000000000000 0.0332427438563116 0.0208256286559415 0.0252009891115327
0.0340895614129922 0.0526711310988927 36800.0000000000000000 0.0331751264497224 0.0207754174366527 0.0251643958503519
0.0340669554485975 0.0526260563022846 36900.0000000000000000 0.0331500257104156 0.0207446873399715 0.0251624037508087
0.0339939515977553 0.0525165620046828 37000.0000000000000000 0.0330931733684246 0.0207072066306851 0.0251549732405751
0.0340355253522059 0.0525751192537539 37100.0000000000000000 0.0331163709921667 0.0207379644212438 0.0251168749414630
0.0339558422478661 0.0524484179672867 37200.0000000000000000 0.0330479627882267 0.0206704969837219 0.0251170939540321
0.0339115966403550 0.0523807374979592 37300.0000000000000000 0.0329994286607907 0.0206249946677835 0.0250803858370650
0.0338492737830114 0.0522834005836985 37400.0000000000000000 0.0329470527166377 0.0205813339137627 0.0250742025860782
0.0338111823088341 0.0522207653171157 37500.0000000000000000 0.0329061587317749 0.0205460159193166 0.0250466713818332
0.0338483112106810 0.0522547220187631 37600.0000000000000000 0.0329489896103830 0.0206154262765483 0.0250774989355395
0.0337053409931107 0.0520476326166621 37700.0000000000000000 0.0328074379826187 0.0204663371486760 0.0250104411720260
0.0337197230236608 0.0521062296910805 37800.0000000000000000 0.0328312478471112 0.0205330514403699 0.0249659872333335
0.0336751114228187 0.0519551933040564 37900.0000000000000000 0.0327661323990137 0.0204364037263315 0.0249978211428482
0.0336035375231208 0.0518841205279898 38000.0000000000000000 0.0327095601529841 0.0203933802485082 0.0249572023123176
0.0335207366813098 0.0517468363740148 38100.0000000000000000 0.0326343906296163 0.0203319448296668 0.0249380446334738
0.0334693806541962 0.0516918375441198 38200.0000000000000000 0.0325886924830126 0.0202895317238435 0.0249040200098908
0.0334168582293064 0.0516084378466025 38300.0000000000000000 0.0325318362264750 0.0202416572651249 0.0248603915648663
0.0334192068809954 0.0515869369884515 38400.0000000000000000 0.0325265218198391 0.0202351567983259 0.0248647866115838
0.0333536788018643 0.0514389217634216 38500.0000000000000000 0.0324785471903550 0.0201884875347916 0.0249331006613422
0.0333279263938346 0.0514591433187635 38600.0000000000000000 0.0324291193487082 0.0201692292015780 0.0247601784806568
0.0331694355469433 0.0512756847639062 38700.0000000000000000 0.0322835007863277 0.0200337033023328 0.0246551795321284
0.0330835005134860 0.0511311007342350 38800.0000000000000000 0.0322423498076163 0.0200126541787107 0.0247421438040332
0.0331934053734616 0.0512194245942627 38900.0000000000000000 0.0323000855247985 0.0200484126781069 0.0247390994533628
0.0333097447689322 0.0512864431849604 39000.0000000000000000 0.0324082719847953 0.0201435386722779 0.0248933613130108
0.0331353227384765 0.0511230220114355 39100.0000000000000000 0.0322439795617407 0.0200160959355165 0.0247014775615341
0.0331290342449364 0.0510963289145912 39200.0000000000000000 0.0322315971638115 0.0200075587838146 0.0246934667119036
0.0330843390072680 0.0510166748005002 39300.0000000000000000 0.0321792421082214 0.0199692864239698 0.0246466682011477
0.0329989657947442 0.0509037680983261 39400.0000000000000000 0.0321110197606119 0.0199118416708495 0.0246295034785276
0.0329663646805762 0.0508551125218409 39500.0000000000000000 0.0320704950823394 0.0198737558887576 0.0245867472381830
0.0328220820423845 0.0506939039778972 39600.0000000000000000 0.0319531470806064 0.0197856464052700 0.0245109558968740
0.0329384405483999 0.0507839235976602 39700.0000000000000000 0.0320673143928257 0.0199181346373199 0.0246287587879226
0.0328380815066764 0.0506469646138216 39800.0000000000000000 0.0319495235808168 0.0197880914897210 0.0245249567130482
0.0328036445084612 0.0505880661789006 39900.0000000000000000 0.0319114732866760 0.0197516178738379 0.0245025645855041
0.0327052190007929 0.0504834332289644 40000.0000000000000000 0.0318240919962429 0.0196893343094636 0.0244183814457505
0.0327627804710539 0.0505000588450604 40100.0000000000000000 0.0318646290173798 0.0197219478622896 0.0244737288911154
0.0325530461016449 0.0501861242243670 40200.0000000000000000 0.0316916143870826 0.0195571997819699 0.0244700874403484
0.0325857921704915 0.0502603511967888 40300.0000000000000000 0.0317014410103483 0.0196014878762865 0.0243581327978265
0.0326346110774159 0.0502992218911375 40400.0000000000000000 0.0317346246101267 0.0196303753393757 0.0243742901325776
0.0326103893433252 0.0502649476534028 40500.0000000000000000 0.0317287771331265 0.0196676102061140 0.0243721613296639
0.0324781626614465 0.0500918146903874 40600.0000000000000000 0.0315981284459192 0.0195073907573367 0.0243151456745061
0.0324074680213197 0.0499786140643221 40700.0000000000000000 0.0315249795475225 0.0194567449711300 0.0242570911333181
0.0325120630777054 0.0500445262563762 40800.0000000000000000 0.0316298891720244 0.0195848022164076 0.0243781651376086
0.0324653340744248 0.0499897283416215 40900.0000000000000000 0.0315653911780990 0.0194887751371304 0.0243177271592194
0.0325399385172678 0.0500661424946469 41000.0000000000000000 0.0316265781085436 0.0195747458788691 0.0243254855433906
0.0323207027718308 0.0498113624364049 41100.0000000000000000 0.0314254899329547 0.0194050665719608 0.0241648279516223
0.0322787800075703 0.0497129554984822 41200.0000000000000000 0.0313771762562843 0.0193411547555905 0.0241758147634942
0.0322712934447824 0.0496988284825220 41300.0000000000000000 0.0313707864209968 0.0193438042082043 0.0241692195484783
0.0321055970107994 0.0494767008173965 41400.0000000000000000 0.0312264666932886 0.0192055763285267 0.0241179926164316
0.0321562909520291 0.0495395037413585 41500.0000000000000000 0.0312698831330255 0.0192749678864411 0.0241087699522733
0.0321720894928056 0.0495241484287599 41600.0000000000000000 0.0312671589283367 0.0192639814585848 0.0241084163331962
0.0321366241398973 0.0494813145583782 41700.0000000000000000 0.0312467030900815 0.0192686595831625 0.0241002140788880
0.0320494605266633 0.0493477342043950 41800.0000000000000000 0.0311494328421559 0.0191701409770013 0.0240303956605639
0.0319695472688883 0.0492072659035692 41900.0000000000000000 0.0310653289129657 0.0190900942815192 0.0239944081978861
0.0320276776528392 0.0492727021860434 42000.0000000000000000 0.0311401550630239 0.0191972087307820 0.0240630316824312
0.0319847182678067 0.0492064928456242 42100.0000000000000000 0.0310861053839826 0.0191427462230411 0.0240104641994583
0.0318937152880255 0.0490924709192833 42200.0000000000000000 0.0309971723920835 0.0190626075959665 0.0239398957650585
0.0320819172873651 0.0493833556350592 42300.0000000000000000 0.0311616291380206 0.0192960502184466 0.0238851934112116
0.0318383719473277 0.0489848946889091 42400.0000000000000000 0.0309288000824822 0.0190113970383067 0.0238805366553854
0.0317016297046669 0.0487941898932268 42500.0000000000000000 0.0308158833423389 0.0189225346391974 0.0238451791322643
0.0317454841870686 0.0488224312947484 42600.0000000000000000 0.0308407595969740 0.0189491452763779 0.0238459776297010
0.0316935658307166 0.0487639424531190 42700.0000000000000000 0.0307980052246937 0.0189138975867741 0.0238206150281653
0.0316258735798731 0.0486640266482052 42800.0000000000000000 0.0307511187334509 0.0188936761658219 0.0238208985399035
0.0314977521918945 0.0485049771657374 42900.0000000000000000 0.0306407328101687 0.0188092075491838 0.0237509943338592
0.0315934070049309 0.0485912913202385 43000.0000000000000000 0.0306962270486125 0.0188506932730770 0.0237495165962035
0.0316026436136222 0.0485801243292079 43100.0000000000000000 0.0306849022213497 0.0188411846087811 0.0237156563337875
0.0315952456227782 0.0485421012537903 43200.0000000000000000 0.0306901684635432 0.0188743438515790 0.0237489831260252
0.0314094008890429 0.0483053814557644 43300.0000000000000000 0.0305266179033852 0.0187198316118123 0.0236718576569212
0.0315047400187911 0.0484315811795685 43400.0000000000000000 0.0305800623735148 0.0187804118921856 0.0236035164035140
0.0314110630146174 0.0482730238379842 43500.0000000000000000 0.0305057760361670 0.0187006619718136 0.0236383553202528
0.0313667218403229 0.0482206304766393 43600.0000000000000000 0.0304648794117886 0.0186779755779301 0.0235941897522624
0.0313280978957157 0.0481573846953442 43700.0000000000000000 0.0304243102112797 0.0186460362301314 0.0235657220239274
0.0312986635650640 0.0481102598827410 43800.0000000000000000 0.0303951433108608 0.0186298588871807 0.0235417909084574
0.0312479410947670 0.0480423830683799 43900.0000000000000000 0.0303440046426800 0.0185940384742898 0.0234916559332832
0.0312704402714982 0.0480326237457489 44000.0000000000000000 0.0303568437938120 0.0186079512405811 0.0235163599174196
0.0311586299646810 0.0479031308651786 44100.0000000000000000 0.0302522711860728 0.0185257331476633 0.0234215907667681
0.0311402664093248 0.0478534565779162 44200.0000000000000000 0.0302397506943159 0.0185171687824858 0.0234481110075366
0.0310707214579808 0.0478003455228726 44300.0000000000000000 0.0301902091483573 0.0185046038285961 0.0233851657839799
0.0310971660148876 0.0477815815108232 44400.0000000000000000 0.0302170049460831 0.0185406239010297 0.0234486483575917
0.0311359627873776 0.0477433242411890 44500.0000000000000000 0.0302313802231584 0.0185004203005972 0.0235458135634700
0.0310228310960233 0.0476589443752719 44600.0000000000000000 0.0301189417965126 0.0184371630884744 0.0233568286262808
0.0309731248140783 0.0475859920603330 44700.0000000000000000 0.0300738577958665 0.0184034714343487 0.0233328428747063
0.0308923949764126 0.0474972029137204 44800.0000000000000000 0.0300100331024584 0.0183802859269072 0.0232702485927936
0.0306745118436025 0.0472064644613886 44900.0000000000000000 0.0298347353459698 0.0181877677820104 0.0232701972968777
0.0308484977099130 0.0473867650532539 45000.0000000000000000 0.0299536798311726 0.0183073642648765 0.0232720922966471
0.0308356091944832 0.0473636782927992 45100.0000000000000000 0.0299372905226573 0.0183057890278824 0.0232440855754644
0.0308030633370032 0.0473154474015646 45200.0000000000000000 0.0298747772851283 0.0182575799330300 0.0231230184689153
0.0307107997107857 0.0472170413669948 45300.0000000000000000 0.0298227248320482 0.0182349249058689 0.0231281333445435
0.0305607360087992 0.0469427250925720 45400.0000000000000000 0.0297292544219092 0.0181567882448359 0.0232567683414297
0.0307011239747086 0.0471504076126477 45500.0000000000000000 0.0298091168949261 0.0182202656672905 0.0231646703250574
0.0306396039650401 0.0470659315495874 45600.0000000000000000 0.0297509028125781 0.0181673719713130 0.0231307037643719
0.0305836830802056 0.0469926466141447 45700.0000000000000000 0.0296966352074798 0.0181239943748499 0.0230862167607191
0.0306996546616049 0.0470934317459728 45800.0000000000000000 0.0298058306660450 0.0182377030643370 0.0231925331922652
0.0305578801670727 0.0469447899005905 45900.0000000000000000 0.0296651143478512 0.0181288031096402 0.0230289842141014
0.0304843095432675 0.0468393092649478 46000.0000000000000000 0.0296013919071336 0.0180629959564939 0.0230189528638253
0.0304979972450200 0.0468492895490191 46100.0000000000000000 0.0296115743278773 0.0180847800208792 0.0230142304965909
0.0304762583721621 0.0468220221853067 46200.0000000000000000 0.0295938588925983 0.0180671013937040 0.0230100536192205
0.0304007209591202 0.0467254821399455 46300.0000000000000000 0.0295443666942326 0.0180561404118817 0.0229951232659830
0.0303382653304811 0.0466452316190308 46400.0000000000000000 0.0294676631920812 0.0179757443784065 0.0229114114404065
0.0303559125942222 0.0466402159127255 46500.0000000000000000 0.0294751234770598 0.0179752076744825 0.0229291577268089
0.0303421006894976 0.0466320426819551 46600.0000000000000000 0.0294608393905300 0.0179733295064411 0.0228958846842262
0.0302751813639877 0.0465265678089759 46700.0000000000000000 0.0294037893927560 0.0179212112495203 0.0228921971485399
0.0304712359922021 0.0467187690788446 46800.0000000000000000 0.0295819557575406 0.0181069508023197 0.0230308671567960
0.0301561051442579 0.0463840880493421 46900.0000000000000000 0.0292869936761427 0.0178283036165990 0.0227794778943719
0.0302148961652189 0.0464445326661121 47000.0000000000000000 0.0293418700611518 0.0178945749730353 0.0228134764402407
0.0302016812316045 0.0463878061434524 47100.0000000000000000 0.0293295096939495 0.0178754483709335 0.0228531030298078
0.0301406153518357 0.0463300357967626 47200.0000000000000000 0.0292798941458009 0.0178405408296992 0.0228083846049062
0.0300870259905578 0.0462374171460999 47300.0000000000000000 0.0292363077522107 0.0178038541034718 0.0228169337687132
0.0301498935902971 0.0464052506942761 47400.0000000000000000 0.0293301276402917 0.0179317910928279 0.0228335751837657
0.0299914262153985 0.0461304694108027 47500.0000000000000000 0.0291481142134415 0.0177447748899076 0.0227257863376572
0.0300038573416024 0.0461550447839020 47600.0000000000000000 0.0291682607779141 0.0178040410573144 0.0227100999288377
0.0300017761407374 0.0460979942480622 47700.0000000000000000 0.0291713822678733 0.0177605493261311 0.0228252093565624
0.0299246504980069 0.0460579778002917 47800.0000000000000000 0.0290944826087423 0.0177215834222206 0.0226737187144500
0.0300633564991271 0.0461957298674810 47900.0000000000000000 0.0291900445440445 0.0178126001098105 0.0226884916997595
0.0299392557863899 0.0460761399510097 48000.0000000000000000 0.0291063769407946 0.0177438764471763 0.0226662355786025
0.0298726412363966 0.0459562789284034 48100.0000000000000000 0.0290221322783978 0.0176547812322330 0.0226048277165583
0.0298398945170227 0.0458868352942906 48200.0000000000000000 0.0289828986045556 0.0176083053522146 0.0225965592546944
0.0297418983818283 0.0458091455779558 48300.0000000000000000 0.0289213337927591 0.0175845757395701 0.0225497154716821
0.0298568176326192 0.0459068887558855 48400.0000000000000000 0.0290207721030405 0.0176549668364027 0.0226644151872546
0.0297885878535375 0.0458674957308888 48500.0000000000000000 0.0289612327097293 0.0176397551202135 0.0225490921342773
0.0297378646229836 0.0457448753920757 48600.0000000000000000 0.0289079835554514 0.0175804568661046 0.0225687373406416
0.0296556160609479 0.0456898875810190 48700.0000000000000000 0.0288116390554675 0.0174930563248178 0.0224079962550854
0.0296635020147558 0.0456822255231261 48800.0000000000000000 0.0288380537975671 0.0175102704741582 0.0224962171782284
0.0296592333180238 0.0457052010462767 48900.0000000000000000 0.0287979763493514 0.0174940746225103 0.0223333964105950
0.0296564325244014 0.0456561867787811 49000.0000000000000000 0.0288251740683334 0.0175057182275300 0.0224823587426212
0.0296301552396408 0.0456368484723274 49100.0000000000000000 0.0288051555172095 0.0175003755246638 0.0224532428322059
0.0296134146197858 0.0456070469257134 49200.0000000000000000 0.0287883308742981 0.0174817696057546 0.0224510923459386
0.0295646267426645 0.0455425361612337 49300.0000000000000000 0.0287472978830411 0.0174528347917096 0.0224291938365568
0.0295470677228914 0.0455243360310075 49400.0000000000000000 0.0287309724909173 0.0174390699211023 0.0224134162886681
0.0295038276507889 0.0454660205904783 49500.0000000000000000 0.0286983198169169 0.0174171715588725 0.0224062594675280
0.0294459394545886 0.0454828525078606 49600.0000000000000000 0.0286356394655767 0.0173920456687444 0.0222217202311131
0.0294750189578860 0.0454316079494207 49700.0000000000000000 0.0286716451844714 0.0174076464081346 0.0223723074224440
0.0294552637701706 0.0453883498636006 49800.0000000000000000 0.0286413659077224 0.0173740054477766 0.0223478445493417
0.0294659549542633 0.0454118053201870 49900.0000000000000000 0.0286643157596294 0.0174123191108399 0.0223671836532274
0.0294164388715346 0.0453398663858759 50000.0000000000000000 0.0286096353613584 0.0173339413230695 0.0223482948649536


==> figures/parametric_shape_inference/cylinder/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2593696117401123 0.2316509932279587 0.0176886003464460 0.0094663836061954 0.0005636201240122 0.0000000000000000 1830.1068115234375000 107.4150848388671875 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1169240921735764
1.5131391286849976 1.1273156404495239 0.0539804995059967 0.3192919194698334 0.0125511083751917 0.0000000000000000 1203.1921386718750000 102.5020751953125000 0.0000000000000000 0.0000000000000000 1.5607206821441650 100.0000000000000000 1.7627823352813721
21.2195396423339844 17.8644828796386719 0.3875708580017090 2.9291741847991943 0.0383100844919682 0.0000000000000000 465.9814147949218750 97.0514450073242188 0.0000000000000000 0.0000000000000000 20.5585823059082031 200.0000000000000000 0.6330940127372742
14.1098260879516602 11.8290386199951172 0.2206685990095139 1.9084182977676392 0.1517004519701004 0.0000000000000000 426.2796630859375000 97.6377792358398438 0.0000000000000000 0.0000000000000000 20.0832176208496094 300.0000000000000000 0.2748485505580902
14.4160623550415039 11.7603149414062500 0.2513529360294342 2.0643398761749268 0.3400542736053467 0.0000000000000000 368.9598083496093750 97.6718597412109375 0.0000000000000000 0.0000000000000000 19.3800964355468750 400.0000000000000000 0.3475528359413147
19.6518192291259766 15.9717569351196289 0.4317295253276825 2.6771721839904785 0.5711621046066284 0.0000000000000000 276.5253601074218750 97.8855590820312500 0.0000000000000000 0.0000000000000000 17.1061153411865234 500.0000000000000000 1.0169798135757446
19.4443988800048828 15.5517902374267578 0.6576191782951355 2.3517925739288330 0.8831959366798401 0.0000000000000000 206.8705902099609375 93.8524398803710938 0.0000000000000000 0.0000000000000000 14.1809930801391602 600.0000000000000000 1.4672112464904785
12.1672620773315430 8.4238033294677734 0.5908709168434143 1.5429297685623169 1.6096585988998413 0.0000000000000000 157.9580993652343750 91.0067062377929688 0.0000000000000000 0.0000000000000000 10.9961557388305664 700.0000000000000000 1.2240051031112671
10.2245025634765625 4.8629856109619141 0.5336047410964966 1.8086032867431641 3.0193095207214355 0.0000000000000000 122.2363739013671875 88.1496658325195312 0.0000000000000000 0.0000000000000000 8.1829853057861328 800.0000000000000000 1.3215359449386597
11.0013208389282227 4.5178833007812500 0.4780561327934265 1.8029806613922119 4.2024011611938477 0.0000000000000000 98.6054229736328125 85.5977401733398438 0.0000000000000000 0.0000000000000000 6.8912291526794434 900.0000000000000000 1.5183975696563721
11.2318744659423828 4.3320059776306152 0.4247467815876007 1.9317891597747803 4.5433325767517090 0.0000000000000000 85.1315460205078125 83.3414306640625000 0.0000000000000000 0.0000000000000000 6.2630667686462402 1000.0000000000000000 1.6634585857391357
10.7982368469238281 4.0498433113098145 0.3883303701877594 2.0693166255950928 4.2907466888427734 0.0000000000000000 76.4359970092773438 81.3184432983398438 0.0000000000000000 0.0000000000000000 5.6963829994201660 1100.0000000000000000 1.7667511701583862
10.2229175567626953 3.8770711421966553 0.3750604987144470 2.2168490886688232 3.7539367675781250 0.0000000000000000 68.6538009643554688 79.1964187622070312 0.0000000000000000 0.0000000000000000 5.0144643783569336 1200.0000000000000000 1.9946944713592529
9.6992139816284180 3.8203632831573486 0.3722303211688995 2.4003257751464844 3.1062946319580078 0.0000000000000000 59.6330413818359375 76.9029693603515625 0.0000000000000000 0.0000000000000000 4.1943607330322266 1300.0000000000000000 2.2687859535217285
9.3479833602905273 3.7903058528900146 0.3600316345691681 2.6713399887084961 2.5263056755065918 0.0000000000000000 48.3296890258789062 74.0593566894531250 0.0000000000000000 0.0000000000000000 3.3222582340240479 1400.0000000000000000 2.3058605194091797
9.3048629760742188 3.6144387722015381 0.3355686366558075 3.0867941379547119 2.2680611610412598 0.0000000000000000 36.2948303222656250 70.1164855957031250 0.0000000000000000 0.0000000000000000 2.6009855270385742 1500.0000000000000000 2.2070970535278320
9.4461116790771484 3.3960509300231934 0.3100943863391876 3.5192580223083496 2.2207083702087402 0.0000000000000000 25.8733654022216797 65.1378784179687500 0.0000000000000000 0.0000000000000000 2.1244277954101562 1600.0000000000000000 1.9905239343643188
9.4145345687866211 3.1960282325744629 0.2995548844337463 3.8687219619750977 2.0502297878265381 0.0000000000000000 17.4769954681396484 59.7160873413085938 0.0000000000000000 0.0000000000000000 1.6104578971862793 1700.0000000000000000 1.7788496017456055
8.9577894210815430 2.9279615879058838 0.3004823625087738 4.0569725036621094 1.6723725795745850 0.0000000000000000 10.9398517608642578 53.9016342163085938 0.0000000000000000 0.0000000000000000 1.0471282005310059 1800.0000000000000000 1.7509350776672363
8.3965892791748047 2.6605591773986816 0.3216846287250519 3.9686954021453857 1.4456502199172974 0.0000000000000000 6.6760540008544922 47.3625907897949219 0.0000000000000000 0.0000000000000000 0.6723601818084717 1900.0000000000000000 1.8954874277114868
7.9802584648132324 2.4627013206481934 0.3542578816413879 3.8098840713500977 1.3534150123596191 0.0000000000000000 4.4937171936035156 40.6923904418945312 0.0000000000000000 0.0000000000000000 0.4968357384204865 2000.0000000000000000 2.1491229534149170
7.4539351463317871 2.1459288597106934 0.3559332191944122 3.6586325168609619 1.2934404611587524 0.0000000000000000 3.3784193992614746 34.7217979431152344 0.0000000000000000 0.0000000000000000 0.4181339442729950 2100.0000000000000000 2.3109903335571289
7.1444845199584961 1.9423083066940308 0.3475762605667114 3.5907874107360840 1.2638125419616699 0.0000000000000000 2.7435162067413330 28.0881786346435547 0.0000000000000000 0.0000000000000000 0.3647318780422211 2200.0000000000000000 2.4375874996185303
6.9133815765380859 1.7300975322723389 0.3297694623470306 3.6549782752990723 1.1985361576080322 0.0000000000000000 2.1707148551940918 21.7899589538574219 0.0000000000000000 0.0000000000000000 0.3068584799766541 2300.0000000000000000 2.3404684066772461
6.6036133766174316 1.5600048303604126 0.3115745782852173 3.6362125873565674 1.0958212614059448 0.0000000000000000 1.7096946239471436 16.9272537231445312 0.0000000000000000 0.0000000000000000 0.2882129251956940 2400.0000000000000000 2.2380957603454590
6.3241171836853027 1.3839687108993530 0.2843231856822968 3.5835299491882324 1.0722950696945190 0.0000000000000000 1.3276344537734985 13.8576831817626953 0.0000000000000000 0.0000000000000000 0.2852723896503448 2500.0000000000000000 1.9908499717712402
6.1486096382141113 1.2476615905761719 0.2640623450279236 3.5550224781036377 1.0818628072738647 0.0000000000000000 1.0717194080352783 11.6962375640869141 0.0000000000000000 0.0000000000000000 0.2795160710811615 2600.0000000000000000 1.7545362710952759
6.0112476348876953 1.1497039794921875 0.2526814937591553 3.5402607917785645 1.0686018466949463 0.0000000000000000 0.9043861031532288 10.0660495758056641 0.0000000000000000 0.0000000000000000 0.2643698751926422 2700.0000000000000000 1.5885457992553711
5.8728852272033691 1.0689860582351685 0.2471928596496582 3.5249507427215576 1.0317555665969849 0.0000000000000000 0.7878060340881348 8.7866716384887695 0.0000000000000000 0.0000000000000000 0.2445372492074966 2800.0000000000000000 1.4813097715377808
5.7312126159667969 0.9970499873161316 0.2454078048467636 3.5034549236297607 0.9853001832962036 0.0000000000000000 0.7035578489303589 7.7600798606872559 0.0000000000000000 0.0000000000000000 0.2255063652992249 2900.0000000000000000 1.4119819402694702
5.5921649932861328 0.9351326823234558 0.2448876351118088 3.4742000102996826 0.9379443526268005 0.0000000000000000 0.6413872241973877 6.9353928565979004 0.0000000000000000 0.0000000000000000 0.2102570533752441 3000.0000000000000000 1.3579462766647339
5.4546775817871094 0.8803559541702271 0.2447452396154404 3.4334673881530762 0.8961092829704285 0.0000000000000000 0.5961121320724487 6.2644438743591309 0.0000000000000000 0.0000000000000000 0.2000129073858261 3100.0000000000000000 1.3065872192382812
5.3240923881530762 0.8351085782051086 0.2456617206335068 3.3831353187561035 0.8601869344711304 0.0000000000000000 0.5627293586730957 5.7067279815673828 0.0000000000000000 0.0000000000000000 0.1924708187580109 3200.0000000000000000 1.2548544406890869
5.2081298828125000 0.8040207028388977 0.2480639368295670 3.3309628963470459 0.8250821828842163 0.0000000000000000 0.5364397168159485 5.2301993370056152 0.0000000000000000 0.0000000000000000 0.1861032247543335 3300.0000000000000000 1.2072951793670654
5.1036958694458008 0.7823235988616943 0.2510177493095398 3.2825689315795898 0.7877856492996216 0.0000000000000000 0.5133527517318726 4.8280801773071289 0.0000000000000000 0.0000000000000000 0.1774939894676208 3400.0000000000000000 1.1661050319671631
5.0047202110290527 0.7612041234970093 0.2535416781902313 3.2386755943298340 0.7512988448143005 0.0000000000000000 0.4914705753326416 4.5016493797302246 0.0000000000000000 0.0000000000000000 0.1659830063581467 3500.0000000000000000 1.1262726783752441
4.9047975540161133 0.7357111573219299 0.2551759779453278 3.1958742141723633 0.7180361151695251 0.0000000000000000 0.4721941053867340 4.2374930381774902 0.0000000000000000 0.0000000000000000 0.1539435833692551 3600.0000000000000000 1.0846607685089111
4.8046016693115234 0.7072763442993164 0.2560850977897644 3.1525228023529053 0.6887176036834717 0.0000000000000000 0.4562417268753052 4.0185785293579102 0.0000000000000000 0.0000000000000000 0.1426244527101517 3700.0000000000000000 1.0413666963577271
4.7069578170776367 0.6788331270217896 0.2566807866096497 3.1086964607238770 0.6627475023269653 0.0000000000000000 0.4437510669231415 3.8308234214782715 0.0000000000000000 0.0000000000000000 0.1324446797370911 3800.0000000000000000 0.9978610277175903
4.6267309188842773 0.7121803760528564 0.2633376121520996 3.0126366615295410 0.6385764479637146 0.0000000000000000 0.4306504726409912 3.6634180545806885 0.0000000000000000 0.0000000000000000 0.1241706386208534 3900.0000000000000000 0.9556176662445068
4.5302186012268066 0.6292871832847595 0.2577277719974518 3.0250809192657471 0.6181225180625916 0.0000000000000000 0.4264938235282898 3.5197334289550781 0.0000000000000000 0.0000000000000000 0.1154881343245506 4000.0000000000000000 0.9148254394531250
4.4540596008300781 0.6182824373245239 0.2592779695987701 2.9784030914306641 0.5980960130691528 0.0000000000000000 0.4192414581775665 3.3880925178527832 0.0000000000000000 0.0000000000000000 0.1085006445646286 4100.0000000000000000 0.8767887353897095
4.3827056884765625 0.5931509733200073 0.2590172290802002 2.9507465362548828 0.5797908306121826 0.0000000000000000 0.4132873415946960 3.2695150375366211 0.0000000000000000 0.0000000000000000 0.1019937992095947 4200.0000000000000000 0.8414242267608643
4.3181467056274414 0.5795133709907532 0.2597517669200897 2.9162268638610840 0.5626546740531921 0.0000000000000000 0.4065445065498352 3.1609563827514648 0.0000000000000000 0.0000000000000000 0.0963099822402000 4300.0000000000000000 0.8084400296211243
4.2698154449462891 0.6214360594749451 0.2659958004951477 2.8361566066741943 0.5462268590927124 0.0000000000000000 0.3965212404727936 3.0579075813293457 0.0000000000000000 0.0000000000000000 0.0920058339834213 4400.0000000000000000 0.7769893407821655
4.2027478218078613 0.5536473989486694 0.2608666718006134 2.8541965484619141 0.5340371727943420 0.0000000000000000 0.3921379148960114 2.9664032459259033 0.0000000000000000 0.0000000000000000 0.0865908861160278 4500.0000000000000000 0.7493289709091187
4.1513400077819824 0.5429723262786865 0.2614624500274658 2.8240852355957031 0.5228199362754822 0.0000000000000000 0.3846480846405029 2.8779640197753906 0.0000000000000000 0.0000000000000000 0.0824716836214066 4600.0000000000000000 0.7226694226264954
4.1040539741516113 0.5335712432861328 0.2619576156139374 2.7948739528656006 0.5136512517929077 0.0000000000000000 0.3770361840724945 2.7948765754699707 0.0000000000000000 0.0000000000000000 0.0787658169865608 4700.0000000000000000 0.6983608007431030
4.0589742660522461 0.5160949230194092 0.2614508867263794 2.7748413085937500 0.5065871477127075 0.0000000000000000 0.3700730204582214 2.7159543037414551 0.0000000000000000 0.0000000000000000 0.0752246156334877 4800.0000000000000000 0.6760300397872925
4.0279779434204102 0.5574463605880737 0.2665642201900482 2.7039043903350830 0.5000631809234619 0.0000000000000000 0.3597822487354279 2.6392621994018555 0.0000000000000000 0.0000000000000000 0.0728918388485909 4900.0000000000000000 0.6544467806816101
3.9794483184814453 0.5055755376815796 0.2628061473369598 2.7143359184265137 0.4967307746410370 0.0000000000000000 0.3553364276885986 2.5691418647766113 0.0000000000000000 0.0000000000000000 0.0696533843874931 5000.0000000000000000 0.6361199021339417
3.9419846534729004 0.4966214597225189 0.2628223001956940 2.6887719631195068 0.4937689006328583 0.0000000000000000 0.3485353291034698 2.5013687610626221 0.0000000000000000 0.0000000000000000 0.0672703683376312 5100.0000000000000000 0.6188922524452209
3.9053332805633545 0.4845857322216034 0.2624631822109222 2.6664192676544189 0.4918652176856995 0.0000000000000000 0.3422445058822632 2.4365675449371338 0.0000000000000000 0.0000000000000000 0.0652343034744263 5200.0000000000000000 0.6033115983009338
3.8711202144622803 0.4844397902488708 0.2631619870662689 2.6329169273376465 0.4906014502048492 0.0000000000000000 0.3358448147773743 2.3745751380920410 0.0000000000000000 0.0000000000000000 0.0636108219623566 5300.0000000000000000 0.5888284444808960
3.8372211456298828 0.4771377146244049 0.2635600268840790 2.6062264442443848 0.4902968704700470 0.0000000000000000 0.3298512697219849 2.3157231807708740 0.0000000000000000 0.0000000000000000 0.0624640807509422 5400.0000000000000000 0.5758931636810303
3.8024096488952637 0.4618853032588959 0.2627054750919342 2.5874767303466797 0.4903420209884644 0.0000000000000000 0.3250416517257690 2.2603890895843506 0.0000000000000000 0.0000000000000000 0.0613725595176220 5500.0000000000000000 0.5647436380386353
3.7692656517028809 0.4506042599678040 0.2625710964202881 2.5654213428497314 0.4906691014766693 0.0000000000000000 0.3200273215770721 2.2068393230438232 0.0000000000000000 0.0000000000000000 0.0607652217149734 5600.0000000000000000 0.5546143651008606
3.7368512153625488 0.4422071874141693 0.2625263035297394 2.5411939620971680 0.4909237623214722 0.0000000000000000 0.3157480359077454 2.1555187702178955 0.0000000000000000 0.0000000000000000 0.0603225864470005 5700.0000000000000000 0.5458157658576965
3.7389378547668457 0.5226685404777527 0.2714427411556244 2.4546582698822021 0.4901684224605560 0.0000000000000000 0.3067458868026733 2.1044087409973145 0.0000000000000000 0.0000000000000000 0.0613008029758930 5800.0000000000000000 0.5339468717575073
3.6764855384826660 0.4052395224571228 0.2614122331142426 2.5183830261230469 0.4914508461952209 0.0000000000000000 0.3076533079147339 2.0592312812805176 0.0000000000000000 0.0000000000000000 0.0604579187929630 5900.0000000000000000 0.5323365926742554
3.6476309299468994 0.3999107778072357 0.2596657574176788 2.4975640773773193 0.4904901087284088 0.0000000000000000 0.3096112012863159 2.0134057998657227 0.0000000000000000 0.0000000000000000 0.0599941872060299 6000.0000000000000000 0.5270732045173645
3.6172406673431396 0.4219562709331512 0.2647708952426910 2.4410982131958008 0.4894153773784637 0.0000000000000000 0.3001584410667419 1.9665840864181519 0.0000000000000000 0.0000000000000000 0.0610403530299664 6100.0000000000000000 0.5199690461158752
3.5886783599853516 0.4137466251850128 0.2649700641632080 2.4217424392700195 0.4882192611694336 0.0000000000000000 0.2972460091114044 1.9220014810562134 0.0000000000000000 0.0000000000000000 0.0615024045109749 6200.0000000000000000 0.5155999660491943
3.5622150897979736 0.4146281778812408 0.2660371959209442 2.3949935436248779 0.4865563511848450 0.0000000000000000 0.2939908802509308 1.8776425123214722 0.0000000000000000 0.0000000000000000 0.0621688328683376 6300.0000000000000000 0.5112426877021790
3.5366361141204834 0.4205278754234314 0.2673814892768860 2.3642420768737793 0.4844846427440643 0.0000000000000000 0.2908945679664612 1.8328826427459717 0.0000000000000000 0.0000000000000000 0.0630367994308472 6400.0000000000000000 0.5069661736488342
3.5111460685729980 0.4199179112911224 0.2679327726364136 2.3412237167358398 0.4820716679096222 0.0000000000000000 0.2885199189186096 1.7876887321472168 0.0000000000000000 0.0000000000000000 0.0635651648044586 6500.0000000000000000 0.5034843683242798
3.4840893745422363 0.4000949859619141 0.2668711841106415 2.3372240066528320 0.4798991680145264 0.0000000000000000 0.2862093746662140 1.7425330877304077 0.0000000000000000 0.0000000000000000 0.0644946694374084 6600.0000000000000000 0.5008476376533508
3.4658315181732178 0.3650949001312256 0.2614887356758118 2.3618779182434082 0.4773699343204498 0.0000000000000000 0.2910160422325134 1.6973655223846436 0.0000000000000000 0.0000000000000000 0.0651087984442711 6700.0000000000000000 0.5007509589195251
3.4400742053985596 0.3883122503757477 0.2669345438480377 2.3099787235260010 0.4748487472534180 0.0000000000000000 0.2801021635532379 1.6512980461120605 0.0000000000000000 0.0000000000000000 0.0662075057625771 6800.0000000000000000 0.4949640631675720
3.4115464687347412 0.3948291540145874 0.2669783234596252 2.2779202461242676 0.4718186855316162 0.0000000000000000 0.2793896794319153 1.6035910844802856 0.0000000000000000 0.0000000000000000 0.0673485770821571 6900.0000000000000000 0.4919883310794830
3.3897435665130615 0.4018245935440063 0.2677685022354126 2.2512638568878174 0.4688865542411804 0.0000000000000000 0.2760712504386902 1.5580514669418335 0.0000000000000000 0.0000000000000000 0.0682059526443481 7000.0000000000000000 0.4889633655548096
3.3649351596832275 0.4007620215415955 0.2669803202152252 2.2313251495361328 0.4658678174018860 0.0000000000000000 0.2749754488468170 1.5137999057769775 0.0000000000000000 0.0000000000000000 0.0691116601228714 7100.0000000000000000 0.4870970547199249
3.3415849208831787 0.3917278945446014 0.2660613059997559 2.2204558849334717 0.4633398950099945 0.0000000000000000 0.2712727189064026 1.4721922874450684 0.0000000000000000 0.0000000000000000 0.0705283135175705 7200.0000000000000000 0.4843554496765137
3.3203773498535156 0.4014721214771271 0.2665555775165558 2.1917870044708252 0.4605626165866852 0.0000000000000000 0.2674116492271423 1.4318732023239136 0.0000000000000000 0.0000000000000000 0.0718887075781822 7300.0000000000000000 0.4811406135559082
3.2952218055725098 0.3941499590873718 0.2651927471160889 2.1779501438140869 0.4579288661479950 0.0000000000000000 0.2648273408412933 1.3942636251449585 0.0000000000000000 0.0000000000000000 0.0731518045067787 7400.0000000000000000 0.4794229269027710
3.2787718772888184 0.3648939132690430 0.2619630396366119 2.1958944797515869 0.4560204744338989 0.0000000000000000 0.2613431513309479 1.3630694150924683 0.0000000000000000 0.0000000000000000 0.0746849775314331 7500.0000000000000000 0.4779902100563049
3.2511425018310547 0.3632578253746033 0.2579758763313293 2.1781761646270752 0.4517326653003693 0.0000000000000000 0.2679733335971832 1.3292435407638550 0.0000000000000000 0.0000000000000000 0.0754236951470375 7600.0000000000000000 0.4799287021160126
3.2247381210327148 0.4024339318275452 0.2631472945213318 2.1098694801330566 0.4492873549461365 0.0000000000000000 0.2543868422508240 1.2991406917572021 0.0000000000000000 0.0000000000000000 0.0772671923041344 7700.0000000000000000 0.4727995395660400
3.1949906349182129 0.3771443367004395 0.2594495415687561 2.1122543811798096 0.4461424946784973 0.0000000000000000 0.2523335218429565 1.2730045318603516 0.0000000000000000 0.0000000000000000 0.0788051411509514 7800.0000000000000000 0.4722496867179871
3.1696622371673584 0.3751026690006256 0.2580067515373230 2.0938353538513184 0.4427172839641571 0.0000000000000000 0.2489066421985626 1.2486300468444824 0.0000000000000000 0.0000000000000000 0.0803025886416435 7900.0000000000000000 0.4706067144870758
3.1427187919616699 0.3658637404441833 0.2559204697608948 2.0818991661071777 0.4390354752540588 0.0000000000000000 0.2457245439291000 1.2259850502014160 0.0000000000000000 0.0000000000000000 0.0818208754062653 8000.0000000000000000 0.4698292911052704
3.1153435707092285 0.3563206791877747 0.2528315782546997 2.0716283321380615 0.4345629513263702 0.0000000000000000 0.2443989813327789 1.2047575712203979 0.0000000000000000 0.0000000000000000 0.0833310559391975 8100.0000000000000000 0.4693410098552704
3.0899229049682617 0.3664403557777405 0.2526754140853882 2.0401952266693115 0.4306117296218872 0.0000000000000000 0.2392537146806717 1.1843469142913818 0.0000000000000000 0.0000000000000000 0.0852102562785149 8200.0000000000000000 0.4668545722961426
3.0738487243652344 0.3156616389751434 0.2458234429359436 2.0851411819458008 0.4272224009037018 0.0000000000000000 0.2378314733505249 1.1688865423202515 0.0000000000000000 0.0000000000000000 0.0870177149772644 8300.0000000000000000 0.4687809348106384
3.0359895229339600 0.3544148206710815 0.2479829937219620 2.0116117000579834 0.4219801723957062 0.0000000000000000 0.2336792796850204 1.1474490165710449 0.0000000000000000 0.0000000000000000 0.0889920294284821 8400.0000000000000000 0.4651027321815491
3.0091919898986816 0.3492237925529480 0.2460923939943314 1.9959321022033691 0.4179436564445496 0.0000000000000000 0.2313122898340225 1.1298720836639404 0.0000000000000000 0.0000000000000000 0.0908209681510925 8500.0000000000000000 0.4647848010063171
3.0031347274780273 0.4240114986896515 0.2507605850696564 1.9148341417312622 0.4135285615921021 0.0000000000000000 0.2246230095624924 1.1125470399856567 0.0000000000000000 0.0000000000000000 0.0926092192530632 8600.0000000000000000 0.4583950936794281
2.9594271183013916 0.3485210239887238 0.2432809621095657 1.9574387073516846 0.4101864993572235 0.0000000000000000 0.2242029309272766 1.0972441434860229 0.0000000000000000 0.0000000000000000 0.0941652730107307 8700.0000000000000000 0.4620882570743561
2.9346959590911865 0.3434107303619385 0.2414810955524445 1.9431037902832031 0.4067003726959229 0.0000000000000000 0.2211668789386749 1.0817726850509644 0.0000000000000000 0.0000000000000000 0.0957163125276566 8800.0000000000000000 0.4611201584339142
2.9110467433929443 0.3446807265281677 0.2402240633964539 1.9227775335311890 0.4033644497394562 0.0000000000000000 0.2180078327655792 1.0666995048522949 0.0000000000000000 0.0000000000000000 0.0972505807876587 8900.0000000000000000 0.4597769975662231
2.8868634700775146 0.3424188494682312 0.2384549677371979 1.9059329032897949 0.4000566601753235 0.0000000000000000 0.2152219116687775 1.0520732402801514 0.0000000000000000 0.0000000000000000 0.0987002030014992 9000.0000000000000000 0.4586189389228821
2.8635418415069580 0.3372579813003540 0.2364845275878906 1.8927029371261597 0.3970963656902313 0.0000000000000000 0.2121429443359375 1.0383099317550659 0.0000000000000000 0.0000000000000000 0.1000044345855713 9100.0000000000000000 0.4574073553085327
2.8402357101440430 0.3304516077041626 0.2343548983335495 1.8812308311462402 0.3941983878612518 0.0000000000000000 0.2093315869569778 1.0250546932220459 0.0000000000000000 0.0000000000000000 0.1012217029929161 9200.0000000000000000 0.4563981294631958
2.8182885646820068 0.3305594325065613 0.2329110652208328 1.8634746074676514 0.3913432657718658 0.0000000000000000 0.2061829268932343 1.0123664140701294 0.0000000000000000 0.0000000000000000 0.1023187041282654 9300.0000000000000000 0.4549191296100616
2.7974047660827637 0.3339773416519165 0.2317069768905640 1.8432716131210327 0.3884486854076385 0.0000000000000000 0.2028219699859619 1.0004051923751831 0.0000000000000000 0.0000000000000000 0.1032490506768227 9400.0000000000000000 0.4529966711997986
2.7747249603271484 0.3243927359580994 0.2293314337730408 1.8353039026260376 0.3856969773769379 0.0000000000000000 0.2003344595432281 0.9890977740287781 0.0000000000000000 0.0000000000000000 0.1041044667363167 9500.0000000000000000 0.4522629678249359
2.7554113864898682 0.3262198269367218 0.2279776483774185 1.8184033632278442 0.3828106820583344 0.0000000000000000 0.1977104693651199 0.9782629013061523 0.0000000000000000 0.0000000000000000 0.1049278303980827 9600.0000000000000000 0.4507419764995575
2.7336568832397461 0.3254966735839844 0.2261177599430084 1.8020842075347900 0.3799580335617065 0.0000000000000000 0.1951677203178406 0.9687321186065674 0.0000000000000000 0.0000000000000000 0.1056033745408058 9700.0000000000000000 0.4491662979125977
2.7119441032409668 0.3086177110671997 0.2226483076810837 1.8036445379257202 0.3770335912704468 0.0000000000000000 0.1928471624851227 0.9600820541381836 0.0000000000000000 0.0000000000000000 0.1062513515353203 9800.0000000000000000 0.4482709467411041
2.6926162242889404 0.3042011857032776 0.2209060192108154 1.7931468486785889 0.3743621408939362 0.0000000000000000 0.1896647512912750 0.9517525434494019 0.0000000000000000 0.0000000000000000 0.1065786406397820 9900.0000000000000000 0.4468475580215454
2.6738448143005371 0.3114794194698334 0.2201031297445297 1.7707473039627075 0.3715149462223053 0.0000000000000000 0.1869171112775803 0.9433236122131348 0.0000000000000000 0.0000000000000000 0.1068922132253647 10000.0000000000000000 0.4449792802333832
2.6556220054626465 0.2812769711017609 0.2143875509500504 1.7914506196975708 0.3685069382190704 0.0000000000000000 0.1864930093288422 0.9371308684349060 0.0000000000000000 0.0000000000000000 0.1073408275842667 10100.0000000000000000 0.4450556933879852
2.6341698169708252 0.2827985286712646 0.2130997776985168 1.7727701663970947 0.3655014038085938 0.0000000000000000 0.1852613389492035 0.9289768338203430 0.0000000000000000 0.0000000000000000 0.1078246161341667 10200.0000000000000000 0.4444234669208527
2.6184675693511963 0.3056173920631409 0.2149631679058075 1.7346363067626953 0.3632507920265198 0.0000000000000000 0.1792218685150146 0.9224560260772705 0.0000000000000000 0.0000000000000000 0.1071194708347321 10300.0000000000000000 0.4406748414039612
2.5990281105041504 0.2952376604080200 0.2117662727832794 1.7318297624588013 0.3601943254470825 0.0000000000000000 0.1784292459487915 0.9162495136260986 0.0000000000000000 0.0000000000000000 0.1073471158742905 10400.0000000000000000 0.4398910403251648
2.5863261222839355 0.3020671308040619 0.2118860185146332 1.7142757177352905 0.3580973148345947 0.0000000000000000 0.1734600663185120 0.9112718105316162 0.0000000000000000 0.0000000000000000 0.1064175143837929 10500.0000000000000000 0.4373108744621277
2.5650987625122070 0.2842347323894501 0.2080191820859909 1.7178781032562256 0.3549666106700897 0.0000000000000000 0.1736811101436615 0.9047079086303711 0.0000000000000000 0.0000000000000000 0.1067801862955093 10600.0000000000000000 0.4381459355354309
2.5509309768676758 0.3123688399791718 0.2100034058094025 1.6759861707687378 0.3525725305080414 0.0000000000000000 0.1715715527534485 0.8991205692291260 0.0000000000000000 0.0000000000000000 0.1061483249068260 10700.0000000000000000 0.4358498454093933
2.5337605476379395 0.2990922927856445 0.2066531628370285 1.6782934665679932 0.3497216701507568 0.0000000000000000 0.1683655679225922 0.8941919803619385 0.0000000000000000 0.0000000000000000 0.1055586114525795 10800.0000000000000000 0.4334486722946167
2.5211100578308105 0.3062475621700287 0.2064386606216431 1.6610485315322876 0.3473753333091736 0.0000000000000000 0.1650494188070297 0.8894383907318115 0.0000000000000000 0.0000000000000000 0.1046557128429413 10900.0000000000000000 0.4313758611679077
2.5050752162933350 0.3024785816669464 0.2043059468269348 1.6536135673522949 0.3446771204471588 0.0000000000000000 0.1634055376052856 0.8850902915000916 0.0000000000000000 0.0000000000000000 0.1039346605539322 11000.0000000000000000 0.4296363294124603
2.4892368316650391 0.3023900389671326 0.2032511234283447 1.6412787437438965 0.3423168361186981 0.0000000000000000 0.1617633551359177 0.8797000050544739 0.0000000000000000 0.0000000000000000 0.1033007055521011 11100.0000000000000000 0.4290035068988800
2.4713239669799805 0.2784020006656647 0.1988881379365921 1.6545208692550659 0.3395128250122070 0.0000000000000000 0.1627289056777954 0.8751537799835205 0.0000000000000000 0.0000000000000000 0.1029651165008545 11200.0000000000000000 0.4297233223915100
2.4609839916229248 0.3092521131038666 0.2010871320962906 1.6135920286178589 0.3370525538921356 0.0000000000000000 0.1594717055559158 0.8698132634162903 0.0000000000000000 0.0000000000000000 0.1020557358860970 11300.0000000000000000 0.4269054532051086
2.4425179958343506 0.2741058468818665 0.1966096758842468 1.6366659402847290 0.3351366519927979 0.0000000000000000 0.1579083800315857 0.8666303753852844 0.0000000000000000 0.0000000000000000 0.1008768379688263 11400.0000000000000000 0.4273694157600403
2.4298141002655029 0.2790607810020447 0.1959904283285141 1.6219261884689331 0.3328366279602051 0.0000000000000000 0.1554100215435028 0.8622884750366211 0.0000000000000000 0.0000000000000000 0.0997842028737068 11500.0000000000000000 0.4251932501792908
2.4370257854461670 0.3379827737808228 0.2002300471067429 1.5678662061691284 0.3309467732906342 0.0000000000000000 0.1528613865375519 0.8583661317825317 0.0000000000000000 0.0000000000000000 0.0982240140438080 11600.0000000000000000 0.4211364984512329
2.4081354141235352 0.2832522094249725 0.1929866820573807 1.6040780544281006 0.3278183341026306 0.0000000000000000 0.1526922583580017 0.8548695445060730 0.0000000000000000 0.0000000000000000 0.0975833162665367 11700.0000000000000000 0.4213779270648956
2.3899276256561279 0.2569845318794250 0.1908991187810898 1.6155133247375488 0.3265306353569031 0.0000000000000000 0.1508297473192215 0.8502353429794312 0.0000000000000000 0.0000000000000000 0.0964968204498291 11800.0000000000000000 0.4237238168716431
2.3783316612243652 0.2588225603103638 0.1885081827640533 1.6074318885803223 0.3235689699649811 0.0000000000000000 0.1516091972589493 0.8460828065872192 0.0000000000000000 0.0000000000000000 0.0958806946873665 11900.0000000000000000 0.4222382605075836
2.3767688274383545 0.3125817775726318 0.1943528354167938 1.5475572347640991 0.3222768306732178 0.0000000000000000 0.1444274038076401 0.8419742584228516 0.0000000000000000 0.0000000000000000 0.0935330614447594 12000.0000000000000000 0.4164074659347534
2.3671722412109375 0.3070056736469269 0.1929090917110443 1.5469591617584229 0.3202981054782867 0.0000000000000000 0.1425973474979401 0.8383755087852478 0.0000000000000000 0.0000000000000000 0.0922306478023529 12100.0000000000000000 0.4155194163322449
2.3425233364105225 0.2596010565757751 0.1864650994539261 1.5786989927291870 0.3177583813667297 0.0000000000000000 0.1435725688934326 0.8352096676826477 0.0000000000000000 0.0000000000000000 0.0915174484252930 12200.0000000000000000 0.4176620841026306
2.3334717750549316 0.2833466529846191 0.1876074671745300 1.5472004413604736 0.3153171241283417 0.0000000000000000 0.1415986418724060 0.8303743004798889 0.0000000000000000 0.0000000000000000 0.0902818143367767 12300.0000000000000000 0.4147443771362305
2.3213121891021729 0.2753790020942688 0.1858167499303818 1.5467873811721802 0.3133290708065033 0.0000000000000000 0.1401192396879196 0.8268742561340332 0.0000000000000000 0.0000000000000000 0.0888919532299042 12400.0000000000000000 0.4142239987850189
2.3077590465545654 0.2700077295303345 0.1838334649801254 1.5430531501770020 0.3108647763729095 0.0000000000000000 0.1403264105319977 0.8224745392799377 0.0000000000000000 0.0000000000000000 0.0878255069255829 12500.0000000000000000 0.4142441153526306
2.2964148521423340 0.2591280341148376 0.1810229867696762 1.5477974414825439 0.3084664642810822 0.0000000000000000 0.1397741585969925 0.8188617825508118 0.0000000000000000 0.0000000000000000 0.0865357071161270 12600.0000000000000000 0.4136865139007568
2.2917399406433105 0.2958660423755646 0.1838447451591492 1.5057709217071533 0.3062581121921539 0.0000000000000000 0.1361241340637207 0.8148474693298340 0.0000000000000000 0.0000000000000000 0.0846221223473549 12700.0000000000000000 0.4092696309089661
2.2777850627899170 0.2814807891845703 0.1816803961992264 1.5104055404663086 0.3042183816432953 0.0000000000000000 0.1347842961549759 0.8112471699714661 0.0000000000000000 0.0000000000000000 0.0830357968807220 12800.0000000000000000 0.4095540046691895
2.2646913528442383 0.2719284892082214 0.1789064109325409 1.5124381780624390 0.3014183342456818 0.0000000000000000 0.1350567042827606 0.8073827624320984 0.0000000000000000 0.0000000000000000 0.0817670002579689 12900.0000000000000000 0.4091762900352478
2.2546942234039307 0.2751443088054657 0.1784837692975998 1.5016518831253052 0.2994143664836884 0.0000000000000000 0.1330734342336655 0.8034874200820923 0.0000000000000000 0.0000000000000000 0.0800182372331619 13000.0000000000000000 0.4083478450775146
2.2441015243530273 0.2623613178730011 0.1748639047145844 1.5101374387741089 0.2967387437820435 0.0000000000000000 0.1333336532115936 0.8003000020980835 0.0000000000000000 0.0000000000000000 0.0786111578345299 13100.0000000000000000 0.4082360267639160
2.2383205890655518 0.2719502151012421 0.1738682091236115 1.4985508918762207 0.2939513623714447 0.0000000000000000 0.1348177194595337 0.7962917089462280 0.0000000000000000 0.0000000000000000 0.0771178230643272 13200.0000000000000000 0.4056299030780792
2.2265841960906982 0.2587220370769501 0.1728170067071915 1.5020215511322021 0.2930236458778381 0.0000000000000000 0.1286892890930176 0.7954693436622620 0.0000000000000000 0.0000000000000000 0.0742531642317772 13300.0000000000000000 0.4054887592792511
2.2153789997100830 0.2168859392404556 0.1667485088109970 1.5410643815994263 0.2906801700592041 0.0000000000000000 0.1312003880739212 0.7905292510986328 0.0000000000000000 0.0000000000000000 0.0732478499412537 13400.0000000000000000 0.4101043939590454
2.2071399688720703 0.2811707556247711 0.1731079369783401 1.4642554521560669 0.2886057198047638 0.0000000000000000 0.1258182823657990 0.7861077189445496 0.0000000000000000 0.0000000000000000 0.0709001049399376 13500.0000000000000000 0.4026844799518585
2.1964521408081055 0.2783180773258209 0.1716960966587067 1.4598226547241211 0.2866153120994568 0.0000000000000000 0.1246889829635620 0.7827809453010559 0.0000000000000000 0.0000000000000000 0.0690049976110458 13600.0000000000000000 0.4023733437061310
2.1874020099639893 0.2792893648147583 0.1705849021673203 1.4530138969421387 0.2845138311386108 0.0000000000000000 0.1237422823905945 0.7793412804603577 0.0000000000000000 0.0000000000000000 0.0671442002058029 13700.0000000000000000 0.4016197025775909
2.1744437217712402 0.2557262778282166 0.1659529060125351 1.4708280563354492 0.2819362878799438 0.0000000000000000 0.1246638149023056 0.7764221429824829 0.0000000000000000 0.0000000000000000 0.0656738132238388 13800.0000000000000000 0.4023440182209015
2.1683223247528076 0.2746787071228027 0.1676447838544846 1.4455126523971558 0.2804860472679138 0.0000000000000000 0.1217272728681564 0.7727183103561401 0.0000000000000000 0.0000000000000000 0.0636411160230637 13900.0000000000000000 0.4003932178020477
2.1721251010894775 0.3231586813926697 0.1696566790342331 1.4016050100326538 0.2777046561241150 0.0000000000000000 0.1213923096656799 0.7689258456230164 0.0000000000000000 0.0000000000000000 0.0620967485010624 14000.0000000000000000 0.3966229856014252
2.1501002311706543 0.2713231742382050 0.1647283881902695 1.4376699924468994 0.2763787508010864 0.0000000000000000 0.1199161261320114 0.7664955854415894 0.0000000000000000 0.0000000000000000 0.0601223409175873 14100.0000000000000000 0.3991016149520874
2.1432375907897949 0.2721676528453827 0.1638345569372177 1.4324665069580078 0.2747688889503479 0.0000000000000000 0.1183591112494469 0.7639287710189819 0.0000000000000000 0.0000000000000000 0.0582252927124500 14200.0000000000000000 0.3979375064373016
2.1327905654907227 0.2620100378990173 0.1616242378950119 1.4363412857055664 0.2728148996829987 0.0000000000000000 0.1183542609214783 0.7603756189346313 0.0000000000000000 0.0000000000000000 0.0567289590835571 14300.0000000000000000 0.3985169827938080
2.1241991519927979 0.2541154921054840 0.1598449796438217 1.4391225576400757 0.2711161375045776 0.0000000000000000 0.1178926303982735 0.7572374343872070 0.0000000000000000 0.0000000000000000 0.0550935678184032 14400.0000000000000000 0.3988599181175232
2.1203429698944092 0.2744888663291931 0.1610868275165558 1.4152981042861938 0.2694692313671112 0.0000000000000000 0.1156789362430573 0.7542520761489868 0.0000000000000000 0.0000000000000000 0.0533365607261658 14500.0000000000000000 0.3962262272834778
2.1108939647674561 0.2654007673263550 0.1589097976684570 1.4189167022705078 0.2676666676998138 0.0000000000000000 0.1154332458972931 0.7515388131141663 0.0000000000000000 0.0000000000000000 0.0518229492008686 14600.0000000000000000 0.3964430987834930
2.1098713874816895 0.2161379456520081 0.1528569757938385 1.4741349220275879 0.2667416334152222 0.0000000000000000 0.1162235811352730 0.7500997185707092 0.0000000000000000 0.0000000000000000 0.0501727610826492 14700.0000000000000000 0.4010039567947388
2.0973110198974609 0.2634819746017456 0.1571625024080276 1.4121462106704712 0.2645204663276672 0.0000000000000000 0.1135318577289581 0.7457763552665710 0.0000000000000000 0.0000000000000000 0.0487480238080025 14800.0000000000000000 0.3955379128456116
2.0893697738647461 0.2385210096836090 0.1533914059400558 1.4344751834869385 0.2629820406436920 0.0000000000000000 0.1142396032810211 0.7433035969734192 0.0000000000000000 0.0000000000000000 0.0473434627056122 14900.0000000000000000 0.3975540101528168
2.0838747024536133 0.2579915225505829 0.1546902805566788 1.4098742008209229 0.2613186836242676 0.0000000000000000 0.1121534556150436 0.7402562499046326 0.0000000000000000 0.0000000000000000 0.0459800474345684 15000.0000000000000000 0.3947428464889526
2.0905365943908691 0.2935869991779327 0.1582953184843063 1.3780512809753418 0.2606029808521271 0.0000000000000000 0.1088596135377884 0.7382543683052063 0.0000000000000000 0.0000000000000000 0.0440418757498264 15100.0000000000000000 0.3914880752563477
2.0739409923553467 0.2697077989578247 0.1539067775011063 1.3921781778335571 0.2581481337547302 0.0000000000000000 0.1101686954498291 0.7350359559059143 0.0000000000000000 0.0000000000000000 0.0433087572455406 15200.0000000000000000 0.3922597467899323
2.0662789344787598 0.2348286509513855 0.1500107645988464 1.4242659807205200 0.2571735978126526 0.0000000000000000 0.1101685687899590 0.7329245209693909 0.0000000000000000 0.0000000000000000 0.0418923608958721 15300.0000000000000000 0.3951445817947388
2.0884890556335449 0.3224884271621704 0.1584729105234146 1.3510329723358154 0.2564948499202728 0.0000000000000000 0.1054291278123856 0.7307142615318298 0.0000000000000000 0.0000000000000000 0.0403371490538120 15400.0000000000000000 0.3873153924942017
2.0553598403930664 0.2567232251167297 0.1506328582763672 1.3939352035522461 0.2540687024593353 0.0000000000000000 0.1078286394476891 0.7277120351791382 0.0000000000000000 0.0000000000000000 0.0394030585885048 15500.0000000000000000 0.3918547928333282
2.0533585548400879 0.2786396741867065 0.1520754396915436 1.3701231479644775 0.2525203526020050 0.0000000000000000 0.1065737381577492 0.7247189879417419 0.0000000000000000 0.0000000000000000 0.0382082052528858 15600.0000000000000000 0.3898575007915497
2.0443978309631348 0.2573711276054382 0.1491638571023941 1.3867633342742920 0.2510996758937836 0.0000000000000000 0.1067073494195938 0.7223455309867859 0.0000000000000000 0.0000000000000000 0.0371583253145218 15700.0000000000000000 0.3910238146781921
2.0397534370422363 0.2586616873741150 0.1486823111772537 1.3825687170028687 0.2498408108949661 0.0000000000000000 0.1056849956512451 0.7200164794921875 0.0000000000000000 0.0000000000000000 0.0361432619392872 15800.0000000000000000 0.3901371359825134
2.0364062786102295 0.2680900394916534 0.1490852236747742 1.3706960678100586 0.2485348880290985 0.0000000000000000 0.1044568866491318 0.7176341414451599 0.0000000000000000 0.0000000000000000 0.0349989570677280 15900.0000000000000000 0.3889215588569641
2.0296783447265625 0.2549501955509186 0.1468099951744080 1.3808381557464600 0.2470799535512924 0.0000000000000000 0.1045700609683990 0.7153847217559814 0.0000000000000000 0.0000000000000000 0.0340914353728294 16000.0000000000000000 0.3894098401069641
2.0360445976257324 0.2980191111564636 0.1499000638723373 1.3426014184951782 0.2455238252878189 0.0000000000000000 0.1029102206230164 0.7129781246185303 0.0000000000000000 0.0000000000000000 0.0330261066555977 16100.0000000000000000 0.3859623074531555
2.0222277641296387 0.2647924721240997 0.1468250453472137 1.3660117387771606 0.2445985972881317 0.0000000000000000 0.1022668927907944 0.7109299302101135 0.0000000000000000 0.0000000000000000 0.0321082472801208 16200.0000000000000000 0.3873958289623260
2.0186707973480225 0.2096300274133682 0.1397228091955185 1.4258582592010498 0.2434597462415695 0.0000000000000000 0.1046963110566139 0.7094382643699646 0.0000000000000000 0.0000000000000000 0.0311378519982100 16300.0000000000000000 0.3924397230148315
2.0123872756958008 0.2560836374759674 0.1444528698921204 1.3699105978012085 0.2419400811195374 0.0000000000000000 0.1013471931219101 0.7068203687667847 0.0000000000000000 0.0000000000000000 0.0303113535046577 16400.0000000000000000 0.3868694603443146
2.0079798698425293 0.2554341554641724 0.1441660672426224 1.3674585819244385 0.2409210205078125 0.0000000000000000 0.1004548221826553 0.7046244740486145 0.0000000000000000 0.0000000000000000 0.0293541587889194 16500.0000000000000000 0.3865507841110229
2.0241689682006836 0.3114886283874512 0.1487955749034882 1.3239028453826904 0.2399818152189255 0.0000000000000000 0.0988051667809486 0.7030069828033447 0.0000000000000000 0.0000000000000000 0.0279085170477629 16600.0000000000000000 0.3828323483467102
1.9992109537124634 0.2526294291019440 0.1425671130418777 1.3656796216964722 0.2383347898721695 0.0000000000000000 0.0996821299195290 0.7001804113388062 0.0000000000000000 0.0000000000000000 0.0277511887252331 16700.0000000000000000 0.3859452903270721
1.9944688081741333 0.2420462518930435 0.1404874473810196 1.3748954534530640 0.2370396852493286 0.0000000000000000 0.1001998037099838 0.6979612112045288 0.0000000000000000 0.0000000000000000 0.0271410867571831 16800.0000000000000000 0.3864504098892212
1.9936447143554688 0.2608981728553772 0.1426231861114502 1.3539584875106812 0.2361648678779602 0.0000000000000000 0.0974340587854385 0.6962179541587830 0.0000000000000000 0.0000000000000000 0.0264001004397869 16900.0000000000000000 0.3837408721446991
1.9897044897079468 0.2606292068958282 0.1423141360282898 1.3515605926513672 0.2352005690336227 0.0000000000000000 0.0967617183923721 0.6946175694465637 0.0000000000000000 0.0000000000000000 0.0254868716001511 17000.0000000000000000 0.3833686411380768
1.9853323698043823 0.2489607781171799 0.1398126780986786 1.3629654645919800 0.2335934937000275 0.0000000000000000 0.0971726328134537 0.6931105852127075 0.0000000000000000 0.0000000000000000 0.0249761417508125 17100.0000000000000000 0.3834640383720398
1.9812754392623901 0.2559940218925476 0.1405737549066544 1.3518857955932617 0.2328217923641205 0.0000000000000000 0.0959634631872177 0.6902092695236206 0.0000000000000000 0.0000000000000000 0.0243143998086452 17200.0000000000000000 0.3826750814914703
1.9909555912017822 0.2168079763650894 0.1353589296340942 1.4063692092895508 0.2324195057153702 0.0000000000000000 0.0965894386172295 0.6896641850471497 0.0000000000000000 0.0000000000000000 0.0239571277052164 17300.0000000000000000 0.3859951198101044
1.9745545387268066 0.2594918608665466 0.1400325000286102 1.3443206548690796 0.2307095080614090 0.0000000000000000 0.0951222255825996 0.6857099533081055 0.0000000000000000 0.0000000000000000 0.0230345614254475 17400.0000000000000000 0.3819350600242615
1.9725248813629150 0.2646102607250214 0.1404392123222351 1.3376370668411255 0.2298384159803391 0.0000000000000000 0.0939996913075447 0.6838828325271606 0.0000000000000000 0.0000000000000000 0.0223835762590170 17500.0000000000000000 0.3809143900871277
1.9682837724685669 0.2571935057640076 0.1390651762485504 1.3432716131210327 0.2287534624338150 0.0000000000000000 0.0933456569910049 0.6821362376213074 0.0000000000000000 0.0000000000000000 0.0220652762800455 17600.0000000000000000 0.3804202675819397
1.9634927511215210 0.2441173940896988 0.1372562795877457 1.3543494939804077 0.2277695834636688 0.0000000000000000 0.0933612585067749 0.6802830696105957 0.0000000000000000 0.0000000000000000 0.0213803108781576 17700.0000000000000000 0.3811129927635193
1.9845511913299561 0.3050870597362518 0.1438604146242142 1.3078049421310425 0.2277986407279968 0.0000000000000000 0.0900328308343887 0.6788933277130127 0.0000000000000000 0.0000000000000000 0.0209793243557215 17800.0000000000000000 0.3758985400199890
1.9985297918319702 0.3342573940753937 0.1446349769830704 1.2931064367294312 0.2265308797359467 0.0000000000000000 0.0902931764721870 0.6750178337097168 0.0000000000000000 0.0000000000000000 0.0212431848049164 17900.0000000000000000 0.3743075728416443
1.9591500759124756 0.2582733631134033 0.1375695616006851 1.3382364511489868 0.2250707745552063 0.0000000000000000 0.0907597392797470 0.6737139225006104 0.0000000000000000 0.0000000000000000 0.0202739723026752 18000.0000000000000000 0.3782193362712860
1.9526861906051636 0.2504861056804657 0.1358306705951691 1.3425900936126709 0.2237792760133743 0.0000000000000000 0.0915037021040916 0.6713505983352661 0.0000000000000000 0.0000000000000000 0.0196252800524235 18100.0000000000000000 0.3787818253040314
1.9735215902328491 0.3241808414459229 0.1444365829229355 1.2808696031570435 0.2240345329046249 0.0000000000000000 0.0876433253288269 0.6694960594177246 0.0000000000000000 0.0000000000000000 0.0186242647469044 18200.0000000000000000 0.3733543157577515
1.9485563039779663 0.2557826042175293 0.1365105658769608 1.3336788415908813 0.2225843220949173 0.0000000000000000 0.0886101871728897 0.6674839854240417 0.0000000000000000 0.0000000000000000 0.0186476204544306 18300.0000000000000000 0.3766898214817047
1.9510083198547363 0.2726083993911743 0.1368999630212784 1.3201218843460083 0.2213780730962753 0.0000000000000000 0.0887026637792587 0.6642536520957947 0.0000000000000000 0.0000000000000000 0.0181655175983906 18400.0000000000000000 0.3755690455436707
1.9425612688064575 0.2518934905529022 0.1356001347303391 1.3338502645492554 0.2212174236774445 0.0000000000000000 0.0874703004956245 0.6617668867111206 0.0000000000000000 0.0000000000000000 0.0178280305117369 18500.0000000000000000 0.3763445615768433
1.9412064552307129 0.2582997977733612 0.1359971016645432 1.3263412714004517 0.2205682545900345 0.0000000000000000 0.0867529064416885 0.6584580540657043 0.0000000000000000 0.0000000000000000 0.0174771752208471 18600.0000000000000000 0.3756438791751862
1.9544227123260498 0.2578835785388947 0.1315528452396393 1.3464939594268799 0.2184922397136688 0.0000000000000000 0.0916146561503410 0.6551524400711060 0.0000000000000000 0.0000000000000000 0.0174961201846600 18700.0000000000000000 0.3765166997909546
1.9382941722869873 0.2675065100193024 0.1366832256317139 1.3146152496337891 0.2194892168045044 0.0000000000000000 0.0854009985923767 0.6524374485015869 0.0000000000000000 0.0000000000000000 0.0162569396197796 18800.0000000000000000 0.3745766580104828
1.9343903064727783 0.2593279182910919 0.1350001543760300 1.3214652538299561 0.2185968756675720 0.0000000000000000 0.0847019180655479 0.6487037539482117 0.0000000000000000 0.0000000000000000 0.0165229905396700 18900.0000000000000000 0.3738281130790710
1.9304645061492920 0.2467121928930283 0.1334974467754364 1.3321009874343872 0.2181539237499237 0.0000000000000000 0.0846263915300369 0.6452025175094604 0.0000000000000000 0.0000000000000000 0.0161083620041609 19000.0000000000000000 0.3746519386768341
1.9275029897689819 0.2383842766284943 0.1323730796575546 1.3390069007873535 0.2177387624979019 0.0000000000000000 0.0843983441591263 0.6417509913444519 0.0000000000000000 0.0000000000000000 0.0156818591058254 19100.0000000000000000 0.3750640451908112
1.9267570972442627 0.2522174715995789 0.1336574852466583 1.3237239122390747 0.2171581834554672 0.0000000000000000 0.0830411165952682 0.6380310058593750 0.0000000000000000 0.0000000000000000 0.0154714509844780 19200.0000000000000000 0.3730791807174683
1.9238612651824951 0.2462874948978424 0.1323577612638474 1.3287637233734131 0.2164523601531982 0.0000000000000000 0.0832037627696991 0.6343549489974976 0.0000000000000000 0.0000000000000000 0.0152041567489505 19300.0000000000000000 0.3730578124523163
1.9224517345428467 0.2383641153573990 0.1320797652006149 1.3354457616806030 0.2165620476007462 0.0000000000000000 0.0841467007994652 0.6318821907043457 0.0000000000000000 0.0000000000000000 0.0140912914648652 19400.0000000000000000 0.3745648860931396
1.9218760728836060 0.2624238431453705 0.1338791698217392 1.3100970983505249 0.2154759615659714 0.0000000000000000 0.0812994688749313 0.6274204850196838 0.0000000000000000 0.0000000000000000 0.0147317685186863 19500.0000000000000000 0.3706324994564056
1.9187723398208618 0.2390814125537872 0.1307175010442734 1.3341077566146851 0.2148657292127609 0.0000000000000000 0.0825565457344055 0.6249710917472839 0.0000000000000000 0.0000000000000000 0.0141439521685243 19600.0000000000000000 0.3725519478321075
1.9150731563568115 0.2493041157722473 0.1320410221815109 1.3193408250808716 0.2143871635198593 0.0000000000000000 0.0810901820659637 0.6209902167320251 0.0000000000000000 0.0000000000000000 0.0142010124400258 19700.0000000000000000 0.3706466257572174
1.9134013652801514 0.2513263821601868 0.1322648674249649 1.3159353733062744 0.2138748466968536 0.0000000000000000 0.0802921578288078 0.6181327104568481 0.0000000000000000 0.0000000000000000 0.0140575394034386 19800.0000000000000000 0.3697561323642731
1.9113900661468506 0.2518594861030579 0.1321680396795273 1.3140482902526855 0.2133143544197083 0.0000000000000000 0.0798660516738892 0.6152086257934570 0.0000000000000000 0.0000000000000000 0.0138391777873039 19900.0000000000000000 0.3691496849060059
1.9102131128311157 0.2554390132427216 0.1325097382068634 1.3094840049743652 0.2127803713083267 0.0000000000000000 0.0791190713644028 0.6125516295433044 0.0000000000000000 0.0000000000000000 0.0136744054034352 20000.0000000000000000 0.3682097494602203
1.9073733091354370 0.2505531311035156 0.1307719647884369 1.3144112825393677 0.2116369009017944 0.0000000000000000 0.0802109017968178 0.6095156073570251 0.0000000000000000 0.0000000000000000 0.0139091024175286 20100.0000000000000000 0.3677131831645966
1.9068974256515503 0.2336422353982925 0.1297652721405029 1.3316891193389893 0.2118008136749268 0.0000000000000000 0.0794832035899162 0.6072416305541992 0.0000000000000000 0.0000000000000000 0.0131245376542211 20200.0000000000000000 0.3695878386497498
1.9061801433563232 0.2642376422882080 0.1329738050699234 1.2979400157928467 0.2110286653041840 0.0000000000000000 0.0783108174800873 0.6041116118431091 0.0000000000000000 0.0000000000000000 0.0128107750788331 20300.0000000000000000 0.3668216466903687
1.8998451232910156 0.2525339126586914 0.1310535371303558 1.3062460422515869 0.2100116461515427 0.0000000000000000 0.0788305774331093 0.6017548441886902 0.0000000000000000 0.0000000000000000 0.0128479348495603 20400.0000000000000000 0.3668699264526367
1.8996614217758179 0.2598701417446136 0.1318037509918213 1.2985955476760864 0.2093919217586517 0.0000000000000000 0.0776784047484398 0.5995588898658752 0.0000000000000000 0.0000000000000000 0.0127895288169384 20500.0000000000000000 0.3652554452419281
1.8965659141540527 0.2539753019809723 0.1310935169458389 1.3026967048645020 0.2088002860546112 0.0000000000000000 0.0775442868471146 0.5975015163421631 0.0000000000000000 0.0000000000000000 0.0124533521011472 20600.0000000000000000 0.3653849661350250
1.8928736448287964 0.2452771365642548 0.1301454454660416 1.3091560602188110 0.2082950174808502 0.0000000000000000 0.0776982381939888 0.5949279069900513 0.0000000000000000 0.0000000000000000 0.0123126516118646 20700.0000000000000000 0.3658389449119568
1.8910188674926758 0.2469270825386047 0.1301397830247879 1.3063067197799683 0.2076452970504761 0.0000000000000000 0.0773763805627823 0.5926319956779480 0.0000000000000000 0.0000000000000000 0.0121857542544603 20800.0000000000000000 0.3652018904685974
1.8890659809112549 0.2466513514518738 0.1300524920225143 1.3052921295166016 0.2070699632167816 0.0000000000000000 0.0770065486431122 0.5904837846755981 0.0000000000000000 0.0000000000000000 0.0120337316766381 20900.0000000000000000 0.3647791445255280
1.8874994516372681 0.2507952153682709 0.1303044855594635 1.2999495267868042 0.2064502388238907 0.0000000000000000 0.0768010169267654 0.5881975889205933 0.0000000000000000 0.0000000000000000 0.0117999296635389 21000.0000000000000000 0.3642358183860779
1.8848229646682739 0.2435225546360016 0.1292694956064224 1.3062256574630737 0.2058051973581314 0.0000000000000000 0.0767707601189613 0.5861298441886902 0.0000000000000000 0.0000000000000000 0.0117259854450822 21100.0000000000000000 0.3641145527362823
1.8840811252593994 0.2376158833503723 0.1277848184108734 1.3136956691741943 0.2049848139286041 0.0000000000000000 0.0776855051517487 0.5840491652488708 0.0000000000000000 0.0000000000000000 0.0114873312413692 21200.0000000000000000 0.3645894527435303
1.9298044443130493 0.3706355094909668 0.1416723281145096 1.2124522924423218 0.2050444334745407 0.0000000000000000 0.0723153650760651 0.5825819969177246 0.0000000000000000 0.0000000000000000 0.0121378172188997 21300.0000000000000000 0.3545750975608826
1.8975458145141602 0.2722609341144562 0.1334812641143799 1.2867341041564941 0.2050695270299911 0.0000000000000000 0.0747575908899307 0.5814813375473022 0.0000000000000000 0.0000000000000000 0.0111477700993419 21400.0000000000000000 0.3621065318584442
1.8775360584259033 0.2451688498258591 0.1292812526226044 1.2995136976242065 0.2035722583532333 0.0000000000000000 0.0754098594188690 0.5778769254684448 0.0000000000000000 0.0000000000000000 0.0111852223053575 21500.0000000000000000 0.3624353110790253
1.8755148649215698 0.2438200563192368 0.1290018856525421 1.2996677160263062 0.2030251771211624 0.0000000000000000 0.0753005146980286 0.5758557319641113 0.0000000000000000 0.0000000000000000 0.0109965698793530 21600.0000000000000000 0.3622563481330872
1.8742523193359375 0.2463517636060715 0.1291775703430176 1.2962875366210938 0.2024355530738831 0.0000000000000000 0.0748561620712280 0.5737980008125305 0.0000000000000000 0.0000000000000000 0.0109927281737328 21700.0000000000000000 0.3615192174911499
1.8805710077285767 0.2772447764873505 0.1318328827619553 1.2698704004287720 0.2016229480504990 0.0000000000000000 0.0738683491945267 0.5718418359756470 0.0000000000000000 0.0000000000000000 0.0110018784180284 21800.0000000000000000 0.3589463829994202
1.8698636293411255 0.2398374527692795 0.1281298100948334 1.3006038665771484 0.2012924700975418 0.0000000000000000 0.0748692378401756 0.5698344111442566 0.0000000000000000 0.0000000000000000 0.0106764966621995 21900.0000000000000000 0.3614847362041473
1.8726704120635986 0.2651296555995941 0.1307837516069412 1.2760614156723022 0.2006954550743103 0.0000000000000000 0.0736841484904289 0.5677718520164490 0.0000000000000000 0.0000000000000000 0.0105243567377329 22000.0000000000000000 0.3593759536743164
1.8696010112762451 0.2361595332622528 0.1279116123914719 1.3049372434616089 0.2005926966667175 0.0000000000000000 0.0739998370409012 0.5659536123275757 0.0000000000000000 0.0000000000000000 0.0104592926800251 22100.0000000000000000 0.3611871004104614
1.8650069236755371 0.2084199339151382 0.1240212246775627 1.3327689170837402 0.1997969597578049 0.0000000000000000 0.0764358192682266 0.5644361376762390 0.0000000000000000 0.0000000000000000 0.0099153658375144 22200.0000000000000000 0.3639599382877350
1.8632965087890625 0.2374371588230133 0.1278797984123230 1.2987128496170044 0.1992666572332382 0.0000000000000000 0.0734054222702980 0.5626040101051331 0.0000000000000000 0.0000000000000000 0.0102212009951472 22300.0000000000000000 0.3600210845470428
1.8621945381164551 0.2429571598768234 0.1282935738563538 1.2921867370605469 0.1987570971250534 0.0000000000000000 0.0732676833868027 0.5601341724395752 0.0000000000000000 0.0000000000000000 0.0101238042116165 22400.0000000000000000 0.3594790995121002
1.8618867397308350 0.2501439452171326 0.1288871765136719 1.2846794128417969 0.1981760859489441 0.0000000000000000 0.0730591192841530 0.5583230257034302 0.0000000000000000 0.0000000000000000 0.0098648443818092 22500.0000000000000000 0.3586660623550415
1.8684498071670532 0.2072155177593231 0.1254492253065109 1.3369201421737671 0.1988649666309357 0.0000000000000000 0.0767482891678810 0.5594367980957031 0.0000000000000000 0.0000000000000000 0.0087835313752294 22600.0000000000000000 0.3642508685588837
1.8578634262084961 0.2458970248699188 0.1284939646720886 1.2861659526824951 0.1973065584897995 0.0000000000000000 0.0725312083959579 0.5542631745338440 0.0000000000000000 0.0000000000000000 0.0098255807533860 22700.0000000000000000 0.3585861325263977
1.8598903417587280 0.2598857283592224 0.1301726102828979 1.2729961872100830 0.1968358308076859 0.0000000000000000 0.0713303238153458 0.5526972413063049 0.0000000000000000 0.0000000000000000 0.0098714604973793 22800.0000000000000000 0.3569172024726868
1.8707349300384521 0.3010375499725342 0.1343958228826523 1.2386922836303711 0.1966091990470886 0.0000000000000000 0.0702157989144325 0.5495094656944275 0.0000000000000000 0.0000000000000000 0.0098623568192124 22900.0000000000000000 0.3545209467411041
1.8572674989700317 0.2550247013568878 0.1272142678499222 1.2797363996505737 0.1952920854091644 0.0000000000000000 0.0762642472982407 0.5474461913108826 0.0000000000000000 0.0000000000000000 0.0098334383219481 23000.0000000000000000 0.3583588898181915
1.8607610464096069 0.2809498608112335 0.1320418417453766 1.2523357868194580 0.1954334825277328 0.0000000000000000 0.0703985318541527 0.5461983680725098 0.0000000000000000 0.0000000000000000 0.0095430836081505 23100.0000000000000000 0.3552254438400269
1.8613753318786621 0.2721854150295258 0.1315290927886963 1.2622755765914917 0.1953851729631424 0.0000000000000000 0.0701133087277412 0.5443708300590515 0.0000000000000000 0.0000000000000000 0.0098887355998158 23200.0000000000000000 0.3551757335662842
1.8481590747833252 0.2246789336204529 0.1250194758176804 1.3039851188659668 0.1944755911827087 0.0000000000000000 0.0733949095010757 0.5420439243316650 0.0000000000000000 0.0000000000000000 0.0092196762561798 23300.0000000000000000 0.3592080473899841
1.8494261503219604 0.2516112029552460 0.1283392161130905 1.2754254341125488 0.1940502673387527 0.0000000000000000 0.0713705196976662 0.5400395393371582 0.0000000000000000 0.0000000000000000 0.0091991983354092 23400.0000000000000000 0.3564151227474213
1.8492298126220703 0.2552568018436432 0.1293037980794907 1.2707506418228149 0.1939185708761215 0.0000000000000000 0.0703885108232498 0.5382860898971558 0.0000000000000000 0.0000000000000000 0.0093511408194900 23500.0000000000000000 0.3557585775852203
1.8456450700759888 0.2284116595983505 0.1251187771558762 1.2990635633468628 0.1930510699748993 0.0000000000000000 0.0723807290196419 0.5365702509880066 0.0000000000000000 0.0000000000000000 0.0096039446070790 23600.0000000000000000 0.3567550182342529
1.8452671766281128 0.2505129277706146 0.1285483837127686 1.2731896638870239 0.1930162012577057 0.0000000000000000 0.0703771263360977 0.5345326066017151 0.0000000000000000 0.0000000000000000 0.0089602824300528 23700.0000000000000000 0.3556242585182190
1.8422386646270752 0.2383656799793243 0.1270674914121628 1.2841976881027222 0.1926078945398331 0.0000000000000000 0.0706859230995178 0.5327827930450439 0.0000000000000000 0.0000000000000000 0.0088590681552887 23800.0000000000000000 0.3563044369220734
1.8589287996292114 0.2992500364780426 0.1317374408245087 1.2364257574081421 0.1915156096220016 0.0000000000000000 0.0709104686975479 0.5308865904808044 0.0000000000000000 0.0000000000000000 0.0094245318323374 23900.0000000000000000 0.3522707521915436
1.8400448560714722 0.2351521849632263 0.1269994825124741 1.2859863042831421 0.1919067949056625 0.0000000000000000 0.0698705092072487 0.5297437310218811 0.0000000000000000 0.0000000000000000 0.0088443094864488 24000.0000000000000000 0.3555991053581238
1.8392993211746216 0.2425602078437805 0.1276328116655350 1.2776198387145996 0.1914864927530289 0.0000000000000000 0.0697288215160370 0.5273289084434509 0.0000000000000000 0.0000000000000000 0.0087117655202746 24100.0000000000000000 0.3550866246223450
1.8362793922424316 0.2245909422636032 0.1253836005926132 1.2951569557189941 0.1911479234695435 0.0000000000000000 0.0707760304212570 0.5257255434989929 0.0000000000000000 0.0000000000000000 0.0083071300759912 24200.0000000000000000 0.3567648828029633
1.8358730077743530 0.2271102666854858 0.1263445764780045 1.2914029359817505 0.1910152584314346 0.0000000000000000 0.0700850412249565 0.5244224071502686 0.0000000000000000 0.0000000000000000 0.0081158690154552 24300.0000000000000000 0.3564324975013733
1.8380138874053955 0.2579254209995270 0.1286665946245193 1.2612593173980713 0.1901625990867615 0.0000000000000000 0.0694882273674011 0.5215990543365479 0.0000000000000000 0.0000000000000000 0.0083781676366925 24400.0000000000000000 0.3535719811916351
1.8342026472091675 0.2265709936618805 0.1245950236916542 1.2933070659637451 0.1897296160459518 0.0000000000000000 0.0710655674338341 0.5200963020324707 0.0000000000000000 0.0000000000000000 0.0082249809056520 24500.0000000000000000 0.3556023240089417
1.8325245380401611 0.2340682744979858 0.1260180771350861 1.2830013036727905 0.1894368529319763 0.0000000000000000 0.0696988329291344 0.5186240077018738 0.0000000000000000 0.0000000000000000 0.0082813510671258 24600.0000000000000000 0.3545186221599579
1.8339833021163940 0.2555144131183624 0.1285536438226700 1.2607953548431396 0.1891199499368668 0.0000000000000000 0.0690454170107841 0.5167557597160339 0.0000000000000000 0.0000000000000000 0.0081027131527662 24700.0000000000000000 0.3534280657768250
1.8303802013397217 0.2394957840442657 0.1266533583402634 1.2755153179168701 0.1887156367301941 0.0000000000000000 0.0696142911911011 0.5150816440582275 0.0000000000000000 0.0000000000000000 0.0084655974060297 24800.0000000000000000 0.3537809848785400
1.8305602073669434 0.2067491114139557 0.1232852861285210 1.3117102384567261 0.1888155341148376 0.0000000000000000 0.0697863921523094 0.5150043368339539 0.0000000000000000 0.0000000000000000 0.0078704068437219 24900.0000000000000000 0.3561121225357056
1.8285814523696899 0.2430720329284668 0.1274118423461914 1.2700016498565674 0.1880959421396255 0.0000000000000000 0.0682587847113609 0.5119957923889160 0.0000000000000000 0.0000000000000000 0.0080587854608893 25000.0000000000000000 0.3528027534484863
1.8262724876403809 0.2299314588308334 0.1255294531583786 1.2831267118453979 0.1876848638057709 0.0000000000000000 0.0690625160932541 0.5103026032447815 0.0000000000000000 0.0000000000000000 0.0079606119543314 25100.0000000000000000 0.3537845611572266
1.8278474807739258 0.2519510388374329 0.1282044500112534 1.2603636980056763 0.1873282939195633 0.0000000000000000 0.0677878856658936 0.5086066722869873 0.0000000000000000 0.0000000000000000 0.0079824188724160 25200.0000000000000000 0.3518712520599365
1.8249897956848145 0.2381409406661987 0.1265071630477905 1.2733697891235352 0.1869719624519348 0.0000000000000000 0.0681717693805695 0.5069013237953186 0.0000000000000000 0.0000000000000000 0.0080979457125068 25300.0000000000000000 0.3522129058837891
1.8231967687606812 0.2323362976312637 0.1259870380163193 1.2781319618225098 0.1867414861917496 0.0000000000000000 0.0681114122271538 0.5057266950607300 0.0000000000000000 0.0000000000000000 0.0076980311423540 25400.0000000000000000 0.3527147471904755
1.8223949670791626 0.2379664629697800 0.1267656236886978 1.2712185382843018 0.1864444464445114 0.0000000000000000 0.0677278190851212 0.5037500262260437 0.0000000000000000 0.0000000000000000 0.0077242124825716 25500.0000000000000000 0.3521982133388519
1.8215385675430298 0.2401394546031952 0.1268693506717682 1.2684488296508789 0.1860809773206711 0.0000000000000000 0.0676384195685387 0.5020011663436890 0.0000000000000000 0.0000000000000000 0.0076984055340290 25600.0000000000000000 0.3518165051937103
1.8217658996582031 0.2482617199420929 0.1280423402786255 1.2596474885940552 0.1858144402503967 0.0000000000000000 0.0669299364089966 0.5004751682281494 0.0000000000000000 0.0000000000000000 0.0076428120955825 25700.0000000000000000 0.3510323762893677
1.8195966482162476 0.2412966638803482 0.1271177083253860 1.2657001018524170 0.1854821294546127 0.0000000000000000 0.0671620517969131 0.4988286495208740 0.0000000000000000 0.0000000000000000 0.0075784889049828 25800.0000000000000000 0.3513380885124207
1.8176865577697754 0.2330202013254166 0.1259854882955551 1.2735674381256104 0.1851133704185486 0.0000000000000000 0.0674384906888008 0.4973639845848083 0.0000000000000000 0.0000000000000000 0.0075123975984752 25900.0000000000000000 0.3516688346862793
1.8346464633941650 0.3020542562007904 0.1325637549161911 1.2155880928039551 0.1844404339790344 0.0000000000000000 0.0657124891877174 0.4952503740787506 0.0000000000000000 0.0000000000000000 0.0076974863186479 26000.0000000000000000 0.3472653329372406
1.8160477876663208 0.2337862253189087 0.1259395629167557 1.2719249725341797 0.1843971014022827 0.0000000000000000 0.0674426257610321 0.4944973886013031 0.0000000000000000 0.0000000000000000 0.0073737590573728 26100.0000000000000000 0.3515558540821075
1.8322886228561401 0.3011289238929749 0.1314261406660080 1.2161868810653687 0.1835466474294662 0.0000000000000000 0.0675032287836075 0.4914198517799377 0.0000000000000000 0.0000000000000000 0.0076662851497531 26200.0000000000000000 0.3472456037998199
1.8162139654159546 0.2469752132892609 0.1272034794092178 1.2582082748413086 0.1838270276784897 0.0000000000000000 0.0667575597763062 0.4904488921165466 0.0000000000000000 0.0000000000000000 0.0078284461051226 26300.0000000000000000 0.3494541943073273
1.8246024847030640 0.2372477799654007 0.1253989636898041 1.2785825729370117 0.1833731234073639 0.0000000000000000 0.0682485178112984 0.4910219907760620 0.0000000000000000 0.0000000000000000 0.0069805001839995 26400.0000000000000000 0.3524853885173798
1.8117370605468750 0.2345944195985794 0.1261051148176193 1.2676655054092407 0.1833720058202744 0.0000000000000000 0.0665635317564011 0.4878279864788055 0.0000000000000000 0.0000000000000000 0.0072129769250751 26500.0000000000000000 0.3502964377403259
1.8104336261749268 0.2325560897588730 0.1260835081338882 1.2687281370162964 0.1830658614635468 0.0000000000000000 0.0662382096052170 0.4865213334560394 0.0000000000000000 0.0000000000000000 0.0072414167225361 26600.0000000000000000 0.3501899242401123
1.8103365898132324 0.2414372116327286 0.1271520853042603 1.2589734792709351 0.1827738732099533 0.0000000000000000 0.0657375231385231 0.4849595725536346 0.0000000000000000 0.0000000000000000 0.0071941227652133 26700.0000000000000000 0.3493799269199371
1.8103209733963013 0.2424315661191940 0.1274574995040894 1.2578057050704956 0.1826261729001999 0.0000000000000000 0.0656199455261230 0.4833396971225739 0.0000000000000000 0.0000000000000000 0.0070293755270541 26800.0000000000000000 0.3493334650993347
1.8073620796203613 0.2392630726099014 0.1267848908901215 1.2590612173080444 0.1822529137134552 0.0000000000000000 0.0666661933064461 0.4813076853752136 0.0000000000000000 0.0000000000000000 0.0068849031813443 26900.0000000000000000 0.3502657115459442
1.8071823120117188 0.2283657342195511 0.1256495267152786 1.2711943387985229 0.1819728016853333 0.0000000000000000 0.0662827193737030 0.4813803136348724 0.0000000000000000 0.0000000000000000 0.0067477589473128 27000.0000000000000000 0.3504598438739777
1.8099657297134399 0.2185132801532745 0.1223320215940475 1.2879592180252075 0.1811613291501999 0.0000000000000000 0.0682080090045929 0.4789977669715881 0.0000000000000000 0.0000000000000000 0.0069903614930809 27100.0000000000000000 0.3509225547313690
1.8048192262649536 0.2409742772579193 0.1268675774335861 1.2555485963821411 0.1814287453889847 0.0000000000000000 0.0656917989253998 0.4768177866935730 0.0000000000000000 0.0000000000000000 0.0069512599147856 27200.0000000000000000 0.3490413427352905
1.8032525777816772 0.2354152649641037 0.1259922534227371 1.2608234882354736 0.1810215413570404 0.0000000000000000 0.0656331554055214 0.4755780398845673 0.0000000000000000 0.0000000000000000 0.0069976300001144 27300.0000000000000000 0.3487134873867035
1.8090292215347290 0.1906286478042603 0.1200905963778496 1.3171594142913818 0.1811505556106567 0.0000000000000000 0.0676500722765923 0.4753818213939667 0.0000000000000000 0.0000000000000000 0.0066298455931246 27400.0000000000000000 0.3524097204208374
1.8007286787033081 0.2263656705617905 0.1246617734432220 1.2692642211914062 0.1804369688034058 0.0000000000000000 0.0659504681825638 0.4728890955448151 0.0000000000000000 0.0000000000000000 0.0068964688107371 27500.0000000000000000 0.3490175008773804
1.8026335239410400 0.2520321905612946 0.1279204934835434 1.2424329519271851 0.1802479177713394 0.0000000000000000 0.0646718218922615 0.4707593619823456 0.0000000000000000 0.0000000000000000 0.0070199198089540 27600.0000000000000000 0.3470027148723602
1.7995268106460571 0.2383089065551758 0.1262435466051102 1.2550323009490967 0.1799420118331909 0.0000000000000000 0.0651810318231583 0.4695993065834045 0.0000000000000000 0.0000000000000000 0.0070744627155364 27700.0000000000000000 0.3476596474647522
1.8027919530868530 0.1945556551218033 0.1195225641131401 1.3091815710067749 0.1795321702957153 0.0000000000000000 0.0691421627998352 0.4683852493762970 0.0000000000000000 0.0000000000000000 0.0070273843593895 27800.0000000000000000 0.3518055677413940
1.7995784282684326 0.2378591150045395 0.1248220577836037 1.2577033042907715 0.1791940033435822 0.0000000000000000 0.0669740214943886 0.4661429226398468 0.0000000000000000 0.0000000000000000 0.0066263978369534 27900.0000000000000000 0.3477503359317780
1.7984819412231445 0.2056484073400497 0.1215203404426575 1.2922097444534302 0.1791033148765564 0.0000000000000000 0.0666804015636444 0.4666584730148315 0.0000000000000000 0.0000000000000000 0.0067321760579944 28000.0000000000000000 0.3494760692119598
1.7953032255172729 0.2359902560710907 0.1261708140373230 1.2540574073791504 0.1790847331285477 0.0000000000000000 0.0644894987344742 0.4638353288173676 0.0000000000000000 0.0000000000000000 0.0067221489734948 28100.0000000000000000 0.3471729159355164
1.8166536092758179 0.2051360011100769 0.1175146996974945 1.3156012296676636 0.1784017235040665 0.0000000000000000 0.0713708549737930 0.4625314474105835 0.0000000000000000 0.0000000000000000 0.0063774464651942 28200.0000000000000000 0.3515114784240723
1.8003090620040894 0.2515361309051514 0.1294362246990204 1.2401436567306519 0.1791930049657822 0.0000000000000000 0.0650091096758842 0.4622977375984192 0.0000000000000000 0.0000000000000000 0.0060528465546668 28300.0000000000000000 0.3475566208362579
1.8214015960693359 0.3187678158283234 0.1355260461568832 1.1884522438049316 0.1786555349826813 0.0000000000000000 0.0616872869431973 0.4592995345592499 0.0000000000000000 0.0000000000000000 0.0072372145950794 28400.0000000000000000 0.3414969742298126
1.7900933027267456 0.2127565443515778 0.1228941008448601 1.2764551639556885 0.1779874414205551 0.0000000000000000 0.0656487494707108 0.4582644999027252 0.0000000000000000 0.0000000000000000 0.0064452379010618 28500.0000000000000000 0.3488083779811859
1.7905068397521973 0.2175820171833038 0.1228557825088501 1.2723065614700317 0.1777625679969788 0.0000000000000000 0.0657976716756821 0.4562763273715973 0.0000000000000000 0.0000000000000000 0.0063908081501722 28600.0000000000000000 0.3476311862468719
1.7902507781982422 0.2439336776733398 0.1273948699235916 1.2410801649093628 0.1778421401977539 0.0000000000000000 0.0639646574854851 0.4547242224216461 0.0000000000000000 0.0000000000000000 0.0061964299529791 28700.0000000000000000 0.3465025722980499
1.7934381961822510 0.2580728232860565 0.1282849162817001 1.2295396327972412 0.1775407344102859 0.0000000000000000 0.0633370131254196 0.4520865678787231 0.0000000000000000 0.0000000000000000 0.0066695502027869 28800.0000000000000000 0.3444632589817047
1.7882096767425537 0.2283041626214981 0.1250319480895996 1.2574280500411987 0.1774455904960632 0.0000000000000000 0.0641271695494652 0.4510770738124847 0.0000000000000000 0.0000000000000000 0.0065226787701249 28900.0000000000000000 0.3465719521045685
1.7863552570343018 0.2362992763519287 0.1261234730482101 1.2467703819274902 0.1771621704101562 0.0000000000000000 0.0637054368853569 0.4494217634201050 0.0000000000000000 0.0000000000000000 0.0064131515100598 29000.0000000000000000 0.3459645509719849
1.7860645055770874 0.2422094494104385 0.1264921873807907 1.2405428886413574 0.1768199652433395 0.0000000000000000 0.0635928586125374 0.4473098516464233 0.0000000000000000 0.0000000000000000 0.0065635037608445 29100.0000000000000000 0.3453021347522736
1.7846442461013794 0.2380537539720535 0.1261970102787018 1.2436567544937134 0.1767367124557495 0.0000000000000000 0.0635566562414169 0.4456208646297455 0.0000000000000000 0.0000000000000000 0.0064512304961681 29200.0000000000000000 0.3455847203731537
1.7955596446990967 0.2705603837966919 0.1312654316425323 1.2168056964874268 0.1769282072782516 0.0000000000000000 0.0627258494496346 0.4453807473182678 0.0000000000000000 0.0000000000000000 0.0063045090064406 29300.0000000000000000 0.3442773818969727
1.7916588783264160 0.2733598947525024 0.1303843706846237 1.2114588022232056 0.1764556765556335 0.0000000000000000 0.0619801692664623 0.4415866136550903 0.0000000000000000 0.0000000000000000 0.0066047636792064 29400.0000000000000000 0.3429400920867920
1.7814860343933105 0.2279373705387115 0.1251074671745300 1.2521532773971558 0.1762879341840744 0.0000000000000000 0.0635281950235367 0.4403627216815948 0.0000000000000000 0.0000000000000000 0.0063561997376382 29500.0000000000000000 0.3458555638790131
1.8168424367904663 0.2144472748041153 0.1165493503212929 1.3101698160171509 0.1756759434938431 0.0000000000000000 0.0723677426576614 0.4381822347640991 0.0000000000000000 0.0000000000000000 0.0058048348873854 29600.0000000000000000 0.3504582941532135
1.7931826114654541 0.2208775579929352 0.1201355457305908 1.2766201496124268 0.1755493581295013 0.0000000000000000 0.0690345987677574 0.4343515932559967 0.0000000000000000 0.0000000000000000 0.0071677938103676 29700.0000000000000000 0.3456372320652008
1.7801151275634766 0.2419915050268173 0.1261492222547531 1.2363184690475464 0.1756559610366821 0.0000000000000000 0.0633245632052422 0.4334631264209747 0.0000000000000000 0.0000000000000000 0.0063429144211113 29800.0000000000000000 0.3445597589015961
1.7798728942871094 0.2445148378610611 0.1270336955785751 1.2326631546020508 0.1756611913442612 0.0000000000000000 0.0626773014664650 0.4316233098506927 0.0000000000000000 0.0000000000000000 0.0064174029976130 29900.0000000000000000 0.3444057404994965
1.7776170969009399 0.2406321316957474 0.1261329650878906 1.2354937791824341 0.1753581613302231 0.0000000000000000 0.0630795657634735 0.4292875528335571 0.0000000000000000 0.0000000000000000 0.0063796234317124 30000.0000000000000000 0.3446065485477448
1.7769542932510376 0.2240314036607742 0.1233491897583008 1.2544672489166260 0.1751064509153366 0.0000000000000000 0.0644454434514046 0.4272557497024536 0.0000000000000000 0.0000000000000000 0.0062597934156656 30100.0000000000000000 0.3460264205932617
1.7753820419311523 0.2350640147924423 0.1252055168151855 1.2400516271591187 0.1750608831644058 0.0000000000000000 0.0634054765105247 0.4250489473342896 0.0000000000000000 0.0000000000000000 0.0062984470278025 30200.0000000000000000 0.3449680507183075
1.7867480516433716 0.2867512404918671 0.1312573999166489 1.1938532590866089 0.1748860776424408 0.0000000000000000 0.0613660290837288 0.4224927127361298 0.0000000000000000 0.0000000000000000 0.0066437027417123 30300.0000000000000000 0.3410273492336273
1.7735228538513184 0.2334726601839066 0.1254698783159256 1.2396560907363892 0.1749242395162582 0.0000000000000000 0.0629661381244659 0.4210694432258606 0.0000000000000000 0.0000000000000000 0.0062291719950736 30400.0000000000000000 0.3449549078941345
1.7747941017150879 0.2449287474155426 0.1258668005466461 1.2294746637344360 0.1745238751173019 0.0000000000000000 0.0634434074163437 0.4180810451507568 0.0000000000000000 0.0000000000000000 0.0064495834521949 30500.0000000000000000 0.3443791866302490
1.7711522579193115 0.2253348380327225 0.1240907311439514 1.2470476627349854 0.1746789962053299 0.0000000000000000 0.0635838434100151 0.4166108071804047 0.0000000000000000 0.0000000000000000 0.0061859544366598 30600.0000000000000000 0.3456219136714935
1.7733629941940308 0.2467836439609528 0.1272184699773788 1.2246381044387817 0.1747228205204010 0.0000000000000000 0.0622510090470314 0.4143911302089691 0.0000000000000000 0.0000000000000000 0.0061224047094584 30700.0000000000000000 0.3438327312469482
1.7773236036300659 0.1972641944885254 0.1193434596061707 1.2860591411590576 0.1746567189693451 0.0000000000000000 0.0651567056775093 0.4126292169094086 0.0000000000000000 0.0000000000000000 0.0061060362495482 30800.0000000000000000 0.3469230830669403
1.7695827484130859 0.2116074413061142 0.1227073445916176 1.2608944177627563 0.1743735074996948 0.0000000000000000 0.0633473470807076 0.4118947684764862 0.0000000000000000 0.0000000000000000 0.0061099841259420 30900.0000000000000000 0.3457531630992889
1.8123276233673096 0.3597714602947235 0.1367559432983398 1.1421314477920532 0.1736687123775482 0.0000000000000000 0.0605136528611183 0.4076690673828125 0.0000000000000000 0.0000000000000000 0.0066102999262512 31000.0000000000000000 0.3382037878036499
1.7687523365020752 0.2421251833438873 0.1260106861591339 1.2265158891677856 0.1741005927324295 0.0000000000000000 0.0622738450765610 0.4057843983173370 0.0000000000000000 0.0000000000000000 0.0062863575294614 31100.0000000000000000 0.3433495461940765
1.7705265283584595 0.2515159547328949 0.1275039911270142 1.2174131870269775 0.1740933805704117 0.0000000000000000 0.0614752583205700 0.4043357968330383 0.0000000000000000 0.0000000000000000 0.0062841144390404 31200.0000000000000000 0.3424158692359924
1.7663400173187256 0.2355528175830841 0.1252323985099792 1.2316229343414307 0.1739317774772644 0.0000000000000000 0.0622983090579510 0.4021202921867371 0.0000000000000000 0.0000000000000000 0.0061608771793544 31300.0000000000000000 0.3435373306274414
1.7652684450149536 0.2331591993570328 0.1248995289206505 1.2333791255950928 0.1738306432962418 0.0000000000000000 0.0623727664351463 0.4002080857753754 0.0000000000000000 0.0000000000000000 0.0061401650309563 31400.0000000000000000 0.3436235487461090
1.7698447704315186 0.2562508285045624 0.1273393332958221 1.2125737667083740 0.1736807972192764 0.0000000000000000 0.0614496991038322 0.3980900645256042 0.0000000000000000 0.0000000000000000 0.0066335904411972 31500.0000000000000000 0.3412900567054749
1.7723704576492310 0.2121919542551041 0.1216842979192734 1.2645708322525024 0.1739233881235123 0.0000000000000000 0.0668304264545441 0.3987883329391479 0.0000000000000000 0.0000000000000000 0.0050263558514416 31600.0000000000000000 0.3477595746517181
1.7641378641128540 0.2463082820177078 0.1262126863002777 1.2182055711746216 0.1734112948179245 0.0000000000000000 0.0617323257029057 0.3947710096836090 0.0000000000000000 0.0000000000000000 0.0061688213609159 31700.0000000000000000 0.3422760665416718
1.7636058330535889 0.2443986982107162 0.1260553896427155 1.2198175191879272 0.1733342409133911 0.0000000000000000 0.0615648142993450 0.3931226432323456 0.0000000000000000 0.0000000000000000 0.0061266901902854 31800.0000000000000000 0.3420618772506714
1.7627561092376709 0.2460186481475830 0.1259357333183289 1.2176730632781982 0.1731285601854324 0.0000000000000000 0.0616197437047958 0.3914326131343842 0.0000000000000000 0.0000000000000000 0.0061476109549403 31900.0000000000000000 0.3418245911598206
1.7607705593109131 0.2380206286907196 0.1250604987144470 1.2246150970458984 0.1730744242668152 0.0000000000000000 0.0618103519082069 0.3898073732852936 0.0000000000000000 0.0000000000000000 0.0060862600803375 32000.0000000000000000 0.3422360718250275
1.7600582838058472 0.2396415024995804 0.1251955479383469 1.2221984863281250 0.1730227470397949 0.0000000000000000 0.0619457848370075 0.3879277110099792 0.0000000000000000 0.0000000000000000 0.0060393554158509 32100.0000000000000000 0.3422395586967468
1.7606054544448853 0.2470462471246719 0.1263204813003540 1.2143465280532837 0.1728922426700592 0.0000000000000000 0.0610868446528912 0.3866397738456726 0.0000000000000000 0.0000000000000000 0.0061673088930547 32200.0000000000000000 0.3412264883518219
1.7581152915954590 0.2362640649080276 0.1248197928071022 1.2242761850357056 0.1727552264928818 0.0000000000000000 0.0615595355629921 0.3851713836193085 0.0000000000000000 0.0000000000000000 0.0060828751884401 32300.0000000000000000 0.3418060243129730
1.7604973316192627 0.2507362067699432 0.1273081004619598 1.2097128629684448 0.1727402359247208 0.0000000000000000 0.0608919262886047 0.3840750753879547 0.0000000000000000 0.0000000000000000 0.0061155199073255 32400.0000000000000000 0.3409861624240875
1.7559301853179932 0.2320482879877090 0.1239704042673111 1.2273951768875122 0.1725163608789444 0.0000000000000000 0.0621035918593407 0.3822003602981567 0.0000000000000000 0.0000000000000000 0.0058797877281904 32500.0000000000000000 0.3422555923461914
1.7625283002853394 0.2098631560802460 0.1194673925638199 1.2609739303588867 0.1722237616777420 0.0000000000000000 0.0643201768398285 0.3813589513301849 0.0000000000000000 0.0000000000000000 0.0058321296237409 32600.0000000000000000 0.3439113795757294
1.7572058439254761 0.2392871081829071 0.1251973360776901 1.2203737497329712 0.1723476797342300 0.0000000000000000 0.0607824772596359 0.3796756863594055 0.0000000000000000 0.0000000000000000 0.0062936311587691 32700.0000000000000000 0.3402651846408844
1.7532242536544800 0.2288081794977188 0.1237086951732635 1.2285491228103638 0.1721582561731339 0.0000000000000000 0.0616220422089100 0.3782207369804382 0.0000000000000000 0.0000000000000000 0.0060796514153481 32800.0000000000000000 0.3415639102458954
1.7648231983184814 0.2817412614822388 0.1304324865341187 1.1805639266967773 0.1720854640007019 0.0000000000000000 0.0596004910767078 0.3765129148960114 0.0000000000000000 0.0000000000000000 0.0063976626843214 32900.0000000000000000 0.3382545411586761
1.7526553869247437 0.2398539036512375 0.1251425445079803 1.2157829999923706 0.1718759387731552 0.0000000000000000 0.0607412122189999 0.3756427764892578 0.0000000000000000 0.0000000000000000 0.0060359761118889 33000.0000000000000000 0.3401273787021637
1.7510643005371094 0.2275066673755646 0.1235865503549576 1.2281858921051025 0.1717851758003235 0.0000000000000000 0.0608750022947788 0.3749519586563110 0.0000000000000000 0.0000000000000000 0.0060790181159973 33100.0000000000000000 0.3402537405490875
1.7506220340728760 0.2362496852874756 0.1247805207967758 1.2179173231124878 0.1716744899749756 0.0000000000000000 0.0605883747339249 0.3733387589454651 0.0000000000000000 0.0000000000000000 0.0059430235996842 33200.0000000000000000 0.3399386703968048
1.7519966363906860 0.2472043782472610 0.1264085471630096 1.2067699432373047 0.1716137975454330 0.0000000000000000 0.0598194971680641 0.3722630143165588 0.0000000000000000 0.0000000000000000 0.0060167293995619 33300.0000000000000000 0.3389290571212769
1.7615694999694824 0.1963489353656769 0.1165144667029381 1.2773579359054565 0.1713480502367020 0.0000000000000000 0.0653486251831055 0.3712439537048340 0.0000000000000000 0.0000000000000000 0.0056825843639672 33400.0000000000000000 0.3429361879825592
1.7552900314331055 0.2183378189802170 0.1207771450281143 1.2451193332672119 0.1710557490587234 0.0000000000000000 0.0635556802153587 0.3704095482826233 0.0000000000000000 0.0000000000000000 0.0056291236542165 33500.0000000000000000 0.3427790999412537
1.7495692968368530 0.2503966689109802 0.1263477355241776 1.2017641067504883 0.1710608303546906 0.0000000000000000 0.0598005130887032 0.3687764704227448 0.0000000000000000 0.0000000000000000 0.0059757926501334 33600.0000000000000000 0.3384794592857361
1.7463735342025757 0.2347316443920135 0.1242634654045105 1.2164378166198730 0.1709405928850174 0.0000000000000000 0.0604936555027962 0.3675650060176849 0.0000000000000000 0.0000000000000000 0.0060142590664327 33700.0000000000000000 0.3388802707195282
1.7485955953598022 0.2380800545215607 0.1239505484700203 1.2158772945404053 0.1706876307725906 0.0000000000000000 0.0608381293714046 0.3665598630905151 0.0000000000000000 0.0000000000000000 0.0058049438521266 33800.0000000000000000 0.3391045928001404
1.7577539682388306 0.2871284782886505 0.1310454308986664 1.1688333749771118 0.1707466542720795 0.0000000000000000 0.0583206489682198 0.3653956055641174 0.0000000000000000 0.0000000000000000 0.0062523335218430 33900.0000000000000000 0.3358337283134460
1.7460968494415283 0.2468924969434738 0.1257469803094864 1.2028865814208984 0.1705708950757980 0.0000000000000000 0.0595989413559437 0.3643527030944824 0.0000000000000000 0.0000000000000000 0.0058598779141903 34000.0000000000000000 0.3373718857765198
1.7428194284439087 0.2330401539802551 0.1243576705455780 1.2149790525436401 0.1704425811767578 0.0000000000000000 0.0597837269306183 0.3637678921222687 0.0000000000000000 0.0000000000000000 0.0058630150742829 34100.0000000000000000 0.3382175862789154
1.7425197362899780 0.2115261256694794 0.1217987611889839 1.2387045621871948 0.1704902797937393 0.0000000000000000 0.0608019344508648 0.3636153340339661 0.0000000000000000 0.0000000000000000 0.0055017089471221 34200.0000000000000000 0.3396602571010590
1.7403252124786377 0.2226913869380951 0.1229583323001862 1.2244919538497925 0.1701834946870804 0.0000000000000000 0.0604152977466583 0.3618993163108826 0.0000000000000000 0.0000000000000000 0.0056678703986108 34300.0000000000000000 0.3388726413249969
1.7455809116363525 0.2102335095405579 0.1197444796562195 1.2456873655319214 0.1699155122041702 0.0000000000000000 0.0621281191706657 0.3610125482082367 0.0000000000000000 0.0000000000000000 0.0056296996772289 34400.0000000000000000 0.3398704230785370
1.7400499582290649 0.2375891357660294 0.1250082254409790 1.2076034545898438 0.1698491871356964 0.0000000000000000 0.0591525249183178 0.3598946928977966 0.0000000000000000 0.0000000000000000 0.0058506671339273 34500.0000000000000000 0.3370423018932343
1.7390677928924561 0.2300403118133545 0.1236761882901192 1.2156697511672974 0.1696816086769104 0.0000000000000000 0.0595896877348423 0.3589119315147400 0.0000000000000000 0.0000000000000000 0.0058743669651449 34600.0000000000000000 0.3370245397090912
1.7382370233535767 0.2339491099119186 0.1244507059454918 1.2102606296539307 0.1695765405893326 0.0000000000000000 0.0591975264251232 0.3580075502395630 0.0000000000000000 0.0000000000000000 0.0058388584293425 34700.0000000000000000 0.3367700576782227
1.7368097305297852 0.2308709323406219 0.1242099106311798 1.2123545408248901 0.1693743467330933 0.0000000000000000 0.0591160915791988 0.3574133217334747 0.0000000000000000 0.0000000000000000 0.0058154626749456 34800.0000000000000000 0.3369009494781494
1.7383906841278076 0.2440568953752518 0.1251727193593979 1.2000712156295776 0.1690897941589355 0.0000000000000000 0.0590444803237915 0.3559966981410980 0.0000000000000000 0.0000000000000000 0.0058885198086500 34900.0000000000000000 0.3356941044330597
1.7505139112472534 0.2740938961505890 0.1295989304780960 1.1775203943252563 0.1693006455898285 0.0000000000000000 0.0574471242725849 0.3554809689521790 0.0000000000000000 0.0000000000000000 0.0061746160499752 35000.0000000000000000 0.3337967097759247
1.7427808046340942 0.2619239091873169 0.1277009844779968 1.1844197511672974 0.1687360703945160 0.0000000000000000 0.0580078363418579 0.3551338315010071 0.0000000000000000 0.0000000000000000 0.0056777326390147 35100.0000000000000000 0.3353715837001801
1.7341552972793579 0.2352189868688583 0.1250951439142227 1.2050610780715942 0.1687801033258438 0.0000000000000000 0.0583220943808556 0.3540309965610504 0.0000000000000000 0.0000000000000000 0.0058407243341208 35200.0000000000000000 0.3356814384460449
1.7324897050857544 0.2282162755727768 0.1239054948091507 1.2118048667907715 0.1685629934072495 0.0000000000000000 0.0587474480271339 0.3531937301158905 0.0000000000000000 0.0000000000000000 0.0057188598439097 35300.0000000000000000 0.3359915912151337
1.7318598031997681 0.2304241210222244 0.1242080181837082 1.2088356018066406 0.1683920770883560 0.0000000000000000 0.0585296936333179 0.3524025082588196 0.0000000000000000 0.0000000000000000 0.0057455855421722 35400.0000000000000000 0.3355936408042908
1.7315127849578857 0.2363671362400055 0.1250891238451004 1.2018399238586426 0.1682165563106537 0.0000000000000000 0.0581665560603142 0.3515079915523529 0.0000000000000000 0.0000000000000000 0.0057487902231514 35500.0000000000000000 0.3352102935314178
1.7304887771606445 0.2329409569501877 0.1246096715331078 1.2048820257186890 0.1680561155080795 0.0000000000000000 0.0582146272063255 0.3506775200366974 0.0000000000000000 0.0000000000000000 0.0057422425597906 35600.0000000000000000 0.3350433409214020
1.7295041084289551 0.2332418709993362 0.1249241903424263 1.2034310102462769 0.1679069697856903 0.0000000000000000 0.0579370148479939 0.3501280248165131 0.0000000000000000 0.0000000000000000 0.0057137235999107 35700.0000000000000000 0.3349346220493317
1.7290302515029907 0.2346573621034622 0.1250926554203033 1.2015573978424072 0.1677227914333344 0.0000000000000000 0.0577382221817970 0.3493617773056030 0.0000000000000000 0.0000000000000000 0.0058119194582105 35800.0000000000000000 0.3344365060329437
1.7287073135375977 0.2374302148818970 0.1256620287895203 1.1980391740798950 0.1675758063793182 0.0000000000000000 0.0574499070644379 0.3485854268074036 0.0000000000000000 0.0000000000000000 0.0057806442491710 35900.0000000000000000 0.3342530131340027
1.7276165485382080 0.2368528097867966 0.1254000514745712 1.1980389356613159 0.1673247963190079 0.0000000000000000 0.0574109926819801 0.3478806614875793 0.0000000000000000 0.0000000000000000 0.0058116512373090 36000.0000000000000000 0.3339069187641144
1.7282027006149292 0.2099969983100891 0.1226322427392006 1.2281374931335449 0.1674360483884811 0.0000000000000000 0.0582424700260162 0.3484367430210114 0.0000000000000000 0.0000000000000000 0.0056039202027023 36100.0000000000000000 0.3357602059841156
1.7390663623809814 0.2634709775447845 0.1302189379930496 1.1780699491500854 0.1673063933849335 0.0000000000000000 0.0573860295116901 0.3476907312870026 0.0000000000000000 0.0000000000000000 0.0058388118632138 36200.0000000000000000 0.3334570825099945
1.7284030914306641 0.2270459830760956 0.1228112503886223 1.2120107412338257 0.1665351390838623 0.0000000000000000 0.0589819438755512 0.3457312285900116 0.0000000000000000 0.0000000000000000 0.0056661865673959 36300.0000000000000000 0.3344306945800781
1.7294754981994629 0.1980707496404648 0.1188363805413246 1.2458685636520386 0.1666997075080872 0.0000000000000000 0.0606363080441952 0.3455308973789215 0.0000000000000000 0.0000000000000000 0.0052343215793371 36400.0000000000000000 0.3368300795555115
1.7229585647583008 0.2330186516046524 0.1250610500574112 1.1984354257583618 0.1664434373378754 0.0000000000000000 0.0571089424192905 0.3442155420780182 0.0000000000000000 0.0000000000000000 0.0057138367556036 36500.0000000000000000 0.3333090841770172
1.7217395305633545 0.2306010872125626 0.1247293725609779 1.2001546621322632 0.1662543416023254 0.0000000000000000 0.0572558417916298 0.3434527516365051 0.0000000000000000 0.0000000000000000 0.0056786267086864 36600.0000000000000000 0.3334532976150513
1.7213226556777954 0.2330779135227203 0.1251881718635559 1.1969741582870483 0.1660823971033096 0.0000000000000000 0.0568690225481987 0.3429308235645294 0.0000000000000000 0.0000000000000000 0.0056642703711987 36700.0000000000000000 0.3329446315765381
1.7211624383926392 0.2316198199987411 0.1242597401142120 1.1994341611862183 0.1658487170934677 0.0000000000000000 0.0575668364763260 0.3418684005737305 0.0000000000000000 0.0000000000000000 0.0056020738556981 36800.0000000000000000 0.3328265547752380
1.7191312313079834 0.2283967733383179 0.1246576160192490 1.2003694772720337 0.1657073199748993 0.0000000000000000 0.0568514503538609 0.3416373729705811 0.0000000000000000 0.0000000000000000 0.0056605045683682 36900.0000000000000000 0.3329067528247833
1.7181206941604614 0.2284458875656128 0.1246930733323097 1.1994602680206299 0.1655214577913284 0.0000000000000000 0.0568686202168465 0.3409706056118011 0.0000000000000000 0.0000000000000000 0.0056045977398753 37000.0000000000000000 0.3328748047351837
1.7216271162033081 0.2496947348117828 0.1273415535688400 1.1792143583297729 0.1653765887022018 0.0000000000000000 0.0558257177472115 0.3399981260299683 0.0000000000000000 0.0000000000000000 0.0057993950322270 37100.0000000000000000 0.3310037553310394
1.7172487974166870 0.2332936972379684 0.1254124194383621 1.1933894157409668 0.1651532799005508 0.0000000000000000 0.0562970414757729 0.3396699130535126 0.0000000000000000 0.0000000000000000 0.0056207380257547 37200.0000000000000000 0.3320008218288422
1.7161918878555298 0.2297691702842712 0.1250293701887131 1.1964181661605835 0.1649751365184784 0.0000000000000000 0.0562479905784130 0.3391244113445282 0.0000000000000000 0.0000000000000000 0.0056625213474035 37300.0000000000000000 0.3319002389907837
1.7153102159500122 0.2308142185211182 0.1250922530889511 1.1946417093276978 0.1647619754076004 0.0000000000000000 0.0562803633511066 0.3383688330650330 0.0000000000000000 0.0000000000000000 0.0055662803351879 37400.0000000000000000 0.3318694829940796
1.7146400213241577 0.2324085980653763 0.1253863275051117 1.1922816038131714 0.1645634919404984 0.0000000000000000 0.0560412928462029 0.3377395272254944 0.0000000000000000 0.0000000000000000 0.0056481668725610 37500.0000000000000000 0.3315550088882446
1.7180340290069580 0.2473140656948090 0.1276900470256805 1.1785215139389038 0.1645082831382751 0.0000000000000000 0.0552258566021919 0.3373459577560425 0.0000000000000000 0.0000000000000000 0.0056464034132659 37600.0000000000000000 0.3304509520530701
1.7124606370925903 0.2275029122829437 0.1248614862561226 1.1959370374679565 0.1641592085361481 0.0000000000000000 0.0560650043189526 0.3366904854774475 0.0000000000000000 0.0000000000000000 0.0056139575317502 37700.0000000000000000 0.3316950798034668
1.7167608737945557 0.2357686907052994 0.1255638003349304 1.1912585496902466 0.1641698479652405 0.0000000000000000 0.0558351352810860 0.3361242115497589 0.0000000000000000 0.0000000000000000 0.0055657690390944 37800.0000000000000000 0.3303404152393341
1.7124309539794922 0.2391376793384552 0.1269068419933319 1.1825250387191772 0.1638613343238831 0.0000000000000000 0.0551902055740356 0.3356878757476807 0.0000000000000000 0.0000000000000000 0.0056298659183085 37900.0000000000000000 0.3307694196701050
1.7099429368972778 0.2249297946691513 0.1249192729592323 1.1964056491851807 0.1636881977319717 0.0000000000000000 0.0556036643683910 0.3350744247436523 0.0000000000000000 0.0000000000000000 0.0055735185742378 38000.0000000000000000 0.3311468660831451
1.7090576887130737 0.2260874211788177 0.1248526200652122 1.1946954727172852 0.1634222120046616 0.0000000000000000 0.0558349043130875 0.3343094587326050 0.0000000000000000 0.0000000000000000 0.0055098407901824 38100.0000000000000000 0.3314254879951477
1.7081353664398193 0.2082684040069580 0.1224433332681656 1.2140660285949707 0.1633576750755310 0.0000000000000000 0.0565494820475578 0.3338954448699951 0.0000000000000000 0.0000000000000000 0.0053800051100552 38200.0000000000000000 0.3321700990200043
1.7079147100448608 0.2223140597343445 0.1240073442459106 1.1985678672790527 0.1630254983901978 0.0000000000000000 0.0558969825506210 0.3331969678401947 0.0000000000000000 0.0000000000000000 0.0055450764484704 38300.0000000000000000 0.3309353888034821
1.7060235738754272 0.2181870639324188 0.1242035925388336 1.2007277011871338 0.1629052609205246 0.0000000000000000 0.0554846078157425 0.3329880237579346 0.0000000000000000 0.0000000000000000 0.0055334195494652 38400.0000000000000000 0.3309796750545502
1.7085126638412476 0.2014975994825363 0.1226640120148659 1.2214852571487427 0.1628657281398773 0.0000000000000000 0.0570450425148010 0.3335648179054260 0.0000000000000000 0.0000000000000000 0.0053117219358683 38500.0000000000000000 0.3335283398628235
1.7070177793502808 0.2383054643869400 0.1262118965387344 1.1801054477691650 0.1623950451612473 0.0000000000000000 0.0551987513899803 0.3310603797435760 0.0000000000000000 0.0000000000000000 0.0059182536788285 38600.0000000000000000 0.3292163908481598
1.7129493951797485 0.2475069761276245 0.1251980364322662 1.1782299280166626 0.1620144844055176 0.0000000000000000 0.0571133978664875 0.3301951885223389 0.0000000000000000 0.0000000000000000 0.0058700973168015 38700.0000000000000000 0.3287601470947266
1.7167133092880249 0.1799379885196686 0.1163975745439529 1.2581236362457275 0.1622540503740311 0.0000000000000000 0.0592624098062515 0.3314317762851715 0.0000000000000000 0.0000000000000000 0.0052505000494421 38800.0000000000000000 0.3336406648159027
1.7029535770416260 0.2271949946880341 0.1252945065498352 1.1885528564453125 0.1619111895561218 0.0000000000000000 0.0548212304711342 0.3300551772117615 0.0000000000000000 0.0000000000000000 0.0055361157283187 38900.0000000000000000 0.3296943008899689
1.7081159353256226 0.2275928109884262 0.1273026019334793 1.1911376714706421 0.1620828360319138 0.0000000000000000 0.0555571168661118 0.3311332166194916 0.0000000000000000 0.0000000000000000 0.0053742043673992 39000.0000000000000000 0.3308635056018829
1.7012259960174561 0.2285546809434891 0.1256675720214844 1.1854170560836792 0.1615867167711258 0.0000000000000000 0.0545063465833664 0.3290393650531769 0.0000000000000000 0.0000000000000000 0.0054649272933602 39100.0000000000000000 0.3292182981967926
1.7009311914443970 0.2307769507169724 0.1263860464096069 1.1823209524154663 0.1614471822977066 0.0000000000000000 0.0540687292814255 0.3287996947765350 0.0000000000000000 0.0000000000000000 0.0055029629729688 39200.0000000000000000 0.3288214802742004
1.7060151100158691 0.2585415542125702 0.1293538212776184 1.1570491790771484 0.1610706448554993 0.0000000000000000 0.0533922016620636 0.3278389573097229 0.0000000000000000 0.0000000000000000 0.0057561676949263 39300.0000000000000000 0.3273883163928986
1.6985294818878174 0.2251633852720261 0.1254127919673920 1.1869319677352905 0.1610214114189148 0.0000000000000000 0.0542771741747856 0.3277072012424469 0.0000000000000000 0.0000000000000000 0.0054744258522987 39400.0000000000000000 0.3288726508617401
1.6983808279037476 0.2305534332990646 0.1259892135858536 1.1810193061828613 0.1608189046382904 0.0000000000000000 0.0541337206959724 0.3269045352935791 0.0000000000000000 0.0000000000000000 0.0055815009400249 39500.0000000000000000 0.3284398913383484
1.7002391815185547 0.2112869620323181 0.1219897493720055 1.2062965631484985 0.1606658399105072 0.0000000000000000 0.0562882237136364 0.3261498510837555 0.0000000000000000 0.0000000000000000 0.0053572729229927 39600.0000000000000000 0.3293169438838959
1.6989996433258057 0.2269676029682159 0.1257548183202744 1.1856786012649536 0.1605986654758453 0.0000000000000000 0.0540921650826931 0.3262266218662262 0.0000000000000000 0.0000000000000000 0.0054628583602607 39700.0000000000000000 0.3282490968704224
1.6953785419464111 0.2178068459033966 0.1242981478571892 1.1929385662078857 0.1603349149227142 0.0000000000000000 0.0544190444052219 0.3258042633533478 0.0000000000000000 0.0000000000000000 0.0053984289988875 39800.0000000000000000 0.3285361528396606
1.6950618028640747 0.2280429452657700 0.1258968114852905 1.1810066699981689 0.1601153910160065 0.0000000000000000 0.0537352785468102 0.3252755403518677 0.0000000000000000 0.0000000000000000 0.0054834126494825 39900.0000000000000000 0.3278357684612274
1.6960939168930054 0.2293888032436371 0.1249507814645767 1.1818498373031616 0.1599045097827911 0.0000000000000000 0.0547998845577240 0.3241157233715057 0.0000000000000000 0.0000000000000000 0.0055015813559294 40000.0000000000000000 0.3276741802692413
1.6945145130157471 0.2337209433317184 0.1270549297332764 1.1739345788955688 0.1598040610551834 0.0000000000000000 0.0531467720866203 0.3245021700859070 0.0000000000000000 0.0000000000000000 0.0054967468604445 40100.0000000000000000 0.3271787166595459
1.6999742984771729 0.2007514387369156 0.1214257180690765 1.2181730270385742 0.1596240997314453 0.0000000000000000 0.0556987449526787 0.3249244391918182 0.0000000000000000 0.0000000000000000 0.0051791830919683 40200.0000000000000000 0.3307285606861115
1.6940376758575439 0.2339872419834137 0.1256309598684311 1.1750584840774536 0.1593610644340515 0.0000000000000000 0.0543379336595535 0.3229776024818420 0.0000000000000000 0.0000000000000000 0.0056292363442481 40300.0000000000000000 0.3268186450004578
1.6931341886520386 0.2380441427230835 0.1273331344127655 1.1684987545013428 0.1592581719160080 0.0000000000000000 0.0528917834162712 0.3230084776878357 0.0000000000000000 0.0000000000000000 0.0055499132722616 40400.0000000000000000 0.3262166082859039
1.6912790536880493 0.2252525836229324 0.1261369287967682 1.1806310415267944 0.1592584997415543 0.0000000000000000 0.0535008125007153 0.3226005136966705 0.0000000000000000 0.0000000000000000 0.0054250806570053 40500.0000000000000000 0.3275358080863953
1.6916956901550293 0.1948358863592148 0.1213585659861565 1.2164622545242310 0.1590389758348465 0.0000000000000000 0.0548417121171951 0.3230392038822174 0.0000000000000000 0.0000000000000000 0.0052368952892721 40600.0000000000000000 0.3287937045097351
1.6908577680587769 0.2237894833087921 0.1244876831769943 1.1839545965194702 0.1586259603500366 0.0000000000000000 0.0543205030262470 0.3216501772403717 0.0000000000000000 0.0000000000000000 0.0056656096130610 40700.0000000000000000 0.3269483745098114
1.7011762857437134 0.2555842101573944 0.1307844072580338 1.1559891700744629 0.1588184386491776 0.0000000000000000 0.0526458844542503 0.3224694132804871 0.0000000000000000 0.0000000000000000 0.0056345839984715 40800.0000000000000000 0.3252698183059692
1.6935724020004272 0.1924467086791992 0.1223025247454643 1.2202098369598389 0.1586133539676666 0.0000000000000000 0.0542087927460670 0.3239791691303253 0.0000000000000000 0.0000000000000000 0.0053399768657982 40900.0000000000000000 0.3285921812057495
1.7001769542694092 0.2641452550888062 0.1315536201000214 1.1460326910018921 0.1584454178810120 0.0000000000000000 0.0516437292098999 0.3212142586708069 0.0000000000000000 0.0000000000000000 0.0054957093670964 41000.0000000000000000 0.3243532776832581
1.6947174072265625 0.2662322521209717 0.1300925612449646 1.1404210329055786 0.1579715609550476 0.0000000000000000 0.0525220260024071 0.3194811046123505 0.0000000000000000 0.0000000000000000 0.0057180076837540 41100.0000000000000000 0.3238500058650970
1.6915888786315918 0.2559423446655273 0.1292521804571152 1.1486252546310425 0.1577690541744232 0.0000000000000000 0.0521942228078842 0.3196095526218414 0.0000000000000000 0.0000000000000000 0.0054608075879514 41200.0000000000000000 0.3247858583927155
1.6847254037857056 0.2277875244617462 0.1267032027244568 1.1724400520324707 0.1577946245670319 0.0000000000000000 0.0523661747574806 0.3197443783283234 0.0000000000000000 0.0000000000000000 0.0054413913749158 41300.0000000000000000 0.3256762027740479
1.6851572990417480 0.2111553251743317 0.1234669536352158 1.1929466724395752 0.1575883477926254 0.0000000000000000 0.0538709312677383 0.3192999958992004 0.0000000000000000 0.0000000000000000 0.0052793147042394 41400.0000000000000000 0.3271737098693848
1.6854952573776245 0.2350967675447464 0.1268914639949799 1.1660635471343994 0.1574434041976929 0.0000000000000000 0.0526856333017349 0.3186931014060974 0.0000000000000000 0.0000000000000000 0.0051939981058240 41500.0000000000000000 0.3248484432697296
1.6830180883407593 0.2297857999801636 0.1272637993097305 1.1686202287673950 0.1573482751846313 0.0000000000000000 0.0519613921642303 0.3187741041183472 0.0000000000000000 0.0000000000000000 0.0054258694872260 41600.0000000000000000 0.3251342177391052
1.6857553720474243 0.2143959701061249 0.1249492689967155 1.1891018152236938 0.1573083400726318 0.0000000000000000 0.0526743009686470 0.3191913664340973 0.0000000000000000 0.0000000000000000 0.0052930619567633 41700.0000000000000000 0.3256475627422333
1.6810129880905151 0.2272985875606537 0.1266101598739624 1.1701275110244751 0.1569766700267792 0.0000000000000000 0.0521110557019711 0.3178457319736481 0.0000000000000000 0.0000000000000000 0.0054410188458860 41800.0000000000000000 0.3249811828136444
1.6917543411254883 0.2607150077819824 0.1297164559364319 1.1446735858917236 0.1566493958234787 0.0000000000000000 0.0518020763993263 0.3176448047161102 0.0000000000000000 0.0000000000000000 0.0055825309827924 41900.0000000000000000 0.3240172564983368
1.6835387945175171 0.2404500991106033 0.1288945823907852 1.1573326587677002 0.1568614393472672 0.0000000000000000 0.0515106506645679 0.3174793124198914 0.0000000000000000 0.0000000000000000 0.0051813679747283 42000.0000000000000000 0.3240887522697449
1.6802530288696289 0.2296172976493835 0.1276276111602783 1.1663331985473633 0.1566748917102814 0.0000000000000000 0.0516028515994549 0.3172941505908966 0.0000000000000000 0.0000000000000000 0.0052820583805442 42100.0000000000000000 0.3244670331478119
1.6778509616851807 0.2243629693984985 0.1264084130525589 1.1706962585449219 0.1563832610845566 0.0000000000000000 0.0519134066998959 0.3165170848369598 0.0000000000000000 0.0000000000000000 0.0053566312417388 42200.0000000000000000 0.3245887756347656
1.7343894243240356 0.3470103442668915 0.1388041079044342 1.0919944047927856 0.1565805524587631 0.0000000000000000 0.0500066988170147 0.3155608773231506 0.0000000000000000 0.0000000000000000 0.0064530596137047 42300.0000000000000000 0.3175314962863922
1.6783925294876099 0.2369070798158646 0.1281557232141495 1.1572347879409790 0.1560949534177780 0.0000000000000000 0.0513119325041771 0.3157343566417694 0.0000000000000000 0.0000000000000000 0.0055427863262594 42400.0000000000000000 0.3235749304294586
1.6761970520019531 0.2086625844240189 0.1243529543280602 1.1871907711029053 0.1559907048940659 0.0000000000000000 0.0525680370628834 0.3160698711872101 0.0000000000000000 0.0000000000000000 0.0054855588823557 42500.0000000000000000 0.3256718218326569
1.6753438711166382 0.2298799157142639 0.1274178177118301 1.1621881723403931 0.1558578908443451 0.0000000000000000 0.0516601875424385 0.3150444328784943 0.0000000000000000 0.0000000000000000 0.0053323414176702 42600.0000000000000000 0.3242698311805725
1.6737512350082397 0.2173202335834503 0.1256432235240936 1.1750583648681641 0.1557293981313705 0.0000000000000000 0.0518807470798492 0.3150257468223572 0.0000000000000000 0.0000000000000000 0.0052568879909813 42700.0000000000000000 0.3243483901023865
1.6765056848526001 0.2260547131299973 0.1259413808584213 1.1688966751098633 0.1556129753589630 0.0000000000000000 0.0524848736822605 0.3146837353706360 0.0000000000000000 0.0000000000000000 0.0049070757813752 42800.0000000000000000 0.3238874077796936
1.6766501665115356 0.1958117634057999 0.1217213794589043 1.2036006450653076 0.1555164009332657 0.0000000000000000 0.0537531115114689 0.3146258890628815 0.0000000000000000 0.0000000000000000 0.0051371436566114 42900.0000000000000000 0.3265632092952728
1.6718868017196655 0.2186427265405655 0.1260095834732056 1.1718922853469849 0.1553422361612320 0.0000000000000000 0.0515569373965263 0.3141689598560333 0.0000000000000000 0.0000000000000000 0.0052243238314986 43000.0000000000000000 0.3237875103950500
1.6729931831359863 0.2303402125835419 0.1278234273195267 1.1596629619598389 0.1551666408777237 0.0000000000000000 0.0507671386003494 0.3140723109245300 0.0000000000000000 0.0000000000000000 0.0055336016230285 43100.0000000000000000 0.3226033151149750
1.6773805618286133 0.2518657743930817 0.1306288391351700 1.1397467851638794 0.1551392674446106 0.0000000000000000 0.0501669384539127 0.3134047985076904 0.0000000000000000 0.0000000000000000 0.0054181157611310 43200.0000000000000000 0.3217619657516479
1.6698223352432251 0.2146361470222473 0.1255790144205093 1.1746674776077271 0.1549397855997086 0.0000000000000000 0.0516219884157181 0.3134234249591827 0.0000000000000000 0.0000000000000000 0.0052948733791709 43300.0000000000000000 0.3241121172904968
1.6900006532669067 0.2973183393478394 0.1345831900835037 1.1034913063049316 0.1546078920364380 0.0000000000000000 0.0495903342962265 0.3122150897979736 0.0000000000000000 0.0000000000000000 0.0056809047237039 43400.0000000000000000 0.3190377354621887
1.6683735847473145 0.2117966413497925 0.1260014772415161 1.1758980751037598 0.1546773910522461 0.0000000000000000 0.0511485487222672 0.3135034441947937 0.0000000000000000 0.0000000000000000 0.0053129950538278 43500.0000000000000000 0.3238149285316467
1.6686897277832031 0.2261490672826767 0.1273033469915390 1.1606832742691040 0.1545540690422058 0.0000000000000000 0.0507071278989315 0.3123529851436615 0.0000000000000000 0.0000000000000000 0.0053377202711999 43600.0000000000000000 0.3223981857299805
1.6677036285400391 0.2235926538705826 0.1269300132989883 1.1627835035324097 0.1543975323438644 0.0000000000000000 0.0507696568965912 0.3120764195919037 0.0000000000000000 0.0000000000000000 0.0053142257966101 43700.0000000000000000 0.3224261999130249
1.6673138141632080 0.2240975201129913 0.1271018236875534 1.1618251800537109 0.1542892903089523 0.0000000000000000 0.0506247654557228 0.3118111193180084 0.0000000000000000 0.0000000000000000 0.0053371344693005 43800.0000000000000000 0.3221211731433868
1.6661088466644287 0.2164382487535477 0.1259137243032455 1.1696265935897827 0.1541302651166916 0.0000000000000000 0.0508875325322151 0.3116984367370605 0.0000000000000000 0.0000000000000000 0.0054801884107292 43900.0000000000000000 0.3221220672130585
1.6676657199859619 0.2326517403125763 0.1286162436008453 1.1523222923278809 0.1540754288434982 0.0000000000000000 0.0500826127827168 0.3113579154014587 0.0000000000000000 0.0000000000000000 0.0053517268970609 44000.0000000000000000 0.3214736878871918
1.6676750183105469 0.2378030270338058 0.1282012164592743 1.1478250026702881 0.1538458168506622 0.0000000000000000 0.0505378097295761 0.3104942440986633 0.0000000000000000 0.0000000000000000 0.0054370774887502 44100.0000000000000000 0.3209589421749115
1.6640791893005371 0.2208497077226639 0.1268420517444611 1.1625947952270508 0.1537926346063614 0.0000000000000000 0.0505110956728458 0.3107526600360870 0.0000000000000000 0.0000000000000000 0.0052791931666434 44200.0000000000000000 0.3219583928585052
1.6672360897064209 0.1946727335453033 0.1220002844929695 1.1968039274215698 0.1537591069936752 0.0000000000000000 0.0524697154760361 0.3106486797332764 0.0000000000000000 0.0000000000000000 0.0052488748915493 44300.0000000000000000 0.3230950236320496
1.6696985960006714 0.2421580702066422 0.1300233155488968 1.1437833309173584 0.1537338346242905 0.0000000000000000 0.0496448501944542 0.3106515407562256 0.0000000000000000 0.0000000000000000 0.0053338306024671 44400.0000000000000000 0.3201621472835541
1.6667902469635010 0.1963573992252350 0.1254540681838989 1.1912149190902710 0.1537638753652573 0.0000000000000000 0.0526173859834671 0.3125367760658264 0.0000000000000000 0.0000000000000000 0.0048217768780887 44500.0000000000000000 0.3248119354248047
1.6628948450088501 0.2283172160387039 0.1279569715261459 1.1532660722732544 0.1533545553684235 0.0000000000000000 0.0499314479529858 0.3096172511577606 0.0000000000000000 0.0000000000000000 0.0053115524351597 44600.0000000000000000 0.3207356333732605
1.6615436077117920 0.2241502851247787 0.1273717582225800 1.1567881107330322 0.1532334685325623 0.0000000000000000 0.0500591844320297 0.3093913495540619 0.0000000000000000 0.0000000000000000 0.0052548348903656 44700.0000000000000000 0.3208529055118561
1.6603790521621704 0.2078425288200378 0.1244432553648949 1.1749901771545410 0.1531030684709549 0.0000000000000000 0.0512718930840492 0.3090892136096954 0.0000000000000000 0.0000000000000000 0.0053675309754908 44800.0000000000000000 0.3214307427406311
1.6836973428726196 0.1734640747308731 0.1179765388369560 1.2390645742416382 0.1531921476125717 0.0000000000000000 0.0538918562233448 0.3111003339290619 0.0000000000000000 0.0000000000000000 0.0050260131247342 44900.0000000000000000 0.3262638151645660
1.6589386463165283 0.2175026088953018 0.1269508153200150 1.1615858078002930 0.1528993248939514 0.0000000000000000 0.0499283708631992 0.3091463744640350 0.0000000000000000 0.0000000000000000 0.0052440753206611 45000.0000000000000000 0.3211750388145447
1.6586300134658813 0.2215465158224106 0.1273258477449417 1.1569672822952271 0.1527903974056244 0.0000000000000000 0.0498330369591713 0.3084579706192017 0.0000000000000000 0.0000000000000000 0.0052327527664602 45100.0000000000000000 0.3205251395702362
1.6748722791671753 0.2810500264167786 0.1331260353326797 1.1082229614257812 0.1524733304977417 0.0000000000000000 0.0492405071854591 0.3078657090663910 0.0000000000000000 0.0000000000000000 0.0059522404335439 45200.0000000000000000 0.3173705339431763
1.6586034297943115 0.2287010997533798 0.1277005225419998 1.1496762037277222 0.1525257080793381 0.0000000000000000 0.0497931912541389 0.3075810968875885 0.0000000000000000 0.0000000000000000 0.0054116998799145 45300.0000000000000000 0.3195919394493103
1.6622182130813599 0.2169173955917358 0.1262888014316559 1.1663914918899536 0.1526205986738205 0.0000000000000000 0.0513653643429279 0.3080698549747467 0.0000000000000000 0.0000000000000000 0.0047651403583586 45400.0000000000000000 0.3232944309711456
1.6554663181304932 0.2126167416572571 0.1264415383338928 1.1640191078186035 0.1523888856172562 0.0000000000000000 0.0498349964618683 0.3077823817729950 0.0000000000000000 0.0000000000000000 0.0051710419356823 45500.0000000000000000 0.3205396831035614
1.6547747850418091 0.2174243927001953 0.1269250214099884 1.1581952571868896 0.1522301584482193 0.0000000000000000 0.0497196540236473 0.3072751760482788 0.0000000000000000 0.0000000000000000 0.0051642423495650 45600.0000000000000000 0.3202874958515167
1.6540164947509766 0.2127071470022202 0.1260615885257721 1.1631454229354858 0.1521023660898209 0.0000000000000000 0.0499570444226265 0.3070327937602997 0.0000000000000000 0.0000000000000000 0.0052214674651623 45700.0000000000000000 0.3203956484794617
1.6597077846527100 0.2202963531017303 0.1284166872501373 1.1587370634078979 0.1522576510906219 0.0000000000000000 0.0498456209897995 0.3082412779331207 0.0000000000000000 0.0000000000000000 0.0049390681087971 45800.0000000000000000 0.3203132748603821
1.6560980081558228 0.2371552884578705 0.1292806416749954 1.1377534866333008 0.1519085466861725 0.0000000000000000 0.0490431860089302 0.3062164187431335 0.0000000000000000 0.0000000000000000 0.0053379824385047 45900.0000000000000000 0.3187153339385986
1.6536823511123657 0.2223015129566193 0.1270711123943329 1.1525347232818604 0.1517749726772308 0.0000000000000000 0.0496518537402153 0.3060781955718994 0.0000000000000000 0.0000000000000000 0.0052016987465322 46000.0000000000000000 0.3194396793842316
1.6521178483963013 0.2199755162000656 0.1273767650127411 1.1530299186706543 0.1517356634140015 0.0000000000000000 0.0492743328213692 0.3060724437236786 0.0000000000000000 0.0000000000000000 0.0052017625421286 46100.0000000000000000 0.3192366063594818
1.6517715454101562 0.2086127102375031 0.1261725723743439 1.1653184890747070 0.1516678184270859 0.0000000000000000 0.0494876578450203 0.3064562976360321 0.0000000000000000 0.0000000000000000 0.0051414952613413 46200.0000000000000000 0.3196015655994415
1.6531081199645996 0.2188323885202408 0.1266077011823654 1.1560597419738770 0.1516082286834717 0.0000000000000000 0.0503308475017548 0.3053744435310364 0.0000000000000000 0.0000000000000000 0.0047172354534268 46300.0000000000000000 0.3193010091781616
1.6506419181823730 0.2094157338142395 0.1252052038908005 1.1646546125411987 0.1513664126396179 0.0000000000000000 0.0499352440237999 0.3054663836956024 0.0000000000000000 0.0000000000000000 0.0051695313304663 46400.0000000000000000 0.3190806210041046
1.6488920450210571 0.2124815881252289 0.1266026049852371 1.1584796905517578 0.1513282358646393 0.0000000000000000 0.0492897294461727 0.3052795231342316 0.0000000000000000 0.0000000000000000 0.0051475814543664 46500.0000000000000000 0.3191933929920197
1.6492016315460205 0.2175110727548599 0.1271248012781143 1.1534010171890259 0.1511647105216980 0.0000000000000000 0.0489051342010498 0.3052637279033661 0.0000000000000000 0.0000000000000000 0.0052532702684402 46600.0000000000000000 0.3182147741317749
1.6474875211715698 0.2092344611883163 0.1260159313678741 1.1610970497131348 0.1511401236057281 0.0000000000000000 0.0494951754808426 0.3047956228256226 0.0000000000000000 0.0000000000000000 0.0050347056239843 46700.0000000000000000 0.3192190229892731
1.6654653549194336 0.2608232498168945 0.1334999501705170 1.1198568344116211 0.1512852907180786 0.0000000000000000 0.0483752563595772 0.3054271042346954 0.0000000000000000 0.0000000000000000 0.0050053456798196 46800.0000000000000000 0.3166696429252625
1.6548405885696411 0.2378688752651215 0.1281470209360123 1.1380730867385864 0.1507516205310822 0.0000000000000000 0.0494681075215340 0.3038916289806366 0.0000000000000000 0.0000000000000000 0.0054212277755141 46900.0000000000000000 0.3175690770149231
1.6471962928771973 0.2190265059471130 0.1273980289697647 1.1499466896057129 0.1508250683546066 0.0000000000000000 0.0487810783088207 0.3040439188480377 0.0000000000000000 0.0000000000000000 0.0052326801232994 47000.0000000000000000 0.3177428543567657
1.6458859443664551 0.2083221077919006 0.1268344223499298 1.1599650382995605 0.1507643908262253 0.0000000000000000 0.0489731952548027 0.3045038878917694 0.0000000000000000 0.0000000000000000 0.0053063002415001 47100.0000000000000000 0.3188184797763824
1.6469767093658447 0.1814634054899216 0.1229384765028954 1.1919471025466919 0.1506277620792389 0.0000000000000000 0.0501208677887917 0.3055519759654999 0.0000000000000000 0.0000000000000000 0.0049619576893747 47200.0000000000000000 0.3203077316284180
1.6447412967681885 0.1997938156127930 0.1258175820112228 1.1684231758117676 0.1507067382335663 0.0000000000000000 0.0492494106292725 0.3045936524868011 0.0000000000000000 0.0000000000000000 0.0050969691947103 47300.0000000000000000 0.3196855783462524
1.6886124610900879 0.1787341982126236 0.1191254779696465 1.2400131225585938 0.1507396847009659 0.0000000000000000 0.0524565987288952 0.3118287622928619 0.0000000000000000 0.0000000000000000 0.0047480766661465 47400.0000000000000000 0.3207425773143768
1.6425036191940308 0.2043607085943222 0.1258127838373184 1.1618930101394653 0.1504371315240860 0.0000000000000000 0.0491652078926563 0.3033652603626251 0.0000000000000000 0.0000000000000000 0.0050980066880584 47500.0000000000000000 0.3187189996242523
1.6430741548538208 0.2040762901306152 0.1248377338051796 1.1638921499252319 0.1502679139375687 0.0000000000000000 0.0497577637434006 0.3028105497360229 0.0000000000000000 0.0000000000000000 0.0051718507893384 47600.0000000000000000 0.3178155124187469
1.6468853950500488 0.2214574962854385 0.1281379461288452 1.1468992233276367 0.1503906995058060 0.0000000000000000 0.0502021163702011 0.3029917478561401 0.0000000000000000 0.0000000000000000 0.0042282571084797 47700.0000000000000000 0.3188910186290741
1.6434378623962402 0.1899839639663696 0.1232794895768166 1.1800714731216431 0.1501029431819916 0.0000000000000000 0.0498784705996513 0.3030438423156738 0.0000000000000000 0.0000000000000000 0.0049060909077525 47800.0000000000000000 0.3186253309249878
1.6539335250854492 0.2601407766342163 0.1327670514583588 1.1109926700592041 0.1500330567359924 0.0000000000000000 0.0471588410437107 0.3019181191921234 0.0000000000000000 0.0000000000000000 0.0053180782124400 47900.0000000000000000 0.3142755925655365
1.6471575498580933 0.1957365870475769 0.1242313310503960 1.1772369146347046 0.1499527841806412 0.0000000000000000 0.0493944138288498 0.3036903142929077 0.0000000000000000 0.0000000000000000 0.0049072764813900 48000.0000000000000000 0.3176589906215668
1.6412183046340942 0.2252767682075500 0.1282120048999786 1.1379799842834473 0.1497494727373123 0.0000000000000000 0.0482410937547684 0.3015117645263672 0.0000000000000000 0.0000000000000000 0.0051672598347068 48100.0000000000000000 0.3161839842796326
1.6453876495361328 0.2403148114681244 0.1299440115690231 1.1254777908325195 0.1496510356664658 0.0000000000000000 0.0480168312788010 0.3014054298400879 0.0000000000000000 0.0000000000000000 0.0051429127342999 48200.0000000000000000 0.3161506056785583
1.6390779018402100 0.2009148746728897 0.1243795976042747 1.1642172336578369 0.1495661437511444 0.0000000000000000 0.0498045310378075 0.3012119829654694 0.0000000000000000 0.0000000000000000 0.0052892738021910 48300.0000000000000000 0.3174056112766266
1.6429970264434814 0.1803530007600784 0.1236398145556450 1.1893247365951538 0.1496793925762177 0.0000000000000000 0.0498606860637665 0.3038287460803986 0.0000000000000000 0.0000000000000000 0.0048251994885504 48400.0000000000000000 0.3194009661674500
1.6408047676086426 0.2223225533962250 0.1278082579374313 1.1412153244018555 0.1494586169719696 0.0000000000000000 0.0480393692851067 0.3011353313922882 0.0000000000000000 0.0000000000000000 0.0051862243562937 48500.0000000000000000 0.3149331510066986
1.6364259719848633 0.2156546115875244 0.1279764771461487 1.1433626413345337 0.1494321823120117 0.0000000000000000 0.0481688678264618 0.3008792400360107 0.0000000000000000 0.0000000000000000 0.0049730525352061 48600.0000000000000000 0.3167428672313690
1.6477823257446289 0.2494919300079346 0.1293235868215561 1.1198439598083496 0.1491227746009827 0.0000000000000000 0.0494157858192921 0.3002109825611115 0.0000000000000000 0.0000000000000000 0.0057072546333075 48700.0000000000000000 0.3144178986549377
1.6350222826004028 0.2060910165309906 0.1261042505502701 1.1536550521850586 0.1491719186306000 0.0000000000000000 0.0484049394726753 0.3004908859729767 0.0000000000000000 0.0000000000000000 0.0050339833833277 48800.0000000000000000 0.3165282607078552
1.6426191329956055 0.2424569725990295 0.1295800209045410 1.1216216087341309 0.1489605456590652 0.0000000000000000 0.0481949821114540 0.2998949587345123 0.0000000000000000 0.0000000000000000 0.0059859519824386 48900.0000000000000000 0.3131518661975861
1.6349345445632935 0.2197505235671997 0.1283053755760193 1.1378691196441650 0.1490096151828766 0.0000000000000000 0.0476233996450901 0.3000665307044983 0.0000000000000000 0.0000000000000000 0.0050849234685302 49000.0000000000000000 0.3154327571392059
1.6354867219924927 0.2245434671640396 0.1285370886325836 1.1335096359252930 0.1488965600728989 0.0000000000000000 0.0475908070802689 0.2996327877044678 0.0000000000000000 0.0000000000000000 0.0050914236344397 49100.0000000000000000 0.3146350383758545
1.6336232423782349 0.2176049202680588 0.1280473172664642 1.1391302347183228 0.1488407552242279 0.0000000000000000 0.0475592687726021 0.2997414171695709 0.0000000000000000 0.0000000000000000 0.0050783143378794 49200.0000000000000000 0.3150554597377777
1.6324670314788818 0.2134640365839005 0.1274643838405609 1.1427891254425049 0.1487494856119156 0.0000000000000000 0.0476997904479504 0.2995707094669342 0.0000000000000000 0.0000000000000000 0.0050530545413494 49300.0000000000000000 0.3152739107608795
1.6318696737289429 0.2127756774425507 0.1274196058511734 1.1430053710937500 0.1486690342426300 0.0000000000000000 0.0476588383316994 0.2993980944156647 0.0000000000000000 0.0000000000000000 0.0050504114478827 49400.0000000000000000 0.3151154816150665
1.6304786205291748 0.2058753222227097 0.1264698505401611 1.1495156288146973 0.1486177444458008 0.0000000000000000 0.0481219962239265 0.2991487085819244 0.0000000000000000 0.0000000000000000 0.0049633099697530 49500.0000000000000000 0.3158357739448547
1.6456763744354248 0.2022942155599594 0.1228052228689194 1.1721900701522827 0.1483867764472961 0.0000000000000000 0.0510008633136749 0.2993156313896179 0.0000000000000000 0.0000000000000000 0.0064041595906019 49600.0000000000000000 0.3134108185768127
1.6317878961563110 0.2238310873508453 0.1289357095956802 1.1306052207946777 0.1484159082174301 0.0000000000000000 0.0470853149890900 0.2988105416297913 0.0000000000000000 0.0000000000000000 0.0051121907308698 49700.0000000000000000 0.3139671087265015
1.6324588060379028 0.2292791455984116 0.1296444535255432 1.1251221895217896 0.1484130918979645 0.0000000000000000 0.0470722392201424 0.2986316084861755 0.0000000000000000 0.0000000000000000 0.0051954081282020 49800.0000000000000000 0.3141635656356812
1.6312642097473145 0.2199223488569260 0.1289109885692596 1.1341331005096436 0.1482978165149689 0.0000000000000000 0.0470616593956947 0.2988177239894867 0.0000000000000000 0.0000000000000000 0.0050673452205956 49900.0000000000000000 0.3139970004558563
1.6337171792984009 0.2195645868778229 0.1291576623916626 1.1366564035415649 0.1483385711908340 0.0000000000000000 0.0474621653556824 0.2992254495620728 0.0000000000000000 0.0000000000000000 0.0051494655199349 50000.0000000000000000 0.3152965009212494


==> figures/parametric_shape_inference/cylinder/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0098667489364743
200.0000000000000000 0.0100561212748289
300.0000000000000000 0.0101349409669638
400.0000000000000000 0.0101361060515046
500.0000000000000000 0.0100034624338150
600.0000000000000000 0.0097977770492435
700.0000000000000000 0.0095772966742516
800.0000000000000000 0.0093949567526579
900.0000000000000000 0.0092563349753618
1000.0000000000000000 0.0091590853407979
1100.0000000000000000 0.0090847639366984
1200.0000000000000000 0.0090177878737450
1300.0000000000000000 0.0089522898197174
1400.0000000000000000 0.0088942022994161
1500.0000000000000000 0.0088529121130705
1600.0000000000000000 0.0088307233527303
1700.0000000000000000 0.0088200159370899
1800.0000000000000000 0.0088161574676633
1900.0000000000000000 0.0088213337585330
2000.0000000000000000 0.0088325375691056
2100.0000000000000000 0.0088458545506001
2200.0000000000000000 0.0088576748967171
2300.0000000000000000 0.0088708419352770
2400.0000000000000000 0.0088945943862200
2500.0000000000000000 0.0089308153837919
2600.0000000000000000 0.0089804930612445
2700.0000000000000000 0.0090446276590228
2800.0000000000000000 0.0091235060244799
2900.0000000000000000 0.0092163626104593
3000.0000000000000000 0.0093219643458724
3100.0000000000000000 0.0094380686059594
3200.0000000000000000 0.0095617473125458
3300.0000000000000000 0.0096905417740345
3400.0000000000000000 0.0098234005272388
3500.0000000000000000 0.0099605983123183
3600.0000000000000000 0.0101016098633409
3700.0000000000000000 0.0102450223639607
3800.0000000000000000 0.0103896521031857
3900.0000000000000000 0.0105346543714404
4000.0000000000000000 0.0106795653700829
4100.0000000000000000 0.0108243487775326
4200.0000000000000000 0.0109692392870784
4300.0000000000000000 0.0111146485432982
4400.0000000000000000 0.0112609602510929
4500.0000000000000000 0.0114085599780083
4600.0000000000000000 0.0115577932447195
4700.0000000000000000 0.0117089832201600
4800.0000000000000000 0.0118624204769731
4900.0000000000000000 0.0120183797553182
5000.0000000000000000 0.0121770473197103
5100.0000000000000000 0.0123386103659868
5200.0000000000000000 0.0125031173229218
5300.0000000000000000 0.0126705085858703
5400.0000000000000000 0.0128407394513488
5500.0000000000000000 0.0130136562511325
5600.0000000000000000 0.0131891155615449
5700.0000000000000000 0.0133669218048453
5800.0000000000000000 0.0135468924418092
5900.0000000000000000 0.0137289343401790
6000.0000000000000000 0.0139129348099232
6100.0000000000000000 0.0140988966450095
6200.0000000000000000 0.0142867946997285
6300.0000000000000000 0.0144766503944993
6400.0000000000000000 0.0146684329956770
6500.0000000000000000 0.0148621210828424
6600.0000000000000000 0.0150576326996088
6700.0000000000000000 0.0152548719197512
6800.0000000000000000 0.0154537130147219
6900.0000000000000000 0.0156541038304567
7000.0000000000000000 0.0158559251576662
7100.0000000000000000 0.0160590615123510
7200.0000000000000000 0.0162633601576090
7300.0000000000000000 0.0164686683565378
7400.0000000000000000 0.0166748240590096
7500.0000000000000000 0.0168816987425089
7600.0000000000000000 0.0170892588794231
7700.0000000000000000 0.0172975044697523
7800.0000000000000000 0.0175064709037542
7900.0000000000000000 0.0177162438631058
8000.0000000000000000 0.0179269481450319
8100.0000000000000000 0.0181388258934021
8200.0000000000000000 0.0183520354330540
8300.0000000000000000 0.0185667462646961
8400.0000000000000000 0.0187831260263920
8500.0000000000000000 0.0190013591200113
8600.0000000000000000 0.0192216727882624
8700.0000000000000000 0.0194442570209503
8800.0000000000000000 0.0196691937744617
8900.0000000000000000 0.0198965128511190
9000.0000000000000000 0.0201262645423412
9100.0000000000000000 0.0203584246337414
9200.0000000000000000 0.0205930471420288
9300.0000000000000000 0.0208300724625587
9400.0000000000000000 0.0210696402937174
9500.0000000000000000 0.0213116947561502
9600.0000000000000000 0.0215562414377928
9700.0000000000000000 0.0218030493706465
9800.0000000000000000 0.0220521036535501
9900.0000000000000000 0.0223032571375370
10000.0000000000000000 0.0225563775748014
10100.0000000000000000 0.0228112693876028
10200.0000000000000000 0.0230677481740713
10300.0000000000000000 0.0233256649225950
10400.0000000000000000 0.0235848091542721
10500.0000000000000000 0.0238450299948454
10600.0000000000000000 0.0241062492132187
10700.0000000000000000 0.0243683047592640
10800.0000000000000000 0.0246310606598854
10900.0000000000000000 0.0248945392668247
11000.0000000000000000 0.0251587312668562
11100.0000000000000000 0.0254235453903675
11200.0000000000000000 0.0256891045719385
11300.0000000000000000 0.0259553696960211
11400.0000000000000000 0.0262223705649376
11500.0000000000000000 0.0264902040362358
11600.0000000000000000 0.0267589222639799
11700.0000000000000000 0.0270287171006203
11800.0000000000000000 0.0272995941340923
11900.0000000000000000 0.0275718662887812
12000.0000000000000000 0.0278455391526222
12100.0000000000000000 0.0281209256500006
12200.0000000000000000 0.0283982381224632
12300.0000000000000000 0.0286776870489120
12400.0000000000000000 0.0289592947810888
12500.0000000000000000 0.0292431656271219
12600.0000000000000000 0.0295297503471375
12700.0000000000000000 0.0298189371824265
12800.0000000000000000 0.0301108490675688
12900.0000000000000000 0.0304053779691458
13000.0000000000000000 0.0307021066546440
13100.0000000000000000 0.0310008991509676
13200.0000000000000000 0.0313013754785061
13300.0000000000000000 0.0316030159592628
13400.0000000000000000 0.0319051221013069
13500.0000000000000000 0.0322075225412846
13600.0000000000000000 0.0325096622109413
13700.0000000000000000 0.0328107848763466
13800.0000000000000000 0.0331104733049870
13900.0000000000000000 0.0334077961742878
14000.0000000000000000 0.0337027758359909
14100.0000000000000000 0.0339952073991299
14200.0000000000000000 0.0342846103012562
14300.0000000000000000 0.0345707125961781
14400.0000000000000000 0.0348537005484104
14500.0000000000000000 0.0351332277059555
14600.0000000000000000 0.0354088097810745
14700.0000000000000000 0.0356810279190540
14800.0000000000000000 0.0359500385820866
14900.0000000000000000 0.0362158678472042
15000.0000000000000000 0.0364780984818935
15100.0000000000000000 0.0367373637855053
15200.0000000000000000 0.0369935557246208
15300.0000000000000000 0.0372464917600155
15400.0000000000000000 0.0374965704977512
15500.0000000000000000 0.0377439185976982
15600.0000000000000000 0.0379881113767624
15700.0000000000000000 0.0382296591997147
15800.0000000000000000 0.0384680069983006
15900.0000000000000000 0.0387030653655529
16000.0000000000000000 0.0389350280165672
16100.0000000000000000 0.0391640812158585
16200.0000000000000000 0.0393898375332355
16300.0000000000000000 0.0396124497056007
16400.0000000000000000 0.0398313738405704
16500.0000000000000000 0.0400470718741417
16600.0000000000000000 0.0402587130665779
16700.0000000000000000 0.0404661260545254
16800.0000000000000000 0.0406692549586296
16900.0000000000000000 0.0408680103719234
17000.0000000000000000 0.0410620383918285
17100.0000000000000000 0.0412515737116337
17200.0000000000000000 0.0414354689419270
17300.0000000000000000 0.0416146032512188
17400.0000000000000000 0.0417891368269920
17500.0000000000000000 0.0419585742056370
17600.0000000000000000 0.0421230830252171
17700.0000000000000000 0.0422835424542427
17800.0000000000000000 0.0424401313066483
17900.0000000000000000 0.0425922386348248
18000.0000000000000000 0.0427404269576073
18100.0000000000000000 0.0428843833506107
18200.0000000000000000 0.0430254936218262
18300.0000000000000000 0.0431622341275215
18400.0000000000000000 0.0432963781058788
18500.0000000000000000 0.0434280224144459
18600.0000000000000000 0.0435584485530853
18700.0000000000000000 0.0436859615147114
18800.0000000000000000 0.0438116304576397
18900.0000000000000000 0.0439333915710449
19000.0000000000000000 0.0440525524318218
19100.0000000000000000 0.0441686622798443
19200.0000000000000000 0.0442816615104675
19300.0000000000000000 0.0443907268345356
19400.0000000000000000 0.0444959737360477
19500.0000000000000000 0.0445955805480480
19600.0000000000000000 0.0446919240057468
19700.0000000000000000 0.0447832942008972
19800.0000000000000000 0.0448716394603252
19900.0000000000000000 0.0449549891054630
20000.0000000000000000 0.0450356081128120
20100.0000000000000000 0.0451140925288200
20200.0000000000000000 0.0451884977519512
20300.0000000000000000 0.0452611856162548
20400.0000000000000000 0.0453305095434189
20500.0000000000000000 0.0453973077237606
20600.0000000000000000 0.0454616881906986
20700.0000000000000000 0.0455237440764904
20800.0000000000000000 0.0455837957561016
20900.0000000000000000 0.0456409826874733
21000.0000000000000000 0.0456978939473629
21100.0000000000000000 0.0457537062466145
21200.0000000000000000 0.0458059012889862
21300.0000000000000000 0.0458589792251587
21400.0000000000000000 0.0459099598228931
21500.0000000000000000 0.0459581427276134
21600.0000000000000000 0.0460057407617569
21700.0000000000000000 0.0460533946752548
21800.0000000000000000 0.0461000725626945
21900.0000000000000000 0.0461446233093739
22000.0000000000000000 0.0461889542639256
22100.0000000000000000 0.0462329909205437
22200.0000000000000000 0.0462749041616917
22300.0000000000000000 0.0463168099522591
22400.0000000000000000 0.0463556088507175
22500.0000000000000000 0.0463969893753529
22600.0000000000000000 0.0464362949132919
22700.0000000000000000 0.0464709028601646
22800.0000000000000000 0.0465078763663769
22900.0000000000000000 0.0465434864163399
23000.0000000000000000 0.0465805381536484
23100.0000000000000000 0.0466140322387218
23200.0000000000000000 0.0466468520462513
23300.0000000000000000 0.0466816350817680
23400.0000000000000000 0.0467137768864632
23500.0000000000000000 0.0467456169426441
23600.0000000000000000 0.0467796213924885
23700.0000000000000000 0.0468093380331993
23800.0000000000000000 0.0468388311564922
23900.0000000000000000 0.0468700826168060
24000.0000000000000000 0.0468998551368713
24100.0000000000000000 0.0469285286962986
24200.0000000000000000 0.0469567701220512
24300.0000000000000000 0.0469848439097404
24400.0000000000000000 0.0470132008194923
24500.0000000000000000 0.0470399521291256
24600.0000000000000000 0.0470668487250805
24700.0000000000000000 0.0470923222601414
24800.0000000000000000 0.0471181273460388
24900.0000000000000000 0.0471441149711609
25000.0000000000000000 0.0471678897738457
25100.0000000000000000 0.0471924580633640
25200.0000000000000000 0.0472154505550861
25300.0000000000000000 0.0472399257123470
25400.0000000000000000 0.0472612418234348
25500.0000000000000000 0.0472839623689651
25600.0000000000000000 0.0473055206239223
25700.0000000000000000 0.0473269633948803
25800.0000000000000000 0.0473477691411972
25900.0000000000000000 0.0473687015473843
26000.0000000000000000 0.0473886802792549
26100.0000000000000000 0.0474088229238987
26200.0000000000000000 0.0474298149347305
26300.0000000000000000 0.0474482923746109
26400.0000000000000000 0.0474691092967987
26500.0000000000000000 0.0474863760173321
26600.0000000000000000 0.0475056022405624
26700.0000000000000000 0.0475231148302555
26800.0000000000000000 0.0475416108965874
26900.0000000000000000 0.0475597791373730
27000.0000000000000000 0.0475761443376541
27100.0000000000000000 0.0475942455232143
27200.0000000000000000 0.0476106554269791
27300.0000000000000000 0.0476267561316490
27400.0000000000000000 0.0476440191268921
27500.0000000000000000 0.0476595833897591
27600.0000000000000000 0.0476760193705559
27700.0000000000000000 0.0476919300854206
27800.0000000000000000 0.0477092415094376
27900.0000000000000000 0.0477227382361889
28000.0000000000000000 0.0477389656007290
28100.0000000000000000 0.0477519445121288
28200.0000000000000000 0.0477663986384869
28300.0000000000000000 0.0477815791964531
28400.0000000000000000 0.0477957874536514
28500.0000000000000000 0.0478105582296848
28600.0000000000000000 0.0478239618241787
28700.0000000000000000 0.0478388108313084
28800.0000000000000000 0.0478513725101948
28900.0000000000000000 0.0478654503822327
29000.0000000000000000 0.0478777363896370
29100.0000000000000000 0.0478914156556129
29200.0000000000000000 0.0479038469493389
29300.0000000000000000 0.0479165315628052
29400.0000000000000000 0.0479290373623371
29500.0000000000000000 0.0479408092796803
29600.0000000000000000 0.0479542240500450
29700.0000000000000000 0.0479646325111389
29800.0000000000000000 0.0479754731059074
29900.0000000000000000 0.0479854270815849
30000.0000000000000000 0.0479964800179005
30100.0000000000000000 0.0480063669383526
30200.0000000000000000 0.0480155125260353
30300.0000000000000000 0.0480251051485538
30400.0000000000000000 0.0480336323380470
30500.0000000000000000 0.0480433627963066
30600.0000000000000000 0.0480525158345699
30700.0000000000000000 0.0480615608394146
30800.0000000000000000 0.0480689518153667
30900.0000000000000000 0.0480772778391838
31000.0000000000000000 0.0480849221348763
31100.0000000000000000 0.0480922721326351
31200.0000000000000000 0.0481014661490917
31300.0000000000000000 0.0481085106730461
31400.0000000000000000 0.0481163002550602
31500.0000000000000000 0.0481243729591370
31600.0000000000000000 0.0481355786323547
31700.0000000000000000 0.0481397621333599
31800.0000000000000000 0.0481458604335785
31900.0000000000000000 0.0481536537408829
32000.0000000000000000 0.0481596849858761
32100.0000000000000000 0.0481688156723976
32200.0000000000000000 0.0481751561164856
32300.0000000000000000 0.0481819137930870
32400.0000000000000000 0.0481900386512280
32500.0000000000000000 0.0481964685022831
32600.0000000000000000 0.0482036657631397
32700.0000000000000000 0.0482097603380680
32800.0000000000000000 0.0482170954346657
32900.0000000000000000 0.0482241660356522
33000.0000000000000000 0.0482298023998737
33100.0000000000000000 0.0482368171215057
33200.0000000000000000 0.0482419319450855
33300.0000000000000000 0.0482488051056862
33400.0000000000000000 0.0482563637197018
33500.0000000000000000 0.0482623241841793
33600.0000000000000000 0.0482682064175606
33700.0000000000000000 0.0482748970389366
33800.0000000000000000 0.0482804439961910
33900.0000000000000000 0.0482858419418335
34000.0000000000000000 0.0482914708554745
34100.0000000000000000 0.0482973717153072
34200.0000000000000000 0.0483031272888184
34300.0000000000000000 0.0483103170990944
34400.0000000000000000 0.0483145043253899
34500.0000000000000000 0.0483191907405853
34600.0000000000000000 0.0483243204653263
34700.0000000000000000 0.0483292080461979
34800.0000000000000000 0.0483350120484829
34900.0000000000000000 0.0483401529490948
35000.0000000000000000 0.0483451783657074
35100.0000000000000000 0.0483505800366402
35200.0000000000000000 0.0483542941510677
35300.0000000000000000 0.0483589954674244
35400.0000000000000000 0.0483631975948811
35500.0000000000000000 0.0483673326671124
35600.0000000000000000 0.0483720973134041
35700.0000000000000000 0.0483767986297607
35800.0000000000000000 0.0483811795711517
35900.0000000000000000 0.0483850650489330
36000.0000000000000000 0.0483896099030972
36100.0000000000000000 0.0483924858272076
36200.0000000000000000 0.0483976192772388
36300.0000000000000000 0.0484010986983776
36400.0000000000000000 0.0484059564769268
36500.0000000000000000 0.0484083108603954
36600.0000000000000000 0.0484108962118626
36700.0000000000000000 0.0484138317406178
36800.0000000000000000 0.0484191030263901
36900.0000000000000000 0.0484216958284378
37000.0000000000000000 0.0484254881739616
37100.0000000000000000 0.0484288148581982
37200.0000000000000000 0.0484318658709526
37300.0000000000000000 0.0484342575073242
37400.0000000000000000 0.0484383143484592
37500.0000000000000000 0.0484415553510189
37600.0000000000000000 0.0484450012445450
37700.0000000000000000 0.0484486147761345
37800.0000000000000000 0.0484522432088852
37900.0000000000000000 0.0484551116824150
38000.0000000000000000 0.0484581701457500
38100.0000000000000000 0.0484610125422478
38200.0000000000000000 0.0484653562307358
38300.0000000000000000 0.0484681911766529
38400.0000000000000000 0.0484712868928909
38500.0000000000000000 0.0484750084578991
38600.0000000000000000 0.0484784506261349
38700.0000000000000000 0.0484811104834080
38800.0000000000000000 0.0484853573143482
38900.0000000000000000 0.0484871864318848
39000.0000000000000000 0.0484911538660526
39100.0000000000000000 0.0484943240880966
39200.0000000000000000 0.0484975241124630
39300.0000000000000000 0.0485009290277958
39400.0000000000000000 0.0485040694475174
39500.0000000000000000 0.0485070794820786
39600.0000000000000000 0.0485102869570255
39700.0000000000000000 0.0485152155160904
39800.0000000000000000 0.0485173016786575
39900.0000000000000000 0.0485207214951515
40000.0000000000000000 0.0485237017273903
40100.0000000000000000 0.0485274828970432
40200.0000000000000000 0.0485318936407566
40300.0000000000000000 0.0485355071723461
40400.0000000000000000 0.0485374927520752
40500.0000000000000000 0.0485421456396580
40600.0000000000000000 0.0485457032918930
40700.0000000000000000 0.0485494136810303
40800.0000000000000000 0.0485532470047474
40900.0000000000000000 0.0485563278198242
41000.0000000000000000 0.0485591478645802
41100.0000000000000000 0.0485639311373234
41200.0000000000000000 0.0485667139291763
41300.0000000000000000 0.0485696643590927
41400.0000000000000000 0.0485737212002277
41500.0000000000000000 0.0485784411430359
41600.0000000000000000 0.0485814698040485
41700.0000000000000000 0.0485858246684074
41800.0000000000000000 0.0485885329544544
41900.0000000000000000 0.0485926344990730
42000.0000000000000000 0.0485968664288521
42100.0000000000000000 0.0486004501581192
42200.0000000000000000 0.0486037731170654
42300.0000000000000000 0.0486084036529064
42400.0000000000000000 0.0486119911074638
42500.0000000000000000 0.0486162267625332
42600.0000000000000000 0.0486195236444473
42700.0000000000000000 0.0486235208809376
42800.0000000000000000 0.0486297421157360
42900.0000000000000000 0.0486330389976501
43000.0000000000000000 0.0486361682415009
43100.0000000000000000 0.0486405305564404
43200.0000000000000000 0.0486456751823425
43300.0000000000000000 0.0486491769552231
43400.0000000000000000 0.0486537367105484
43500.0000000000000000 0.0486578345298767
43600.0000000000000000 0.0486611872911453
43700.0000000000000000 0.0486652366816998
43800.0000000000000000 0.0486697964370251
43900.0000000000000000 0.0486751347780228
44000.0000000000000000 0.0486789681017399
44100.0000000000000000 0.0486843474209309
44200.0000000000000000 0.0486872680485249
44300.0000000000000000 0.0486941002309322
44400.0000000000000000 0.0486974753439426
44500.0000000000000000 0.0487027950584888
44600.0000000000000000 0.0487061813473701
44700.0000000000000000 0.0487105362117290
44800.0000000000000000 0.0487158857285976
44900.0000000000000000 0.0487207174301147
45000.0000000000000000 0.0487250238656998
45100.0000000000000000 0.0487287454307079
45200.0000000000000000 0.0487331934273243
45300.0000000000000000 0.0487381592392921
45400.0000000000000000 0.0487446188926697
45500.0000000000000000 0.0487476848065853
45600.0000000000000000 0.0487522259354591
45700.0000000000000000 0.0487571023404598
45800.0000000000000000 0.0487625487148762
45900.0000000000000000 0.0487670600414276
46000.0000000000000000 0.0487709455192089
46100.0000000000000000 0.0487745143473148
46200.0000000000000000 0.0487807989120483
46300.0000000000000000 0.0487859509885311
46400.0000000000000000 0.0487896576523781
46500.0000000000000000 0.0487941019237041
46600.0000000000000000 0.0487977489829063
46700.0000000000000000 0.0488041378557682
46800.0000000000000000 0.0488086082041264
46900.0000000000000000 0.0488131903111935
47000.0000000000000000 0.0488164424896240
47100.0000000000000000 0.0488232187926769
47200.0000000000000000 0.0488263517618179
47300.0000000000000000 0.0488321594893932
47400.0000000000000000 0.0488360114395618
47500.0000000000000000 0.0488396696746349
47600.0000000000000000 0.0488457754254341
47700.0000000000000000 0.0488507114350796
47800.0000000000000000 0.0488534867763519
47900.0000000000000000 0.0488574393093586
48000.0000000000000000 0.0488620474934578
48100.0000000000000000 0.0488659404218197
48200.0000000000000000 0.0488705113530159
48300.0000000000000000 0.0488752834498882
48400.0000000000000000 0.0488787256181240
48500.0000000000000000 0.0488832853734493
48600.0000000000000000 0.0488867498934269
48700.0000000000000000 0.0488924384117126
48800.0000000000000000 0.0488946773111820
48900.0000000000000000 0.0488998480141163
49000.0000000000000000 0.0489030256867409
49100.0000000000000000 0.0489069111645222
49200.0000000000000000 0.0489110983908176
49300.0000000000000000 0.0489137172698975
49400.0000000000000000 0.0489178560674191
49500.0000000000000000 0.0489217042922974
49600.0000000000000000 0.0489273406565189
49700.0000000000000000 0.0489290766417980
49800.0000000000000000 0.0489339418709278
49900.0000000000000000 0.0489370673894882
50000.0000000000000000 0.0489428788423538


==> figures/parametric_shape_inference/cylinder/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder1/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder1/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3346785576798590 0.3932414134853279 100.0000000000000000 0.7566234953663487 0.1545820031115158 0.0000000000000000
0.3561011264709164 0.3944163997483188 200.0000000000000000 0.6900621185719887 0.1422310305021232 0.0000000000000000
0.3843276238737492 0.3867801097140894 300.0000000000000000 0.6220599912006815 0.1303901188919840 0.0000000000000000
0.3970239035035077 0.3676036224120146 400.0000000000000000 0.5549902572508325 0.1222144874863941 0.0000000000000000
0.3892502451140473 0.3492765559721631 500.0000000000000000 0.4964252147682805 0.1177041189613297 0.0000000000000000
0.3717891013996100 0.3359140333780374 600.0000000000000000 0.4457981532170354 0.1151948673205903 0.0000000000000000
0.3484827115502945 0.3254769974370382 700.0000000000000000 0.4033407499651186 0.1152647218580109 0.0000000000000000
0.3239961398460193 0.3168552593258860 800.0000000000000000 0.3702155421430014 0.1161752205981105 0.0000000000000000
0.2995239035494660 0.3068801363726938 900.0000000000000000 0.3442512870921121 0.1168766295662356 0.0000000000000000
0.2765541342497157 0.2950363644530567 1000.0000000000000000 0.3237269541675694 0.1167080331557611 0.0000000000000000
0.2567178239717727 0.2824573740439636 1100.0000000000000000 0.3075771740988164 0.1156076404378153 0.0000000000000000
0.2403651797741187 0.2701478982673262 1200.0000000000000000 0.2944048105895949 0.1133946026421165 0.0000000000000000
0.2278569008343706 0.2587393576316686 1300.0000000000000000 0.2838279087151763 0.1105178097739256 0.0000000000000000
0.2183369768397748 0.2487004568534983 1400.0000000000000000 0.2751620074408485 0.1072968723846247 0.0000000000000000
0.2107737199565677 0.2396501615876153 1500.0000000000000000 0.2679727220977970 0.1037473846953850 0.0000000000000000
0.2046945032872959 0.2318861556507005 1600.0000000000000000 0.2622366043946350 0.1001216200222414 0.0000000000000000
0.1998936066059075 0.2246864515442575 1700.0000000000000000 0.2574937054007131 0.0963345269024180 0.0000000000000000
0.1964537660732289 0.2186144103783757 1800.0000000000000000 0.2533354580921818 0.0927734473359354 0.0000000000000000
0.1937218493571514 0.2134840688675154 1900.0000000000000000 0.2494882073424151 0.0892122348490931 0.0000000000000000
0.1903110258083403 0.2092601188754279 2000.0000000000000000 0.2456344722722643 0.0862239880236487 0.0000000000000000
0.1885318675525703 0.2066690285119210 2100.0000000000000000 0.2422171645787450 0.0841133695679265 0.0000000000000000
0.1873362008100393 0.2050669078812600 2200.0000000000000000 0.2391338719218375 0.0824373882394620 0.0000000000000000
0.1862491624574071 0.2042119479021968 2300.0000000000000000 0.2363015050413984 0.0813753423726818 0.0000000000000000
0.1850947012869298 0.2038697561988031 2400.0000000000000000 0.2337593347921990 0.0807603661405812 0.0000000000000000
0.1829671850251850 0.2033761775288226 2500.0000000000000000 0.2311532586455209 0.0802095595027581 0.0000000000000000
0.1805472278272465 0.2013824881455759 2600.0000000000000000 0.2283109260405869 0.0797582428958580 0.0000000000000000
0.1784048008898668 0.1995748336881862 2700.0000000000000000 0.2256756773891712 0.0795234191601727 0.0000000000000000
0.1762795313608699 0.1980034417217466 2800.0000000000000000 0.2231365483720117 0.0793937608017515 0.0000000000000000
0.1741024160764487 0.1964866140411593 2900.0000000000000000 0.2207772804286550 0.0793443761718552 0.0000000000000000
0.1719217553756900 0.1950193783222715 3000.0000000000000000 0.2185763453479070 0.0793541429985717 0.0000000000000000
0.1698424344784709 0.1936831504337394 3100.0000000000000000 0.2164746475476248 0.0793933050034371 0.0000000000000000
0.1679680955194575 0.1925178491747023 3200.0000000000000000 0.2144997342000049 0.0794950326841370 0.0000000000000000
0.1660968648780719 0.1916307824928988 3300.0000000000000000 0.2126085299265990 0.0797376541958140 0.0000000000000000
0.1643209861190638 0.1909347034917185 3400.0000000000000000 0.2107844243976826 0.0802331462670098 0.0000000000000000
0.1626491288203061 0.1905990486802266 3500.0000000000000000 0.2090549358206329 0.0809891999133290 0.0000000000000000
0.1608984474775387 0.1905730281290800 3600.0000000000000000 0.2071802230143664 0.0815769688642681 0.0000000000000000
0.1590517018968912 0.1912411934002067 3700.0000000000000000 0.2051982342511476 0.0823459055690818 0.0000000000000000
0.1576625500061816 0.1930022715660578 3800.0000000000000000 0.2031978613239605 0.0832712738770848 0.0000000000000000
0.1574304388140369 0.1955252557884304 3900.0000000000000000 0.2012611254159073 0.0843823030711173 0.0000000000000000
0.1570520563516320 0.1980225298487494 4000.0000000000000000 0.1990823200531350 0.0853114482597804 0.0000000000000000
0.1573741194046248 0.2004682816975338 4100.0000000000000000 0.1967494177437951 0.0865263222902968 0.0000000000000000
0.1586382621539408 0.2029587041292883 4200.0000000000000000 0.1945528398073730 0.0881902161180567 0.0000000000000000
0.1602477474353296 0.2050085755324324 4300.0000000000000000 0.1923389482256823 0.0898492593977413 0.0000000000000000
0.1622573866700973 0.2073900860170252 4400.0000000000000000 0.1901134187588876 0.0918331212962121 0.0000000000000000
0.1645822181689651 0.2100332982526966 4500.0000000000000000 0.1877510338923681 0.0940917412198734 0.0000000000000000
0.1672492295191812 0.2126378176761751 4600.0000000000000000 0.1851132955372803 0.0964943227489396 0.0000000000000000
0.1701320445762117 0.2151133655122877 4700.0000000000000000 0.1823181015470908 0.0991188928439174 0.0000000000000000
0.1729452838787475 0.2174942584875182 4800.0000000000000000 0.1795737147457478 0.1019394142719516 0.0000000000000000
0.1753556437775065 0.2198265859121738 4900.0000000000000000 0.1769750514167956 0.1047832195138309 0.0000000000000000
0.1768919647126324 0.2218333637575200 5000.0000000000000000 0.1744672954230083 0.1073813643171968 0.0000000000000000
0.1776294965053491 0.2231737703688391 5100.0000000000000000 0.1716336443550810 0.1094108034754880 0.0000000000000000
0.1777850886354888 0.2241632062354610 5200.0000000000000000 0.1687041015661994 0.1110679105755464 0.0000000000000000
0.1768175287752761 0.2250084744338617 5300.0000000000000000 0.1656752913134970 0.1117204803128509 0.0000000000000000
0.1759948567528876 0.2259851300625957 5400.0000000000000000 0.1626375825552897 0.1126212770006970 0.0000000000000000
0.1750485321646758 0.2268532548306989 5500.0000000000000000 0.1598189552330402 0.1136010185364057 0.0000000000000000
0.1731283121391280 0.2272048190535936 5600.0000000000000000 0.1564765278634314 0.1138431529265207 0.0000000000000000
0.1711572033569058 0.2272336450297422 5700.0000000000000000 0.1524098807983336 0.1142646366282760 0.0000000000000000
0.1689151939877941 0.2271299683815967 5800.0000000000000000 0.1477976598248237 0.1151082977707940 0.0000000000000000
0.1672032495189220 0.2275956623571690 5900.0000000000000000 0.1430024045759790 0.1172024109228181 0.0000000000000000
0.1648276629270601 0.2291385008998497 6000.0000000000000000 0.1375692799733228 0.1205243374137081 0.0000000000000000
0.1617339908992790 0.2342167184915996 6100.0000000000000000 0.1309455602923097 0.1255735971821925 0.0000000000000000
0.1594381660451100 0.2447573141825758 6200.0000000000000000 0.1218129010567324 0.1336807777305146 0.0000000000000000
0.1582518784042806 0.2581602368252226 6300.0000000000000000 0.1132838002011783 0.1433322466403363 0.0000000000000000
0.1595683530873672 0.2700442048974803 6400.0000000000000000 0.1082206826186062 0.1517801522018748 0.0000000000000000
0.1628504664229522 0.2792099536632468 6500.0000000000000000 0.1050746787283483 0.1587749849469905 0.0000000000000000
0.1674295159054316 0.2864798806552331 6600.0000000000000000 0.1031875813142072 0.1647094978254110 0.0000000000000000
0.1723437432727950 0.2926000147759300 6700.0000000000000000 0.1020438167337217 0.1697516387620948 0.0000000000000000
0.1766308240470466 0.2978635491387192 6800.0000000000000000 0.1013184450164012 0.1740264990427153 0.0000000000000000
0.1802745990272185 0.3024256827295806 6900.0000000000000000 0.1008416791304618 0.1775189865292157 0.0000000000000000
0.1835386457684373 0.3064291716825011 7000.0000000000000000 0.1005071962811353 0.1806760149020173 0.0000000000000000
0.1862287959079854 0.3101034067787662 7100.0000000000000000 0.1002476449716900 0.1834869270475918 0.0000000000000000
0.1881415460078449 0.3133314570950191 7200.0000000000000000 0.0996321551249474 0.1851494685916210 0.0000000000000000
0.1899270520520315 0.3160072687187622 7300.0000000000000000 0.0989763488660969 0.1869371059032353 0.0000000000000000
0.1903451563272518 0.3179940107679326 7400.0000000000000000 0.0978066413207617 0.1879683965011068 0.0000000000000000
0.1903863656879507 0.3192326585556109 7500.0000000000000000 0.0964174859474908 0.1889184084711689 0.0000000000000000
0.1910118256752019 0.3203318329628517 7600.0000000000000000 0.0954166348568007 0.1906478200918399 0.0000000000000000
0.1922027619426148 0.3218700363555154 7700.0000000000000000 0.0949971380188394 0.1923448294488826 0.0000000000000000
0.1933304735630035 0.3235491591953883 7800.0000000000000000 0.0947639890326929 0.1938626158270695 0.0000000000000000
0.1942767523178354 0.3252353160134662 7900.0000000000000000 0.0946494001702864 0.1952272644361796 0.0000000000000000
0.1951075913118952 0.3269604552684858 8000.0000000000000000 0.0946229336976795 0.1964770106699940 0.0000000000000000
0.1960774742890496 0.3287531154717637 8100.0000000000000000 0.0946456326920813 0.1976466615598542 0.0000000000000000
0.1969950518755672 0.3305241222292208 8200.0000000000000000 0.0946637897488504 0.1987879703436695 0.0000000000000000
0.1977219917818394 0.3321844097989246 8300.0000000000000000 0.0946783790946596 0.1998265813947911 0.0000000000000000
0.1985771538634279 0.3337989582481387 8400.0000000000000000 0.0946877954496563 0.2007978307535613 0.0000000000000000
0.1994567267435522 0.3353250944084860 8500.0000000000000000 0.0947022678453350 0.2017108317493239 0.0000000000000000
0.2003322617617408 0.3368058765934689 8600.0000000000000000 0.0947378530811887 0.2026295365583072 0.0000000000000000
0.2011019746147400 0.3381854485505967 8700.0000000000000000 0.0947640272131506 0.2034761416493661 0.0000000000000000
0.2017078970081120 0.3394587375824273 8800.0000000000000000 0.0947887736136117 0.2042323851838941 0.0000000000000000
0.2022808021831282 0.3406208525133761 8900.0000000000000000 0.0948082925671236 0.2049474495291583 0.0000000000000000
0.2029095784107841 0.3416906856042712 9000.0000000000000000 0.0948364387616779 0.2056853724238110 0.0000000000000000
0.2035390093108748 0.3427102090287116 9100.0000000000000000 0.0948767839028894 0.2063746050380721 0.0000000000000000
0.2041487354424898 0.3436827785850841 9200.0000000000000000 0.0949301123267552 0.2070285083185735 0.0000000000000000
0.2047204448346642 0.3446040222838443 9300.0000000000000000 0.0949810396150346 0.2076044943868425 0.0000000000000000
0.2052241724247094 0.3454793088787838 9400.0000000000000000 0.0950441447783886 0.2082181869807516 0.0000000000000000
0.2055269758725782 0.3462294973454872 9500.0000000000000000 0.0950718618034073 0.2087015277764977 0.0000000000000000
0.2058550077840781 0.3468854974061227 9600.0000000000000000 0.0950856875447368 0.2091647135566228 0.0000000000000000
0.2059568705311864 0.3476912820118555 9700.0000000000000000 0.0949834574723460 0.2092412206294945 0.0000000000000000
0.2060022692558060 0.3481729966409945 9800.0000000000000000 0.0944624512970638 0.2093364208473388 0.0000000000000000
0.2052544487310538 0.3482725420306357 9900.0000000000000000 0.0934841029720215 0.2086578494917644 0.0000000000000000
0.2036677626920193 0.3473515978746691 10000.0000000000000000 0.0919882562153497 0.2078091561110432 0.0000000000000000
0.2022998279339531 0.3462268648570641 10100.0000000000000000 0.0908266116405460 0.2076019831788952 0.0000000000000000
0.2020735199256830 0.3458495239643642 10200.0000000000000000 0.0905999551399641 0.2080474354815435 0.0000000000000000
0.2020152188667552 0.3458253590052549 10300.0000000000000000 0.0905591708753700 0.2083810311510872 0.0000000000000000
0.2021044776119688 0.3460022920187384 10400.0000000000000000 0.0906014688156721 0.2087111751282258 0.0000000000000000
0.2022464065068855 0.3462600720727277 10500.0000000000000000 0.0906722060084428 0.2090087863601465 0.0000000000000000
0.2024243331766259 0.3465459633041871 10600.0000000000000000 0.0907564227826381 0.2093275613287153 0.0000000000000000
0.2025885607837579 0.3468264535963059 10700.0000000000000000 0.0908306497629411 0.2095940225765869 0.0000000000000000
0.2027619497827912 0.3470887343527846 10800.0000000000000000 0.0909036547744107 0.2098274171910744 0.0000000000000000
0.2029175864829151 0.3473432345871854 10900.0000000000000000 0.0909665431680126 0.2100420603082495 0.0000000000000000
0.2030811992140949 0.3475925694765825 11000.0000000000000000 0.0910382716654754 0.2103024770810126 0.0000000000000000
0.2032357996619022 0.3478225981512333 11100.0000000000000000 0.0910976556563380 0.2104999565838106 0.0000000000000000
0.2033712259635630 0.3480245679444379 11200.0000000000000000 0.0911467209513115 0.2106641588848629 0.0000000000000000
0.2035124223422272 0.3482296248379614 11300.0000000000000000 0.0912057149164310 0.2108237764985029 0.0000000000000000
0.2036563482799130 0.3484179399496047 11400.0000000000000000 0.0912598747753227 0.2110171562892710 0.0000000000000000
0.2037804610947980 0.3485921232743519 11500.0000000000000000 0.0913076680645392 0.2111566018607164 0.0000000000000000
0.2038638466351852 0.3487440585249567 11600.0000000000000000 0.0913279894149506 0.2111911787543829 0.0000000000000000
0.2040107336293907 0.3489165169970931 11700.0000000000000000 0.0913982463645794 0.2114379073249865 0.0000000000000000
0.2041101715483548 0.3490633926881078 11800.0000000000000000 0.0914397016423231 0.2115673299307055 0.0000000000000000
0.2042024247823293 0.3491853377723189 11900.0000000000000000 0.0914709862124829 0.2116459340299666 0.0000000000000000
0.2043070208046161 0.3493267787976665 12000.0000000000000000 0.0915132410021028 0.2117854425537250 0.0000000000000000
0.2043912295016513 0.3494448521528748 12100.0000000000000000 0.0915427115757531 0.2118757877990957 0.0000000000000000
0.2044589369258428 0.3495388297598772 12200.0000000000000000 0.0915649791253333 0.2119340409056750 0.0000000000000000
0.2045491127079308 0.3496525549343973 12300.0000000000000000 0.0916023552967127 0.2120595345029254 0.0000000000000000
0.2046202610067182 0.3497445613677508 12400.0000000000000000 0.0916275324993327 0.2121344132675574 0.0000000000000000
0.2046872791941549 0.3498246595880926 12500.0000000000000000 0.0916484734127574 0.2121916540463195 0.0000000000000000
0.2047466668197034 0.3499115168310398 12600.0000000000000000 0.0916758352594741 0.2123051739913642 0.0000000000000000
0.2048079980401495 0.3499810000012694 12700.0000000000000000 0.0916950245141716 0.2123455269610844 0.0000000000000000
0.2048507413523593 0.3500479418248441 12800.0000000000000000 0.0917024260432043 0.2123662647710061 0.0000000000000000
0.2049149734224208 0.3501127803381309 12900.0000000000000000 0.0917366763039400 0.2124796544171065 0.0000000000000000
0.2048699037037422 0.3503562577510138 13000.0000000000000000 0.0914583603023310 0.2121355035266437 0.0000000000000000
0.2047260224621468 0.3502196884368659 13100.0000000000000000 0.0909776914120737 0.2119240204399075 0.0000000000000000
0.2043505591163420 0.3500007379373049 13200.0000000000000000 0.0902953903374267 0.2112821751422710 0.0000000000000000
0.2033922584629285 0.3491268845264701 13300.0000000000000000 0.0891240042816240 0.2102223164910587 0.0000000000000000
0.2022314769509614 0.3480073586269556 13400.0000000000000000 0.0878609760939665 0.2089986241551226 0.0000000000000000
0.2013834630105950 0.3470737651064200 13500.0000000000000000 0.0871784288299948 0.2084795717922047 0.0000000000000000
0.2012509638367070 0.3468371966289606 13600.0000000000000000 0.0872225905622586 0.2085360574630066 0.0000000000000000
0.2012050306682618 0.3468040916526023 13700.0000000000000000 0.0873371403030915 0.2086089410707033 0.0000000000000000
0.2011964394142225 0.3468423767683472 13800.0000000000000000 0.0874438775706814 0.2086539975588363 0.0000000000000000
0.2011874987624505 0.3468947683029725 13900.0000000000000000 0.0875438009724620 0.2087268588078074 0.0000000000000000
0.2012033400544299 0.3469572069382053 14000.0000000000000000 0.0876283558899308 0.2087512459856964 0.0000000000000000
0.2012099239777096 0.3470169255517642 14100.0000000000000000 0.0876988367196733 0.2087934050792747 0.0000000000000000
0.2012264805250465 0.3470691467914345 14200.0000000000000000 0.0877588927903945 0.2088372634994601 0.0000000000000000
0.2012348733776949 0.3471173934045661 14300.0000000000000000 0.0878029502634652 0.2088479345374798 0.0000000000000000
0.2012664032868109 0.3471855050035139 14400.0000000000000000 0.0878577414229328 0.2089260784672060 0.0000000000000000
0.2012748611305006 0.3472175975872024 14500.0000000000000000 0.0878985120391795 0.2089710890070005 0.0000000000000000
0.2012902671176514 0.3472606836225375 14600.0000000000000000 0.0879311589877622 0.2089974380455386 0.0000000000000000
0.2013004398193553 0.3472957650127558 14700.0000000000000000 0.0879489310029538 0.2090071651498891 0.0000000000000000
0.2013365714854936 0.3473510090260974 14800.0000000000000000 0.0879896873086832 0.2090865870418179 0.0000000000000000
0.2013597974779609 0.3473914161864447 14900.0000000000000000 0.0880107873182537 0.2091049041462704 0.0000000000000000
0.2013790461213752 0.3474186430965239 15000.0000000000000000 0.0880202014457617 0.2091085980377642 0.0000000000000000
0.2014094450499515 0.3474639652875259 15100.0000000000000000 0.0880502197612441 0.2091734601104634 0.0000000000000000
0.2014254673938919 0.3474889886306025 15200.0000000000000000 0.0880708722750384 0.2091902234253422 0.0000000000000000
0.2014379535387933 0.3475090951872741 15300.0000000000000000 0.0880762969934581 0.2091991226376330 0.0000000000000000
0.2014846667820301 0.3475685556868557 15400.0000000000000000 0.0880836917628970 0.2092060270103197 0.0000000000000000
0.2014788887843592 0.3475717306328717 15500.0000000000000000 0.0881133801491481 0.2092736809884340 0.0000000000000000
0.2014949901439978 0.3477271821969631 15600.0000000000000000 0.0878386554018302 0.2090353721343734 0.0000000000000000
0.2013767652905306 0.3476079991617451 15700.0000000000000000 0.0874887597678715 0.2088757233040910 0.0000000000000000
0.2012879063731298 0.3474641584618335 15800.0000000000000000 0.0872497110448578 0.2087681063293275 0.0000000000000000
0.2011605549039935 0.3474027790162061 15900.0000000000000000 0.0869377707270301 0.2084065330212076 0.0000000000000000
0.2005936833165401 0.3469265153613181 16000.0000000000000000 0.0860346219368648 0.2073981556762318 0.0000000000000000
0.1998260808431465 0.3462171873426744 16100.0000000000000000 0.0849982062360000 0.2060879919018012 0.0000000000000000
0.1991936671411290 0.3455422237681832 16200.0000000000000000 0.0843002884815292 0.2051563551906364 0.0000000000000000
0.1988544099975040 0.3450574481765814 16300.0000000000000000 0.0840136318784767 0.2047965231093286 0.0000000000000000
0.1988750327761273 0.3450312908969137 16400.0000000000000000 0.0842064513473142 0.2048882042074750 0.0000000000000000
0.1989616876732148 0.3451410375630716 16500.0000000000000000 0.0843676338597639 0.2049005782683699 0.0000000000000000
0.1990765178635838 0.3452970190915938 16600.0000000000000000 0.0844850160306530 0.2048722460785372 0.0000000000000000
0.1991150650705441 0.3453620884693896 16700.0000000000000000 0.0846180828810683 0.2049824746412120 0.0000000000000000
0.1991903287214488 0.3454756072260953 16800.0000000000000000 0.0846975802422927 0.2049746205131014 0.0000000000000000
0.1992794286032303 0.3455887225925723 16900.0000000000000000 0.0847908100615076 0.2050180087335489 0.0000000000000000
0.1993102610071619 0.3456572470048938 17000.0000000000000000 0.0848680929570482 0.2050828865857199 0.0000000000000000
0.1993503790051183 0.3457273077150467 17100.0000000000000000 0.0849346400292058 0.2051583267927609 0.0000000000000000
0.1994443599533419 0.3458431800396951 17200.0000000000000000 0.0849643342357294 0.2051454536892202 0.0000000000000000
0.1995100446691628 0.3459263007409886 17300.0000000000000000 0.0850007851018307 0.2051430892223503 0.0000000000000000
0.1995527206141613 0.3459772956412745 17400.0000000000000000 0.0850469746278294 0.2052207421221739 0.0000000000000000
0.1995896848017115 0.3460276714189028 17500.0000000000000000 0.0850935368365051 0.2052935757263672 0.0000000000000000
0.1996745073733290 0.3461273703888529 17600.0000000000000000 0.0851028674818355 0.2052500207235857 0.0000000000000000
0.1997125847136019 0.3461637911349763 17700.0000000000000000 0.0851377259934445 0.2052855020782899 0.0000000000000000
0.1997409375669663 0.3462099602764462 17800.0000000000000000 0.0851632160545017 0.2053333812232671 0.0000000000000000
0.1998053806829932 0.3462623555648009 17900.0000000000000000 0.0851820924305004 0.2053371780741615 0.0000000000000000
0.1998206865633902 0.3462914404296004 18000.0000000000000000 0.0852014111594527 0.2053629512144184 0.0000000000000000
0.1997943068034707 0.3462873251467964 18100.0000000000000000 0.0852615714032646 0.2055144527503688 0.0000000000000000
0.1998642364660203 0.3463505610554426 18200.0000000000000000 0.0852551635155805 0.2054100265421495 0.0000000000000000
0.1999004827555941 0.3463823346951694 18300.0000000000000000 0.0852571725537477 0.2054289669676923 0.0000000000000000
0.1998988758737058 0.3463959385974554 18400.0000000000000000 0.0852759320096099 0.2054834307908721 0.0000000000000000
0.1999347415798328 0.3464100986089964 18500.0000000000000000 0.0853066253609067 0.2055003487121523 0.0000000000000000
0.1999727001291268 0.3464531928293274 18600.0000000000000000 0.0853098786135825 0.2054755784730042 0.0000000000000000
0.1999575246297985 0.3464611030712704 18700.0000000000000000 0.0853049198734694 0.2055168215218156 0.0000000000000000
0.1999731713444413 0.3464798034584362 18800.0000000000000000 0.0853124069725766 0.2054943038727819 0.0000000000000000
0.1999813827374194 0.3464814089526370 18900.0000000000000000 0.0853476029340369 0.2056090845201252 0.0000000000000000
0.2000145066996417 0.3465327920187110 19000.0000000000000000 0.0853380085244717 0.2055361077684688 0.0000000000000000
0.2000106505693842 0.3465473930826156 19100.0000000000000000 0.0853279443882315 0.2055636140529643 0.0000000000000000
0.1999726393218368 0.3465751375641724 19200.0000000000000000 0.0852926566474042 0.2055577930553559 0.0000000000000000
0.1998956581615473 0.3466448327078949 19300.0000000000000000 0.0852009328727442 0.2055086415463220 0.0000000000000000
0.1996875457357689 0.3468026502530290 19400.0000000000000000 0.0849473776014786 0.2053745345044513 0.0000000000000000
0.1990639702232611 0.3470985783200700 19500.0000000000000000 0.0843321258565414 0.2049122857307510 0.0000000000000000
0.1973829685755206 0.3472672945269795 19600.0000000000000000 0.0831484356005840 0.2034326278179287 0.0000000000000000
0.1931848745451575 0.3452838068230750 19700.0000000000000000 0.0819212406705980 0.1991296019306122 0.0000000000000000
0.1849506019604920 0.3381019201106441 19800.0000000000000000 0.0827359156579146 0.1902780999084264 0.0000000000000000
0.1760316377755971 0.3219500857764714 19900.0000000000000000 0.0879698542407957 0.1778118389612715 0.0000000000000000
0.1757208126775505 0.3015721945799897 20000.0000000000000000 0.0944037668731792 0.1646020850206567 0.0000000000000000
0.1792114992794097 0.2865149089011259 20100.0000000000000000 0.1000721287626646 0.1589559831191194 0.0000000000000000
0.1834241617501277 0.2790088741531219 20200.0000000000000000 0.1026113999236995 0.1589576121753600 0.0000000000000000
0.1859963980720762 0.2739484073596024 20300.0000000000000000 0.1010932511189272 0.1605213323959331 0.0000000000000000
0.1851264112114558 0.2692041886470532 20400.0000000000000000 0.0973484906990611 0.1615055667677011 0.0000000000000000
0.1821547284125684 0.2638897865601040 20500.0000000000000000 0.0929747717014315 0.1610982159511740 0.0000000000000000
0.1785334178486490 0.2577085807807896 20600.0000000000000000 0.0885559363207859 0.1600515795237226 0.0000000000000000
0.1748155068962574 0.2518788457688996 20700.0000000000000000 0.0845112104307483 0.1586724763192548 0.0000000000000000
0.1711556673110907 0.2465203626443288 20800.0000000000000000 0.0809338524489050 0.1568028353021391 0.0000000000000000
0.1678017847359310 0.2416792030960316 20900.0000000000000000 0.0778207959832096 0.1549112442645811 0.0000000000000000
0.1646673670094612 0.2370941158138169 21000.0000000000000000 0.0750647660050214 0.1528326616035061 0.0000000000000000
0.1618625257576414 0.2329099112621070 21100.0000000000000000 0.0726323888500734 0.1508349647310449 0.0000000000000000
0.1593766434029538 0.2291208997498422 21200.0000000000000000 0.0704500943415070 0.1489220170204231 0.0000000000000000
0.1571966447358456 0.2256406861732117 21300.0000000000000000 0.0684909793205110 0.1471984541325172 0.0000000000000000
0.1551694948719052 0.2226016016003487 21400.0000000000000000 0.0667284546157702 0.1455316316300079 0.0000000000000000
0.1536010117692255 0.2200844750252264 21500.0000000000000000 0.0652978012096449 0.1443537545414302 0.0000000000000000
0.1521161948570012 0.2175429320679163 21600.0000000000000000 0.0639859003776960 0.1432833873527863 0.0000000000000000
0.1507089394278360 0.2151316823638609 21700.0000000000000000 0.0626884023418013 0.1422704455647305 0.0000000000000000
0.1493987294536397 0.2128672145275562 21800.0000000000000000 0.0615420744683556 0.1413038935094033 0.0000000000000000
0.1482277109311773 0.2107938115481245 21900.0000000000000000 0.0604122969242326 0.1404917649069091 0.0000000000000000
0.1471605157913781 0.2088690224873041 22000.0000000000000000 0.0594278023640951 0.1397095071537615 0.0000000000000000
0.1459689968529925 0.2067919028861757 22100.0000000000000000 0.0584418640523572 0.1389218300263437 0.0000000000000000
0.1448278124808088 0.2049111513947236 22200.0000000000000000 0.0575354304920515 0.1381921221540808 0.0000000000000000
0.1437287080157172 0.2031154487761907 22300.0000000000000000 0.0566924519445245 0.1374322699764565 0.0000000000000000
0.1427964887223225 0.2014794127496924 22400.0000000000000000 0.0559042562243861 0.1367602165052572 0.0000000000000000
0.1419281653074378 0.1998679030841466 22500.0000000000000000 0.0552107732123843 0.1362733711864058 0.0000000000000000
0.1411938243039319 0.1984858197713699 22600.0000000000000000 0.0545521217355582 0.1356289419459784 0.0000000000000000
0.1404619196372869 0.1971261384515700 22700.0000000000000000 0.0539290124542146 0.1350711969434454 0.0000000000000000
0.1400310856275810 0.1962595725703235 22800.0000000000000000 0.0533760460752014 0.1347322923357666 0.0000000000000000
0.1393780099262817 0.1951264281284238 22900.0000000000000000 0.0529216105250989 0.1342130586591630 0.0000000000000000
0.1384739568883246 0.1938322554883670 23000.0000000000000000 0.0524025527616217 0.1336641410083571 0.0000000000000000
0.1376826683176226 0.1926362542784226 23100.0000000000000000 0.0519066694191575 0.1330885449576218 0.0000000000000000
0.1369832526327185 0.1914765116992931 23200.0000000000000000 0.0514531303353289 0.1325576895796234 0.0000000000000000
0.1364085045192721 0.1904982439888961 23300.0000000000000000 0.0510362132601863 0.1321438951340760 0.0000000000000000
0.1359092794143254 0.1896417173713140 23400.0000000000000000 0.0506652892183167 0.1317144720826168 0.0000000000000000
0.1352754761690978 0.1886760881517721 23500.0000000000000000 0.0502686839018311 0.1312071896260529 0.0000000000000000
0.1346653292608040 0.1877592627986903 23600.0000000000000000 0.0498827947353757 0.1306874224682444 0.0000000000000000
0.1341526093003445 0.1869361492212970 23700.0000000000000000 0.0495217885628733 0.1304294383707331 0.0000000000000000
0.1336246474539890 0.1861508137023052 23800.0000000000000000 0.0491789805154142 0.1301496349153458 0.0000000000000000
0.1331507104237082 0.1854591729854334 23900.0000000000000000 0.0488872449006065 0.1298217469902891 0.0000000000000000
0.1327624938918139 0.1848621969330898 24000.0000000000000000 0.0486433003261052 0.1295542520176855 0.0000000000000000
0.1323830441763219 0.1843007434849063 24100.0000000000000000 0.0484398289887360 0.1293802093359675 0.0000000000000000
0.1318986055804736 0.1836212341249257 24200.0000000000000000 0.0482030776152050 0.1290703059434298 0.0000000000000000
0.1314777522357502 0.1830419754975268 24300.0000000000000000 0.0479835758186388 0.1288268696368152 0.0000000000000000
0.1309887148654736 0.1823664474587368 24400.0000000000000000 0.0477770097588468 0.1285372460568490 0.0000000000000000
0.1305699459547074 0.1817493925754263 24500.0000000000000000 0.0475578470523191 0.1282792062738272 0.0000000000000000
0.1301842835733658 0.1812377634859905 24600.0000000000000000 0.0473872231832888 0.1280391051888326 0.0000000000000000
0.1298473309241620 0.1808208308925721 24700.0000000000000000 0.0472590955570806 0.1278582305429480 0.0000000000000000
0.1296832213537458 0.1805855115480893 24800.0000000000000000 0.0471188967089106 0.1278073112426531 0.0000000000000000
0.1293040013949839 0.1800315527750513 24900.0000000000000000 0.0469932737780911 0.1275444752828204 0.0000000000000000
0.1290153447750169 0.1796389471720760 25000.0000000000000000 0.0468559581970781 0.1274330015335089 0.0000000000000000
0.1287300776400125 0.1792343853908258 25100.0000000000000000 0.0467198672653073 0.1272008065027274 0.0000000000000000
0.1285909882581028 0.1790476138429411 25200.0000000000000000 0.0466138178834717 0.1271959914331393 0.0000000000000000
0.1283238104620485 0.1786758091294371 25300.0000000000000000 0.0465450520651639 0.1270551205937230 0.0000000000000000
0.1280058793906684 0.1782495792827307 25400.0000000000000000 0.0464194252206731 0.1268801623381612 0.0000000000000000
0.1276502063177390 0.1777534959362478 25500.0000000000000000 0.0462620379429172 0.1267038101854316 0.0000000000000000
0.1274608164344412 0.1775055170207692 25600.0000000000000000 0.0462130467963215 0.1265721124654471 0.0000000000000000
0.1272484199584603 0.1772233711760799 25700.0000000000000000 0.0461127108861189 0.1264645113779397 0.0000000000000000
0.1269310774318151 0.1768022709932980 25800.0000000000000000 0.0459853799968251 0.1263153543731047 0.0000000000000000
0.1268468183442252 0.1766492170460002 25900.0000000000000000 0.0458982654297245 0.1263882081398755 0.0000000000000000
0.1267244846721146 0.1765075256610518 26000.0000000000000000 0.0458469903239784 0.1263477041615623 0.0000000000000000
0.1264732235301770 0.1761316778943227 26100.0000000000000000 0.0457189106121019 0.1261341121573266 0.0000000000000000
0.1262928170781746 0.1758861310387763 26200.0000000000000000 0.0456230267757262 0.1261840276357614 0.0000000000000000
0.1261646864572905 0.1756127620468386 26300.0000000000000000 0.0455156727660833 0.1259848471304216 0.0000000000000000
0.1260871165975581 0.1754387527166733 26400.0000000000000000 0.0454283903263952 0.1259135575071142 0.0000000000000000
0.1260930121528474 0.1754299664712520 26500.0000000000000000 0.0453965894966351 0.1260095852853826 0.0000000000000000
0.1259565158821712 0.1751786150985342 26600.0000000000000000 0.0452957640648991 0.1260530548823329 0.0000000000000000
0.1257824679420435 0.1748849211692392 26700.0000000000000000 0.0452543399770780 0.1258887325051709 0.0000000000000000
0.1255943696954520 0.1745333000341306 26800.0000000000000000 0.0451690464778872 0.1257557946644760 0.0000000000000000
0.1254296755519384 0.1742420209468696 26900.0000000000000000 0.0450880386058252 0.1256172797944299 0.0000000000000000
0.1252457106772143 0.1739438932352427 27000.0000000000000000 0.0450246873435062 0.1254796677433567 0.0000000000000000
0.1253062138402398 0.1738879820665927 27100.0000000000000000 0.0449555941115762 0.1255149859602811 0.0000000000000000
0.1252209334118980 0.1736510522624389 27200.0000000000000000 0.0449518908760548 0.1254398428469689 0.0000000000000000
0.1251292935287087 0.1733404342444326 27300.0000000000000000 0.0448611687808680 0.1253535888735854 0.0000000000000000
0.1250042144975481 0.1730073367601459 27400.0000000000000000 0.0448088713707665 0.1252172592648944 0.0000000000000000
0.1248473338154821 0.1726141301603797 27500.0000000000000000 0.0447082886917295 0.1251621694838313 0.0000000000000000
0.1247086473064730 0.1723204924368595 27600.0000000000000000 0.0446410718378725 0.1249616409304976 0.0000000000000000
0.1246108828732836 0.1720284389115644 27700.0000000000000000 0.0445865338202441 0.1248530702997253 0.0000000000000000
0.1244041622766096 0.1716438052508773 27800.0000000000000000 0.0445048700372422 0.1246486580028953 0.0000000000000000
0.1242021859035154 0.1713088174247308 27900.0000000000000000 0.0443968793039375 0.1245449850250269 0.0000000000000000
0.1239922058578731 0.1709467516142224 28000.0000000000000000 0.0443469466995922 0.1243108831228043 0.0000000000000000
0.1237196804526067 0.1705221207498756 28100.0000000000000000 0.0442680162570886 0.1241356461369104 0.0000000000000000
0.1234555508872299 0.1701222779690193 28200.0000000000000000 0.0441770214940514 0.1239650363128237 0.0000000000000000
0.1230910027037692 0.1696173901735102 28300.0000000000000000 0.0440639035329045 0.1237824481189898 0.0000000000000000
0.1227023331866436 0.1690973306219918 28400.0000000000000000 0.0439494902324200 0.1235362591506009 0.0000000000000000
0.1224038733508493 0.1687787702070343 28500.0000000000000000 0.0438901622705613 0.1233158315887870 0.0000000000000000
0.1221802364584186 0.1685505279037441 28600.0000000000000000 0.0437502366432114 0.1232645894579231 0.0000000000000000
0.1219515505071007 0.1682167453522308 28700.0000000000000000 0.0437056647168316 0.1231519960989996 0.0000000000000000
0.1216544063777047 0.1678296392477200 28800.0000000000000000 0.0436653373579753 0.1228747951844866 0.0000000000000000
0.1212876748783793 0.1672876200574723 28900.0000000000000000 0.0435492337828901 0.1226381166806919 0.0000000000000000
0.1209035671731093 0.1667334664273151 29000.0000000000000000 0.0434321580298431 0.1223684284715072 0.0000000000000000
0.1205901203665698 0.1663507884044948 29100.0000000000000000 0.0433185555674448 0.1222666705335287 0.0000000000000000
0.1202883682004769 0.1659570159887594 29200.0000000000000000 0.0432065566695247 0.1219831547997930 0.0000000000000000
0.1200342108614209 0.1656198158497655 29300.0000000000000000 0.0431192149164714 0.1218301418819701 0.0000000000000000
0.1197653196108130 0.1652548437531747 29400.0000000000000000 0.0430726007156862 0.1216670179256674 0.0000000000000000
0.1196614209906201 0.1650834156283575 29500.0000000000000000 0.0429427405811356 0.1216607641077356 0.0000000000000000
0.1194569349754292 0.1648337434155722 29600.0000000000000000 0.0429139176009773 0.1215669799553267 0.0000000000000000
0.1192100184091773 0.1644628513041448 29700.0000000000000000 0.0428517359257371 0.1214097304942849 0.0000000000000000
0.1189954565236892 0.1641580522759494 29800.0000000000000000 0.0427693342968169 0.1212769562375584 0.0000000000000000
0.1187562547734532 0.1638234597578792 29900.0000000000000000 0.0426995631566463 0.1210554259195130 0.0000000000000000
0.1185088899323043 0.1634320804849928 30000.0000000000000000 0.0425754507681581 0.1209484624630360 0.0000000000000000
0.1182512054517997 0.1630947995381749 30100.0000000000000000 0.0424916994608239 0.1207796733601194 0.0000000000000000
0.1180448656412209 0.1627901827147471 30200.0000000000000000 0.0424062945054173 0.1205683405719019 0.0000000000000000
0.1178481292534339 0.1624502758379338 30300.0000000000000000 0.0423198150837607 0.1204471168247998 0.0000000000000000
0.1176991388019307 0.1623017920211113 30400.0000000000000000 0.0422519896795637 0.1204907085901511 0.0000000000000000
0.1177019809001098 0.1622601585074295 30500.0000000000000000 0.0421769932597374 0.1204114185262636 0.0000000000000000
0.1175951257183149 0.1621941388285004 30600.0000000000000000 0.0421420155526605 0.1204405172510626 0.0000000000000000
0.1174308547812354 0.1618937764369064 30700.0000000000000000 0.0421009628667704 0.1202267085486658 0.0000000000000000
0.1171960397191243 0.1616137990007842 30800.0000000000000000 0.0419944628951119 0.1201452345330409 0.0000000000000000
0.1169581088553751 0.1612327350745085 30900.0000000000000000 0.0419060032801077 0.1199027625629243 0.0000000000000000
0.1167230964625134 0.1608902927161809 31000.0000000000000000 0.0418212752891411 0.1197146997266474 0.0000000000000000
0.1165738140255347 0.1606837122783127 31100.0000000000000000 0.0417701350870468 0.1195735757767636 0.0000000000000000
0.1164025554879556 0.1603894931857639 31200.0000000000000000 0.0416951053948893 0.1194152184986989 0.0000000000000000
0.1161646450976250 0.1601674380122893 31300.0000000000000000 0.0416998349267153 0.1190388974033810 0.0000000000000000
0.1162249745178700 0.1601157706345409 31400.0000000000000000 0.0416017298910659 0.1191992217193117 0.0000000000000000
0.1161199010371901 0.1600040521655254 31500.0000000000000000 0.0415838118169899 0.1191688687713535 0.0000000000000000
0.1159776673661858 0.1597854348982975 31600.0000000000000000 0.0415484277452812 0.1190632977008670 0.0000000000000000
0.1159828810731066 0.1597576321913568 31700.0000000000000000 0.0415124525897976 0.1191410090375338 0.0000000000000000
0.1158306109153498 0.1595409040276354 31800.0000000000000000 0.0414489891736619 0.1190177197484389 0.0000000000000000
0.1156741824622627 0.1593288113406435 31900.0000000000000000 0.0414233874525590 0.1189632082669838 0.0000000000000000
0.1156117859282102 0.1591852654386587 32000.0000000000000000 0.0413783111569181 0.1188490447257521 0.0000000000000000
0.1154833266207544 0.1589631174241512 32100.0000000000000000 0.0413443606932878 0.1187383027474571 0.0000000000000000
0.1153849938412092 0.1587561690231677 32200.0000000000000000 0.0412973803373464 0.1186440352540054 0.0000000000000000
0.1155199782686600 0.1588787810945345 32300.0000000000000000 0.0412643212180897 0.1188065973907819 0.0000000000000000
0.1154170400109017 0.1586504490708197 32400.0000000000000000 0.0412324502434269 0.1186392513065962 0.0000000000000000
0.1153328055741309 0.1585474108192271 32500.0000000000000000 0.0411694733188307 0.1186119527230985 0.0000000000000000
0.1153429849551350 0.1585067779739461 32600.0000000000000000 0.0411392839862822 0.1185606588652955 0.0000000000000000
0.1152500616691843 0.1582942709318175 32700.0000000000000000 0.0410723951257682 0.1184189421376470 0.0000000000000000
0.1150993724349560 0.1580554813070111 32800.0000000000000000 0.0410185094814444 0.1183261462112559 0.0000000000000000
0.1150701350772671 0.1580293968810579 32900.0000000000000000 0.0409929456325584 0.1182692548217108 0.0000000000000000
0.1150146927343374 0.1579297893017708 33000.0000000000000000 0.0409717564091832 0.1182348142311668 0.0000000000000000
0.1149184298332976 0.1577953180212228 33100.0000000000000000 0.0409646407458041 0.1181731210843973 0.0000000000000000
0.1148984169088068 0.1577997367082553 33200.0000000000000000 0.0409013631883030 0.1182468464982093 0.0000000000000000
0.1150249822610843 0.1579550861553921 33300.0000000000000000 0.0409096561519682 0.1183825134938767 0.0000000000000000
0.1149095413798687 0.1578208160080400 33400.0000000000000000 0.0408930529843535 0.1182253381578040 0.0000000000000000
0.1148128470136238 0.1576431417823009 33500.0000000000000000 0.0408185970595508 0.1181523471057520 0.0000000000000000
0.1147169650804970 0.1575250915859708 33600.0000000000000000 0.0408020243268391 0.1179901210300201 0.0000000000000000
0.1146358404553993 0.1573207675420836 33700.0000000000000000 0.0407351534159923 0.1178925028180323 0.0000000000000000
0.1145428218854177 0.1572166505616971 33800.0000000000000000 0.0407158104900719 0.1177824271814254 0.0000000000000000
0.1145755521010677 0.1572275636613962 33900.0000000000000000 0.0407445171455289 0.1177495052562015 0.0000000000000000
0.1145466078503985 0.1572436151119699 34000.0000000000000000 0.0406665920652083 0.1179033335833960 0.0000000000000000
0.1146010006053542 0.1573167376744696 34100.0000000000000000 0.0406555359458010 0.1179460657779044 0.0000000000000000
0.1145740030468555 0.1572283988630856 34200.0000000000000000 0.0406479010677722 0.1178415948899424 0.0000000000000000
0.1145267364276494 0.1570685228836576 34300.0000000000000000 0.0405997483757652 0.1177353638328934 0.0000000000000000
0.1144052704866864 0.1568370974844800 34400.0000000000000000 0.0405397704630891 0.1176981190864862 0.0000000000000000
0.1143980670546428 0.1568431395071968 34500.0000000000000000 0.0405130466414269 0.1176049093481731 0.0000000000000000
0.1143470869775659 0.1567206663497496 34600.0000000000000000 0.0404637633679173 0.1175085562756891 0.0000000000000000
0.1142126815853630 0.1565593452125651 34700.0000000000000000 0.0404539917849236 0.1174917392964619 0.0000000000000000
0.1143251600396343 0.1566837327024393 34800.0000000000000000 0.0404327467712978 0.1177237584849933 0.0000000000000000
0.1143147570209438 0.1566294734788453 34900.0000000000000000 0.0403934205148617 0.1176288778547761 0.0000000000000000
0.1142283082556835 0.1564604171012494 35000.0000000000000000 0.0403485870670844 0.1175094957021347 0.0000000000000000
0.1142353322805448 0.1564507337389734 35100.0000000000000000 0.0403330934924968 0.1175543090452609 0.0000000000000000
0.1141735820746855 0.1563492859522256 35200.0000000000000000 0.0402911253084906 0.1174723287581094 0.0000000000000000
0.1141754660811788 0.1563329196282356 35300.0000000000000000 0.0402754878098538 0.1174486136039211 0.0000000000000000
0.1141110722697096 0.1562661078858739 35400.0000000000000000 0.0402538246966022 0.1175471239089101 0.0000000000000000
0.1140932896444262 0.1562333259975962 35500.0000000000000000 0.0402141001734611 0.1175014085487359 0.0000000000000000
0.1141270960944012 0.1562770824207657 35600.0000000000000000 0.0402375630907234 0.1173698812794996 0.0000000000000000
0.1141124933399139 0.1562102362494565 35700.0000000000000000 0.0402224908856421 0.1174191907450453 0.0000000000000000
0.1140706287823010 0.1561398004598595 35800.0000000000000000 0.0402095878212306 0.1173713830547592 0.0000000000000000
0.1140603151383066 0.1561514115293367 35900.0000000000000000 0.0402137765380820 0.1174723977075525 0.0000000000000000
0.1141806921512066 0.1562950252952532 36000.0000000000000000 0.0402239963836941 0.1176383245702837 0.0000000000000000
0.1141535942043277 0.1562296571967691 36100.0000000000000000 0.0401914424819620 0.1174484866579752 0.0000000000000000
0.1141317938690302 0.1561771303277207 36200.0000000000000000 0.0401629799675292 0.1173977243948712 0.0000000000000000
0.1140644743664624 0.1561111186691579 36300.0000000000000000 0.0401765215566326 0.1174877277996723 0.0000000000000000
0.1140700872220379 0.1560809337891873 36400.0000000000000000 0.0401219865457340 0.1174032707551861 0.0000000000000000
0.1140545077241950 0.1560641567538162 36500.0000000000000000 0.0401247942377589 0.1174571664544373 0.0000000000000000
0.1140441475560887 0.1560209760461555 36600.0000000000000000 0.0401102271228599 0.1173591172197542 0.0000000000000000
0.1137779287135374 0.1558441161273503 36700.0000000000000000 0.0401145318955554 0.1169142798430965 0.0000000000000000
0.1140236627039203 0.1559581048857605 36800.0000000000000000 0.0401429902972829 0.1172066751465670 0.0000000000000000
0.1139176118459379 0.1558120754947491 36900.0000000000000000 0.0400750327818706 0.1172562270825089 0.0000000000000000
0.1139934286043074 0.1559612541343902 37000.0000000000000000 0.0400976012271129 0.1173702379300518 0.0000000000000000
0.1139444662338071 0.1559239329051522 37100.0000000000000000 0.0400510601224559 0.1174349985327221 0.0000000000000000
0.1138800525446783 0.1558373787159071 37200.0000000000000000 0.0400286640049965 0.1173860544412314 0.0000000000000000
0.1138575928370771 0.1557454670002830 37300.0000000000000000 0.0399831048064224 0.1172897146122208 0.0000000000000000
0.1138297791312673 0.1557139532280346 37400.0000000000000000 0.0399734963864293 0.1172425422702203 0.0000000000000000
0.1138523442876924 0.1557458088846609 37500.0000000000000000 0.0399636245901878 0.1172629390625986 0.0000000000000000
0.1138608456485835 0.1557291629912414 37600.0000000000000000 0.0399926338651619 0.1173704600189295 0.0000000000000000
0.1138795127053876 0.1557900717883427 37700.0000000000000000 0.0399856080589887 0.1173174245331271 0.0000000000000000
0.1138616660167597 0.1557280001572568 37800.0000000000000000 0.0399901385379037 0.1172885375726174 0.0000000000000000
0.1138307155480353 0.1556580295597272 37900.0000000000000000 0.0399742212319929 0.1172138284638426 0.0000000000000000
0.1138471334109188 0.1556588065078760 38000.0000000000000000 0.0399967217596763 0.1172196961465660 0.0000000000000000
0.1138414069729244 0.1557668457904886 38100.0000000000000000 0.0400445395730294 0.1174382894449874 0.0000000000000000
0.1138968720322374 0.1558369168516237 38200.0000000000000000 0.0399829412698354 0.1173891468443500 0.0000000000000000
0.1139077753518099 0.1557719645753922 38300.0000000000000000 0.0399807797775751 0.1173192221427882 0.0000000000000000
0.1138270032668505 0.1556809103379096 38400.0000000000000000 0.0399679939174925 0.1172622367009164 0.0000000000000000
0.1138053370654174 0.1556073606831425 38500.0000000000000000 0.0399623522658428 0.1172133516219631 0.0000000000000000
0.1136070199476034 0.1554478035798905 38600.0000000000000000 0.0399932375762063 0.1172168493501923 0.0000000000000000
0.1138245687499946 0.1556689596875447 38700.0000000000000000 0.0400024725981942 0.1173072707834449 0.0000000000000000
0.1138352390114547 0.1556456124517797 38800.0000000000000000 0.0399601490961500 0.1171587688071103 0.0000000000000000
0.1138244722654240 0.1556189029250892 38900.0000000000000000 0.0399482092716845 0.1171935616558323 0.0000000000000000
0.1137353093567944 0.1554612156246769 39000.0000000000000000 0.0399183390271105 0.1171574584313219 0.0000000000000000
0.1137248783022413 0.1555016155303908 39100.0000000000000000 0.0399648177500312 0.1173467815305592 0.0000000000000000
0.1137863815211179 0.1555831781354343 39200.0000000000000000 0.0399234428781972 0.1173161863753603 0.0000000000000000
0.1137955034919626 0.1555932563072594 39300.0000000000000000 0.0399411348609551 0.1172840206836112 0.0000000000000000
0.1138117290622081 0.1556145639884114 39400.0000000000000000 0.0399424340256161 0.1171921554422653 0.0000000000000000
0.1137820230607373 0.1555852231939699 39500.0000000000000000 0.0399262221487447 0.1171008376571193 0.0000000000000000
0.1136747159699000 0.1554715836662858 39600.0000000000000000 0.0399512411539045 0.1172961819447258 0.0000000000000000
0.1136835224117872 0.1554308441749929 39700.0000000000000000 0.0399371886593073 0.1172187948759207 0.0000000000000000
0.1137693770320392 0.1555431181432456 39800.0000000000000000 0.0399242867901511 0.1171716006881997 0.0000000000000000
0.1137816931734549 0.1555788991672239 39900.0000000000000000 0.0399029113472303 0.1172422972882904 0.0000000000000000
0.1137910847421695 0.1555746576910698 40000.0000000000000000 0.0398946509583585 0.1172115464047723 0.0000000000000000
0.1137832123399340 0.1555383926899635 40100.0000000000000000 0.0398719028721734 0.1171166718398206 0.0000000000000000
0.1138051267195096 0.1555419824104871 40200.0000000000000000 0.0398534793114983 0.1170608531894642 0.0000000000000000
0.1138412289319131 0.1555583568190107 40300.0000000000000000 0.0398450761509747 0.1169745167679851 0.0000000000000000
0.1138860103495557 0.1555698055691852 40400.0000000000000000 0.0398382550705083 0.1169364413060871 0.0000000000000000
0.1139469835642548 0.1556075419665956 40500.0000000000000000 0.0398374447630705 0.1168830393855760 0.0000000000000000
0.1140004366446745 0.1556465416105744 40600.0000000000000000 0.0398391507572272 0.1168711073487764 0.0000000000000000
0.1140731055634554 0.1556937750627634 40700.0000000000000000 0.0398434009569754 0.1168480169701930 0.0000000000000000
0.1141311862030565 0.1557125640750981 40800.0000000000000000 0.0398376594166265 0.1168084997369120 0.0000000000000000
0.1142118693104508 0.1557831689427080 40900.0000000000000000 0.0398419436365530 0.1167927170512801 0.0000000000000000
0.1142839960839256 0.1558385866910025 41000.0000000000000000 0.0398472767593883 0.1167718784763597 0.0000000000000000
0.1143728432784052 0.1559150215209840 41100.0000000000000000 0.0398595518078216 0.1167679256625313 0.0000000000000000
0.1144561592834422 0.1559751121745003 41200.0000000000000000 0.0398673641669565 0.1167583097642967 0.0000000000000000
0.1145246105920603 0.1560399391923506 41300.0000000000000000 0.0398745238809302 0.1167640606939586 0.0000000000000000
0.1145910806353851 0.1560967907769736 41400.0000000000000000 0.0398869067916677 0.1167547170220255 0.0000000000000000
0.1146555493608054 0.1561495444548833 41500.0000000000000000 0.0398955470118535 0.1167519919345378 0.0000000000000000
0.1147144018768997 0.1562144724819318 41600.0000000000000000 0.0399106613021161 0.1167630749497424 0.0000000000000000
0.1147797791488592 0.1562720412026289 41700.0000000000000000 0.0399281007189915 0.1167604424065526 0.0000000000000000
0.1148240817457827 0.1563210140932609 41800.0000000000000000 0.0399319500225099 0.1167516936886698 0.0000000000000000
0.1148761238532613 0.1563850943724387 41900.0000000000000000 0.0399396881636711 0.1167554587482985 0.0000000000000000
0.1149264646243698 0.1564419537034290 42000.0000000000000000 0.0399465825992111 0.1167583942422140 0.0000000000000000
0.1149747852625518 0.1564909235290240 42100.0000000000000000 0.0399536519453690 0.1167553447067528 0.0000000000000000
0.1150196072918644 0.1565432641096047 42200.0000000000000000 0.0399607223057602 0.1167591691580263 0.0000000000000000
0.1150644765830141 0.1565943368764727 42300.0000000000000000 0.0399669369322903 0.1167596378228779 0.0000000000000000
0.1151030619207890 0.1566381692192738 42400.0000000000000000 0.0399721997943101 0.1167574665028935 0.0000000000000000
0.1151391070271463 0.1566781963902956 42500.0000000000000000 0.0399757369078486 0.1167554925935974 0.0000000000000000
0.1151712016816906 0.1567172299444900 42600.0000000000000000 0.0399784954417960 0.1167519829630127 0.0000000000000000
0.1151994594184587 0.1567525377192448 42700.0000000000000000 0.0399806306995751 0.1167523053879889 0.0000000000000000
0.1152247463218323 0.1567826395841128 42800.0000000000000000 0.0399820588644867 0.1167489796907886 0.0000000000000000
0.1152467254517009 0.1568107690413478 42900.0000000000000000 0.0399824161553499 0.1167460139139791 0.0000000000000000
0.1152673861948038 0.1568348944259769 43000.0000000000000000 0.0399825668280655 0.1167420159662767 0.0000000000000000
0.1152845692891258 0.1568572103447102 43100.0000000000000000 0.0399822073313500 0.1167389363165739 0.0000000000000000
0.1153015400440632 0.1568769274374327 43200.0000000000000000 0.0399815041926736 0.1167343386738154 0.0000000000000000
0.1153162338692664 0.1568976222131504 43300.0000000000000000 0.0399806631337783 0.1167312310243618 0.0000000000000000
0.1153320994829374 0.1569158948539736 43400.0000000000000000 0.0399796215452144 0.1167271181272096 0.0000000000000000
0.1153436634765578 0.1569302059845725 43500.0000000000000000 0.0399779733016878 0.1167228261094058 0.0000000000000000
0.1153552672064080 0.1569442694245747 43600.0000000000000000 0.0399760079140045 0.1167176735242562 0.0000000000000000
0.1153677652507057 0.1569596059452592 43700.0000000000000000 0.0399743233902419 0.1167134619195458 0.0000000000000000
0.1153778809698197 0.1569734047711453 43800.0000000000000000 0.0399727272610183 0.1167093832243526 0.0000000000000000
0.1153864442830306 0.1569839588201746 43900.0000000000000000 0.0399703342398033 0.1167051158022908 0.0000000000000000
0.1153932927835388 0.1569937858769877 44000.0000000000000000 0.0399681731071263 0.1167002497608965 0.0000000000000000
0.1153984076555825 0.1570012627525528 44100.0000000000000000 0.0399653787189694 0.1166947516190287 0.0000000000000000
0.1154025485159763 0.1570093952973867 44200.0000000000000000 0.0399628654386993 0.1166901650743367 0.0000000000000000
0.1154070924844481 0.1570158400747045 44300.0000000000000000 0.0399603267359461 0.1166854244006934 0.0000000000000000
0.1154111384721999 0.1570214138440895 44400.0000000000000000 0.0399580111525203 0.1166813936980668 0.0000000000000000
0.1154136421698684 0.1570254307230146 44500.0000000000000000 0.0399550656231104 0.1166771978667312 0.0000000000000000
0.1154162240315729 0.1570292161734514 44600.0000000000000000 0.0399521944639615 0.1166729009805567 0.0000000000000000
0.1154183881795739 0.1570333191155527 44700.0000000000000000 0.0399492060914641 0.1166685454633881 0.0000000000000000
0.1154204787169502 0.1570369376954435 44800.0000000000000000 0.0399460848609037 0.1166649824580361 0.0000000000000000
0.1154224237015151 0.1570392402441975 44900.0000000000000000 0.0399430043646056 0.1166604600981754 0.0000000000000000
0.1154227097994146 0.1570403953482583 45000.0000000000000000 0.0399394697112765 0.1166549075715099 0.0000000000000000
0.1154228390193596 0.1570415014339871 45100.0000000000000000 0.0399359852126143 0.1166501103772171 0.0000000000000000
0.1154221481614610 0.1570417265874713 45200.0000000000000000 0.0399323280286347 0.1166461111577753 0.0000000000000000
0.1154209012383104 0.1570423064461451 45300.0000000000000000 0.0399285187796308 0.1166418951762582 0.0000000000000000
0.1154200258091961 0.1570423296154878 45400.0000000000000000 0.0399251179633052 0.1166374937158526 0.0000000000000000
0.1154188911893693 0.1570417834572725 45500.0000000000000000 0.0399214240685622 0.1166324570994145 0.0000000000000000
0.1154179907253321 0.1570415711565885 45600.0000000000000000 0.0399178163800439 0.1166276105342284 0.0000000000000000
0.1154169284399675 0.1570409137013273 45700.0000000000000000 0.0399142514475277 0.1166234597720844 0.0000000000000000
0.1154154228212249 0.1570395486774280 45800.0000000000000000 0.0399101941093914 0.1166192208337761 0.0000000000000000
0.1154135352199509 0.1570394950082173 45900.0000000000000000 0.0399069530288383 0.1166147771195979 0.0000000000000000
0.1154126800173754 0.1570400188945971 46000.0000000000000000 0.0399039342658405 0.1166101985951639 0.0000000000000000
0.1154125078432687 0.1570403961622894 46100.0000000000000000 0.0399005061238360 0.1166056051194608 0.0000000000000000
0.1154119735266685 0.1570411879456237 46200.0000000000000000 0.0398971828214435 0.1166012688945442 0.0000000000000000
0.1154111676532554 0.1570418306722682 46300.0000000000000000 0.0398935676405609 0.1165966554527247 0.0000000000000000
0.1154106184941793 0.1570423170368305 46400.0000000000000000 0.0398898577968657 0.1165912856057044 0.0000000000000000
0.1154091223217227 0.1570421732775569 46500.0000000000000000 0.0398861246028065 0.1165876240455075 0.0000000000000000
0.1154078199271146 0.1570420911226713 46600.0000000000000000 0.0398825285863018 0.1165833710980784 0.0000000000000000
0.1154064151581944 0.1570417999522541 46700.0000000000000000 0.0398787633624488 0.1165782312471077 0.0000000000000000
0.1154052895136644 0.1570409180295952 46800.0000000000000000 0.0398746144330046 0.1165739167392114 0.0000000000000000
0.1154033886624884 0.1570391582227147 46900.0000000000000000 0.0398709370226396 0.1165695318634179 0.0000000000000000
0.1154009316504669 0.1570384562591163 47000.0000000000000000 0.0398668803050674 0.1165652019540669 0.0000000000000000
0.1153986694899109 0.1570369439439890 47100.0000000000000000 0.0398630793970716 0.1165611384525746 0.0000000000000000
0.1153962597692680 0.1570347135502561 47200.0000000000000000 0.0398591329723867 0.1165565379594126 0.0000000000000000
0.1153941434891349 0.1570335161702203 47300.0000000000000000 0.0398554855647935 0.1165530000175252 0.0000000000000000
0.1153920696674183 0.1570319516609604 47400.0000000000000000 0.0398519282278804 0.1165492107305919 0.0000000000000000
0.1153896288469367 0.1570300640738081 47500.0000000000000000 0.0398489997645497 0.1165457349652695 0.0000000000000000
0.1153870803024677 0.1570279124275913 47600.0000000000000000 0.0398458495826311 0.1165420962971978 0.0000000000000000
0.1153839506027994 0.1570251376470689 47700.0000000000000000 0.0398426348622777 0.1165382003759975 0.0000000000000000
0.1153805649329799 0.1570214370384584 47800.0000000000000000 0.0398392303752690 0.1165342979242848 0.0000000000000000
0.1153774079822164 0.1570184156680468 47900.0000000000000000 0.0398361412638730 0.1165303303346320 0.0000000000000000
0.1153748790285797 0.1570156875697326 48000.0000000000000000 0.0398331227171452 0.1165266554157703 0.0000000000000000
0.1153713404830597 0.1570128126027835 48100.0000000000000000 0.0398300985673340 0.1165227809036072 0.0000000000000000
0.1153691528695233 0.1570097700053556 48200.0000000000000000 0.0398268678743315 0.1165189681627877 0.0000000000000000
0.1153665702516754 0.1570065618684860 48300.0000000000000000 0.0398235401651569 0.1165150445947416 0.0000000000000000
0.1153637140935745 0.1570034712871647 48400.0000000000000000 0.0398205913686119 0.1165117321751808 0.0000000000000000
0.1153609780687451 0.1570011203901567 48500.0000000000000000 0.0398174861298825 0.1165079729832566 0.0000000000000000
0.1153582894090309 0.1569984627598509 48600.0000000000000000 0.0398145880685502 0.1165049826648878 0.0000000000000000
0.1153555849713940 0.1569956541353220 48700.0000000000000000 0.0398116356226550 0.1165012908156970 0.0000000000000000
0.1153528883806763 0.1569930831134304 48800.0000000000000000 0.0398087357182981 0.1164983829672437 0.0000000000000000
0.1153509869066881 0.1569905365574055 48900.0000000000000000 0.0398059811000307 0.1164955523101915 0.0000000000000000
0.1153484152151695 0.1569884385036451 49000.0000000000000000 0.0398033308478243 0.1164928001524556 0.0000000000000000
0.1153460580892499 0.1569859168623233 49100.0000000000000000 0.0398006824809256 0.1164902625514476 0.0000000000000000
0.1153438623115331 0.1569839344544310 49200.0000000000000000 0.0397979902366646 0.1164876837862849 0.0000000000000000
0.1153416617887425 0.1569820431699301 49300.0000000000000000 0.0397955775938918 0.1164850572569889 0.0000000000000000
0.1153392598631917 0.1569801951184250 49400.0000000000000000 0.0397932665568246 0.1164829619770767 0.0000000000000000
0.1153372432642694 0.1569784170998003 49500.0000000000000000 0.0397909819524571 0.1164803675048629 0.0000000000000000
0.1153358124839676 0.1569769552547049 49600.0000000000000000 0.0397886650619070 0.1164781463411760 0.0000000000000000
0.1153345290953126 0.1569756425571980 49700.0000000000000000 0.0397865678754742 0.1164759805697164 0.0000000000000000
0.1153331945023544 0.1569744418684516 49800.0000000000000000 0.0397845388283722 0.1164744626974363 0.0000000000000000
0.1153323969640885 0.1569736569260186 49900.0000000000000000 0.0397825025450596 0.1164721516510773 0.0000000000000000
0.1153311475825092 0.1569729931275668 50000.0000000000000000 0.0397805369532139 0.1164700668523355 0.0000000000000000


==> figures/parametric_shape_inference/cylinder1/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1327.8682633087346403 0.0000000000000000 1305.4182947692784182 22.4499685394563002 0.0000000000000000 0.0000000000000000
100.0000000000000000 937.5532286976778096 1.8584342588967648 924.9245955151907310 10.7657603193682547 0.0000000000000000 0.0044386042220998
200.0000000000000000 649.1650618662491752 4.4817541411536492 638.6384878372055027 6.0341914140549084 0.0000000000000000 0.0106284738351271
300.0000000000000000 442.3082630959617632 7.0076253674391875 431.3618118649193320 3.9221216075869263 0.0000000000000000 0.0167042560163503
400.0000000000000000 296.4721752057546382 8.3523278856117198 284.9695564418370850 3.1278153806906515 0.0000000000000000 0.0224754976151808
500.0000000000000000 196.0662977439378665 8.8949602738303994 184.2439715479267477 2.8997037606650538 0.0000000000000000 0.0276621615156777
600.0000000000000000 128.4851092535016903 8.9809103836311959 116.5950538021792795 2.8756360664863929 0.0000000000000000 0.0335090012048360
700.0000000000000000 83.8566709031939865 8.7763645393291068 72.1499241203876522 2.8915063781755665 0.0000000000000000 0.0388758653016616
800.0000000000000000 55.0295869663846133 8.4551351404762869 43.6164336744507040 2.9160069836691993 0.0000000000000000 0.0420111677884247
900.0000000000000000 36.8404700625261512 8.0940087940864753 25.7658057389864084 2.9375805521496376 0.0000000000000000 0.0430749773036351
1000.0000000000000000 25.6419094849659466 7.7402361634213168 14.9070493955624883 2.9516222809872179 0.0000000000000000 0.0430016449949223
1100.0000000000000000 18.8445134969479859 7.3907663234327821 8.4900920986462722 2.9211521196026586 0.0000000000000000 0.0425029552662736
1200.0000000000000000 14.7322734686238892 7.0350391291053125 4.8049367077281433 2.8504686508469814 0.0000000000000000 0.0418289809434514
1300.0000000000000000 12.2377483687492976 6.6827678732037370 2.7444061148570702 2.7693838469061869 0.0000000000000000 0.0411905337823029
1400.0000000000000000 10.7018905502440287 6.3657648762200649 1.6178244892288207 2.6775739591789143 0.0000000000000000 0.0407272256162277
1500.0000000000000000 9.7854378468805123 6.1500263078737483 1.0133768560593990 2.5815603474980215 0.0000000000000000 0.0404743354493449
1600.0000000000000000 9.0672534766242698 5.8498727977890850 0.6893929919502148 2.4875333443386598 0.0000000000000000 0.0404543425463122
1700.0000000000000000 8.5819074227888237 5.6373087179390646 0.5117870852342650 2.3920799572164695 0.0000000000000000 0.0407316623990248
1800.0000000000000000 8.2242587101398392 5.4637223499122136 0.4121916679160744 2.3069915326612462 0.0000000000000000 0.0413531596503043
1900.0000000000000000 7.8996701930006585 5.2782405935470891 0.3516259621882190 2.2273906077633994 0.0000000000000000 0.0424130295019509
2000.0000000000000000 7.6139068743273777 5.1003409657262910 0.3113530554020377 2.1592739434751822 0.0000000000000000 0.0429389097238663
2100.0000000000000000 7.4454650715139614 5.0193259737124967 0.2859678953298818 2.0967402036347069 0.0000000000000000 0.0434309988368763
2200.0000000000000000 7.3156211763357284 4.9597293336240504 0.2693106839459318 2.0427404085778198 0.0000000000000000 0.0438407501879264
2300.0000000000000000 7.2154159142313654 4.9166580678880711 0.2571717651909743 1.9974248160211108 0.0000000000000000 0.0441612651312094
2400.0000000000000000 7.1316725829966465 4.8809903709751321 0.2483829502445002 1.9579165965459675 0.0000000000000000 0.0443826652310467
2500.0000000000000000 7.0496023692537202 4.8533577370489818 0.2412513201037715 1.9107575567185118 0.0000000000000000 0.0442357553824559
2600.0000000000000000 6.9930770521195385 4.8338027599010065 0.2363861001938362 1.8785486170691403 0.0000000000000000 0.0443395749555562
2700.0000000000000000 6.9487598617381225 4.8184364411379139 0.2320786456368521 1.8536527215446339 0.0000000000000000 0.0445920534187229
2800.0000000000000000 6.9098435739997406 4.8040279569167161 0.2284302700572003 1.8325454069656519 0.0000000000000000 0.0448399400601721
2900.0000000000000000 6.8824331900452353 4.7974486208133911 0.2251680912100370 1.8147534170701078 0.0000000000000000 0.0450630609516996
3000.0000000000000000 6.8528196125974592 4.7858419395350262 0.2226924115139942 1.7990077386930583 0.0000000000000000 0.0452775228553809
3100.0000000000000000 6.8337011248898145 4.7814089853056281 0.2205833166011131 1.7862198813050043 0.0000000000000000 0.0454889416780699
3200.0000000000000000 6.8176171060930590 4.7782709568122685 0.2188882698213122 1.7747595635817299 0.0000000000000000 0.0456983158777474
3300.0000000000000000 6.7931462316845117 4.7650099773273205 0.2171439589191095 1.7650995949597241 0.0000000000000000 0.0458927004783569
3400.0000000000000000 6.7809808770153772 4.7621106672506341 0.2155797458219664 1.7572194178995708 0.0000000000000000 0.0460710460432062
3500.0000000000000000 6.7636673615203691 4.7531265728136987 0.2143409526535311 1.7499469031513770 0.0000000000000000 0.0462529329017622
3600.0000000000000000 6.7360858264204575 4.7332581863246448 0.2123582527223889 1.7440718679229581 0.0000000000000000 0.0463975194504657
3700.0000000000000000 6.6819001049467719 4.6867705493051286 0.2091808423744400 1.7394397100872723 0.0000000000000000 0.0465090031799302
3800.0000000000000000 6.6258936924558212 4.6395030535378421 0.2057687401011188 1.7340293849882562 0.0000000000000000 0.0465925138286041
3900.0000000000000000 6.5702663985059848 4.5930717258467979 0.2024741943962045 1.7280502253377932 0.0000000000000000 0.0466702529251888
4000.0000000000000000 6.4421877009121982 4.4781935491704221 0.1959543058558983 1.7213319078734781 0.0000000000000000 0.0467079380124002
4100.0000000000000000 6.3333399721855637 4.3851735094032023 0.1895485507252116 1.7119275666183995 0.0000000000000000 0.0466903454387505
4200.0000000000000000 6.2813798800376492 4.3488127306489091 0.1870723949187838 1.6988203116637306 0.0000000000000000 0.0466744428062254
4300.0000000000000000 6.2470798808021808 4.3275977100005374 0.1858216404678631 1.6869722149748909 0.0000000000000000 0.0466883153588892
4400.0000000000000000 6.2228581812195323 4.3108161030601639 0.1841222664999699 1.6812283718981607 0.0000000000000000 0.0466914397612368
4500.0000000000000000 6.2013259806305614 4.2949237642593721 0.1822247472468894 1.6774424723423262 0.0000000000000000 0.0467349967819742
4600.0000000000000000 6.1819309461259442 4.2797330391512460 0.1799173285093049 1.6754717068239111 0.0000000000000000 0.0468088716414819
4700.0000000000000000 6.1555915660333804 4.2569849749434852 0.1777340574852478 1.6740398580764988 0.0000000000000000 0.0468326755281480
4800.0000000000000000 6.1219435732842280 4.2276312324422261 0.1759861098418808 1.6715118909782549 0.0000000000000000 0.0468143400218657
4900.0000000000000000 6.0971294621363983 4.2096086270728597 0.1741368523372565 1.6665132610370943 0.0000000000000000 0.0468707216891877
5000.0000000000000000 6.0729410991601478 4.1917343511181713 0.1725742857907249 1.6616969423616446 0.0000000000000000 0.0469355198896066
5100.0000000000000000 6.0520934578533980 4.1761495973095109 0.1711418984479574 1.6578953372724030 0.0000000000000000 0.0469066248235271
5200.0000000000000000 6.0782761607077962 4.2084001407949163 0.1700657209928921 1.6529932144258783 0.0000000000000000 0.0468170844941095
5300.0000000000000000 5.9763276785203567 4.1165307735066925 0.1662747593426294 1.6467728667778632 0.0000000000000000 0.0467492788931714
5400.0000000000000000 5.9244429385304143 4.0749165661034059 0.1636162025657915 1.6392240111249137 0.0000000000000000 0.0466861587363023
5500.0000000000000000 5.8821850795362947 4.0447255714130463 0.1610910084892901 1.6296602260454434 0.0000000000000000 0.0467082735885154
5600.0000000000000000 5.7666382792036073 3.9451182137417469 0.1549163810750912 1.6198264122779122 0.0000000000000000 0.0467772721088569
5700.0000000000000000 5.6640983991624978 3.8599281904353946 0.1495776496451413 1.6077816172311330 0.0000000000000000 0.0468109418508288
5800.0000000000000000 5.5689244155614901 3.7832946323247842 0.1442935992469180 1.5945314284013508 0.0000000000000000 0.0468047555884372
5900.0000000000000000 5.5329866787513158 3.7605418144993621 0.1422246698042766 1.5834322284425990 0.0000000000000000 0.0467879660050778
6000.0000000000000000 5.4904943907745016 3.7294614629849350 0.1397332772915607 1.5746068968775109 0.0000000000000000 0.0466927536204947
6100.0000000000000000 5.4375123662373888 3.6861190176307446 0.1369086533469198 1.5679562075021236 0.0000000000000000 0.0465284877576012
6200.0000000000000000 5.3050056846119382 3.5791619465910349 0.1340207318188389 1.5453104868227701 0.0000000000000000 0.0465125193792943
6300.0000000000000000 5.1298544726289368 3.4451905595273384 0.1286719950207965 1.5096714697715898 0.0000000000000000 0.0463204483092122
6400.0000000000000000 5.0442733820280816 3.3806915946117151 0.1258481815772958 1.4915382213602026 0.0000000000000000 0.0461953844788682
6500.0000000000000000 4.9944661277413767 3.3433066377860650 0.1245942938392890 1.4804464954841894 0.0000000000000000 0.0461187006318331
6600.0000000000000000 4.9624315398698231 3.3191578225618414 0.1238211156140386 1.4733167493120598 0.0000000000000000 0.0461358523818831
6700.0000000000000000 4.9425170191033665 3.3039476145308226 0.1236181469902090 1.4687481050399680 0.0000000000000000 0.0462031525423667
6800.0000000000000000 4.9269790889572400 3.2916468485738131 0.1233706505343203 1.4656776393668094 0.0000000000000000 0.0462839504822975
6900.0000000000000000 4.9610260493022791 3.3282666986466314 0.1229891830758397 1.4633692594896712 0.0000000000000000 0.0464009080901376
7000.0000000000000000 4.9028582538792298 3.2715480899102385 0.1232882598456342 1.4615118333055686 0.0000000000000000 0.0465100708177886
7100.0000000000000000 4.9122350907502632 3.2817975313581034 0.1245605027497652 1.4592757015848909 0.0000000000000000 0.0466013550575033
7200.0000000000000000 4.8340260828124437 3.2109348083022211 0.1199237068618176 1.4564644901009525 0.0000000000000000 0.0467030775474521
7300.0000000000000000 4.7803727949085824 3.1622565134104583 0.1180509294388270 1.4533464970502286 0.0000000000000000 0.0467188550090694
7400.0000000000000000 4.6551281181068607 3.0479512595186513 0.1128325112878625 1.4476905425215230 0.0000000000000000 0.0466538047788243
7500.0000000000000000 4.5363446268744232 2.9424296312759726 0.1081816225985361 1.4392219992072137 0.0000000000000000 0.0465113737927006
7600.0000000000000000 4.4884365306201381 2.9034682548933501 0.1076450236596077 1.4309332551781340 0.0000000000000000 0.0463899968890465
7700.0000000000000000 4.4760175992554885 2.8956223270623203 0.1078794461858842 1.4261487551736116 0.0000000000000000 0.0463670708336719
7800.0000000000000000 4.4701122259429997 2.8929463564208415 0.1081466043070756 1.4226172343449006 0.0000000000000000 0.0464020308701814
7900.0000000000000000 4.4639959133919689 2.8898385543925298 0.1083867502953733 1.4193098859810012 0.0000000000000000 0.0464607227230646
8000.0000000000000000 4.4599918483023080 2.8893251121889589 0.1087211498423510 1.4153894835157632 0.0000000000000000 0.0465561027552356
8100.0000000000000000 4.4537683133261377 2.8856186331767635 0.1089730912058132 1.4124738419698990 0.0000000000000000 0.0467027469736627
8200.0000000000000000 4.5043975985949416 2.9381087915315494 0.1089857925675488 1.4104468875510221 0.0000000000000000 0.0468561269448212
8300.0000000000000000 4.4460000502478572 2.8820567676483648 0.1095023246394213 1.4074230496005196 0.0000000000000000 0.0470179083595511
8400.0000000000000000 4.4407033703298007 2.8784013042679355 0.1097519622075827 1.4053451440575742 0.0000000000000000 0.0472049597967080
8500.0000000000000000 4.4381142795066415 2.8769998942109933 0.1097779342199705 1.4039429958008982 0.0000000000000000 0.0473934552747790
8600.0000000000000000 4.4352390281514236 2.8748558385235334 0.1099891153195871 1.4028131718292478 0.0000000000000000 0.0475809024790547
8700.0000000000000000 4.4340317588485503 2.8745849796854075 0.1101332089227311 1.4015618847466684 0.0000000000000000 0.0477516854937438
8800.0000000000000000 4.4341023488949967 2.8757607582412907 0.1103932107971907 1.4000330051059464 0.0000000000000000 0.0479153747505685
8900.0000000000000000 4.4311158877185779 2.8743745999983461 0.1104566216889316 1.3982062349586850 0.0000000000000000 0.0480784310726151
9000.0000000000000000 4.4271200438941509 2.8709629818671547 0.1106723751325903 1.3972448628105785 0.0000000000000000 0.0482398240838278
9100.0000000000000000 4.4237615861691637 2.8682216287369018 0.1106970097464170 1.3964449293708625 0.0000000000000000 0.0483980183149820
9200.0000000000000000 4.4232470807233124 2.8681580050574320 0.1107434519976193 1.3957853751596958 0.0000000000000000 0.0485602485085647
9300.0000000000000000 4.4218548824474260 2.8674577018133571 0.1105210833557847 1.3951569022067252 0.0000000000000000 0.0487191950715588
9400.0000000000000000 4.4197679396444238 2.8652912681110081 0.1108425037078853 1.3947591520847287 0.0000000000000000 0.0488750157408023
9500.0000000000000000 4.4187874062998809 2.8658912122341866 0.1109273795333769 1.3929360799011932 0.0000000000000000 0.0490327346311245
9600.0000000000000000 4.4179135832761460 2.8658443181917836 0.1110525106669918 1.3918290649768472 0.0000000000000000 0.0491876894405232
9700.0000000000000000 4.4043663708705250 2.8552732533222356 0.1093388363274138 1.3904275871117791 0.0000000000000000 0.0493266941090959
9800.0000000000000000 4.3593847185048515 2.8133266484800474 0.1075025542043104 1.3891325162204899 0.0000000000000000 0.0494229996000044
9900.0000000000000000 4.2619589061745113 2.7243645449104958 0.1025649232895322 1.3856672636129888 0.0000000000000000 0.0493621743614947
10000.0000000000000000 4.1404539690503173 2.6153704282308690 0.0980643667956675 1.3778493921864061 0.0000000000000000 0.0491697818373743
10100.0000000000000000 4.0581781225344802 2.5447281101158818 0.0961517967643569 1.3683117245018674 0.0000000000000000 0.0489864911523738
10200.0000000000000000 4.0457177960162536 2.5390769560193291 0.0963837860958110 1.3612858211800356 0.0000000000000000 0.0489712327210775
10300.0000000000000000 4.0482268048553598 2.5451290139154370 0.0963442108204768 1.3577242346727021 0.0000000000000000 0.0490293454467445
10400.0000000000000000 4.0428857825638191 2.5411663988036919 0.0967437127718939 1.3558558804603262 0.0000000000000000 0.0491197905279074
10500.0000000000000000 4.0382399797713164 2.5381256714108478 0.0966542068811890 1.3542279875514298 0.0000000000000000 0.0492321139278497
10600.0000000000000000 4.0303243759436302 2.5307153394735282 0.0970103063683790 1.3532396666268829 0.0000000000000000 0.0493590634748401
10700.0000000000000000 4.0274129628836164 2.5285396600031920 0.0970140649495528 1.3523679407595135 0.0000000000000000 0.0494912971713583
10800.0000000000000000 4.0289874014296378 2.5307154250005479 0.0971754174815229 1.3514765812234151 0.0000000000000000 0.0496199777241514
10900.0000000000000000 4.0267596523662261 2.5290680872790414 0.0972629847804008 1.3506810696323552 0.0000000000000000 0.0497475106744289
11000.0000000000000000 4.0375533045751402 2.5401338289525750 0.0972548677021663 1.3502887050383250 0.0000000000000000 0.0498759028820745
11100.0000000000000000 4.0246148401075033 2.5274714374010294 0.0974035275821884 1.3497438142432774 0.0000000000000000 0.0499960608810079
11200.0000000000000000 4.0227017590773269 2.5261073677790602 0.0973957221948258 1.3490868792544262 0.0000000000000000 0.0501117898490142
11300.0000000000000000 4.0263980729661988 2.5297900721033812 0.0972736802553991 1.3491098070430521 0.0000000000000000 0.0502245135643664
11400.0000000000000000 4.0224318355438600 2.5262146964825454 0.0975490988921431 1.3483363756040598 0.0000000000000000 0.0503316645651111
11500.0000000000000000 4.0217868219140422 2.5256660691704491 0.0976588077734213 1.3480281368795661 0.0000000000000000 0.0504338080906062
11600.0000000000000000 4.0299384812909436 2.5348746933622435 0.0971576296031678 1.3473780603197838 0.0000000000000000 0.0505280980057486
11700.0000000000000000 4.0181885492940888 2.5225768827519000 0.0976458205828734 1.3473393171008929 0.0000000000000000 0.0506265288584225
11800.0000000000000000 4.0225733848441667 2.5268913064677676 0.0977711432725286 1.3471923507487065 0.0000000000000000 0.0507185843551638
11900.0000000000000000 4.0184169341861971 2.5230841250857403 0.0977101438529376 1.3468201749122621 0.0000000000000000 0.0508024903352569
12000.0000000000000000 4.0224854625606898 2.5274680930854379 0.0978175472814177 1.3463122809101218 0.0000000000000000 0.0508875412837124
12100.0000000000000000 4.0162085949621442 2.5210285238133538 0.0978100668511169 1.3464079985196522 0.0000000000000000 0.0509620057780217
12200.0000000000000000 4.0203886272187654 2.5253057635718048 0.0978477501719658 1.3462002822442274 0.0000000000000000 0.0510348312307682
12300.0000000000000000 4.0173412853139672 2.5224230192877739 0.0978931413555559 1.3459200722352036 0.0000000000000000 0.0511050524354342
12400.0000000000000000 4.0187524732249758 2.5238240062302593 0.0979804870533934 1.3457756780135932 0.0000000000000000 0.0511723019277301
12500.0000000000000000 4.0170918977851642 2.5222537828251630 0.0979267920023085 1.3456788810771390 0.0000000000000000 0.0512324418805544
12600.0000000000000000 4.0485418922427270 2.5539163386741501 0.0978498614895737 1.3454786671027796 0.0000000000000000 0.0512970249762241
12700.0000000000000000 4.0168164989874064 2.5219721832460178 0.0979437407142284 1.3455465131842423 0.0000000000000000 0.0513540618429178
12800.0000000000000000 4.0275622170453227 2.5330119707463710 0.0979386785963597 1.3452055644223797 0.0000000000000000 0.0514060032802122
12900.0000000000000000 4.0151910875862784 2.5205888333648749 0.0980427952236606 1.3450977510953672 0.0000000000000000 0.0514617079023754
13000.0000000000000000 3.9996477827436641 2.5080331489601484 0.0962971440140669 1.3437986611791140 0.0000000000000000 0.0515188285903353
13100.0000000000000000 3.9756057915921650 2.4868529364372187 0.0948634261271657 1.3424279321351806 0.0000000000000000 0.0514614968925998
13200.0000000000000000 3.9188035613362735 2.4348301350554378 0.0922525624574801 1.3403949225802370 0.0000000000000000 0.0513259412431188
13300.0000000000000000 3.8424653893598921 2.3658178150683726 0.0895759950179188 1.3359718070897182 0.0000000000000000 0.0510997721838822
13400.0000000000000000 3.7586838458491685 2.2910494686938283 0.0868425155411199 1.3299773585135011 0.0000000000000000 0.0508145031007193
13500.0000000000000000 3.7063558759079109 2.2449831785672902 0.0862901499327101 1.3244607958766310 0.0000000000000000 0.0506217515312796
13600.0000000000000000 3.7018862487540578 2.2429437311018856 0.0865667260596614 1.3218173510942908 0.0000000000000000 0.0505584404982201
13700.0000000000000000 3.6975920356419980 2.2400337467350662 0.0868721951427950 1.3201118308958337 0.0000000000000000 0.0505742628683032
13800.0000000000000000 3.6974731053103227 2.2408854906902951 0.0871105799163536 1.3188540807525799 0.0000000000000000 0.0506229539510944
13900.0000000000000000 3.6941071288905860 2.2381671738713029 0.0873570772971424 1.3178929090024787 0.0000000000000000 0.0506899687196619
14000.0000000000000000 3.6974974392593980 2.2420528746078512 0.0875784117114202 1.3171005259358251 0.0000000000000000 0.0507656270043014
14100.0000000000000000 3.6930737815730348 2.2380361463010385 0.0876662258773610 1.3165266760822925 0.0000000000000000 0.0508447333123428
14200.0000000000000000 3.6927302395618415 2.2381181092392266 0.0878013487324233 1.3158875534211572 0.0000000000000000 0.0509232281690349
14300.0000000000000000 3.6906072054745609 2.2362399653249070 0.0878236066412033 1.3155444692246672 0.0000000000000000 0.0509991642837835
14400.0000000000000000 3.6964211938272133 2.2423950522399703 0.0882368551329410 1.3147101917762312 0.0000000000000000 0.0510790946780710
14500.0000000000000000 3.6900344225270048 2.2363682722545613 0.0880834587955732 1.3144324501804476 0.0000000000000000 0.0511502412964226
14600.0000000000000000 3.6906196204062232 2.2368706496152546 0.0882502294892490 1.3142787521131005 0.0000000000000000 0.0512199891886193
14700.0000000000000000 3.6940797647010828 2.2406825668334460 0.0882271586123470 1.3138824428752880 0.0000000000000000 0.0512875963800018
14800.0000000000000000 3.6879008254197130 2.2346623373548389 0.0883280004991535 1.3135549526794299 0.0000000000000000 0.0513555348862911
14900.0000000000000000 3.6881889080260004 2.2350818003480075 0.0883868571474312 1.3133043254825745 0.0000000000000000 0.0514159250479869
15000.0000000000000000 3.7181483661890500 2.2656291050476116 0.0880491421604915 1.3129986112731520 0.0000000000000000 0.0514715077077949
15100.0000000000000000 3.6883022618337193 2.2354280261697590 0.0885282810110149 1.3128160284016754 0.0000000000000000 0.0515299262512697
15200.0000000000000000 3.6865640895596932 2.2336444702089211 0.0885687248693248 1.3127680981561887 0.0000000000000000 0.0515827963252584
15300.0000000000000000 3.6865052409161163 2.2337809356019855 0.0884757594498339 1.3126177297012986 0.0000000000000000 0.0516308161629977
15400.0000000000000000 3.7216834303458257 2.2695527083140772 0.0886196413448867 1.3118325167813141 0.0000000000000000 0.0516785639055477
15500.0000000000000000 3.6891298543971662 2.2365130447396746 0.0886767449759669 1.3122149591656689 0.0000000000000000 0.0517251055158564
15600.0000000000000000 3.6771268203613565 2.2269265927824815 0.0873969298225038 1.3110161728362153 0.0000000000000000 0.0517871249201560
15700.0000000000000000 3.6597859960548789 2.2111970824757079 0.0866731611398868 1.3101792124027110 0.0000000000000000 0.0517365400365732
15800.0000000000000000 3.6470942503111985 2.1993804612693402 0.0865184590588906 1.3095329123844550 0.0000000000000000 0.0516624175985126
15900.0000000000000000 3.6280121306778161 2.1823409572077912 0.0855046391347778 1.3085755788924127 0.0000000000000000 0.0515909554428345
16000.0000000000000000 3.5774303213442722 2.1364850862863825 0.0839689139052005 1.3054980968993497 0.0000000000000000 0.0514782242533396
16100.0000000000000000 3.5117863264129725 2.0770286293474483 0.0822635664860613 1.3011817378446862 0.0000000000000000 0.0513123927347764
16200.0000000000000000 3.4679362558390485 2.0375766956890988 0.0819174082941757 1.2972546063441663 0.0000000000000000 0.0511875455116075
16300.0000000000000000 3.4423533968238544 2.0155874618936980 0.0820507589508416 1.2935730986874703 0.0000000000000000 0.0511420772918445
16400.0000000000000000 3.4419042658183345 2.0166566576897922 0.0822908457785784 1.2917678640810273 0.0000000000000000 0.0511888982689370
16500.0000000000000000 3.4383198847040015 2.0136516341147450 0.0827473520253660 1.2906689483951896 0.0000000000000000 0.0512519501687006
16600.0000000000000000 3.4365072133660992 2.0122944868397212 0.0828337009070085 1.2900601718326110 0.0000000000000000 0.0513188537867587
16700.0000000000000000 3.4375592088637745 2.0136073120267666 0.0832658157269423 1.2892784952560765 0.0000000000000000 0.0514075858539890
16800.0000000000000000 3.4352949606023184 2.0117651859898658 0.0832434561808565 1.2888026689341177 0.0000000000000000 0.0514836494974788
16900.0000000000000000 3.4404594718723844 2.0168100843897871 0.0835302330252791 1.2885491472624071 0.0000000000000000 0.0515700071949109
17000.0000000000000000 3.4414877581580670 2.0177556090638054 0.0838316841036610 1.2882496016935960 0.0000000000000000 0.0516508632970046
17100.0000000000000000 3.4452216591467431 2.0218812726041810 0.0839592883320592 1.2876540213623393 0.0000000000000000 0.0517270768481636
17200.0000000000000000 3.4358986762582151 2.0127558542369623 0.0838241678773703 1.2875223602341823 0.0000000000000000 0.0517962939097006
17300.0000000000000000 3.4367613765318730 2.0139897572615486 0.0838039780477355 1.2871088217119773 0.0000000000000000 0.0518588195106120
17400.0000000000000000 3.4396271094810480 2.0164716191420564 0.0840668877327263 1.2871618401436034 0.0000000000000000 0.0519267624626618
17500.0000000000000000 3.4373667387991795 2.0144111621306511 0.0842503443000259 1.2867210122357060 0.0000000000000000 0.0519842201327967
17600.0000000000000000 3.4338247859996565 2.0111011952055771 0.0840649649179632 1.2866190109850315 0.0000000000000000 0.0520396148910850
17700.0000000000000000 3.4422882299488049 2.0196854228793306 0.0840073267011814 1.2865015690485988 0.0000000000000000 0.0520939113196941
17800.0000000000000000 3.4341066146823591 2.0114877898226586 0.0840876030315906 1.2863889313746915 0.0000000000000000 0.0521422904534181
17900.0000000000000000 3.4376717795250635 2.0150947666126240 0.0843474254633270 1.2860412907202992 0.0000000000000000 0.0521882967288138
18000.0000000000000000 3.4343621537041407 2.0119476521908970 0.0842181413676159 1.2859681275443293 0.0000000000000000 0.0522282326012987
18100.0000000000000000 3.4484924062417597 2.0256362296394874 0.0847140230975098 1.2858546308557968 0.0000000000000000 0.0522875226489661
18200.0000000000000000 3.4423209682541511 2.0198824528114012 0.0842654928838148 1.2858561654403304 0.0000000000000000 0.0523168571186050
18300.0000000000000000 3.4367066471467180 2.0143969630312193 0.0842805020355138 1.2856697809396347 0.0000000000000000 0.0523594011403505
18400.0000000000000000 3.4471789780379498 2.0250017065527088 0.0843580472023851 1.2854242445452986 0.0000000000000000 0.0523949797375572
18500.0000000000000000 3.4384791858368433 2.0159669906752860 0.0843756510272279 1.2857040337319476 0.0000000000000000 0.0524325104023823
18600.0000000000000000 3.4378119226154480 2.0158299660254690 0.0841436848596056 1.2853818745491574 0.0000000000000000 0.0524563971812163
18700.0000000000000000 3.4481732657644817 2.0261533030715415 0.0842322867368603 1.2852945399080844 0.0000000000000000 0.0524931360479955
18800.0000000000000000 3.4524817738955815 2.0305802351834847 0.0840680731968193 1.2853146127305117 0.0000000000000000 0.0525188527847660
18900.0000000000000000 3.4439490150404235 2.0206641749744416 0.0849827401045590 1.2857456967570056 0.0000000000000000 0.0525564032044171
19000.0000000000000000 3.4411676625318148 2.0179472471806656 0.0845577601950080 1.2860933499972613 0.0000000000000000 0.0525693051588796
19100.0000000000000000 3.4538681210240503 2.0302110831997946 0.0846601165855522 1.2864186682093954 0.0000000000000000 0.0525782530293084
19200.0000000000000000 3.4791813800471547 2.0526591728677497 0.0852967338171704 1.2886672726488528 0.0000000000000000 0.0525582007133815
19300.0000000000000000 3.5622609194254506 2.1271764780193676 0.0868817128898608 1.2957398384261185 0.0000000000000000 0.0524628900901034
19400.0000000000000000 3.7726678561068892 2.3155745986905298 0.0912375820289111 1.3136892915511806 0.0000000000000000 0.0521663838362677
19500.0000000000000000 4.2943361390227244 2.7778488454653898 0.1032469464505936 1.3617928339604046 0.0000000000000000 0.0514475131463355
19600.0000000000000000 5.4403678278120093 3.7673819599826235 0.1393971140576919 1.4835291684414007 0.0000000000000000 0.0500595853302936
19700.0000000000000000 7.5119941458678516 5.4766468824730090 0.2352379889148904 1.7517510834987244 0.0000000000000000 0.0483581909812273
19800.0000000000000000 10.3524984628578753 7.6577692380783322 0.4251668035630992 2.2224836797033007 0.0000000000000000 0.0470787415131440
19900.0000000000000000 12.9300662652617664 9.5460155502581010 0.6366983267437595 2.7011956326263444 0.0000000000000000 0.0461567556335616
20000.0000000000000000 13.5697123884837190 10.0688706426723371 0.7038988424030399 2.7515270288624869 0.0000000000000000 0.0454158745458550
20100.0000000000000000 11.7197601911309182 8.9177602213719354 0.5668894661363496 2.1888654544026420 0.0000000000000000 0.0462450492199922
20200.0000000000000000 8.6559469089551992 6.8511422813711853 0.3550821758745972 1.4012766256908857 0.0000000000000000 0.0484458260185312
20300.0000000000000000 5.8471168041909793 4.8180768535556968 0.2003991547059563 0.7788311049197331 0.0000000000000000 0.0498096910095932
20400.0000000000000000 3.8024383630399812 3.2123415412504901 0.1120335067585191 0.4287589668035278 0.0000000000000000 0.0493043482274442
20500.0000000000000000 2.4413241020806971 2.0811257607588409 0.0670194708471949 0.2456684108227103 0.0000000000000000 0.0475104596519509
20600.0000000000000000 1.6236932745861943 1.3766084948239663 0.0446455925532898 0.1570876272474244 0.0000000000000000 0.0453515599615137
20700.0000000000000000 1.1517070425117928 0.9642087621265075 0.0317395970829482 0.1121698548583366 0.0000000000000000 0.0435888284440004
20800.0000000000000000 0.8768639767843507 0.7242893999522958 0.0236824641123966 0.0869126109102817 0.0000000000000000 0.0419795018093767
20900.0000000000000000 0.7000810833652854 0.5686019567692564 0.0179955103190198 0.0728848217535950 0.0000000000000000 0.0405987945234142
21000.0000000000000000 0.5962402188077419 0.4798329231370387 0.0139760374525979 0.0630243187694202 0.0000000000000000 0.0394069394486852
21100.0000000000000000 0.5179405807895637 0.4126379837861245 0.0110448675472577 0.0559292370417615 0.0000000000000000 0.0383284924144200
21200.0000000000000000 0.4636791172247591 0.3667428814327091 0.0091996710703896 0.0503909247788125 0.0000000000000000 0.0373456399428479
21300.0000000000000000 0.4222134555225875 0.3321160740705593 0.0077783981667669 0.0459279456876038 0.0000000000000000 0.0363910375976576
21400.0000000000000000 0.5631685017151292 0.4784503335029107 0.0072178535143015 0.0419756391630349 0.0000000000000000 0.0355246755348822
21500.0000000000000000 0.3599392007049397 0.2797630932636616 0.0062535661902265 0.0391464553544445 0.0000000000000000 0.0347760858966071
21600.0000000000000000 0.3359993723274102 0.2596008266352556 0.0055355304549226 0.0368287052503527 0.0000000000000000 0.0340343099868791
21700.0000000000000000 0.3202205510382061 0.2469923422586064 0.0049783791039996 0.0349574060529216 0.0000000000000000 0.0332924236226785
21800.0000000000000000 0.3063263959748835 0.2359308881859011 0.0045215366365777 0.0332413356151138 0.0000000000000000 0.0326326355372908
21900.0000000000000000 0.2990440367107470 0.2310824653734073 0.0040654506404625 0.0318290772009017 0.0000000000000000 0.0320670434959755
22000.0000000000000000 0.2858277076633413 0.2201361800423422 0.0037130324157881 0.0304242504022528 0.0000000000000000 0.0315542448029582
22100.0000000000000000 0.2714180189276253 0.2076707011201924 0.0033753497049869 0.0293421106368303 0.0000000000000000 0.0310298574656158
22200.0000000000000000 0.2649459961661845 0.2028785292367730 0.0031710035440180 0.0283203019044830 0.0000000000000000 0.0305761614809106
22300.0000000000000000 0.2508764665174779 0.1902946934531049 0.0030120220860038 0.0274101614238460 0.0000000000000000 0.0301595895545232
22400.0000000000000000 0.2427007481766782 0.1833268215286906 0.0028577834283543 0.0267005841074155 0.0000000000000000 0.0298155591122179
22500.0000000000000000 0.2449702806684774 0.1868409719094394 0.0025944265656275 0.0260484975474018 0.0000000000000000 0.0294863846460088
22600.0000000000000000 0.2304450928159829 0.1734387477594743 0.0024645555725314 0.0254036779715629 0.0000000000000000 0.0291381115124142
22700.0000000000000000 0.2292341855994257 0.1732379514024945 0.0023483497062257 0.0248091561305964 0.0000000000000000 0.0288387283601091
22800.0000000000000000 0.2301317563311883 0.1750034052334060 0.0022180002811439 0.0243088371161777 0.0000000000000000 0.0286015137004607
22900.0000000000000000 0.2184242842214738 0.1641611019098459 0.0020991360303947 0.0238035945998163 0.0000000000000000 0.0283604516814169
23000.0000000000000000 0.2135152368173224 0.1601328536740952 0.0020465927641883 0.0232735228690516 0.0000000000000000 0.0280622675099873
23100.0000000000000000 0.2134748878778863 0.1607903242248171 0.0019240456821964 0.0229236624148282 0.0000000000000000 0.0278368555560447
23200.0000000000000000 0.2060729800410635 0.1540155236237721 0.0018724722203103 0.0225427742706735 0.0000000000000000 0.0276422099263076
23300.0000000000000000 0.2053783462120502 0.1538702963141595 0.0018051837439833 0.0222724663073628 0.0000000000000000 0.0274303998465447
23400.0000000000000000 0.2016561226353557 0.1506672669813354 0.0017525217188296 0.0219928853092459 0.0000000000000000 0.0272434486259448
23500.0000000000000000 0.2157960137875353 0.1654405002988108 0.0017487783891779 0.0215600834704639 0.0000000000000000 0.0270466516290828
23600.0000000000000000 0.1992303280428663 0.1492919069445870 0.0016954541498624 0.0213965211781133 0.0000000000000000 0.0268464457703035
23700.0000000000000000 0.1988235523020847 0.1492600610533152 0.0016362982117531 0.0212410427434272 0.0000000000000000 0.0266861502935891
23800.0000000000000000 0.1911205322814520 0.1419016095991344 0.0016363491647741 0.0210169418933867 0.0000000000000000 0.0265656316241568
23900.0000000000000000 0.2008470850226322 0.1519123795894043 0.0015748358779386 0.0208921464941402 0.0000000000000000 0.0264677230611490
24000.0000000000000000 0.1961940669690061 0.1474493173265952 0.0015639456910912 0.0207955492712541 0.0000000000000000 0.0263852546800656
24100.0000000000000000 0.1984930575787825 0.1500733124848485 0.0015133975663463 0.0206005564664444 0.0000000000000000 0.0263057910611433
24200.0000000000000000 0.1891652764972866 0.1409782135684499 0.0015200078807575 0.0204283571336428 0.0000000000000000 0.0262386979144364
24300.0000000000000000 0.1855972929454328 0.1375966166081521 0.0014911174103221 0.0203371066931741 0.0000000000000000 0.0261724522337844
24400.0000000000000000 0.1865496715675625 0.1387988345054065 0.0014613276281527 0.0201948588069439 0.0000000000000000 0.0260946506270593
24500.0000000000000000 0.1877945512272219 0.1401891614007584 0.0014431774586763 0.0201242640268610 0.0000000000000000 0.0260379483409262
24600.0000000000000000 0.1844716438435314 0.1371071875408564 0.0014223152540085 0.0199536052742550 0.0000000000000000 0.0259885357744115
24700.0000000000000000 0.1885733170588223 0.1413098868488884 0.0014199708431069 0.0199023550080176 0.0000000000000000 0.0259411043588095
24800.0000000000000000 0.1857111159966214 0.1386403828186766 0.0013932366964458 0.0197697162079521 0.0000000000000000 0.0259077802735470
24900.0000000000000000 0.1821506990040319 0.1351601598573111 0.0013926309535806 0.0197210135697382 0.0000000000000000 0.0258768946234021
25000.0000000000000000 0.2083607904359480 0.1613151492539165 0.0014561127525518 0.0197490934728097 0.0000000000000000 0.0258404349566700
25100.0000000000000000 0.2031873122513762 0.1563562494010170 0.0013650504095444 0.0196458587286689 0.0000000000000000 0.0258201537121458
25200.0000000000000000 0.1821229007791826 0.1354725425119759 0.0013594810916850 0.0194873809827107 0.0000000000000000 0.0258034961928110
25300.0000000000000000 0.1842467073838126 0.1376855641921090 0.0013620846944858 0.0194151600653114 0.0000000000000000 0.0257838984319064
25400.0000000000000000 0.1877350568001605 0.1412631334831418 0.0013434632944845 0.0193566235153280 0.0000000000000000 0.0257718365072062
25500.0000000000000000 0.1788528573115807 0.1324621855346016 0.0013301453588103 0.0193053967087900 0.0000000000000000 0.0257551297093789
25600.0000000000000000 0.2213334754683961 0.1749369124600508 0.0013799715204575 0.0192754165583468 0.0000000000000000 0.0257411749295410
25700.0000000000000000 0.1802188999168633 0.1339513425340394 0.0013068378128044 0.0192301067021304 0.0000000000000000 0.0257306128678892
25800.0000000000000000 0.1901592629977575 0.1439080663895502 0.0012826764067624 0.0192482590142544 0.0000000000000000 0.0257202611871905
25900.0000000000000000 0.1897073067744567 0.1434965124429132 0.0013109568884530 0.0191881395994158 0.0000000000000000 0.0257116978436748
26000.0000000000000000 0.1839633261241636 0.1378531408254472 0.0013055878658773 0.0191046524247929 0.0000000000000000 0.0256999450080461
26100.0000000000000000 0.1776725757133782 0.1315604849991265 0.0013076772545971 0.0191333786075326 0.0000000000000000 0.0256710348521220
26200.0000000000000000 0.2670092664842870 0.2209346819459777 0.0013293638136670 0.0190800467306523 0.0000000000000000 0.0256651739939900
26300.0000000000000000 0.1780023331150836 0.1320239567953566 0.0012706830971198 0.0190547121697629 0.0000000000000000 0.0256529810528444
26400.0000000000000000 0.1911487482316492 0.1450882654048712 0.0012838570534838 0.0191251070033569 0.0000000000000000 0.0256515187699373
26500.0000000000000000 0.1783552412128972 0.1324176580760340 0.0012845118603508 0.0190088001843624 0.0000000000000000 0.0256442710921500
26600.0000000000000000 0.1825777170637133 0.1366090299106940 0.0012459307562425 0.0190833736013236 0.0000000000000000 0.0256393827954532
26700.0000000000000000 0.1767550719363940 0.1309203949173968 0.0012762146883237 0.0189269053890020 0.0000000000000000 0.0256315569416715
26800.0000000000000000 0.1752950300326674 0.1295868738277288 0.0012567549593315 0.0188245053373832 0.0000000000000000 0.0256268959082239
26900.0000000000000000 0.1746837303241773 0.1290411700885316 0.0012453901091111 0.0187753435185667 0.0000000000000000 0.0256218266079679
27000.0000000000000000 0.1890084562869345 0.1433526391576327 0.0012515275888590 0.0187888555059026 0.0000000000000000 0.0256154340345402
27100.0000000000000000 0.1744857968486713 0.1288598135628512 0.0012537485427359 0.0187561510109089 0.0000000000000000 0.0256160837321752
27200.0000000000000000 0.1770038318902357 0.1314800157720251 0.0012381220040472 0.0186716269780066 0.0000000000000000 0.0256140671361568
27300.0000000000000000 0.1719646962578516 0.1265893861350191 0.0012218815284385 0.0185467029301736 0.0000000000000000 0.0256067256642205
27400.0000000000000000 0.1725119575498708 0.1271749284747198 0.0012122194953739 0.0185193288263439 0.0000000000000000 0.0256054807534331
27500.0000000000000000 0.2284378346709796 0.1831966146800489 0.0012354596551546 0.0183929156320945 0.0000000000000000 0.0256128447036816
27600.0000000000000000 0.1745267615618313 0.1293561272317369 0.0012376323864165 0.0183256320324494 0.0000000000000000 0.0256073699112286
27700.0000000000000000 0.1743748666516999 0.1292851137839653 0.0012341744668912 0.0182450534464513 0.0000000000000000 0.0256105249543921
27800.0000000000000000 0.1743155838759970 0.1292531119687950 0.0012269367698607 0.0182295685897508 0.0000000000000000 0.0256059665475905
27900.0000000000000000 0.1878037939135158 0.1427066815877467 0.0012234388392577 0.0182715527429728 0.0000000000000000 0.0256021207435385
28000.0000000000000000 0.1698710634404952 0.1250119130900957 0.0011851229173475 0.0180673955500128 0.0000000000000000 0.0256066318830392
28100.0000000000000000 0.1705060330947297 0.1257328488038032 0.0012027113464552 0.0179640062829019 0.0000000000000000 0.0256064666615694
28200.0000000000000000 0.1771151640919028 0.1323502983338520 0.0012342365340756 0.0179326864717734 0.0000000000000000 0.0255979427522017
28300.0000000000000000 0.1682466190369894 0.1235873170725516 0.0012122466937552 0.0178548089844397 0.0000000000000000 0.0255922462862428
28400.0000000000000000 0.1697763686282869 0.1252238526732832 0.0012321336455493 0.0177287545023122 0.0000000000000000 0.0255916278071421
28500.0000000000000000 0.1755462113155953 0.1310318311591549 0.0012047418080413 0.0177270033370743 0.0000000000000000 0.0255826350113248
28600.0000000000000000 0.1790361296876920 0.1345263586808451 0.0012150422433470 0.0177248521212096 0.0000000000000000 0.0255698766422903
28700.0000000000000000 0.1702518089260584 0.1258227588501382 0.0012198960920492 0.0176542625498826 0.0000000000000000 0.0255548914339884
28800.0000000000000000 0.1720150355575059 0.1276797568927130 0.0012078041342227 0.0175729072471966 0.0000000000000000 0.0255545672833736
28900.0000000000000000 0.1672072831325501 0.1229929785326834 0.0011866730498497 0.0174766504616532 0.0000000000000000 0.0255509810883637
29000.0000000000000000 0.1695426597561471 0.1253622463139854 0.0011939212186058 0.0174433195121139 0.0000000000000000 0.0255431727114420
29100.0000000000000000 0.1741329975278348 0.1299612919486433 0.0012165640897120 0.0174251829964501 0.0000000000000000 0.0255299584930294
29200.0000000000000000 0.1695046276934865 0.1253315734613125 0.0012190578801453 0.0174354781397226 0.0000000000000000 0.0255185182123062
29300.0000000000000000 0.1679451211483703 0.1239003177016554 0.0011691096621423 0.0173640653247742 0.0000000000000000 0.0255116284597984
29400.0000000000000000 0.1711985624393289 0.1271764646030449 0.0011979744203310 0.0173258471083080 0.0000000000000000 0.0254982763076450
29500.0000000000000000 0.1913642655883882 0.1473226920088618 0.0011687797371819 0.0174062163200532 0.0000000000000000 0.0254665775222913
29600.0000000000000000 0.1756695102382000 0.1317014840486439 0.0011877290931242 0.0173433111170102 0.0000000000000000 0.0254369859794217
29700.0000000000000000 0.1733463114561960 0.1294007118758180 0.0012119141305761 0.0173159869558583 0.0000000000000000 0.0254176984939436
29800.0000000000000000 0.1655002510384230 0.1217053902026828 0.0011945659810027 0.0171978123870362 0.0000000000000000 0.0254024824677012
29900.0000000000000000 0.1688355290425698 0.1250831433734552 0.0011979996466136 0.0171786317901436 0.0000000000000000 0.0253757542323575
30000.0000000000000000 0.1671385624321650 0.1234347929035774 0.0011993404541518 0.0171657472319165 0.0000000000000000 0.0253386818425193
30100.0000000000000000 0.1681150612110353 0.1244524803386419 0.0011953557898114 0.0171540977938412 0.0000000000000000 0.0253131272887408
30200.0000000000000000 0.1713254723581710 0.1277142872089033 0.0011738645826043 0.0171573526153865 0.0000000000000000 0.0252799679512769
30300.0000000000000000 0.1690795134364866 0.1255387890649476 0.0011847761836543 0.0170888859485245 0.0000000000000000 0.0252670622393601
30400.0000000000000000 0.2035157417053826 0.1599689379198808 0.0012271969793218 0.0170672070315298 0.0000000000000000 0.0252523997746502
30500.0000000000000000 0.1752202603387783 0.1317311850797147 0.0011898009365762 0.0170719685699950 0.0000000000000000 0.0252273057524924
30600.0000000000000000 0.1765442439879076 0.1330709803534773 0.0012272507556878 0.0170464959013332 0.0000000000000000 0.0251995169774093
30700.0000000000000000 0.1623453418582929 0.1190316452853128 0.0011729734838598 0.0169607965789741 0.0000000000000000 0.0251799265101463
30800.0000000000000000 0.1686569483283430 0.1254073431640294 0.0011904702973660 0.0169037073496288 0.0000000000000000 0.0251554275173189
30900.0000000000000000 0.1629034229335138 0.1197005648475376 0.0011861747143172 0.0168707831043745 0.0000000000000000 0.0251459002672845
31000.0000000000000000 0.1626324886820474 0.1195266621423889 0.0011646413732867 0.0168140416387467 0.0000000000000000 0.0251271435276251
31100.0000000000000000 0.1784179762770178 0.1352811112193196 0.0012169962813846 0.0168185761162199 0.0000000000000000 0.0251012926600937
31200.0000000000000000 0.1661516077615316 0.1231079437758098 0.0011775176106466 0.0167855655123208 0.0000000000000000 0.0250805808627544
31300.0000000000000000 0.1697122628684632 0.1265662558818945 0.0012492418204810 0.0168453276041365 0.0000000000000000 0.0250514375619512
31400.0000000000000000 0.1690686869213910 0.1260753718816039 0.0011866294488411 0.0167591345384220 0.0000000000000000 0.0250475510525240
31500.0000000000000000 0.1698999415828503 0.1269780646473706 0.0011602589931723 0.0167249162462683 0.0000000000000000 0.0250367016960391
31600.0000000000000000 0.1854808693818781 0.1424863847389272 0.0011581669601444 0.0168037772580039 0.0000000000000000 0.0250325404248027
31700.0000000000000000 0.1651018501979960 0.1221478805013237 0.0011895490874971 0.0167389656512049 0.0000000000000000 0.0250254549579704
31800.0000000000000000 0.1630105548465461 0.1201098477686301 0.0011918989388577 0.0166863428114834 0.0000000000000000 0.0250224653275749
31900.0000000000000000 0.1636422686520557 0.1207541052801073 0.0011698538312801 0.0167043073400520 0.0000000000000000 0.0250140022006163
32000.0000000000000000 0.1636597325768410 0.1208009491072872 0.0011690915902369 0.0166870040027322 0.0000000000000000 0.0250026878765847
32100.0000000000000000 0.1642649228222512 0.1214810173077588 0.0011555155211471 0.0166321996556945 0.0000000000000000 0.0249961903376507
32200.0000000000000000 0.1976808055299300 0.1546207721468579 0.0011847901094267 0.0168879698015979 0.0000000000000000 0.0249872734720474
32300.0000000000000000 0.1652951009225277 0.1222905151616607 0.0012104807927384 0.0168298895465742 0.0000000000000000 0.0249642154215543
32400.0000000000000000 0.1718990859365189 0.1290125531919695 0.0011908673274557 0.0167657104361574 0.0000000000000000 0.0249299549809363
32500.0000000000000000 0.1626070910440460 0.1199299119895971 0.0011618964104874 0.0166230884567413 0.0000000000000000 0.0248921941872202
32600.0000000000000000 0.1701308006882285 0.1275295689443174 0.0011743632329662 0.0165557336331747 0.0000000000000000 0.0248711348777702
32700.0000000000000000 0.1623990198836601 0.1198357285472493 0.0011860362993193 0.0165296872314327 0.0000000000000000 0.0248475678056588
32800.0000000000000000 0.1650309463384407 0.1225085982008717 0.0011856720961272 0.0164995558243963 0.0000000000000000 0.0248371202170456
32900.0000000000000000 0.1615619895639774 0.1190546376411559 0.0011793615534376 0.0165048786599942 0.0000000000000000 0.0248231117093896
33000.0000000000000000 0.1608876765127432 0.1184457551201807 0.0011668794267183 0.0164620841871567 0.0000000000000000 0.0248129577786875
33100.0000000000000000 0.1710531704513217 0.1285903654886854 0.0011835122390720 0.0164858650920819 0.0000000000000000 0.0247934276314824
33200.0000000000000000 0.1973942887914515 0.1548764227440180 0.0011492435134659 0.0165842428824434 0.0000000000000000 0.0247843796515241
33300.0000000000000000 0.1608742719214990 0.1185149868625364 0.0011789130216500 0.0164148513339597 0.0000000000000000 0.0247655207033529
33400.0000000000000000 0.1666066728855940 0.1242658959412113 0.0012174761143995 0.0163834537259623 0.0000000000000000 0.0247398471040209
33500.0000000000000000 0.1635446953092186 0.1212298595213432 0.0011789860966537 0.0164163589941148 0.0000000000000000 0.0247194906971069
33600.0000000000000000 0.1662684098835260 0.1240500156032730 0.0011570595093080 0.0163670043341687 0.0000000000000000 0.0246943304367763
33700.0000000000000000 0.1600774069009099 0.1178933128860733 0.0011661324270799 0.0163528257515881 0.0000000000000000 0.0246651358361685
33800.0000000000000000 0.1631703513620278 0.1209920020896746 0.0011530957745480 0.0163925281909747 0.0000000000000000 0.0246327253068306
33900.0000000000000000 0.1657762363895278 0.1236642269085571 0.0011512446187365 0.0163603466531523 0.0000000000000000 0.0246004182090818
34000.0000000000000000 0.1820761430986184 0.1398173840192123 0.0011961720026849 0.0164816575631260 0.0000000000000000 0.0245809295135952
34100.0000000000000000 0.1628441463485075 0.1207854349668064 0.0011660427045432 0.0163350594716016 0.0000000000000000 0.0245576092055563
34200.0000000000000000 0.1628830923870864 0.1208534446225372 0.0011641195033209 0.0163287420454118 0.0000000000000000 0.0245367862158165
34300.0000000000000000 0.1666329268134092 0.1245030932074407 0.0011623568710653 0.0164728306398884 0.0000000000000000 0.0244946460950148
34400.0000000000000000 0.1606963443405243 0.1186040627709865 0.0011493840045651 0.0164944477800628 0.0000000000000000 0.0244484497849099
34500.0000000000000000 0.1586546854244670 0.1166096060281650 0.0011761558856104 0.0164539769650799 0.0000000000000000 0.0244149465456117
34600.0000000000000000 0.1645926471565942 0.1226240235656210 0.0011519267181974 0.0164346217827039 0.0000000000000000 0.0243820750900718
34700.0000000000000000 0.1812412438642331 0.1392393601359098 0.0011299583560257 0.0165132298760272 0.0000000000000000 0.0243586954962704
34800.0000000000000000 0.1641713440111188 0.1222128166089317 0.0011558943484352 0.0164689731247435 0.0000000000000000 0.0243336599290085
34900.0000000000000000 0.1559536993543484 0.1140470057263124 0.0011565145583871 0.0164359211861937 0.0000000000000000 0.0243142578834553
35000.0000000000000000 0.1613251446130402 0.1194411932559476 0.0011518185368817 0.0164343440343071 0.0000000000000000 0.0242977887859038
35100.0000000000000000 0.1601943870207662 0.1183347370770762 0.0011473198239427 0.0164330462669484 0.0000000000000000 0.0242792838527989
35200.0000000000000000 0.1599208969965313 0.1180784703282481 0.0011509873585858 0.0164281439714546 0.0000000000000000 0.0242632953382428
35300.0000000000000000 0.1641686456223836 0.1223338270093181 0.0011617049725748 0.0164239097118038 0.0000000000000000 0.0242492039286868
35400.0000000000000000 0.1717043876523683 0.1298912420615730 0.0011492077783067 0.0164262710737436 0.0000000000000000 0.0242376667387450
35500.0000000000000000 0.1624232832334428 0.1206456647093266 0.0011301842418800 0.0164255310430318 0.0000000000000000 0.0242219032392044
35600.0000000000000000 0.1598303619184016 0.1180918836538974 0.0011201427018236 0.0164097685736315 0.0000000000000000 0.0242085669890491
35700.0000000000000000 0.1588133074695492 0.1170925853672703 0.0011462938412751 0.0163782382879735 0.0000000000000000 0.0241961899730304
35800.0000000000000000 0.1618705435726125 0.1201278374814015 0.0011334449630828 0.0164245077194281 0.0000000000000000 0.0241847534087001
35900.0000000000000000 0.1799265783019807 0.1381539679233088 0.0011246124532541 0.0164743125559662 0.0000000000000000 0.0241736853694517
36000.0000000000000000 0.1675550035748268 0.1257773418915031 0.0011381624129657 0.0164725307559685 0.0000000000000000 0.0241669685143894
36100.0000000000000000 0.1577750993301646 0.1160740100706363 0.0011508246655264 0.0163896986519061 0.0000000000000000 0.0241605659420958
36200.0000000000000000 0.1599867015052068 0.1183395059912072 0.0011320568176315 0.0163619446451271 0.0000000000000000 0.0241531940512410
36300.0000000000000000 0.1970821530320181 0.1553941504971451 0.0011720259611753 0.0163628780337087 0.0000000000000000 0.0241530985399891
36400.0000000000000000 0.1764464670740176 0.1347511024408483 0.0011473302620374 0.0164034654907049 0.0000000000000000 0.0241445688804271
36500.0000000000000000 0.1638451448288073 0.1221604179544680 0.0011616114735403 0.0163811174148578 0.0000000000000000 0.0241419979859412
36600.0000000000000000 0.1646784252709464 0.1229466869370438 0.0011394024584360 0.0164609291980685 0.0000000000000000 0.0241314066773982
36700.0000000000000000 0.2265059708897694 0.1843094786178137 0.0017428150344209 0.0163547918928826 0.0000000000000000 0.0240988853446521
36800.0000000000000000 0.1661048254013516 0.1244235874857081 0.0011788998761859 0.0163846915285844 0.0000000000000000 0.0241176465108732
36900.0000000000000000 0.1626734729323730 0.1210646797152917 0.0011348816575317 0.0163603349908231 0.0000000000000000 0.0241135765687265
37000.0000000000000000 0.1614855888719836 0.1198398739341587 0.0011302240283161 0.0164055821649299 0.0000000000000000 0.0241099087445788
37100.0000000000000000 0.1653102112307016 0.1236996024536677 0.0011538050179784 0.0163545247384434 0.0000000000000000 0.0241022790206121
37200.0000000000000000 0.1595019842286286 0.1179050762134751 0.0011319298142756 0.0163636787854429 0.0000000000000000 0.0241012994154351
37300.0000000000000000 0.1591490111426409 0.1176072075794491 0.0011137923569969 0.0163324318837697 0.0000000000000000 0.0240955793224252
37400.0000000000000000 0.1610242343206078 0.1194780587491775 0.0011180087869915 0.0163376961815448 0.0000000000000000 0.0240904706028941
37500.0000000000000000 0.1678982746934258 0.1263101904495872 0.0011234550658208 0.0163715651240953 0.0000000000000000 0.0240930640539226
37600.0000000000000000 0.1703625679367461 0.1288128695149449 0.0011314284288722 0.0163284223942855 0.0000000000000000 0.0240898475986435
37700.0000000000000000 0.1627410103243804 0.1211944434620914 0.0011386771096138 0.0163280962579727 0.0000000000000000 0.0240797934947026
37800.0000000000000000 0.1657149324617143 0.1241575523465865 0.0011259169788287 0.0163478138665172 0.0000000000000000 0.0240836492697820
37900.0000000000000000 0.1643783615446594 0.1228132254290891 0.0011300601648717 0.0163537849626447 0.0000000000000000 0.0240812909880540
38000.0000000000000000 0.1743746367490570 0.1327602808385072 0.0011389392063733 0.0163967478403195 0.0000000000000000 0.0240786688638570
38100.0000000000000000 0.1628620665168836 0.1213426004349137 0.0011432982527365 0.0162966812755171 0.0000000000000000 0.0240794865537163
38200.0000000000000000 0.1607431230491712 0.1191756005254126 0.0011551151942087 0.0163430593428813 0.0000000000000000 0.0240693479866685
38300.0000000000000000 0.1581926711579401 0.1166676388019752 0.0011425442685118 0.0163095460969416 0.0000000000000000 0.0240729419905116
38400.0000000000000000 0.1837200764308592 0.1421196405998406 0.0011882096514713 0.0163413617477598 0.0000000000000000 0.0240708644317874
38500.0000000000000000 0.1580843201835021 0.1165873774595990 0.0011313603932902 0.0162930750432129 0.0000000000000000 0.0240725072874000
38600.0000000000000000 0.1823565576048273 0.1408491669190305 0.0010847301593965 0.0163527313465164 0.0000000000000000 0.0240699291798838
38700.0000000000000000 0.1592406147423791 0.1177622770575549 0.0011364755467790 0.0162798842509174 0.0000000000000000 0.0240619778871278
38800.0000000000000000 0.1589985463966235 0.1175663348596124 0.0011483356168866 0.0162395498541994 0.0000000000000000 0.0240443260659252
38900.0000000000000000 0.1599948086076937 0.1185848900855986 0.0011133882905944 0.0162562326896478 0.0000000000000000 0.0240402975418529
39000.0000000000000000 0.1608514297012946 0.1194305481876496 0.0011426016660598 0.0162403963457185 0.0000000000000000 0.0240378835018667
39100.0000000000000000 0.1719446455503480 0.1304497292135909 0.0011605474384176 0.0162974233970286 0.0000000000000000 0.0240369455013108
39200.0000000000000000 0.1626137897518970 0.1211844627252929 0.0011253180539406 0.0162729292213720 0.0000000000000000 0.0240310797512915
39300.0000000000000000 0.1661816528891147 0.1247517045240165 0.0011309449121761 0.0162648974799836 0.0000000000000000 0.0240341059729385
39400.0000000000000000 0.1577504119980798 0.1163520317515471 0.0011347658416086 0.0162344146416752 0.0000000000000000 0.0240291997632490
39500.0000000000000000 0.1653875030177530 0.1239421369766000 0.0011661912140334 0.0162543203511660 0.0000000000000000 0.0240248544759536
39600.0000000000000000 0.1615221183833026 0.1200936472074545 0.0011437036793069 0.0162590085467670 0.0000000000000000 0.0240257589497743
39700.0000000000000000 0.1630743824550689 0.1216901652807389 0.0011409736394570 0.0162192817683362 0.0000000000000000 0.0240239617665368
39800.0000000000000000 0.1731259393519260 0.1317745739644099 0.0011465028800099 0.0161831465131427 0.0000000000000000 0.0240217159943635
39900.0000000000000000 0.1656387928908448 0.1242760034597288 0.0011221375966915 0.0162164493689688 0.0000000000000000 0.0240242024654558
40000.0000000000000000 0.1592883046697162 0.1179543989894333 0.0011519436769724 0.0161604566023700 0.0000000000000000 0.0240215054009405
40100.0000000000000000 0.1490537103379885 0.1078001003097270 0.0011143985130856 0.0161169242898010 0.0000000000000000 0.0240222872253748
40200.0000000000000000 0.1467661111048118 0.1055145332059939 0.0011199768950293 0.0161092952930667 0.0000000000000000 0.0240223057107219
40300.0000000000000000 0.1457073369962527 0.1044809863333858 0.0011097459298120 0.0160972066612959 0.0000000000000000 0.0240193980717591
40400.0000000000000000 0.1443776128066403 0.1031679252454378 0.0011111590612806 0.0160786105516470 0.0000000000000000 0.0240199179482749
40500.0000000000000000 0.1450095174796208 0.1037958107998944 0.0011088489544385 0.0160871688946327 0.0000000000000000 0.0240176888306552
40600.0000000000000000 0.1445899214580646 0.1034005970308936 0.0010994971556061 0.0160725901290941 0.0000000000000000 0.0240172371424708
40700.0000000000000000 0.1446747210691652 0.1034958529310821 0.0010964279600030 0.0160658980400347 0.0000000000000000 0.0240165421380453
40800.0000000000000000 0.1438125530964361 0.1026450674267502 0.0010903489507894 0.0160624341304299 0.0000000000000000 0.0240147025884665
40900.0000000000000000 0.1436380985949412 0.1024647837900567 0.0010854888103746 0.0160739110993910 0.0000000000000000 0.0240139148951188
41000.0000000000000000 0.1437243678529148 0.1025618807822165 0.0010986364568414 0.0160535308246676 0.0000000000000000 0.0240103197891894
41100.0000000000000000 0.1433944057963286 0.1022432464877501 0.0010924787409550 0.0160484258963688 0.0000000000000000 0.0240102546712547
41200.0000000000000000 0.1429271077254252 0.1017866228724676 0.0010841268936454 0.0160464895805513 0.0000000000000000 0.0240098683787609
41300.0000000000000000 0.1430747040733338 0.1019516076040025 0.0010860711116109 0.0160281345960104 0.0000000000000000 0.0240088907617099
41400.0000000000000000 0.1429428815493811 0.1018173656255734 0.0010886852611814 0.0160279665797777 0.0000000000000000 0.0240088640828486
41500.0000000000000000 0.1427438967623594 0.1016446694209057 0.0010895417337351 0.0160000402210352 0.0000000000000000 0.0240096453866835
41600.0000000000000000 0.1431578167744299 0.1020535605018813 0.0010900298044743 0.0160046857414132 0.0000000000000000 0.0240095407266611
41700.0000000000000000 0.1426248050783097 0.1015639876960999 0.0010778058599947 0.0159724399112949 0.0000000000000000 0.0240105716109201
41800.0000000000000000 0.1422700151259414 0.1012220547434707 0.0010779963145449 0.0159585765493184 0.0000000000000000 0.0240113875186075
41900.0000000000000000 0.1421406762092969 0.1010971048973414 0.0010794111363239 0.0159524223687693 0.0000000000000000 0.0240117378068624
42000.0000000000000000 0.1419914988979912 0.1009680502992887 0.0010782170758284 0.0159329972708081 0.0000000000000000 0.0240122342520660
42100.0000000000000000 0.1418518867386581 0.1008333514549224 0.0010761698581471 0.0159296905749554 0.0000000000000000 0.0240126748506333
42200.0000000000000000 0.1417446958443899 0.1007403511479016 0.0010772828350498 0.0159138653921054 0.0000000000000000 0.0240131964693330
42300.0000000000000000 0.1416781962633152 0.1006885903536688 0.0010735410822320 0.0159026962739172 0.0000000000000000 0.0240133685534972
42400.0000000000000000 0.1416433045964899 0.1006704641704638 0.0010734995220154 0.0158857277355577 0.0000000000000000 0.0240136131684530
42500.0000000000000000 0.1415737364274633 0.1006060210427605 0.0010723788681636 0.0158815297156798 0.0000000000000000 0.0240138068008594
42600.0000000000000000 0.1414534241954695 0.1004906631435669 0.0010708682362332 0.0158780086226469 0.0000000000000000 0.0240138841930226
42700.0000000000000000 0.1414364238565733 0.1004821117355473 0.0010678976211347 0.0158725735178491 0.0000000000000000 0.0240138409820422
42800.0000000000000000 0.1413681012501339 0.1004181741076560 0.0010668929573026 0.0158692233301223 0.0000000000000000 0.0240138108550529
42900.0000000000000000 0.1413322204468953 0.1003961454388825 0.0010662281369885 0.0158563596169201 0.0000000000000000 0.0240134872541043
43000.0000000000000000 0.1413128073736351 0.1003744195049780 0.0010654763497870 0.0158591262546347 0.0000000000000000 0.0240137852642354
43100.0000000000000000 0.1412594283499065 0.1003234729059256 0.0010654020892778 0.0158563998130038 0.0000000000000000 0.0240141535416993
43200.0000000000000000 0.1412348910190707 0.1003012126160314 0.0010645323850915 0.0158547385056100 0.0000000000000000 0.0240144075123377
43300.0000000000000000 0.1411622973060936 0.1002370848107488 0.0010617279011799 0.0158493143616137 0.0000000000000000 0.0240141702325512
43400.0000000000000000 0.1411075892672276 0.1001853707391186 0.0010603424574204 0.0158472125922075 0.0000000000000000 0.0240146634784811
43500.0000000000000000 0.1411027969909317 0.1001883824204576 0.0010608152780277 0.0158392107111092 0.0000000000000000 0.0240143885813371
43600.0000000000000000 0.1410539393654959 0.1001397273616961 0.0010574512122222 0.0158423811836024 0.0000000000000000 0.0240143796079753
43700.0000000000000000 0.1410275071640414 0.1001170689538991 0.0010571650467256 0.0158388604337584 0.0000000000000000 0.0240144127296583
43800.0000000000000000 0.1409927267516803 0.1000811572113942 0.0010575117293408 0.0158397193008024 0.0000000000000000 0.0240143385101428
43900.0000000000000000 0.1409654278183512 0.1000547609911219 0.0010565634857430 0.0158396852938635 0.0000000000000000 0.0240144180476228
44000.0000000000000000 0.1409488531298164 0.1000455889044875 0.0010554030048661 0.0158338071244367 0.0000000000000000 0.0240140540960262
44100.0000000000000000 0.1409272998346825 0.1000226311080551 0.0010548244958770 0.0158359084848683 0.0000000000000000 0.0240139357458820
44200.0000000000000000 0.1409640270341900 0.1000615263908671 0.0010534620779911 0.0158352217969452 0.0000000000000000 0.0240138167683866
44300.0000000000000000 0.1408783828301980 0.0999793636801222 0.0010526555472722 0.0158325254095736 0.0000000000000000 0.0240138381932300
44400.0000000000000000 0.1408667030142397 0.0999692808125650 0.0010515804551608 0.0158322884596120 0.0000000000000000 0.0240135532869020
44500.0000000000000000 0.1408433090165370 0.0999450832798535 0.0010510186721001 0.0158337722244504 0.0000000000000000 0.0240134348401330
44600.0000000000000000 0.1408172641202682 0.0999233490865418 0.0010500418068781 0.0158306099532062 0.0000000000000000 0.0240132632736421
44700.0000000000000000 0.1407969550522816 0.0999057024328897 0.0010498856971404 0.0158282148442510 0.0000000000000000 0.0240131520780005
44800.0000000000000000 0.1408090677146375 0.0999175073990613 0.0010500993348959 0.0158286550773815 0.0000000000000000 0.0240128059032989
44900.0000000000000000 0.1407587570382833 0.0998693710879867 0.0010488952692444 0.0158277028620712 0.0000000000000000 0.0240127878189810
45000.0000000000000000 0.1407438522717330 0.0998552981651385 0.0010473112012435 0.0158286511573005 0.0000000000000000 0.0240125917480505
45100.0000000000000000 0.1407237691335388 0.0998353732744786 0.0010473373639037 0.0158287105983904 0.0000000000000000 0.0240123478967662
45200.0000000000000000 0.1407053192683210 0.0998166453432159 0.0010479666200018 0.0158288274431984 0.0000000000000000 0.0240118798619049
45300.0000000000000000 0.1406910619092087 0.0998045421594280 0.0010463786850326 0.0158284086209739 0.0000000000000000 0.0240117324437741
45400.0000000000000000 0.1406743249725982 0.0997933387751613 0.0010461665312243 0.0158232930830746 0.0000000000000000 0.0240115265831380
45500.0000000000000000 0.1406651323098894 0.0997826218950073 0.0010443413261316 0.0158266719938200 0.0000000000000000 0.0240114970949305
45600.0000000000000000 0.1406432650755969 0.0997623725337334 0.0010435675016827 0.0158258891372589 0.0000000000000000 0.0240114359029218
45700.0000000000000000 0.1406248654014418 0.0997450218963163 0.0010438315561765 0.0158247828441570 0.0000000000000000 0.0240112291047920
45800.0000000000000000 0.1406101040465927 0.0997324206584602 0.0010435714010921 0.0158231683857003 0.0000000000000000 0.0240109436013402
45900.0000000000000000 0.1405955037463815 0.0997161058021940 0.0010435208467965 0.0158250628376711 0.0000000000000000 0.0240108142597199
46000.0000000000000000 0.1405808831743981 0.0997058348807958 0.0010429866682508 0.0158215377982287 0.0000000000000000 0.0240105238271228
46100.0000000000000000 0.1405659739992160 0.0996906134558485 0.0010424192560980 0.0158225726323448 0.0000000000000000 0.0240103686549247
46200.0000000000000000 0.1405550122852083 0.0996831970437460 0.0010413280079015 0.0158202720828107 0.0000000000000000 0.0240102151507500
46300.0000000000000000 0.1405366466804374 0.0996652749405362 0.0010412857562488 0.0158200548176292 0.0000000000000000 0.0240100311660231
46400.0000000000000000 0.1405215876335334 0.0996526076284816 0.0010403002394269 0.0158188698659476 0.0000000000000000 0.0240098098996772
46500.0000000000000000 0.1405085916829009 0.0996407869300996 0.0010397380034718 0.0158184545909042 0.0000000000000000 0.0240096121584254
46600.0000000000000000 0.1404951778758384 0.0996288060173667 0.0010393798910542 0.0158176600529885 0.0000000000000000 0.0240093319144290
46700.0000000000000000 0.1404866758215242 0.0996213304464850 0.0010392326744672 0.0158170188981550 0.0000000000000000 0.0240090938024169
46800.0000000000000000 0.1404685174223926 0.0996040179295817 0.0010386970104400 0.0158168832457722 0.0000000000000000 0.0240089192365987
46900.0000000000000000 0.1404649481480800 0.0995999135795872 0.0010381409941245 0.0158183242596932 0.0000000000000000 0.0240085693146751
47000.0000000000000000 0.1404448402310032 0.0995827171080888 0.0010377027304981 0.0158161026853765 0.0000000000000000 0.0240083177070397
47100.0000000000000000 0.1404328523741964 0.0995715259276536 0.0010374314398137 0.0158158183648105 0.0000000000000000 0.0240080766419186
47200.0000000000000000 0.1404212230307754 0.0995625996975984 0.0010360079806227 0.0158147088779479 0.0000000000000000 0.0240079064746064
47300.0000000000000000 0.1404109917255358 0.0995512674204991 0.0010362179122425 0.0158159279247287 0.0000000000000000 0.0240075784680655
47400.0000000000000000 0.1404007819882559 0.0995429398210550 0.0010354344022342 0.0158150609567021 0.0000000000000000 0.0240073468082646
47500.0000000000000000 0.1403918704543167 0.0995349940318779 0.0010357311869596 0.0158140007324679 0.0000000000000000 0.0240071445030113
47600.0000000000000000 0.1403845730668649 0.0995278991224080 0.0010352315713266 0.0158145606019980 0.0000000000000000 0.0240068817711323
47700.0000000000000000 0.1403738735002127 0.0995173967305366 0.0010348308181113 0.0158150295804809 0.0000000000000000 0.0240066163710840
47800.0000000000000000 0.1403649285387126 0.0995101164397461 0.0010347357228536 0.0158136992021081 0.0000000000000000 0.0240063771740047
47900.0000000000000000 0.1403567305156054 0.0995035294689416 0.0010337912652837 0.0158132869624065 0.0000000000000000 0.0240061228189735
48000.0000000000000000 0.1403481079506811 0.0994954759215578 0.0010331368065058 0.0158134894497837 0.0000000000000000 0.0240060057728338
48100.0000000000000000 0.1403400702787969 0.0994881765500095 0.0010334752505727 0.0158125839615430 0.0000000000000000 0.0240058345166718
48200.0000000000000000 0.1403316344628434 0.0994796459333798 0.0010330067192045 0.0158133110159957 0.0000000000000000 0.0240056707942633
48300.0000000000000000 0.1403234414514506 0.0994728364278937 0.0010323955698015 0.0158127256245462 0.0000000000000000 0.0240054838292093
48400.0000000000000000 0.1403154115222635 0.0994650651202187 0.0010324825404355 0.0158124857301149 0.0000000000000000 0.0240053781314944
48500.0000000000000000 0.1403093774621050 0.0994600695652765 0.0010318185711733 0.0158122608211587 0.0000000000000000 0.0240052285044966
48600.0000000000000000 0.1403006471548739 0.0994513890317446 0.0010317390592766 0.0158124623404230 0.0000000000000000 0.0240050567234296
48700.0000000000000000 0.1402935276627540 0.0994451317980073 0.0010312238378815 0.0158122929194232 0.0000000000000000 0.0240048791074421
48800.0000000000000000 0.1402863103765026 0.0994394236192781 0.0010308142797982 0.0158113892087142 0.0000000000000000 0.0240046832687120
48900.0000000000000000 0.1402792521732281 0.0994323650981037 0.0010303135308936 0.0158118931859674 0.0000000000000000 0.0240046803582633
49000.0000000000000000 0.1402728519862259 0.0994262342346464 0.0010306483495018 0.0158114638369553 0.0000000000000000 0.0240045055651224
49100.0000000000000000 0.1402666557578774 0.0994207197151873 0.0010303522529888 0.0158111455319078 0.0000000000000000 0.0240044382577935
49200.0000000000000000 0.1402606826751397 0.0994150998570065 0.0010298272875541 0.0158114321491698 0.0000000000000000 0.0240043233814093
49300.0000000000000000 0.1402548000210218 0.0994100629231315 0.0010296001253196 0.0158109196832001 0.0000000000000000 0.0240042172893706
49400.0000000000000000 0.1402493480449108 0.0994055296371648 0.0010295332086092 0.0158101756561163 0.0000000000000000 0.0240041095430205
49500.0000000000000000 0.1402441530421739 0.0994002667981366 0.0010295517052989 0.0158103330118913 0.0000000000000000 0.0240040015268471
49600.0000000000000000 0.1402390571702240 0.0993954932571634 0.0010291364266123 0.0158104643286688 0.0000000000000000 0.0240039631577795
49700.0000000000000000 0.1402339251452921 0.0993904286470199 0.0010286916852795 0.0158109263838780 0.0000000000000000 0.0240038784291147
49800.0000000000000000 0.1402291406664737 0.0993867571857061 0.0010284995769370 0.0158101294498255 0.0000000000000000 0.0240037544540051
49900.0000000000000000 0.1402244875902862 0.0993824307251852 0.0010281403950848 0.0158102095481531 0.0000000000000000 0.0240037069218631
50000.0000000000000000 0.1402202430529901 0.0993787779760565 0.0010280950841801 0.0158097693884342 0.0000000000000000 0.0240036006043192


==> figures/parametric_shape_inference/cylinder1/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0107018682975489
100.0000000000000000 0.0110278728738937
150.0000000000000000 0.0112592637055013
200.0000000000000000 0.0110378971218884
250.0000000000000000 0.0113735473383222
300.0000000000000000 0.0124584230299617
350.0000000000000000 0.0142685154803798
400.0000000000000000 0.0143337452465475
450.0000000000000000 0.0144783039055070
500.0000000000000000 0.0145862529715942
550.0000000000000000 0.0146731351189559
600.0000000000000000 0.0147683008980720
650.0000000000000000 0.0147544797902376
700.0000000000000000 0.0147790361396070
750.0000000000000000 0.0148821618488790
800.0000000000000000 0.0148033740547789
850.0000000000000000 0.0148425122203041
900.0000000000000000 0.0148326096534216
950.0000000000000000 0.0148497267161288
1000.0000000000000000 0.0148554384462120
1050.0000000000000000 0.0148494828710348
1100.0000000000000000 0.0148745047695945
1150.0000000000000000 0.0148664261761347
1200.0000000000000000 0.0148926947213496
1250.0000000000000000 0.0148477832151253
1300.0000000000000000 0.0149150260654077
1350.0000000000000000 0.0149484598586626
1400.0000000000000000 0.0149300879099517
1450.0000000000000000 0.0151340391957075
1500.0000000000000000 0.0152322266168852
1550.0000000000000000 0.0155503421236080
1600.0000000000000000 0.0158236049738612
1650.0000000000000000 0.0160939586592215
1700.0000000000000000 0.0163688011890755
1750.0000000000000000 0.0166452928136268
1800.0000000000000000 0.0169040890745869
1850.0000000000000000 0.0171829209116475
1900.0000000000000000 0.0178555545462570
1950.0000000000000000 0.0184324788573931
2000.0000000000000000 0.0189112288777692
2050.0000000000000000 0.0189222692387851
2100.0000000000000000 0.0189314428573183
2150.0000000000000000 0.0189443967258287
2200.0000000000000000 0.0189604553589533
2250.0000000000000000 0.0189786155305802
2300.0000000000000000 0.0189984915330000
2350.0000000000000000 0.0190191599896419
2400.0000000000000000 0.0190428428975116
2450.0000000000000000 0.0190535074839588
2500.0000000000000000 0.0190909046052247
2550.0000000000000000 0.0191214423205209
2600.0000000000000000 0.0191209864681319
2650.0000000000000000 0.0191584364095034
2700.0000000000000000 0.0191619032624833
2750.0000000000000000 0.0191647619831042
2800.0000000000000000 0.0192032605788698
2850.0000000000000000 0.0192039592454068
2900.0000000000000000 0.0192371098444325
2950.0000000000000000 0.0192827819739372
3000.0000000000000000 0.0192736593086573
3050.0000000000000000 0.0192721239960705
3100.0000000000000000 0.0193044752448304
3150.0000000000000000 0.0193167101116574
3200.0000000000000000 0.0193061780213675
3250.0000000000000000 0.0193568800388540
3300.0000000000000000 0.0193808887341619
3350.0000000000000000 0.0193908112431347
3400.0000000000000000 0.0194063658718823
3450.0000000000000000 0.0194165204926063
3500.0000000000000000 0.0194253394601425
3550.0000000000000000 0.0194974139110338
3600.0000000000000000 0.0196909127140135
3650.0000000000000000 0.0199769514873527
3700.0000000000000000 0.0202437596379543
3750.0000000000000000 0.0205076842556340
3800.0000000000000000 0.0207537382441108
3850.0000000000000000 0.0209723218893229
3900.0000000000000000 0.0212810432924901
3950.0000000000000000 0.0218945987838501
4000.0000000000000000 0.0224528105485008
4050.0000000000000000 0.0229684465375946
4100.0000000000000000 0.0234236107404280
4150.0000000000000000 0.0236124492725722
4200.0000000000000000 0.0236477403396032
4250.0000000000000000 0.0236695557142191
4300.0000000000000000 0.0236888280949592
4350.0000000000000000 0.0237073497288685
4400.0000000000000000 0.0237241145903812
4450.0000000000000000 0.0237417675219267
4500.0000000000000000 0.0237605035451281
4550.0000000000000000 0.0237779950940642
4600.0000000000000000 0.0237609984628852
4650.0000000000000000 0.0238041875631847
4700.0000000000000000 0.0237849186830983
4750.0000000000000000 0.0238309510972298
4800.0000000000000000 0.0238471912368875
4850.0000000000000000 0.0238776883303460
4900.0000000000000000 0.0238697621812614
4950.0000000000000000 0.0238498269367132
5000.0000000000000000 0.0238918627652713
5050.0000000000000000 0.0239083415935284
5100.0000000000000000 0.0239186366938549
5150.0000000000000000 0.0239292836165458
5200.0000000000000000 0.0238698547003197
5250.0000000000000000 0.0242812161218931
5300.0000000000000000 0.0245789041369675
5350.0000000000000000 0.0248032181304787
5400.0000000000000000 0.0250147409578484
5450.0000000000000000 0.0252027572763327
5500.0000000000000000 0.0253754807657000
5550.0000000000000000 0.0259482468896249
5600.0000000000000000 0.0265031197227374
5650.0000000000000000 0.0270180026365830
5700.0000000000000000 0.0274731724728083
5750.0000000000000000 0.0280048987025817
5800.0000000000000000 0.0282651937069053
5850.0000000000000000 0.0282929464694735
5900.0000000000000000 0.0283071080589542
5950.0000000000000000 0.0283193190242786
6000.0000000000000000 0.0283310887355262
6050.0000000000000000 0.0283426596927978
6100.0000000000000000 0.0283542610191133
6150.0000000000000000 0.0283659855455306
6200.0000000000000000 0.0283737472005731
6250.0000000000000000 0.0283830734033498
6300.0000000000000000 0.0284050571981203
6350.0000000000000000 0.0284058873660067
6400.0000000000000000 0.0284131703667534
6450.0000000000000000 0.0284367403964466
6500.0000000000000000 0.0284316197908532
6550.0000000000000000 0.0283539765679514
6600.0000000000000000 0.0284440941016088
6650.0000000000000000 0.0284579742659736
6700.0000000000000000 0.0284679318943584
6750.0000000000000000 0.0285027815229110
6800.0000000000000000 0.0284813101553516
6850.0000000000000000 0.0284916395030639
6900.0000000000000000 0.0285357811712992
6950.0000000000000000 0.0284982821273399
7000.0000000000000000 0.0285121690967534
7050.0000000000000000 0.0285219314526111
7100.0000000000000000 0.0285355343087643
7150.0000000000000000 0.0290445693387955
7200.0000000000000000 0.0293549345754558
7250.0000000000000000 0.0296103280049217
7300.0000000000000000 0.0299286194494220
7350.0000000000000000 0.0306728138867485
7400.0000000000000000 0.0313597579960591
7450.0000000000000000 0.0320404719836716
7500.0000000000000000 0.0326631784050170
7550.0000000000000000 0.0329398910080934
7600.0000000000000000 0.0329617517832822
7650.0000000000000000 0.0329518815098526
7700.0000000000000000 0.0329811386200267
7750.0000000000000000 0.0329771410625372
7800.0000000000000000 0.0329995568393170
7850.0000000000000000 0.0329992901093173
7900.0000000000000000 0.0330103245853698
7950.0000000000000000 0.0330672029464399
8000.0000000000000000 0.0330214958311141
8050.0000000000000000 0.0330374763154245
8100.0000000000000000 0.0330302250692941
8150.0000000000000000 0.0330484946319866
8200.0000000000000000 0.0331278417190743
8250.0000000000000000 0.0330653130901290
8300.0000000000000000 0.0330689502981551
8350.0000000000000000 0.0331030973591799
8400.0000000000000000 0.0330771110036342
8450.0000000000000000 0.0330871820880096
8500.0000000000000000 0.0330780271727346
8550.0000000000000000 0.0330928225256878
8600.0000000000000000 0.0331013925300347
8650.0000000000000000 0.0330788240970896
8700.0000000000000000 0.0331120545451650
8750.0000000000000000 0.0331254176412608
8800.0000000000000000 0.0331251094656660
8850.0000000000000000 0.0331232663620992
8900.0000000000000000 0.0331328189146050
8950.0000000000000000 0.0331309061554138
9000.0000000000000000 0.0331279250220383
9050.0000000000000000 0.0331296381858854
9100.0000000000000000 0.0331435846957333
9150.0000000000000000 0.0331732466984267
9200.0000000000000000 0.0331483255700455
9250.0000000000000000 0.0331526305575194
9300.0000000000000000 0.0331395551204899
9350.0000000000000000 0.0331550172021666
9400.0000000000000000 0.0331601827504766
9450.0000000000000000 0.0331789162796066
9500.0000000000000000 0.0331658369633734
9550.0000000000000000 0.0332206995718751
9600.0000000000000000 0.0331643077838971
9650.0000000000000000 0.0331735914351931
9700.0000000000000000 0.0334772549967842
9750.0000000000000000 0.0337892796992355
9800.0000000000000000 0.0340451387089239
9850.0000000000000000 0.0344195389533115
9900.0000000000000000 0.0352843686638844
9950.0000000000000000 0.0360385850464084
10000.0000000000000000 0.0367605062434161
10050.0000000000000000 0.0374419223177187
10100.0000000000000000 0.0376139204585289
10150.0000000000000000 0.0376250896259350
10200.0000000000000000 0.0376281048216172
10250.0000000000000000 0.0376302848919898
10300.0000000000000000 0.0376650762365640
10350.0000000000000000 0.0376452006471567
10400.0000000000000000 0.0376316808238626
10450.0000000000000000 0.0376591758649395
10500.0000000000000000 0.0376728800034988
10550.0000000000000000 0.0376672681630695
10600.0000000000000000 0.0376684118187034
10650.0000000000000000 0.0376726774096659
10700.0000000000000000 0.0376863623594092
10750.0000000000000000 0.0376959673158145
10800.0000000000000000 0.0376935733297854
10850.0000000000000000 0.0376989137808705
10900.0000000000000000 0.0377068100172438
10950.0000000000000000 0.0377080531809035
11000.0000000000000000 0.0377511790034800
11050.0000000000000000 0.0377177092484911
11100.0000000000000000 0.0377206262257661
11150.0000000000000000 0.0377278259714001
11200.0000000000000000 0.0377391156424246
11250.0000000000000000 0.0377311310731332
11300.0000000000000000 0.0377127856859078
11350.0000000000000000 0.0377409740184756
11400.0000000000000000 0.0377419203741688
11450.0000000000000000 0.0377319157692088
11500.0000000000000000 0.0377483266994361
11550.0000000000000000 0.0377530214267796
11600.0000000000000000 0.0377503147239392
11650.0000000000000000 0.0377513210315181
11700.0000000000000000 0.0377569955319910
11750.0000000000000000 0.0377613034304903
11800.0000000000000000 0.0377652863976249
11850.0000000000000000 0.0378349404369341
11900.0000000000000000 0.0377713811636350
11950.0000000000000000 0.0377716391906662
12000.0000000000000000 0.0377614690263386
12050.0000000000000000 0.0377782532364336
12100.0000000000000000 0.0377772852539172
12150.0000000000000000 0.0377768622847240
12200.0000000000000000 0.0377683672623314
12250.0000000000000000 0.0377822580868303
12300.0000000000000000 0.0377834509687804
12350.0000000000000000 0.0377713491074203
12400.0000000000000000 0.0377865010172308
12450.0000000000000000 0.0378435585103809
12500.0000000000000000 0.0377873830854748
12550.0000000000000000 0.0377909778183233
12600.0000000000000000 0.0378438819178814
12650.0000000000000000 0.0377910614268068
12700.0000000000000000 0.0377939436603277
12750.0000000000000000 0.0377968385496664
12800.0000000000000000 0.0377745035577419
12850.0000000000000000 0.0377959325741552
12900.0000000000000000 0.0377990947864967
12950.0000000000000000 0.0378550053783693
13000.0000000000000000 0.0381666304125788
13050.0000000000000000 0.0383893474605412
13100.0000000000000000 0.0385696512193934
13150.0000000000000000 0.0387135102356685
13200.0000000000000000 0.0393105006724400
13250.0000000000000000 0.0398975814237528
13300.0000000000000000 0.0404404940157286
13350.0000000000000000 0.0411217041494699
13400.0000000000000000 0.0416880105117382
13450.0000000000000000 0.0421731721635124
13500.0000000000000000 0.0422973171060097
13550.0000000000000000 0.0423091961947319
13600.0000000000000000 0.0423181831197980
13650.0000000000000000 0.0422874481253345
13700.0000000000000000 0.0423224360187165
13750.0000000000000000 0.0423509508337933
13800.0000000000000000 0.0423290256916427
13850.0000000000000000 0.0423347632292041
13900.0000000000000000 0.0423381632167581
13950.0000000000000000 0.0423273410246018
14000.0000000000000000 0.0423490328988009
14050.0000000000000000 0.0423466084262502
14100.0000000000000000 0.0423515680301458
14150.0000000000000000 0.0423412568502075
14200.0000000000000000 0.0423580728857631
14250.0000000000000000 0.0423638106039014
14300.0000000000000000 0.0423606633268221
14350.0000000000000000 0.0423714697181703
14400.0000000000000000 0.0423595984431942
14450.0000000000000000 0.0423715216056684
14500.0000000000000000 0.0423829591249585
14550.0000000000000000 0.0423963333319504
14600.0000000000000000 0.0423862069381724
14650.0000000000000000 0.0423928752836075
14700.0000000000000000 0.0423815680238286
14750.0000000000000000 0.0423988998732387
14800.0000000000000000 0.0424022449892424
14850.0000000000000000 0.0424153125640604
14900.0000000000000000 0.0424053603952821
14950.0000000000000000 0.0424100852960383
15000.0000000000000000 0.0424419637513039
15050.0000000000000000 0.0424112628252342
15100.0000000000000000 0.0424171083916137
15150.0000000000000000 0.0424248573145167
15200.0000000000000000 0.0424208529823839
15250.0000000000000000 0.0424204428818100
15300.0000000000000000 0.0424182762401288
15350.0000000000000000 0.0424300552170552
15400.0000000000000000 0.0424126575857764
15450.0000000000000000 0.0424302489984063
15500.0000000000000000 0.0424369824704814
15550.0000000000000000 0.0426211696811779
15600.0000000000000000 0.0427420175751493
15650.0000000000000000 0.0428908490802051
15700.0000000000000000 0.0430135560542330
15750.0000000000000000 0.0431170136429727
15800.0000000000000000 0.0432002229868333
15850.0000000000000000 0.0432622388944256
15900.0000000000000000 0.0435815623627887
15950.0000000000000000 0.0440819632968697
16000.0000000000000000 0.0445001602119966
16050.0000000000000000 0.0450905640268062
16100.0000000000000000 0.0456413931386671
16150.0000000000000000 0.0461014174825549
16200.0000000000000000 0.0465009826252748
16250.0000000000000000 0.0468622315614718
16300.0000000000000000 0.0469340094857079
16350.0000000000000000 0.0469376835161747
16400.0000000000000000 0.0469231491000159
16450.0000000000000000 0.0469081672623932
16500.0000000000000000 0.0469354247488744
16550.0000000000000000 0.0469600452666025
16600.0000000000000000 0.0469476914743593
16650.0000000000000000 0.0469087182037113
16700.0000000000000000 0.0469090832243361
16750.0000000000000000 0.0469235191373633
16800.0000000000000000 0.0469382527703589
16850.0000000000000000 0.0469027210225616
16900.0000000000000000 0.0469023861518503
16950.0000000000000000 0.0469283559944530
17000.0000000000000000 0.0469327912946477
17050.0000000000000000 0.0469487961158922
17100.0000000000000000 0.0469162190345120
17150.0000000000000000 0.0469151266153682
17200.0000000000000000 0.0469318626436995
17250.0000000000000000 0.0469302614508096
17300.0000000000000000 0.0469112008257647
17350.0000000000000000 0.0469291582916703
17400.0000000000000000 0.0469475978235661
17450.0000000000000000 0.0469494082854737
17500.0000000000000000 0.0469300834390551
17550.0000000000000000 0.0468624939685959
17600.0000000000000000 0.0469142765086200
17650.0000000000000000 0.0468479997646991
17700.0000000000000000 0.0468851898138991
17750.0000000000000000 0.0469223507050553
17800.0000000000000000 0.0469142647087724
17850.0000000000000000 0.0468626015080639
17900.0000000000000000 0.0469534459210725
17950.0000000000000000 0.0469376090485767
18000.0000000000000000 0.0469254169002569
18050.0000000000000000 0.0469514193015189
18100.0000000000000000 0.0469155769861672
18150.0000000000000000 0.0469424066098771
18200.0000000000000000 0.0469348505948125
18250.0000000000000000 0.0468850185662513
18300.0000000000000000 0.0469297374617639
18350.0000000000000000 0.0469357194471065
18400.0000000000000000 0.0468988278652045
18450.0000000000000000 0.0469093033702865
18500.0000000000000000 0.0469197856191337
18550.0000000000000000 0.0469226056236631
18600.0000000000000000 0.0468933537849344
18650.0000000000000000 0.0469353782001269
18700.0000000000000000 0.0468981956470857
18750.0000000000000000 0.0469363152804624
18800.0000000000000000 0.0469086067053597
18850.0000000000000000 0.0469145076450353
18900.0000000000000000 0.0469120059892672
18950.0000000000000000 0.0468790130667497
19000.0000000000000000 0.0469380839611920
19050.0000000000000000 0.0469243288973343
19100.0000000000000000 0.0468864294156244
19150.0000000000000000 0.0469314100701169
19200.0000000000000000 0.0469332047790983
19250.0000000000000000 0.0468757094066787
19300.0000000000000000 0.0469286246564719
19350.0000000000000000 0.0469414029158721
19400.0000000000000000 0.0469376930150698
19450.0000000000000000 0.0469100175405636
19500.0000000000000000 0.0469132689847501
19550.0000000000000000 0.0468908287688051
19600.0000000000000000 0.0469158312322019
19650.0000000000000000 0.0469138188424120
19700.0000000000000000 0.0469168369934917
19750.0000000000000000 0.0468976077884556
19800.0000000000000000 0.0468682054131255
19850.0000000000000000 0.0468414047276371
19900.0000000000000000 0.0468235675224627
19950.0000000000000000 0.0468314219358885
20000.0000000000000000 0.0468466681769428
20050.0000000000000000 0.0468574291003785
20100.0000000000000000 0.0468603159030738
20150.0000000000000000 0.0468633857151271
20200.0000000000000000 0.0468593714951062
20250.0000000000000000 0.0468619269199750
20300.0000000000000000 0.0468643106963895
20350.0000000000000000 0.0468637441314087
20400.0000000000000000 0.0468605712840822
20450.0000000000000000 0.0468588151349230
20500.0000000000000000 0.0468591830967782
20550.0000000000000000 0.0468660125034656
20600.0000000000000000 0.0468694871257174
20650.0000000000000000 0.0468750430970583
20700.0000000000000000 0.0468788171525344
20750.0000000000000000 0.0468862008371943
20800.0000000000000000 0.0468917259239599
20850.0000000000000000 0.0468952599049931
20900.0000000000000000 0.0468986114086692
20950.0000000000000000 0.0469019827819431
21000.0000000000000000 0.0469054064576376
21050.0000000000000000 0.0469091702823812
21100.0000000000000000 0.0469116183808205
21150.0000000000000000 0.0469145738261202
21200.0000000000000000 0.0469150870520614
21250.0000000000000000 0.0469175410676493
21300.0000000000000000 0.0469201316690435
21350.0000000000000000 0.0469235468005682
21400.0000000000000000 0.0468954923555097
21450.0000000000000000 0.0468613268742568
21500.0000000000000000 0.0469021772974576
21550.0000000000000000 0.0469108814852097
21600.0000000000000000 0.0469164037661057
21650.0000000000000000 0.0469205355954473
21700.0000000000000000 0.0469241403924171
21750.0000000000000000 0.0469267182815815
21800.0000000000000000 0.0469290576623212
21850.0000000000000000 0.0469311021852273
21900.0000000000000000 0.0469326118310880
21950.0000000000000000 0.0469517717448147
22000.0000000000000000 0.0469399693420499
22050.0000000000000000 0.0469379814360324
22100.0000000000000000 0.0469483020748044
22150.0000000000000000 0.0469303691014181
22200.0000000000000000 0.0469141649007530
22250.0000000000000000 0.0469328523853363
22300.0000000000000000 0.0469445773004444
22350.0000000000000000 0.0469546308191925
22400.0000000000000000 0.0469392272009769
22450.0000000000000000 0.0469056060878094
22500.0000000000000000 0.0469230396478701
22550.0000000000000000 0.0469450637829509
22600.0000000000000000 0.0469412934932288
22650.0000000000000000 0.0469164515958782
22700.0000000000000000 0.0469380686143138
22750.0000000000000000 0.0469521828777787
22800.0000000000000000 0.0469226790856440
22850.0000000000000000 0.0469640553493026
22900.0000000000000000 0.0469421012561173
22950.0000000000000000 0.0469338409102024
23000.0000000000000000 0.0469215398409619
23050.0000000000000000 0.0469368842426271
23100.0000000000000000 0.0469046528849247
23150.0000000000000000 0.0469154066459786
23200.0000000000000000 0.0469319913592434
23250.0000000000000000 0.0468980023053609
23300.0000000000000000 0.0469293660036010
23350.0000000000000000 0.0469224213655307
23400.0000000000000000 0.0469293262617200
23450.0000000000000000 0.0467748233397857
23500.0000000000000000 0.0468623954236626
23550.0000000000000000 0.0469398316324494
23600.0000000000000000 0.0469306020065557
23650.0000000000000000 0.0469337351778251
23700.0000000000000000 0.0469365420505704
23750.0000000000000000 0.0469397890047249
23800.0000000000000000 0.0469425563842523
23850.0000000000000000 0.0469448261997203
23900.0000000000000000 0.0469471408038787
23950.0000000000000000 0.0469490599375954
24000.0000000000000000 0.0469507988709812
24050.0000000000000000 0.0469527001216305
24100.0000000000000000 0.0469545039808043
24150.0000000000000000 0.0469564667765785
24200.0000000000000000 0.0469577613089921
24250.0000000000000000 0.0469607241111351
24300.0000000000000000 0.0469579251165086
24350.0000000000000000 0.0469369066407713
24400.0000000000000000 0.0469317870478187
24450.0000000000000000 0.0469176776457106
24500.0000000000000000 0.0469212647126968
24550.0000000000000000 0.0469165017525134
24600.0000000000000000 0.0469350813336908
24650.0000000000000000 0.0469347887340394
24700.0000000000000000 0.0469365804025617
24750.0000000000000000 0.0469413527691783
24800.0000000000000000 0.0469216796298710
24850.0000000000000000 0.0469346818931691
24900.0000000000000000 0.0469379211318181
24950.0000000000000000 0.0469241993553830
25000.0000000000000000 0.0469162430694184
25050.0000000000000000 0.0469377925494072
25100.0000000000000000 0.0469414371952331
25150.0000000000000000 0.0469402950193081
25200.0000000000000000 0.0469189686449731
25250.0000000000000000 0.0469371168111224
25300.0000000000000000 0.0469237017833889
25350.0000000000000000 0.0469822414738118
25400.0000000000000000 0.0469141483169521
25450.0000000000000000 0.0469342273719006
25500.0000000000000000 0.0469353872442654
25550.0000000000000000 0.0469413625821182
25600.0000000000000000 0.0469182201168198
25650.0000000000000000 0.0469269084903440
25700.0000000000000000 0.0469442499337263
25750.0000000000000000 0.0469317747619754
25800.0000000000000000 0.0469292386282684
25850.0000000000000000 0.0469397049165812
25900.0000000000000000 0.0469279505476645
25950.0000000000000000 0.0469298036595572
26000.0000000000000000 0.0468725371000761
26050.0000000000000000 0.0469300011735405
26100.0000000000000000 0.0469470374739804
26150.0000000000000000 0.0469312560948742
26200.0000000000000000 0.0467680891151029
26250.0000000000000000 0.0469042531205763
26300.0000000000000000 0.0469402953204333
26350.0000000000000000 0.0469389131862203
26400.0000000000000000 0.0469442018685420
26450.0000000000000000 0.0469471897721560
26500.0000000000000000 0.0469401452385893
26550.0000000000000000 0.0469322339203295
26600.0000000000000000 0.0469321358134692
26650.0000000000000000 0.0469307283528557
26700.0000000000000000 0.0469306483277688
26750.0000000000000000 0.0469366733041557
26800.0000000000000000 0.0469300291144209
26850.0000000000000000 0.0468973641004871
26900.0000000000000000 0.0469332054212662
26950.0000000000000000 0.0469364621092239
27000.0000000000000000 0.0468972732346191
27050.0000000000000000 0.0469215523661190
27100.0000000000000000 0.0469358484083448
27150.0000000000000000 0.0469269099062154
27200.0000000000000000 0.0469424838181733
27250.0000000000000000 0.0469325971778521
27300.0000000000000000 0.0469192537416273
27350.0000000000000000 0.0469322575993815
27400.0000000000000000 0.0469345961172959
27450.0000000000000000 0.0469173583376452
27500.0000000000000000 0.0467712015263009
27550.0000000000000000 0.0469364793220689
27600.0000000000000000 0.0469300766453287
27650.0000000000000000 0.0469342488090162
27700.0000000000000000 0.0469206694579025
27750.0000000000000000 0.0469366709514122
27800.0000000000000000 0.0469305320774641
27850.0000000000000000 0.0469110778880214
27900.0000000000000000 0.0469344649068181
27950.0000000000000000 0.0469279880985689
28000.0000000000000000 0.0469497747146485
28050.0000000000000000 0.0469211267132181
28100.0000000000000000 0.0469461699296861
28150.0000000000000000 0.0469454243958354
28200.0000000000000000 0.0469199123419299
28250.0000000000000000 0.0469350534325189
28300.0000000000000000 0.0469322175933425
28350.0000000000000000 0.0469323140884357
28400.0000000000000000 0.0469732732099774
28450.0000000000000000 0.0468924252351535
28500.0000000000000000 0.0469349159022346
28550.0000000000000000 0.0469405072221346
28600.0000000000000000 0.0469282632928984
28650.0000000000000000 0.0469289709802540
28700.0000000000000000 0.0469297881266865
28750.0000000000000000 0.0469314089630228
28800.0000000000000000 0.0469396373470825
28850.0000000000000000 0.0469288340271792
28900.0000000000000000 0.0469237704220012
28950.0000000000000000 0.0469361806001544
29000.0000000000000000 0.0469346778947241
29050.0000000000000000 0.0469225201216467
29100.0000000000000000 0.0469225839343991
29150.0000000000000000 0.0469349382907326
29200.0000000000000000 0.0469455789461670
29250.0000000000000000 0.0469433590441514
29300.0000000000000000 0.0469281268081382
29350.0000000000000000 0.0469415069328771
29400.0000000000000000 0.0469300084404970
29450.0000000000000000 0.0469325250913150
29500.0000000000000000 0.0469233557762077
29550.0000000000000000 0.0469471738678536
29600.0000000000000000 0.0469048122601556
29650.0000000000000000 0.0469388630823271
29700.0000000000000000 0.0469545082330063
29750.0000000000000000 0.0469272354933688
29800.0000000000000000 0.0469448152837778
29850.0000000000000000 0.0469309166286573
29900.0000000000000000 0.0469239487034098
29950.0000000000000000 0.0469356220767428
30000.0000000000000000 0.0469147583159382
30050.0000000000000000 0.0469466583205248
30100.0000000000000000 0.0469036245543619
30150.0000000000000000 0.0469327620910200
30200.0000000000000000 0.0468850602344744
30250.0000000000000000 0.0469259493479297
30300.0000000000000000 0.0469359269306920
30350.0000000000000000 0.0469389481979328
30400.0000000000000000 0.0468716429816406
30450.0000000000000000 0.0469322947608831
30500.0000000000000000 0.0469142195607828
30550.0000000000000000 0.0469329579440120
30600.0000000000000000 0.0469069894646115
30650.0000000000000000 0.0469321743812473
30700.0000000000000000 0.0469414974070204
30750.0000000000000000 0.0469224718570989
30800.0000000000000000 0.0469436269947435
30850.0000000000000000 0.0469409087156373
30900.0000000000000000 0.0469358794462830
30950.0000000000000000 0.0469211957010443
31000.0000000000000000 0.0469164397450465
31050.0000000000000000 0.0469107253213024
31100.0000000000000000 0.0468984051613827
31150.0000000000000000 0.0469268100368949
31200.0000000000000000 0.0469394101854160
31250.0000000000000000 0.0469570828764498
31300.0000000000000000 0.0468073675406785
31350.0000000000000000 0.0468715506503481
31400.0000000000000000 0.0469004013263509
31450.0000000000000000 0.0469221233550852
31500.0000000000000000 0.0469302672604299
31550.0000000000000000 0.0469060135826723
31600.0000000000000000 0.0468890318985183
31650.0000000000000000 0.0469297451063205
31700.0000000000000000 0.0469394999090825
31750.0000000000000000 0.0469441786399116
31800.0000000000000000 0.0469479050153184
31850.0000000000000000 0.0469511803415594
31900.0000000000000000 0.0469538600849144
31950.0000000000000000 0.0469567723212273
32000.0000000000000000 0.0469596805581572
32050.0000000000000000 0.0469621668208372
32100.0000000000000000 0.0469655072679582
32150.0000000000000000 0.0469571327306358
32200.0000000000000000 0.0469428007218542
32250.0000000000000000 0.0469141118838343
32300.0000000000000000 0.0469299367820336
32350.0000000000000000 0.0469265468197836
32400.0000000000000000 0.0469330189652126
32450.0000000000000000 0.0469379196901512
32500.0000000000000000 0.0469277698270114
32550.0000000000000000 0.0469448568459518
32600.0000000000000000 0.0469350930651140
32650.0000000000000000 0.0469313924205479
32700.0000000000000000 0.0469358547140924
32750.0000000000000000 0.0469341456149032
32800.0000000000000000 0.0469390118800617
32850.0000000000000000 0.0469236488177484
32900.0000000000000000 0.0469354079077082
32950.0000000000000000 0.0469285058613323
33000.0000000000000000 0.0469357527296878
33050.0000000000000000 0.0469354885763003
33100.0000000000000000 0.0469425988438431
33150.0000000000000000 0.0469299321562784
33200.0000000000000000 0.0469339544147227
33250.0000000000000000 0.0469353268947811
33300.0000000000000000 0.0469331082494693
33350.0000000000000000 0.0469380563486106
33400.0000000000000000 0.0469009801083518
33450.0000000000000000 0.0469345286245766
33500.0000000000000000 0.0469277139853696
33550.0000000000000000 0.0469362733674415
33600.0000000000000000 0.0468822723744728
33650.0000000000000000 0.0469260660434467
33700.0000000000000000 0.0469381535332257
33750.0000000000000000 0.0469395959433614
33800.0000000000000000 0.0469315321534005
33850.0000000000000000 0.0468039569271255
33900.0000000000000000 0.0469025084286322
33950.0000000000000000 0.0469313773197977
34000.0000000000000000 0.0469367045439931
34050.0000000000000000 0.0469333271034391
34100.0000000000000000 0.0469407124456661
34150.0000000000000000 0.0469440590238765
34200.0000000000000000 0.0469367011086563
34250.0000000000000000 0.0469317056046852
34300.0000000000000000 0.0469294116787049
34350.0000000000000000 0.0469289599008740
34400.0000000000000000 0.0469373925886132
34450.0000000000000000 0.0469410756835355
34500.0000000000000000 0.0469362862689893
34550.0000000000000000 0.0469383345127205
34600.0000000000000000 0.0469071134382880
34650.0000000000000000 0.0469268804328501
34700.0000000000000000 0.0469457174203053
34750.0000000000000000 0.0469159578537250
34800.0000000000000000 0.0469437745120147
34850.0000000000000000 0.0469393614371343
34900.0000000000000000 0.0469233160715423
34950.0000000000000000 0.0469546011614178
35000.0000000000000000 0.0469316476621352
35050.0000000000000000 0.0469340296788142
35100.0000000000000000 0.0469153246941882
35150.0000000000000000 0.0469327149817745
35200.0000000000000000 0.0469323553181597
35250.0000000000000000 0.0469258465143487
35300.0000000000000000 0.0469426702090237
35350.0000000000000000 0.0469341853229839
35400.0000000000000000 0.0469340339783917
35450.0000000000000000 0.0469453118613772
35500.0000000000000000 0.0469260091637910
35550.0000000000000000 0.0469949749225959
35600.0000000000000000 0.0469349719398822
35650.0000000000000000 0.0469414799216675
35700.0000000000000000 0.0469335062357106
35750.0000000000000000 0.0469362981134163
35800.0000000000000000 0.0469249403524223
35850.0000000000000000 0.0469319266122455
35900.0000000000000000 0.0469412524198407
35950.0000000000000000 0.0469163561449675
36000.0000000000000000 0.0468908824164445
36050.0000000000000000 0.0469463460273323
36100.0000000000000000 0.0469181040055753
36150.0000000000000000 0.0469305976586609
36200.0000000000000000 0.0469515019921532
36250.0000000000000000 0.0469329203385872
36300.0000000000000000 0.0468256248712690
36350.0000000000000000 0.0469374883065127
36400.0000000000000000 0.0469341941736287
36450.0000000000000000 0.0469321166934928
36500.0000000000000000 0.0469117970282860
36550.0000000000000000 0.0469153916074851
36600.0000000000000000 0.0469360121231203
36650.0000000000000000 0.0469270182021214
36700.0000000000000000 0.0467765967136134
36750.0000000000000000 0.0469201430511264
36800.0000000000000000 0.0469350799880609
36850.0000000000000000 0.0469411793423299
36900.0000000000000000 0.0469449042833612
36950.0000000000000000 0.0469483154551394
37000.0000000000000000 0.0469513045695836
37050.0000000000000000 0.0469540819674475
37100.0000000000000000 0.0469567565284671
37150.0000000000000000 0.0469592153312451
37200.0000000000000000 0.0469612200204055
37250.0000000000000000 0.0469640905814145
37300.0000000000000000 0.0469664993496794
37350.0000000000000000 0.0469706380889419
37400.0000000000000000 0.0469597065246720
37450.0000000000000000 0.0469619695847636
37500.0000000000000000 0.0469498307996744
37550.0000000000000000 0.0469776015035731
37600.0000000000000000 0.0468862048057378
37650.0000000000000000 0.0469273921765319
37700.0000000000000000 0.0469462809950914
37750.0000000000000000 0.0469226716789874
37800.0000000000000000 0.0469271803839282
37850.0000000000000000 0.0469218973837048
37900.0000000000000000 0.0469014200776769
37950.0000000000000000 0.0469392617388479
38000.0000000000000000 0.0469321998096365
38050.0000000000000000 0.0469406774011129
38100.0000000000000000 0.0469364094424599
38150.0000000000000000 0.0469320190791187
38200.0000000000000000 0.0469593044426879
38250.0000000000000000 0.0469310690332535
38300.0000000000000000 0.0469330691928304
38350.0000000000000000 0.0469245150227417
38400.0000000000000000 0.0469294182181224
38450.0000000000000000 0.0469429189002682
38500.0000000000000000 0.0469434433771352
38550.0000000000000000 0.0469331957123565
38600.0000000000000000 0.0468940897829142
38650.0000000000000000 0.0469477987496435
38700.0000000000000000 0.0469234399206603
38750.0000000000000000 0.0469042032148886
38800.0000000000000000 0.0469396428630828
38850.0000000000000000 0.0469185150970587
38900.0000000000000000 0.0469255380026258
38950.0000000000000000 0.0469194349784600
39000.0000000000000000 0.0469378552858123
39050.0000000000000000 0.0469358442720366
39100.0000000000000000 0.0469461177577094
39150.0000000000000000 0.0469284450345069
39200.0000000000000000 0.0469083323314767
39250.0000000000000000 0.0469413666394180
39300.0000000000000000 0.0469291655027426
39350.0000000000000000 0.0469356750745529
39400.0000000000000000 0.0469448371946167
39450.0000000000000000 0.0469289170658087
39500.0000000000000000 0.0469694755268234
39550.0000000000000000 0.0469309235513573
39600.0000000000000000 0.0469392505815776
39650.0000000000000000 0.0469289288877711
39700.0000000000000000 0.0469222629143365
39750.0000000000000000 0.0469367550894933
39800.0000000000000000 0.0469096580828669
39850.0000000000000000 0.0469173332747870
39900.0000000000000000 0.0469352923324002
39950.0000000000000000 0.0469240286604294
40000.0000000000000000 0.0469368594884735
40050.0000000000000000 0.0469520172717051
40100.0000000000000000 0.0469258232014554
40150.0000000000000000 0.0469322394343423
40200.0000000000000000 0.0469374047993428
40250.0000000000000000 0.0469397904445220
40300.0000000000000000 0.0469294907190537
40350.0000000000000000 0.0469204463001730
40400.0000000000000000 0.0469210908544502
40450.0000000000000000 0.0469300011421736
40500.0000000000000000 0.0469330963120316
40550.0000000000000000 0.0469376398614170
40600.0000000000000000 0.0469347601961897
40650.0000000000000000 0.0469382696985906
40700.0000000000000000 0.0469322405791309
40750.0000000000000000 0.0469317286088279
40800.0000000000000000 0.0469365894895274
40850.0000000000000000 0.0469361468570417
40900.0000000000000000 0.0469292330823495
40950.0000000000000000 0.0469371387251487
41000.0000000000000000 0.0469287442866673
41050.0000000000000000 0.0469287701635011
41100.0000000000000000 0.0469359485391443
41150.0000000000000000 0.0469329734381614
41200.0000000000000000 0.0469408591349189
41250.0000000000000000 0.0469367483419912
41300.0000000000000000 0.0469355531853112
41350.0000000000000000 0.0469414165927945
41400.0000000000000000 0.0469351630909400
41450.0000000000000000 0.0469395014361817
41500.0000000000000000 0.0469325239341964
41550.0000000000000000 0.0469417006810868
41600.0000000000000000 0.0469221313182341
41650.0000000000000000 0.0469120629209517
41700.0000000000000000 0.0469089398000284
41750.0000000000000000 0.0469397316188258
41800.0000000000000000 0.0469442652191720
41850.0000000000000000 0.0469477452064522
41900.0000000000000000 0.0469511684781544
41950.0000000000000000 0.0469542567720600
42000.0000000000000000 0.0469571600939324
42050.0000000000000000 0.0469599359039032
42100.0000000000000000 0.0469625695386297
42150.0000000000000000 0.0469651590228030
42200.0000000000000000 0.0469678353730922
42250.0000000000000000 0.0469703443864617
42300.0000000000000000 0.0469729433264840
42350.0000000000000000 0.0469758990646061
42400.0000000000000000 0.0469763067134078
42450.0000000000000000 0.0469794658376815
42500.0000000000000000 0.0469815953419976
42550.0000000000000000 0.0469777825437049
42600.0000000000000000 0.0469860574702444
42650.0000000000000000 0.0469878614610905
42700.0000000000000000 0.0469897295866800
42750.0000000000000000 0.0469852215205133
42800.0000000000000000 0.0469939901437326
42850.0000000000000000 0.0469952292232656
42900.0000000000000000 0.0469970861130307
42950.0000000000000000 0.0469991696957502
43000.0000000000000000 0.0469989369810327
43050.0000000000000000 0.0470021653353590
43100.0000000000000000 0.0470037909245636
43150.0000000000000000 0.0470054181471113
43200.0000000000000000 0.0470048572761575
43250.0000000000000000 0.0470085880341412
43300.0000000000000000 0.0470100466092252
43350.0000000000000000 0.0470115611926555
43400.0000000000000000 0.0470130790594279
43450.0000000000000000 0.0470143771057337
43500.0000000000000000 0.0470177460053287
43550.0000000000000000 0.0470172688530092
43600.0000000000000000 0.0470188250037540
43650.0000000000000000 0.0470202019419539
43700.0000000000000000 0.0470209448771437
43750.0000000000000000 0.0470237605579380
43800.0000000000000000 0.0470243270629441
43850.0000000000000000 0.0470256440233951
43900.0000000000000000 0.0470267784532084
43950.0000000000000000 0.0470298693559250
44000.0000000000000000 0.0470294425160352
44050.0000000000000000 0.0470307274634118
44100.0000000000000000 0.0470319533733371
44150.0000000000000000 0.0470330244971468
44200.0000000000000000 0.0470321109265123
44250.0000000000000000 0.0470354387718217
44300.0000000000000000 0.0470367961882043
44350.0000000000000000 0.0470382572738315
44400.0000000000000000 0.0470382269546940
44450.0000000000000000 0.0470401908856927
44500.0000000000000000 0.0470413368609521
44550.0000000000000000 0.0470422906641416
44600.0000000000000000 0.0470439495865417
44650.0000000000000000 0.0470446787058950
44700.0000000000000000 0.0470457446163950
44750.0000000000000000 0.0470467224478527
44800.0000000000000000 0.0470460829508125
44850.0000000000000000 0.0470487483475694
44900.0000000000000000 0.0470499345768910
44950.0000000000000000 0.0470509533676616
45000.0000000000000000 0.0470513267573157
45050.0000000000000000 0.0470526426481487
45100.0000000000000000 0.0470539924131460
45150.0000000000000000 0.0470549655751541
45200.0000000000000000 0.0470559021942998
45250.0000000000000000 0.0470561483226318
45300.0000000000000000 0.0470576634146832
45350.0000000000000000 0.0470588396978395
45400.0000000000000000 0.0470598112467590
45450.0000000000000000 0.0470607718750690
45500.0000000000000000 0.0470626187038032
45550.0000000000000000 0.0470626288186232
45600.0000000000000000 0.0470635428330702
45650.0000000000000000 0.0470644488440609
45700.0000000000000000 0.0470653611949818
45750.0000000000000000 0.0470661524993084
45800.0000000000000000 0.0470671398843756
45850.0000000000000000 0.0470681020322028
45900.0000000000000000 0.0470689524360726
45950.0000000000000000 0.0470697370517267
46000.0000000000000000 0.0470709467256127
46050.0000000000000000 0.0470716105383440
46100.0000000000000000 0.0470724106072038
46150.0000000000000000 0.0470732620726720
46200.0000000000000000 0.0470735170689586
46250.0000000000000000 0.0470747853963665
46300.0000000000000000 0.0470757554687215
46350.0000000000000000 0.0470765556337222
46400.0000000000000000 0.0470773679891559
46450.0000000000000000 0.0470775963314371
46500.0000000000000000 0.0470788654650636
46550.0000000000000000 0.0470797688754378
46600.0000000000000000 0.0470805697272611
46650.0000000000000000 0.0470813850237856
46700.0000000000000000 0.0470828225306547
46750.0000000000000000 0.0470829769285777
46800.0000000000000000 0.0470836839630556
46850.0000000000000000 0.0470844843612786
46900.0000000000000000 0.0470860236040515
46950.0000000000000000 0.0470859748600129
47000.0000000000000000 0.0470867317585147
47050.0000000000000000 0.0470874967162777
47100.0000000000000000 0.0470883488279060
47150.0000000000000000 0.0470888206268050
47200.0000000000000000 0.0470896921161623
47250.0000000000000000 0.0470903475445834
47300.0000000000000000 0.0470910848018916
47350.0000000000000000 0.0470914213127554
47400.0000000000000000 0.0470921495104182
47450.0000000000000000 0.0470926360696471
47500.0000000000000000 0.0470931081592784
47550.0000000000000000 0.0470936208341188
47600.0000000000000000 0.0470937294091223
47650.0000000000000000 0.0470945419386865
47700.0000000000000000 0.0470950444921481
47750.0000000000000000 0.0470955334129028
47800.0000000000000000 0.0470960131691457
47850.0000000000000000 0.0470965057491854
47900.0000000000000000 0.0470970207287929
47950.0000000000000000 0.0470978469691987
48000.0000000000000000 0.0470979946515060
48050.0000000000000000 0.0470984444157597
48100.0000000000000000 0.0470989287511511
48150.0000000000000000 0.0470993635003221
48200.0000000000000000 0.0471000077346639
48250.0000000000000000 0.0471003656815241
48300.0000000000000000 0.0471008420300796
48350.0000000000000000 0.0471013180958806
48400.0000000000000000 0.0471017803798779
48450.0000000000000000 0.0471022660200429
48500.0000000000000000 0.0471029389238213
48550.0000000000000000 0.0471031533071259
48600.0000000000000000 0.0471036244081630
48650.0000000000000000 0.0471040871910971
48700.0000000000000000 0.0471045570597531
48750.0000000000000000 0.0471052203796001
48800.0000000000000000 0.0471054365222086
48850.0000000000000000 0.0471058196219426
48900.0000000000000000 0.0471062173074092
48950.0000000000000000 0.0471066805708417
49000.0000000000000000 0.0471070302014642
49050.0000000000000000 0.0471073902633381
49100.0000000000000000 0.0471077816222506
49150.0000000000000000 0.0471081470326267
49200.0000000000000000 0.0471085152069322
49250.0000000000000000 0.0471089802136405
49300.0000000000000000 0.0471092534122438
49350.0000000000000000 0.0471095930534755
49400.0000000000000000 0.0471099415119405
49450.0000000000000000 0.0471102986685245
49500.0000000000000000 0.0471106884522493
49550.0000000000000000 0.0471109395826103
49600.0000000000000000 0.0471113611637134
49650.0000000000000000 0.0471117156036487
49700.0000000000000000 0.0471120728188036
49750.0000000000000000 0.0471124613799910
49800.0000000000000000 0.0471127130412709
49850.0000000000000000 0.0471131030380577
49900.0000000000000000 0.0471134474165065
49950.0000000000000000 0.0471137953533322
50000.0000000000000000 0.0471142772224788


==> figures/parametric_shape_inference/cylinder1/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder1/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder1/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3450345392866429 0.4180470727163914 100.0000000000000000 0.3971224760943520 0.6338954063158696 0.1915128860585041
0.4756778972222512 0.6694690060685300 200.0000000000000000 0.3928685520176903 0.2046818758261868 0.2216454289537934
0.4908216890188502 0.7369603445125961 300.0000000000000000 0.4087459099154710 0.1912242721150288 0.2159773340154089
0.4801407874064984 0.7106716413580375 400.0000000000000000 0.3964681845970356 0.1812491396525113 0.2138111699710952
0.4162805308527694 0.6555027907587253 500.0000000000000000 0.3622222036789197 0.1782188930605689 0.1988866000436150
0.3697318907448421 0.5986748195016255 600.0000000000000000 0.3306110698426600 0.1730227594505791 0.1810148096735934
0.3559639046662418 0.5436201500088994 700.0000000000000000 0.3050126856795053 0.1571677569758493 0.1632989310670308
0.3437487665626119 0.5062186497335339 800.0000000000000000 0.2955772469037298 0.1470035493950503 0.1853380219237232
0.3327184360004135 0.4926267649542791 900.0000000000000000 0.2979993193891687 0.1418636454343948 0.2247884311675875
0.3233066860422322 0.4838988715703484 1000.0000000000000000 0.2994275756741687 0.1377153727128555 0.2527893723712386
0.3108593131603937 0.4712799157672571 1100.0000000000000000 0.2965732301206657 0.1320400415208353 0.2721136500341767
0.2962693415160487 0.4513801963435931 1200.0000000000000000 0.2876159378933352 0.1299167476538292 0.2728974660598700
0.2804958415993742 0.4290084973805547 1300.0000000000000000 0.2757155510413816 0.1336496207851805 0.2597082444004168
0.2643451619244733 0.4102510286659318 1400.0000000000000000 0.2619581912766059 0.1377828263683693 0.2354537481476492
0.2453081628905071 0.3922215609188902 1500.0000000000000000 0.2450550191014972 0.1347695125867585 0.2079208400098330
0.2239789057559834 0.3724203545259957 1600.0000000000000000 0.2254845368793112 0.1246048785559592 0.1809340086793063
0.2044842859948618 0.3486583045447297 1700.0000000000000000 0.2042177024904038 0.1105233852333547 0.1532048341886691
0.1878845725561454 0.3241085139102956 1800.0000000000000000 0.1847090147253816 0.0986746541247990 0.1281683183102865
0.1757393067829880 0.3011444479237489 1900.0000000000000000 0.1695216067573999 0.0895789322490833 0.1116237400737791
0.1631363074379322 0.2858656421694614 2000.0000000000000000 0.1592376415712906 0.0837817587340935 0.1041668579436752
0.1541695123618974 0.2733949616539293 2100.0000000000000000 0.1524693197980295 0.0795423404003236 0.1027704647759678
0.1493438305978863 0.2597092836147761 2200.0000000000000000 0.1472144671234578 0.0764434180843990 0.1033613361967699
0.1466996484184772 0.2480356430764450 2300.0000000000000000 0.1428699502537855 0.0734934438657468 0.1032510656544729
0.1417516764286244 0.2364081531549280 2400.0000000000000000 0.1385791289768920 0.0698620278869879 0.1062946584370275
0.1358170766033541 0.2261892614917063 2500.0000000000000000 0.1337152119816089 0.0667001779394862 0.1061543318918890
0.1305419758868601 0.2175252348343296 2600.0000000000000000 0.1291168174972696 0.0644353462602108 0.1039647130076780
0.1263299031410609 0.2100588584609216 2700.0000000000000000 0.1252037823505863 0.0629076601217810 0.1015187076785819
0.1222204785992808 0.2028622300554934 2800.0000000000000000 0.1215964906836912 0.0615607829181850 0.0997424711618055
0.1180991585858586 0.1954635606703618 2900.0000000000000000 0.1181520575193422 0.0601101544748106 0.0989353563463379
0.1146341870901940 0.1879349617259519 3000.0000000000000000 0.1149065137577281 0.0587073476353696 0.0983495585793969
0.1126825636292431 0.1810188072535288 3100.0000000000000000 0.1122456743707132 0.0575138147476445 0.0977675118524364
0.1119357312797679 0.1753514714783970 3200.0000000000000000 0.1102192521399934 0.0565469166904106 0.0970428891113979
0.1115787958138640 0.1707584716103533 3300.0000000000000000 0.1085297995280661 0.0556975299090486 0.0960844007789986
0.1117650454506600 0.1667811539046802 3400.0000000000000000 0.1071448593860586 0.0550572538379832 0.0949759843509108
0.1124521790543271 0.1633592462161819 3500.0000000000000000 0.1061220016644816 0.0549121815984575 0.0937643997889601
0.1134499656327112 0.1611387593418676 3600.0000000000000000 0.1055892057772700 0.0551674217625067 0.0926006763719945
0.1145717411335653 0.1601152209754023 3700.0000000000000000 0.1054774972135846 0.0555484447736070 0.0916745819717637
0.1156125687979982 0.1600399074058260 3800.0000000000000000 0.1056319775812163 0.0558118850582480 0.0910635490627932
0.1163957910856445 0.1604104065622035 3900.0000000000000000 0.1058210693084529 0.0558216982182830 0.0906563813676806
0.1168244966732608 0.1608151826668313 4000.0000000000000000 0.1058966474397175 0.0556475134357134 0.0902993969830646
0.1163326004827119 0.1603320698378884 4100.0000000000000000 0.1054409223467572 0.0551667100724832 0.0899323089939451
0.1159034478730699 0.1596418788562181 4200.0000000000000000 0.1049843216723959 0.0546706063575213 0.0897213536027742
0.1153505263515171 0.1588217302437693 4300.0000000000000000 0.1044670497617958 0.0541131433147888 0.0895827991371078
0.1145846687848054 0.1577645989778633 4400.0000000000000000 0.1038049625156141 0.0534748350450843 0.0893957472547035
0.1136497922559294 0.1566279416887242 4500.0000000000000000 0.1030358150050913 0.0527909406404917 0.0890745854352200
0.1123091727160539 0.1551577260934809 4600.0000000000000000 0.1020090803132305 0.0520142238125083 0.0885551986308788
0.1108600990629802 0.1537172432130533 4700.0000000000000000 0.1009028586547759 0.0511770301184658 0.0878570622246044
0.1097789793826280 0.1526660146509068 4800.0000000000000000 0.0999546311708525 0.0503595521239367 0.0870139785259386
0.1088916786074835 0.1517940405356694 4900.0000000000000000 0.0990739770990678 0.0495165810497235 0.0860936082033949
0.1080658939855323 0.1508259336992631 5000.0000000000000000 0.0981734917149717 0.0486657588547548 0.0851363803203364
0.1074452395236840 0.1498657565680278 5100.0000000000000000 0.0973050299624204 0.0477871853483205 0.0841219384096491
0.1070327766016783 0.1489370019536121 5200.0000000000000000 0.0965036471538189 0.0469339687107215 0.0831108413492636
0.1064104518825214 0.1476509484913132 5300.0000000000000000 0.0955237817683053 0.0460554826685463 0.0819782440308405
0.1059988722032009 0.1464726895817019 5400.0000000000000000 0.0946110251382611 0.0452089673356414 0.0807635714325000
0.1057098324063946 0.1454065577149503 5500.0000000000000000 0.0937594211472918 0.0444739198949713 0.0794473745728509
0.1053526458858022 0.1443320560448701 5600.0000000000000000 0.0928760759083571 0.0438451987035218 0.0779744029992344
0.1048778549683594 0.1431631112701574 5700.0000000000000000 0.0919087099075359 0.0433157318829658 0.0762781415086609
0.1043004650837185 0.1418803549951274 5800.0000000000000000 0.0908887490072187 0.0429300142578644 0.0744441616921645
0.1037205767185405 0.1404722473204666 5900.0000000000000000 0.0898302315835405 0.0426597805262773 0.0724683217688778
0.1032552480583121 0.1391446407749690 6000.0000000000000000 0.0888664960594480 0.0424939704436572 0.0705721249608540
0.1028464800165252 0.1378851350187836 6100.0000000000000000 0.0879648276018382 0.0423680460495961 0.0687596493224480
0.1024377961571798 0.1366528297274787 6200.0000000000000000 0.0870836789865772 0.0422355259949010 0.0670085640667495
0.1020079261266513 0.1353883535299626 6300.0000000000000000 0.0862665879822453 0.0421604190707770 0.0655096532015901
0.1015366160662180 0.1340688405212296 6400.0000000000000000 0.0854346128187763 0.0420540978415864 0.0640788968460715
0.1010136600548915 0.1326063527798029 6500.0000000000000000 0.0845723992404845 0.0418732330164337 0.0627963511108099
0.1004418252585006 0.1309656684221027 6600.0000000000000000 0.0836499764775756 0.0415843185354503 0.0616080936942489
0.1002709137681129 0.1295211101259837 6700.0000000000000000 0.0829800236363062 0.0414719760996348 0.0606560945514935
0.0997600354743487 0.1279794526504280 6800.0000000000000000 0.0821522830452349 0.0410930710819550 0.0597765729742080
0.0995246606179816 0.1266794297568753 6900.0000000000000000 0.0815283662694826 0.0408463639855518 0.0590630107175216
0.0992346354260594 0.1253782464057863 7000.0000000000000000 0.0809075255809150 0.0405850029030561 0.0584322175887581
0.0989318447139295 0.1240400268683532 7100.0000000000000000 0.0802986884102037 0.0403484041618447 0.0578744778966875
0.0986413729093898 0.1227925701785282 7200.0000000000000000 0.0797494207198210 0.0401599883082306 0.0574037514831352
0.0982833140534503 0.1216452713741023 7300.0000000000000000 0.0792001445461304 0.0399668852432792 0.0569051075136900
0.0981632908588684 0.1207081571929879 7400.0000000000000000 0.0788289781598043 0.0399135149447596 0.0565309496426014
0.0978350337456884 0.1197397966183212 7500.0000000000000000 0.0783996466696506 0.0398292216725658 0.0561945346420271
0.0976623021137331 0.1189515711949385 7600.0000000000000000 0.0780570025746876 0.0398016375660186 0.0558124994240604
0.0973917165617451 0.1181158844164872 7700.0000000000000000 0.0776801418018157 0.0397699214478489 0.0554430447811815
0.0970765908017493 0.1173305424816001 7800.0000000000000000 0.0773026455994497 0.0397229041264639 0.0550805449879856
0.0966694666626254 0.1164908015289266 7900.0000000000000000 0.0768977166604312 0.0396759332088117 0.0547546652413611
0.0965620433732230 0.1159153263224779 8000.0000000000000000 0.0766451192154281 0.0397077132836134 0.0543953938823981
0.0962619118799091 0.1153428288471757 8100.0000000000000000 0.0763198469129848 0.0396895709059458 0.0539850760189088
0.0960001039655434 0.1147157931117247 8200.0000000000000000 0.0760203226668481 0.0396386348550800 0.0537267587350442
0.0957315194620112 0.1141748936559833 8300.0000000000000000 0.0757379811570234 0.0396141598898516 0.0534313516202476
0.0954833547999778 0.1136750542369286 8400.0000000000000000 0.0754739763039588 0.0395858225449843 0.0531516736339445
0.0952792617111990 0.1132372465426943 8500.0000000000000000 0.0752476400868859 0.0395517965223582 0.0529222555712921
0.0950608166747857 0.1128414485274127 8600.0000000000000000 0.0750257069559181 0.0395039792798072 0.0526965833416668
0.0948433815821607 0.1124405835739743 8700.0000000000000000 0.0748209606605575 0.0394732013412266 0.0525266761448684
0.0946635418835441 0.1121553066866232 8800.0000000000000000 0.0746561291977521 0.0394341940720570 0.0523714741487840
0.0945039231326896 0.1118108691696234 8900.0000000000000000 0.0744908475840141 0.0393723296252385 0.0522762684085049
0.0943497700235398 0.1115528578786021 9000.0000000000000000 0.0743525192478088 0.0393457955190863 0.0521616535700069
0.0941820559945030 0.1113071858361919 9100.0000000000000000 0.0742457315509292 0.0392832851028207 0.0522103992702012
0.0940336437612087 0.1111353660709522 9200.0000000000000000 0.0741303158703123 0.0392507759148147 0.0521014777342736
0.0938509626237520 0.1109095813367858 9300.0000000000000000 0.0740196964189850 0.0391927709835113 0.0521254707318909
0.0937137411046246 0.1107894038310627 9400.0000000000000000 0.0739318638554892 0.0391522466331721 0.0520720638530974
0.0935542483304421 0.1106786004262929 9500.0000000000000000 0.0738772986746605 0.0390994811181834 0.0521768648237237
0.0934312853943412 0.1105966012525493 9600.0000000000000000 0.0738323880666036 0.0390546869046394 0.0522469787148846
0.0933008925320799 0.1105443043958045 9700.0000000000000000 0.0737872549234850 0.0390107656835126 0.0522930570825430
0.0929712110956886 0.1103476746295431 9800.0000000000000000 0.0736822405732061 0.0389870151578276 0.0524230614097651
0.0927695776614518 0.1102112880506287 9900.0000000000000000 0.0736031207696849 0.0390028419156672 0.0524287754509918
0.0925081393250024 0.1100699603475989 10000.0000000000000000 0.0735198071493827 0.0389493464144673 0.0525517825104624
0.0923649090144757 0.1101443703760557 10100.0000000000000000 0.0734985410904613 0.0389473181230860 0.0525375668482278
0.0920466470525133 0.1101129800507455 10200.0000000000000000 0.0734127095038856 0.0388904925719959 0.0526007183402875
0.0917988265494109 0.1101146606520690 10300.0000000000000000 0.0733701902635067 0.0388573204967330 0.0527099533558139
0.0918747184380773 0.1102711646305758 10400.0000000000000000 0.0734484695507892 0.0388823698760118 0.0527656252584920
0.0916203780152118 0.1103086260533702 10500.0000000000000000 0.0733984751136614 0.0388828638718365 0.0527820325142271
0.0915482985069669 0.1103786525902285 10600.0000000000000000 0.0734146746619512 0.0388421849537589 0.0528895625968505
0.0915060352428406 0.1104652361929823 10700.0000000000000000 0.0734571054646817 0.0388670034146985 0.0529901470082053
0.0911909040682570 0.1104384876278786 10800.0000000000000000 0.0733643256270126 0.0387871391322901 0.0530407716796249
0.0909467006707624 0.1105009420665108 10900.0000000000000000 0.0733326523972275 0.0387973946727086 0.0530855721789281
0.0909349773257037 0.1106034697726462 11000.0000000000000000 0.0733751987748351 0.0387993534283036 0.0531629945726870
0.0909581962103335 0.1108848827657093 11100.0000000000000000 0.0734609072121834 0.0388344824985716 0.0531660673741194
0.0905577014200191 0.1107071390993262 11200.0000000000000000 0.0733211799990525 0.0387611829756892 0.0532586965011757
0.0904185093954146 0.1107353721516405 11300.0000000000000000 0.0732994341851683 0.0387556709512028 0.0532881842424153
0.0902867695249158 0.1108925603618690 11400.0000000000000000 0.0733184722006272 0.0387591768272351 0.0533353820884888
0.0901517987935109 0.1111578164881999 11500.0000000000000000 0.0733934799802327 0.0387940959212974 0.0534702087179224
0.0898273732337019 0.1111570104608406 11600.0000000000000000 0.0733000968684510 0.0387586859586569 0.0534573178206047
0.0895041603530201 0.1111976296932256 11700.0000000000000000 0.0732143623136677 0.0386934091503974 0.0534622500580275
0.0893934544926355 0.1112168387003910 11800.0000000000000000 0.0732021585679458 0.0387397839301623 0.0534585571485945
0.0891370939631473 0.1112160047182351 11900.0000000000000000 0.0731277891032023 0.0387198183974621 0.0534382393339647
0.0889206671281025 0.1112383066778340 12000.0000000000000000 0.0730753403693825 0.0387058428346715 0.0534365448369220
0.0886790611297551 0.1112593919030835 12100.0000000000000000 0.0730115600265058 0.0386909194114045 0.0534168676617803
0.0884147027528340 0.1112880542156912 12200.0000000000000000 0.0729387617602249 0.0386808887362071 0.0533714013361674
0.0883340126150316 0.1114809282068812 12300.0000000000000000 0.0729483407954424 0.0386709625120684 0.0533074598477883
0.0877791773149378 0.1111789709609869 12400.0000000000000000 0.0727300982905681 0.0386295307542806 0.0533327141320671
0.0874522148249393 0.1111276383309666 12500.0000000000000000 0.0726199395456012 0.0386111678790834 0.0532887371474157
0.0871152621289431 0.1111168438201203 12600.0000000000000000 0.0725090506944874 0.0385885807737682 0.0532155160551181
0.0865038692018543 0.1108157831436530 12700.0000000000000000 0.0722595183576786 0.0385438347799643 0.0531745863052428
0.0857757867376474 0.1106219754767929 12800.0000000000000000 0.0719861067639907 0.0384564665409073 0.0530901983006154
0.0852918637781866 0.1104942497382043 12900.0000000000000000 0.0718003289714847 0.0384737200217247 0.0529414823478230
0.0843274782113529 0.1101458051259631 13000.0000000000000000 0.0714230446225765 0.0384147449316326 0.0528041502213571
0.0830220696331068 0.1096285014023908 13100.0000000000000000 0.0708838969418381 0.0382993900528618 0.0525856266789929
0.0815889191685378 0.1089799110399501 13200.0000000000000000 0.0702839874647337 0.0381970344648642 0.0523700851855828
0.0801763522973579 0.1083592096322176 13300.0000000000000000 0.0696934231361162 0.0380654794410377 0.0521726511738518
0.0784726581567638 0.1073607783674851 13400.0000000000000000 0.0689409197411373 0.0378491472153379 0.0520810952249624
0.0776658352518869 0.1069642148960720 13500.0000000000000000 0.0686068344452623 0.0377805335708835 0.0520167540622070
0.0764670714888395 0.1062925789218999 13600.0000000000000000 0.0680619010456804 0.0375339477307515 0.0519540060412306
0.0755854880781343 0.1056937841008550 13700.0000000000000000 0.0676480124590809 0.0373861789216368 0.0519265987356976
0.0746742782314496 0.1050331804679443 13800.0000000000000000 0.0672041522479672 0.0372277241359939 0.0518814261564809
0.0738970334260182 0.1044334315994323 13900.0000000000000000 0.0668141367010063 0.0370705719220135 0.0518555098565614
0.0730022909743877 0.1037974507175890 14000.0000000000000000 0.0663724995314645 0.0368649180229414 0.0518253384109397
0.0726250253022825 0.1035023100620349 14100.0000000000000000 0.0661699722210971 0.0368023316691031 0.0517502218509679
0.0720518111821942 0.1030666674872217 14200.0000000000000000 0.0658804339320200 0.0366339564463287 0.0517693006123355
0.0714462770103786 0.1026850463693061 14300.0000000000000000 0.0655829884597630 0.0364583376198552 0.0517422928395121
0.0711120087666559 0.1023861405684462 14400.0000000000000000 0.0654062390789696 0.0363734844029892 0.0517533225777869
0.0707085243252981 0.1022038388301288 14500.0000000000000000 0.0652069858171080 0.0362319534314346 0.0516836266815707
0.0701043147927536 0.1017205565415551 14600.0000000000000000 0.0648858154833455 0.0361329001854373 0.0515854904136358
0.0698033457405849 0.1014492943081427 14700.0000000000000000 0.0647005414395014 0.0359824336363441 0.0515670920729340
0.0694447526811046 0.1012058310344670 14800.0000000000000000 0.0644977303676995 0.0358399250428630 0.0515004127123632
0.0691539873911022 0.1008812033119239 14900.0000000000000000 0.0643069971550962 0.0357507674548252 0.0514420304625336
0.0687136622769249 0.1005554992157974 15000.0000000000000000 0.0640550507412153 0.0355738235117992 0.0513772179603397
0.0684905412545064 0.1003956235612812 15100.0000000000000000 0.0639146247915067 0.0354873435115377 0.0512849908387013
0.0682146383583125 0.1001364084702988 15200.0000000000000000 0.0637423817074005 0.0353955565512798 0.0512229234497110
0.0679191463503995 0.0999235476933418 15300.0000000000000000 0.0635539957986671 0.0352489692795933 0.0511243198713338
0.0675517488053528 0.0995659005450369 15400.0000000000000000 0.0633502060964788 0.0352123459495702 0.0510708290859551
0.0673921316248360 0.0994368162444066 15500.0000000000000000 0.0632195643804547 0.0350815279501147 0.0509677817024616
0.0671323314600211 0.0991922025986482 15600.0000000000000000 0.0630496528567611 0.0350029610667676 0.0508711163016074
0.0669225580971677 0.0990475883446287 15700.0000000000000000 0.0629190799332482 0.0349090278703713 0.0507971454208254
0.0667719268561467 0.0989003051867704 15800.0000000000000000 0.0628225335893943 0.0348768664791843 0.0507410358354757
0.0664738512430319 0.0986858861789355 15900.0000000000000000 0.0626408645741808 0.0347369600427797 0.0506667608319762
0.0664284228905828 0.0985248906656277 16000.0000000000000000 0.0625834815665782 0.0347264003193274 0.0506542123907747
0.0662702343304566 0.0983948631636361 16100.0000000000000000 0.0624852595557961 0.0347268836805457 0.0505490570485460
0.0659160284536507 0.0981584982133390 16200.0000000000000000 0.0622801181865141 0.0345482046351542 0.0504977414439125
0.0658388407455725 0.0980236577728410 16300.0000000000000000 0.0622102867043529 0.0345244092916364 0.0504542390073619
0.0656688481806284 0.0978827013833725 16400.0000000000000000 0.0620921116913782 0.0344459514748239 0.0503709457266879
0.0655046921619233 0.0977182979747746 16500.0000000000000000 0.0619850034776651 0.0343934685717968 0.0503235552021655
0.0654573143112631 0.0975815874065973 16600.0000000000000000 0.0619144465710972 0.0343889353624614 0.0502299492040671
0.0652432045623615 0.0974539504511874 16700.0000000000000000 0.0618010000117101 0.0342746487132068 0.0502321963200848
0.0650689828274127 0.0972709401068463 16800.0000000000000000 0.0616716363808095 0.0341904327378037 0.0501561898511754
0.0649512408062094 0.0971606809843120 16900.0000000000000000 0.0615690396853853 0.0341023041723948 0.0500619327786250
0.0647190405607690 0.0969395075386774 17000.0000000000000000 0.0614415326655574 0.0340795062749064 0.0500280762878766
0.0644909943413250 0.0967280942135192 17100.0000000000000000 0.0612814549504611 0.0339527958580954 0.0499539353889048
0.0644148442229828 0.0966379537874350 17200.0000000000000000 0.0612243400084298 0.0339150229714082 0.0499295390518932
0.0642871625759733 0.0964746087789484 17300.0000000000000000 0.0611202792939947 0.0338548247439394 0.0498645210771176
0.0641342441820065 0.0962900702006595 17400.0000000000000000 0.0610267700100195 0.0338603407613953 0.0498224248960168
0.0639993901680598 0.0961829472830265 17500.0000000000000000 0.0609127486126999 0.0337238405139379 0.0497448164857755
0.0638112096239444 0.0960569596460894 17600.0000000000000000 0.0607927451420495 0.0335992873736132 0.0497035239245510
0.0637136619081701 0.0959002305963501 17700.0000000000000000 0.0607157519886965 0.0336029319673264 0.0496461834829395
0.0638210820138237 0.0959216498165381 17800.0000000000000000 0.0607557311701492 0.0336284752623294 0.0496517175879055
0.0634039730719495 0.0955949698592845 17900.0000000000000000 0.0604962121914727 0.0334471331944829 0.0495387726401740
0.0633518661126549 0.0955719168438125 18000.0000000000000000 0.0604346194461156 0.0333424034835121 0.0494722913444828
0.0631801167269369 0.0952983695990040 18100.0000000000000000 0.0603108369792562 0.0333347882166383 0.0494300733744456
0.0630165625455368 0.0951893064883257 18200.0000000000000000 0.0602162125893479 0.0332692152492175 0.0493897660743118
0.0629521138290778 0.0951167707381926 18300.0000000000000000 0.0601639583231498 0.0332309791158069 0.0493559696095220
0.0627424715888693 0.0949461591200049 18400.0000000000000000 0.0600301181601347 0.0331214271414151 0.0493104147902496
0.0627221466885132 0.0948762490659891 18500.0000000000000000 0.0600023018488576 0.0331160457339825 0.0492947659069454
0.0626037827884029 0.0948053880461594 18600.0000000000000000 0.0599223720683937 0.0330215234050703 0.0492587940339423
0.0624072535225653 0.0945764535211662 18700.0000000000000000 0.0597939193589310 0.0329824772241661 0.0492094931678264
0.0623044103616358 0.0945016431400451 18800.0000000000000000 0.0597148074044441 0.0328949429506245 0.0491582331654710
0.0622679283679390 0.0944246152934593 18900.0000000000000000 0.0596688501595813 0.0328458559011211 0.0491370010758060
0.0621666884389494 0.0943514357481941 19000.0000000000000000 0.0596173249473810 0.0328296189626926 0.0491215566396880
0.0619704603399949 0.0941525564770310 19100.0000000000000000 0.0594726260768138 0.0327101692669388 0.0490573182232905
0.0619643640471719 0.0941360492907997 19200.0000000000000000 0.0594597900151012 0.0326943886945339 0.0490443580278991
0.0618859976781616 0.0940559644420612 19300.0000000000000000 0.0594010120948828 0.0326473302705295 0.0490147559887786
0.0618412622597547 0.0940059345276875 19400.0000000000000000 0.0593725934574305 0.0326405360476503 0.0490026409946294
0.0616768593107099 0.0938774958305541 19500.0000000000000000 0.0592457892571294 0.0324947144566367 0.0489340874306170
0.0614838564379801 0.0937067956859213 19600.0000000000000000 0.0591402485044184 0.0324662324423072 0.0489041094514650
0.0615980464909213 0.0937906828322875 19700.0000000000000000 0.0591829833781009 0.0324411555453701 0.0489020486438249
0.0613661809720337 0.0935971388087538 19800.0000000000000000 0.0590583324167184 0.0323851066093411 0.0488849032767448
0.0613433256759097 0.0935568971765285 19900.0000000000000000 0.0590323724483316 0.0323728045834235 0.0488564623574646
0.0613430547414478 0.0935475760215220 20000.0000000000000000 0.0590067201047130 0.0323014870186112 0.0488347626372709
0.0612005361170360 0.0934212718596989 20100.0000000000000000 0.0589292149312714 0.0322953039108270 0.0487997478375237
0.0609963010731892 0.0932422424338576 20200.0000000000000000 0.0588430349655220 0.0323214505644081 0.0488121457906333
0.0610112391599165 0.0932939650639549 20300.0000000000000000 0.0588134412238623 0.0321795042961009 0.0487690563754769
0.0609189176720359 0.0932104553072434 20400.0000000000000000 0.0587568109493883 0.0321624752375192 0.0487353955807547
0.0607857153288947 0.0930955339880853 20500.0000000000000000 0.0586779484076087 0.0321067246404573 0.0487238196729976
0.0608454827618846 0.0931287102619242 20600.0000000000000000 0.0586981476130271 0.0321160315255921 0.0487023659027076
0.0607632810680442 0.0930875217615021 20700.0000000000000000 0.0586464489062029 0.0320523500330222 0.0486826427622432
0.0606418935455843 0.0930053109338262 20800.0000000000000000 0.0585690562719055 0.0319634083406906 0.0486656122675210
0.0605858274840385 0.0929941402909655 20900.0000000000000000 0.0585530598799936 0.0319680252294219 0.0486642465155484
0.0605211265484377 0.0929067325260198 21000.0000000000000000 0.0585003825321221 0.0319387833752372 0.0486348876787938
0.0604027403896461 0.0928102296862003 21100.0000000000000000 0.0584740600342805 0.0320610801453822 0.0486221899158936
0.0604418249854890 0.0928654357015438 21200.0000000000000000 0.0584471950277834 0.0318948812455262 0.0485866381785746
0.0601509215593056 0.0926655671749948 21300.0000000000000000 0.0582922558336696 0.0317999426899983 0.0485525919103795
0.0601842187655664 0.0926904199030239 21400.0000000000000000 0.0582997737386949 0.0317581487884741 0.0485663074977152
0.0602088529931088 0.0927545618033709 21500.0000000000000000 0.0583063756681148 0.0316994638441960 0.0485626240317835
0.0602351898220637 0.0927448519511150 21600.0000000000000000 0.0583038002221708 0.0317301632077262 0.0485049959077784
0.0602558248968845 0.0928054283924186 21700.0000000000000000 0.0583469806841182 0.0317946793322215 0.0485319901149482
0.0602158132366213 0.0927853454827732 21800.0000000000000000 0.0583280842884872 0.0318020618505183 0.0485091165840359
0.0601492155968159 0.0927174772062533 21900.0000000000000000 0.0582634973639939 0.0317133238916112 0.0484739727612952
0.0602194195128357 0.0928089819303874 22000.0000000000000000 0.0582856665933925 0.0316625203830866 0.0484517445472603
0.0600038988241685 0.0926371626255165 22100.0000000000000000 0.0582034889357100 0.0317128648858678 0.0484600294072873
0.0598823217738009 0.0925745756483270 22200.0000000000000000 0.0581169621102817 0.0315963337234647 0.0484146172955341
0.0597506872638305 0.0925061730555580 22300.0000000000000000 0.0580789909507870 0.0316611608653244 0.0483979426184350
0.0598382145485734 0.0925586588339589 22400.0000000000000000 0.0580849563841088 0.0315772561224539 0.0483656960314491
0.0597650252029284 0.0925179464129849 22500.0000000000000000 0.0580450226299860 0.0315473231110025 0.0483497957930283
0.0598234800473898 0.0925773011022431 22600.0000000000000000 0.0581242531759604 0.0317357206567877 0.0483605108974210
0.0597528618735138 0.0925511117560322 22700.0000000000000000 0.0580318133053168 0.0315096927016054 0.0483135868901157
0.0595092940929246 0.0924140186040078 22800.0000000000000000 0.0578938435233666 0.0313944463374400 0.0482576150590941
0.0595607614986320 0.0924464708030270 22900.0000000000000000 0.0579326582578388 0.0314550161421276 0.0482683845875688
0.0596082303129216 0.0924842104080546 23000.0000000000000000 0.0579399912512450 0.0314191173738728 0.0482484069101310
0.0595125946129933 0.0924544233477032 23100.0000000000000000 0.0579195582570746 0.0314662643976351 0.0482449506699668
0.0594827592459293 0.0924334358561307 23200.0000000000000000 0.0578729806425501 0.0313730788829053 0.0482026485852352
0.0597274368903140 0.0926100475509384 23300.0000000000000000 0.0579209672748436 0.0311994552077526 0.0481469294503695
0.0594832025154482 0.0924760422185494 23400.0000000000000000 0.0578549430994449 0.0313087207993508 0.0481518068644312
0.0593226127322784 0.0923820156148441 23500.0000000000000000 0.0577995369580726 0.0313540946927914 0.0481394247923766
0.0593465269591944 0.0924132924868991 23600.0000000000000000 0.0578059640751591 0.0313482770959781 0.0481157597585649
0.0593801083670187 0.0924690288926088 23700.0000000000000000 0.0578116686180422 0.0312903817787108 0.0481071554338304
0.0592495833476149 0.0923885160347591 23800.0000000000000000 0.0577482081456741 0.0312873869905936 0.0480673462097290
0.0591101128828797 0.0922960682243712 23900.0000000000000000 0.0577384874936436 0.0314815099383303 0.0480662589289930
0.0592530349964332 0.0924359842196685 24000.0000000000000000 0.0577456908671559 0.0312668755079146 0.0480268687446073
0.0591838248308372 0.0923833481953605 24100.0000000000000000 0.0577369694254675 0.0313733168835930 0.0480073877920791
0.0593061956258915 0.0925043112437796 24200.0000000000000000 0.0577266655761874 0.0311418007185984 0.0479543547164801
0.0590612835487800 0.0923457274351846 24300.0000000000000000 0.0576320548396073 0.0311854733102669 0.0479357350641978
0.0589559355767344 0.0923080497515436 24400.0000000000000000 0.0575706968047591 0.0311109196131723 0.0479078822775860
0.0589681910839307 0.0923433819066058 24500.0000000000000000 0.0575933430032143 0.0311611405680418 0.0479006584542791
0.0589529573405137 0.0923370954917671 24600.0000000000000000 0.0575727796933968 0.0311446079116436 0.0478564580296627
0.0587607061104547 0.0922305117705621 24700.0000000000000000 0.0574703389127202 0.0310455561146552 0.0478445816552086
0.0589874431435290 0.0923980143666958 24800.0000000000000000 0.0575682036416138 0.0310712281519517 0.0478161289042785
0.0588350458709271 0.0923030484972786 24900.0000000000000000 0.0575112249047307 0.0311134052497495 0.0477934000009677
0.0586101318651674 0.0921615158045088 25000.0000000000000000 0.0573649739915410 0.0309532035976343 0.0477350446988535
0.0588580498180499 0.0923407195331596 25100.0000000000000000 0.0575159159682617 0.0311040151566096 0.0477608793652279
0.0588330530469367 0.0923535844114681 25200.0000000000000000 0.0574849595680294 0.0310374139863272 0.0477157868273858
0.0587477356479956 0.0923340117072663 25300.0000000000000000 0.0574182776407485 0.0309295881863166 0.0476617750214155
0.0586797478962606 0.0922801393471828 25400.0000000000000000 0.0574166310614133 0.0310390440283181 0.0476675929738917
0.0586909744051015 0.0923006425890883 25500.0000000000000000 0.0573929841192400 0.0309647399621646 0.0476155795206058
0.0586050268879461 0.0922336610835248 25600.0000000000000000 0.0573513784629630 0.0309620255507363 0.0476048003296448
0.0585917596998448 0.0922742793961181 25700.0000000000000000 0.0573585235026688 0.0309760364046087 0.0475920185101035
0.0585623328708381 0.0922685188314577 25800.0000000000000000 0.0573277711497119 0.0309320691705724 0.0475481637259792
0.0585225024038724 0.0922713101011410 25900.0000000000000000 0.0573595345182528 0.0310462296697962 0.0475980958982017
0.0584922040443648 0.0922363240268741 26000.0000000000000000 0.0572938101966814 0.0309358327284730 0.0475108799870140
0.0584513864295439 0.0922147833504899 26100.0000000000000000 0.0572722839756823 0.0309370990871948 0.0474858670355008
0.0583466646904132 0.0921593315233627 26200.0000000000000000 0.0572306220657034 0.0309304951167203 0.0474859969323175
0.0582388686544584 0.0920944516862092 26300.0000000000000000 0.0571396510629556 0.0308096176038243 0.0474156663073304
0.0583565329733753 0.0921947542488918 26400.0000000000000000 0.0572125878326711 0.0308810199246910 0.0474180441837265
0.0584996331127490 0.0923154461377320 26500.0000000000000000 0.0572739741795089 0.0308799635325343 0.0474008539350203
0.0582647831680594 0.0921634083646536 26600.0000000000000000 0.0571702718368554 0.0308742519614132 0.0473786438532952
0.0581991621924097 0.0921087061781282 26700.0000000000000000 0.0571698172824255 0.0309761545929907 0.0473952461661736
0.0584031836579259 0.0922711885313380 26800.0000000000000000 0.0571998675740599 0.0308131495201589 0.0473119485868169
0.0580141220539717 0.0919962717961133 26900.0000000000000000 0.0570292904643031 0.0308228893128926 0.0472838786942346
0.0581727744256845 0.0921228316837960 27000.0000000000000000 0.0570698324676131 0.0307342360761642 0.0472494876848076
0.0580894900646476 0.0920920300957820 27100.0000000000000000 0.0570562948425050 0.0307879366609102 0.0472557225486803
0.0581030915808045 0.0921037485444669 27200.0000000000000000 0.0570505831279386 0.0307775538679669 0.0472179385185161
0.0580684179194827 0.0920897740907430 27300.0000000000000000 0.0570269883773757 0.0307609395073177 0.0471888219919595
0.0581767728896575 0.0921695611430523 27400.0000000000000000 0.0570386904999678 0.0306745800695190 0.0471338478976423
0.0582575271285890 0.0922478415193523 27500.0000000000000000 0.0570823657981160 0.0306876809026444 0.0471364136418784
0.0579387389491529 0.0920263571440014 27600.0000000000000000 0.0569342079924940 0.0306788103184363 0.0470929255583854
0.0578922077438604 0.0919975981723434 27700.0000000000000000 0.0569266856666837 0.0307262581295939 0.0470906786209370
0.0578996476799708 0.0920219824586633 27800.0000000000000000 0.0569293866891128 0.0307250945939649 0.0470708220238523
0.0579177062396682 0.0920443401541623 27900.0000000000000000 0.0569169098674923 0.0306605147164504 0.0470450783596883
0.0577787933625298 0.0919460534496639 28000.0000000000000000 0.0568916463850058 0.0308031030083311 0.0470386357194985
0.0578184750047800 0.0919942485827427 28100.0000000000000000 0.0568727977747073 0.0306671945521296 0.0470112729591769
0.0578432072808050 0.0920163473544725 28200.0000000000000000 0.0568716124868620 0.0306447208326730 0.0469821744794976
0.0578116455351658 0.0919871563884839 28300.0000000000000000 0.0568559413127632 0.0306777312782576 0.0469472320491454
0.0580132251602325 0.0921450252590543 28400.0000000000000000 0.0569108804185548 0.0305514245118875 0.0469338467430447
0.0577088381570250 0.0919776129519516 28500.0000000000000000 0.0568243580680198 0.0306712067014399 0.0469397744616629
0.0578807992466950 0.0920726603458678 28600.0000000000000000 0.0568723494697198 0.0306448628207155 0.0468910754656008
0.0576090328971726 0.0918733150585012 28700.0000000000000000 0.0567485228678814 0.0306512049218383 0.0468605385940136
0.0575956079688511 0.0918730501572797 28800.0000000000000000 0.0567194192822140 0.0305807249556673 0.0468282940470580
0.0575868708057198 0.0918745078810637 28900.0000000000000000 0.0567297390657454 0.0306388110258456 0.0468187665503525
0.0577533327163286 0.0919885597773751 29000.0000000000000000 0.0567561246832878 0.0305080019168774 0.0467746043225703
0.0575151439636586 0.0918267062661961 29100.0000000000000000 0.0566641620082892 0.0305488276751895 0.0467659701281124
0.0575029283513943 0.0918237097322581 29200.0000000000000000 0.0566702301287124 0.0306023168320578 0.0467519655991393
0.0575003908407286 0.0918241757911071 29300.0000000000000000 0.0566585979857415 0.0305802977024831 0.0467295276086473
0.0573964981720173 0.0917505672856460 29400.0000000000000000 0.0566012078363396 0.0305527390123189 0.0467050268753763
0.0574527477336052 0.0917776374026707 29500.0000000000000000 0.0566177431816957 0.0305549215966997 0.0466856659938072
0.0574163713353067 0.0917437749322009 29600.0000000000000000 0.0565848013215834 0.0305299845892927 0.0466490744295333
0.0573932620193213 0.0917342861177642 29700.0000000000000000 0.0565608586480561 0.0304875552617328 0.0466283311934060
0.0573095441333494 0.0916972573707057 29800.0000000000000000 0.0565511425517730 0.0305687762055756 0.0466289924974612
0.0573515800931524 0.0917398363262323 29900.0000000000000000 0.0565960211372571 0.0306599035088178 0.0466327646208260
0.0573835153389620 0.0917457505511772 30000.0000000000000000 0.0565608901102303 0.0305218254919188 0.0465924690588633
0.0572319665250285 0.0916462725397588 30100.0000000000000000 0.0564886808789639 0.0305157665360061 0.0465607179150623
0.0573163205589537 0.0917259409015746 30200.0000000000000000 0.0565787134645662 0.0306938474255861 0.0465787449721506
0.0571718270009369 0.0916000520035981 30300.0000000000000000 0.0564441663791391 0.0304838706506899 0.0465209158613313
0.0572452912958600 0.0916525730022584 30400.0000000000000000 0.0564804559185498 0.0305149190831031 0.0465090402929775
0.0571896986250178 0.0916143283711575 30500.0000000000000000 0.0564464747725123 0.0304896759536952 0.0464921961401787
0.0571931250952748 0.0916201250056418 30600.0000000000000000 0.0564382766909719 0.0304687656401300 0.0464710910228409
0.0571553141250617 0.0915881362949277 30700.0000000000000000 0.0564135692508502 0.0304600020778953 0.0464508245055162
0.0571411090595745 0.0915865461219395 30800.0000000000000000 0.0564115762787545 0.0304813653370743 0.0464372845964299
0.0571231969813517 0.0915792711723911 30900.0000000000000000 0.0563984784601737 0.0304676044714430 0.0464238412155089
0.0570910515043192 0.0915470331156883 31000.0000000000000000 0.0563640454208105 0.0304195453603848 0.0463985517028495
0.0570301400941939 0.0915015890567125 31100.0000000000000000 0.0563418534318770 0.0304505374903999 0.0463851470862017
0.0570671397857883 0.0915459293901397 31200.0000000000000000 0.0563361436437766 0.0303579577345946 0.0463735476645839
0.0570392174519256 0.0915047964076199 31300.0000000000000000 0.0563364662009082 0.0304442799079634 0.0463575710361240
0.0571988232630370 0.0916443950088527 31400.0000000000000000 0.0563831269355804 0.0303626414468294 0.0463266480236026
0.0568765203396608 0.0914148454451628 31500.0000000000000000 0.0562717041092930 0.0304796545176521 0.0463157961346962
0.0570613967823711 0.0915365735441568 31600.0000000000000000 0.0563329485170573 0.0304139365921407 0.0463198871495607
0.0569729903257614 0.0914581342287373 31700.0000000000000000 0.0562678670127800 0.0303574300141339 0.0462829134824875
0.0570182756826966 0.0915011150698608 31800.0000000000000000 0.0562919952286600 0.0303672853385135 0.0462813048235691
0.0569498336874480 0.0914302019112355 31900.0000000000000000 0.0562962556937849 0.0305255413676422 0.0462794458088140
0.0568189830868337 0.0913413326463714 32000.0000000000000000 0.0561848039232338 0.0303414694411065 0.0462374305186234
0.0567782801666703 0.0913013676006908 32100.0000000000000000 0.0561634787935640 0.0303534725621297 0.0462207948447653
0.0568292711685437 0.0913481202666387 32200.0000000000000000 0.0562028001265495 0.0304117509979599 0.0462220580730558
0.0568849211639663 0.0913866831269573 32300.0000000000000000 0.0562067049874389 0.0303537303865062 0.0462014852723258
0.0567882666441374 0.0913395700117441 32400.0000000000000000 0.0561537818622079 0.0303071178496414 0.0461801729433089
0.0568303803145743 0.0913535880082128 32500.0000000000000000 0.0561778544978368 0.0303499797487026 0.0461774699198574
0.0567962408277556 0.0913130931300476 32600.0000000000000000 0.0561506912578331 0.0303362440505941 0.0461571870229352
0.0566736954792838 0.0912344723513142 32700.0000000000000000 0.0561180326904904 0.0304081132294383 0.0461558497019254
0.0567020063546523 0.0912361183522800 32800.0000000000000000 0.0560927416478902 0.0303073301750693 0.0461255117095590
0.0567491803020700 0.0912893806701297 32900.0000000000000000 0.0561071970129121 0.0302729250806523 0.0461173019987965
0.0568818077530372 0.0913759040727540 33000.0000000000000000 0.0562200495581665 0.0304779606539835 0.0461445257528912
0.0566447810315296 0.0912126637706038 33100.0000000000000000 0.0560628257422086 0.0303020965373195 0.0460917616293812
0.0566248536598338 0.0911908502592566 33200.0000000000000000 0.0560296615650412 0.0302345613424224 0.0460683809986521
0.0566736120528296 0.0912186578929084 33300.0000000000000000 0.0560508006989657 0.0302537692358269 0.0460571636142980
0.0566185674684626 0.0911693639961105 33400.0000000000000000 0.0560257536792964 0.0302712547110192 0.0460438285415933
0.0566129409042643 0.0911757413040791 33500.0000000000000000 0.0560245343521181 0.0302681686548945 0.0460412865452345
0.0565686393386900 0.0911366197702105 33600.0000000000000000 0.0560005253155526 0.0302756193532290 0.0460212228000808
0.0565679292341589 0.0911375504708752 33700.0000000000000000 0.0560019187014547 0.0302797575623875 0.0460224375383971
0.0565193956314673 0.0911013811543820 33800.0000000000000000 0.0559778020739843 0.0302880705375280 0.0460023609725599
0.0565054814804207 0.0910686959168599 33900.0000000000000000 0.0559445584614251 0.0302207451871110 0.0459833112613088
0.0565349504386201 0.0911024408148925 34000.0000000000000000 0.0559586709407939 0.0302294346767818 0.0459678578328812
0.0564244709180768 0.0910336102504290 34100.0000000000000000 0.0559311412432171 0.0302976832621340 0.0459688005422284
0.0565114045718865 0.0910869904974237 34200.0000000000000000 0.0559522956278913 0.0302512491652140 0.0459595382770409
0.0564453355914993 0.0910332444413891 34300.0000000000000000 0.0559094839337525 0.0302243642451608 0.0459349914569609
0.0564792134789345 0.0910610624724115 34400.0000000000000000 0.0558906261953928 0.0301031860135177 0.0459190428167074
0.0565545759011706 0.0911038422922871 34500.0000000000000000 0.0559099301443494 0.0300884937117472 0.0458928086721929
0.0563666057917654 0.0909657931300003 34600.0000000000000000 0.0558388187070311 0.0301190217703112 0.0459038541360475
0.0565322254966750 0.0910899692307786 34700.0000000000000000 0.0559801948711154 0.0303690645275831 0.0459295202294249
0.0564328842511425 0.0910313395548712 34800.0000000000000000 0.0558837195777034 0.0301867470939530 0.0458839074108468
0.0565569143933690 0.0911021975219500 34900.0000000000000000 0.0559619738680504 0.0302978620875738 0.0458909214693089
0.0564240116748571 0.0910183362461565 35000.0000000000000000 0.0558635089795712 0.0301442684942969 0.0458674195029741
0.0563811660150929 0.0909918012132321 35100.0000000000000000 0.0558589206993570 0.0301929498671103 0.0458697657019927
0.0564133001116783 0.0909965462413924 35200.0000000000000000 0.0558235311867536 0.0300358929854992 0.0458483854084443
0.0563627293195231 0.0909235528312843 35300.0000000000000000 0.0558262407367076 0.0301961503654041 0.0458225304306192
0.0564066164871313 0.0910029669176515 35400.0000000000000000 0.0558353437474986 0.0301039078338583 0.0458278837513533
0.0563009362347501 0.0909148023999287 35500.0000000000000000 0.0557825718937289 0.0301118761657499 0.0458026727744869
0.0562943598255655 0.0908666108588104 35600.0000000000000000 0.0557535167091270 0.0300651451994211 0.0457879509527112
0.0562814389553349 0.0908735239123619 35700.0000000000000000 0.0557823727201857 0.0301848438173966 0.0457896841956496
0.0562826106389405 0.0908877852561233 35800.0000000000000000 0.0557600002867355 0.0300933385259029 0.0457762667259753
0.0562966427647310 0.0909090144856870 35900.0000000000000000 0.0557704551926534 0.0300993589160811 0.0457768046041144
0.0562683306910973 0.0908893934847683 36000.0000000000000000 0.0557558190408666 0.0300976644344830 0.0457678875531179
0.0563705452046986 0.0909789401362299 36100.0000000000000000 0.0558241353037701 0.0301702477955003 0.0457768080786515
0.0562329004013995 0.0908534405124170 36200.0000000000000000 0.0557310537875007 0.0300906447883000 0.0457472294478865
0.0562318347020573 0.0908543675599621 36300.0000000000000000 0.0557249029456298 0.0300754831651813 0.0457379263553185
0.0562190471709570 0.0908470907580216 36400.0000000000000000 0.0557147962609991 0.0300622906908041 0.0457307564242136
0.0562187382870896 0.0908446807120970 36500.0000000000000000 0.0557111778480697 0.0300599151175383 0.0457213772755540
0.0561959282671398 0.0908337463628151 36600.0000000000000000 0.0556964028748916 0.0300463676527960 0.0457095692168157
0.0561598789844057 0.0907695363156568 36700.0000000000000000 0.0556741452333592 0.0300779083895839 0.0456892572437904
0.0561712434440321 0.0908132964767703 36800.0000000000000000 0.0556745967342614 0.0300139122074206 0.0456999348088226
0.0561624878126305 0.0907795481705439 36900.0000000000000000 0.0556625327128600 0.0300352918346092 0.0456728030336564
0.0561252476857045 0.0907688944220340 37000.0000000000000000 0.0556437789179153 0.0300159946209036 0.0456649789430190
0.0561625620323664 0.0908003565902662 37100.0000000000000000 0.0556708744898112 0.0300480768313810 0.0456725025052311
0.0560958375255183 0.0907325727371975 37200.0000000000000000 0.0556191806943202 0.0299944236947751 0.0456538888197898
0.0561211999893813 0.0907582168843399 37300.0000000000000000 0.0556388936912040 0.0300223007384162 0.0456538571526784
0.0561516099956194 0.0907891040435539 37400.0000000000000000 0.0556551500625339 0.0300300815824823 0.0456498046284800
0.0560970796989360 0.0907363501558767 37500.0000000000000000 0.0556129441442093 0.0299804257792163 0.0456379209428083
0.0559816746769612 0.0906401386510391 37600.0000000000000000 0.0555464603098422 0.0299484033017506 0.0456156246096179
0.0560903385689914 0.0907420029155061 37700.0000000000000000 0.0556234257623308 0.0300259463641154 0.0456354152007102
0.0562165076182199 0.0908344630828368 37800.0000000000000000 0.0556577029878071 0.0299552432613645 0.0456245979888070
0.0560059207477410 0.0906826114397225 37900.0000000000000000 0.0555563897218157 0.0299476540571980 0.0455893726426011
0.0558897739092416 0.0905565048287934 38000.0000000000000000 0.0555156726127703 0.0300295061154755 0.0455869055975707
0.0560347181915502 0.0906881417329123 38100.0000000000000000 0.0555709403199880 0.0299727123806144 0.0455881889748750
0.0560035334751217 0.0906664547723295 38200.0000000000000000 0.0555474137161129 0.0299432565270403 0.0455764100899600
0.0560095013633125 0.0906733960181051 38300.0000000000000000 0.0555557623718064 0.0299615066131152 0.0455786454926926
0.0560035513324604 0.0906672411522023 38400.0000000000000000 0.0555455260290127 0.0299427777924802 0.0455685338389078
0.0560046232665355 0.0906702413908772 38500.0000000000000000 0.0555409374950363 0.0299269506579231 0.0455619346648092
0.0560112707578668 0.0907215226740472 38600.0000000000000000 0.0555571333101691 0.0299222289127978 0.0455735108959647
0.0559924076500028 0.0906656974376250 38700.0000000000000000 0.0555403321411648 0.0299468691539576 0.0455563543230739
0.0559614196697971 0.0906441303860125 38800.0000000000000000 0.0555194521791588 0.0299320458361889 0.0455402128246369
0.0559457575613743 0.0906306095813945 38900.0000000000000000 0.0555158185099850 0.0299417581127947 0.0455451487843765
0.0560051260859414 0.0906994031841373 39000.0000000000000000 0.0555675855058505 0.0299912956581539 0.0455745170951695
0.0560014205251931 0.0906556228611138 39100.0000000000000000 0.0555610443901628 0.0300614284752338 0.0455257056991104
0.0559821904998478 0.0906582949335535 39200.0000000000000000 0.0554922897762571 0.0298292589712909 0.0454994147003364
0.0559309665874193 0.0906081689888788 39300.0000000000000000 0.0555120970810619 0.0299949839384063 0.0455142688095432
0.0559839436367768 0.0906576305351230 39400.0000000000000000 0.0555083713035004 0.0298834971253964 0.0455084139167053
0.0558348248544920 0.0905173845058127 39500.0000000000000000 0.0554596364339816 0.0299927663107814 0.0454935700648402
0.0559713617777181 0.0906553012153166 39600.0000000000000000 0.0555092032663044 0.0299137985286149 0.0454963515435679
0.0557830542366140 0.0905415761246063 39700.0000000000000000 0.0554156443776153 0.0298581003608887 0.0454798467883523
0.0558275883038671 0.0905169402623380 39800.0000000000000000 0.0554285543078884 0.0298995379825584 0.0454701506827901
0.0558751921984779 0.0905821684499456 39900.0000000000000000 0.0554376271482665 0.0298170754893145 0.0454760724553281
0.0558786528121607 0.0905796360846648 40000.0000000000000000 0.0554389951899094 0.0298328965214289 0.0454647953413833
0.0558672488387466 0.0905733522693382 40100.0000000000000000 0.0554288677448051 0.0298168902231830 0.0454579796479525
0.0558209807932443 0.0905013363976852 40200.0000000000000000 0.0554284964591885 0.0299402444255105 0.0454514242203140
0.0557412528991033 0.0904984304031638 40300.0000000000000000 0.0553797985747713 0.0298273811902727 0.0454521298065456
0.0557225746669931 0.0904417163436985 40400.0000000000000000 0.0553453143776191 0.0297962723914301 0.0454206941083546
0.0555541454189648 0.0903636274704574 40500.0000000000000000 0.0552847229617578 0.0298021778476857 0.0454189411099234
0.0558014232367394 0.0905227532196833 40600.0000000000000000 0.0553929995818922 0.0298295749771828 0.0454182468939632
0.0558056036763761 0.0905315207700959 40700.0000000000000000 0.0553942430535162 0.0298111069821767 0.0454287407854160
0.0557884454280381 0.0905171979413663 40800.0000000000000000 0.0553838693413257 0.0298196397770588 0.0454101942188399
0.0558203121188917 0.0905648332578029 40900.0000000000000000 0.0554029411231295 0.0298032212108606 0.0454233979049626
0.0558089013450060 0.0905472326866625 41000.0000000000000000 0.0553756151731587 0.0297546142352982 0.0453917124256681
0.0558105249101822 0.0905246354467281 41100.0000000000000000 0.0553981336859049 0.0298617155208600 0.0453956588658493
0.0557938842498530 0.0905417524806841 41200.0000000000000000 0.0553788499702975 0.0297874726445741 0.0453922905060789
0.0557958771130759 0.0905377260280316 41300.0000000000000000 0.0553787224572949 0.0297893470152348 0.0453919396728373
0.0557948657703274 0.0905401881839225 41400.0000000000000000 0.0553715844858329 0.0297665484852983 0.0453847355037834
0.0557870380551944 0.0905077267382752 41500.0000000000000000 0.0553634533749941 0.0298025236092655 0.0453565250972415
0.0557834435901420 0.0905286649702774 41600.0000000000000000 0.0553759713792481 0.0298057434926396 0.0453860334639336
0.0558699634658716 0.0906294679260859 41700.0000000000000000 0.0554243758788199 0.0298128525313542 0.0453852195919681
0.0557222914995466 0.0904990604848203 41800.0000000000000000 0.0553467704004829 0.0298029167964256 0.0453628128211394
0.0555485253992278 0.0903887939278556 41900.0000000000000000 0.0552534332787023 0.0297267090434273 0.0453497047442984
0.0557612159180840 0.0905295162254899 42000.0000000000000000 0.0553491133336430 0.0297532271955597 0.0453524939954384
0.0557461481530010 0.0905212409578260 42100.0000000000000000 0.0553451502386713 0.0297619804948011 0.0453512313490569
0.0557106350676963 0.0904978310671386 42200.0000000000000000 0.0553260426462005 0.0297486609048840 0.0453470435450833
0.0556895045248524 0.0904858232677967 42300.0000000000000000 0.0553303210260974 0.0298067021169410 0.0453392541947993
0.0557287825944383 0.0905486354936919 42400.0000000000000000 0.0553474089876045 0.0297679442376137 0.0453442736246742
0.0556680137185169 0.0904846395243373 42500.0000000000000000 0.0553050878709759 0.0297334863240987 0.0453342119169506
0.0556942965301187 0.0904933680210920 42600.0000000000000000 0.0553190429997909 0.0297628209311667 0.0453256865167860
0.0557073634865268 0.0905192078695881 42700.0000000000000000 0.0553229067371693 0.0297355664579751 0.0453294891345871
0.0556530839357878 0.0904569377122739 42800.0000000000000000 0.0552909702892179 0.0297408611627198 0.0453129983460903
0.0557259533787905 0.0905328786780810 42900.0000000000000000 0.0553210034034666 0.0297300736744055 0.0452951078825893
0.0556615866966304 0.0904984161554898 43000.0000000000000000 0.0553086884872966 0.0297578373542787 0.0453169137427874
0.0557049791806063 0.0905249110728818 43100.0000000000000000 0.0553184936325009 0.0297414158471815 0.0453026684293341
0.0557026824163676 0.0905314194286773 43200.0000000000000000 0.0553131431849261 0.0297027870061575 0.0453156838885022
0.0557229575741167 0.0905436199167714 43300.0000000000000000 0.0553179900216551 0.0297077513059000 0.0452976312898323
0.0556528657342901 0.0904963104909131 43400.0000000000000000 0.0552937068469191 0.0297310798849154 0.0452945712775579
0.0556618474937887 0.0905059519677606 43500.0000000000000000 0.0552838780858537 0.0297015645518267 0.0452661483300386
0.0556668484410864 0.0905035283378619 43600.0000000000000000 0.0553006889715867 0.0297555928604376 0.0452767862469609
0.0556820916053154 0.0905233187470323 43700.0000000000000000 0.0553032156552897 0.0297383416871448 0.0452691105816661
0.0556628004301334 0.0905638392941453 43800.0000000000000000 0.0552632486700946 0.0295716787964885 0.0452546761596114
0.0557925130877882 0.0906306088983707 43900.0000000000000000 0.0553274607173844 0.0296154144322268 0.0452713064511518
0.0556277704524036 0.0905051074462366 44000.0000000000000000 0.0552618597685367 0.0296604045365234 0.0452541566389833
0.0555505879718136 0.0904544528481963 44100.0000000000000000 0.0552520278932861 0.0297473989593719 0.0452556717937625
0.0556552738517227 0.0905493775985478 44200.0000000000000000 0.0552871805438179 0.0296814611751148 0.0452626095498864
0.0556609195948978 0.0905299733823359 44300.0000000000000000 0.0552751516635839 0.0296650648983814 0.0452446487787204
0.0556843421967595 0.0905621071916102 44400.0000000000000000 0.0552848343558656 0.0296598620901316 0.0452330259449613
0.0556568395620719 0.0905716557739612 44500.0000000000000000 0.0552904968528116 0.0296779379889254 0.0452555540862877
0.0556756424492164 0.0905914814793265 44600.0000000000000000 0.0553067148243065 0.0297058161598531 0.0452539192088302
0.0555559441795806 0.0904683796353154 44700.0000000000000000 0.0552520156034624 0.0297301112259356 0.0452536273730180
0.0557431319145429 0.0906832140581691 44800.0000000000000000 0.0553618962391071 0.0297260529302982 0.0452951860534181
0.0555935242332978 0.0905086659113624 44900.0000000000000000 0.0552690922386121 0.0297488376324698 0.0452253411773186
0.0556928666783107 0.0906636240878414 45000.0000000000000000 0.0553247576118820 0.0296992711819459 0.0452432684994301
0.0556207474728021 0.0905830502730692 45100.0000000000000000 0.0552848948421639 0.0296893875123305 0.0452463941104538
0.0556688665047682 0.0906266514964188 45200.0000000000000000 0.0552908238816082 0.0296422506975538 0.0452255268276919
0.0556120998918005 0.0905609913582837 45300.0000000000000000 0.0552607722692036 0.0296524161889077 0.0452175816378223
0.0556606594866482 0.0906583468072348 45400.0000000000000000 0.0553432613818556 0.0297625504408584 0.0452914887926810
0.0558192403790152 0.0907801932788827 45500.0000000000000000 0.0553744128962459 0.0296590201199606 0.0452391978071253
0.0556119299311513 0.0906031481637285 45600.0000000000000000 0.0552770164757380 0.0296818248787028 0.0452111629293693
0.0556228143164995 0.0906205031698155 45700.0000000000000000 0.0552794949378208 0.0296651568612742 0.0452095054036941
0.0556280496838619 0.0906321862755296 45800.0000000000000000 0.0552798204027064 0.0296555142553424 0.0452035313960917
0.0556172322163861 0.0906205170245333 45900.0000000000000000 0.0552792059687852 0.0296742477864534 0.0452048268477682
0.0554050339363041 0.0904318357438443 46000.0000000000000000 0.0551744243572414 0.0297151574700437 0.0451456702787735
0.0555778453238022 0.0906282544990073 46100.0000000000000000 0.0552642621897846 0.0296472948790627 0.0452036540572660
0.0556314452352422 0.0906669091940155 46200.0000000000000000 0.0552853893941368 0.0296417992308857 0.0452014039164040
0.0557737330941424 0.0908124645288464 46300.0000000000000000 0.0553753567090398 0.0297060286044948 0.0452092006086755
0.0556903164972063 0.0907309609333876 46400.0000000000000000 0.0553320734338643 0.0296972705190975 0.0452097457857658
0.0556016439379415 0.0906730516437935 46500.0000000000000000 0.0552929862525703 0.0296950910291636 0.0452021583993826
0.0556460591033096 0.0907209982080101 46600.0000000000000000 0.0552949246520991 0.0296217557793296 0.0451908855177472
0.0555262189939861 0.0906102519531920 46700.0000000000000000 0.0552437441355921 0.0296426255791392 0.0451958800160510
0.0555090261645467 0.0906299357211443 46800.0000000000000000 0.0552495769152211 0.0296738268812842 0.0451855188939093
0.0555928594607710 0.0907055597827257 46900.0000000000000000 0.0552841364948123 0.0296530728808906 0.0451850538548619
0.0556059365207846 0.0907357038973232 47000.0000000000000000 0.0552935772332406 0.0296442559978379 0.0451884125170166
0.0556257082433729 0.0907333100967251 47100.0000000000000000 0.0552858133000439 0.0296324318035576 0.0451518030565199
0.0555231756109199 0.0906765066826162 47200.0000000000000000 0.0552497898999375 0.0296187536043105 0.0451807237019032
0.0556511023299772 0.0907892560929757 47300.0000000000000000 0.0553156734279085 0.0296438032061929 0.0451785320824883
0.0556563528859682 0.0907786504556836 47400.0000000000000000 0.0553185782710916 0.0296607803543974 0.0451785293883172
0.0556396802870722 0.0907852963700320 47500.0000000000000000 0.0553070316522280 0.0296365792129045 0.0451665707389033
0.0556022029666167 0.0907724856069928 47600.0000000000000000 0.0552915184278512 0.0296350912639030 0.0451562938738922
0.0556204501365672 0.0907839041819726 47700.0000000000000000 0.0552849723219349 0.0296086355347675 0.0451268994344321
0.0555685788300787 0.0907760546565987 47800.0000000000000000 0.0552779840994069 0.0295990241017337 0.0451682788092166
0.0555129538954903 0.0907082281497995 47900.0000000000000000 0.0552473540311838 0.0296425808798628 0.0451256531995827
0.0555698748791399 0.0907931539709875 48000.0000000000000000 0.0552882933882101 0.0296347297430323 0.0451554149596806
0.0556229390320528 0.0908639191105291 48100.0000000000000000 0.0553150281892550 0.0295830372330281 0.0451902173814098
0.0556171402540379 0.0908664724261903 48200.0000000000000000 0.0553158109215461 0.0296154064179621 0.0451642245879942
0.0556059765506140 0.0908603571252482 48300.0000000000000000 0.0553281474871726 0.0296699632078242 0.0451762930650041
0.0555881662470499 0.0908347568909481 48400.0000000000000000 0.0553075764795954 0.0296567950538251 0.0451505877265584
0.0554474546457842 0.0907982416499427 48500.0000000000000000 0.0552660012113325 0.0296604279029502 0.0451578806466530
0.0555721269577963 0.0908686002717705 48600.0000000000000000 0.0553153273518884 0.0296619122047956 0.0451586699731911
0.0556715870334375 0.0909256745809655 48700.0000000000000000 0.0553412715455069 0.0296390225480794 0.0451288020195452
0.0555810486902876 0.0909005136152819 48800.0000000000000000 0.0553171798676425 0.0296343387893000 0.0451528183757007
0.0556178200575915 0.0909258247909925 48900.0000000000000000 0.0553659447978272 0.0297678539017113 0.0451522804410132
0.0556053172262895 0.0909010097746506 49000.0000000000000000 0.0553172101709828 0.0296372854195875 0.0451252282634035
0.0555820990854686 0.0909176893912088 49100.0000000000000000 0.0553214484356540 0.0296524746452156 0.0451335306207229
0.0555196907067430 0.0909304650182159 49200.0000000000000000 0.0553286132562907 0.0296947261819847 0.0451695711182193
0.0555596125380295 0.0909341149870095 49300.0000000000000000 0.0553242723092279 0.0296575970553721 0.0451457646565008
0.0555944259099218 0.0909812022626212 49400.0000000000000000 0.0553394847869358 0.0296387188534516 0.0451435921217484
0.0555366014669519 0.0909617696744823 49500.0000000000000000 0.0553180221601923 0.0296267539339634 0.0451469635653717
0.0556008468299719 0.0910248702321008 49600.0000000000000000 0.0553530107039037 0.0296372684542854 0.0451490572992569
0.0555356112908246 0.0909631549826112 49700.0000000000000000 0.0553147306439098 0.0296233635418373 0.0451367927603662
0.0555993323289795 0.0910339804705442 49800.0000000000000000 0.0553474587666289 0.0296242612093612 0.0451322610576307
0.0557412450348509 0.0912323763139025 49900.0000000000000000 0.0554226952013127 0.0295788898563729 0.0451382696001245
0.0555950710018582 0.0910339000528937 50000.0000000000000000 0.0553661738202704 0.0297154721754216 0.0451202520509080


==> figures/parametric_shape_inference/cylinder1/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2593696117401123 0.2316509932279587 0.0176886003464460 0.0094663836061954 0.0005636201240122 0.0000000000000000 1830.1068115234375000 104.1782226562500000 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1169240921735764
1.5139504671096802 1.1282699108123779 0.0539022833108902 0.3192349672317505 0.0125433430075645 0.0000000000000000 1203.1707763671875000 99.3255844116210938 0.0000000000000000 0.0000000000000000 1.5608038902282715 100.0000000000000000 1.7559276819229126
21.2087783813476562 17.8599224090576172 0.3867188394069672 2.9238867759704590 0.0382491573691368 0.0000000000000000 465.9034729003906250 93.9377212524414062 0.0000000000000000 0.0000000000000000 20.5624942779541016 200.0000000000000000 0.6358838677406311
14.1196632385253906 11.8385591506958008 0.2206740081310272 1.9081158638000488 0.1523156017065048 0.0000000000000000 426.1940917968750000 94.4699096679687500 0.0000000000000000 0.0000000000000000 20.0825386047363281 300.0000000000000000 0.2733103930950165
14.4502849578857422 11.7863435745239258 0.2526974081993103 2.0700716972351074 0.3411728441715240 0.0000000000000000 368.5996704101562500 94.4395141601562500 0.0000000000000000 0.0000000000000000 19.3723640441894531 400.0000000000000000 0.3462761640548706
19.6699714660644531 15.9799728393554688 0.4337701201438904 2.6838061809539795 0.5724244713783264 0.0000000000000000 276.2283020019531250 94.7292404174804688 0.0000000000000000 0.0000000000000000 17.0934429168701172 500.0000000000000000 1.0189505815505981
19.3876419067382812 15.5015096664428711 0.6536834239959717 2.3510508537292480 0.8813968896865845 0.0000000000000000 206.7746582031250000 90.9116134643554688 0.0000000000000000 0.0000000000000000 14.1796092987060547 600.0000000000000000 1.4514640569686890
12.1470394134521484 8.4056138992309570 0.5884529352188110 1.5411008596420288 1.6118714809417725 0.0000000000000000 157.9066772460937500 88.0900039672851562 0.0000000000000000 0.0000000000000000 10.9831619262695312 700.0000000000000000 1.2200882434844971
10.2151851654052734 4.8575191497802734 0.5305930972099304 1.8134931325912476 3.0135798454284668 0.0000000000000000 122.2121276855468750 85.3156585693359375 0.0000000000000000 0.0000000000000000 8.1867094039916992 800.0000000000000000 1.3135445117950439
11.0284729003906250 4.5212841033935547 0.4756408929824829 1.8266324996948242 4.2049150466918945 0.0000000000000000 98.5530700683593750 82.7083053588867188 0.0000000000000000 0.0000000000000000 6.9147129058837891 900.0000000000000000 1.5095655918121338
11.2636356353759766 4.3157253265380859 0.4226069152355194 1.9650477170944214 4.5602555274963379 0.0000000000000000 85.1778106689453125 80.2963714599609375 0.0000000000000000 0.0000000000000000 6.3184232711791992 1000.0000000000000000 1.6464585065841675
10.8412227630615234 4.0266966819763184 0.3832944333553314 2.1014599800109863 4.3297719955444336 0.0000000000000000 76.5698547363281250 78.1531829833984375 0.0000000000000000 0.0000000000000000 5.7790517807006836 1100.0000000000000000 1.7343677282333374
10.2943000793457031 3.8696925640106201 0.3696828186511993 2.2453508377075195 3.8095741271972656 0.0000000000000000 68.8350067138671875 76.0250091552734375 0.0000000000000000 0.0000000000000000 5.0799336433410645 1200.0000000000000000 1.9662238359451294
9.7998685836791992 3.8370609283447266 0.3696458637714386 2.4313294887542725 3.1618320941925049 0.0000000000000000 59.8664474487304688 73.7079620361328125 0.0000000000000000 0.0000000000000000 4.2320466041564941 1300.0000000000000000 2.2528517246246338
9.4446105957031250 3.8052825927734375 0.3610639572143555 2.7104628086090088 2.5678017139434814 0.0000000000000000 48.6112518310546875 70.7845687866210938 0.0000000000000000 0.0000000000000000 3.3542413711547852 1400.0000000000000000 2.3005876541137695
9.4447650909423828 3.6752090454101562 0.3387393355369568 3.1468663215637207 2.2839500904083252 0.0000000000000000 36.7021675109863281 66.9921340942382812 0.0000000000000000 0.0000000000000000 2.6427149772644043 1500.0000000000000000 2.2299840450286865
9.5307350158691406 3.4436666965484619 0.3090977966785431 3.5996208190917969 2.1783499717712402 0.0000000000000000 26.5610790252685547 62.8186416625976562 0.0000000000000000 0.0000000000000000 2.1808245182037354 1600.0000000000000000 2.0410261154174805
9.2380008697509766 3.0726149082183838 0.2870567739009857 3.9068942070007324 1.9714354276657104 0.0000000000000000 18.5838203430175781 58.9785995483398438 0.0000000000000000 0.0000000000000000 1.6617045402526855 1700.0000000000000000 1.8191788196563721
8.7175331115722656 2.7688601016998291 0.2692333459854126 4.0272359848022461 1.6522033214569092 0.0000000000000000 12.4893665313720703 55.2190132141113281 0.0000000000000000 0.0000000000000000 1.0897308588027954 1800.0000000000000000 1.7258772850036621
8.2460823059082031 2.5548999309539795 0.2668901085853577 3.9453017711639404 1.4789905548095703 0.0000000000000000 8.2381496429443359 50.6858749389648438 0.0000000000000000 0.0000000000000000 0.6903511285781860 1900.0000000000000000 1.7462440729141235
8.0771923065185547 2.5397896766662598 0.2886211574077606 3.8530540466308594 1.3957275152206421 0.0000000000000000 5.5672430992126465 45.1166458129882812 0.0000000000000000 0.0000000000000000 0.5023597478866577 2000.0000000000000000 1.9381933212280273
7.8048615455627441 2.3686599731445312 0.3093366026878357 3.8065111637115479 1.3203539848327637 0.0000000000000000 3.9058492183685303 39.3657226562500000 0.0000000000000000 0.0000000000000000 0.4456667602062225 2100.0000000000000000 2.1157605648040771
7.3443698883056641 2.0565807819366455 0.3146874606609344 3.7403116226196289 1.2327902317047119 0.0000000000000000 3.0313980579376221 33.7386398315429688 0.0000000000000000 0.0000000000000000 0.4317254126071930 2200.0000000000000000 2.2589280605316162
6.9989538192749023 1.8053919076919556 0.3072205483913422 3.6968417167663574 1.1894997358322144 0.0000000000000000 2.2846994400024414 29.5085430145263672 0.0000000000000000 0.0000000000000000 0.3876577913761139 2300.0000000000000000 2.2540273666381836
6.8183069229125977 1.6695625782012939 0.2993988394737244 3.6737196445465088 1.1756260395050049 0.0000000000000000 1.8722150325775146 24.8943901062011719 0.0000000000000000 0.0000000000000000 0.3484803736209869 2400.0000000000000000 2.2072215080261230
6.7225198745727539 1.5811949968338013 0.2858925759792328 3.6613574028015137 1.1940747499465942 0.0000000000000000 1.5881944894790649 21.1166839599609375 0.0000000000000000 0.0000000000000000 0.3246659040451050 2500.0000000000000000 2.1159026622772217
6.5523338317871094 1.4564679861068726 0.2712970972061157 3.6386859416961670 1.1858824491500854 0.0000000000000000 1.2904011011123657 18.5260219573974609 0.0000000000000000 0.0000000000000000 0.2995845079421997 2600.0000000000000000 1.9116358757019043
6.3735518455505371 1.3224272727966309 0.2585347294807434 3.6329174041748047 1.1596722602844238 0.0000000000000000 1.0664595365524292 16.5138740539550781 0.0000000000000000 0.0000000000000000 0.2750490009784698 2700.0000000000000000 1.7121831178665161
6.2337789535522461 1.2248083353042603 0.2496050447225571 3.6351103782653809 1.1242554187774658 0.0000000000000000 0.9066288471221924 14.8903694152832031 0.0000000000000000 0.0000000000000000 0.2422478795051575 2800.0000000000000000 1.5760872364044189
6.1205291748046875 1.1687781810760498 0.2459426224231720 3.6210041046142578 1.0848047733306885 0.0000000000000000 0.7937700152397156 13.5714120864868164 0.0000000000000000 0.0000000000000000 0.2049272656440735 2900.0000000000000000 1.5089831352233887
6.0162301063537598 1.1343085765838623 0.2463493943214417 3.5915312767028809 1.0440412759780884 0.0000000000000000 0.7128552198410034 12.4739437103271484 0.0000000000000000 0.0000000000000000 0.1707141995429993 3000.0000000000000000 1.4867413043975830
5.9183168411254883 1.1063470840454102 0.2495424002408981 3.5575404167175293 1.0048868656158447 0.0000000000000000 0.6529501080513000 11.5161180496215820 0.0000000000000000 0.0000000000000000 0.1430244594812393 3100.0000000000000000 1.4909557104110718
5.8130683898925781 1.0703904628753662 0.2544691264629364 3.5201203823089600 0.9680880308151245 0.0000000000000000 0.6045556664466858 10.6507472991943359 0.0000000000000000 0.0000000000000000 0.1230576187372208 3200.0000000000000000 1.5073604583740234
5.6839880943298340 1.0249552726745605 0.2582409381866455 3.4724078178405762 0.9283843636512756 0.0000000000000000 0.5657777786254883 9.8963785171508789 0.0000000000000000 0.0000000000000000 0.1094854995608330 3300.0000000000000000 1.5142991542816162
5.5496473312377930 0.9756357073783875 0.2604047358036041 3.4249033927917480 0.8887035250663757 0.0000000000000000 0.5335065126419067 9.2172422409057617 0.0000000000000000 0.0000000000000000 0.1002480983734131 3400.0000000000000000 1.5107970237731934
5.4191818237304688 0.9283958077430725 0.2607783377170563 3.3791542053222656 0.8508535623550415 0.0000000000000000 0.5064796209335327 8.6000719070434570 0.0000000000000000 0.0000000000000000 0.0935563445091248 3500.0000000000000000 1.4912585020065308
5.2973341941833496 0.8866549134254456 0.2590966522693634 3.3353800773620605 0.8162025213241577 0.0000000000000000 0.4844365119934082 8.0442972183227539 0.0000000000000000 0.0000000000000000 0.0879956334829330 3600.0000000000000000 1.4504400491714478
5.1864051818847656 0.8505643606185913 0.2556068897247314 3.2944834232330322 0.7857503890991211 0.0000000000000000 0.4670730531215668 7.5500297546386719 0.0000000000000000 0.0000000000000000 0.0826269760727882 3700.0000000000000000 1.3900439739227295
5.0898618698120117 0.8235094547271729 0.2515802085399628 3.2540094852447510 0.7607625126838684 0.0000000000000000 0.4520286321640015 7.1165456771850586 0.0000000000000000 0.0000000000000000 0.0770395174622536 3800.0000000000000000 1.3184173107147217
5.0015501976013184 0.7896525263786316 0.2469274401664734 3.2229807376861572 0.7419896721839905 0.0000000000000000 0.4396520555019379 6.7357978820800781 0.0000000000000000 0.0000000000000000 0.0714266076683998 3900.0000000000000000 1.2493541240692139
4.9241695404052734 0.7664672136306763 0.2438297867774963 3.1852898597717285 0.7285823822021484 0.0000000000000000 0.4271156191825867 6.3975043296813965 0.0000000000000000 0.0000000000000000 0.0660781040787697 4000.0000000000000000 1.1875486373901367
4.8411045074462891 0.6935527920722961 0.2369229644536972 3.1928720474243164 0.7177565693855286 0.0000000000000000 0.4225667715072632 6.0882873535156250 0.0000000000000000 0.0000000000000000 0.0601544231176376 4100.0000000000000000 1.1419374942779541
4.7814741134643555 0.7172627449035645 0.2398094832897186 3.1148838996887207 0.7095177173614502 0.0000000000000000 0.4048685729503632 5.7909493446350098 0.0000000000000000 0.0000000000000000 0.0554962493479252 4200.0000000000000000 1.0903706550598145
4.7196245193481445 0.7102482914924622 0.2399868965148926 3.0639834403991699 0.7054058313369751 0.0000000000000000 0.3940755128860474 5.5138101577758789 0.0000000000000000 0.0000000000000000 0.0517698600888252 4300.0000000000000000 1.0475140810012817
4.6514692306518555 0.6699890494346619 0.2388256490230560 3.0393841266632080 0.7032704949378967 0.0000000000000000 0.3853615820407867 5.2605457305908203 0.0000000000000000 0.0000000000000000 0.0484776310622692 4400.0000000000000000 1.0133184194564819
4.5907473564147949 0.6491466760635376 0.2394424527883530 3.0002179145812988 0.7019404172897339 0.0000000000000000 0.3750565648078918 5.0252332687377930 0.0000000000000000 0.0000000000000000 0.0454326756298542 4500.0000000000000000 0.9812029004096985
4.5331611633300781 0.6367580294609070 0.2400893270969391 2.9560794830322266 0.7002346515655518 0.0000000000000000 0.3653961420059204 4.8029317855834961 0.0000000000000000 0.0000000000000000 0.0420996397733688 4600.0000000000000000 0.9529925584793091
4.4756817817687988 0.6118729114532471 0.2406881004571915 2.9233412742614746 0.6997796893119812 0.0000000000000000 0.3558661043643951 4.5926265716552734 0.0000000000000000 0.0000000000000000 0.0389497280120850 4700.0000000000000000 0.9300704598426819
4.4242262840270996 0.6008307337760925 0.2421367168426514 2.8807239532470703 0.7005349993705750 0.0000000000000000 0.3464952111244202 4.3959264755249023 0.0000000000000000 0.0000000000000000 0.0365297310054302 4800.0000000000000000 0.9063374996185303
4.3708171844482422 0.5714190602302551 0.2425066679716110 2.8554592132568359 0.7014324069023132 0.0000000000000000 0.3383363485336304 4.2154684066772461 0.0000000000000000 0.0000000000000000 0.0345855243504047 4900.0000000000000000 0.8855730295181274
4.3253698348999023 0.5756028294563293 0.2441642731428146 2.8050446510314941 0.7005583047866821 0.0000000000000000 0.3296532928943634 4.0493612289428711 0.0000000000000000 0.0000000000000000 0.0329740568995476 5000.0000000000000000 0.8588688969612122
4.2784366607666016 0.5706011652946472 0.2458474487066269 2.7627725601196289 0.6992156505584717 0.0000000000000000 0.3209138512611389 3.8958334922790527 0.0000000000000000 0.0000000000000000 0.0322244316339493 5100.0000000000000000 0.8329048752784729
4.2345457077026367 0.5697658658027649 0.2483220845460892 2.7194523811340332 0.6970053911209106 0.0000000000000000 0.3116419017314911 3.7537484169006348 0.0000000000000000 0.0000000000000000 0.0321810953319073 5200.0000000000000000 0.8062929511070251
4.1879405975341797 0.5606636404991150 0.2494402527809143 2.6842503547668457 0.6935863494873047 0.0000000000000000 0.3044689893722534 3.6172595024108887 0.0000000000000000 0.0000000000000000 0.0322670564055443 5300.0000000000000000 0.7819098830223083
4.1345515251159668 0.5435121059417725 0.2487817108631134 2.6522288322448730 0.6900288462638855 0.0000000000000000 0.3003507256507874 3.4867179393768311 0.0000000000000000 0.0000000000000000 0.0328181423246861 5400.0000000000000000 0.7598147988319397
4.0937843322753906 0.5590290427207947 0.2499713003635406 2.5985634326934814 0.6862208843231201 0.0000000000000000 0.2939039766788483 3.3631994724273682 0.0000000000000000 0.0000000000000000 0.0338345468044281 5500.0000000000000000 0.7336530089378357
4.0413875579833984 0.5312589406967163 0.2492951601743698 2.5780453681945801 0.6827883124351501 0.0000000000000000 0.2880932092666626 3.2474694252014160 0.0000000000000000 0.0000000000000000 0.0351344868540764 5600.0000000000000000 0.7160959839820862
3.9908728599548340 0.5114321112632751 0.2479886263608932 2.5528869628906250 0.6785649657249451 0.0000000000000000 0.2838239669799805 3.1361846923828125 0.0000000000000000 0.0000000000000000 0.0362772569060326 5700.0000000000000000 0.7008355259895325
3.9385967254638672 0.4484569728374481 0.2444823980331421 2.5708696842193604 0.6747874617576599 0.0000000000000000 0.2816464304924011 3.0312731266021729 0.0000000000000000 0.0000000000000000 0.0374541059136391 5800.0000000000000000 0.6981425881385803
3.8985662460327148 0.4945203661918640 0.2463592737913132 2.4888033866882324 0.6688832044601440 0.0000000000000000 0.2764978706836700 2.9250607490539551 0.0000000000000000 0.0000000000000000 0.0384209491312504 5900.0000000000000000 0.6759958863258362
3.8577339649200439 0.4844678044319153 0.2468089610338211 2.4607491493225098 0.6657081246376038 0.0000000000000000 0.2697097659111023 2.8237276077270508 0.0000000000000000 0.0000000000000000 0.0401328988373280 6000.0000000000000000 0.6665823459625244
3.8175549507141113 0.4733171761035919 0.2463594228029251 2.4358663558959961 0.6620120406150818 0.0000000000000000 0.2661271393299103 2.7273986339569092 0.0000000000000000 0.0000000000000000 0.0415130630135536 6100.0000000000000000 0.6595086455345154
3.7834732532501221 0.4755497872829437 0.2453664839267731 2.4045886993408203 0.6579683423042297 0.0000000000000000 0.2639153003692627 2.6359970569610596 0.0000000000000000 0.0000000000000000 0.0428508706390858 6200.0000000000000000 0.6509954333305359
3.7451894283294678 0.4650450944900513 0.2457519471645355 2.3801207542419434 0.6542715430259705 0.0000000000000000 0.2576362490653992 2.5530731678009033 0.0000000000000000 0.0000000000000000 0.0442507900297642 6300.0000000000000000 0.6454852819442749
3.7132093906402588 0.4677637517452240 0.2453841716051102 2.3502120971679688 0.6498493552207947 0.0000000000000000 0.2543789446353912 2.4719803333282471 0.0000000000000000 0.0000000000000000 0.0455104671418667 6400.0000000000000000 0.6372157931327820
3.6798410415649414 0.4638934433460236 0.2443579137325287 2.3268837928771973 0.6447058916091919 0.0000000000000000 0.2506579756736755 2.3946645259857178 0.0000000000000000 0.0000000000000000 0.0469680577516556 6500.0000000000000000 0.6307930350303650
3.6441457271575928 0.4186677634716034 0.2396584302186966 2.3467400074005127 0.6390795707702637 0.0000000000000000 0.2518739998340607 2.3162782192230225 0.0000000000000000 0.0000000000000000 0.0485798679292202 6600.0000000000000000 0.6320614218711853
3.6440834999084473 0.5245952010154724 0.2458022683858871 2.2401609420776367 0.6335250735282898 0.0000000000000000 0.2428041398525238 2.2407953739166260 0.0000000000000000 0.0000000000000000 0.0502089969813824 6700.0000000000000000 0.6060029864311218
3.5820875167846680 0.4428486526012421 0.2398340106010437 2.2709984779357910 0.6284065842628479 0.0000000000000000 0.2427633404731750 2.1673276424407959 0.0000000000000000 0.0000000000000000 0.0520739294588566 6800.0000000000000000 0.6121088266372681
3.5534155368804932 0.4482321739196777 0.2391185909509659 2.2427682876586914 0.6232964992523193 0.0000000000000000 0.2392986416816711 2.0984990596771240 0.0000000000000000 0.0000000000000000 0.0540873482823372 6900.0000000000000000 0.6024969220161438
3.5216040611267090 0.4375433325767517 0.2373579144477844 2.2282688617706299 0.6184340715408325 0.0000000000000000 0.2363425791263580 2.0338401794433594 0.0000000000000000 0.0000000000000000 0.0561807490885258 7000.0000000000000000 0.5959613919258118
3.4893579483032227 0.4256199598312378 0.2352876812219620 2.2150087356567383 0.6134415864944458 0.0000000000000000 0.2344845980405807 1.9713361263275146 0.0000000000000000 0.0000000000000000 0.0584251396358013 7100.0000000000000000 0.5895314216613770
3.4616453647613525 0.4257032275199890 0.2342693805694580 2.1924078464508057 0.6092648506164551 0.0000000000000000 0.2304946184158325 1.9124102592468262 0.0000000000000000 0.0000000000000000 0.0608427077531815 7200.0000000000000000 0.5815259814262390
3.4291548728942871 0.3868618309497833 0.2297714650630951 2.2079927921295166 0.6045289635658264 0.0000000000000000 0.2319301813840866 1.8571628332138062 0.0000000000000000 0.0000000000000000 0.0633376166224480 7300.0000000000000000 0.5815666913986206
3.4070491790771484 0.4276526272296906 0.2316827028989792 2.1472284793853760 0.6004854440689087 0.0000000000000000 0.2249161899089813 1.8061995506286621 0.0000000000000000 0.0000000000000000 0.0657147318124771 7400.0000000000000000 0.5636032819747925
3.3735780715942383 0.4087584316730499 0.2294172942638397 2.1396780014038086 0.5957244634628296 0.0000000000000000 0.2249343991279602 1.7601852416992188 0.0000000000000000 0.0000000000000000 0.0680504739284515 7500.0000000000000000 0.5604462027549744
3.3493263721466064 0.4137565493583679 0.2290880680084229 2.1144604682922363 0.5920212268829346 0.0000000000000000 0.2193468213081360 1.7167110443115234 0.0000000000000000 0.0000000000000000 0.0702884420752525 7600.0000000000000000 0.5503269433975220
3.3278932571411133 0.4288212656974792 0.2290210872888565 2.0822975635528564 0.5877533555030823 0.0000000000000000 0.2144961655139923 1.6762992143630981 0.0000000000000000 0.0000000000000000 0.0723779425024986 7700.0000000000000000 0.5408963561058044
3.2928268909454346 0.3977279365062714 0.2257447391748428 2.0862915515899658 0.5830625891685486 0.0000000000000000 0.2153019756078720 1.6384896039962769 0.0000000000000000 0.0000000000000000 0.0743883475661278 7800.0000000000000000 0.5389277935028076
3.2710831165313721 0.4089374840259552 0.2250852137804031 2.0587878227233887 0.5782726407051086 0.0000000000000000 0.2150429189205170 1.6037235260009766 0.0000000000000000 0.0000000000000000 0.0763583034276962 7900.0000000000000000 0.5336902141571045
3.2496328353881836 0.4209247529506683 0.2250814586877823 2.0289928913116455 0.5746337175369263 0.0000000000000000 0.2082592546939850 1.5700112581253052 0.0000000000000000 0.0000000000000000 0.0777282789349556 8000.0000000000000000 0.5226030349731445
3.2156686782836914 0.3794867694377899 0.2218848764896393 2.0435957908630371 0.5707012414932251 0.0000000000000000 0.2092611491680145 1.5405565500259399 0.0000000000000000 0.0000000000000000 0.0792732983827591 8100.0000000000000000 0.5241014361381531
3.1898241043090820 0.3761816918849945 0.2200089097023010 2.0276925563812256 0.5659409165382385 0.0000000000000000 0.2070508152246475 1.5123900175094604 0.0000000000000000 0.0000000000000000 0.0804263949394226 8200.0000000000000000 0.5176312923431396
3.1676993370056152 0.3853200972080231 0.2198016345500946 2.0008940696716309 0.5616836547851562 0.0000000000000000 0.2035710513591766 1.4857878684997559 0.0000000000000000 0.0000000000000000 0.0813803076744080 8300.0000000000000000 0.5118194222450256
3.1436960697174072 0.3822195827960968 0.2187937945127487 1.9850482940673828 0.5576343536376953 0.0000000000000000 0.2008928656578064 1.4614135026931763 0.0000000000000000 0.0000000000000000 0.0822067633271217 8400.0000000000000000 0.5080094933509827
3.1212611198425293 0.3810516297817230 0.2176297903060913 1.9691301584243774 0.5534495711326599 0.0000000000000000 0.1983913779258728 1.4389082193374634 0.0000000000000000 0.0000000000000000 0.0828181877732277 8500.0000000000000000 0.5031057596206665
3.0929138660430908 0.3580635488033295 0.2147173434495926 1.9712231159210205 0.5489099621772766 0.0000000000000000 0.1995292305946350 1.4179586172103882 0.0000000000000000 0.0000000000000000 0.0834501311182976 8600.0000000000000000 0.5018994212150574
3.0768122673034668 0.3840320706367493 0.2160608768463135 1.9313372373580933 0.5453819632530212 0.0000000000000000 0.1933278441429138 1.3970043659210205 0.0000000000000000 0.0000000000000000 0.0837437435984612 8700.0000000000000000 0.4948757290840149
3.0482177734375000 0.3512724339962006 0.2132821828126907 1.9419662952423096 0.5416968464851379 0.0000000000000000 0.1923531889915466 1.3782850503921509 0.0000000000000000 0.0000000000000000 0.0840506553649902 8800.0000000000000000 0.4965646266937256
3.0276105403900146 0.3632083237171173 0.2122845202684402 1.9150737524032593 0.5370438694953918 0.0000000000000000 0.1906419098377228 1.3599017858505249 0.0000000000000000 0.0000000000000000 0.0842223688960075 8900.0000000000000000 0.4892731308937073
3.0120332241058350 0.3841616511344910 0.2128483206033707 1.8813391923904419 0.5336839556694031 0.0000000000000000 0.1868021488189697 1.3421744108200073 0.0000000000000000 0.0000000000000000 0.0843045562505722 9000.0000000000000000 0.4832916259765625
2.9842901229858398 0.3562254011631012 0.2098933905363083 1.8885478973388672 0.5296235680580139 0.0000000000000000 0.1855353713035583 1.3258835077285767 0.0000000000000000 0.0000000000000000 0.0843788087368011 9100.0000000000000000 0.4837610721588135
2.9653146266937256 0.3589360415935516 0.2093140035867691 1.8706127405166626 0.5264517664909363 0.0000000000000000 0.1820722967386246 1.3093394041061401 0.0000000000000000 0.0000000000000000 0.0841859281063080 9200.0000000000000000 0.4796383678913116
2.9420893192291260 0.3533760309219360 0.2077316343784332 1.8582320213317871 0.5227497220039368 0.0000000000000000 0.1809073686599731 1.2937560081481934 0.0000000000000000 0.0000000000000000 0.0842166841030121 9300.0000000000000000 0.4774713814258575
2.9235758781433105 0.3632020950317383 0.2071149796247482 1.8336260318756104 0.5196328163146973 0.0000000000000000 0.1801022589206696 1.2789586782455444 0.0000000000000000 0.0000000000000000 0.0842233896255493 9400.0000000000000000 0.4727030694484711
2.9004704952239990 0.3428497314453125 0.2049321681261063 1.8362016677856445 0.5164868831634521 0.0000000000000000 0.1765739321708679 1.2644309997558594 0.0000000000000000 0.0000000000000000 0.0840809717774391 9500.0000000000000000 0.4730279147624969
2.8813881874084473 0.3437931537628174 0.2038326859474182 1.8203949928283691 0.5133672952651978 0.0000000000000000 0.1741915345191956 1.2506312131881714 0.0000000000000000 0.0000000000000000 0.0838802754878998 9600.0000000000000000 0.4695443212985992
2.8609731197357178 0.3394443094730377 0.2016741335391998 1.8100949525833130 0.5097596049308777 0.0000000000000000 0.1746539175510406 1.2376080751419067 0.0000000000000000 0.0000000000000000 0.0837312936782837 9700.0000000000000000 0.4657597541809082
2.8405585289001465 0.3312244415283203 0.2004265338182449 1.8007996082305908 0.5081079006195068 0.0000000000000000 0.1720692515373230 1.2224541902542114 0.0000000000000000 0.0000000000000000 0.0837723538279533 9800.0000000000000000 0.4654168784618378
2.8277878761291504 0.3526904582977295 0.2008401900529861 1.7690758705139160 0.5051813721656799 0.0000000000000000 0.1681387424468994 1.2077914476394653 0.0000000000000000 0.0000000000000000 0.0833499953150749 9900.0000000000000000 0.4593983888626099
2.8047316074371338 0.3322121500968933 0.1976468116044998 1.7732716798782349 0.5016009211540222 0.0000000000000000 0.1725842356681824 1.1960538625717163 0.0000000000000000 0.0000000000000000 0.0836797580122948 10000.0000000000000000 0.4614033699035645
2.7945261001586914 0.3609024584293365 0.1985654383897781 1.7358416318893433 0.4992165565490723 0.0000000000000000 0.1642470061779022 1.1820363998413086 0.0000000000000000 0.0000000000000000 0.0828737094998360 10100.0000000000000000 0.4524677693843842
2.7715692520141602 0.2892584800720215 0.1920152604579926 1.7938178777694702 0.4964774847030640 0.0000000000000000 0.1668114662170410 1.1703226566314697 0.0000000000000000 0.0000000000000000 0.0829993560910225 10200.0000000000000000 0.4634214639663696
2.7490787506103516 0.2792525887489319 0.1916570961475372 1.7828214168548584 0.4953477978706360 0.0000000000000000 0.1640417426824570 1.1602832078933716 0.0000000000000000 0.0000000000000000 0.0829202905297279 10300.0000000000000000 0.4673508107662201
2.7340147495269775 0.3341641724109650 0.1933857798576355 1.7145674228668213 0.4918974041938782 0.0000000000000000 0.1593283712863922 1.1482136249542236 0.0000000000000000 0.0000000000000000 0.0821945443749428 10400.0000000000000000 0.4499130249023438
2.7332906723022461 0.3455261588096619 0.1921782791614532 1.7059710025787354 0.4896152615547180 0.0000000000000000 0.1561746299266815 1.1353975534439087 0.0000000000000000 0.0000000000000000 0.0814902856945992 10500.0000000000000000 0.4460068643093109
2.7004599571228027 0.3291744887828827 0.1900330930948257 1.6942654848098755 0.4869869351387024 0.0000000000000000 0.1557770222425461 1.1273653507232666 0.0000000000000000 0.0000000000000000 0.0814851075410843 10600.0000000000000000 0.4454163014888763
2.6980047225952148 0.3727587759494781 0.1910715103149414 1.6494982242584229 0.4846763014793396 0.0000000000000000 0.1548328399658203 1.1188579797744751 0.0000000000000000 0.0000000000000000 0.0811302140355110 10700.0000000000000000 0.4381848573684692
2.6659693717956543 0.3115873634815216 0.1853711903095245 1.6871956586837769 0.4818150997161865 0.0000000000000000 0.1545653343200684 1.1082547903060913 0.0000000000000000 0.0000000000000000 0.0808283984661102 10800.0000000000000000 0.4436164796352386
2.6524331569671631 0.3105240166187286 0.1844739466905594 1.6766871213912964 0.4807479083538055 0.0000000000000000 0.1512530148029327 1.0978820323944092 0.0000000000000000 0.0000000000000000 0.0802407339215279 10900.0000000000000000 0.4426080584526062
2.6377437114715576 0.3352498710155487 0.1846145242452621 1.6397558450698853 0.4781234264373779 0.0000000000000000 0.1491291522979736 1.0905541181564331 0.0000000000000000 0.0000000000000000 0.0797869041562080 11000.0000000000000000 0.4365878701210022
2.6328339576721191 0.3439894020557404 0.1837681084871292 1.6283174753189087 0.4767589569091797 0.0000000000000000 0.1460923403501511 1.0834013223648071 0.0000000000000000 0.0000000000000000 0.0789234340190887 11100.0000000000000000 0.4326354265213013
2.6041512489318848 0.3176431357860565 0.1804671585559845 1.6320682764053345 0.4739727079868317 0.0000000000000000 0.1463048756122589 1.0739303827285767 0.0000000000000000 0.0000000000000000 0.0787975192070007 11200.0000000000000000 0.4354836940765381
2.6095736026763916 0.3631577491760254 0.1802170872688293 1.5953541994094849 0.4708444774150848 0.0000000000000000 0.1440832316875458 1.0660724639892578 0.0000000000000000 0.0000000000000000 0.0779578015208244 11300.0000000000000000 0.4254656136035919
2.5790777206420898 0.3328909277915955 0.1780747324228287 1.5981924533843994 0.4699196815490723 0.0000000000000000 0.1427674889564514 1.0594983100891113 0.0000000000000000 0.0000000000000000 0.0776006951928139 11400.0000000000000000 0.4284647703170776
2.5634467601776123 0.3271039128303528 0.1761839836835861 1.5906184911727905 0.4695403575897217 0.0000000000000000 0.1426041573286057 1.0532349348068237 0.0000000000000000 0.0000000000000000 0.0771965906023979 11500.0000000000000000 0.4273329973220825
2.5448088645935059 0.3095539510250092 0.1738049685955048 1.5935612916946411 0.4678885936737061 0.0000000000000000 0.1398975849151611 1.0442454814910889 0.0000000000000000 0.0000000000000000 0.0765927061438560 11600.0000000000000000 0.4292026162147522
2.5342154502868652 0.2467280775308609 0.1669939607381821 1.6544977426528931 0.4659958779811859 0.0000000000000000 0.1431823223829269 1.0378973484039307 0.0000000000000000 0.0000000000000000 0.0762100294232368 11700.0000000000000000 0.4398494064807892
2.5192458629608154 0.3136169314384460 0.1708901822566986 1.5706108808517456 0.4641277194023132 0.0000000000000000 0.1368260234594345 1.0301836729049683 0.0000000000000000 0.0000000000000000 0.0751865953207016 11800.0000000000000000 0.4252834916114807
2.5071873664855957 0.3140098750591278 0.1692940443754196 1.5616360902786255 0.4622472822666168 0.0000000000000000 0.1352794170379639 1.0231225490570068 0.0000000000000000 0.0000000000000000 0.0744839757680893 11900.0000000000000000 0.4236726462841034
2.4935400485992432 0.3112336695194244 0.1675968766212463 1.5543370246887207 0.4603725373744965 0.0000000000000000 0.1340132653713226 1.0171116590499878 0.0000000000000000 0.0000000000000000 0.0738591402769089 12000.0000000000000000 0.4225243031978607
2.4799780845642090 0.3073918819427490 0.1658419519662857 1.5481241941452026 0.4586200118064880 0.0000000000000000 0.1328055113554001 1.0112168788909912 0.0000000000000000 0.0000000000000000 0.0731635093688965 12100.0000000000000000 0.4216247498989105
2.4784882068634033 0.3231566250324249 0.1650776863098145 1.5331025123596191 0.4571514427661896 0.0000000000000000 0.1300497949123383 1.0039054155349731 0.0000000000000000 0.0000000000000000 0.0722388699650764 12200.0000000000000000 0.4173322021961212
2.4656374454498291 0.3007559180259705 0.1612697690725327 1.5487231016159058 0.4548885524272919 0.0000000000000000 0.1310239583253860 1.0008268356323242 0.0000000000000000 0.0000000000000000 0.0714464709162712 12300.0000000000000000 0.4170925617218018
2.4422831535339355 0.2994391620159149 0.1608452796936035 1.5282183885574341 0.4537802040576935 0.0000000000000000 0.1286994516849518 0.9929761290550232 0.0000000000000000 0.0000000000000000 0.0711056515574455 12400.0000000000000000 0.4191717803478241
2.4337327480316162 0.3108044564723969 0.1598381549119949 1.5110824108123779 0.4520077109336853 0.0000000000000000 0.1267648488283157 0.9868373870849609 0.0000000000000000 0.0000000000000000 0.0702868700027466 12500.0000000000000000 0.4154267609119415
2.4256315231323242 0.3154825270175934 0.1580826491117477 1.5019547939300537 0.4501115679740906 0.0000000000000000 0.1252869367599487 0.9809944033622742 0.0000000000000000 0.0000000000000000 0.0694111064076424 12600.0000000000000000 0.4121940433979034
2.4251899719238281 0.3370840847492218 0.1571217477321625 1.4827049970626831 0.4482792615890503 0.0000000000000000 0.1234133914113045 0.9729822874069214 0.0000000000000000 0.0000000000000000 0.0685712546110153 12700.0000000000000000 0.4080734550952911
2.3999333381652832 0.2720109224319458 0.1522203832864761 1.5274912118911743 0.4482108950614929 0.0000000000000000 0.1243188679218292 0.9651337265968323 0.0000000000000000 0.0000000000000000 0.0682094618678093 12800.0000000000000000 0.4200759530067444
2.3915517330169678 0.3191748559474945 0.1545037031173706 1.4699966907501221 0.4478763639926910 0.0000000000000000 0.1195628046989441 0.9578362703323364 0.0000000000000000 0.0000000000000000 0.0672256723046303 12900.0000000000000000 0.4126763939857483
2.3842484951019287 0.3174160420894623 0.1522179096937180 1.4667906761169434 0.4478239715099335 0.0000000000000000 0.1171032711863518 0.9454599022865295 0.0000000000000000 0.0000000000000000 0.0664117783308029 13000.0000000000000000 0.4101719558238983
2.3719646930694580 0.2884319424629211 0.1482298374176025 1.4864816665649414 0.4488213062286377 0.0000000000000000 0.1158480197191238 0.9258300662040710 0.0000000000000000 0.0000000000000000 0.0657543912529945 13100.0000000000000000 0.4143543839454651
2.3766090869903564 0.3233167231082916 0.1478191465139389 1.4551659822463989 0.4503072500228882 0.0000000000000000 0.1124446913599968 0.8989841341972351 0.0000000000000000 0.0000000000000000 0.0648515000939369 13200.0000000000000000 0.4075626730918884
2.3686580657958984 0.3204455673694611 0.1462189108133316 1.4490160942077637 0.4529773294925690 0.0000000000000000 0.1104908287525177 0.8693424463272095 0.0000000000000000 0.0000000000000000 0.0639128610491753 13300.0000000000000000 0.4086792767047882
2.3718621730804443 0.3181833624839783 0.1441210210323334 1.4543697834014893 0.4551880061626434 0.0000000000000000 0.1126106679439545 0.8368251919746399 0.0000000000000000 0.0000000000000000 0.0631266087293625 13400.0000000000000000 0.4144073128700256
2.3702909946441650 0.3605803847312927 0.1454877257347107 1.4076249599456787 0.4565979242324829 0.0000000000000000 0.1082289963960648 0.8147441148757935 0.0000000000000000 0.0000000000000000 0.0614376030862331 13500.0000000000000000 0.4042920470237732
2.3379707336425781 0.2797333896160126 0.1395682096481323 1.4611818790435791 0.4574873447418213 0.0000000000000000 0.1088089495897293 0.7893205881118774 0.0000000000000000 0.0000000000000000 0.0604333430528641 13600.0000000000000000 0.4165878891944885
2.3329374790191650 0.2972095608711243 0.1390175223350525 1.4395921230316162 0.4571182131767273 0.0000000000000000 0.1060522347688675 0.7674631476402283 0.0000000000000000 0.0000000000000000 0.0588825345039368 13700.0000000000000000 0.4098008573055267
2.3224937915802002 0.3003961741924286 0.1387076526880264 1.4259668588638306 0.4574230313301086 0.0000000000000000 0.1039002910256386 0.7452897429466248 0.0000000000000000 0.0000000000000000 0.0575318597257137 13800.0000000000000000 0.4103565216064453
2.3132536411285400 0.3029667139053345 0.1377591639757156 1.4155609607696533 0.4569669365882874 0.0000000000000000 0.1024170517921448 0.7244662046432495 0.0000000000000000 0.0000000000000000 0.0560604333877563 13900.0000000000000000 0.4092730581760406
2.3166575431823730 0.2813159227371216 0.1342207044363022 1.4448853731155396 0.4562356173992157 0.0000000000000000 0.1045589894056320 0.7012792825698853 0.0000000000000000 0.0000000000000000 0.0546948388218880 14000.0000000000000000 0.4138576090335846
2.3068022727966309 0.3398123979568481 0.1387047618627548 1.3718806505203247 0.4564044177532196 0.0000000000000000 0.0980518385767937 0.6849561333656311 0.0000000000000000 0.0000000000000000 0.0528493411839008 14100.0000000000000000 0.4050548076629639
2.2837185859680176 0.3027548491954803 0.1347139626741409 1.3917497396469116 0.4544999599456787 0.0000000000000000 0.0983393117785454 0.6675620675086975 0.0000000000000000 0.0000000000000000 0.0513048581779003 14200.0000000000000000 0.4062300324440002
2.2678558826446533 0.2630599439144135 0.1313115954399109 1.4199498891830444 0.4535344243049622 0.0000000000000000 0.0992477536201477 0.6501953005790710 0.0000000000000000 0.0000000000000000 0.0499033741652966 14300.0000000000000000 0.4133456051349640
2.2587821483612061 0.2799464166164398 0.1311083137989044 1.3964046239852905 0.4513228237628937 0.0000000000000000 0.0972279831767082 0.6353345513343811 0.0000000000000000 0.0000000000000000 0.0482607558369637 14400.0000000000000000 0.4071341454982758
2.2463850975036621 0.2563841640949249 0.1293110847473145 1.4101647138595581 0.4505251049995422 0.0000000000000000 0.0974872037768364 0.6213527321815491 0.0000000000000000 0.0000000000000000 0.0469160005450249 14500.0000000000000000 0.4137333035469055
2.2500154972076416 0.3051512241363525 0.1311085075139999 1.3654575347900391 0.4482981264591217 0.0000000000000000 0.0937555581331253 0.6023970246315002 0.0000000000000000 0.0000000000000000 0.0454918816685677 14600.0000000000000000 0.4023686945438385
2.2304344177246094 0.2845633029937744 0.1288729310035706 1.3710869550704956 0.4459111392498016 0.0000000000000000 0.0934860110282898 0.5901571512222290 0.0000000000000000 0.0000000000000000 0.0440517254173756 14700.0000000000000000 0.4038256704807281
2.2230386734008789 0.2708337008953094 0.1267409026622772 1.3814415931701660 0.4440225362777710 0.0000000000000000 0.0931957364082336 0.5765987038612366 0.0000000000000000 0.0000000000000000 0.0427797436714172 14800.0000000000000000 0.4037769436836243
2.2203438282012939 0.3074391186237335 0.1278579831123352 1.3436559438705444 0.4413908421993256 0.0000000000000000 0.0908019319176674 0.5643172860145569 0.0000000000000000 0.0000000000000000 0.0412673130631447 14900.0000000000000000 0.3957364261150360
2.2035803794860840 0.2679073810577393 0.1245285794138908 1.3714908361434937 0.4396536350250244 0.0000000000000000 0.0920694693922997 0.5521959662437439 0.0000000000000000 0.0000000000000000 0.0401479229331017 15000.0000000000000000 0.4027125239372253
2.2000102996826172 0.2858547270298004 0.1248376816511154 1.3515323400497437 0.4377856254577637 0.0000000000000000 0.0897781178355217 0.5414941906929016 0.0000000000000000 0.0000000000000000 0.0389079153537750 15100.0000000000000000 0.3969677686691284
2.1890194416046143 0.2864776551723480 0.1243293508887291 1.3422837257385254 0.4359287619590759 0.0000000000000000 0.0890000909566879 0.5321546792984009 0.0000000000000000 0.0000000000000000 0.0376637578010559 15200.0000000000000000 0.3971357047557831
2.1777122020721436 0.2660435140132904 0.1220833584666252 1.3557502031326294 0.4338350892066956 0.0000000000000000 0.0892441123723984 0.5231848359107971 0.0000000000000000 0.0000000000000000 0.0366256460547447 15300.0000000000000000 0.3994151651859283
2.1754040718078613 0.2913490533828735 0.1232542470097542 1.3284860849380493 0.4323146343231201 0.0000000000000000 0.0876614600419998 0.5141841173171997 0.0000000000000000 0.0000000000000000 0.0354765690863132 15400.0000000000000000 0.3969829976558685
2.1671695709228516 0.2895863056182861 0.1215263828635216 1.3268029689788818 0.4292539060115814 0.0000000000000000 0.0868027284741402 0.5065953731536865 0.0000000000000000 0.0000000000000000 0.0344616584479809 15500.0000000000000000 0.3918134868144989
2.1619801521301270 0.2978583276271820 0.1211332306265831 1.3159306049346924 0.4270580112934113 0.0000000000000000 0.0859559029340744 0.4995611011981964 0.0000000000000000 0.0000000000000000 0.0335708372294903 15600.0000000000000000 0.3892695605754852
2.1510565280914307 0.2873178124427795 0.1200397536158562 1.3183020353317261 0.4253968298435211 0.0000000000000000 0.0853846967220306 0.4935764968395233 0.0000000000000000 0.0000000000000000 0.0326745249330997 15700.0000000000000000 0.3906248807907104
2.1465287208557129 0.2987730205059052 0.1201486960053444 1.3041092157363892 0.4234977066516876 0.0000000000000000 0.0841019302606583 0.4889209866523743 0.0000000000000000 0.0000000000000000 0.0317683629691601 15800.0000000000000000 0.3876920938491821
2.1329364776611328 0.2614632844924927 0.1166967824101448 1.3334835767745972 0.4212929010391235 0.0000000000000000 0.0854388475418091 0.4829502105712891 0.0000000000000000 0.0000000000000000 0.0310501400381327 15900.0000000000000000 0.3922524154186249
2.1347186565399170 0.2929612398147583 0.1170791164040565 1.3066922426223755 0.4179859459400177 0.0000000000000000 0.0847554951906204 0.4797566533088684 0.0000000000000000 0.0000000000000000 0.0299711730331182 16000.0000000000000000 0.3834246397018433
2.1413261890411377 0.3433025479316711 0.1203131526708603 1.2606258392333984 0.4170846939086914 0.0000000000000000 0.0811348482966423 0.4746819734573364 0.0000000000000000 0.0000000000000000 0.0292719677090645 16100.0000000000000000 0.3772478997707367
2.1125924587249756 0.2595744729042053 0.1142039820551872 1.3238325119018555 0.4149815440177917 0.0000000000000000 0.0840089395642281 0.4696037769317627 0.0000000000000000 0.0000000000000000 0.0287619158625603 16200.0000000000000000 0.3883074522018433
2.1069219112396240 0.2819036841392517 0.1153273731470108 1.2967201471328735 0.4129708409309387 0.0000000000000000 0.0828303545713425 0.4670596420764923 0.0000000000000000 0.0000000000000000 0.0278256386518478 16300.0000000000000000 0.3848024606704712
2.0996627807617188 0.2786387801170349 0.1144354939460754 1.2954964637756348 0.4110919237136841 0.0000000000000000 0.0817385241389275 0.4630602002143860 0.0000000000000000 0.0000000000000000 0.0272826906293631 16400.0000000000000000 0.3828849196434021
2.0944962501525879 0.2833844721317291 0.1138708442449570 1.2883775234222412 0.4088634848594666 0.0000000000000000 0.0811697691679001 0.4595253169536591 0.0000000000000000 0.0000000000000000 0.0265686288475990 16500.0000000000000000 0.3802697360515594
2.1208529472351074 0.3678489029407501 0.1172710508108139 1.2296168804168701 0.4061160683631897 0.0000000000000000 0.0786338374018669 0.4558194875717163 0.0000000000000000 0.0000000000000000 0.0258762910962105 16600.0000000000000000 0.3657154142856598
2.0785243511199951 0.2711333334445953 0.1120813116431236 1.2900290489196777 0.4052806794643402 0.0000000000000000 0.0810004621744156 0.4550224840641022 0.0000000000000000 0.0000000000000000 0.0252700578421354 16700.0000000000000000 0.3807167112827301
2.0735433101654053 0.2768709957599640 0.1115345582365990 1.2821840047836304 0.4029536843299866 0.0000000000000000 0.0802036970853806 0.4510446786880493 0.0000000000000000 0.0000000000000000 0.0246814079582691 16800.0000000000000000 0.3776355087757111
2.0773169994354248 0.2886579632759094 0.1107853874564171 1.2771885395050049 0.4006850123405457 0.0000000000000000 0.0802179574966431 0.4479012787342072 0.0000000000000000 0.0000000000000000 0.0244372580200434 16900.0000000000000000 0.3723152279853821
2.0630967617034912 0.2832709848880768 0.1109477356076241 1.2693208456039429 0.3995571732521057 0.0000000000000000 0.0788074284791946 0.4447888135910034 0.0000000000000000 0.0000000000000000 0.0235507078468800 17000.0000000000000000 0.3753122389316559
2.0562548637390137 0.2695131301879883 0.1090444102883339 1.2802439928054810 0.3974532783031464 0.0000000000000000 0.0795483216643333 0.4414824545383453 0.0000000000000000 0.0000000000000000 0.0230694599449635 17100.0000000000000000 0.3759719729423523
2.0464041233062744 0.2588836252689362 0.1080020442605019 1.2837862968444824 0.3957321345806122 0.0000000000000000 0.0793553963303566 0.4402059614658356 0.0000000000000000 0.0000000000000000 0.0224297251552343 17200.0000000000000000 0.3765010535717010
2.0438966751098633 0.2723906636238098 0.1080907583236694 1.2698285579681396 0.3935867249965668 0.0000000000000000 0.0786518305540085 0.4375153481960297 0.0000000000000000 0.0000000000000000 0.0218763947486877 17300.0000000000000000 0.3724969923496246
2.0452141761779785 0.2985982894897461 0.1093240380287170 1.2453930377960205 0.3918987810611725 0.0000000000000000 0.0778674781322479 0.4351395070552826 0.0000000000000000 0.0000000000000000 0.0211815107613802 17400.0000000000000000 0.3685380220413208
2.0331451892852783 0.2751787900924683 0.1073302328586578 1.2605572938919067 0.3900788426399231 0.0000000000000000 0.0776932761073112 0.4325451552867889 0.0000000000000000 0.0000000000000000 0.0208802707493305 17500.0000000000000000 0.3701863884925842
2.0255608558654785 0.2355722934007645 0.1037166416645050 1.2978928089141846 0.3883792161941528 0.0000000000000000 0.0795241594314575 0.4309220612049103 0.0000000000000000 0.0000000000000000 0.0206593219190836 17600.0000000000000000 0.3748891651630402
2.0210747718811035 0.2678543627262115 0.1059339269995689 1.2606750726699829 0.3866114020347595 0.0000000000000000 0.0770743489265442 0.4282187521457672 0.0000000000000000 0.0000000000000000 0.0200699996203184 17700.0000000000000000 0.3686476349830627
2.0262563228607178 0.2957280278205872 0.1074010059237480 1.2383691072463989 0.3847583234310150 0.0000000000000000 0.0778976678848267 0.4286355674266815 0.0000000000000000 0.0000000000000000 0.0193544533103704 17800.0000000000000000 0.3651231527328491
2.0099780559539795 0.2612136304378510 0.1047368049621582 1.2607702016830444 0.3832573294639587 0.0000000000000000 0.0765545293688774 0.4232948422431946 0.0000000000000000 0.0000000000000000 0.0191706921905279 17900.0000000000000000 0.3684518337249756
2.0182223320007324 0.2519749104976654 0.1026445925235748 1.2822047472000122 0.3813981115818024 0.0000000000000000 0.0794981122016907 0.4220452010631561 0.0000000000000000 0.0000000000000000 0.0196034684777260 18000.0000000000000000 0.3676824569702148
2.0100505352020264 0.2863807678222656 0.1048467233777046 1.2399150133132935 0.3789080381393433 0.0000000000000000 0.0760260596871376 0.4185672104358673 0.0000000000000000 0.0000000000000000 0.0183191951364279 18100.0000000000000000 0.3617255985736847
1.9978742599487305 0.2711823880672455 0.1043022647500038 1.2442183494567871 0.3781712353229523 0.0000000000000000 0.0749203190207481 0.4164853692054749 0.0000000000000000 0.0000000000000000 0.0180492326617241 18200.0000000000000000 0.3639879226684570
1.9951218366622925 0.2780364453792572 0.1046208590269089 1.2355955839157104 0.3768689334392548 0.0000000000000000 0.0739907026290894 0.4147222638130188 0.0000000000000000 0.0000000000000000 0.0177981015294790 18300.0000000000000000 0.3624851107597351
1.9849221706390381 0.2477028667926788 0.1024076789617538 1.2593330144882202 0.3754786550998688 0.0000000000000000 0.0749914795160294 0.4128159880638123 0.0000000000000000 0.0000000000000000 0.0174775011837482 18400.0000000000000000 0.3675124347209930
1.9850270748138428 0.2733090221881866 0.1035300418734550 1.2349102497100830 0.3732777237892151 0.0000000000000000 0.0738914608955383 0.4113914966583252 0.0000000000000000 0.0000000000000000 0.0170275792479515 18500.0000000000000000 0.3605735301971436
1.9755253791809082 0.2407396882772446 0.1014205366373062 1.2608811855316162 0.3724839687347412 0.0000000000000000 0.0748651623725891 0.4104889035224915 0.0000000000000000 0.0000000000000000 0.0167772695422173 18600.0000000000000000 0.3673336803913116
1.9771353006362915 0.2691896557807922 0.1023885086178780 1.2354973554611206 0.3700598478317261 0.0000000000000000 0.0732898712158203 0.4062083065509796 0.0000000000000000 0.0000000000000000 0.0164039712399244 18700.0000000000000000 0.3591385483741760
1.9713627099990845 0.2587701082229614 0.1016874387860298 1.2417773008346558 0.3691278994083405 0.0000000000000000 0.0731175914406776 0.4044706821441650 0.0000000000000000 0.0000000000000000 0.0162998698651791 18800.0000000000000000 0.3611208498477936
1.9674502611160278 0.2661465108394623 0.1017852202057838 1.2324775457382202 0.3670409917831421 0.0000000000000000 0.0726367682218552 0.4033034145832062 0.0000000000000000 0.0000000000000000 0.0158576872199774 18900.0000000000000000 0.3582173287868500
1.9652748107910156 0.2717861533164978 0.1022201627492905 1.2250270843505859 0.3662415146827698 0.0000000000000000 0.0720283538103104 0.4021935760974884 0.0000000000000000 0.0000000000000000 0.0155627680942416 19000.0000000000000000 0.3576852977275848
1.9618459939956665 0.2578313946723938 0.1002141535282135 1.2396095991134644 0.3641908168792725 0.0000000000000000 0.0726270973682404 0.3984449803829193 0.0000000000000000 0.0000000000000000 0.0154071962460876 19100.0000000000000000 0.3574036657810211
1.9558626413345337 0.2637540102005005 0.1008737906813622 1.2282836437225342 0.3629511296749115 0.0000000000000000 0.0716136619448662 0.3979859650135040 0.0000000000000000 0.0000000000000000 0.0151279726997018 19200.0000000000000000 0.3561190962791443
1.9537127017974854 0.2680029273033142 0.1007335186004639 1.2235819101333618 0.3613944351673126 0.0000000000000000 0.0712168291211128 0.3961254656314850 0.0000000000000000 0.0000000000000000 0.0149030191823840 19300.0000000000000000 0.3541420698165894
1.9521840810775757 0.2765938043594360 0.1012748926877975 1.2139334678649902 0.3603819310665131 0.0000000000000000 0.0706773772835732 0.3953219652175903 0.0000000000000000 0.0000000000000000 0.0146360434591770 19400.0000000000000000 0.3527724146842957
1.9499100446701050 0.2564992904663086 0.0988964438438416 1.2358002662658691 0.3587139546871185 0.0000000000000000 0.0718349963426590 0.3922698497772217 0.0000000000000000 0.0000000000000000 0.0148564325645566 19500.0000000000000000 0.3533476591110229
1.9447469711303711 0.2585570812225342 0.0990459248423576 1.2295569181442261 0.3575870394706726 0.0000000000000000 0.0709429308772087 0.3897306919097900 0.0000000000000000 0.0000000000000000 0.0143348025158048 19600.0000000000000000 0.3534585833549500
1.9412949085235596 0.2646926939487457 0.0994045436382294 1.2209491729736328 0.3562484979629517 0.0000000000000000 0.0704746022820473 0.3903014957904816 0.0000000000000000 0.0000000000000000 0.0143146859481931 19700.0000000000000000 0.3508979082107544
1.9318994283676147 0.2418091595172882 0.0978500023484230 1.2370433807373047 0.3551968336105347 0.0000000000000000 0.0707012563943863 0.3881617784500122 0.0000000000000000 0.0000000000000000 0.0138229783624411 19800.0000000000000000 0.3552780747413635
1.9317586421966553 0.2631964683532715 0.0991638675332069 1.2155128717422485 0.3538854718208313 0.0000000000000000 0.0694533362984657 0.3866441547870636 0.0000000000000000 0.0000000000000000 0.0135645829141140 19900.0000000000000000 0.3511208295822144
1.9334261417388916 0.2745455205440521 0.0991733446717262 1.2075071334838867 0.3522002100944519 0.0000000000000000 0.0692386701703072 0.3854737281799316 0.0000000000000000 0.0000000000000000 0.0136132240295410 20000.0000000000000000 0.3466089367866516
1.9293448925018311 0.2751303613185883 0.0992088690400124 1.2037636041641235 0.3512421250343323 0.0000000000000000 0.0685310810804367 0.3832013905048370 0.0000000000000000 0.0000000000000000 0.0133154429495335 20100.0000000000000000 0.3467698991298676
1.9306477308273315 0.2842933237552643 0.0998199582099915 1.1962320804595947 0.3503023684024811 0.0000000000000000 0.0695528537034988 0.3820260763168335 0.0000000000000000 0.0000000000000000 0.0127047281712294 20200.0000000000000000 0.3479148447513580
1.9162031412124634 0.2441668808460236 0.0969427898526192 1.2258290052413940 0.3492645025253296 0.0000000000000000 0.0691191181540489 0.3810091018676758 0.0000000000000000 0.0000000000000000 0.0130061348900199 20300.0000000000000000 0.3509089946746826
1.9167094230651855 0.2592957615852356 0.0976395681500435 1.2116897106170654 0.3480844199657440 0.0000000000000000 0.0682072639465332 0.3788166642189026 0.0000000000000000 0.0000000000000000 0.0128752477467060 20400.0000000000000000 0.3474984169006348
1.9133172035217285 0.2465993165969849 0.0963870063424110 1.2236031293869019 0.3467276692390442 0.0000000000000000 0.0690616369247437 0.3774251639842987 0.0000000000000000 0.0000000000000000 0.0125825274735689 20500.0000000000000000 0.3493261933326721
1.9145429134368896 0.2761820554733276 0.0982288792729378 1.1945993900299072 0.3455326557159424 0.0000000000000000 0.0673845857381821 0.3766023218631744 0.0000000000000000 0.0000000000000000 0.0125109562650323 20600.0000000000000000 0.3430480360984802
1.9072896242141724 0.2592848837375641 0.0970683768391609 1.2062604427337646 0.3446758985519409 0.0000000000000000 0.0674685090780258 0.3753799200057983 0.0000000000000000 0.0000000000000000 0.0124699054285884 20700.0000000000000000 0.3450598418712616
1.9001072645187378 0.2229980677366257 0.0943988636136055 1.2387665510177612 0.3439437448978424 0.0000000000000000 0.0689756944775581 0.3748490810394287 0.0000000000000000 0.0000000000000000 0.0123682962730527 20800.0000000000000000 0.3514459431171417
1.8963563442230225 0.2250717431306839 0.0946795940399170 1.2332692146301270 0.3433358073234558 0.0000000000000000 0.0684097260236740 0.3740166723728180 0.0000000000000000 0.0000000000000000 0.0122977457940578 20900.0000000000000000 0.3510202169418335
1.8975831270217896 0.2505917251110077 0.0959369689226151 1.2095556259155273 0.3414987623691559 0.0000000000000000 0.0673265308141708 0.3714828491210938 0.0000000000000000 0.0000000000000000 0.0119746197015047 21000.0000000000000000 0.3450767993927002
1.9170362949371338 0.3174864351749420 0.1000280529260635 1.1587233543395996 0.3407984375953674 0.0000000000000000 0.0658469945192337 0.3689178526401520 0.0000000000000000 0.0000000000000000 0.0115085849538445 21100.0000000000000000 0.3373635411262512
1.8952764272689819 0.2660752534866333 0.0966431796550751 1.1928191184997559 0.3397388458251953 0.0000000000000000 0.0658454075455666 0.3686346113681793 0.0000000000000000 0.0000000000000000 0.0119257932528853 21200.0000000000000000 0.3408704996109009
1.8980143070220947 0.2292652875185013 0.0936199426651001 1.2353048324584961 0.3398242294788361 0.0000000000000000 0.0688169151544571 0.3660778105258942 0.0000000000000000 0.0000000000000000 0.0117273340001702 21300.0000000000000000 0.3505997657775879
1.8874598741531372 0.2194132804870605 0.0927776545286179 1.2374730110168457 0.3377958834171295 0.0000000000000000 0.0682855546474457 0.3666889369487762 0.0000000000000000 0.0000000000000000 0.0115829575806856 21400.0000000000000000 0.3485638499259949
1.8833079338073730 0.1948597580194473 0.0913316309452057 1.2593464851379395 0.3377699851989746 0.0000000000000000 0.0692752972245216 0.3680956959724426 0.0000000000000000 0.0000000000000000 0.0115029346197844 21500.0000000000000000 0.3553918898105621
1.8826233148574829 0.2536151111125946 0.0950788110494614 1.1979322433471680 0.3359971940517426 0.0000000000000000 0.0655273944139481 0.3640604317188263 0.0000000000000000 0.0000000000000000 0.0116256009787321 21600.0000000000000000 0.3399090766906738
1.8838512897491455 0.2700060606002808 0.0967819243669510 1.1809443235397339 0.3361189663410187 0.0000000000000000 0.0649638250470161 0.3651553094387054 0.0000000000000000 0.0000000000000000 0.0113979177549481 21700.0000000000000000 0.3398362696170807
1.8879787921905518 0.2912670373916626 0.0977858230471611 1.1639167070388794 0.3350092172622681 0.0000000000000000 0.0639285594224930 0.3632998168468475 0.0000000000000000 0.0000000000000000 0.0112989647313952 21800.0000000000000000 0.3354691565036774
1.8758220672607422 0.2673877477645874 0.0959312766790390 1.1791458129882812 0.3333571851253510 0.0000000000000000 0.0644391626119614 0.3618070483207703 0.0000000000000000 0.0000000000000000 0.0111888842657208 21900.0000000000000000 0.3367367982864380
1.8818349838256836 0.2729393243789673 0.0957341566681862 1.1803036928176880 0.3328578472137451 0.0000000000000000 0.0654392838478088 0.3622013032436371 0.0000000000000000 0.0000000000000000 0.0116187958046794 22000.0000000000000000 0.3346628248691559
1.8753414154052734 0.2692444026470184 0.0960143208503723 1.1783087253570557 0.3317740261554718 0.0000000000000000 0.0661378502845764 0.3609876334667206 0.0000000000000000 0.0000000000000000 0.0105549097061157 22100.0000000000000000 0.3387521207332611
1.8619983196258545 0.2346805930137634 0.0934482440352440 1.2025734186172485 0.3312960267066956 0.0000000000000000 0.0647801533341408 0.3582612872123718 0.0000000000000000 0.0000000000000000 0.0109438020735979 22200.0000000000000000 0.3409406542778015
1.8661696910858154 0.2485795319080353 0.0945562347769737 1.1913543939590454 0.3316795229911804 0.0000000000000000 0.0637992769479752 0.3568747937679291 0.0000000000000000 0.0000000000000000 0.0107989525422454 22300.0000000000000000 0.3413037359714508
1.8627867698669434 0.2601099908351898 0.0946963503956795 1.1785323619842529 0.3294481039047241 0.0000000000000000 0.0633905678987503 0.3552785217761993 0.0000000000000000 0.0000000000000000 0.0108444364741445 22400.0000000000000000 0.3349057137966156
1.8589578866958618 0.2539431154727936 0.0941730812191963 1.1822754144668579 0.3285663425922394 0.0000000000000000 0.0635360032320023 0.3543468415737152 0.0000000000000000 0.0000000000000000 0.0107266530394554 22500.0000000000000000 0.3353157043457031
1.8898204565048218 0.3441907763481140 0.0997945219278336 1.1178425550460815 0.3279925286769867 0.0000000000000000 0.0621281340718269 0.3535197675228119 0.0000000000000000 0.0000000000000000 0.0103394109755754 22600.0000000000000000 0.3257238864898682
1.8554831743240356 0.2619082331657410 0.0946288779377937 1.1717308759689331 0.3272151947021484 0.0000000000000000 0.0627986416220665 0.3531328439712524 0.0000000000000000 0.0000000000000000 0.0106637058779597 22700.0000000000000000 0.3329234421253204
1.8597242832183838 0.2199591100215912 0.0908062532544136 1.2214981317520142 0.3274607658386230 0.0000000000000000 0.0656793862581253 0.3505850732326508 0.0000000000000000 0.0000000000000000 0.0106532508507371 22800.0000000000000000 0.3417597711086273
1.8536298274993896 0.2567873895168304 0.0938374325633049 1.1769080162048340 0.3260970413684845 0.0000000000000000 0.0628098174929619 0.3493464887142181 0.0000000000000000 0.0000000000000000 0.0106652267277241 22900.0000000000000000 0.3335916996002197
1.8458300828933716 0.2466955929994583 0.0931606218218803 1.1810700893402100 0.3249038159847260 0.0000000000000000 0.0630853101611137 0.3502825796604156 0.0000000000000000 0.0000000000000000 0.0104738697409630 23000.0000000000000000 0.3330540955066681
1.8454430103302002 0.2545723319053650 0.0935928001999855 1.1729549169540405 0.3243229687213898 0.0000000000000000 0.0626694932579994 0.3489431738853455 0.0000000000000000 0.0000000000000000 0.0103677017614245 23100.0000000000000000 0.3315895497798920
1.8409373760223389 0.2422721832990646 0.0927049443125725 1.1823924779891968 0.3235676884651184 0.0000000000000000 0.0626964867115021 0.3478497862815857 0.0000000000000000 0.0000000000000000 0.0103187104687095 23200.0000000000000000 0.3332521021366119
1.8548165559768677 0.2546278238296509 0.0918832048773766 1.1866575479507446 0.3216479718685150 0.0000000000000000 0.0643559545278549 0.3478687107563019 0.0000000000000000 0.0000000000000000 0.0109057705849409 23300.0000000000000000 0.3277997672557831
1.8346788883209229 0.2318094223737717 0.0920141413807869 1.1881958246231079 0.3226595520973206 0.0000000000000000 0.0628181844949722 0.3473897576332092 0.0000000000000000 0.0000000000000000 0.0103413537144661 23400.0000000000000000 0.3343832194805145
1.8343994617462158 0.2386735081672668 0.0923271700739861 1.1814408302307129 0.3219579458236694 0.0000000000000000 0.0622134581208229 0.3447330296039581 0.0000000000000000 0.0000000000000000 0.0100573012605309 23500.0000000000000000 0.3333685398101807
1.8370742797851562 0.2631855905056000 0.0937630236148834 1.1591333150863647 0.3209923803806305 0.0000000000000000 0.0611479170620441 0.3437055051326752 0.0000000000000000 0.0000000000000000 0.0100994091480970 23600.0000000000000000 0.3279904425144196
1.8311184644699097 0.2441994547843933 0.0926302447915077 1.1739085912704468 0.3203802108764648 0.0000000000000000 0.0624537840485573 0.3448078632354736 0.0000000000000000 0.0000000000000000 0.0099824396893382 23700.0000000000000000 0.3313747644424438
1.8297952413558960 0.2490195780992508 0.0926646068692207 1.1683028936386108 0.3198081254959106 0.0000000000000000 0.0612998753786087 0.3420460522174835 0.0000000000000000 0.0000000000000000 0.0099988672882318 23800.0000000000000000 0.3290844261646271
1.8652924299240112 0.3422572314739227 0.0982523262500763 1.1052669286727905 0.3195159435272217 0.0000000000000000 0.0599454268813133 0.3390524089336395 0.0000000000000000 0.0000000000000000 0.0095289675518870 23900.0000000000000000 0.3204470276832581
1.8266953229904175 0.2536214292049408 0.0928742066025734 1.1616100072860718 0.3185896873474121 0.0000000000000000 0.0610577873885632 0.3411525189876556 0.0000000000000000 0.0000000000000000 0.0099731096997857 24000.0000000000000000 0.3272578716278076
1.8427162170410156 0.3067573904991150 0.0959677174687386 1.1223999261856079 0.3175911307334900 0.0000000000000000 0.0598992854356766 0.3385894596576691 0.0000000000000000 0.0000000000000000 0.0096705108880997 24100.0000000000000000 0.3205492198467255
1.8331134319305420 0.2622914612293243 0.0922892242670059 1.1615750789642334 0.3169576525688171 0.0000000000000000 0.0616023093461990 0.3392920792102814 0.0000000000000000 0.0000000000000000 0.0104689942672849 24200.0000000000000000 0.3226485252380371
1.8215667009353638 0.2488047182559967 0.0919872820377350 1.1640393733978271 0.3167353570461273 0.0000000000000000 0.0605513080954552 0.3371332585811615 0.0000000000000000 0.0000000000000000 0.0098601002246141 24300.0000000000000000 0.3258692324161530
1.8162829875946045 0.2120355218648911 0.0893805176019669 1.1978708505630493 0.3169961273670197 0.0000000000000000 0.0621103532612324 0.3374257981777191 0.0000000000000000 0.0000000000000000 0.0099141560494900 24400.0000000000000000 0.3326998949050903
1.8145680427551270 0.2265606969594955 0.0904763638973236 1.1814168691635132 0.3161142170429230 0.0000000000000000 0.0612062998116016 0.3358208835124969 0.0000000000000000 0.0000000000000000 0.0096473190933466 24500.0000000000000000 0.3298277854919434
1.8181556463241577 0.2514921724796295 0.0918780714273453 1.1593985557556152 0.3153868913650513 0.0000000000000000 0.0599215887486935 0.3344860672950745 0.0000000000000000 0.0000000000000000 0.0098450062796474 24600.0000000000000000 0.3239699602127075
1.8263049125671387 0.1855550706386566 0.0862000361084938 1.2392597198486328 0.3152901530265808 0.0000000000000000 0.0652434676885605 0.3354112505912781 0.0000000000000000 0.0000000000000000 0.0095012299716473 24700.0000000000000000 0.3394139111042023
1.8118828535079956 0.2435586452484131 0.0911414250731468 1.1632860898971558 0.3138966560363770 0.0000000000000000 0.0602752901613712 0.3339597284793854 0.0000000000000000 0.0000000000000000 0.0098214969038963 24800.0000000000000000 0.3232334852218628
1.8087857961654663 0.2438555657863617 0.0914131477475166 1.1598098278045654 0.3137072324752808 0.0000000000000000 0.0597023777663708 0.3325061798095703 0.0000000000000000 0.0000000000000000 0.0095488578081131 24900.0000000000000000 0.3242288231849670
1.8271547555923462 0.1921377629041672 0.0857427716255188 1.2356643676757812 0.3136098682880402 0.0000000000000000 0.0651631206274033 0.3311714529991150 0.0000000000000000 0.0000000000000000 0.0097053488716483 25000.0000000000000000 0.3348726034164429
1.8110687732696533 0.2617911100387573 0.0922826677560806 1.1450966596603394 0.3118983507156372 0.0000000000000000 0.0600938796997070 0.3318688571453094 0.0000000000000000 0.0000000000000000 0.0093841385096312 25100.0000000000000000 0.3206272125244141
1.8060643672943115 0.2515978515148163 0.0914619415998459 1.1512541770935059 0.3117503523826599 0.0000000000000000 0.0593392997980118 0.3304935693740845 0.0000000000000000 0.0000000000000000 0.0095771690830588 25200.0000000000000000 0.3202651143074036
1.8062399625778198 0.2185448408126831 0.0885114446282387 1.1871060132980347 0.3120776116847992 0.0000000000000000 0.0615572854876518 0.3300093710422516 0.0000000000000000 0.0000000000000000 0.0098916208371520 25300.0000000000000000 0.3250460922718048
1.8027291297912598 0.2528664171695709 0.0915946066379547 1.1471260786056519 0.3111419677734375 0.0000000000000000 0.0586193427443504 0.3281678855419159 0.0000000000000000 0.0000000000000000 0.0093941800296307 25400.0000000000000000 0.3203334808349609
1.8052376508712769 0.2519679665565491 0.0907546728849411 1.1521726846694946 0.3103423416614532 0.0000000000000000 0.0591236650943756 0.3270482718944550 0.0000000000000000 0.0000000000000000 0.0096889212727547 25500.0000000000000000 0.3178496062755585
1.7996063232421875 0.2340101748704910 0.0895950272679329 1.1666972637176514 0.3093039393424988 0.0000000000000000 0.0603538751602173 0.3269843459129333 0.0000000000000000 0.0000000000000000 0.0092514110729098 25600.0000000000000000 0.3215819299221039
1.7948884963989258 0.2375651746988297 0.0902785435318947 1.1572405099868774 0.3098042607307434 0.0000000000000000 0.0588753446936607 0.3266317248344421 0.0000000000000000 0.0000000000000000 0.0093796458095312 25700.0000000000000000 0.3205259740352631
1.7973923683166504 0.2485124766826630 0.0905799642205238 1.1491020917892456 0.3091979026794434 0.0000000000000000 0.0586083866655827 0.3253986537456512 0.0000000000000000 0.0000000000000000 0.0095064006745815 25800.0000000000000000 0.3173594474792480
1.7985825538635254 0.2426358014345169 0.0909461900591850 1.1559779644012451 0.3090226054191589 0.0000000000000000 0.0612414591014385 0.3274548649787903 0.0000000000000000 0.0000000000000000 0.0087718013674021 25900.0000000000000000 0.3240957856178284
1.7917152643203735 0.2455026507377625 0.0904757156968117 1.1477648019790649 0.3079720735549927 0.0000000000000000 0.0583134219050407 0.3237143158912659 0.0000000000000000 0.0000000000000000 0.0092260995879769 26000.0000000000000000 0.3174379765987396
1.7918037176132202 0.2512822151184082 0.0907011851668358 1.1424567699432373 0.3073635101318359 0.0000000000000000 0.0580730661749840 0.3226456642150879 0.0000000000000000 0.0000000000000000 0.0091792745515704 26100.0000000000000000 0.3159227073192596
1.7906148433685303 0.2320604175329208 0.0894069001078606 1.1622716188430786 0.3068760037422180 0.0000000000000000 0.0605259016156197 0.3236849009990692 0.0000000000000000 0.0000000000000000 0.0088320877403021 26200.0000000000000000 0.3211084008216858
1.7917972803115845 0.2146694809198380 0.0873275846242905 1.1832700967788696 0.3065301477909088 0.0000000000000000 0.0607174634933472 0.3214584887027740 0.0000000000000000 0.0000000000000000 0.0090384203940630 26300.0000000000000000 0.3221036493778229
1.7864444255828857 0.2444384098052979 0.0899143144488335 1.1459102630615234 0.3061814606189728 0.0000000000000000 0.0578839145600796 0.3206073045730591 0.0000000000000000 0.0000000000000000 0.0091925607994199 26400.0000000000000000 0.3149951696395874
1.7918530702590942 0.2687141895294189 0.0915110185742378 1.1262280941009521 0.3053998053073883 0.0000000000000000 0.0575741752982140 0.3207839429378510 0.0000000000000000 0.0000000000000000 0.0091784447431564 26500.0000000000000000 0.3112075030803680
1.7807068824768066 0.2372327595949173 0.0896408706903458 1.1482540369033813 0.3055791556835175 0.0000000000000000 0.0578675419092178 0.3197576701641083 0.0000000000000000 0.0000000000000000 0.0089662019163370 26600.0000000000000000 0.3164078891277313
1.8021342754364014 0.2602984309196472 0.0906653851270676 1.1468425989151001 0.3043278753757477 0.0000000000000000 0.0635382682085037 0.3212944567203522 0.0000000000000000 0.0000000000000000 0.0083085261285305 26700.0000000000000000 0.3187562525272369
1.7914767265319824 0.2725772857666016 0.0909608304500580 1.1243499517440796 0.3035886287689209 0.0000000000000000 0.0574324578046799 0.3182501196861267 0.0000000000000000 0.0000000000000000 0.0093291681259871 26800.0000000000000000 0.3074584901332855
1.7807022333145142 0.2338962256908417 0.0887009501457214 1.1541631221771240 0.3039419353008270 0.0000000000000000 0.0584308058023453 0.3160176873207092 0.0000000000000000 0.0000000000000000 0.0087708570063114 26900.0000000000000000 0.3158241808414459
1.7773151397705078 0.2310678660869598 0.0881961286067963 1.1547647714614868 0.3032862544059753 0.0000000000000000 0.0580664053559303 0.3162562549114227 0.0000000000000000 0.0000000000000000 0.0090884668752551 27000.0000000000000000 0.3131244182586670
1.7752400636672974 0.2337425202131271 0.0892702564597130 1.1488373279571533 0.3033899068832397 0.0000000000000000 0.0587956756353378 0.3178820610046387 0.0000000000000000 0.0000000000000000 0.0085638603195548 27100.0000000000000000 0.3169939815998077
1.7747193574905396 0.2456838041543961 0.0894509777426720 1.1370452642440796 0.3025393187999725 0.0000000000000000 0.0570374205708504 0.3148127198219299 0.0000000000000000 0.0000000000000000 0.0088805370032787 27200.0000000000000000 0.3108780086040497
1.7727445363998413 0.2423562258481979 0.0891383811831474 1.1390734910964966 0.3021764457225800 0.0000000000000000 0.0570007786154747 0.3141260147094727 0.0000000000000000 0.0000000000000000 0.0088739143684506 27300.0000000000000000 0.3108569383621216
1.7898952960968018 0.2637379765510559 0.0890543982386589 1.1356856822967529 0.3014171719551086 0.0000000000000000 0.0581857860088348 0.3128537535667419 0.0000000000000000 0.0000000000000000 0.0095075685530901 27400.0000000000000000 0.3049014508724213
1.7828067541122437 0.2675807178020477 0.0898099690675735 1.1251218318939209 0.3002942800521851 0.0000000000000000 0.0573791600763798 0.3137372732162476 0.0000000000000000 0.0000000000000000 0.0092007033526897 27500.0000000000000000 0.3039847612380981
1.7765667438507080 0.2403398901224136 0.0879146233201027 1.1471128463745117 0.3011994659900665 0.0000000000000000 0.0576936155557632 0.3112740218639374 0.0000000000000000 0.0000000000000000 0.0091425059363246 27600.0000000000000000 0.3086522519588470
1.7701671123504639 0.2448335438966751 0.0887134224176407 1.1360751390457153 0.3005450367927551 0.0000000000000000 0.0566516220569611 0.3105349242687225 0.0000000000000000 0.0000000000000000 0.0088042449206114 27700.0000000000000000 0.3082408905029297
1.7661659717559814 0.2436709403991699 0.0889096185564995 1.1332923173904419 0.3002930283546448 0.0000000000000000 0.0563574396073818 0.3106915652751923 0.0000000000000000 0.0000000000000000 0.0087248971685767 27800.0000000000000000 0.3083420693874359
1.7630410194396973 0.2304892241954803 0.0877468287944794 1.1449972391128540 0.2998078167438507 0.0000000000000000 0.0569921582937241 0.3106691837310791 0.0000000000000000 0.0000000000000000 0.0088213216513395 27900.0000000000000000 0.3089836239814758
1.7713201045989990 0.2676768600940704 0.0905821472406387 1.1135736703872681 0.2994872927665710 0.0000000000000000 0.0564568191766739 0.3088029026985168 0.0000000000000000 0.0000000000000000 0.0083270063623786 28000.0000000000000000 0.3068424761295319
1.7577620744705200 0.2198174148797989 0.0871358588337898 1.1513561010360718 0.2994526922702789 0.0000000000000000 0.0572723746299744 0.3101933300495148 0.0000000000000000 0.0000000000000000 0.0086021050810814 28100.0000000000000000 0.3110639452934265
1.7591189146041870 0.2339456230401993 0.0878834798932076 1.1385732889175415 0.2987165749073029 0.0000000000000000 0.0565522536635399 0.3089201748371124 0.0000000000000000 0.0000000000000000 0.0087301861494780 28200.0000000000000000 0.3072252869606018
1.7650327682495117 0.2622925341129303 0.0894970074295998 1.1154704093933105 0.2977728545665741 0.0000000000000000 0.0556563884019852 0.3072020113468170 0.0000000000000000 0.0000000000000000 0.0087145715951920 28300.0000000000000000 0.3022796809673309
1.7665268182754517 0.2454578429460526 0.0878635123372078 1.1360476016998291 0.2971578538417816 0.0000000000000000 0.0577709451317787 0.3090305626392365 0.0000000000000000 0.0000000000000000 0.0089589022099972 28400.0000000000000000 0.3036018610000610
1.7528152465820312 0.2155031263828278 0.0867710039019585 1.1520915031433105 0.2984496951103210 0.0000000000000000 0.0573223829269409 0.3084393143653870 0.0000000000000000 0.0000000000000000 0.0084174061194062 28500.0000000000000000 0.3111886978149414
1.7711279392242432 0.2797926664352417 0.0901935324072838 1.1042052507400513 0.2969365715980530 0.0000000000000000 0.0555238872766495 0.3062649071216583 0.0000000000000000 0.0000000000000000 0.0088994679972529 28600.0000000000000000 0.2983632683753967
1.7553323507308960 0.2451196908950806 0.0883199870586395 1.1249411106109619 0.2969515323638916 0.0000000000000000 0.0554231591522694 0.3044559359550476 0.0000000000000000 0.0000000000000000 0.0084881540387869 28700.0000000000000000 0.3039090335369110
1.7505763769149780 0.2247449457645416 0.0867333635687828 1.1424624919891357 0.2966354787349701 0.0000000000000000 0.0562076605856419 0.3045144379138947 0.0000000000000000 0.0000000000000000 0.0085345068946481 28800.0000000000000000 0.3059642910957336
1.7514965534210205 0.2455743253231049 0.0884002223610878 1.1213582754135132 0.2961637675762177 0.0000000000000000 0.0554812774062157 0.3043020665645599 0.0000000000000000 0.0000000000000000 0.0084403064101934 28900.0000000000000000 0.3030472099781036
1.7540116310119629 0.2435482293367386 0.0874796286225319 1.1277083158493042 0.2952754795551300 0.0000000000000000 0.0561955384910107 0.3043034076690674 0.0000000000000000 0.0000000000000000 0.0087697478011250 29000.0000000000000000 0.3003620505332947
1.7475821971893311 0.2181021422147751 0.0857822149991989 1.1480674743652344 0.2956303656101227 0.0000000000000000 0.0564249046146870 0.3028198778629303 0.0000000000000000 0.0000000000000000 0.0085609480738640 29100.0000000000000000 0.3048555254936218
1.7465380430221558 0.2381104230880737 0.0876284018158913 1.1255654096603394 0.2952338159084320 0.0000000000000000 0.0552959553897381 0.3021851181983948 0.0000000000000000 0.0000000000000000 0.0083590652793646 29200.0000000000000000 0.3025602102279663
1.7456272840499878 0.2382906228303909 0.0874529629945755 1.1251074075698853 0.2947762906551361 0.0000000000000000 0.0552329979836941 0.3015924692153931 0.0000000000000000 0.0000000000000000 0.0084181912243366 29300.0000000000000000 0.3014452457427979
1.7432909011840820 0.2168925702571869 0.0857160389423370 1.1461683511734009 0.2945139706134796 0.0000000000000000 0.0564961098134518 0.3011611104011536 0.0000000000000000 0.0000000000000000 0.0082680545747280 29400.0000000000000000 0.3051007688045502
1.7446156740188599 0.2396453917026520 0.0872590243816376 1.1242195367813110 0.2934916913509369 0.0000000000000000 0.0558077618479729 0.3005256950855255 0.0000000000000000 0.0000000000000000 0.0082812383770943 29500.0000000000000000 0.3005665540695190
1.7442834377288818 0.2407613545656204 0.0871101692318916 1.1232103109359741 0.2932016253471375 0.0000000000000000 0.0554793663322926 0.2990308403968811 0.0000000000000000 0.0000000000000000 0.0082942210137844 29600.0000000000000000 0.2996312379837036
1.7423746585845947 0.2293349802494049 0.0859605967998505 1.1342258453369141 0.2928532063961029 0.0000000000000000 0.0558854565024376 0.2989625930786133 0.0000000000000000 0.0000000000000000 0.0084688700735569 29700.0000000000000000 0.2998488545417786
1.7405509948730469 0.2436738461256027 0.0874914303421974 1.1163060665130615 0.2930795848369598 0.0000000000000000 0.0546440072357655 0.2983159124851227 0.0000000000000000 0.0000000000000000 0.0082748476415873 29800.0000000000000000 0.2986200749874115
1.7506031990051270 0.2796856760978699 0.0899952650070190 1.0881873369216919 0.2927348315715790 0.0000000000000000 0.0538351759314537 0.2976014316082001 0.0000000000000000 0.0000000000000000 0.0081083364784718 29900.0000000000000000 0.2948969602584839
1.7391157150268555 0.2441129684448242 0.0875678956508636 1.1151922941207886 0.2922424674034119 0.0000000000000000 0.0556298345327377 0.2990882694721222 0.0000000000000000 0.0000000000000000 0.0081501128152013 30000.0000000000000000 0.2987505495548248
1.7350361347198486 0.2302745282649994 0.0863044112920761 1.1262050867080688 0.2922521233558655 0.0000000000000000 0.0548582151532173 0.2966221868991852 0.0000000000000000 0.0000000000000000 0.0081908628344536 30100.0000000000000000 0.2992155849933624
1.7764340639114380 0.3443548381328583 0.0930778607726097 1.0482811927795410 0.2907200753688812 0.0000000000000000 0.0537855885922909 0.2947335243225098 0.0000000000000000 0.0000000000000000 0.0080651044845581 30200.0000000000000000 0.2862036824226379
1.7332837581634521 0.2270557284355164 0.0857809484004974 1.1288812160491943 0.2915659546852112 0.0000000000000000 0.0549219176173210 0.2952538132667542 0.0000000000000000 0.0000000000000000 0.0081901596859097 30300.0000000000000000 0.2984973192214966
1.7361617088317871 0.2540494203567505 0.0877290889620781 1.1035176515579224 0.2908655703067780 0.0000000000000000 0.0539245009422302 0.2947528064250946 0.0000000000000000 0.0000000000000000 0.0081893131136894 30400.0000000000000000 0.2941090166568756
1.7320481538772583 0.2420257478952408 0.0868600159883499 1.1124435663223267 0.2907187640666962 0.0000000000000000 0.0541553795337677 0.2943038940429688 0.0000000000000000 0.0000000000000000 0.0081517882645130 30500.0000000000000000 0.2953606545925140
1.7302715778350830 0.2389607876539230 0.0865736827254295 1.1142747402191162 0.2904623150825500 0.0000000000000000 0.0541742108762264 0.2940466701984406 0.0000000000000000 0.0000000000000000 0.0081894025206566 30600.0000000000000000 0.2950682044029236
1.7293548583984375 0.2393656224012375 0.0864869803190231 1.1134160757064819 0.2900862097740173 0.0000000000000000 0.0541154593229294 0.2932995557785034 0.0000000000000000 0.0000000000000000 0.0081601431593299 30700.0000000000000000 0.2945390939712524
1.7300217151641846 0.2476751059293747 0.0870613157749176 1.1053881645202637 0.2898971736431122 0.0000000000000000 0.0536372512578964 0.2927146553993225 0.0000000000000000 0.0000000000000000 0.0081417569890618 30800.0000000000000000 0.2931720018386841
1.7257207632064819 0.2325862497091293 0.0859866514801979 1.1171419620513916 0.2900059223175049 0.0000000000000000 0.0539926849305630 0.2928598225116730 0.0000000000000000 0.0000000000000000 0.0081435116007924 30900.0000000000000000 0.2948012053966522
1.7242920398712158 0.2306176573038101 0.0856757164001465 1.1186827421188354 0.2893159985542297 0.0000000000000000 0.0541887991130352 0.2920185625553131 0.0000000000000000 0.0000000000000000 0.0081333909183741 31000.0000000000000000 0.2943510115146637
1.7257634401321411 0.2419307529926300 0.0864155590534210 1.1083400249481201 0.2890771329402924 0.0000000000000000 0.0535780116915703 0.2907772064208984 0.0000000000000000 0.0000000000000000 0.0080622350797057 31100.0000000000000000 0.2927485406398773
1.7210224866867065 0.2062882781028748 0.0835419818758965 1.1421021223068237 0.2890900373458862 0.0000000000000000 0.0554563999176025 0.2924018204212189 0.0000000000000000 0.0000000000000000 0.0082599427551031 31200.0000000000000000 0.2967943847179413
1.7236981391906738 0.2473155707120895 0.0867752656340599 1.1013871431350708 0.2882201969623566 0.0000000000000000 0.0535070709884167 0.2902394831180573 0.0000000000000000 0.0000000000000000 0.0079967128112912 31300.0000000000000000 0.2912028729915619
1.7557154893875122 0.2838925123214722 0.0872752740979195 1.0962369441986084 0.2883107364177704 0.0000000000000000 0.0560878589749336 0.2908663749694824 0.0000000000000000 0.0000000000000000 0.0089432122185826 31400.0000000000000000 0.2843619585037231
1.7263774871826172 0.2552043199539185 0.0867459997534752 1.0967462062835693 0.2876810431480408 0.0000000000000000 0.0534459501504898 0.2880151867866516 0.0000000000000000 0.0000000000000000 0.0079993316903710 31500.0000000000000000 0.2890996038913727
1.7223101854324341 0.2509061992168427 0.0868321880698204 1.0970035791397095 0.2875682413578033 0.0000000000000000 0.0532689765095711 0.2894806265830994 0.0000000000000000 0.0000000000000000 0.0080738049000502 31600.0000000000000000 0.2891870141029358
1.7197538614273071 0.2410033345222473 0.0856994241476059 1.1059892177581787 0.2870617806911469 0.0000000000000000 0.0534527376294136 0.2879304289817810 0.0000000000000000 0.0000000000000000 0.0081567736342549 31700.0000000000000000 0.2891815006732941
1.7169790267944336 0.2378569841384888 0.0857441797852516 1.1063503026962280 0.2870275378227234 0.0000000000000000 0.0535495653748512 0.2886939048767090 0.0000000000000000 0.0000000000000000 0.0080969249829650 31800.0000000000000000 0.2896482348442078
1.7463442087173462 0.3228818774223328 0.0909427702426910 1.0466777086257935 0.2858418226242065 0.0000000000000000 0.0520935729146004 0.2857760488986969 0.0000000000000000 0.0000000000000000 0.0077942502684891 31900.0000000000000000 0.2811035215854645
1.7119373083114624 0.2119773179292679 0.0836178287863731 1.1296809911727905 0.2866611182689667 0.0000000000000000 0.0544470846652985 0.2872988879680634 0.0000000000000000 0.0000000000000000 0.0078973248600960 32000.0000000000000000 0.2935241460800171
1.7126615047454834 0.2289102524518967 0.0848420038819313 1.1127160787582397 0.2861930727958679 0.0000000000000000 0.0535919927060604 0.2857587039470673 0.0000000000000000 0.0000000000000000 0.0078328829258680 32100.0000000000000000 0.2906667590141296
1.7146003246307373 0.2516923248767853 0.0866078585386276 1.0905001163482666 0.2857999503612518 0.0000000000000000 0.0526603274047375 0.2854843735694885 0.0000000000000000 0.0000000000000000 0.0077840453013778 32200.0000000000000000 0.2873396277427673
1.7148352861404419 0.2509335577487946 0.0862270668148994 1.0921393632888794 0.2855353355407715 0.0000000000000000 0.0525847747921944 0.2853431999683380 0.0000000000000000 0.0000000000000000 0.0080390423536301 32300.0000000000000000 0.2856870889663696
1.7071213722229004 0.2046628296375275 0.0828304514288902 1.1335353851318359 0.2860927879810333 0.0000000000000000 0.0548008754849434 0.2872452735900879 0.0000000000000000 0.0000000000000000 0.0081254234537482 32400.0000000000000000 0.2921551167964935
1.7086969614028931 0.2412509918212891 0.0857443064451218 1.0965054035186768 0.2851961553096771 0.0000000000000000 0.0527327470481396 0.2850910127162933 0.0000000000000000 0.0000000000000000 0.0078722694888711 32500.0000000000000000 0.2869553565979004
1.7094736099243164 0.2471221387386322 0.0858868137001991 1.0918385982513428 0.2846259772777557 0.0000000000000000 0.0524388588964939 0.2835899889469147 0.0000000000000000 0.0000000000000000 0.0078714983537793 32600.0000000000000000 0.2854091823101044
1.7073621749877930 0.2426354736089706 0.0858599394559860 1.0941278934478760 0.2847388386726379 0.0000000000000000 0.0527753755450249 0.2834072113037109 0.0000000000000000 0.0000000000000000 0.0075712399557233 32700.0000000000000000 0.2875056862831116
1.7033331394195557 0.2283146381378174 0.0844433233141899 1.1064304113388062 0.2841446995735168 0.0000000000000000 0.0532884225249290 0.2834791243076324 0.0000000000000000 0.0000000000000000 0.0078020524233580 32800.0000000000000000 0.2873184978961945
1.7004194259643555 0.2197119593620300 0.0838882401585579 1.1125268936157227 0.2842923998832703 0.0000000000000000 0.0532524585723877 0.2836036980152130 0.0000000000000000 0.0000000000000000 0.0078543201088905 32900.0000000000000000 0.2881110906600952
1.7431387901306152 0.3348953127861023 0.0910612642765045 1.0343164205551147 0.2828657925128937 0.0000000000000000 0.0524662248790264 0.2821860313415527 0.0000000000000000 0.0000000000000000 0.0076229125261307 33000.0000000000000000 0.2765000462532043
1.7002203464508057 0.2316769212484360 0.0849588960409164 1.0994309186935425 0.2841535508632660 0.0000000000000000 0.0523451045155525 0.2818895280361176 0.0000000000000000 0.0000000000000000 0.0075935642234981 33100.0000000000000000 0.2876190841197968
1.6977646350860596 0.2130262553691864 0.0831064954400063 1.1179913282394409 0.2836405634880066 0.0000000000000000 0.0531977713108063 0.2816318869590759 0.0000000000000000 0.0000000000000000 0.0077906083315611 33200.0000000000000000 0.2880686521530151
1.7006247043609619 0.2375385165214539 0.0847057774662971 1.0953791141510010 0.2830013334751129 0.0000000000000000 0.0522570870816708 0.2805993258953094 0.0000000000000000 0.0000000000000000 0.0078897532075644 33300.0000000000000000 0.2834720015525818
1.7051075696945190 0.2614752054214478 0.0862450152635574 1.0751755237579346 0.2822118997573853 0.0000000000000000 0.0520040094852448 0.2794302701950073 0.0000000000000000 0.0000000000000000 0.0077141039073467 33400.0000000000000000 0.2805347144603729
1.6961568593978882 0.2347773909568787 0.0847088918089867 1.0940771102905273 0.2825934886932373 0.0000000000000000 0.0521420240402222 0.2800420820713043 0.0000000000000000 0.0000000000000000 0.0076788789592683 33500.0000000000000000 0.2840244174003601
1.6960912942886353 0.2364133596420288 0.0847182124853134 1.0925558805465698 0.2824038565158844 0.0000000000000000 0.0519427321851254 0.2791190743446350 0.0000000000000000 0.0000000000000000 0.0076575842685997 33600.0000000000000000 0.2835415601730347
1.6948583126068115 0.2375582009553909 0.0848481133580208 1.0905920267105103 0.2818600237369537 0.0000000000000000 0.0525712966918945 0.2794104218482971 0.0000000000000000 0.0000000000000000 0.0075035993941128 33700.0000000000000000 0.2837682664394379
1.6948423385620117 0.2415440678596497 0.0850833952426910 1.0862923860549927 0.2819224596023560 0.0000000000000000 0.0516616851091385 0.2782525420188904 0.0000000000000000 0.0000000000000000 0.0075536947697401 33800.0000000000000000 0.2825957536697388
1.6925961971282959 0.2287676483392715 0.0838599950075150 1.0987087488174438 0.2812597453594208 0.0000000000000000 0.0526706427335739 0.2779542505741119 0.0000000000000000 0.0000000000000000 0.0075625116005540 33900.0000000000000000 0.2837388515472412
1.6931071281433105 0.2396523505449295 0.0845862403512001 1.0875912904739380 0.2812771201133728 0.0000000000000000 0.0515938587486744 0.2772043347358704 0.0000000000000000 0.0000000000000000 0.0077091641724110 34000.0000000000000000 0.2810328006744385
1.6935137510299683 0.2442984879016876 0.0851689353585243 1.0824840068817139 0.2815623283386230 0.0000000000000000 0.0512135326862335 0.2767442762851715 0.0000000000000000 0.0000000000000000 0.0074743968434632 34100.0000000000000000 0.2819089889526367
1.6922923326492310 0.2508753240108490 0.0854932367801666 1.0752880573272705 0.2806356847286224 0.0000000000000000 0.0515009872615337 0.2768629491329193 0.0000000000000000 0.0000000000000000 0.0075188679620624 34200.0000000000000000 0.2797657251358032
1.6886074542999268 0.2350818812847137 0.0842301174998283 1.0885396003723145 0.2807558178901672 0.0000000000000000 0.0514543242752552 0.2760683596134186 0.0000000000000000 0.0000000000000000 0.0076054781675339 34300.0000000000000000 0.2810411155223846
1.6858090162277222 0.2067113816738129 0.0817556157708168 1.1168280839920044 0.2805138528347015 0.0000000000000000 0.0530239865183830 0.2767899930477142 0.0000000000000000 0.0000000000000000 0.0077551333233714 34400.0000000000000000 0.2840489745140076
1.6874186992645264 0.2212885618209839 0.0825810059905052 1.1035994291305542 0.2799497246742249 0.0000000000000000 0.0525046586990356 0.2756668925285339 0.0000000000000000 0.0000000000000000 0.0078632635995746 34500.0000000000000000 0.2809638977050781
1.6878588199615479 0.2017097771167755 0.0811491608619690 1.1250633001327515 0.2799366116523743 0.0000000000000000 0.0540189258754253 0.2764048874378204 0.0000000000000000 0.0000000000000000 0.0074459025636315 34600.0000000000000000 0.2861989140510559
1.7158926725387573 0.3188705742359161 0.0894071236252785 1.0287314653396606 0.2788835763931274 0.0000000000000000 0.0508008450269699 0.2743749618530273 0.0000000000000000 0.0000000000000000 0.0073409401811659 34700.0000000000000000 0.2720375061035156
1.6811678409576416 0.2315841168165207 0.0838634148240089 1.0864951610565186 0.2792250514030457 0.0000000000000000 0.0519083626568317 0.2757014334201813 0.0000000000000000 0.0000000000000000 0.0075315055437386 34800.0000000000000000 0.2796887755393982
1.7164442539215088 0.3228579759597778 0.0891728475689888 1.0261384248733521 0.2782749533653259 0.0000000000000000 0.0499617010354996 0.2729697525501251 0.0000000000000000 0.0000000000000000 0.0075909178704023 34900.0000000000000000 0.2694562077522278
1.6790847778320312 0.2284635901451111 0.0834701806306839 1.0880628824234009 0.2790881097316742 0.0000000000000000 0.0513173080980778 0.2741097807884216 0.0000000000000000 0.0000000000000000 0.0076044485904276 35000.0000000000000000 0.2790036201477051
1.6783039569854736 0.2341216653585434 0.0841149613261223 1.0811662673950195 0.2789011597633362 0.0000000000000000 0.0512710548937321 0.2740337550640106 0.0000000000000000 0.0000000000000000 0.0073727476410568 35100.0000000000000000 0.2792641520500183
1.6857463121414185 0.2058776319026947 0.0805825889110565 1.1213891506195068 0.2778969705104828 0.0000000000000000 0.0539554357528687 0.2744129002094269 0.0000000000000000 0.0000000000000000 0.0077426810748875 35200.0000000000000000 0.2818100154399872
1.6923452615737915 0.2793063223361969 0.0862472131848335 1.0495910644531250 0.2772006690502167 0.0000000000000000 0.0505383871495724 0.2702200710773468 0.0000000000000000 0.0000000000000000 0.0074779987335205 35300.0000000000000000 0.2722453176975250
1.6747627258300781 0.2294853180646896 0.0833667814731598 1.0836926698684692 0.2782180607318878 0.0000000000000000 0.0510374158620834 0.2726484537124634 0.0000000000000000 0.0000000000000000 0.0075625185854733 35400.0000000000000000 0.2775743901729584
1.6761113405227661 0.2296531796455383 0.0831601172685623 1.0851739645004272 0.2781241238117218 0.0000000000000000 0.0508083254098892 0.2713119685649872 0.0000000000000000 0.0000000000000000 0.0075700469315052 35500.0000000000000000 0.2772893309593201
1.6781930923461914 0.2300974428653717 0.0826772302389145 1.0886706113815308 0.2767478525638580 0.0000000000000000 0.0523851141333580 0.2709156274795532 0.0000000000000000 0.0000000000000000 0.0074355904944241 35600.0000000000000000 0.2776314318180084
1.6854338645935059 0.2741598486900330 0.0860792025923729 1.0485608577728271 0.2766339480876923 0.0000000000000000 0.0506851449608803 0.2693321108818054 0.0000000000000000 0.0000000000000000 0.0072216624394059 35700.0000000000000000 0.2729083001613617
1.6720932722091675 0.2306631207466125 0.0830243527889252 1.0815151929855347 0.2768906056880951 0.0000000000000000 0.0509241819381714 0.2701798975467682 0.0000000000000000 0.0000000000000000 0.0075186868198216 35800.0000000000000000 0.2758453190326691
1.6698967218399048 0.2321468442678452 0.0833410695195198 1.0775368213653564 0.2768720686435699 0.0000000000000000 0.0506471805274487 0.2704128921031952 0.0000000000000000 0.0000000000000000 0.0074505088850856 35900.0000000000000000 0.2757028043270111
1.6682809591293335 0.2299293726682663 0.0831914991140366 1.0784373283386230 0.2767227590084076 0.0000000000000000 0.0506286025047302 0.2700725495815277 0.0000000000000000 0.0000000000000000 0.0074031632393599 36000.0000000000000000 0.2758781611919403
1.6839611530303955 0.2743917703628540 0.0860176086425781 1.0470261573791504 0.2765256762504578 0.0000000000000000 0.0494849681854248 0.2696100771427155 0.0000000000000000 0.0000000000000000 0.0074672852642834 36100.0000000000000000 0.2707483470439911
1.6665751934051514 0.2315831780433655 0.0832002833485603 1.0755941867828369 0.2761975526809692 0.0000000000000000 0.0504925549030304 0.2691254615783691 0.0000000000000000 0.0000000000000000 0.0073570627719164 36200.0000000000000000 0.2751440703868866
1.6653850078582764 0.2304537445306778 0.0830513536930084 1.0758973360061646 0.2759826481342316 0.0000000000000000 0.0504622608423233 0.2688593864440918 0.0000000000000000 0.0000000000000000 0.0073800962418318 36300.0000000000000000 0.2747662067413330
1.6646368503570557 0.2307408899068832 0.0830139443278313 1.0750620365142822 0.2758199870586395 0.0000000000000000 0.0503030829131603 0.2684397697448730 0.0000000000000000 0.0000000000000000 0.0073937536217272 36400.0000000000000000 0.2743519842624664
1.6633169651031494 0.2303631305694580 0.0829554423689842 1.0744371414184570 0.2755612432956696 0.0000000000000000 0.0503292120993137 0.2682619392871857 0.0000000000000000 0.0000000000000000 0.0073861316777766 36500.0000000000000000 0.2740176320075989
1.6613074541091919 0.2230082005262375 0.0823153778910637 1.0805343389511108 0.2754494845867157 0.0000000000000000 0.0505139119923115 0.2681871950626373 0.0000000000000000 0.0000000000000000 0.0074378461576998 36600.0000000000000000 0.2743707597255707
1.6692144870758057 0.2551154196262360 0.0842148289084435 1.0553785562515259 0.2745056152343750 0.0000000000000000 0.0498767755925655 0.2658438980579376 0.0000000000000000 0.0000000000000000 0.0073535232804716 36700.0000000000000000 0.2703293263912201
1.6571707725524902 0.2132952213287354 0.0816483646631241 1.0870866775512695 0.2751405239105225 0.0000000000000000 0.0509026646614075 0.2680955827236176 0.0000000000000000 0.0000000000000000 0.0073296492919326 36800.0000000000000000 0.2756710648536682
1.6623827219009399 0.2355569750070572 0.0827014148235321 1.0699841976165771 0.2741401493549347 0.0000000000000000 0.0504293851554394 0.2658999562263489 0.0000000000000000 0.0000000000000000 0.0074351220391691 36900.0000000000000000 0.2715933918952942
1.6594061851501465 0.2259477376937866 0.0822305828332901 1.0765268802642822 0.2747009396553040 0.0000000000000000 0.0500483512878418 0.2659714818000793 0.0000000000000000 0.0000000000000000 0.0074189314618707 37000.0000000000000000 0.2728157937526703
1.6596904993057251 0.2407323122024536 0.0834812521934509 1.0612158775329590 0.2742611467838287 0.0000000000000000 0.0495661795139313 0.2660693824291229 0.0000000000000000 0.0000000000000000 0.0073027894832194 37100.0000000000000000 0.2710789442062378
1.6551609039306641 0.2202437222003937 0.0817811340093613 1.0793012380599976 0.2738348245620728 0.0000000000000000 0.0506023466587067 0.2656924724578857 0.0000000000000000 0.0000000000000000 0.0072600035928190 37200.0000000000000000 0.2734499573707581
1.6554672718048096 0.2337121814489365 0.0828699097037315 1.0652035474777222 0.2736815810203552 0.0000000000000000 0.0497970022261143 0.2653007507324219 0.0000000000000000 0.0000000000000000 0.0072527006268501 37300.0000000000000000 0.2713519036769867
1.6572836637496948 0.2429343163967133 0.0835150107741356 1.0572360754013062 0.2735982835292816 0.0000000000000000 0.0493612438440323 0.2651061713695526 0.0000000000000000 0.0000000000000000 0.0072713056579232 37400.0000000000000000 0.2699777781963348
1.6545886993408203 0.2311527580022812 0.0822383388876915 1.0681506395339966 0.2730469107627869 0.0000000000000000 0.0499779693782330 0.2642159759998322 0.0000000000000000 0.0000000000000000 0.0073904395103455 37500.0000000000000000 0.2702350020408630
1.6536630392074585 0.2093027383089066 0.0804884731769562 1.0907682180404663 0.2731035947799683 0.0000000000000000 0.0512233674526215 0.2640551626682281 0.0000000000000000 0.0000000000000000 0.0071882442571223 37600.0000000000000000 0.2743588685989380
1.6508047580718994 0.2320252060890198 0.0827567279338837 1.0632169246673584 0.2728059589862823 0.0000000000000000 0.0501886308193207 0.2648186087608337 0.0000000000000000 0.0000000000000000 0.0070738340727985 37700.0000000000000000 0.2712813019752502
1.6574159860610962 0.2491635978221893 0.0834648311138153 1.0524772405624390 0.2723104059696198 0.0000000000000000 0.0498753227293491 0.2646220922470093 0.0000000000000000 0.0000000000000000 0.0074536609463394 37800.0000000000000000 0.2672106623649597
1.6518186330795288 0.2185316383838654 0.0812130495905876 1.0787135362625122 0.2733604013919830 0.0000000000000000 0.0497028380632401 0.2630237936973572 0.0000000000000000 0.0000000000000000 0.0073361615650356 37900.0000000000000000 0.2715349495410919
1.6536557674407959 0.2390296906232834 0.0826883316040039 1.0599114894866943 0.2720263600349426 0.0000000000000000 0.0502610132098198 0.2615432739257812 0.0000000000000000 0.0000000000000000 0.0069412123411894 38000.0000000000000000 0.2703935801982880
1.6489863395690918 0.2386565655469894 0.0827653035521507 1.0557082891464233 0.2718561589717865 0.0000000000000000 0.0491298437118530 0.2621433734893799 0.0000000000000000 0.0000000000000000 0.0072052376344800 38100.0000000000000000 0.2681223154067993
1.6450494527816772 0.2248833030462265 0.0817779675126076 1.0664788484573364 0.2719093859195709 0.0000000000000000 0.0494324974715710 0.2621162533760071 0.0000000000000000 0.0000000000000000 0.0071975556202233 38200.0000000000000000 0.2696405649185181
1.6454204320907593 0.2350810468196869 0.0825202241539955 1.0563497543334961 0.2714694738388062 0.0000000000000000 0.0492406450212002 0.2618408799171448 0.0000000000000000 0.0000000000000000 0.0071267616003752 38300.0000000000000000 0.2682577073574066
1.6426165103912354 0.2264245897531509 0.0818621665239334 1.0629930496215820 0.2713367342948914 0.0000000000000000 0.0494313314557076 0.2616874575614929 0.0000000000000000 0.0000000000000000 0.0071387747302651 38400.0000000000000000 0.2690190970897675
1.6416406631469727 0.2262104898691177 0.0818031504750252 1.0624281167984009 0.2711988091468811 0.0000000000000000 0.0493239909410477 0.2614675760269165 0.0000000000000000 0.0000000000000000 0.0071611697785556 38500.0000000000000000 0.2685688436031342
1.6391144990921021 0.2057693004608154 0.0802243649959564 1.0811582803726196 0.2719625532627106 0.0000000000000000 0.0499211549758911 0.2619761824607849 0.0000000000000000 0.0000000000000000 0.0072409491986036 38600.0000000000000000 0.2711592018604279
1.6409206390380859 0.2345075458288193 0.0824300423264503 1.0532590150833130 0.2707239985466003 0.0000000000000000 0.0490694195032120 0.2610459625720978 0.0000000000000000 0.0000000000000000 0.0070594102144241 38700.0000000000000000 0.2674565315246582
1.6379790306091309 0.2212585359811783 0.0814138054847717 1.0643512010574341 0.2709555625915527 0.0000000000000000 0.0491846874356270 0.2605434954166412 0.0000000000000000 0.0000000000000000 0.0070218634791672 38800.0000000000000000 0.2690544724464417
1.6371054649353027 0.2260151058435440 0.0818162336945534 1.0588673353195190 0.2704067230224609 0.0000000000000000 0.0494729764759541 0.2607759833335876 0.0000000000000000 0.0000000000000000 0.0069475960917771 38900.0000000000000000 0.2685113847255707
1.6480370759963989 0.2495637685060501 0.0833628550171852 1.0451147556304932 0.2699957191944122 0.0000000000000000 0.0516198761761189 0.2627687156200409 0.0000000000000000 0.0000000000000000 0.0067228740081191 39000.0000000000000000 0.2679306566715240
1.6843023300170898 0.3353606760501862 0.0878698378801346 0.9917545914649963 0.2693171203136444 0.0000000000000000 0.0470728874206543 0.2572140395641327 0.0000000000000000 0.0000000000000000 0.0070096319541335 39100.0000000000000000 0.2568812966346741
1.6362102031707764 0.2177114039659500 0.0804951786994934 1.0680906772613525 0.2699128985404968 0.0000000000000000 0.0494588315486908 0.2592957019805908 0.0000000000000000 0.0000000000000000 0.0073446030728519 39200.0000000000000000 0.2667430937290192
1.6447499990463257 0.2650712132453918 0.0840930119156837 1.0268008708953857 0.2687848508358002 0.0000000000000000 0.0491290315985680 0.2584759891033173 0.0000000000000000 0.0000000000000000 0.0068173664622009 39300.0000000000000000 0.2633700966835022
1.6349551677703857 0.2363193184137344 0.0820584073662758 1.0476089715957642 0.2689684331417084 0.0000000000000000 0.0490147992968559 0.2590912580490112 0.0000000000000000 0.0000000000000000 0.0071178595535457 39400.0000000000000000 0.2645855545997620
1.6430401802062988 0.2629314064979553 0.0837995707988739 1.0276553630828857 0.2686538398265839 0.0000000000000000 0.0484481491148472 0.2565942704677582 0.0000000000000000 0.0000000000000000 0.0067764571867883 39500.0000000000000000 0.2631127834320068
1.6355979442596436 0.2415281236171722 0.0823858827352524 1.0426331758499146 0.2690508365631104 0.0000000000000000 0.0483750849962234 0.2584885358810425 0.0000000000000000 0.0000000000000000 0.0071070864796638 39600.0000000000000000 0.2634692490100861
1.6301590204238892 0.2005200237035751 0.0793138146400452 1.0803256034851074 0.2699995934963226 0.0000000000000000 0.0491778366267681 0.2579565942287445 0.0000000000000000 0.0000000000000000 0.0069973454810679 39700.0000000000000000 0.2695961892604828
1.6344679594039917 0.2397166192531586 0.0818541422486305 1.0450246334075928 0.2678725421428680 0.0000000000000000 0.0496653020381927 0.2562753260135651 0.0000000000000000 0.0000000000000000 0.0067945788614452 39800.0000000000000000 0.2646857500076294
1.6253464221954346 0.2092800587415695 0.0798498019576073 1.0678298473358154 0.2683866620063782 0.0000000000000000 0.0494202561676502 0.2576522529125214 0.0000000000000000 0.0000000000000000 0.0070282686501741 39900.0000000000000000 0.2668992578983307
1.6268774271011353 0.2256240546703339 0.0809170678257942 1.0524425506591797 0.2678937613964081 0.0000000000000000 0.0486872158944607 0.2563120424747467 0.0000000000000000 0.0000000000000000 0.0070320470258594 40000.0000000000000000 0.2642116546630859
1.6239755153656006 0.2185515165328979 0.0805754065513611 1.0567374229431152 0.2681112885475159 0.0000000000000000 0.0486384853720665 0.2564516663551331 0.0000000000000000 0.0000000000000000 0.0069779041223228 40100.0000000000000000 0.2653707861900330
1.6373906135559082 0.2675024271011353 0.0836514160037041 1.0194360017776489 0.2668008208274841 0.0000000000000000 0.0486226752400398 0.2544592916965485 0.0000000000000000 0.0000000000000000 0.0067055118270218 40200.0000000000000000 0.2606354355812073
1.6220314502716064 0.1990276277065277 0.0791115239262581 1.0755192041397095 0.2683731615543365 0.0000000000000000 0.0495689362287521 0.2567923069000244 0.0000000000000000 0.0000000000000000 0.0067303231917322 40300.0000000000000000 0.2691294252872467
1.6285389661788940 0.2138359993696213 0.0792495682835579 1.0682249069213867 0.2672284841537476 0.0000000000000000 0.0498361065983772 0.2540961503982544 0.0000000000000000 0.0000000000000000 0.0069324439391494 40400.0000000000000000 0.2657293975353241
1.6375136375427246 0.1860059201717377 0.0768876671791077 1.1055366992950439 0.2690833806991577 0.0000000000000000 0.0507583282887936 0.2549420595169067 0.0000000000000000 0.0000000000000000 0.0067853620275855 40500.0000000000000000 0.2723561227321625
1.6238682270050049 0.2341762483119965 0.0811918452382088 1.0417037010192871 0.2667964100837708 0.0000000000000000 0.0479687713086605 0.2535374164581299 0.0000000000000000 0.0000000000000000 0.0069201798178256 40600.0000000000000000 0.2618885040283203
1.6178381443023682 0.2196760177612305 0.0803970620036125 1.0510245561599731 0.2667405307292938 0.0000000000000000 0.0484993271529675 0.2548269927501678 0.0000000000000000 0.0000000000000000 0.0068535534664989 40700.0000000000000000 0.2636792659759521
1.6197844743728638 0.2266888320446014 0.0808943584561348 1.0452244281768799 0.2669768333435059 0.0000000000000000 0.0478063523769379 0.2535871267318726 0.0000000000000000 0.0000000000000000 0.0067600421607494 40800.0000000000000000 0.2633939385414124
1.6154845952987671 0.2140753567218781 0.0798777043819427 1.0548273324966431 0.2667042016983032 0.0000000000000000 0.0483378469944000 0.2545396983623505 0.0000000000000000 0.0000000000000000 0.0069506303407252 40900.0000000000000000 0.2633897364139557
1.6199150085449219 0.2190349996089935 0.0797291845083237 1.0546070337295532 0.2665438950061798 0.0000000000000000 0.0482556223869324 0.2530679106712341 0.0000000000000000 0.0000000000000000 0.0071174670010805 41000.0000000000000000 0.2618935108184814
1.6258918046951294 0.2613364458084106 0.0828837379813194 1.0161885023117065 0.2654831111431122 0.0000000000000000 0.0472641363739967 0.2518651783466339 0.0000000000000000 0.0000000000000000 0.0067534260451794 41100.0000000000000000 0.2581222653388977
1.6148772239685059 0.2197032272815704 0.0799317732453346 1.0492296218872070 0.2660126984119415 0.0000000000000000 0.0479220077395439 0.2526556551456451 0.0000000000000000 0.0000000000000000 0.0069585763849318 41200.0000000000000000 0.2616105973720551
1.6135777235031128 0.2274124175310135 0.0806105434894562 1.0400618314743042 0.2654929459095001 0.0000000000000000 0.0478151775896549 0.2526803314685822 0.0000000000000000 0.0000000000000000 0.0068550077266991 41300.0000000000000000 0.2607230544090271
1.6114561557769775 0.2184116095304489 0.0798615366220474 1.0476828813552856 0.2655000090599060 0.0000000000000000 0.0479605719447136 0.2524834573268890 0.0000000000000000 0.0000000000000000 0.0068990821018815 41400.0000000000000000 0.2613800168037415
1.6194485425949097 0.2481856793165207 0.0816053524613380 1.0247282981872559 0.2649291753768921 0.0000000000000000 0.0471950136125088 0.2511185109615326 0.0000000000000000 0.0000000000000000 0.0069907116703689 41500.0000000000000000 0.2571940422058105
1.6113917827606201 0.2325682789087296 0.0809057131409645 1.0331617593765259 0.2647559642791748 0.0000000000000000 0.0478708744049072 0.2519482076168060 0.0000000000000000 0.0000000000000000 0.0067128082737327 41600.0000000000000000 0.2599236667156219
1.6153544187545776 0.2444659918546677 0.0816732048988342 1.0242735147476196 0.2649416625499725 0.0000000000000000 0.0473402477800846 0.2522040605545044 0.0000000000000000 0.0000000000000000 0.0068620452657342 41700.0000000000000000 0.2579976320266724
1.6104645729064941 0.2290360629558563 0.0805236101150513 1.0358943939208984 0.2650104165077209 0.0000000000000000 0.0470486581325531 0.2506698668003082 0.0000000000000000 0.0000000000000000 0.0067479354329407 41800.0000000000000000 0.2596857845783234
1.6125974655151367 0.1800992786884308 0.0763327851891518 1.0899122953414917 0.2662531137466431 0.0000000000000000 0.0497904978692532 0.2523747086524963 0.0000000000000000 0.0000000000000000 0.0066491938196123 41900.0000000000000000 0.2682317793369293
1.6067779064178467 0.2257040590047836 0.0800941586494446 1.0367490053176880 0.2642306685447693 0.0000000000000000 0.0474572852253914 0.2506289482116699 0.0000000000000000 0.0000000000000000 0.0068444078788161 42000.0000000000000000 0.2588372528553009
1.6054109334945679 0.2253479361534119 0.0800890997052193 1.0358185768127441 0.2641552388668060 0.0000000000000000 0.0473150797188282 0.2502504289150238 0.0000000000000000 0.0000000000000000 0.0067726126872003 42100.0000000000000000 0.2589105367660522
1.6028143167495728 0.2161500006914139 0.0793905630707741 1.0431485176086426 0.2641252577304840 0.0000000000000000 0.0475646592676640 0.2500697970390320 0.0000000000000000 0.0000000000000000 0.0067191105335951 42200.0000000000000000 0.2600292563438416
1.6072707176208496 0.2353287488222122 0.0807463005185127 1.0271357297897339 0.2640598416328430 0.0000000000000000 0.0466068759560585 0.2490078955888748 0.0000000000000000 0.0000000000000000 0.0066352514550090 42300.0000000000000000 0.2579617202281952
1.6065644025802612 0.2212336659431458 0.0793014988303185 1.0418665409088135 0.2641626894474030 0.0000000000000000 0.0472954362630844 0.2495219856500626 0.0000000000000000 0.0000000000000000 0.0069624297320843 42400.0000000000000000 0.2580682635307312
1.5988788604736328 0.2003696858882904 0.0780644044280052 1.0563516616821289 0.2640932202339172 0.0000000000000000 0.0479234568774700 0.2497745454311371 0.0000000000000000 0.0000000000000000 0.0066701993346214 42500.0000000000000000 0.2617210745811462
1.6010066270828247 0.2274205684661865 0.0799147039651871 1.0306339263916016 0.2630374431610107 0.0000000000000000 0.0472604334354401 0.2484394162893295 0.0000000000000000 0.0000000000000000 0.0066589121706784 42600.0000000000000000 0.2576755285263062
1.5980346202850342 0.2219891697168350 0.0796617269515991 1.0333026647567749 0.2630811333656311 0.0000000000000000 0.0473065227270126 0.2491910755634308 0.0000000000000000 0.0000000000000000 0.0066508273594081 42700.0000000000000000 0.2581386268138885
1.5989781618118286 0.2233570069074631 0.0794840306043625 1.0333511829376221 0.2627859413623810 0.0000000000000000 0.0472994074225426 0.2476725429296494 0.0000000000000000 0.0000000000000000 0.0066048102453351 42800.0000000000000000 0.2578795254230499
1.6078004837036133 0.2442325502634048 0.0804455131292343 1.0204243659973145 0.2626980841159821 0.0000000000000000 0.0465359091758728 0.2465541958808899 0.0000000000000000 0.0000000000000000 0.0069049904122949 42900.0000000000000000 0.2540907263755798
1.5956847667694092 0.2217776775360107 0.0795936584472656 1.0314006805419922 0.2629127204418182 0.0000000000000000 0.0467775575816631 0.2480238676071167 0.0000000000000000 0.0000000000000000 0.0065633822232485 43000.0000000000000000 0.2578530609607697
1.5977115631103516 0.2338654696941376 0.0801581889390945 1.0214351415634155 0.2622527778148651 0.0000000000000000 0.0465560927987099 0.2471208572387695 0.0000000000000000 0.0000000000000000 0.0066550206393003 43100.0000000000000000 0.2553740441799164
1.5927878618240356 0.2171980291604996 0.0789640247821808 1.0345351696014404 0.2620905637741089 0.0000000000000000 0.0474543310701847 0.2478571534156799 0.0000000000000000 0.0000000000000000 0.0066076689399779 43200.0000000000000000 0.2574674189090729
1.5935682058334351 0.2253887206315994 0.0794657841324806 1.0267953872680664 0.2619183361530304 0.0000000000000000 0.0469171553850174 0.2472322881221771 0.0000000000000000 0.0000000000000000 0.0066735497675836 43300.0000000000000000 0.2556909620761871
1.5925408601760864 0.2251711487770081 0.0794552564620972 1.0260955095291138 0.2618190050125122 0.0000000000000000 0.0467780306935310 0.2463546991348267 0.0000000000000000 0.0000000000000000 0.0065236478112638 43400.0000000000000000 0.2561991214752197
1.5950747728347778 0.2204704433679581 0.0787998139858246 1.0334923267364502 0.2623121738433838 0.0000000000000000 0.0464819595217705 0.2456895560026169 0.0000000000000000 0.0000000000000000 0.0067234216257930 43500.0000000000000000 0.2559720277786255
1.5970480442047119 0.2497700452804565 0.0810049548745155 1.0051196813583374 0.2611533403396606 0.0000000000000000 0.0462093017995358 0.2452999055385590 0.0000000000000000 0.0000000000000000 0.0064620105549693 43600.0000000000000000 0.2531024217605591
1.5939581394195557 0.2395218014717102 0.0801906064152718 1.0130671262741089 0.2611785531044006 0.0000000000000000 0.0460547357797623 0.2448747456073761 0.0000000000000000 0.0000000000000000 0.0065645901486278 43700.0000000000000000 0.2533579170703888
1.5989539623260498 0.1911303848028183 0.0756891518831253 1.0695509910583496 0.2625834941864014 0.0000000000000000 0.0488480143249035 0.2461589574813843 0.0000000000000000 0.0000000000000000 0.0069980709813535 43800.0000000000000000 0.2590221166610718
1.5919265747070312 0.2193658053874969 0.0781707540154457 1.0340036153793335 0.2603864967823029 0.0000000000000000 0.0478717498481274 0.2462993413209915 0.0000000000000000 0.0000000000000000 0.0068257087841630 43900.0000000000000000 0.2545186877250671
1.5865924358367920 0.2097476869821548 0.0777663141489029 1.0379316806793213 0.2611468434333801 0.0000000000000000 0.0468034334480762 0.2445881664752960 0.0000000000000000 0.0000000000000000 0.0066246218048036 44000.0000000000000000 0.2559513747692108
1.5873425006866455 0.2179332226514816 0.0786411166191101 1.0293171405792236 0.2614510357379913 0.0000000000000000 0.0463538616895676 0.2443134039640427 0.0000000000000000 0.0000000000000000 0.0063440375961363 44100.0000000000000000 0.2565881907939911
1.5829055309295654 0.2154280394315720 0.0783924609422684 1.0283073186874390 0.2607777118682861 0.0000000000000000 0.0464351661503315 0.2447552829980850 0.0000000000000000 0.0000000000000000 0.0065265074372292 44200.0000000000000000 0.2550331354141235
1.5839624404907227 0.2226005196571350 0.0787137895822525 1.0224552154541016 0.2601928710937500 0.0000000000000000 0.0467982366681099 0.2439745366573334 0.0000000000000000 0.0000000000000000 0.0063929329626262 44300.0000000000000000 0.2545987963676453
1.5855255126953125 0.2293294519186020 0.0789635702967644 1.0171210765838623 0.2601113915443420 0.0000000000000000 0.0461302660405636 0.2432211041450500 0.0000000000000000 0.0000000000000000 0.0066229752264917 44400.0000000000000000 0.2522732913494110
1.5797361135482788 0.2159676700830460 0.0783303752541542 1.0251690149307251 0.2602690756320953 0.0000000000000000 0.0463560596108437 0.2442737668752670 0.0000000000000000 0.0000000000000000 0.0064911702647805 44500.0000000000000000 0.2542698085308075
1.5820856094360352 0.2304280698299408 0.0793512761592865 1.0123078823089600 0.2599983215332031 0.0000000000000000 0.0458370335400105 0.2437577396631241 0.0000000000000000 0.0000000000000000 0.0064442222937942 44600.0000000000000000 0.2524679899215698
1.5839117765426636 0.2304183095693588 0.0790353864431381 1.0150613784790039 0.2593967020511627 0.0000000000000000 0.0473753288388252 0.2431656718254089 0.0000000000000000 0.0000000000000000 0.0061615626327693 44700.0000000000000000 0.2540763616561890
1.5825020074844360 0.2309447079896927 0.0793929770588875 1.0126488208770752 0.2595155537128448 0.0000000000000000 0.0477358363568783 0.2458217144012451 0.0000000000000000 0.0000000000000000 0.0062863626517355 44800.0000000000000000 0.2534592151641846
1.5868101119995117 0.2492572963237762 0.0801350176334381 0.9982550144195557 0.2591627538204193 0.0000000000000000 0.0462120249867439 0.2411904186010361 0.0000000000000000 0.0000000000000000 0.0062062400393188 44900.0000000000000000 0.2510580420494080
1.5788973569869995 0.2194827795028687 0.0783560052514076 1.0209081172943115 0.2601504325866699 0.0000000000000000 0.0459343194961548 0.2438159584999084 0.0000000000000000 0.0000000000000000 0.0064970878884196 45000.0000000000000000 0.2528277039527893
1.5744481086730957 0.2226096838712692 0.0786266177892685 1.0140128135681152 0.2591989934444427 0.0000000000000000 0.0460783094167709 0.2429486215114594 0.0000000000000000 0.0000000000000000 0.0063023460097611 45100.0000000000000000 0.2526553571224213
1.5731714963912964 0.2120632231235504 0.0775219500064850 1.0245492458343506 0.2590371668338776 0.0000000000000000 0.0462578199803829 0.2424297630786896 0.0000000000000000 0.0000000000000000 0.0064846961759031 45200.0000000000000000 0.2526447176933289
1.5740891695022583 0.2195455729961395 0.0778981968760490 1.0180823802947998 0.2585630714893341 0.0000000000000000 0.0462475121021271 0.2413004040718079 0.0000000000000000 0.0000000000000000 0.0063599138520658 45300.0000000000000000 0.2520087361335754
1.5880720615386963 0.2378089278936386 0.0792305096983910 1.0125147104263306 0.2585179805755615 0.0000000000000000 0.0508912354707718 0.2466724812984467 0.0000000000000000 0.0000000000000000 0.0059332558885217 45400.0000000000000000 0.2543778419494629
1.5842728614807129 0.2513549327850342 0.0800652354955673 0.9946293830871582 0.2582232952117920 0.0000000000000000 0.0461048185825348 0.2425173521041870 0.0000000000000000 0.0000000000000000 0.0065057841129601 45500.0000000000000000 0.2479259669780731
1.5726394653320312 0.2311842143535614 0.0787591934204102 1.0044881105422974 0.2582079470157623 0.0000000000000000 0.0454162992537022 0.2403735667467117 0.0000000000000000 0.0000000000000000 0.0062896083109081 45600.0000000000000000 0.2501037418842316
1.5699436664581299 0.2237991988658905 0.0782038941979408 1.0097874402999878 0.2581531703472137 0.0000000000000000 0.0455444306135178 0.2405523210763931 0.0000000000000000 0.0000000000000000 0.0063372030854225 45700.0000000000000000 0.2504284083843231
1.5691592693328857 0.2216006815433502 0.0779795646667480 1.0114294290542603 0.2581496834754944 0.0000000000000000 0.0454132258892059 0.2402525991201401 0.0000000000000000 0.0000000000000000 0.0063530700281262 45800.0000000000000000 0.2503239214420319
1.5692862272262573 0.2300165146589279 0.0785319432616234 1.0030605792999268 0.2576771676540375 0.0000000000000000 0.0454391539096832 0.2397906929254532 0.0000000000000000 0.0000000000000000 0.0062560788355768 45900.0000000000000000 0.2494929134845734
1.5837007761001587 0.2360008358955383 0.0780557170510292 1.0114170312881470 0.2582271993160248 0.0000000000000000 0.0463901013135910 0.2370489686727524 0.0000000000000000 0.0000000000000000 0.0061160079203546 46000.0000000000000000 0.2508215308189392
1.5636125802993774 0.2078294157981873 0.0769180729985237 1.0208387374877930 0.2580263614654541 0.0000000000000000 0.0456544458866119 0.2400537431240082 0.0000000000000000 0.0000000000000000 0.0062645417638123 46100.0000000000000000 0.2517072260379791
1.5634111166000366 0.2170521616935730 0.0775314047932625 1.0114415884017944 0.2573859989643097 0.0000000000000000 0.0458450019359589 0.2401665598154068 0.0000000000000000 0.0000000000000000 0.0062439171597362 46200.0000000000000000 0.2503308355808258
1.5800795555114746 0.2600265741348267 0.0803306475281715 0.9824354052543640 0.2572869062423706 0.0000000000000000 0.0450335144996643 0.2401494681835175 0.0000000000000000 0.0000000000000000 0.0063183694146574 46300.0000000000000000 0.2457644641399384
1.5699660778045654 0.2478802651166916 0.0795905888080597 0.9858808517456055 0.2566144466400146 0.0000000000000000 0.0457329228520393 0.2399556040763855 0.0000000000000000 0.0000000000000000 0.0061451080255210 46400.0000000000000000 0.2470779269933701
1.5633426904678345 0.2310118675231934 0.0785347297787666 0.9967685341835022 0.2570275366306305 0.0000000000000000 0.0451467372477055 0.2390670031309128 0.0000000000000000 0.0000000000000000 0.0060798344202340 46500.0000000000000000 0.2486813366413116
1.5600140094757080 0.2144632339477539 0.0770541206002235 1.0116078853607178 0.2568888068199158 0.0000000000000000 0.0455478057265282 0.2389917820692062 0.0000000000000000 0.0000000000000000 0.0062942462973297 46600.0000000000000000 0.2492497712373734
1.5608260631561279 0.2111944258213043 0.0766033604741096 1.0163631439208984 0.2566651701927185 0.0000000000000000 0.0464112237095833 0.2386500537395477 0.0000000000000000 0.0000000000000000 0.0060553732328117 46700.0000000000000000 0.2509195506572723
1.5586854219436646 0.2102516144514084 0.0769117176532745 1.0140737295150757 0.2574482858181000 0.0000000000000000 0.0451467595994473 0.2382381111383438 0.0000000000000000 0.0000000000000000 0.0060080420225859 46800.0000000000000000 0.2512073814868927
1.5574401617050171 0.2190659046173096 0.0773721411824226 1.0044109821319580 0.2565912008285522 0.0000000000000000 0.0450210943818092 0.2378960847854614 0.0000000000000000 0.0000000000000000 0.0061447396874428 46900.0000000000000000 0.2485013902187347
1.5550889968872070 0.2123090177774429 0.0769234597682953 1.0091906785964966 0.2566657662391663 0.0000000000000000 0.0451596379280090 0.2382543385028839 0.0000000000000000 0.0000000000000000 0.0061372942291200 47000.0000000000000000 0.2491695284843445
1.5610474348068237 0.2351232022047043 0.0780576840043068 0.9919376969337463 0.2559288442134857 0.0000000000000000 0.0447161793708801 0.2362803369760513 0.0000000000000000 0.0000000000000000 0.0062319682911038 47100.0000000000000000 0.2456204742193222
1.5541726350784302 0.1982682645320892 0.0754637494683266 1.0239630937576294 0.2564774453639984 0.0000000000000000 0.0460454523563385 0.2378505021333694 0.0000000000000000 0.0000000000000000 0.0060610142536461 47200.0000000000000000 0.2511264383792877
1.5550091266632080 0.2250927537679672 0.0776052698493004 0.9964806437492371 0.2558305561542511 0.0000000000000000 0.0449088215827942 0.2373029887676239 0.0000000000000000 0.0000000000000000 0.0061380309052765 47300.0000000000000000 0.2467667162418365
1.5628925561904907 0.2502999007701874 0.0789915770292282 0.9788164496421814 0.2547847330570221 0.0000000000000000 0.0462506040930748 0.2377041429281235 0.0000000000000000 0.0000000000000000 0.0059613185003400 47400.0000000000000000 0.2452610731124878
1.5533835887908936 0.2245912253856659 0.0772958099842072 0.9962111711502075 0.2552853226661682 0.0000000000000000 0.0450004674494267 0.2364178597927094 0.0000000000000000 0.0000000000000000 0.0061313686892390 47500.0000000000000000 0.2461359500885010
1.5529890060424805 0.2215673923492432 0.0770109966397285 0.9988535642623901 0.2555570602416992 0.0000000000000000 0.0445870682597160 0.2356186807155609 0.0000000000000000 0.0000000000000000 0.0061346688307822 47600.0000000000000000 0.2462551742792130
1.5570615530014038 0.2260705232620239 0.0769191607832909 0.9987084269523621 0.2553634345531464 0.0000000000000000 0.0446938350796700 0.2345922738313675 0.0000000000000000 0.0000000000000000 0.0062655876390636 47700.0000000000000000 0.2450512945652008
1.5479518175125122 0.1999613791704178 0.0753266960382462 1.0171592235565186 0.2555044591426849 0.0000000000000000 0.0454625785350800 0.2363209575414658 0.0000000000000000 0.0000000000000000 0.0060899821110070 47800.0000000000000000 0.2487872242927551
1.5560066699981689 0.2214416861534119 0.0765941813588142 1.0022827386856079 0.2556880116462708 0.0000000000000000 0.0447812378406525 0.2337611466646194 0.0000000000000000 0.0000000000000000 0.0059454464353621 47900.0000000000000000 0.2473397105932236
1.5470376014709473 0.2128541022539139 0.0763007253408432 1.0027034282684326 0.2551793754100800 0.0000000000000000 0.0446360856294632 0.2351572662591934 0.0000000000000000 0.0000000000000000 0.0060389339923859 48000.0000000000000000 0.2466861307621002
1.5478087663650513 0.2014412432909012 0.0752483531832695 1.0162818431854248 0.2548373639583588 0.0000000000000000 0.0468569435179234 0.2379917204380035 0.0000000000000000 0.0000000000000000 0.0059915143065155 48100.0000000000000000 0.2491392493247986
1.5437135696411133 0.2092573493719101 0.0760685950517654 1.0034149885177612 0.2549726963043213 0.0000000000000000 0.0448070690035820 0.2355615198612213 0.0000000000000000 0.0000000000000000 0.0060130706988275 48200.0000000000000000 0.2467581927776337
1.5448287725448608 0.2226005196571350 0.0770489946007729 0.9907237291336060 0.2544555664062500 0.0000000000000000 0.0449884496629238 0.2355695664882660 0.0000000000000000 0.0000000000000000 0.0058818510733545 48300.0000000000000000 0.2456173002719879
1.5457226037979126 0.2272662967443466 0.0771140605211258 0.9871829152107239 0.2541593313217163 0.0000000000000000 0.0445554405450821 0.2339789122343063 0.0000000000000000 0.0000000000000000 0.0059078987687826 48400.0000000000000000 0.2445259690284729
1.5409008264541626 0.1878470033407211 0.0743285119533539 1.0231815576553345 0.2555438280105591 0.0000000000000000 0.0451003387570381 0.2355496585369110 0.0000000000000000 0.0000000000000000 0.0059752888046205 48500.0000000000000000 0.2495946735143661
1.5410436391830444 0.2158720642328262 0.0763790979981422 0.9944691658020020 0.2543233931064606 0.0000000000000000 0.0444430485367775 0.2343228310346603 0.0000000000000000 0.0000000000000000 0.0059109502471983 48600.0000000000000000 0.2453483045101166
1.5515129566192627 0.2516267597675323 0.0782621726393700 0.9684104323387146 0.2532136738300323 0.0000000000000000 0.0442698597908020 0.2319702655076981 0.0000000000000000 0.0000000000000000 0.0059749595820904 48700.0000000000000000 0.2408589571714401
1.5387929677963257 0.2099564969539642 0.0757620930671692 0.9989587664604187 0.2541156113147736 0.0000000000000000 0.0444949343800545 0.2338145673274994 0.0000000000000000 0.0000000000000000 0.0059305517934263 48800.0000000000000000 0.2454032599925995
1.5664689540863037 0.2910189926624298 0.0809684693813324 0.9413570761680603 0.2531245350837708 0.0000000000000000 0.0437156409025192 0.2324526309967041 0.0000000000000000 0.0000000000000000 0.0056997952051461 48900.0000000000000000 0.2386221885681152
1.5425852537155151 0.2297473698854446 0.0767375975847244 0.9828698039054871 0.2532304823398590 0.0000000000000000 0.0443898700177670 0.2319978773593903 0.0000000000000000 0.0000000000000000 0.0058917682617903 49000.0000000000000000 0.2426218688488007
1.5411843061447144 0.2279218435287476 0.0765743106603622 0.9836362600326538 0.2530518472194672 0.0000000000000000 0.0446552708745003 0.2319212108850479 0.0000000000000000 0.0000000000000000 0.0058492110110819 49100.0000000000000000 0.2429156154394150
1.5345716476440430 0.2075558006763458 0.0757157057523727 0.9970965385437012 0.2542035877704620 0.0000000000000000 0.0442967936396599 0.2340039163827896 0.0000000000000000 0.0000000000000000 0.0057274838909507 49200.0000000000000000 0.2458967417478561
1.5349104404449463 0.2127327322959900 0.0757919177412987 0.9928354024887085 0.2535504698753357 0.0000000000000000 0.0441996306180954 0.2325585633516312 0.0000000000000000 0.0000000000000000 0.0057820193469524 49300.0000000000000000 0.2445316314697266
1.5341265201568604 0.2136885076761246 0.0757832452654839 0.9913352131843567 0.2533194720745087 0.0000000000000000 0.0441040769219398 0.2324745953083038 0.0000000000000000 0.0000000000000000 0.0058611505664885 49400.0000000000000000 0.2436908185482025
1.5345134735107422 0.1893378943204880 0.0736171677708626 1.0176399946212769 0.2539183795452118 0.0000000000000000 0.0450547598302364 0.2325904369354248 0.0000000000000000 0.0000000000000000 0.0058224564418197 49500.0000000000000000 0.2473115175962448
1.5311348438262939 0.2072219252586365 0.0753903239965439 0.9950541853904724 0.2534683346748352 0.0000000000000000 0.0440619327127934 0.2326805144548416 0.0000000000000000 0.0000000000000000 0.0058012050576508 49600.0000000000000000 0.2444758713245392
1.5318720340728760 0.2018447965383530 0.0745374187827110 1.0023839473724365 0.2531058192253113 0.0000000000000000 0.0444810912013054 0.2315939217805862 0.0000000000000000 0.0000000000000000 0.0058195539750159 49700.0000000000000000 0.2447155714035034
1.5312223434448242 0.2077793478965759 0.0750195458531380 0.9954443573951721 0.2529790401458740 0.0000000000000000 0.0440090075135231 0.2314617782831192 0.0000000000000000 0.0000000000000000 0.0058951317332685 49800.0000000000000000 0.2432338595390320
1.5475425720214844 0.2072131037712097 0.0739386826753616 1.0132727622985840 0.2531180977821350 0.0000000000000000 0.0476089045405388 0.2349970936775208 0.0000000000000000 0.0000000000000000 0.0064376485534012 49900.0000000000000000 0.2429833412170410
1.5377405881881714 0.2418609857559204 0.0771763920783997 0.9665424227714539 0.2521607875823975 0.0000000000000000 0.0433833375573158 0.2296607047319412 0.0000000000000000 0.0000000000000000 0.0058145564980805 50000.0000000000000000 0.2392945289611816


==> figures/parametric_shape_inference/cylinder1/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0098667526617646
200.0000000000000000 0.0100560924038291
300.0000000000000000 0.0101348515599966
400.0000000000000000 0.0101357791572809
500.0000000000000000 0.0100026093423367
600.0000000000000000 0.0097967814654112
700.0000000000000000 0.0095761250704527
800.0000000000000000 0.0093936808407307
900.0000000000000000 0.0092551577836275
1000.0000000000000000 0.0091590369120240
1100.0000000000000000 0.0090860016644001
1200.0000000000000000 0.0090193068608642
1300.0000000000000000 0.0089534213766456
1400.0000000000000000 0.0088950861245394
1500.0000000000000000 0.0088525991886854
1600.0000000000000000 0.0088258273899555
1700.0000000000000000 0.0088106868788600
1800.0000000000000000 0.0088095199316740
1900.0000000000000000 0.0088226096704602
2000.0000000000000000 0.0088435923680663
2100.0000000000000000 0.0088652046397328
2200.0000000000000000 0.0088818259537220
2300.0000000000000000 0.0088962130248547
2400.0000000000000000 0.0089127607643604
2500.0000000000000000 0.0089354105293751
2600.0000000000000000 0.0089677665382624
2700.0000000000000000 0.0090132225304842
2800.0000000000000000 0.0090731009840965
2900.0000000000000000 0.0091471262276173
3000.0000000000000000 0.0092346901074052
3100.0000000000000000 0.0093356175348163
3200.0000000000000000 0.0094498805701733
3300.0000000000000000 0.0095758400857449
3400.0000000000000000 0.0097115542739630
3500.0000000000000000 0.0098548717796803
3600.0000000000000000 0.0100035425275564
3700.0000000000000000 0.0101554626598954
3800.0000000000000000 0.0103090386837721
3900.0000000000000000 0.0104633839800954
4000.0000000000000000 0.0106181725859642
4100.0000000000000000 0.0107736987993121
4200.0000000000000000 0.0109310485422611
4300.0000000000000000 0.0110896546393633
4400.0000000000000000 0.0112490113824606
4500.0000000000000000 0.0114089949056506
4600.0000000000000000 0.0115699274465442
4700.0000000000000000 0.0117324553430080
4800.0000000000000000 0.0118968356400728
4900.0000000000000000 0.0120630403980613
5000.0000000000000000 0.0122312474995852
5100.0000000000000000 0.0124017121270299
5200.0000000000000000 0.0125739248469472
5300.0000000000000000 0.0127480160444975
5400.0000000000000000 0.0129238413646817
5500.0000000000000000 0.0131007749587297
5600.0000000000000000 0.0132785821333528
5700.0000000000000000 0.0134570943191648
5800.0000000000000000 0.0136361550539732
5900.0000000000000000 0.0138155147433281
6000.0000000000000000 0.0139949386939406
6100.0000000000000000 0.0141743477433920
6200.0000000000000000 0.0143539272248745
6300.0000000000000000 0.0145339732989669
6400.0000000000000000 0.0147148622199893
6500.0000000000000000 0.0148966098204255
6600.0000000000000000 0.0150792151689529
6700.0000000000000000 0.0152627192437649
6800.0000000000000000 0.0154470559209585
6900.0000000000000000 0.0156322550028563
7000.0000000000000000 0.0158184133470058
7100.0000000000000000 0.0160055495798588
7200.0000000000000000 0.0161935500800610
7300.0000000000000000 0.0163822863250971
7400.0000000000000000 0.0165717713534832
7500.0000000000000000 0.0167620349675417
7600.0000000000000000 0.0169531870633364
7700.0000000000000000 0.0171453282237053
7800.0000000000000000 0.0173385497182608
7900.0000000000000000 0.0175329502671957
8000.0000000000000000 0.0177285876125097
8100.0000000000000000 0.0179255045950413
8200.0000000000000000 0.0181238017976284
8300.0000000000000000 0.0183234736323357
8400.0000000000000000 0.0185247100889683
8500.0000000000000000 0.0187275502830744
8600.0000000000000000 0.0189320743083954
8700.0000000000000000 0.0191384125500917
8800.0000000000000000 0.0193466506898403
8900.0000000000000000 0.0195568315684795
9000.0000000000000000 0.0197690296918154
9100.0000000000000000 0.0199832562357187
9200.0000000000000000 0.0201996210962534
9300.0000000000000000 0.0204181261360645
9400.0000000000000000 0.0206388700753450
9500.0000000000000000 0.0208617746829987
9600.0000000000000000 0.0210869014263153
9700.0000000000000000 0.0213143359869719
9800.0000000000000000 0.0215440299361944
9900.0000000000000000 0.0217761993408203
10000.0000000000000000 0.0220102071762085
10100.0000000000000000 0.0222460236400366
10200.0000000000000000 0.0224835295230150
10300.0000000000000000 0.0227225925773382
10400.0000000000000000 0.0229630731046200
10500.0000000000000000 0.0232047885656357
10600.0000000000000000 0.0234474334865808
10700.0000000000000000 0.0236911214888096
10800.0000000000000000 0.0239356718957424
10900.0000000000000000 0.0241808928549290
11000.0000000000000000 0.0244265496730804
11100.0000000000000000 0.0246726814657450
11200.0000000000000000 0.0249192975461483
11300.0000000000000000 0.0251663587987423
11400.0000000000000000 0.0254137981683016
11500.0000000000000000 0.0256617516279221
11600.0000000000000000 0.0259096305817366
11700.0000000000000000 0.0261582247912884
11800.0000000000000000 0.0264076218008995
11900.0000000000000000 0.0266581941395998
12000.0000000000000000 0.0269098840653896
12100.0000000000000000 0.0271629635244608
12200.0000000000000000 0.0274178069084883
12300.0000000000000000 0.0276747141033411
12400.0000000000000000 0.0279339887201786
12500.0000000000000000 0.0281959306448698
12600.0000000000000000 0.0284613110125065
12700.0000000000000000 0.0287304539233446
12800.0000000000000000 0.0290039200335741
12900.0000000000000000 0.0292822346091270
13000.0000000000000000 0.0295658372342587
13100.0000000000000000 0.0298556890338659
13200.0000000000000000 0.0301526971161366
13300.0000000000000000 0.0304569117724895
13400.0000000000000000 0.0307675879448652
13500.0000000000000000 0.0310829617083073
13600.0000000000000000 0.0314015038311481
13700.0000000000000000 0.0317220576107502
13800.0000000000000000 0.0320432260632515
13900.0000000000000000 0.0323639400303364
14000.0000000000000000 0.0326830148696899
14100.0000000000000000 0.0329995155334473
14200.0000000000000000 0.0333121195435524
14300.0000000000000000 0.0336203388869762
14400.0000000000000000 0.0339236147701740
14500.0000000000000000 0.0342209041118622
14600.0000000000000000 0.0345130711793900
14700.0000000000000000 0.0348002351820469
14800.0000000000000000 0.0350823141634464
14900.0000000000000000 0.0353591814637184
15000.0000000000000000 0.0356315448880196
15100.0000000000000000 0.0358992218971252
15200.0000000000000000 0.0361630618572235
15300.0000000000000000 0.0364229567348957
15400.0000000000000000 0.0366793610155582
15500.0000000000000000 0.0369323194026947
15600.0000000000000000 0.0371815450489521
15700.0000000000000000 0.0374271832406521
15800.0000000000000000 0.0376696772873402
15900.0000000000000000 0.0379091389477253
16000.0000000000000000 0.0381462387740612
16100.0000000000000000 0.0383803509175777
16200.0000000000000000 0.0386111140251160
16300.0000000000000000 0.0388394668698311
16400.0000000000000000 0.0390651710331440
16500.0000000000000000 0.0392881296575069
16600.0000000000000000 0.0395072400569916
16700.0000000000000000 0.0397234298288822
16800.0000000000000000 0.0399370938539505
16900.0000000000000000 0.0401476509869099
17000.0000000000000000 0.0403540022671223
17100.0000000000000000 0.0405568480491638
17200.0000000000000000 0.0407543107867241
17300.0000000000000000 0.0409479364752769
17400.0000000000000000 0.0411372072994709
17500.0000000000000000 0.0413210019469261
17600.0000000000000000 0.0415000654757023
17700.0000000000000000 0.0416733957827091
17800.0000000000000000 0.0418409034609795
17900.0000000000000000 0.0420022197067738
18000.0000000000000000 0.0421580411493778
18100.0000000000000000 0.0423078201711178
18200.0000000000000000 0.0424529649317265
18300.0000000000000000 0.0425922200083733
18400.0000000000000000 0.0427258014678955
18500.0000000000000000 0.0428545400500298
18600.0000000000000000 0.0429788455367088
18700.0000000000000000 0.0430982708930969
18800.0000000000000000 0.0432134382426739
18900.0000000000000000 0.0433232076466084
19000.0000000000000000 0.0434287525713444
19100.0000000000000000 0.0435302406549454
19200.0000000000000000 0.0436275526881218
19300.0000000000000000 0.0437214300036430
19400.0000000000000000 0.0438123308122158
19500.0000000000000000 0.0438993200659752
19600.0000000000000000 0.0439832732081413
19700.0000000000000000 0.0440638475120068
19800.0000000000000000 0.0441414378583431
19900.0000000000000000 0.0442159697413445
20000.0000000000000000 0.0442878529429436
20100.0000000000000000 0.0443560890853405
20200.0000000000000000 0.0444239266216755
20300.0000000000000000 0.0444860011339188
20400.0000000000000000 0.0445477105677128
20500.0000000000000000 0.0446078255772591
20600.0000000000000000 0.0446653924882412
20700.0000000000000000 0.0447198376059532
20800.0000000000000000 0.0447737127542496
20900.0000000000000000 0.0448250174522400
21000.0000000000000000 0.0448748879134655
21100.0000000000000000 0.0449235662817955
21200.0000000000000000 0.0449696443974972
21300.0000000000000000 0.0450162030756474
21400.0000000000000000 0.0450584888458252
21500.0000000000000000 0.0451009608805180
21600.0000000000000000 0.0451415628194809
21700.0000000000000000 0.0451819710433483
21800.0000000000000000 0.0452201440930367
21900.0000000000000000 0.0452567823231220
22000.0000000000000000 0.0452937595546246
22100.0000000000000000 0.0453285463154316
22200.0000000000000000 0.0453619360923767
22300.0000000000000000 0.0453963018953800
22400.0000000000000000 0.0454271882772446
22500.0000000000000000 0.0454580299556255
22600.0000000000000000 0.0454895235598087
22700.0000000000000000 0.0455183871090412
22800.0000000000000000 0.0455501265823841
22900.0000000000000000 0.0455763749778271
23000.0000000000000000 0.0456013530492783
23100.0000000000000000 0.0456294082105160
23200.0000000000000000 0.0456547923386097
23300.0000000000000000 0.0456809997558594
23400.0000000000000000 0.0457062721252441
23500.0000000000000000 0.0457302890717983
23600.0000000000000000 0.0457532405853271
23700.0000000000000000 0.0457784496247768
23800.0000000000000000 0.0458001233637333
23900.0000000000000000 0.0458239577710629
24000.0000000000000000 0.0458449684083462
24100.0000000000000000 0.0458675436675549
24200.0000000000000000 0.0458895713090897
24300.0000000000000000 0.0459084585309029
24400.0000000000000000 0.0459305644035339
24500.0000000000000000 0.0459510609507561
24600.0000000000000000 0.0459682941436768
24700.0000000000000000 0.0459899231791496
24800.0000000000000000 0.0460069887340069
24900.0000000000000000 0.0460258722305298
25000.0000000000000000 0.0460454933345318
25100.0000000000000000 0.0460657253861427
25200.0000000000000000 0.0460797920823097
25300.0000000000000000 0.0460974499583244
25400.0000000000000000 0.0461150445044041
25500.0000000000000000 0.0461318381130695
25600.0000000000000000 0.0461504794657230
25700.0000000000000000 0.0461654886603355
25800.0000000000000000 0.0461828224360943
25900.0000000000000000 0.0461988821625710
26000.0000000000000000 0.0462123304605484
26100.0000000000000000 0.0462279021739960
26200.0000000000000000 0.0462456941604614
26300.0000000000000000 0.0462604165077209
26400.0000000000000000 0.0462722666561604
26500.0000000000000000 0.0462874025106430
26600.0000000000000000 0.0463014692068100
26700.0000000000000000 0.0463172569870949
26800.0000000000000000 0.0463298894464970
26900.0000000000000000 0.0463432669639587
27000.0000000000000000 0.0463567040860653
27100.0000000000000000 0.0463731661438942
27200.0000000000000000 0.0463827401399612
27300.0000000000000000 0.0463958792388439
27400.0000000000000000 0.0464087948203087
27500.0000000000000000 0.0464240834116936
27600.0000000000000000 0.0464332140982151
27700.0000000000000000 0.0464469566941261
27800.0000000000000000 0.0464590303599834
27900.0000000000000000 0.0464710332453251
28000.0000000000000000 0.0464851595461369
28100.0000000000000000 0.0464947074651718
28200.0000000000000000 0.0465069301426411
28300.0000000000000000 0.0465194135904312
28400.0000000000000000 0.0465304329991341
28500.0000000000000000 0.0465428642928600
28600.0000000000000000 0.0465531274676323
28700.0000000000000000 0.0465639755129814
28800.0000000000000000 0.0465745627880096
28900.0000000000000000 0.0465870946645737
29000.0000000000000000 0.0465975552797318
29100.0000000000000000 0.0466063171625137
29200.0000000000000000 0.0466162189841270
29300.0000000000000000 0.0466256849467754
29400.0000000000000000 0.0466380901634693
29500.0000000000000000 0.0466467030346394
29600.0000000000000000 0.0466569326817989
29700.0000000000000000 0.0466651841998100
29800.0000000000000000 0.0466755852103233
29900.0000000000000000 0.0466852337121964
30000.0000000000000000 0.0466956309974194
30100.0000000000000000 0.0467018149793148
30200.0000000000000000 0.0467131510376930
30300.0000000000000000 0.0467201992869377
30400.0000000000000000 0.0467290021479130
30500.0000000000000000 0.0467374064028263
30600.0000000000000000 0.0467456765472889
30700.0000000000000000 0.0467540398240089
30800.0000000000000000 0.0467613115906715
30900.0000000000000000 0.0467697046697140
31000.0000000000000000 0.0467778481543064
31100.0000000000000000 0.0467854812741280
31200.0000000000000000 0.0467946268618107
31300.0000000000000000 0.0468006692826748
31400.0000000000000000 0.0468098297715187
31500.0000000000000000 0.0468179360032082
31600.0000000000000000 0.0468228012323380
31700.0000000000000000 0.0468292646110058
31800.0000000000000000 0.0468361079692841
31900.0000000000000000 0.0468439981341362
32000.0000000000000000 0.0468498803675175
32100.0000000000000000 0.0468564406037331
32200.0000000000000000 0.0468635074794292
32300.0000000000000000 0.0468690581619740
32400.0000000000000000 0.0468784645199776
32500.0000000000000000 0.0468814112246037
32600.0000000000000000 0.0468882210552692
32700.0000000000000000 0.0468946024775505
32800.0000000000000000 0.0468987934291363
32900.0000000000000000 0.0469063594937325
33000.0000000000000000 0.0469128228724003
33100.0000000000000000 0.0469172671437263
33200.0000000000000000 0.0469227693974972
33300.0000000000000000 0.0469280630350113
33400.0000000000000000 0.0469350144267082
33500.0000000000000000 0.0469387508928776
33600.0000000000000000 0.0469433292746544
33700.0000000000000000 0.0469487980008125
33800.0000000000000000 0.0469534955918789
33900.0000000000000000 0.0469598919153214
34000.0000000000000000 0.0469637773931026
34100.0000000000000000 0.0469691231846809
34200.0000000000000000 0.0469744615256786
34300.0000000000000000 0.0469790548086166
34400.0000000000000000 0.0469832643866539
34500.0000000000000000 0.0469882041215897
34600.0000000000000000 0.0469929575920105
34700.0000000000000000 0.0469979532063007
34800.0000000000000000 0.0470018461346626
34900.0000000000000000 0.0470060668885708
35000.0000000000000000 0.0470098815858364
35100.0000000000000000 0.0470135770738125
35200.0000000000000000 0.0470189452171326
35300.0000000000000000 0.0470223501324654
35400.0000000000000000 0.0470263697206974
35500.0000000000000000 0.0470290668308735
35600.0000000000000000 0.0470327474176884
35700.0000000000000000 0.0470378883183002
35800.0000000000000000 0.0470403470098972
35900.0000000000000000 0.0470444373786449
36000.0000000000000000 0.0470478124916553
36100.0000000000000000 0.0470524206757545
36200.0000000000000000 0.0470548234879971
36300.0000000000000000 0.0470582172274590
36400.0000000000000000 0.0470619574189186
36500.0000000000000000 0.0470647513866425
36600.0000000000000000 0.0470683798193932
36700.0000000000000000 0.0470722317695618
36800.0000000000000000 0.0470755361020565
36900.0000000000000000 0.0470779128372669
37000.0000000000000000 0.0470819510519505
37100.0000000000000000 0.0470841191709042
37200.0000000000000000 0.0470881387591362
37300.0000000000000000 0.0470906384289265
37400.0000000000000000 0.0470938421785831
37500.0000000000000000 0.0470966845750809
37600.0000000000000000 0.0470995977520943
37700.0000000000000000 0.0471028275787830
37800.0000000000000000 0.0471054650843143
37900.0000000000000000 0.0471084713935852
38000.0000000000000000 0.0471108332276344
38100.0000000000000000 0.0471128746867180
38200.0000000000000000 0.0471149235963821
38300.0000000000000000 0.0471184402704239
38400.0000000000000000 0.0471205599606037
38500.0000000000000000 0.0471236370503902
38600.0000000000000000 0.0471269935369492
38700.0000000000000000 0.0471282042562962
38800.0000000000000000 0.0471315048635006
38900.0000000000000000 0.0471332632005215
39000.0000000000000000 0.0471375994384289
39100.0000000000000000 0.0471388772130013
39200.0000000000000000 0.0471414476633072
39300.0000000000000000 0.0471437722444534
39400.0000000000000000 0.0471446849405766
39500.0000000000000000 0.0471476987004280
39600.0000000000000000 0.0471485368907452
39700.0000000000000000 0.0471521429717541
39800.0000000000000000 0.0471542477607727
39900.0000000000000000 0.0471562184393406
40000.0000000000000000 0.0471584685146809
40100.0000000000000000 0.0471587181091309
40200.0000000000000000 0.0471624471247196
40300.0000000000000000 0.0471656247973442
40400.0000000000000000 0.0471668615937233
40500.0000000000000000 0.0471699722111225
40600.0000000000000000 0.0471708923578262
40700.0000000000000000 0.0471724607050419
40800.0000000000000000 0.0471753217279911
40900.0000000000000000 0.0471776090562344
41000.0000000000000000 0.0471787117421627
41100.0000000000000000 0.0471816211938858
41200.0000000000000000 0.0471823811531067
41300.0000000000000000 0.0471843630075455
41400.0000000000000000 0.0471858307719231
41500.0000000000000000 0.0471906028687954
41600.0000000000000000 0.0471907071769238
41700.0000000000000000 0.0471933819353580
41800.0000000000000000 0.0471945181488991
41900.0000000000000000 0.0471975840628147
42000.0000000000000000 0.0471978709101677
42100.0000000000000000 0.0472001731395721
42200.0000000000000000 0.0472016483545303
42300.0000000000000000 0.0472037345170975
42400.0000000000000000 0.0472071394324303
42500.0000000000000000 0.0472066551446915
42600.0000000000000000 0.0472085811197758
42700.0000000000000000 0.0472099855542183
42800.0000000000000000 0.0472122915089130
42900.0000000000000000 0.0472162291407585
43000.0000000000000000 0.0472155623137951
43100.0000000000000000 0.0472176298499107
43200.0000000000000000 0.0472192689776421
43300.0000000000000000 0.0472203642129898
43400.0000000000000000 0.0472227409482002
43500.0000000000000000 0.0472251549363136
43600.0000000000000000 0.0472262576222420
43700.0000000000000000 0.0472273752093315
43800.0000000000000000 0.0472291782498360
43900.0000000000000000 0.0472310967743397
44000.0000000000000000 0.0472320467233658
44100.0000000000000000 0.0472347326576710
44200.0000000000000000 0.0472347959876060
44300.0000000000000000 0.0472371987998486
44400.0000000000000000 0.0472391061484814
44500.0000000000000000 0.0472390875220299
44600.0000000000000000 0.0472412966191769
44700.0000000000000000 0.0472426824271679
44800.0000000000000000 0.0472441986203194
44900.0000000000000000 0.0472461916506290
45000.0000000000000000 0.0472455695271492
45100.0000000000000000 0.0472484678030014
45200.0000000000000000 0.0472484864294529
45300.0000000000000000 0.0472506992518902
45400.0000000000000000 0.0472537949681282
45500.0000000000000000 0.0472537316381931
45600.0000000000000000 0.0472542606294155
45700.0000000000000000 0.0472554452717304
45800.0000000000000000 0.0472564361989498
45900.0000000000000000 0.0472586005926132
46000.0000000000000000 0.0472603179514408
46100.0000000000000000 0.0472608543932438
46200.0000000000000000 0.0472617559134960
46300.0000000000000000 0.0472629480063915
46400.0000000000000000 0.0472647510468960
46500.0000000000000000 0.0472653172910213
46600.0000000000000000 0.0472665056586266
46700.0000000000000000 0.0472677126526833
46800.0000000000000000 0.0472683832049370
46900.0000000000000000 0.0472694896161556
47000.0000000000000000 0.0472701601684093
47100.0000000000000000 0.0472728498280048
47200.0000000000000000 0.0472728684544563
47300.0000000000000000 0.0472741685807705
47400.0000000000000000 0.0472765862941742
47500.0000000000000000 0.0472754053771496
47600.0000000000000000 0.0472768731415272
47700.0000000000000000 0.0472774542868137
47800.0000000000000000 0.0472789220511913
47900.0000000000000000 0.0472806245088577
48000.0000000000000000 0.0472805202007294
48100.0000000000000000 0.0472828745841980
48200.0000000000000000 0.0472820848226547
48300.0000000000000000 0.0472834035754204
48400.0000000000000000 0.0472843050956726
48500.0000000000000000 0.0472864918410778
48600.0000000000000000 0.0472851321101189
48700.0000000000000000 0.0472881942987442
48800.0000000000000000 0.0472875535488129
48900.0000000000000000 0.0472891591489315
49000.0000000000000000 0.0472888983786106
49100.0000000000000000 0.0472880117595196
49200.0000000000000000 0.0472921617329121
49300.0000000000000000 0.0472915433347225
49400.0000000000000000 0.0472918637096882
49500.0000000000000000 0.0472942441701889
49600.0000000000000000 0.0472936183214188
49700.0000000000000000 0.0472951307892799
49800.0000000000000000 0.0472955740988255
49900.0000000000000000 0.0472975112497807
50000.0000000000000000 0.0472986176609993


==> figures/parametric_shape_inference/cylinder1/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder2/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder2/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3330368979686795 0.3970519470246779 100.0000000000000000 0.7547401310080302 0.1546165547634539 0.0000000000000000
0.3494268277295261 0.4036253747449984 200.0000000000000000 0.6847130158750157 0.1428378095711682 0.0000000000000000
0.3781212455277829 0.3977389522543998 300.0000000000000000 0.6120726697280277 0.1321468520151782 0.0000000000000000
0.3903638091610301 0.3858591532654903 400.0000000000000000 0.5394463031524699 0.1240761814386956 0.0000000000000000
0.3832084784548964 0.3772098629519256 500.0000000000000000 0.4759552691628975 0.1203235683406516 0.0000000000000000
0.3658839890934406 0.3706564575372691 600.0000000000000000 0.4219113019807191 0.1189405029361371 0.0000000000000000
0.3445938344613523 0.3629824068234691 700.0000000000000000 0.3779283917825265 0.1199878884442363 0.0000000000000000
0.3238188707195828 0.3542156692496484 800.0000000000000000 0.3434422579100846 0.1217811418589747 0.0000000000000000
0.3032979473293477 0.3435018551789958 900.0000000000000000 0.3164141802948534 0.1227704578434487 0.0000000000000000
0.2838631322745640 0.3314680290418971 1000.0000000000000000 0.2949710278891265 0.1227508946421862 0.0000000000000000
0.2672229161317387 0.3191782413414419 1100.0000000000000000 0.2775309318633485 0.1217403504594351 0.0000000000000000
0.2538120443568485 0.3077515354949062 1200.0000000000000000 0.2633050779536496 0.1198588424283169 0.0000000000000000
0.2431777262977009 0.2977771277690378 1300.0000000000000000 0.2515678123661141 0.1174911758845978 0.0000000000000000
0.2344146306210051 0.2889742772316410 1400.0000000000000000 0.2416869502857578 0.1147097642783926 0.0000000000000000
0.2268786394727992 0.2804457503176464 1500.0000000000000000 0.2332431715152120 0.1116975622685252 0.0000000000000000
0.2208428696633279 0.2733252332419755 1600.0000000000000000 0.2259285070783540 0.1089248278541708 0.0000000000000000
0.2152183387706875 0.2668023573704578 1700.0000000000000000 0.2194473160250217 0.1061030782128130 0.0000000000000000
0.2100235306086805 0.2605387036219010 1800.0000000000000000 0.2136543139536348 0.1033650472751944 0.0000000000000000
0.2053119135848650 0.2545669803701192 1900.0000000000000000 0.2084199565052774 0.1007237839400089 0.0000000000000000
0.2011631111302283 0.2489699072405574 2000.0000000000000000 0.2036816822492465 0.0982620927713428 0.0000000000000000
0.1979507981183625 0.2438634245455979 2100.0000000000000000 0.1993399559153113 0.0959603139672660 0.0000000000000000
0.1945240274418406 0.2385747529154550 2200.0000000000000000 0.1953259164594399 0.0935932294287015 0.0000000000000000
0.1912341408303029 0.2338653065070247 2300.0000000000000000 0.1915990147198763 0.0913620586283917 0.0000000000000000
0.1891803909792310 0.2305128802290163 2400.0000000000000000 0.1883260830365025 0.0896158824573810 0.0000000000000000
0.1874336731592164 0.2277297517741264 2500.0000000000000000 0.1855127889883562 0.0880188649817871 0.0000000000000000
0.1858012358790832 0.2252279390089347 2600.0000000000000000 0.1830548410211651 0.0865520832710623 0.0000000000000000
0.1842317391780078 0.2230024579622896 2700.0000000000000000 0.1808777005122259 0.0851827999116406 0.0000000000000000
0.1828913495880909 0.2210919049568840 2800.0000000000000000 0.1789478800855105 0.0840383782896591 0.0000000000000000
0.1817239893503355 0.2193518521704471 2900.0000000000000000 0.1772425429987145 0.0830764381765453 0.0000000000000000
0.1806344652873404 0.2177249874356064 3000.0000000000000000 0.1757221078427441 0.0822194276139026 0.0000000000000000
0.1796356728510221 0.2162463835789678 3100.0000000000000000 0.1743981182810159 0.0815139046543096 0.0000000000000000
0.1786899203782714 0.2149210908297616 3200.0000000000000000 0.1732163137328917 0.0808925629410416 0.0000000000000000
0.1778059209535239 0.2137302406159972 3300.0000000000000000 0.1721486036435369 0.0803413431976475 0.0000000000000000
0.1769570193971505 0.2126533609133782 3400.0000000000000000 0.1711961575340115 0.0798594070816956 0.0000000000000000
0.1761411095111265 0.2116482403662641 3500.0000000000000000 0.1703298193653869 0.0794293786587527 0.0000000000000000
0.1753647065323988 0.2107121637199248 3600.0000000000000000 0.1695494457712190 0.0790845103884161 0.0000000000000000
0.1746022192057085 0.2097642278312071 3700.0000000000000000 0.1688348306151193 0.0787716432945086 0.0000000000000000
0.1733097202017480 0.2085254777974019 3800.0000000000000000 0.1680932320362784 0.0782612651200743 0.0000000000000000
0.1718973450783149 0.2073415501075227 3900.0000000000000000 0.1672899121366135 0.0778436325165917 0.0000000000000000
0.1703836279842824 0.2059491703439850 4000.0000000000000000 0.1664629710904560 0.0774090434074937 0.0000000000000000
0.1686803678375598 0.2044954946817967 4100.0000000000000000 0.1656110660897845 0.0768851382242222 0.0000000000000000
0.1660899134571504 0.2024876877648326 4200.0000000000000000 0.1645098662565278 0.0761614559045977 0.0000000000000000
0.1637337291690863 0.2005383868706640 4300.0000000000000000 0.1633617305062326 0.0756163225830361 0.0000000000000000
0.1626202528169709 0.1994074233373400 4400.0000000000000000 0.1624818786040177 0.0755015346744385 0.0000000000000000
0.1617271138582894 0.1985327497367657 4500.0000000000000000 0.1617634680899451 0.0753794348696786 0.0000000000000000
0.1609106258035249 0.1977370078709316 4600.0000000000000000 0.1611073078235762 0.0752376775303387 0.0000000000000000
0.1601402431959296 0.1969646214670052 4700.0000000000000000 0.1604831981568652 0.0751116523856225 0.0000000000000000
0.1593916365411704 0.1961874127057828 4800.0000000000000000 0.1598766904325867 0.0749985378712397 0.0000000000000000
0.1586764403065898 0.1953992036271949 4900.0000000000000000 0.1592648736570692 0.0748900053395420 0.0000000000000000
0.1579680945794847 0.1946011034611374 5000.0000000000000000 0.1586395568050097 0.0747874473903463 0.0000000000000000
0.1572626369175065 0.1937549648315627 5100.0000000000000000 0.1579852478140376 0.0746790648346105 0.0000000000000000
0.1565269161464505 0.1928549617688614 5200.0000000000000000 0.1573049903832796 0.0745666491716129 0.0000000000000000
0.1558042758756043 0.1919025569106552 5300.0000000000000000 0.1565602393769348 0.0744851691348854 0.0000000000000000
0.1543186776942399 0.1905279172136208 5400.0000000000000000 0.1556685446526001 0.0741114061750775 0.0000000000000000
0.1529926923046769 0.1892699287602402 5500.0000000000000000 0.1544938903690234 0.0738496109639706 0.0000000000000000
0.1515870388945178 0.1877228634469636 5600.0000000000000000 0.1532195933498227 0.0735692675383190 0.0000000000000000
0.1494942841038488 0.1858172245335963 5700.0000000000000000 0.1517296247712769 0.0730434274546827 0.0000000000000000
0.1469363694459574 0.1834189822037019 5800.0000000000000000 0.1498920538086151 0.0724350884058686 0.0000000000000000
0.1443562758497499 0.1808095238289133 5900.0000000000000000 0.1479310338487173 0.0718427328381501 0.0000000000000000
0.1427111296221045 0.1785534164261597 6000.0000000000000000 0.1461780392660680 0.0716776448212251 0.0000000000000000
0.1414206971373732 0.1766205305740024 6100.0000000000000000 0.1446878833866449 0.0715099358443832 0.0000000000000000
0.1401543165962773 0.1747614568061639 6200.0000000000000000 0.1433077984331871 0.0713564582766019 0.0000000000000000
0.1388800585195925 0.1728761476237092 6300.0000000000000000 0.1419859751462905 0.0712046726833009 0.0000000000000000
0.1375673853708515 0.1708662338546514 6400.0000000000000000 0.1406769948118272 0.0710314337058922 0.0000000000000000
0.1361124329091552 0.1686601898802332 6500.0000000000000000 0.1393612975878728 0.0708044802014866 0.0000000000000000
0.1344789337597309 0.1661685865678702 6600.0000000000000000 0.1380171851571475 0.0704967264849084 0.0000000000000000
0.1326395881751148 0.1633590578223045 6700.0000000000000000 0.1366262691755328 0.0701083559407997 0.0000000000000000
0.1305858547339360 0.1602697381323385 6800.0000000000000000 0.1351877197405669 0.0696800804148005 0.0000000000000000
0.1283130057703121 0.1568872855580857 6900.0000000000000000 0.1336931803523805 0.0692049738782695 0.0000000000000000
0.1258802231417470 0.1533330979331780 7000.0000000000000000 0.1321403920948850 0.0687081641880948 0.0000000000000000
0.1229432833413239 0.1496398890024664 7100.0000000000000000 0.1305506295718130 0.0680295180835180 0.0000000000000000
0.1200895182299100 0.1461493611123880 7200.0000000000000000 0.1286408661953724 0.0674718188789725 0.0000000000000000
0.1170585209229680 0.1427836339948207 7300.0000000000000000 0.1265945601428306 0.0670527776534997 0.0000000000000000
0.1142472652252850 0.1397297143778763 7400.0000000000000000 0.1244300594985403 0.0669714470486718 0.0000000000000000
0.1108564452975572 0.1370003735693068 7500.0000000000000000 0.1218939119348464 0.0673652376522437 0.0000000000000000
0.1078848423042050 0.1352783242236530 7600.0000000000000000 0.1189632244813874 0.0686477760849096 0.0000000000000000
0.1060195919638926 0.1359798457166376 7700.0000000000000000 0.1157837516952335 0.0704162167155010 0.0000000000000000
0.1062474872387048 0.1392438296079364 7800.0000000000000000 0.1128192549775944 0.0730143926148925 0.0000000000000000
0.1082600737165056 0.1431351925228680 7900.0000000000000000 0.1103457893855719 0.0758322730812431 0.0000000000000000
0.1114817660082862 0.1473878866695634 8000.0000000000000000 0.1081775698607269 0.0787804266318978 0.0000000000000000
0.1151510185210936 0.1518224173617795 8100.0000000000000000 0.1063682011217413 0.0818029802401388 0.0000000000000000
0.1189012619762045 0.1562249397355419 8200.0000000000000000 0.1047768941632385 0.0848696091304871 0.0000000000000000
0.1226157013241039 0.1604346653148368 8300.0000000000000000 0.1033494477393695 0.0878412811066262 0.0000000000000000
0.1261475417200056 0.1643041115369205 8400.0000000000000000 0.1021215960661978 0.0906512229491935 0.0000000000000000
0.1293423603490765 0.1677429716121236 8500.0000000000000000 0.1011648641873699 0.0932028644468999 0.0000000000000000
0.1321438067211445 0.1707348848785426 8600.0000000000000000 0.1005927685646700 0.0955015341861532 0.0000000000000000
0.1345337744747210 0.1732414874466158 8700.0000000000000000 0.1004031266726501 0.0975078582970410 0.0000000000000000
0.1365707447925257 0.1753935368457789 8800.0000000000000000 0.1005331185112713 0.0992798128351342 0.0000000000000000
0.1382459125047742 0.1771807872342858 8900.0000000000000000 0.1007989381406402 0.1007726461773229 0.0000000000000000
0.1396844893615312 0.1787342796066183 9000.0000000000000000 0.1011354400003350 0.1021004426926050 0.0000000000000000
0.1408770146251016 0.1800301215414536 9100.0000000000000000 0.1014720032140952 0.1032142043699384 0.0000000000000000
0.1419359233348932 0.1811869943837534 9200.0000000000000000 0.1018082626481447 0.1042339293642527 0.0000000000000000
0.1428732528437320 0.1822105282452932 9300.0000000000000000 0.1021186629733165 0.1051263726159075 0.0000000000000000
0.1431888728999617 0.1830996192929893 9400.0000000000000000 0.1023646410134440 0.1060157895635069 0.0000000000000000
0.1438229870606188 0.1839121770135784 9500.0000000000000000 0.1026040558876423 0.1067844158600366 0.0000000000000000
0.1440469504615041 0.1847311634331913 9600.0000000000000000 0.1027358177724156 0.1071303188802824 0.0000000000000000
0.1440779908205281 0.1852198218591115 9700.0000000000000000 0.1025495928939598 0.1075186465604075 0.0000000000000000
0.1433157861883168 0.1852057854045918 9800.0000000000000000 0.1019724714798632 0.1072879992751722 0.0000000000000000
0.1419454131073882 0.1844087494013575 9900.0000000000000000 0.1010460025162380 0.1069052517498506 0.0000000000000000
0.1407104538655337 0.1835249206402952 10000.0000000000000000 0.1002835036495200 0.1069785603982879 0.0000000000000000
0.1405440834956869 0.1832991346864153 10100.0000000000000000 0.1001773962889885 0.1075321117554285 0.0000000000000000
0.1405730399033164 0.1833927756143131 10200.0000000000000000 0.1001888561707810 0.1080487177727331 0.0000000000000000
0.1406353421223981 0.1835740615461557 10300.0000000000000000 0.1002163790710824 0.1084606060578769 0.0000000000000000
0.1407279833566965 0.1837720208133878 10400.0000000000000000 0.1002397388933770 0.1088248824043403 0.0000000000000000
0.1407870808978133 0.1839310749798435 10500.0000000000000000 0.1002433214562733 0.1090579688874488 0.0000000000000000
0.1408772494876037 0.1840892292913784 10600.0000000000000000 0.1002388122685536 0.1093384248700992 0.0000000000000000
0.1409272614381870 0.1841763807702349 10700.0000000000000000 0.1001882563333844 0.1095204058818181 0.0000000000000000
0.1409675234321063 0.1842246073783325 10800.0000000000000000 0.1001078971457409 0.1096548444498539 0.0000000000000000
0.1410393847878338 0.1842491674121566 10900.0000000000000000 0.1000029275067971 0.1097811802815388 0.0000000000000000
0.1410826893946127 0.1841907038738601 11000.0000000000000000 0.0998622522840564 0.1098146678784018 0.0000000000000000
0.1411310875794751 0.1840666342102319 11100.0000000000000000 0.0996840779332673 0.1097911227654443 0.0000000000000000
0.1411855118962111 0.1838328247481420 11200.0000000000000000 0.0994468111244058 0.1097205314833851 0.0000000000000000
0.1412350202743286 0.1835102668112135 11300.0000000000000000 0.0991505543994346 0.1095765678912165 0.0000000000000000
0.1413098146355204 0.1830811176447945 11400.0000000000000000 0.0987847383031397 0.1094238487171224 0.0000000000000000
0.1413980663752304 0.1824767105875358 11500.0000000000000000 0.0983019026301803 0.1091393402674815 0.0000000000000000
0.1415150784279184 0.1816486352568268 11600.0000000000000000 0.0976613330429213 0.1087894069103934 0.0000000000000000
0.1417249195672422 0.1805744048607761 11700.0000000000000000 0.0968315094965003 0.1083851587076939 0.0000000000000000
0.1419968137498564 0.1793836136125470 11800.0000000000000000 0.0956270249667002 0.1077962602093046 0.0000000000000000
0.1423357778900539 0.1783424743360410 11900.0000000000000000 0.0937926247084856 0.1071015376988819 0.0000000000000000
0.1419981974589546 0.1779054698574908 12000.0000000000000000 0.0911925526944910 0.1061092372528713 0.0000000000000000
0.1393216716978164 0.1776908632072871 12100.0000000000000000 0.0887080516366957 0.1047888927263100 0.0000000000000000
0.1355860566896639 0.1772734903659733 12200.0000000000000000 0.0868700160041943 0.1033840638266654 0.0000000000000000
0.1319756352900142 0.1765822704338243 12300.0000000000000000 0.0855198047886777 0.1021087815653694 0.0000000000000000
0.1287018027831051 0.1757720052468759 12400.0000000000000000 0.0844881659976664 0.1011417593393614 0.0000000000000000
0.1258067127690171 0.1749500455569422 12500.0000000000000000 0.0836571109549989 0.1003136437138369 0.0000000000000000
0.1232691215941927 0.1741109357770747 12600.0000000000000000 0.0829758399825074 0.0995963796504414 0.0000000000000000
0.1210453045702988 0.1733331098599813 12700.0000000000000000 0.0824092112290566 0.0990132699554348 0.0000000000000000
0.1186328973374782 0.1726363091691804 12800.0000000000000000 0.0816247441277237 0.0981518026850887 0.0000000000000000
0.1164815534058061 0.1716624942098672 12900.0000000000000000 0.0807807844737286 0.0974449940233100 0.0000000000000000
0.1139337580524741 0.1703836309582240 13000.0000000000000000 0.0796213498237291 0.0962091048632816 0.0000000000000000
0.1111739378329793 0.1686218682203527 13100.0000000000000000 0.0782092997617906 0.0948729093711545 0.0000000000000000
0.1084212315356782 0.1667894292170186 13200.0000000000000000 0.0768310302957460 0.0936044811138016 0.0000000000000000
0.1064265499746032 0.1655649554731732 13300.0000000000000000 0.0760175829687628 0.0931420392602641 0.0000000000000000
0.1051632743419044 0.1649463949118475 13400.0000000000000000 0.0756469602518185 0.0929524272735466 0.0000000000000000
0.1040955836651312 0.1644800100708332 13500.0000000000000000 0.0753709972149034 0.0928256033545814 0.0000000000000000
0.1031336793975112 0.1640892319704317 13600.0000000000000000 0.0751392137887443 0.0926993644500954 0.0000000000000000
0.1022720878825231 0.1637249953632747 13700.0000000000000000 0.0749374539267683 0.0925347229142688 0.0000000000000000
0.1015319955984687 0.1634628737834341 13800.0000000000000000 0.0747782209809980 0.0924742709852761 0.0000000000000000
0.1008317024130075 0.1631775349763247 13900.0000000000000000 0.0746195663833601 0.0923339665643984 0.0000000000000000
0.1002440944369342 0.1629650282953078 14000.0000000000000000 0.0744994932086595 0.0922812624199227 0.0000000000000000
0.0997093938132011 0.1627303464614159 14100.0000000000000000 0.0743871552014026 0.0921895452955638 0.0000000000000000
0.0992073992645285 0.1625051761392054 14200.0000000000000000 0.0742781304506654 0.0920563777151123 0.0000000000000000
0.0987940490749193 0.1623553761030884 14300.0000000000000000 0.0742017650552562 0.0920345367111454 0.0000000000000000
0.0983885714420360 0.1621855122220542 14400.0000000000000000 0.0741096468758316 0.0919350766914291 0.0000000000000000
0.0980492163467154 0.1620572928248410 14500.0000000000000000 0.0740539124029577 0.0919272698389433 0.0000000000000000
0.0977327453250832 0.1619161370750218 14600.0000000000000000 0.0739953450468987 0.0918468904642061 0.0000000000000000
0.0974413541906756 0.1617718163936917 14700.0000000000000000 0.0739343896634859 0.0917618837510231 0.0000000000000000
0.0971959722144377 0.1616894721231586 14800.0000000000000000 0.0738941757230314 0.0917489729508763 0.0000000000000000
0.0969542004840542 0.1615643620027904 14900.0000000000000000 0.0738499291430906 0.0916889449612993 0.0000000000000000
0.0967538239655849 0.1614960277070854 15000.0000000000000000 0.0738178459450271 0.0916756853007419 0.0000000000000000
0.0965626631064589 0.1614003462537281 15100.0000000000000000 0.0737849730708259 0.0916218113537088 0.0000000000000000
0.0963997114209693 0.1613524239606493 15200.0000000000000000 0.0737573632918122 0.0916066007540887 0.0000000000000000
0.0959044062133889 0.1613131858887728 15300.0000000000000000 0.0734677509567463 0.0913195156314760 0.0000000000000000
0.0955567423908867 0.1610933665352345 15400.0000000000000000 0.0731724422516944 0.0911168800640427 0.0000000000000000
0.0952851586996250 0.1608974369209506 15500.0000000000000000 0.0729435710359625 0.0910099459410060 0.0000000000000000
0.0943898488187953 0.1604106604499974 15600.0000000000000000 0.0723123149339652 0.0901707939309010 0.0000000000000000
0.0932797282386407 0.1595743277918090 15700.0000000000000000 0.0714247958724078 0.0891528731559638 0.0000000000000000
0.0920328888495826 0.1586788482327973 15800.0000000000000000 0.0705123038781413 0.0881724870562963 0.0000000000000000
0.0910556703863979 0.1580630570555220 15900.0000000000000000 0.0698130775696366 0.0875629872909750 0.0000000000000000
0.0906346687129702 0.1579056615359925 16000.0000000000000000 0.0695825163200328 0.0875617367758215 0.0000000000000000
0.0905187187201599 0.1580157861992170 16100.0000000000000000 0.0695291508542142 0.0876452285451120 0.0000000000000000
0.0904354195739874 0.1581900428607180 16200.0000000000000000 0.0695103134222931 0.0877348970966340 0.0000000000000000
0.0903959564784341 0.1583386519581190 16300.0000000000000000 0.0695205699316398 0.0878384739895412 0.0000000000000000
0.0903480170178649 0.1585214211488024 16400.0000000000000000 0.0695303129410766 0.0879418609725073 0.0000000000000000
0.0903181411277875 0.1587222988514722 16500.0000000000000000 0.0695386190882709 0.0880135838656181 0.0000000000000000
0.0903124512316776 0.1589302618822985 16600.0000000000000000 0.0695548868059883 0.0881033801035572 0.0000000000000000
0.0903229731697736 0.1590992219545812 16700.0000000000000000 0.0695789282685891 0.0881401580509207 0.0000000000000000
0.0902920259236791 0.1592921791572741 16800.0000000000000000 0.0696051167535199 0.0883246825403636 0.0000000000000000
0.0903121484452954 0.1594698563356776 16900.0000000000000000 0.0696192932810814 0.0883442455502844 0.0000000000000000
0.0903159719543651 0.1596200846375013 17000.0000000000000000 0.0696607820930159 0.0884944320351346 0.0000000000000000
0.0903196995039086 0.1597830856852764 17100.0000000000000000 0.0696800331427381 0.0885947423105574 0.0000000000000000
0.0903216173662294 0.1599960261488587 17200.0000000000000000 0.0696971434471338 0.0886477197596206 0.0000000000000000
0.0903407279113316 0.1601464531521942 17300.0000000000000000 0.0697249904592211 0.0887493226132192 0.0000000000000000
0.0903576363827735 0.1603307783101169 17400.0000000000000000 0.0697363028327797 0.0887835996744215 0.0000000000000000
0.0903991740743210 0.1604026370652907 17500.0000000000000000 0.0698144115310453 0.0890029305509680 0.0000000000000000
0.0903867117638501 0.1606025393774340 17600.0000000000000000 0.0697972002923485 0.0890171006683690 0.0000000000000000
0.0904254016698584 0.1607467937917546 17700.0000000000000000 0.0698258618424460 0.0890993410294013 0.0000000000000000
0.0904536859248736 0.1608961354990197 17800.0000000000000000 0.0698527690060998 0.0891591079734990 0.0000000000000000
0.0904678729131066 0.1610405089470290 17900.0000000000000000 0.0698719416390060 0.0892369057287416 0.0000000000000000
0.0904926936207863 0.1612037708445710 18000.0000000000000000 0.0698901560293183 0.0893045172150956 0.0000000000000000
0.0905160756523654 0.1613115422618472 18100.0000000000000000 0.0699256225504829 0.0894666175063627 0.0000000000000000
0.0905701972805622 0.1614482389762529 18200.0000000000000000 0.0699635364004725 0.0895299504809830 0.0000000000000000
0.0905894553032912 0.1616218322899826 18300.0000000000000000 0.0699645351380767 0.0895132029959140 0.0000000000000000
0.0906179915615340 0.1617647583332244 18400.0000000000000000 0.0699718870300183 0.0895615952741220 0.0000000000000000
0.0906423866806425 0.1618289236789124 18500.0000000000000000 0.0700233324537812 0.0897630227664381 0.0000000000000000
0.0906636029488886 0.1619728352308315 18600.0000000000000000 0.0700224295292579 0.0897482118697091 0.0000000000000000
0.0907015000328028 0.1620623664128325 18700.0000000000000000 0.0700751142044538 0.0899346454683049 0.0000000000000000
0.0907427541891255 0.1621885045995945 18800.0000000000000000 0.0700764126054313 0.0899192963114049 0.0000000000000000
0.0907688995161505 0.1623383096215364 18900.0000000000000000 0.0700810633900617 0.0899179376184504 0.0000000000000000
0.0908068809460153 0.1624143744809686 19000.0000000000000000 0.0701062859663717 0.0900154594398388 0.0000000000000000
0.0908386842423157 0.1625175787768308 19100.0000000000000000 0.0701086192708523 0.0900751936208124 0.0000000000000000
0.0908956883972751 0.1626088452828589 19200.0000000000000000 0.0700914023436579 0.0900657343162796 0.0000000000000000
0.0910157787271713 0.1626246972676655 19300.0000000000000000 0.0699920230274510 0.0899377094495596 0.0000000000000000
0.0912641605998294 0.1625090633353544 19400.0000000000000000 0.0697375981178650 0.0896664810923970 0.0000000000000000
0.0918729319133622 0.1621014972950971 19500.0000000000000000 0.0690939176336900 0.0888548090255382 0.0000000000000000
0.0934539908908728 0.1610661894839065 19600.0000000000000000 0.0677910035351577 0.0868786303478707 0.0000000000000000
0.0972495877218343 0.1596289815260165 19700.0000000000000000 0.0662315938329315 0.0829170272411988 0.0000000000000000
0.1051185589176852 0.1598409081419931 19800.0000000000000000 0.0667731162892186 0.0784770759749176 0.0000000000000000
0.1167990437528288 0.1648608734870654 19900.0000000000000000 0.0713820836104013 0.0782681808574914 0.0000000000000000
0.1290050335724086 0.1780464915542741 20000.0000000000000000 0.0788761449647836 0.0826754346212630 0.0000000000000000
0.1378471933281709 0.1921440562687594 20100.0000000000000000 0.0843218436414982 0.0897821215299746 0.0000000000000000
0.1420230177592838 0.2005139441364128 20200.0000000000000000 0.0866009337591913 0.0953436370461883 0.0000000000000000
0.1439041410905396 0.2048310233861727 20300.0000000000000000 0.0869757796653053 0.0997600381158218 0.0000000000000000
0.1455083178522464 0.2074843699180080 20400.0000000000000000 0.0865772582425490 0.1036855636314730 0.0000000000000000
0.1480189652913814 0.2101142205582986 20500.0000000000000000 0.0863023457750088 0.1069841312847779 0.0000000000000000
0.1507020491745151 0.2121758665158949 20600.0000000000000000 0.0858743895019402 0.1094966647283957 0.0000000000000000
0.1526437755338123 0.2128892399666694 20700.0000000000000000 0.0851677056826134 0.1111239301229953 0.0000000000000000
0.1536614082582769 0.2125711097158064 20800.0000000000000000 0.0842376130351968 0.1120581085196038 0.0000000000000000
0.1540295351396267 0.2114931818223133 20900.0000000000000000 0.0831365422363965 0.1124381494929413 0.0000000000000000
0.1539799934573083 0.2099783870886847 21000.0000000000000000 0.0820328537224074 0.1122178729759786 0.0000000000000000
0.1536332020461049 0.2080030515352218 21100.0000000000000000 0.0807806512334879 0.1117476602617086 0.0000000000000000
0.1532130960939667 0.2060265972256968 21200.0000000000000000 0.0795018724307612 0.1112169462933118 0.0000000000000000
0.1525743043334132 0.2039712786559275 21300.0000000000000000 0.0782593222271922 0.1104331472169304 0.0000000000000000
0.1517978484341361 0.2019035038882968 21400.0000000000000000 0.0770079380919158 0.1096120840137316 0.0000000000000000
0.1509311580556363 0.1998285968661498 21500.0000000000000000 0.0758201536318090 0.1087422281920529 0.0000000000000000
0.1499517369481125 0.1978053691535388 21600.0000000000000000 0.0746867401471654 0.1077277920857592 0.0000000000000000
0.1492976174871434 0.1961622629196570 21700.0000000000000000 0.0736946814761908 0.1071198282777254 0.0000000000000000
0.1483225517793319 0.1943721870686960 21800.0000000000000000 0.0726819867814143 0.1062726576062517 0.0000000000000000
0.1473654543982904 0.1925775692137809 21900.0000000000000000 0.0716707411575150 0.1053983575583596 0.0000000000000000
0.1463831956663351 0.1909026644014064 22000.0000000000000000 0.0706862523281967 0.1046496228517155 0.0000000000000000
0.1453500921139410 0.1892250513093376 22100.0000000000000000 0.0697412928682479 0.1038327927131654 0.0000000000000000
0.1443679901326351 0.1876809533296014 22200.0000000000000000 0.0689213891600770 0.1030732924947508 0.0000000000000000
0.1432732157821739 0.1860749194833037 22300.0000000000000000 0.0681008494910833 0.1022666728814640 0.0000000000000000
0.1421227176289490 0.1844505378976829 22400.0000000000000000 0.0672741792557126 0.1013724127938122 0.0000000000000000
0.1408868745894911 0.1827418196053225 22500.0000000000000000 0.0664629231079597 0.1003813884027310 0.0000000000000000
0.1397056691123255 0.1811102505939063 22600.0000000000000000 0.0656674626041805 0.0995010273998741 0.0000000000000000
0.1385805381930063 0.1795506465877023 22700.0000000000000000 0.0649338433927267 0.0986794766432225 0.0000000000000000
0.1375683665503980 0.1782026362870482 22800.0000000000000000 0.0643376411809555 0.0978156282783227 0.0000000000000000
0.1365126658829428 0.1767977547161931 22900.0000000000000000 0.0637160156958379 0.0970038930815721 0.0000000000000000
0.1354737113444165 0.1754685822020924 23000.0000000000000000 0.0630954366532364 0.0963085704464660 0.0000000000000000
0.1343437380084893 0.1739511431687028 23100.0000000000000000 0.0624820404970479 0.0954755563663096 0.0000000000000000
0.1332697452827600 0.1725652122488543 23200.0000000000000000 0.0619151878485964 0.0947856301335578 0.0000000000000000
0.1321543701036604 0.1711788333848614 23300.0000000000000000 0.0613465584094802 0.0940437553854432 0.0000000000000000
0.1309324651399040 0.1696505454684906 23400.0000000000000000 0.0607025490184182 0.0932933111739535 0.0000000000000000
0.1298806433796085 0.1683511122241042 23500.0000000000000000 0.0600696784728687 0.0927548262165350 0.0000000000000000
0.1288995451726161 0.1671548088038361 23600.0000000000000000 0.0595702241119196 0.0920887478149232 0.0000000000000000
0.1278120971195917 0.1658191586703777 23700.0000000000000000 0.0590520988934222 0.0914237799244745 0.0000000000000000
0.1268855961737530 0.1646199208941450 23800.0000000000000000 0.0585155883296171 0.0908730724176014 0.0000000000000000
0.1258934053846908 0.1633149971663041 23900.0000000000000000 0.0580214075780419 0.0901818114962847 0.0000000000000000
0.1250429887404619 0.1621961895752624 24000.0000000000000000 0.0575403516148662 0.0896383874957617 0.0000000000000000
0.1240932484800407 0.1609486257376333 24100.0000000000000000 0.0570815916643739 0.0891029040001368 0.0000000000000000
0.1231443852490993 0.1596938829627422 24200.0000000000000000 0.0566206784350449 0.0885394305005987 0.0000000000000000
0.1221946717797358 0.1583786389620377 24300.0000000000000000 0.0561982497281472 0.0878658110320817 0.0000000000000000
0.1213541554439154 0.1571597150109850 24400.0000000000000000 0.0557383330487384 0.0873691540616166 0.0000000000000000
0.1204279337150073 0.1559618792253373 24500.0000000000000000 0.0553494195651154 0.0868344445601215 0.0000000000000000
0.1195641305539365 0.1547056270066801 24600.0000000000000000 0.0549350348430503 0.0862332327048366 0.0000000000000000
0.1187353755570533 0.1536050256667863 24700.0000000000000000 0.0545569488085130 0.0856791759097699 0.0000000000000000
0.1178477756268928 0.1522952890627695 24800.0000000000000000 0.0541168995501782 0.0850553420008733 0.0000000000000000
0.1169693260269413 0.1511000728114027 24900.0000000000000000 0.0537490292690292 0.0844895796953399 0.0000000000000000
0.1161727540186406 0.1499450816330331 25000.0000000000000000 0.0534242676647743 0.0838220160736321 0.0000000000000000
0.1154396840492312 0.1489242016910422 25100.0000000000000000 0.0530570927114071 0.0833565971523654 0.0000000000000000
0.1146360705583776 0.1478058697132937 25200.0000000000000000 0.0527166837822984 0.0827743224703430 0.0000000000000000
0.1137894574067840 0.1466184788010309 25300.0000000000000000 0.0523299619639302 0.0821681776690754 0.0000000000000000
0.1130421910419524 0.1455406619272915 25400.0000000000000000 0.0519592280452499 0.0816383072539878 0.0000000000000000
0.1123902998158763 0.1445384622106738 25500.0000000000000000 0.0516327370339314 0.0811468274687028 0.0000000000000000
0.1117615276501278 0.1435763346114919 25600.0000000000000000 0.0513312011656171 0.0805945597888973 0.0000000000000000
0.1110115614857738 0.1424154401156101 25700.0000000000000000 0.0509521672864279 0.0800777123140608 0.0000000000000000
0.1103276909419289 0.1413919201020960 25800.0000000000000000 0.0506311010686112 0.0794141030425734 0.0000000000000000
0.1096842094936225 0.1403823932368285 25900.0000000000000000 0.0502876480391936 0.0788839984365788 0.0000000000000000
0.1090525568002921 0.1394555781441513 26000.0000000000000000 0.0499850717473635 0.0783979463341910 0.0000000000000000
0.1083945827179892 0.1384695130002566 26100.0000000000000000 0.0496762918224155 0.0778457883166350 0.0000000000000000
0.1078107280398111 0.1375492631484251 26200.0000000000000000 0.0493908771299842 0.0773655802940900 0.0000000000000000
0.1072996179164513 0.1366773894142912 26300.0000000000000000 0.0491398746567217 0.0769034071750943 0.0000000000000000
0.1067547309262754 0.1358044951104592 26400.0000000000000000 0.0488543996814740 0.0764472960539993 0.0000000000000000
0.1062606816224597 0.1349582799340004 26500.0000000000000000 0.0485996855830700 0.0759146721644746 0.0000000000000000
0.1057838070112262 0.1341950311095728 26600.0000000000000000 0.0483555965459726 0.0754908333117007 0.0000000000000000
0.1052631198740106 0.1332508726801263 26700.0000000000000000 0.0480603551287677 0.0749768092096389 0.0000000000000000
0.1047026948536897 0.1324318270724238 26800.0000000000000000 0.0478083461632502 0.0745542195916367 0.0000000000000000
0.1041885746802505 0.1316197611796271 26900.0000000000000000 0.0475957814506338 0.0740017393700005 0.0000000000000000
0.1038091786447998 0.1309942627008766 27000.0000000000000000 0.0473574233516357 0.0737560573998334 0.0000000000000000
0.1034155057136694 0.1303310079198116 27100.0000000000000000 0.0471715951835209 0.0733911869436675 0.0000000000000000
0.1029397831725592 0.1295630405908192 27200.0000000000000000 0.0469270649027196 0.0730041168626362 0.0000000000000000
0.1025076355990598 0.1288662808916506 27300.0000000000000000 0.0467222385536362 0.0725949305820437 0.0000000000000000
0.1021308769611507 0.1282345708327306 27400.0000000000000000 0.0464737968854913 0.0722742671403403 0.0000000000000000
0.1017788087944359 0.1275805863294652 27500.0000000000000000 0.0463238793871446 0.0718432881399945 0.0000000000000000
0.1013835263178499 0.1269155831192281 27600.0000000000000000 0.0461752498760556 0.0713695237828677 0.0000000000000000
0.1009853157251706 0.1262611015919473 27700.0000000000000000 0.0460213993083561 0.0709964477751993 0.0000000000000000
0.1007782518545683 0.1258081590158037 27800.0000000000000000 0.0458492606035503 0.0707158460942793 0.0000000000000000
0.1004598866788622 0.1252769656673084 27900.0000000000000000 0.0456711086195349 0.0704480085244654 0.0000000000000000
0.1000797595727874 0.1246594064097658 28000.0000000000000000 0.0455121080086080 0.0700406803669068 0.0000000000000000
0.0997911193000334 0.1241566872791740 28100.0000000000000000 0.0453586612528575 0.0697717120036434 0.0000000000000000
0.0994588399092737 0.1236328565859604 28200.0000000000000000 0.0452066553021978 0.0694213392614435 0.0000000000000000
0.0990968461507228 0.1229784310561741 28300.0000000000000000 0.0450262444124145 0.0690422324214673 0.0000000000000000
0.0988707213585828 0.1226207759116633 28400.0000000000000000 0.0449499060286775 0.0688595567030892 0.0000000000000000
0.0985665129248994 0.1220689181318657 28500.0000000000000000 0.0448261963575005 0.0685029276250554 0.0000000000000000
0.0982327159495739 0.1214939816761965 28600.0000000000000000 0.0446654072809720 0.0681862978279096 0.0000000000000000
0.0979325154924751 0.1210485236831668 28700.0000000000000000 0.0445329043512918 0.0678651096312903 0.0000000000000000
0.0976111903666278 0.1205418116638451 28800.0000000000000000 0.0444140221956491 0.0675459998531399 0.0000000000000000
0.0973295362814400 0.1200593523502769 28900.0000000000000000 0.0442578957725849 0.0672573850326196 0.0000000000000000
0.0971326841183229 0.1196869953711126 29000.0000000000000000 0.0441574322008810 0.0670491689029595 0.0000000000000000
0.0969142263381601 0.1192993805076824 29100.0000000000000000 0.0440332983251391 0.0668706657371062 0.0000000000000000
0.0967461727014073 0.1189959919817842 29200.0000000000000000 0.0439534712815466 0.0666290315219466 0.0000000000000000
0.0964275095269892 0.1184572800015439 29300.0000000000000000 0.0438024937644381 0.0662818942718774 0.0000000000000000
0.0962219794123371 0.1180196407705852 29400.0000000000000000 0.0436922382826328 0.0660856691013969 0.0000000000000000
0.0959929239632482 0.1176055428167806 29500.0000000000000000 0.0435790919371231 0.0658395518613676 0.0000000000000000
0.0957534307305401 0.1172104093113868 29600.0000000000000000 0.0434460292761777 0.0657019699736343 0.0000000000000000
0.0955560009679720 0.1168056032405773 29700.0000000000000000 0.0433441964978678 0.0653654463397600 0.0000000000000000
0.0953104446307955 0.1163793374527240 29800.0000000000000000 0.0432282060705175 0.0651237988083030 0.0000000000000000
0.0951336349146828 0.1160706326901031 29900.0000000000000000 0.0431279377455040 0.0649084316644905 0.0000000000000000
0.0949851343717958 0.1158106154537309 30000.0000000000000000 0.0430539616841353 0.0647252857144606 0.0000000000000000
0.0947265490828788 0.1154276891824706 30100.0000000000000000 0.0429636750983120 0.0644682874720518 0.0000000000000000
0.0944832217431063 0.1149797881524741 30200.0000000000000000 0.0428245508000844 0.0643871988640569 0.0000000000000000
0.0942604342968920 0.1145821215832717 30300.0000000000000000 0.0427427041570625 0.0640677622897329 0.0000000000000000
0.0942046923638140 0.1143562784603157 30400.0000000000000000 0.0426447502051987 0.0639466337892392 0.0000000000000000
0.0940479324992308 0.1141321329771749 30500.0000000000000000 0.0425879200742414 0.0637775942349670 0.0000000000000000
0.0938043259809251 0.1137175649476806 30600.0000000000000000 0.0424790789138840 0.0635612971651597 0.0000000000000000
0.0935741990409975 0.1133546735396448 30700.0000000000000000 0.0423838369265517 0.0633313503260848 0.0000000000000000
0.0933865098784262 0.1131495228402777 30800.0000000000000000 0.0423024580876588 0.0632290903459341 0.0000000000000000
0.0931741376713823 0.1127750073076352 30900.0000000000000000 0.0422403205049130 0.0630470834497648 0.0000000000000000
0.0929388002756777 0.1123610331584156 31000.0000000000000000 0.0421348037015861 0.0628185193276966 0.0000000000000000
0.0927340850357530 0.1120530375697544 31100.0000000000000000 0.0420212855327711 0.0626681062728003 0.0000000000000000
0.0925429136855391 0.1117534362564791 31200.0000000000000000 0.0419380805689796 0.0624601047285221 0.0000000000000000
0.0923947645031031 0.1115515660112200 31300.0000000000000000 0.0418665078218179 0.0623954043399934 0.0000000000000000
0.0922303271728669 0.1112959114907976 31400.0000000000000000 0.0417702813440446 0.0622577298328907 0.0000000000000000
0.0920495670690338 0.1109437286133179 31500.0000000000000000 0.0417020414834572 0.0620928332557285 0.0000000000000000
0.0918883865093057 0.1106966796492078 31600.0000000000000000 0.0416243800958810 0.0619543868917940 0.0000000000000000
0.0916816550068470 0.1104025331034011 31700.0000000000000000 0.0415718689983240 0.0617103257211527 0.0000000000000000
0.0914153554234819 0.1100692985447410 31800.0000000000000000 0.0414589283072083 0.0615359293882882 0.0000000000000000
0.0911845793448528 0.1096787328763392 31900.0000000000000000 0.0413700118899904 0.0613559894938164 0.0000000000000000
0.0909775712823626 0.1094547496760521 32000.0000000000000000 0.0413259078953546 0.0612244103982171 0.0000000000000000
0.0907321762539072 0.1090382881805690 32100.0000000000000000 0.0412403723872435 0.0612749917625080 0.0000000000000000
0.0905205027805579 0.1087466791783226 32200.0000000000000000 0.0411747569685769 0.0607847783991588 0.0000000000000000
0.0902927181695607 0.1084824290707120 32300.0000000000000000 0.0411201315140705 0.0606730957773683 0.0000000000000000
0.0901693603786291 0.1083099919418689 32400.0000000000000000 0.0410540785926984 0.0605733376167953 0.0000000000000000
0.0901080800015799 0.1082372508096140 32500.0000000000000000 0.0410137154575715 0.0605433029895876 0.0000000000000000
0.0898583931719290 0.1079421449891207 32600.0000000000000000 0.0409847794732013 0.0603533575164127 0.0000000000000000
0.0896873282439204 0.1076356241314948 32700.0000000000000000 0.0409303313480277 0.0601882530044503 0.0000000000000000
0.0894676302716716 0.1074608218092392 32800.0000000000000000 0.0408985298964233 0.0600194353829176 0.0000000000000000
0.0891816077841343 0.1070681800015209 32900.0000000000000000 0.0408238589060083 0.0596572916456898 0.0000000000000000
0.0889710770188843 0.1067295397870147 33000.0000000000000000 0.0407148143621824 0.0596058409634992 0.0000000000000000
0.0889156495877950 0.1067161686811747 33100.0000000000000000 0.0407008738390347 0.0595780546578222 0.0000000000000000
0.0888236157840904 0.1065451111231304 33200.0000000000000000 0.0406557901246753 0.0595390146087752 0.0000000000000000
0.0886744774877843 0.1062942382657374 33300.0000000000000000 0.0406350312277751 0.0593193559220760 0.0000000000000000
0.0884292461980612 0.1059100339086866 33400.0000000000000000 0.0405207095432847 0.0591567340093523 0.0000000000000000
0.0882568803676740 0.1056435064319272 33500.0000000000000000 0.0404732566729520 0.0589918900777338 0.0000000000000000
0.0880839961660001 0.1054011238134453 33600.0000000000000000 0.0403433078226336 0.0589607250748644 0.0000000000000000
0.0878651621782426 0.1051292054229347 33700.0000000000000000 0.0403136875834031 0.0587730173060991 0.0000000000000000
0.0877402247626594 0.1050233280416008 33800.0000000000000000 0.0402382437513386 0.0586972415281432 0.0000000000000000
0.0875620871382122 0.1048356108038031 33900.0000000000000000 0.0402508356351283 0.0585049685303622 0.0000000000000000
0.0873553432046314 0.1044370056807041 34000.0000000000000000 0.0401421222135627 0.0583599062516378 0.0000000000000000
0.0872562561261088 0.1044007336200365 34100.0000000000000000 0.0401112290312181 0.0583298006399961 0.0000000000000000
0.0870575838440887 0.1041191138362803 34200.0000000000000000 0.0400933213980066 0.0581482928528230 0.0000000000000000
0.0868871291893556 0.1039193354830198 34300.0000000000000000 0.0400054525499643 0.0580988421485477 0.0000000000000000
0.0867859923017289 0.1038351944270636 34400.0000000000000000 0.0399865241467111 0.0580355049772076 0.0000000000000000
0.0865151742953566 0.1034187362723290 34500.0000000000000000 0.0399103933912413 0.0577650453207691 0.0000000000000000
0.0865473133580795 0.1034779242593949 34600.0000000000000000 0.0398915000388622 0.0577952537127792 0.0000000000000000
0.0864261344141772 0.1034212804671690 34700.0000000000000000 0.0398635147272581 0.0577480135489298 0.0000000000000000
0.0862856516763365 0.1031279941989514 34800.0000000000000000 0.0397996459219091 0.0576130261278349 0.0000000000000000
0.0860856524712227 0.1028869528478710 34900.0000000000000000 0.0397276989965973 0.0575105471882082 0.0000000000000000
0.0859162729583495 0.1027583850920096 35000.0000000000000000 0.0396780292577988 0.0573964187575880 0.0000000000000000
0.0857058072159070 0.1024995043117278 35100.0000000000000000 0.0396950352945809 0.0570698926889771 0.0000000000000000
0.0855894651484503 0.1023444886983932 35200.0000000000000000 0.0396111337133091 0.0570693889791332 0.0000000000000000
0.0854898946287603 0.1023485075577578 35300.0000000000000000 0.0396194187261588 0.0571070048850471 0.0000000000000000
0.0852080081518259 0.1020456168457431 35400.0000000000000000 0.0395422520812281 0.0569360985664558 0.0000000000000000
0.0849216398804362 0.1016200408835347 35500.0000000000000000 0.0394146240591904 0.0567787326197023 0.0000000000000000
0.0847614718359603 0.1014284658604074 35600.0000000000000000 0.0393712138966347 0.0566716281540087 0.0000000000000000
0.0845667406920538 0.1012742960015113 35700.0000000000000000 0.0393568956379798 0.0565542075099837 0.0000000000000000
0.0844894843519785 0.1012563068963894 35800.0000000000000000 0.0393532115282530 0.0565262042388244 0.0000000000000000
0.0844779362379422 0.1012000857657979 35900.0000000000000000 0.0392923111298228 0.0565698079806582 0.0000000000000000
0.0842933207491942 0.1009913127440749 36000.0000000000000000 0.0392785485265966 0.0564464943310557 0.0000000000000000
0.0841896336457371 0.1009142896650101 36100.0000000000000000 0.0392647710679255 0.0562971177549131 0.0000000000000000
0.0840407159980686 0.1008104646442932 36200.0000000000000000 0.0392285811725232 0.0563034323578539 0.0000000000000000
0.0839426551821637 0.1005861015395655 36300.0000000000000000 0.0392641070522940 0.0561544025808064 0.0000000000000000
0.0837848226497062 0.1004400892006879 36400.0000000000000000 0.0392217105866728 0.0561490883613755 0.0000000000000000
0.0836229281689927 0.1002960263010631 36500.0000000000000000 0.0391822396142212 0.0560316656631659 0.0000000000000000
0.0834186526231463 0.1000282863285794 36600.0000000000000000 0.0391234716163184 0.0559199249179270 0.0000000000000000
0.0832902730293779 0.0999001361162326 36700.0000000000000000 0.0390841612893224 0.0558157804869975 0.0000000000000000
0.0833782794651924 0.1001608906077212 36800.0000000000000000 0.0391326435381005 0.0559436923253907 0.0000000000000000
0.0832918947184611 0.0999496009964283 36900.0000000000000000 0.0390586481588832 0.0559294880084670 0.0000000000000000
0.0831092868445205 0.0997401366985728 37000.0000000000000000 0.0390254517474747 0.0557736483655706 0.0000000000000000
0.0829743109302900 0.0996396506640871 37100.0000000000000000 0.0390110933699835 0.0557477217404716 0.0000000000000000
0.0828031567984723 0.0994454837322419 37200.0000000000000000 0.0389900884735014 0.0555840097348533 0.0000000000000000
0.0826247366945275 0.0992711193724436 37300.0000000000000000 0.0389539404385834 0.0554743189002155 0.0000000000000000
0.0824860183601443 0.0991324521342328 37400.0000000000000000 0.0389266184801086 0.0553970813587891 0.0000000000000000
0.0823528154964736 0.0989651692941646 37500.0000000000000000 0.0388970770848226 0.0553021116489625 0.0000000000000000
0.0822921779221245 0.0990087139694579 37600.0000000000000000 0.0388611912377896 0.0552803020177833 0.0000000000000000
0.0822496925758413 0.0990726421870251 37700.0000000000000000 0.0388176026491969 0.0553698490650236 0.0000000000000000
0.0820995471930914 0.0988201954252707 37800.0000000000000000 0.0387932755345654 0.0552193279189949 0.0000000000000000
0.0820074736327248 0.0986985416482344 37900.0000000000000000 0.0387453201378486 0.0551601479895527 0.0000000000000000
0.0819067830508516 0.0985090651763647 38000.0000000000000000 0.0387259303007878 0.0550934915396771 0.0000000000000000
0.0817251940228548 0.0983399884063707 38100.0000000000000000 0.0387016058234400 0.0549369320324415 0.0000000000000000
0.0815977725650647 0.0981981245524328 38200.0000000000000000 0.0386468492019069 0.0548820299751882 0.0000000000000000
0.0814305812841037 0.0980097675093378 38300.0000000000000000 0.0386397032434029 0.0547793755663810 0.0000000000000000
0.0813105817865731 0.0978931690078510 38400.0000000000000000 0.0386013870026732 0.0547343705934313 0.0000000000000000
0.0813230778047386 0.0979324965026255 38500.0000000000000000 0.0385946529782919 0.0547475800298190 0.0000000000000000
0.0811945894388631 0.0977408135552257 38600.0000000000000000 0.0385644672589979 0.0546033403893042 0.0000000000000000
0.0810353373730192 0.0975248277484760 38700.0000000000000000 0.0384777372121488 0.0545760067616364 0.0000000000000000
0.0808691637655463 0.0973195447540366 38800.0000000000000000 0.0384238101469086 0.0544448326000759 0.0000000000000000
0.0807276296983864 0.0971637828516714 38900.0000000000000000 0.0383862987908292 0.0543412282359665 0.0000000000000000
0.0806999825037738 0.0972783803247409 39000.0000000000000000 0.0383811905763606 0.0543705623528220 0.0000000000000000
0.0805828322413362 0.0970934928030479 39100.0000000000000000 0.0383731656522715 0.0542865970246694 0.0000000000000000
0.0804026980066574 0.0968574607034698 39200.0000000000000000 0.0383209880919592 0.0541914162449743 0.0000000000000000
0.0802512109523666 0.0966594543727639 39300.0000000000000000 0.0382739933318396 0.0541413541800929 0.0000000000000000
0.0801833443691405 0.0965474590035307 39400.0000000000000000 0.0383098922381922 0.0538914969560950 0.0000000000000000
0.0800913639726687 0.0964488022973904 39500.0000000000000000 0.0381862598646432 0.0539346434299289 0.0000000000000000
0.0801049271535242 0.0965358838181686 39600.0000000000000000 0.0381651405519594 0.0540474660712273 0.0000000000000000
0.0800001791097556 0.0964315195938292 39700.0000000000000000 0.0381740424104124 0.0539815234841052 0.0000000000000000
0.0798705582912108 0.0962813630385633 39800.0000000000000000 0.0381812438756487 0.0538115876490766 0.0000000000000000
0.0797033642477515 0.0961586396974954 39900.0000000000000000 0.0381734540913916 0.0537700527059194 0.0000000000000000
0.0795972409324085 0.0960031081380263 40000.0000000000000000 0.0381624784029581 0.0537255024689391 0.0000000000000000
0.0793878853094354 0.0958577292609363 40100.0000000000000000 0.0380713922730631 0.0536638274720564 0.0000000000000000
0.0791462963964698 0.0956582513458607 40200.0000000000000000 0.0379926901949951 0.0535275689126589 0.0000000000000000
0.0789274230058197 0.0954966578931895 40300.0000000000000000 0.0379425018295486 0.0534042157726283 0.0000000000000000
0.0787139807413823 0.0953395563209446 40400.0000000000000000 0.0378910402069961 0.0532795684224348 0.0000000000000000
0.0785197167861222 0.0951842369779414 40500.0000000000000000 0.0378448451406692 0.0531760162786561 0.0000000000000000
0.0783253837000489 0.0950334509993117 40600.0000000000000000 0.0377988076666379 0.0530679792367032 0.0000000000000000
0.0781451973806502 0.0948852712449022 40700.0000000000000000 0.0377555821312785 0.0529587204211249 0.0000000000000000
0.0779763204191003 0.0947424408710246 40800.0000000000000000 0.0377134778028396 0.0528499081100866 0.0000000000000000
0.0778181716915416 0.0946298285600363 40900.0000000000000000 0.0376747332068609 0.0527598844113791 0.0000000000000000
0.0776558352366343 0.0945034072651365 41000.0000000000000000 0.0376397770747960 0.0526626957422746 0.0000000000000000
0.0774903072022631 0.0943733034952711 41100.0000000000000000 0.0376028460541843 0.0525696636808606 0.0000000000000000
0.0773284872722705 0.0942297375135214 41200.0000000000000000 0.0375765146364197 0.0524640559803933 0.0000000000000000
0.0771705180703238 0.0941223546974793 41300.0000000000000000 0.0375383261292801 0.0523931278889676 0.0000000000000000
0.0770147338017420 0.0939944194095101 41400.0000000000000000 0.0375095932088374 0.0522864934905882 0.0000000000000000
0.0768634189148621 0.0938697958924173 41500.0000000000000000 0.0374820198823950 0.0521994708970743 0.0000000000000000
0.0767196171423786 0.0937682348503219 41600.0000000000000000 0.0374541765394089 0.0521287090893612 0.0000000000000000
0.0765809748662853 0.0936572778765512 41700.0000000000000000 0.0374353774195673 0.0520450026300258 0.0000000000000000
0.0764446538734480 0.0935498710468211 41800.0000000000000000 0.0374095523427304 0.0519620526989225 0.0000000000000000
0.0763066709645111 0.0934316938146897 41900.0000000000000000 0.0373884294020856 0.0518840952897267 0.0000000000000000
0.0761602635200615 0.0933132501449862 42000.0000000000000000 0.0373664703597298 0.0518068866964741 0.0000000000000000
0.0760166987026021 0.0932001757017117 42100.0000000000000000 0.0373417952757474 0.0517255700536266 0.0000000000000000
0.0758738714589319 0.0930770412642055 42200.0000000000000000 0.0373148690276662 0.0516481932484829 0.0000000000000000
0.0757370763363244 0.0929566515025168 42300.0000000000000000 0.0372868481432072 0.0515725375930101 0.0000000000000000
0.0756034831573990 0.0928364802538867 42400.0000000000000000 0.0372589705779532 0.0514971094562210 0.0000000000000000
0.0754695816814083 0.0927099851558387 42500.0000000000000000 0.0372287129972092 0.0514174939370208 0.0000000000000000
0.0753400120104060 0.0925911906401989 42600.0000000000000000 0.0372016434757484 0.0513460928332387 0.0000000000000000
0.0752138645198958 0.0924706110617640 42700.0000000000000000 0.0371738990789976 0.0512710064588104 0.0000000000000000
0.0750876202785121 0.0923469540203696 42800.0000000000000000 0.0371453089249223 0.0512001747568276 0.0000000000000000
0.0749657887658006 0.0922308271294790 42900.0000000000000000 0.0371189695616153 0.0511270373687201 0.0000000000000000
0.0748477665971851 0.0921141340625794 43000.0000000000000000 0.0370919386832000 0.0510580695224482 0.0000000000000000
0.0747323505926896 0.0919972421508988 43100.0000000000000000 0.0370647634210081 0.0509918580356286 0.0000000000000000
0.0746232863038606 0.0918866920859561 43200.0000000000000000 0.0370388199017331 0.0509273160244323 0.0000000000000000
0.0745191562987105 0.0917794458071678 43300.0000000000000000 0.0370130396260686 0.0508671767345971 0.0000000000000000
0.0744202700612558 0.0916770392523165 43400.0000000000000000 0.0369884901580107 0.0508065790029165 0.0000000000000000
0.0743216786613296 0.0915746132901410 43500.0000000000000000 0.0369647958534168 0.0507485225501801 0.0000000000000000
0.0742250891161645 0.0914732170459661 43600.0000000000000000 0.0369413345663491 0.0506927287895658 0.0000000000000000
0.0741319065822312 0.0913764883871099 43700.0000000000000000 0.0369188734367632 0.0506364885716191 0.0000000000000000
0.0740415617976714 0.0912813703325429 43800.0000000000000000 0.0368974192241510 0.0505828927529592 0.0000000000000000
0.0739509173046780 0.0911849754451561 43900.0000000000000000 0.0368763045990867 0.0505280474252937 0.0000000000000000
0.0738636283146467 0.0910921569480868 44000.0000000000000000 0.0368555919016056 0.0504746219491544 0.0000000000000000
0.0737796890836668 0.0910040522496290 44100.0000000000000000 0.0368373026894893 0.0504245034200430 0.0000000000000000
0.0736998201973537 0.0909216427563021 44200.0000000000000000 0.0368199901357453 0.0503773110291315 0.0000000000000000
0.0736245471455255 0.0908405260620100 44300.0000000000000000 0.0368034881754638 0.0503303543628994 0.0000000000000000
0.0735569867757161 0.0907651908401330 44400.0000000000000000 0.0367857304711002 0.0502902102425363 0.0000000000000000
0.0734954010262135 0.0906915302496991 44500.0000000000000000 0.0367693921617285 0.0502492809540971 0.0000000000000000
0.0734342224428425 0.0906189115696958 44600.0000000000000000 0.0367536238494826 0.0502096353103454 0.0000000000000000
0.0733710891556498 0.0905436820721974 44700.0000000000000000 0.0367383863518486 0.0501688092924391 0.0000000000000000
0.0733086482553826 0.0904698976640332 44800.0000000000000000 0.0367235874172741 0.0501288914987499 0.0000000000000000
0.0732465474165400 0.0903974313170148 44900.0000000000000000 0.0367097406026872 0.0500889396203954 0.0000000000000000
0.0731850208787377 0.0903251373779825 45000.0000000000000000 0.0366966033355164 0.0500501630737745 0.0000000000000000
0.0731221672256999 0.0902519037150235 45100.0000000000000000 0.0366840754627201 0.0500101689784242 0.0000000000000000
0.0730581646936927 0.0901794964809459 45200.0000000000000000 0.0366718876886362 0.0499715596333064 0.0000000000000000
0.0729955077608585 0.0901081270934673 45300.0000000000000000 0.0366593864277121 0.0499338186914717 0.0000000000000000
0.0729337831286495 0.0900403432301369 45400.0000000000000000 0.0366486397417591 0.0498975570439468 0.0000000000000000
0.0728731205194067 0.0899735591043687 45500.0000000000000000 0.0366382691086221 0.0498608733737590 0.0000000000000000
0.0728144676305630 0.0899092363782676 45600.0000000000000000 0.0366282758065359 0.0498241411785933 0.0000000000000000
0.0727566919530558 0.0898470463452662 45700.0000000000000000 0.0366176299723181 0.0497913412940041 0.0000000000000000
0.0726973801213868 0.0897827422853454 45800.0000000000000000 0.0366074737664200 0.0497555601035789 0.0000000000000000
0.0726375318237516 0.0897169567438635 45900.0000000000000000 0.0365974629157782 0.0497202624813566 0.0000000000000000
0.0725790767165507 0.0896523332026968 46000.0000000000000000 0.0365870048474634 0.0496854420288479 0.0000000000000000
0.0725206500788609 0.0895857536466046 46100.0000000000000000 0.0365763041792112 0.0496504714257931 0.0000000000000000
0.0724632053938478 0.0895202782676304 46200.0000000000000000 0.0365659652223533 0.0496155051781749 0.0000000000000000
0.0724066805228509 0.0894562567405019 46300.0000000000000000 0.0365554134327211 0.0495812883197594 0.0000000000000000
0.0723520292779795 0.0893937041145228 46400.0000000000000000 0.0365446801915760 0.0495484723338253 0.0000000000000000
0.0723000553003180 0.0893345994566729 46500.0000000000000000 0.0365339768396006 0.0495165808801385 0.0000000000000000
0.0722493751424508 0.0892755609453331 46600.0000000000000000 0.0365235475491328 0.0494856047464163 0.0000000000000000
0.0721988588832176 0.0892160763829096 46700.0000000000000000 0.0365131053014129 0.0494546454866714 0.0000000000000000
0.0721487750591595 0.0891569158334415 46800.0000000000000000 0.0365033871880753 0.0494239092249186 0.0000000000000000
0.0721001121875798 0.0890998892715338 46900.0000000000000000 0.0364927646328105 0.0493956410491490 0.0000000000000000
0.0720528375424965 0.0890431988788465 47000.0000000000000000 0.0364821542173184 0.0493665253491866 0.0000000000000000
0.0720066417990969 0.0889874408298290 47100.0000000000000000 0.0364717438511131 0.0493374337072908 0.0000000000000000
0.0719614675453416 0.0889319304841364 47200.0000000000000000 0.0364613880197588 0.0493086180347019 0.0000000000000000
0.0719171033874890 0.0888768944096553 47300.0000000000000000 0.0364511150549893 0.0492799688858024 0.0000000000000000
0.0718729023980912 0.0888228996052480 47400.0000000000000000 0.0364409245240462 0.0492515828684716 0.0000000000000000
0.0718292653536297 0.0887686821428505 47500.0000000000000000 0.0364307864441382 0.0492242737050182 0.0000000000000000
0.0717882202457600 0.0887194977928642 47600.0000000000000000 0.0364217073102750 0.0491962977385939 0.0000000000000000
0.0717475239965278 0.0886715128179426 47700.0000000000000000 0.0364125274889334 0.0491689126046156 0.0000000000000000
0.0717074671595592 0.0886231547767516 47800.0000000000000000 0.0364034749103482 0.0491418779160867 0.0000000000000000
0.0716671840939898 0.0885741317812818 47900.0000000000000000 0.0363938061219456 0.0491150535964642 0.0000000000000000
0.0716279826084855 0.0885250597647220 48000.0000000000000000 0.0363831138282494 0.0490895100272899 0.0000000000000000
0.0715887819734461 0.0884761510358598 48100.0000000000000000 0.0363722949156815 0.0490641021089420 0.0000000000000000
0.0715498179348041 0.0884278506350168 48200.0000000000000000 0.0363618326320746 0.0490392323483542 0.0000000000000000
0.0715107896177720 0.0883792054464137 48300.0000000000000000 0.0363509114201036 0.0490142355307863 0.0000000000000000
0.0714717379602866 0.0883314231867410 48400.0000000000000000 0.0363401701079827 0.0489898269794832 0.0000000000000000
0.0714332995877157 0.0882847934628095 48500.0000000000000000 0.0363295657348278 0.0489657499783817 0.0000000000000000
0.0713955956562761 0.0882375918810721 48600.0000000000000000 0.0363188950160649 0.0489422032391247 0.0000000000000000
0.0713590458709488 0.0881924382823009 48700.0000000000000000 0.0363088236078580 0.0489189353908743 0.0000000000000000
0.0713241136619272 0.0881496018675684 48800.0000000000000000 0.0362994181795756 0.0488961632687095 0.0000000000000000
0.0712893154372796 0.0881069664743742 48900.0000000000000000 0.0362900266191329 0.0488742779107074 0.0000000000000000
0.0712553060032138 0.0880649868879842 49000.0000000000000000 0.0362808387928528 0.0488528204673233 0.0000000000000000
0.0712225294939299 0.0880240856614867 49100.0000000000000000 0.0362718274305659 0.0488323388967737 0.0000000000000000
0.0711906873224553 0.0879843103572813 49200.0000000000000000 0.0362630289512922 0.0488123529130469 0.0000000000000000
0.0711600171898341 0.0879457209771936 49300.0000000000000000 0.0362545809132344 0.0487928337892338 0.0000000000000000
0.0711306362999455 0.0879079040470336 49400.0000000000000000 0.0362463924477133 0.0487738093349052 0.0000000000000000
0.0711009681367672 0.0878701839175748 49500.0000000000000000 0.0362379789464181 0.0487551810945029 0.0000000000000000
0.0710716768502189 0.0878324905177813 49600.0000000000000000 0.0362291432928251 0.0487374754851307 0.0000000000000000
0.0710430662835287 0.0877962646810580 49700.0000000000000000 0.0362208814210642 0.0487193323570034 0.0000000000000000
0.0710151887450247 0.0877610435813701 49800.0000000000000000 0.0362127168509151 0.0487023300687917 0.0000000000000000
0.0709884930004717 0.0877268009754110 49900.0000000000000000 0.0362046941520855 0.0486863151620442 0.0000000000000000
0.0709626734509719 0.0876943000902980 50000.0000000000000000 0.0361972667907554 0.0486707318456591 0.0000000000000000


==> figures/parametric_shape_inference/cylinder2/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1329.6129724257998532 0.0000000000000000 1305.4182947692784182 24.1946776565215131 0.0000000000000000 0.0000000000000000
100.0000000000000000 936.6001979907720170 1.1347967216312096 924.9158882108185935 10.5475787111490451 0.0000000000000000 0.0019343471730754
200.0000000000000000 646.6253373823512902 3.1549830134040775 638.5252039966217126 4.9407364822957964 0.0000000000000000 0.0044138900297358
300.0000000000000000 438.5739202987393810 5.0714170530875116 431.0991717789880227 2.3945748045484629 0.0000000000000000 0.0087566621154101
400.0000000000000000 291.9370183386231474 6.0911342453813564 284.5786904192644329 1.2528602559033655 0.0000000000000000 0.0143334180739624
500.0000000000000000 191.1702571964987953 6.5975475838353965 183.7946229037631269 0.7587291459600850 0.0000000000000000 0.0193575629402096
600.0000000000000000 123.5691705700508578 6.8361571381061701 116.1546869925444696 0.5541614634387114 0.0000000000000000 0.0241649759615166
700.0000000000000000 79.1588971686805110 6.8860148097571416 71.7672008542212581 0.4775136599182435 0.0000000000000000 0.0281678447838647
800.0000000000000000 50.5835479257674479 6.7834880752361730 43.3161501040158612 0.4528783560674073 0.0000000000000000 0.0310313904480087
900.0000000000000000 32.6376275139807177 6.6079732990374964 25.5498681944890009 0.4471920189491360 0.0000000000000000 0.0325940015050816
1000.0000000000000000 21.6409289856642957 6.3979717472912307 14.7655299869554693 0.4443677500454182 0.0000000000000000 0.0330595013721774
1100.0000000000000000 15.0602968796800685 6.1774919190636588 8.4083803168151690 0.4415557548163866 0.0000000000000000 0.0328688889848535
1200.0000000000000000 11.1833918394939662 5.9499337906722358 4.7667786482918917 0.4346206627039912 0.0000000000000000 0.0320587378258471
1300.0000000000000000 8.9117251944589615 5.7214375093869245 2.7348471815150073 0.4245438415910802 0.0000000000000000 0.0308966619659492
1400.0000000000000000 7.5636294081587847 5.4980790765404963 1.6253397895096440 0.4105990667328828 0.0000000000000000 0.0296114753757620
1500.0000000000000000 6.7571693142190696 5.3071174404240296 1.0271071092677140 0.3946143850529684 0.0000000000000000 0.0283303794743581
1600.0000000000000000 6.2246704832083344 5.1131979393735838 0.7052708743090339 0.3790511446867581 0.0000000000000000 0.0271505248389590
1700.0000000000000000 5.8383926028968869 4.9211401291699470 0.5269986816352119 0.3641427932398428 0.0000000000000000 0.0261109988518845
1800.0000000000000000 5.5460601682694755 4.7464185165967194 0.4242295739970564 0.3501396076963316 0.0000000000000000 0.0252724699793675
1900.0000000000000000 5.3093448581569307 4.5865987480150370 0.3607887517930670 0.3373403750098604 0.0000000000000000 0.0246169833389654
2000.0000000000000000 5.1098968384288810 4.4406853418985950 0.3194876298811999 0.3255828917856423 0.0000000000000000 0.0241409748634429
2100.0000000000000000 4.9315845135254586 4.3032089587295337 0.2904781747112548 0.3140468802322339 0.0000000000000000 0.0238504998524367
2200.0000000000000000 4.7330529872278868 4.1376013459974486 0.2665590723350771 0.3051991159688471 0.0000000000000000 0.0236934529265135
2300.0000000000000000 4.5715070134600255 4.0039502757664760 0.2470895622081375 0.2968812750519096 0.0000000000000000 0.0235859004335029
2400.0000000000000000 4.4745308495893159 3.9285031469025515 0.2334681760460778 0.2889529524403167 0.0000000000000000 0.0236065742003696
2500.0000000000000000 4.3959170336137641 3.8654848546632881 0.2236378694255416 0.2831570493153424 0.0000000000000000 0.0236372602095927
2600.0000000000000000 4.3281625522165994 3.8104499751927783 0.2161448050275726 0.2778751458504654 0.0000000000000000 0.0236926261457830
2700.0000000000000000 4.2704720325636343 3.7635919610233586 0.2105405547879090 0.2725717983030609 0.0000000000000000 0.0237677184493057
2800.0000000000000000 4.2206930752746397 3.7229587972173857 0.2052085029580512 0.2686633255004370 0.0000000000000000 0.0238624495987656
2900.0000000000000000 4.1775373189401481 3.6874094751825881 0.2005805915301735 0.2656007575782073 0.0000000000000000 0.0239464946491793
3000.0000000000000000 4.1432515972510586 3.6596114593369231 0.1966334421855366 0.2629812515686511 0.0000000000000000 0.0240254441599482
3100.0000000000000000 4.1116789123196904 3.6335079951636091 0.1934370901807078 0.2606326646583752 0.0000000000000000 0.0241011623169984
3200.0000000000000000 4.0819107503036234 3.6084676809528538 0.1907703654820711 0.2585013957736873 0.0000000000000000 0.0241713080950110
3300.0000000000000000 4.0583527630614862 3.5889661616178561 0.1884856434920906 0.2566703491902808 0.0000000000000000 0.0242306087612584
3400.0000000000000000 4.0388783786709608 3.5730981472113124 0.1864976999206263 0.2549996215655943 0.0000000000000000 0.0242829099734277
3500.0000000000000000 4.0243692464066951 3.5615011340686329 0.1849446997466471 0.2535935607232341 0.0000000000000000 0.0243298518681812
3600.0000000000000000 4.0052153978441956 3.5449526422976207 0.1835842579460859 0.2523064753858528 0.0000000000000000 0.0243720222146362
3700.0000000000000000 3.9904155058138993 3.5324706232144480 0.1824896366858792 0.2510407558351744 0.0000000000000000 0.0244144900783976
3800.0000000000000000 3.9618365185289615 3.5061404297603005 0.1813376915162033 0.2499342862925880 0.0000000000000000 0.0244241109598693
3900.0000000000000000 3.9081226381045928 3.4557703038799570 0.1794824413535364 0.2484322070887324 0.0000000000000000 0.0244376857823669
4000.0000000000000000 3.8528604439601093 3.4050049208863862 0.1768341191168738 0.2466058451896511 0.0000000000000000 0.0244155587671984
4100.0000000000000000 3.7787114198527703 3.3357821480256273 0.1737563496748594 0.2448142099152274 0.0000000000000000 0.0243587122370563
4200.0000000000000000 3.6618644635409088 3.2275139712373351 0.1677140152224215 0.2424109525209955 0.0000000000000000 0.0242255245601567
4300.0000000000000000 3.5749871742145940 3.1492774943875412 0.1623411369602989 0.2393302536990378 0.0000000000000000 0.0240382891677167
4400.0000000000000000 3.5550401285315569 3.1334643082393430 0.1607939669287415 0.2369010582563541 0.0000000000000000 0.0238807951071187
4500.0000000000000000 3.5411423430508595 3.1224137338048705 0.1598020665136966 0.2351545559394561 0.0000000000000000 0.0237719867928361
4600.0000000000000000 3.5281798585437789 3.1117037412954454 0.1591057982080815 0.2336846854402529 0.0000000000000000 0.0236856335999997
4700.0000000000000000 3.5259162774847606 3.1112830493835486 0.1585492048561152 0.2324688891925214 0.0000000000000000 0.0236151340525758
4800.0000000000000000 3.5122427083486518 3.0992035389173842 0.1581053216063399 0.2313843884790984 0.0000000000000000 0.0235494593458295
4900.0000000000000000 3.5047867243982518 3.0929813084038758 0.1577903427065813 0.2305250983141480 0.0000000000000000 0.0234899749736469
5000.0000000000000000 3.4995609663637439 3.0888716791250177 0.1575308977076310 0.2297219854165204 0.0000000000000000 0.0234364041145750
5100.0000000000000000 3.4960998440843118 3.0864052299991291 0.1572786998583759 0.2290303239684127 0.0000000000000000 0.0233855902583940
5200.0000000000000000 3.5033043041637266 3.0946225474615474 0.1570384452923429 0.2283052190417347 0.0000000000000000 0.0233380923681015
5300.0000000000000000 3.4849615484133740 3.0770092650943450 0.1569568084671347 0.2277035075326209 0.0000000000000000 0.0232919673192736
5400.0000000000000000 3.4965093973275110 3.0908030228888084 0.1553308058966213 0.2271684644010623 0.0000000000000000 0.0232071041410190
5500.0000000000000000 3.4182256043551926 3.0149231890184112 0.1538411112149468 0.2263478007416062 0.0000000000000000 0.0231135033802285
5600.0000000000000000 3.3776602200726393 2.9774995440196168 0.1520405149213860 0.2251299223673299 0.0000000000000000 0.0229902387643066
5700.0000000000000000 3.2954268871014181 2.9007154445545971 0.1482836518528400 0.2236136037780470 0.0000000000000000 0.0228141869159344
5800.0000000000000000 3.1992510818884559 2.8121013360210663 0.1433156927506735 0.2212795314586112 0.0000000000000000 0.0225545216581046
5900.0000000000000000 3.1077001844141279 2.7284351662517881 0.1383938349831816 0.2186133970125554 0.0000000000000000 0.0222577861666032
6000.0000000000000000 3.0832852173873353 2.7079369576225796 0.1367879484096621 0.2165755687577403 0.0000000000000000 0.0219847425973535
6100.0000000000000000 3.0687415392785620 2.6956467585661521 0.1359648482178174 0.2153439713396990 0.0000000000000000 0.0217859611548932
6200.0000000000000000 3.0603167576794679 2.6890091860582235 0.1354003718492871 0.2142787310901083 0.0000000000000000 0.0216284686818489
6300.0000000000000000 3.0544184992796795 2.6844216444723958 0.1350756783759947 0.2134255105527997 0.0000000000000000 0.0214956658784896
6400.0000000000000000 3.0446299312709693 2.6757660710083266 0.1348042653229437 0.2126797783264190 0.0000000000000000 0.0213798166132800
6500.0000000000000000 3.0381066582152667 2.6701517093766669 0.1346057718748598 0.2120619001154999 0.0000000000000000 0.0212872768482405
6600.0000000000000000 3.0295955306113447 2.6624605225597722 0.1343631904634900 0.2115562760550532 0.0000000000000000 0.0212155415330295
6700.0000000000000000 3.0242313798751663 2.6578455494065625 0.1341175158247133 0.2111044942069644 0.0000000000000000 0.0211638204369258
6800.0000000000000000 3.0802010755292266 2.7144667836426795 0.1339865782138058 0.2106215733735350 0.0000000000000000 0.0211261402992061
6900.0000000000000000 3.0107883808557654 2.6456904190586714 0.1337066037263824 0.2102945067669812 0.0000000000000000 0.0210968513037307
7000.0000000000000000 3.0035249007065890 2.6390696397854327 0.1334822944034340 0.2099004902516586 0.0000000000000000 0.0210724762660637
7100.0000000000000000 3.1832993667173235 2.8206664189803186 0.1318402841943099 0.2097591640257802 0.0000000000000000 0.0210334995169148
7200.0000000000000000 2.9636043552515079 2.6018556645877275 0.1313427074477860 0.2094311212629995 0.0000000000000000 0.0209748619529945
7300.0000000000000000 2.9256117228707867 2.5661169565257942 0.1298328071614614 0.2087545157355255 0.0000000000000000 0.0209074434480053
7400.0000000000000000 2.8936784768118859 2.5363895153998337 0.1287858143356975 0.2076769416248476 0.0000000000000000 0.0208262054515075
7500.0000000000000000 2.8074350037566105 2.4552665711659580 0.1251392849039862 0.2063405753768755 0.0000000000000000 0.0206885723097907
7600.0000000000000000 2.7154897610832442 2.3697796568269331 0.1213064766713747 0.2039193008347214 0.0000000000000000 0.0204843267502152
7700.0000000000000000 2.6195242717289555 2.2812741617310479 0.1169843423351320 0.2010068813932523 0.0000000000000000 0.0202588862695233
7800.0000000000000000 2.5732563988091215 2.2389983596019878 0.1155959619627252 0.1985708840205290 0.0000000000000000 0.0200911932238796
7900.0000000000000000 2.5541391128150894 2.2223910192199190 0.1147268673015624 0.1969910503064009 0.0000000000000000 0.0200301759872070
8000.0000000000000000 2.5374314908880207 2.2072487726923034 0.1140700060999394 0.1960861460749742 0.0000000000000000 0.0200265660208038
8100.0000000000000000 2.5384653773676598 2.2093065696010430 0.1135395346200487 0.1955509509782429 0.0000000000000000 0.0200683221683257
8200.0000000000000000 2.5149541841064389 2.1862226705179486 0.1130396474709021 0.1955379585829494 0.0000000000000000 0.0201539075346390
8300.0000000000000000 2.5049345250658606 2.1763623033556625 0.1127096891180046 0.1955775199664719 0.0000000000000000 0.0202850126257216
8400.0000000000000000 2.4965922197911592 2.1680384230641341 0.1123986894682230 0.1956965483863267 0.0000000000000000 0.0204585588724749
8500.0000000000000000 2.4902745836471198 2.1616314749179146 0.1122060018918127 0.1957741052017335 0.0000000000000000 0.0206630016356590
8600.0000000000000000 2.4835916793749138 2.1548808876793655 0.1119619775543294 0.1958540359898351 0.0000000000000000 0.0208947781513839
8700.0000000000000000 2.4842056621241917 2.1554747799240688 0.1117144771415616 0.1958719497530304 0.0000000000000000 0.0211444553055309
8800.0000000000000000 2.4767592538240772 2.1477194170153706 0.1117707870640856 0.1958548525073643 0.0000000000000000 0.0214141972372562
8900.0000000000000000 2.4825910961973419 2.1535613375018610 0.1115488935172524 0.1957845911394367 0.0000000000000000 0.0216962740387914
9000.0000000000000000 2.4728992727045522 2.1435560701857810 0.1116761207861153 0.1956808377940130 0.0000000000000000 0.0219862439386429
9100.0000000000000000 2.4661545614553684 2.1368042949378534 0.1115591282013143 0.1955161686994157 0.0000000000000000 0.0222749696167852
9200.0000000000000000 2.4641192972394212 2.1345879288042955 0.1115998217154555 0.1953545350772224 0.0000000000000000 0.0225770116424473
9300.0000000000000000 2.4658737227780674 2.1361297296016293 0.1115647963698182 0.1953193603300113 0.0000000000000000 0.0228598364766090
9400.0000000000000000 2.4604239015418989 2.1307309823978549 0.1115047455191925 0.1952002335925160 0.0000000000000000 0.0229879400323356
9500.0000000000000000 2.4585012321881932 2.1287823966849921 0.1114342502772743 0.1950520562570318 0.0000000000000000 0.0232325289688946
9600.0000000000000000 2.4480554350660477 2.1197998734686676 0.1101187915236736 0.1946649027282338 0.0000000000000000 0.0234718673454728
9700.0000000000000000 2.4068953961701585 2.0799828188340452 0.1089757301612525 0.1942517701656485 0.0000000000000000 0.0236850770092125
9800.0000000000000000 2.3143457614181897 1.9929244959145400 0.1046776148369571 0.1929522750117918 0.0000000000000000 0.0237913756549005
9900.0000000000000000 2.2077666309804056 1.8929874579604611 0.1006578015671680 0.1903681141139380 0.0000000000000000 0.0237532573388383
10000.0000000000000000 2.1347163858955627 1.8252469214250950 0.0978879968656042 0.1878768247253157 0.0000000000000000 0.0237046428795480
10100.0000000000000000 2.1316887220334535 1.8241422811234351 0.0974710774854288 0.1863017776774963 0.0000000000000000 0.0237735857470935
10200.0000000000000000 2.1195196358587025 1.8131724450111093 0.0970275180754679 0.1854050276368417 0.0000000000000000 0.0239146451352833
10300.0000000000000000 2.1156386620431245 1.8099813121603150 0.0969296617949993 0.1846357321486110 0.0000000000000000 0.0240919559391991
10400.0000000000000000 2.1090395122432342 1.8037903995415623 0.0969146049629014 0.1840414503411203 0.0000000000000000 0.0242930573976501
10500.0000000000000000 2.1163611194756196 1.8117733651047390 0.0966167744626662 0.1834652363690351 0.0000000000000000 0.0245057435391797
10600.0000000000000000 2.1038238282264925 1.7993642753484473 0.0966996140540184 0.1830297437968510 0.0000000000000000 0.0247301950271755
10700.0000000000000000 2.1037000416239118 1.7993615440716710 0.0967883146147340 0.1825864741282674 0.0000000000000000 0.0249637088092394
10800.0000000000000000 2.1049248002451142 1.8012664053620249 0.0964544007641731 0.1819968652775745 0.0000000000000000 0.0252071288413416
10900.0000000000000000 2.0992912914702426 1.7954795337132234 0.0966424272473349 0.1817066352590787 0.0000000000000000 0.0254626952506057
11000.0000000000000000 2.0972160768289543 1.7935580811405645 0.0966126458907141 0.1813207087759460 0.0000000000000000 0.0257246410217297
11100.0000000000000000 2.0950346434269291 1.7915968716431621 0.0966081466267905 0.1808355558479710 0.0000000000000000 0.0259940693090056
11200.0000000000000000 2.0938009862170821 1.7904210962455345 0.0965926922313027 0.1804971176218078 0.0000000000000000 0.0262900801184370
11300.0000000000000000 2.0940851369105911 1.7913082023815838 0.0963280297962481 0.1798487919927881 0.0000000000000000 0.0266001127399714
11400.0000000000000000 2.0878577611192246 1.7850171923808791 0.0964179325144028 0.1794866333529134 0.0000000000000000 0.0269360028710294
11500.0000000000000000 2.0865273292299618 1.7839863936662150 0.0963299337062189 0.1789092729913316 0.0000000000000000 0.0273017288661962
11600.0000000000000000 2.0937723962112686 1.7918635779079111 0.0960042725246118 0.1781893960980529 0.0000000000000000 0.0277151496806928
11700.0000000000000000 2.0779966867655819 1.7761612358817143 0.0962881754941909 0.1773502958235569 0.0000000000000000 0.0281969795661202
11800.0000000000000000 2.0739458135014206 1.7722789879951721 0.0963135778325511 0.1765915589168028 0.0000000000000000 0.0287616887568944
11900.0000000000000000 2.0624481246631254 1.7616250166124665 0.0963882184803960 0.1749863734453320 0.0000000000000000 0.0294485161249309
12000.0000000000000000 2.0376437156330138 1.7385496780410263 0.0960546252938551 0.1729215260375190 0.0000000000000000 0.0301178862606133
12100.0000000000000000 2.0136418094127446 1.7164169473291842 0.0955572746658214 0.1713237242426522 0.0000000000000000 0.0303438631750869
12200.0000000000000000 1.9993311692325575 1.7037784968264895 0.0946336153150863 0.1707331346041987 0.0000000000000000 0.0301859224867831
12300.0000000000000000 2.0702587362718492 1.7758000593573886 0.0941314795421802 0.1704271681893988 0.0000000000000000 0.0299000291828816
12400.0000000000000000 1.9880465291187472 1.6944296473979352 0.0935584661883567 0.1704726430809576 0.0000000000000000 0.0295857724514978
12500.0000000000000000 1.9806397032674867 1.6877933835879195 0.0930944399435288 0.1704694028036153 0.0000000000000000 0.0292824769324231
12600.0000000000000000 1.9989223289565932 1.7069597500480063 0.0925309178158178 0.1704341249332783 0.0000000000000000 0.0289975361594907
12700.0000000000000000 1.9727872616856270 1.6808936226830784 0.0926860556739576 0.1704673281545311 0.0000000000000000 0.0287402551740600
12800.0000000000000000 1.9524492598224779 1.6624034052715007 0.0911701074645252 0.1703948409756752 0.0000000000000000 0.0284809061107766
12900.0000000000000000 1.9235943887662579 1.6356415644171745 0.0899800590939225 0.1697571424649508 0.0000000000000000 0.0282156227902099
13000.0000000000000000 1.8584662073558496 1.5749413855270276 0.0870824452047198 0.1685606648168745 0.0000000000000000 0.0278817118072276
13100.0000000000000000 1.7813531451113507 1.5024925025474745 0.0844905558765017 0.1668799020032024 0.0000000000000000 0.0274901846841721
13200.0000000000000000 1.7111137810115775 1.4370132426125797 0.0821664209245568 0.1648572184045810 0.0000000000000000 0.0270768990698603
13300.0000000000000000 1.6838705501392817 1.4124898283936393 0.0812768146752598 0.1633422422398687 0.0000000000000000 0.0267616648305137
13400.0000000000000000 1.6770805927677925 1.4071108993051424 0.0808913864983711 0.1625165172970928 0.0000000000000000 0.0265617896671861
13500.0000000000000000 1.6718694209733533 1.4026846592029008 0.0807713317566437 0.1619921119361184 0.0000000000000000 0.0264213180776903
13600.0000000000000000 1.6712110917613938 1.4024896479466087 0.0807394610450528 0.1616653919159909 0.0000000000000000 0.0263165908537412
13700.0000000000000000 1.6707038306151238 1.4027098112130705 0.0801971913998120 0.1615649279721834 0.0000000000000000 0.0262319000300580
13800.0000000000000000 1.6694740332622016 1.4015364981149896 0.0805432201450522 0.1612294345220509 0.0000000000000000 0.0261648804801089
13900.0000000000000000 1.6664653486541079 1.3988677710598016 0.0805116359905067 0.1609779149915093 0.0000000000000000 0.0261080266122901
14000.0000000000000000 1.6636294906710656 1.3961617137623499 0.0805124173625608 0.1608910407303056 0.0000000000000000 0.0260643188158490
14100.0000000000000000 1.6623672513286543 1.3949721098201500 0.0805324528430419 0.1608387557436701 0.0000000000000000 0.0260239329217923
14200.0000000000000000 1.6853682997753072 1.4180493094164996 0.0806331070720495 0.1606980722825419 0.0000000000000000 0.0259878110042163
14300.0000000000000000 1.6606803241288470 1.3937305877947295 0.0804226316460986 0.1605675332207520 0.0000000000000000 0.0259595714672672
14400.0000000000000000 1.6637261294080312 1.3969393752201043 0.0803609085931353 0.1604930246087025 0.0000000000000000 0.0259328209860892
14500.0000000000000000 1.6596752832065078 1.3929201703079257 0.0804576464873425 0.1603863127065490 0.0000000000000000 0.0259111537046905
14600.0000000000000000 1.6623543036533985 1.3956784934793931 0.0804636754521096 0.1603228947541739 0.0000000000000000 0.0258892399677219
14700.0000000000000000 1.6590950008209777 1.3926054499746146 0.0803652807310426 0.1602571896651147 0.0000000000000000 0.0258670804502059
14800.0000000000000000 1.6596165692871458 1.3931477048495209 0.0804426942302698 0.1601751061174500 0.0000000000000000 0.0258510640899052
14900.0000000000000000 1.6595489431614088 1.3932378905317897 0.0803597932312289 0.1601184121189194 0.0000000000000000 0.0258328472794706
15000.0000000000000000 1.6603960468035355 1.3942238015907371 0.0803628581834307 0.1599905619462618 0.0000000000000000 0.0258188250831058
15100.0000000000000000 1.6583217562502648 1.3921583344712973 0.0804075140502748 0.1599533008777258 0.0000000000000000 0.0258026068509668
15200.0000000000000000 1.6570148601737191 1.3909832920674869 0.0803425541488123 0.1598992816584567 0.0000000000000000 0.0257897322989630
15300.0000000000000000 1.6408677754731096 1.3759435806507074 0.0794648102379409 0.1596997398611804 0.0000000000000000 0.0257596447232808
15400.0000000000000000 1.6268357855558495 1.3628123557118388 0.0791616698915625 0.1591503423955693 0.0000000000000000 0.0257114175568790
15500.0000000000000000 1.6228969204914196 1.3594549897222705 0.0789997374111254 0.1587866763324639 0.0000000000000000 0.0256555170255599
15600.0000000000000000 1.5761435104127735 1.3150768443596710 0.0775709310987917 0.1579545034962024 0.0000000000000000 0.0255412314581083
15700.0000000000000000 1.5248606315861766 1.2667200077325296 0.0759450868341280 0.1568221499777991 0.0000000000000000 0.0253733870417198
15800.0000000000000000 1.4757227461527689 1.2205375746633260 0.0748602012226042 0.1551518139788640 0.0000000000000000 0.0251731562879750
15900.0000000000000000 1.4416649857392370 1.1886493345589377 0.0744359577261898 0.1535645994752960 0.0000000000000000 0.0250150939788132
16000.0000000000000000 1.4416764247323073 1.1891747458223589 0.0746520955529432 0.1529218928460897 0.0000000000000000 0.0249276905109155
16100.0000000000000000 1.4353372360507493 1.1839251057541316 0.0740541822288035 0.1524790486444599 0.0000000000000000 0.0248788994233545
16200.0000000000000000 1.4304238332567323 1.1791393367148739 0.0740694045712210 0.1523596258170509 0.0000000000000000 0.0248554661535864
16300.0000000000000000 1.4399246208577519 1.1891513157017257 0.0738079657807329 0.1521179935054762 0.0000000000000000 0.0248473458698170
16400.0000000000000000 1.4337692752055415 1.1831561634363457 0.0739487489439459 0.1518260168452612 0.0000000000000000 0.0248383459799887
16500.0000000000000000 1.4325062931235526 1.1815867207156718 0.0741608237001521 0.1519219644092686 0.0000000000000000 0.0248367842984600
16600.0000000000000000 1.4330101946696934 1.1821531684846196 0.0741270859050059 0.1518905793849734 0.0000000000000000 0.0248393608950945
16700.0000000000000000 1.4369629610661860 1.1871877489035636 0.0734547506876532 0.1514841519232386 0.0000000000000000 0.0248363095517306
16800.0000000000000000 1.4389698522639072 1.1882258596095499 0.0742246965289365 0.1516739372376601 0.0000000000000000 0.0248453588877606
16900.0000000000000000 1.4339408752621132 1.1836693763028399 0.0739614166603287 0.1514636183096306 0.0000000000000000 0.0248464639893143
17000.0000000000000000 1.4353281873168013 1.1849811703337478 0.0742337764181742 0.1512565608721960 0.0000000000000000 0.0248566796926832
17100.0000000000000000 1.4352672512618210 1.1849813828347422 0.0742010095350199 0.1512241579332741 0.0000000000000000 0.0248607009587849
17200.0000000000000000 1.4285245740039958 1.1786876909465411 0.0739119254587600 0.1510605237861919 0.0000000000000000 0.0248644338125028
17300.0000000000000000 1.4329408322100923 1.1827629318093233 0.0741457874623805 0.1511577860240678 0.0000000000000000 0.0248743269143206
17400.0000000000000000 1.4513067324362274 1.2016390777799726 0.0739697187298018 0.1508224647642636 0.0000000000000000 0.0248754711621894
17500.0000000000000000 1.4410701554582337 1.1911620334492243 0.0742430646892826 0.1507722384095362 0.0000000000000000 0.0248928189101905
17600.0000000000000000 1.4320333458524466 1.1822539215051495 0.0741004171834305 0.1507884625585516 0.0000000000000000 0.0248905446053149
17700.0000000000000000 1.4332427123595719 1.1837188424663636 0.0741367029926933 0.1504876524773792 0.0000000000000000 0.0248995144231359
17800.0000000000000000 1.4340405623487995 1.1846019223724991 0.0740193145460364 0.1505144145071139 0.0000000000000000 0.0249049109231500
17900.0000000000000000 1.4274034044861859 1.1779941418634881 0.0740614482136762 0.1504370963458632 0.0000000000000000 0.0249107180631585
18000.0000000000000000 1.4315010999034932 1.1820545798569178 0.0741540273976197 0.1503749992362886 0.0000000000000000 0.0249174934126670
18100.0000000000000000 1.4393079567043532 1.1899770893051043 0.0741322167115194 0.1502737073253422 0.0000000000000000 0.0249249433623873
18200.0000000000000000 1.4712666113448010 1.2220270817201728 0.0742269554790031 0.1500751813625920 0.0000000000000000 0.0249373927830329
18300.0000000000000000 1.4319089333800457 1.1827662610238079 0.0740720169872998 0.1501350477007884 0.0000000000000000 0.0249356076681497
18400.0000000000000000 1.4370556836831576 1.1880228561114978 0.0740599575503553 0.1500333334403050 0.0000000000000000 0.0249395365809995
18500.0000000000000000 1.4329315586466800 1.1834261867653002 0.0743736799675045 0.1501798258415812 0.0000000000000000 0.0249518660722941
18600.0000000000000000 1.4296585284525289 1.1805041928736639 0.0742010682202959 0.1500002114844095 0.0000000000000000 0.0249530558741597
18700.0000000000000000 1.4392082438370530 1.1899289854620179 0.0743615232994349 0.1499513434984447 0.0000000000000000 0.0249663915771554
18800.0000000000000000 1.4345164314115078 1.1854001685806315 0.0742811165327003 0.1498685507330919 0.0000000000000000 0.0249665955650842
18900.0000000000000000 1.4347389603730478 1.1855512010674853 0.0743641223242184 0.1498551903120832 0.0000000000000000 0.0249684466692608
19000.0000000000000000 1.4375728585007446 1.1884764886482284 0.0743007179705308 0.1498224866685290 0.0000000000000000 0.0249731652134563
19100.0000000000000000 1.4486451645026084 1.1989698348139863 0.0746600387461427 0.1500405235014784 0.0000000000000000 0.0249747674410009
19200.0000000000000000 1.4848442103863853 1.2343981631454086 0.0748935988661561 0.1505832076593724 0.0000000000000000 0.0249692407154482
19300.0000000000000000 1.5328304326182627 1.2795792646361996 0.0759587375462022 0.1523543419268192 0.0000000000000000 0.0249380885090418
19400.0000000000000000 1.7036033082163169 1.4431769704952395 0.0786405874875760 0.1569194972893465 0.0000000000000000 0.0248662529441551
19500.0000000000000000 2.1254971981644681 1.8449651504681874 0.0870629895560521 0.1687461603811628 0.0000000000000000 0.0247228977590657
19600.0000000000000000 3.0460464592548018 2.7112510010488520 0.1103029061695111 0.1999250699104404 0.0000000000000000 0.0245674821259980
19700.0000000000000000 4.6518595756864576 4.1918329283383091 0.1657444578175530 0.2695622399553206 0.0000000000000000 0.0247199495752756
19800.0000000000000000 6.7283463465298761 6.0445785036346322 0.2723195028200689 0.3859401100313404 0.0000000000000000 0.0255082300438349
19900.0000000000000000 8.5171786289740083 7.6016721017449935 0.4124064715770338 0.4766565544433864 0.0000000000000000 0.0264435012085956
20000.0000000000000000 9.0086072417282761 8.0503299367932222 0.4959968741383366 0.4344921827029343 0.0000000000000000 0.0277882480937835
20100.0000000000000000 7.6889349008216481 6.9511992438853216 0.4230655888191021 0.2851939255713175 0.0000000000000000 0.0294761425459062
20200.0000000000000000 5.6259675189566742 5.1497264407928220 0.2876312463429717 0.1584986840948036 0.0000000000000000 0.0301111477260769
20300.0000000000000000 3.8501952075467321 3.5542852686166908 0.1815419989499098 0.0847483352037859 0.0000000000000000 0.0296196047763456
20400.0000000000000000 2.6294615452807708 2.4356360029653481 0.1167573778060711 0.0487902753163509 0.0000000000000000 0.0282778891930005
20500.0000000000000000 1.8229611440305800 1.6845236939923205 0.0807303973346222 0.0312686132834206 0.0000000000000000 0.0264384394202169
20600.0000000000000000 1.3243289727411309 1.2171679643500497 0.0604339690946602 0.0220381036211172 0.0000000000000000 0.0246889356753037
20700.0000000000000000 1.0220810776295060 0.9335633485464035 0.0479996486902206 0.0172954043569563 0.0000000000000000 0.0232226760359256
20800.0000000000000000 0.8284337609621391 0.7524568550764739 0.0393953907583758 0.0146203937019332 0.0000000000000000 0.0219611214253562
20900.0000000000000000 0.7001133160920614 0.6344184519572559 0.0320577724981835 0.0127405953567270 0.0000000000000000 0.0208964962798950
21000.0000000000000000 0.6119363159865975 0.5535176449919597 0.0268641434309320 0.0115214686039430 0.0000000000000000 0.0200330589597628
21100.0000000000000000 0.5387537637752261 0.4866635596376127 0.0226434302636780 0.0101387913222908 0.0000000000000000 0.0193079825516446
21200.0000000000000000 0.4833934100562498 0.4364064273685844 0.0193783197695488 0.0089636366009904 0.0000000000000000 0.0186450263171261
21300.0000000000000000 0.4384777749810359 0.3953785475750789 0.0168627921491672 0.0081680899463286 0.0000000000000000 0.0180683453104611
21400.0000000000000000 0.4036743767205593 0.3634614184528803 0.0151811377199592 0.0075007002382280 0.0000000000000000 0.0175311203094918
21500.0000000000000000 0.3720345107129026 0.3339012253902429 0.0140057167299113 0.0070792807912685 0.0000000000000000 0.0170482878014799
21600.0000000000000000 0.3662519614926256 0.3299095245872702 0.0130248943296346 0.0067146504103737 0.0000000000000000 0.0166028921653470
21700.0000000000000000 0.3273278584661650 0.2927372743445625 0.0119253937368676 0.0064207002163703 0.0000000000000000 0.0162444901683645
21800.0000000000000000 0.3136947720037170 0.2806493952672484 0.0109222745496439 0.0062093528741859 0.0000000000000000 0.0159137493126389
21900.0000000000000000 0.3043331789509657 0.2726434435120420 0.0101346925199962 0.0059553119037903 0.0000000000000000 0.0155997310151372
22000.0000000000000000 0.2864394834802771 0.2557450415002765 0.0095180913703315 0.0058800062693040 0.0000000000000000 0.0152963443403651
22100.0000000000000000 0.2768782962159178 0.2472932154659978 0.0088987392932552 0.0056705300233528 0.0000000000000000 0.0150158114333119
22200.0000000000000000 0.2707217103374320 0.2419274070957310 0.0084086178836822 0.0056640808612597 0.0000000000000000 0.0147216044967590
22300.0000000000000000 0.2595730015825270 0.2316177133949431 0.0080309048518048 0.0054992031925442 0.0000000000000000 0.0144251801432349
22400.0000000000000000 0.2457038404301282 0.2185580379284382 0.0077358126551493 0.0052739918233070 0.0000000000000000 0.0141359980232337
22500.0000000000000000 0.2445084145217557 0.2180398814184546 0.0074332318322727 0.0051881212913927 0.0000000000000000 0.0138471799796357
22600.0000000000000000 0.2315369664157249 0.2054769239254981 0.0073365150679947 0.0051338999771721 0.0000000000000000 0.0135896274450600
22700.0000000000000000 0.2333543018014518 0.2079014332700566 0.0070413895701306 0.0050724815297125 0.0000000000000000 0.0133389974315522
22800.0000000000000000 0.2185701546352770 0.1936641511028297 0.0069757072391550 0.0048493658547826 0.0000000000000000 0.0130809304385097
22900.0000000000000000 0.2160462982615328 0.1917229677421235 0.0067543177789513 0.0047112860308683 0.0000000000000000 0.0128577267095897
23000.0000000000000000 0.2015704919971777 0.1777520033754933 0.0065559497049128 0.0046065011531382 0.0000000000000000 0.0126560377636334
23100.0000000000000000 0.2031185304837756 0.1798952228015548 0.0063268091766172 0.0044400160160387 0.0000000000000000 0.0124564824895649
23200.0000000000000000 0.1995842025207392 0.1768972294624562 0.0060636692655989 0.0043708356314779 0.0000000000000000 0.0122524681612063
23300.0000000000000000 0.1848492977470345 0.1626522813015591 0.0058476816080190 0.0043070055230511 0.0000000000000000 0.0120423293144052
23400.0000000000000000 0.1827086716841580 0.1611966247824306 0.0055625234824633 0.0041396872705128 0.0000000000000000 0.0118098361487513
23500.0000000000000000 0.1958387980625558 0.1748873732710174 0.0053552299150324 0.0040468394146170 0.0000000000000000 0.0115493554618890
23600.0000000000000000 0.1780822000710784 0.1578378439656501 0.0050502037679988 0.0039044858795832 0.0000000000000000 0.0112896664578464
23700.0000000000000000 0.1755055476511880 0.1558357184340189 0.0048076763931735 0.0038295730418726 0.0000000000000000 0.0110325797821230
23800.0000000000000000 0.1622892617648251 0.1432141932335531 0.0044914255191391 0.0037946125688504 0.0000000000000000 0.0107890304432825
23900.0000000000000000 0.1575980463680074 0.1390902859290555 0.0042783309423411 0.0036674929857457 0.0000000000000000 0.0105619365108651
24000.0000000000000000 0.1484196675109855 0.1305283584481925 0.0039987540212776 0.0035636784179300 0.0000000000000000 0.0103288766235854
24100.0000000000000000 0.1494770628836085 0.1320798345016665 0.0037562651709626 0.0035459942859217 0.0000000000000000 0.0100949689250578
24200.0000000000000000 0.1448341359994492 0.1279540590741168 0.0035739550163307 0.0034362839728155 0.0000000000000000 0.0098698379361861
24300.0000000000000000 0.1383121518337973 0.1220828001011474 0.0033484934354932 0.0032386319088639 0.0000000000000000 0.0096422263882928
24400.0000000000000000 0.1462776099339766 0.1304228865108944 0.0031391217239501 0.0032891694423875 0.0000000000000000 0.0094264322567445
24500.0000000000000000 0.1555563597822982 0.1401853750076432 0.0029557797412148 0.0032012010463198 0.0000000000000000 0.0092140039871205
24600.0000000000000000 0.1266174480920162 0.1117018290348103 0.0027480984715575 0.0031616653287970 0.0000000000000000 0.0090058552568514
24700.0000000000000000 0.1189687494637391 0.1044802919595711 0.0026340409372623 0.0030515678887139 0.0000000000000000 0.0088028486781919
24800.0000000000000000 0.1288756573263885 0.1148117757578338 0.0024601482636607 0.0029994624996279 0.0000000000000000 0.0086042708052660
24900.0000000000000000 0.1135872854983686 0.0999231776809011 0.0023036817788220 0.0029441289157346 0.0000000000000000 0.0084162971229109
25000.0000000000000000 0.1110598894629065 0.0977914372229317 0.0021642135441811 0.0028725798510643 0.0000000000000000 0.0082316588447294
25100.0000000000000000 0.1119842940189789 0.0990460532661530 0.0020417922255326 0.0028511552924114 0.0000000000000000 0.0080452932348818
25200.0000000000000000 0.1078273234905618 0.0952341193005864 0.0019256839983081 0.0027963897993908 0.0000000000000000 0.0078711303922765
25300.0000000000000000 0.1028273967484413 0.0905761076388240 0.0018281459527260 0.0027209063558550 0.0000000000000000 0.0077022368010363
25400.0000000000000000 0.1051947088838983 0.0932064214516833 0.0017462183716768 0.0026987829324866 0.0000000000000000 0.0075432861280515
25500.0000000000000000 0.1072527664068083 0.0955701042955857 0.0016475506696534 0.0026403477776149 0.0000000000000000 0.0073947636639543
25600.0000000000000000 0.0949239383394088 0.0835053483355036 0.0015616327136973 0.0026043375565100 0.0000000000000000 0.0072526197336980
25700.0000000000000000 0.0975660769011983 0.0864278201113303 0.0014901184904386 0.0025400133796925 0.0000000000000000 0.0071081249197368
25800.0000000000000000 0.0906729852213838 0.0797373211514747 0.0014223400623847 0.0025472830347625 0.0000000000000000 0.0069660409727619
25900.0000000000000000 0.1006634636539920 0.0899627463641952 0.0013499656514640 0.0025213057290175 0.0000000000000000 0.0068294459093153
26000.0000000000000000 0.0893116401277068 0.0789046705570875 0.0012710380867584 0.0024334604731289 0.0000000000000000 0.0067024710107321
26100.0000000000000000 0.0958464279166401 0.0856013900707105 0.0012447947086248 0.0024232444076717 0.0000000000000000 0.0065769987296330
26200.0000000000000000 0.0877622249093720 0.0777502736312001 0.0011775097568069 0.0023756518187774 0.0000000000000000 0.0064587897025876
26300.0000000000000000 0.0901694344400994 0.0803369595220842 0.0011202210603977 0.0023748115349352 0.0000000000000000 0.0063374423226823
26400.0000000000000000 0.0922677223323185 0.0826755159848948 0.0010853452432858 0.0022800089921399 0.0000000000000000 0.0062268521119980
26500.0000000000000000 0.0870495449424281 0.0776534265386894 0.0010259048614528 0.0022531537013721 0.0000000000000000 0.0061170598409138
26600.0000000000000000 0.0888042964457575 0.0795574219343117 0.0009954708070176 0.0022413822522693 0.0000000000000000 0.0060100214521589
26700.0000000000000000 0.0817232378258859 0.0726762409472438 0.0009654032061381 0.0021691607592049 0.0000000000000000 0.0059124329132991
26800.0000000000000000 0.0790697177007414 0.0701417955738283 0.0009531541029015 0.0021604607642209 0.0000000000000000 0.0058143072597907
26900.0000000000000000 0.1051743006713802 0.0963784413146493 0.0009416848859214 0.0021366391081058 0.0000000000000000 0.0057175353627037
27000.0000000000000000 0.0822051445787201 0.0735981737781955 0.0008720318861976 0.0021066084343168 0.0000000000000000 0.0056283304800103
27100.0000000000000000 0.0813565915964438 0.0729302413895176 0.0008383148604415 0.0020442439240243 0.0000000000000000 0.0055437914224604
27200.0000000000000000 0.0755208767490849 0.0672357407223908 0.0008241898653523 0.0020055634999188 0.0000000000000000 0.0054553826614230
27300.0000000000000000 0.0887146009039189 0.0805173907762034 0.0008420433590424 0.0019833054478939 0.0000000000000000 0.0053718613207792
27400.0000000000000000 0.0775054926762869 0.0694907039949795 0.0007757877558487 0.0019465407888620 0.0000000000000000 0.0052924601365966
27500.0000000000000000 0.0799822283989007 0.0720691803633282 0.0007754559865072 0.0019205612040347 0.0000000000000000 0.0052170308450306
27600.0000000000000000 0.0783485226056207 0.0705797939668597 0.0007263505650372 0.0019048816301503 0.0000000000000000 0.0051374964435736
27700.0000000000000000 0.0797000746591866 0.0719702752332224 0.0007526820642022 0.0019105387698248 0.0000000000000000 0.0050665785919372
27800.0000000000000000 0.0899527104485232 0.0823652621059092 0.0006954209756401 0.0018934826483741 0.0000000000000000 0.0049985447185997
27900.0000000000000000 0.0801549688927373 0.0726640597536893 0.0006893366272434 0.0018735007127681 0.0000000000000000 0.0049280717990365
28000.0000000000000000 0.0722742745203176 0.0648805140918503 0.0007028297202732 0.0018357768563523 0.0000000000000000 0.0048551538518418
28100.0000000000000000 0.0679486632073509 0.0607173346497535 0.0006548299746447 0.0017829700628712 0.0000000000000000 0.0047935285200814
28200.0000000000000000 0.0724461116814491 0.0652811264286840 0.0006521654538601 0.0017803297556948 0.0000000000000000 0.0047324900432102
28300.0000000000000000 0.0700083566675033 0.0629476356177559 0.0006332543888697 0.0017566815166406 0.0000000000000000 0.0046707851442371
28400.0000000000000000 0.0666870786502816 0.0597173349902424 0.0006134815708988 0.0017404441282033 0.0000000000000000 0.0046158179609371
28500.0000000000000000 0.0717076441470434 0.0648030537491774 0.0006096374689174 0.0017392535444578 0.0000000000000000 0.0045556993844908
28600.0000000000000000 0.0641576274675955 0.0573877262413707 0.0005971594229167 0.0016728859052802 0.0000000000000000 0.0044998558980279
28700.0000000000000000 0.0705274252508366 0.0638087018775766 0.0005958172749169 0.0016797250069276 0.0000000000000000 0.0044431810914156
28800.0000000000000000 0.0636296533951985 0.0570126411198626 0.0005894518635766 0.0016346144451990 0.0000000000000000 0.0043929459665603
28900.0000000000000000 0.0691707085109556 0.0625809272146263 0.0005977754789583 0.0016481517730567 0.0000000000000000 0.0043438540443143
29000.0000000000000000 0.0653797672294516 0.0589170226103930 0.0005651813755372 0.0016010753872810 0.0000000000000000 0.0042964878562404
29100.0000000000000000 0.0786340816720135 0.0721912915410220 0.0005433127804596 0.0016492714096308 0.0000000000000000 0.0042502059409011
29200.0000000000000000 0.0640871810873252 0.0577339150881881 0.0005578069662706 0.0015878136632442 0.0000000000000000 0.0042076453696222
29300.0000000000000000 0.1627893538948128 0.1565041694458082 0.0005531298547758 0.0015702773399669 0.0000000000000000 0.0041617772542619
29400.0000000000000000 0.0693126679353673 0.0630916190560392 0.0005361255260229 0.0015633242109089 0.0000000000000000 0.0041215991423963
29500.0000000000000000 0.0667908993969736 0.0606291397744448 0.0005522066849968 0.0015277454139215 0.0000000000000000 0.0040818075236105
29600.0000000000000000 0.1220043108264908 0.1158827325237460 0.0005502303741849 0.0015310764507533 0.0000000000000000 0.0040402714778066
29700.0000000000000000 0.0672738739134916 0.0612242563134741 0.0005292298701927 0.0015131121130026 0.0000000000000000 0.0040072756168221
29800.0000000000000000 0.0597819025156288 0.0537960274436386 0.0005247049117190 0.0014905351067582 0.0000000000000000 0.0039706350535130
29900.0000000000000000 0.0638338653180517 0.0578783459287486 0.0005149561486234 0.0015028874359379 0.0000000000000000 0.0039376758047418
30000.0000000000000000 0.0630616452610874 0.0571654798016321 0.0005060906585204 0.0014901954305289 0.0000000000000000 0.0038998793704060
30100.0000000000000000 0.0581083078526219 0.0522645485385487 0.0005012037131705 0.0014794719091274 0.0000000000000000 0.0038630836917752
30200.0000000000000000 0.0731126167531561 0.0672948932424599 0.0005142167694801 0.0014729779772815 0.0000000000000000 0.0038305287639347
30300.0000000000000000 0.0626263294943228 0.0568611911486886 0.0004992549771272 0.0014669624676819 0.0000000000000000 0.0037989209008252
30400.0000000000000000 0.0742966224791672 0.0685269364300626 0.0004843145649991 0.0015124852402850 0.0000000000000000 0.0037728862438205
30500.0000000000000000 0.0662918402106691 0.0606199163304147 0.0004843848412243 0.0014469001017097 0.0000000000000000 0.0037406389373203
30600.0000000000000000 0.0555091390290010 0.0499263690604409 0.0004772448302669 0.0013975090270556 0.0000000000000000 0.0037080161112376
30700.0000000000000000 0.0605486062663215 0.0549996591275294 0.0004692904360980 0.0014039309938606 0.0000000000000000 0.0036757257088335
30800.0000000000000000 0.0607333285754023 0.0551957289991551 0.0004793574039412 0.0014124534255268 0.0000000000000000 0.0036457887467792
30900.0000000000000000 0.0576577404162499 0.0521907436200434 0.0004639381215017 0.0013849274082768 0.0000000000000000 0.0036181312664280
31000.0000000000000000 0.0616238997690251 0.0561748946704294 0.0004722216258289 0.0013879461571084 0.0000000000000000 0.0035888373156583
31100.0000000000000000 0.0593277748056148 0.0539076645374908 0.0004710250490513 0.0013838282760076 0.0000000000000000 0.0035652569430652
31200.0000000000000000 0.0672555395594862 0.0618931166861128 0.0004629835335402 0.0013566856528555 0.0000000000000000 0.0035427536869778
31300.0000000000000000 0.0587209170139606 0.0533879139169927 0.0004667537505242 0.0013460953453019 0.0000000000000000 0.0035201540011418
31400.0000000000000000 0.0726282641922893 0.0673225904001780 0.0004648088098051 0.0013464024227576 0.0000000000000000 0.0034944625595486
31500.0000000000000000 0.0557928878106624 0.0505502063792361 0.0004629535584849 0.0013116000542656 0.0000000000000000 0.0034681278186758
31600.0000000000000000 0.0580587421751818 0.0528615100098869 0.0004417846124814 0.0013113552224157 0.0000000000000000 0.0034440923303978
31700.0000000000000000 0.0558236542767076 0.0506433568261285 0.0004593280344523 0.0013011549124083 0.0000000000000000 0.0034198145037186
31800.0000000000000000 0.0547944408663765 0.0496830090843972 0.0004583107085506 0.0012651335482463 0.0000000000000000 0.0033879875251824
31900.0000000000000000 0.0583924399649692 0.0533131865918137 0.0004392450918523 0.0012764993829729 0.0000000000000000 0.0033635088983302
32000.0000000000000000 0.0634351170605219 0.0583962115528596 0.0004387114514306 0.0012602500275095 0.0000000000000000 0.0033399440287222
32100.0000000000000000 0.1814307148037643 0.1762587946158136 0.0005828192792383 0.0012754243674439 0.0000000000000000 0.0033136765412684
32200.0000000000000000 0.0637876439480143 0.0587917021415037 0.0004472916058784 0.0012571000391726 0.0000000000000000 0.0032915501614596
32300.0000000000000000 0.0544567320841869 0.0495453652877959 0.0004305136253912 0.0012175204647354 0.0000000000000000 0.0032633327062644
32400.0000000000000000 0.0640672787383799 0.0591571442023361 0.0004222830183391 0.0012449760983507 0.0000000000000000 0.0032428754193540
32500.0000000000000000 0.0579981334365340 0.0531103907130923 0.0004255716994790 0.0012411876910465 0.0000000000000000 0.0032209833329162
32600.0000000000000000 0.0535410167447170 0.0487044958978044 0.0004264482336762 0.0012110973950406 0.0000000000000000 0.0031989752181958
32700.0000000000000000 0.0569125698502218 0.0520677720031498 0.0004501381828993 0.0012192054964162 0.0000000000000000 0.0031754541677565
32800.0000000000000000 0.0541799755150595 0.0493991681369343 0.0004245948133462 0.0012040081252532 0.0000000000000000 0.0031522044395257
32900.0000000000000000 0.0731398326569486 0.0683874958245324 0.0004350005529785 0.0011950727803541 0.0000000000000000 0.0031222634990836
33000.0000000000000000 0.0625115859904797 0.0577816000877461 0.0004225620826255 0.0012047219892724 0.0000000000000000 0.0031027018308357
33100.0000000000000000 0.0594400263338137 0.0547390679670585 0.0004226706094315 0.0011966737222261 0.0000000000000000 0.0030816140350976
33200.0000000000000000 0.0570331683823722 0.0523828689308835 0.0004130553310128 0.0011832158132246 0.0000000000000000 0.0030540283072513
33300.0000000000000000 0.0517835096963597 0.0471611498202502 0.0004168556254243 0.0011785143017728 0.0000000000000000 0.0030269899489124
33400.0000000000000000 0.0559059400301265 0.0513004761892502 0.0004114723134364 0.0011951405406150 0.0000000000000000 0.0029988509868250
33500.0000000000000000 0.0541990047180271 0.0496284587281084 0.0004141265110803 0.0011838228028557 0.0000000000000000 0.0029725966759826
33600.0000000000000000 0.0681895845448264 0.0636165711409114 0.0004237779506817 0.0012044934322911 0.0000000000000000 0.0029447420209421
33700.0000000000000000 0.0572478511918137 0.0527756439986410 0.0003973907874404 0.0011548135801981 0.0000000000000000 0.0029200028255341
33800.0000000000000000 0.0630177796018129 0.0585677241982486 0.0003946365910906 0.0011629333070151 0.0000000000000000 0.0028924855054585
33900.0000000000000000 0.0545692254399844 0.0501474987395048 0.0004154251016374 0.0011412513059618 0.0000000000000000 0.0028650502928804
34000.0000000000000000 0.0573215919191033 0.0529215274774729 0.0004124976083130 0.0011477747670238 0.0000000000000000 0.0028397920662935
34100.0000000000000000 0.0527675489856553 0.0484023207465341 0.0004029523557260 0.0011438728399058 0.0000000000000000 0.0028184030434894
34200.0000000000000000 0.0541173553559182 0.0497813245100327 0.0004104637041790 0.0011326311893788 0.0000000000000000 0.0027929359523277
34300.0000000000000000 0.0633801956316828 0.0590646192194987 0.0004173012054371 0.0011289366414439 0.0000000000000000 0.0027693385653030
34400.0000000000000000 0.0810591332877689 0.0767519554205526 0.0004387565654307 0.0011198660121902 0.0000000000000000 0.0027485552895954
34500.0000000000000000 0.0514324483313084 0.0472341256363384 0.0003983368737210 0.0010746257467527 0.0000000000000000 0.0027253600744964
34600.0000000000000000 0.0613491802582418 0.0571418067790552 0.0004116264679567 0.0010938647657458 0.0000000000000000 0.0027018822454840
34700.0000000000000000 0.0516681054521574 0.0475073867979629 0.0004049195384380 0.0010776884632048 0.0000000000000000 0.0026781106525517
34800.0000000000000000 0.0668713364943519 0.0627435193746229 0.0003561517387651 0.0011127428552654 0.0000000000000000 0.0026589225256984
34900.0000000000000000 0.0500045295503189 0.0459097107498508 0.0003926333613434 0.0010705614880324 0.0000000000000000 0.0026316239510923
35000.0000000000000000 0.0497014993966208 0.0456458536935618 0.0003937041334900 0.0010523797797394 0.0000000000000000 0.0026095617898297
35100.0000000000000000 0.0546131955038896 0.0505408376390978 0.0004258950603524 0.0010603733885741 0.0000000000000000 0.0025860894158653
35200.0000000000000000 0.0645692305804855 0.0605612924042476 0.0003959810511072 0.0010430174837338 0.0000000000000000 0.0025689396413970
35300.0000000000000000 0.0512832448891967 0.0473045756464280 0.0003922696101194 0.0010391307053335 0.0000000000000000 0.0025472689273157
35400.0000000000000000 0.0496721705086968 0.0457083507068572 0.0003905655454310 0.0010507926912869 0.0000000000000000 0.0025224615651218
35500.0000000000000000 0.0481400123817935 0.0442212188233850 0.0003908572932763 0.0010287537953727 0.0000000000000000 0.0024991824697594
35600.0000000000000000 0.0617232964293206 0.0578076525195041 0.0003960712465848 0.0010399419322335 0.0000000000000000 0.0024796307309982
35700.0000000000000000 0.0549793092826741 0.0510914661627932 0.0004047387099158 0.0010213482752103 0.0000000000000000 0.0024617561347548
35800.0000000000000000 0.0625182123956607 0.0586897557329847 0.0003877864231475 0.0010006056943643 0.0000000000000000 0.0024400645451642
35900.0000000000000000 0.0454212622238128 0.0416309307772750 0.0003849412328211 0.0009832103360696 0.0000000000000000 0.0024221798776471
36000.0000000000000000 0.0508172688430472 0.0470489167467811 0.0003868370347388 0.0009786972799990 0.0000000000000000 0.0024028177815283
36100.0000000000000000 0.0544849657567036 0.0507438143039153 0.0003814222939837 0.0009704205895616 0.0000000000000000 0.0023893085692431
36200.0000000000000000 0.0562441478470840 0.0524760497660583 0.0004080994764949 0.0009885043248717 0.0000000000000000 0.0023714942796590
36300.0000000000000000 0.0704213241828871 0.0666839966265456 0.0004070658014102 0.0009706245037000 0.0000000000000000 0.0023596372512314
36400.0000000000000000 0.0470136209870081 0.0433326025963889 0.0003662600678786 0.0009724203834013 0.0000000000000000 0.0023423379393394
36500.0000000000000000 0.0512897329116908 0.0476329901654153 0.0003631003152074 0.0009640089403331 0.0000000000000000 0.0023296334907350
36600.0000000000000000 0.0532529151788603 0.0496086200082015 0.0003661351198385 0.0009649116248893 0.0000000000000000 0.0023132484259310
36700.0000000000000000 0.0562770123972647 0.0526630212762025 0.0003717125015388 0.0009436048385922 0.0000000000000000 0.0022986737809312
36800.0000000000000000 0.0488820118540790 0.0452858182735651 0.0003660292049762 0.0009427312859234 0.0000000000000000 0.0022874330896143
36900.0000000000000000 0.0547156736757293 0.0511145426607117 0.0003757541729855 0.0009504188516448 0.0000000000000000 0.0022749579903873
37000.0000000000000000 0.0498997923046080 0.0462894822384194 0.0003988866996230 0.0009469155703206 0.0000000000000000 0.0022645077962451
37100.0000000000000000 0.0453818099841706 0.0418372193038860 0.0003651427942342 0.0009273884828926 0.0000000000000000 0.0022520594031578
37200.0000000000000000 0.0522547521788138 0.0487043393416637 0.0003664926381854 0.0009410043222869 0.0000000000000000 0.0022429158766778
37300.0000000000000000 0.0469013489079256 0.0434021821114409 0.0003591850898499 0.0009081366095802 0.0000000000000000 0.0022318450970545
37400.0000000000000000 0.0456031984912630 0.0420832297935584 0.0003818849055834 0.0009169578972947 0.0000000000000000 0.0022211258948265
37500.0000000000000000 0.0506635469816521 0.0471815815057022 0.0003588088009157 0.0009151599609989 0.0000000000000000 0.0022079967140353
37600.0000000000000000 0.0945775975411095 0.0910966984133597 0.0003549064560629 0.0009283910705179 0.0000000000000000 0.0021976016011691
37700.0000000000000000 0.0508895790075767 0.0474286669518058 0.0003515517725306 0.0009218902151136 0.0000000000000000 0.0021874700681268
37800.0000000000000000 0.0449805724093430 0.0415680374537328 0.0003525531195156 0.0008867296528927 0.0000000000000000 0.0021732521832020
37900.0000000000000000 0.0583825897077377 0.0549225648899696 0.0003452668338976 0.0009515352613975 0.0000000000000000 0.0021632227224730
38000.0000000000000000 0.0505967536691239 0.0471726526424758 0.0003676244387133 0.0008998346389401 0.0000000000000000 0.0021566419489947
38100.0000000000000000 0.0474091684742471 0.0439875660672711 0.0003919606127264 0.0008812707476764 0.0000000000000000 0.0021483710465731
38200.0000000000000000 0.0543497846707852 0.0509560056536874 0.0003669888619241 0.0008827250821626 0.0000000000000000 0.0021440650730110
38300.0000000000000000 0.0684929932926327 0.0650997973475107 0.0003950016258521 0.0008632423607580 0.0000000000000000 0.0021349519585119
38400.0000000000000000 0.0453850391167421 0.0420134065490704 0.0003574168020195 0.0008859601341279 0.0000000000000000 0.0021282556315242
38500.0000000000000000 0.0535047334021949 0.0501577876697285 0.0003493066126619 0.0008779624264804 0.0000000000000000 0.0021196766933241
38600.0000000000000000 0.0426896735242397 0.0393571600845521 0.0003585066887217 0.0008618036276793 0.0000000000000000 0.0021122031232866
38700.0000000000000000 0.0575146046299147 0.0541737009267556 0.0003528959522816 0.0008853097262721 0.0000000000000000 0.0021026980246055
38800.0000000000000000 0.0492813871850931 0.0459744344736624 0.0003530798210084 0.0008600680219304 0.0000000000000000 0.0020938048684919
38900.0000000000000000 0.0495890863930484 0.0462921236751582 0.0003644375890258 0.0008456126139005 0.0000000000000000 0.0020869125149638
39000.0000000000000000 0.0513442820933636 0.0480639022566003 0.0003543340624207 0.0008458582362408 0.0000000000000000 0.0020801875381018
39100.0000000000000000 0.0460533173652328 0.0428017840557635 0.0003582868425402 0.0008192511591594 0.0000000000000000 0.0020739953077697
39200.0000000000000000 0.0504366460624855 0.0471553415024114 0.0003755326448737 0.0008424349549290 0.0000000000000000 0.0020633369602715
39300.0000000000000000 0.0560754226766766 0.0528080462597713 0.0003703395508791 0.0008418310157347 0.0000000000000000 0.0020552058502916
39400.0000000000000000 0.0469732798592573 0.0437672562014640 0.0003395496881540 0.0008207855077324 0.0000000000000000 0.0020456884619069
39500.0000000000000000 0.0695506131685667 0.0662395052942081 0.0003464978465891 0.0009245578682555 0.0000000000000000 0.0020400521595140
39600.0000000000000000 0.0485951751689098 0.0453710156513778 0.0003642490773287 0.0008246632391588 0.0000000000000000 0.0020352472010443
39700.0000000000000000 0.0534906089299214 0.0502609425450931 0.0003598275455195 0.0008415726240515 0.0000000000000000 0.0020282662152574
39800.0000000000000000 0.0558202633047261 0.0526120706583645 0.0003558952344476 0.0008290514436377 0.0000000000000000 0.0020232459682764
39900.0000000000000000 0.0525325504417013 0.0493334847557450 0.0003586717697450 0.0008261601567549 0.0000000000000000 0.0020142337594564
40000.0000000000000000 0.0529766995252645 0.0498006624265787 0.0003483004601746 0.0008165918054074 0.0000000000000000 0.0020111448331037
40100.0000000000000000 0.0337589383281649 0.0306288268048505 0.0003386833130632 0.0007921587747639 0.0000000000000000 0.0019992694354872
40200.0000000000000000 0.0310387153013047 0.0279169292352761 0.0003402460820219 0.0007940495287044 0.0000000000000000 0.0019874904553023
40300.0000000000000000 0.0314540471149302 0.0283561786308322 0.0003355818308853 0.0007858122116336 0.0000000000000000 0.0019764744415791
40400.0000000000000000 0.0302782647636859 0.0271923677536802 0.0003391893712400 0.0007794223605143 0.0000000000000000 0.0019672852782514
40500.0000000000000000 0.0298704643256704 0.0267970665181351 0.0003364444544370 0.0007791337380274 0.0000000000000000 0.0019578196150709
40600.0000000000000000 0.0300870216083131 0.0270310722057724 0.0003365718104732 0.0007707439719247 0.0000000000000000 0.0019486336201428
40700.0000000000000000 0.0292027396696599 0.0261560858452894 0.0003354632705137 0.0007717331582143 0.0000000000000000 0.0019394573956425
40800.0000000000000000 0.0285456590507692 0.0255205312353565 0.0003327360436367 0.0007623362794240 0.0000000000000000 0.0019300554923520
40900.0000000000000000 0.0282780052643385 0.0252680379778697 0.0003357030152367 0.0007532350029073 0.0000000000000000 0.0019210292683249
41000.0000000000000000 0.0280584149827642 0.0250489045611144 0.0003325817726063 0.0007642741864162 0.0000000000000000 0.0019126544626272
41100.0000000000000000 0.0280545543996448 0.0250592662030835 0.0003319844345153 0.0007599781439052 0.0000000000000000 0.0019033256181408
41200.0000000000000000 0.0278756111222801 0.0248945001197669 0.0003289666251938 0.0007570151722546 0.0000000000000000 0.0018951292050648
41300.0000000000000000 0.0277412398642896 0.0247747961223721 0.0003309657834627 0.0007483304098007 0.0000000000000000 0.0018871475486542
41400.0000000000000000 0.0273400342854862 0.0243856470419740 0.0003285529629647 0.0007459462233888 0.0000000000000000 0.0018798880571586
41500.0000000000000000 0.0270589688338044 0.0241097626747928 0.0003291791186798 0.0007465505405772 0.0000000000000000 0.0018734764997546
41600.0000000000000000 0.0273682745066119 0.0244308795684280 0.0003309041995640 0.0007392019822453 0.0000000000000000 0.0018672887563746
41700.0000000000000000 0.0269315667659166 0.0239985204477178 0.0003274766989390 0.0007446783860154 0.0000000000000000 0.0018608912332445
41800.0000000000000000 0.0270714405881329 0.0241511501854460 0.0003231031533703 0.0007423008308417 0.0000000000000000 0.0018548864184749
41900.0000000000000000 0.0265932431615603 0.0236822717328677 0.0003264789771777 0.0007370384725480 0.0000000000000000 0.0018474539789668
42000.0000000000000000 0.0263770409266291 0.0234745174444696 0.0003240917996706 0.0007386319249664 0.0000000000000000 0.0018397997575226
42100.0000000000000000 0.0262972212130021 0.0234048796938015 0.0003230739089995 0.0007346217292148 0.0000000000000000 0.0018346458809863
42200.0000000000000000 0.0260987429309138 0.0232219131452554 0.0003226069975384 0.0007246036141275 0.0000000000000000 0.0018296191739925
42300.0000000000000000 0.0261695805279281 0.0232967890941629 0.0003218650120535 0.0007258998972937 0.0000000000000000 0.0018250265244180
42400.0000000000000000 0.0259383521738284 0.0230685119720804 0.0003216836321134 0.0007274431691536 0.0000000000000000 0.0018207134004810
42500.0000000000000000 0.0258872197461011 0.0230224119584042 0.0003212116058010 0.0007271077038011 0.0000000000000000 0.0018164884780948
42600.0000000000000000 0.0257442872663274 0.0228855204341283 0.0003206009517501 0.0007255325572503 0.0000000000000000 0.0018126333231986
42700.0000000000000000 0.0256320671832793 0.0227835930466763 0.0003194899513095 0.0007199845310436 0.0000000000000000 0.0018089996542500
42800.0000000000000000 0.0255647622947928 0.0227235470810188 0.0003190739966207 0.0007168044021132 0.0000000000000000 0.0018053368150402
42900.0000000000000000 0.0254935827530588 0.0226578323190564 0.0003184783567594 0.0007150622839506 0.0000000000000000 0.0018022097932924
43000.0000000000000000 0.0254165276773829 0.0225876200753141 0.0003173997815132 0.0007122374351875 0.0000000000000000 0.0017992703853681
43100.0000000000000000 0.0253378569773484 0.0225090841862113 0.0003171956615611 0.0007153284298696 0.0000000000000000 0.0017962486997065
43200.0000000000000000 0.0253164902670226 0.0224964442040092 0.0003165235367864 0.0007101947721065 0.0000000000000000 0.0017933277541205
43300.0000000000000000 0.0252642528332606 0.0224458603161725 0.0003167773746033 0.0007111947146144 0.0000000000000000 0.0017904204278704
43400.0000000000000000 0.0251787844734391 0.0223668346190100 0.0003160828006998 0.0007081506474757 0.0000000000000000 0.0017877164062535
43500.0000000000000000 0.0251293620529093 0.0223238543415367 0.0003154983462539 0.0007047038455908 0.0000000000000000 0.0017853055195279
43600.0000000000000000 0.0251000727443107 0.0222954012670416 0.0003154662855577 0.0007062184571150 0.0000000000000000 0.0017829867345963
43700.0000000000000000 0.0250631127807250 0.0222651968736755 0.0003151034932319 0.0007020948191393 0.0000000000000000 0.0017807175946783
43800.0000000000000000 0.0250032583164135 0.0222074259263915 0.0003144378363680 0.0007029210325825 0.0000000000000000 0.0017784735210714
43900.0000000000000000 0.0249497360951394 0.0221609092480540 0.0003143053336318 0.0006980962676831 0.0000000000000000 0.0017764252457705
44000.0000000000000000 0.0249189001507316 0.0221342562107263 0.0003143434434790 0.0006959029458291 0.0000000000000000 0.0017743975506972
44100.0000000000000000 0.0248687859693591 0.0220854539437191 0.0003138333343727 0.0006967154066751 0.0000000000000000 0.0017727832845922
44200.0000000000000000 0.0249056521677487 0.0221283136031959 0.0003133352413747 0.0006933423705709 0.0000000000000000 0.0017706609526072
44300.0000000000000000 0.0247788483128199 0.0220065575409439 0.0003128464569825 0.0006912570195373 0.0000000000000000 0.0017681872953562
44400.0000000000000000 0.0247233749025059 0.0219573897217217 0.0003126004473630 0.0006884022469027 0.0000000000000000 0.0017649824865186
44500.0000000000000000 0.0246815112631365 0.0219191453217894 0.0003123423779352 0.0006877999536141 0.0000000000000000 0.0017622236097978
44600.0000000000000000 0.0246591534170679 0.0219001129150334 0.0003120840605894 0.0006872842340059 0.0000000000000000 0.0017596722074392
44700.0000000000000000 0.0246150093674779 0.0218598356267714 0.0003115996709839 0.0006860035378201 0.0000000000000000 0.0017575705319025
44800.0000000000000000 0.0245858777622487 0.0218338912688641 0.0003113256114392 0.0006849150117760 0.0000000000000000 0.0017557458701694
44900.0000000000000000 0.0245601312649160 0.0218101259706949 0.0003105370769414 0.0006852923588115 0.0000000000000000 0.0017541758584682
45000.0000000000000000 0.0245303572384319 0.0217817509283923 0.0003106054796534 0.0006851689690504 0.0000000000000000 0.0017528318613357
45100.0000000000000000 0.0245031276614512 0.0217589166155342 0.0003097493693928 0.0006830229968623 0.0000000000000000 0.0017514386796618
45200.0000000000000000 0.0244729265639420 0.0217303129721732 0.0003095679474234 0.0006828349087332 0.0000000000000000 0.0017502107356121
45300.0000000000000000 0.0244495346050645 0.0217101303854051 0.0003091114141397 0.0006810645592628 0.0000000000000000 0.0017492282462569
45400.0000000000000000 0.0244242038790741 0.0216859715991653 0.0003087972694399 0.0006810428844774 0.0000000000000000 0.0017483921259915
45500.0000000000000000 0.0243949598119902 0.0216577495354854 0.0003083406341816 0.0006811096060911 0.0000000000000000 0.0017477600362321
45600.0000000000000000 0.0243823795323754 0.0216480533599541 0.0003075113356232 0.0006797688645994 0.0000000000000000 0.0017470459721987
45700.0000000000000000 0.0243432764984304 0.0216088630515751 0.0003074077109836 0.0006804126142609 0.0000000000000000 0.0017465931216107
45800.0000000000000000 0.0243314420539246 0.0216005936790708 0.0003069963449191 0.0006777362039109 0.0000000000000000 0.0017461158260238
45900.0000000000000000 0.0242925930071306 0.0215619577020655 0.0003068943268295 0.0006781849771658 0.0000000000000000 0.0017455560010698
46000.0000000000000000 0.0242681963736850 0.0215386007140556 0.0003068846464016 0.0006775580954936 0.0000000000000000 0.0017451529177341
46100.0000000000000000 0.0242478429856391 0.0215192880661154 0.0003064152398543 0.0006774699392065 0.0000000000000000 0.0017446697404629
46200.0000000000000000 0.0242235260846038 0.0214971502384676 0.0003064608013538 0.0006755975571458 0.0000000000000000 0.0017443174876366
46300.0000000000000000 0.0242022434698207 0.0214774950253846 0.0003061282030773 0.0006746924137477 0.0000000000000000 0.0017439278276111
46400.0000000000000000 0.0241796735046279 0.0214565839613409 0.0003057937433495 0.0006737266209004 0.0000000000000000 0.0017435691790371
46500.0000000000000000 0.0241564737535848 0.0214355474862745 0.0003046522776726 0.0006733928113183 0.0000000000000000 0.0017428811783194
46600.0000000000000000 0.0241349628853118 0.0214150614180731 0.0003044613885850 0.0006730373967479 0.0000000000000000 0.0017424026819058
46700.0000000000000000 0.0241139822796764 0.0213950452785936 0.0003043454010068 0.0006726007679019 0.0000000000000000 0.0017419908321743
46800.0000000000000000 0.0240936989838653 0.0213754640089966 0.0003043290043423 0.0006719794215824 0.0000000000000000 0.0017419265489440
46900.0000000000000000 0.0240741075519694 0.0213570325595581 0.0003037644698206 0.0006716139739398 0.0000000000000000 0.0017416965486509
47000.0000000000000000 0.0240545356238665 0.0213389145110219 0.0003038095007546 0.0006702502167514 0.0000000000000000 0.0017415613953385
47100.0000000000000000 0.0240365343492303 0.0213210693620086 0.0003039567011444 0.0006701148058568 0.0000000000000000 0.0017413934802205
47200.0000000000000000 0.0240177372787986 0.0213034494216109 0.0003036289619596 0.0006692909133588 0.0000000000000000 0.0017413679818693
47300.0000000000000000 0.0240009262926289 0.0212872659470837 0.0003035461059245 0.0006687540888287 0.0000000000000000 0.0017413601507919
47400.0000000000000000 0.0239829421816502 0.0212695144536263 0.0003033661807481 0.0006688421313629 0.0000000000000000 0.0017412194159129
47500.0000000000000000 0.0239665438280140 0.0212543074470787 0.0003033498715198 0.0006676481718914 0.0000000000000000 0.0017412383375241
47600.0000000000000000 0.0239475761465641 0.0212362373859743 0.0003032871592351 0.0006669024931089 0.0000000000000000 0.0017411491082458
47700.0000000000000000 0.0239310503818633 0.0212206605797165 0.0003029564395506 0.0006663373104084 0.0000000000000000 0.0017410960521878
47800.0000000000000000 0.0239146850883688 0.0212051776326423 0.0003028656100554 0.0006655789532918 0.0000000000000000 0.0017410628923793
47900.0000000000000000 0.0238986537384250 0.0211894394435978 0.0003029259724015 0.0006651959958964 0.0000000000000000 0.0017410923265293
48000.0000000000000000 0.0238826757276955 0.0211739665693332 0.0003028021989594 0.0006647232940004 0.0000000000000000 0.0017411836654025
48100.0000000000000000 0.0238663414104107 0.0211575640444687 0.0003025142134741 0.0006648181512554 0.0000000000000000 0.0017414450012125
48200.0000000000000000 0.0238523536183804 0.0211443172888455 0.0003023568866254 0.0006639462197661 0.0000000000000000 0.0017417332231434
48300.0000000000000000 0.0238362212602121 0.0211279572250756 0.0003019924994574 0.0006642284864537 0.0000000000000000 0.0017420430492254
48400.0000000000000000 0.0238219917100832 0.0211142163463572 0.0003016218105504 0.0006637138232092 0.0000000000000000 0.0017424397299664
48500.0000000000000000 0.0238085453969193 0.0211009340838888 0.0003017515681833 0.0006630529802587 0.0000000000000000 0.0017428067645885
48600.0000000000000000 0.0237947129885150 0.0210875993703111 0.0003015289868220 0.0006623482790713 0.0000000000000000 0.0017432363523105
48700.0000000000000000 0.0237810683647446 0.0210739344738878 0.0003014681463131 0.0006620475696836 0.0000000000000000 0.0017436181748602
48800.0000000000000000 0.0237681091209153 0.0210613913470572 0.0003012681991171 0.0006614725165679 0.0000000000000000 0.0017439770581732
48900.0000000000000000 0.0237558788978772 0.0210494577191654 0.0003010921995405 0.0006609277148569 0.0000000000000000 0.0017444012643145
49000.0000000000000000 0.0237436556347082 0.0210377945792974 0.0003009167926822 0.0006601609699651 0.0000000000000000 0.0017447832927634
49100.0000000000000000 0.0237317469717725 0.0210259220566597 0.0003008675432847 0.0006598881398310 0.0000000000000000 0.0017450692319971
49200.0000000000000000 0.0237203561532940 0.0210145463366052 0.0003006505522146 0.0006596716697083 0.0000000000000000 0.0017454875947658
49300.0000000000000000 0.0237087350709475 0.0210032389943914 0.0003006738037692 0.0006589459325521 0.0000000000000000 0.0017458763402349
49400.0000000000000000 0.0236976140479377 0.0209925773703518 0.0003003980806705 0.0006583539631817 0.0000000000000000 0.0017462846337336
49500.0000000000000000 0.0236865823480993 0.0209815872611766 0.0003004641276940 0.0006578527181896 0.0000000000000000 0.0017466782410391
49600.0000000000000000 0.0236757005280888 0.0209708434165679 0.0003002503130820 0.0006575263790110 0.0000000000000000 0.0017470804194279
49700.0000000000000000 0.0236646500478811 0.0209601009425211 0.0003001467811655 0.0006570011240004 0.0000000000000000 0.0017474012001941
49800.0000000000000000 0.0236544232873566 0.0209501074219554 0.0003000018960063 0.0006565681550083 0.0000000000000000 0.0017477458143866
49900.0000000000000000 0.0236443384992316 0.0209401705414071 0.0002999729872795 0.0006561388575189 0.0000000000000000 0.0017480561130261
50000.0000000000000000 0.0236346047844108 0.0209307579655107 0.0002997968956995 0.0006557210497399 0.0000000000000000 0.0017483288734607


==> figures/parametric_shape_inference/cylinder2/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0108419666988032
100.0000000000000000 0.0109898593648446
150.0000000000000000 0.0111734289238811
200.0000000000000000 0.0113086262273485
250.0000000000000000 0.0113727431532887
300.0000000000000000 0.0120883678239927
350.0000000000000000 0.0134845586509668
400.0000000000000000 0.0141881665307741
450.0000000000000000 0.0144365162545272
500.0000000000000000 0.0145933950275501
550.0000000000000000 0.0146894883328575
600.0000000000000000 0.0147768533118864
650.0000000000000000 0.0147731658942300
700.0000000000000000 0.0147615130985729
750.0000000000000000 0.0148131918038788
800.0000000000000000 0.0148331022114905
850.0000000000000000 0.0148367221444914
900.0000000000000000 0.0148496335223451
950.0000000000000000 0.0148667215663813
1000.0000000000000000 0.0148350560390468
1050.0000000000000000 0.0149265655949990
1100.0000000000000000 0.0148805673436672
1150.0000000000000000 0.0149310967844784
1200.0000000000000000 0.0149009371064513
1250.0000000000000000 0.0149346507879598
1300.0000000000000000 0.0149141444501517
1350.0000000000000000 0.0149075225067718
1400.0000000000000000 0.0149288976223949
1450.0000000000000000 0.0154130435242846
1500.0000000000000000 0.0149928479199146
1550.0000000000000000 0.0149045962188617
1600.0000000000000000 0.0152126561057461
1650.0000000000000000 0.0154292715371065
1700.0000000000000000 0.0156260359841149
1750.0000000000000000 0.0158173462801311
1800.0000000000000000 0.0160107109937644
1850.0000000000000000 0.0162080790640491
1900.0000000000000000 0.0164095607873451
1950.0000000000000000 0.0166134720160718
2000.0000000000000000 0.0168130053187767
2050.0000000000000000 0.0169891930458724
2100.0000000000000000 0.0173227841755936
2150.0000000000000000 0.0178295486983692
2200.0000000000000000 0.0182825845038209
2250.0000000000000000 0.0186956569557143
2300.0000000000000000 0.0189122478844520
2350.0000000000000000 0.0189208786185356
2400.0000000000000000 0.0189294333311332
2450.0000000000000000 0.0189412555953449
2500.0000000000000000 0.0189558421208041
2550.0000000000000000 0.0189726475449577
2600.0000000000000000 0.0189909819350746
2650.0000000000000000 0.0190103420771161
2700.0000000000000000 0.0190303767171848
2750.0000000000000000 0.0190518869229924
2800.0000000000000000 0.0190732918961019
2850.0000000000000000 0.0190910316163348
2900.0000000000000000 0.0191037782213172
2950.0000000000000000 0.0191317631082922
3000.0000000000000000 0.0191671940732245
3050.0000000000000000 0.0191750438389330
3100.0000000000000000 0.0192072228432357
3150.0000000000000000 0.0192156808716307
3200.0000000000000000 0.0192398759144567
3250.0000000000000000 0.0192603058544338
3300.0000000000000000 0.0192712181402605
3350.0000000000000000 0.0192854326731459
3400.0000000000000000 0.0192896871193726
3450.0000000000000000 0.0193150565719596
3500.0000000000000000 0.0193447488853061
3550.0000000000000000 0.0193471351507561
3600.0000000000000000 0.0193800275761096
3650.0000000000000000 0.0193815973144897
3700.0000000000000000 0.0193889998062134
3750.0000000000000000 0.0194813024794019
3800.0000000000000000 0.0197398344872557
3850.0000000000000000 0.0200410372960106
3900.0000000000000000 0.0203335114983067
3950.0000000000000000 0.0206098960734700
4000.0000000000000000 0.0208627499763401
4050.0000000000000000 0.0210751033320681
4100.0000000000000000 0.0216499980106958
4150.0000000000000000 0.0222431430321037
4200.0000000000000000 0.0227872994864424
4250.0000000000000000 0.0232819381093386
4300.0000000000000000 0.0235918399340759
4350.0000000000000000 0.0236395633308023
4400.0000000000000000 0.0236633692216740
4450.0000000000000000 0.0236831958345124
4500.0000000000000000 0.0237020727076892
4550.0000000000000000 0.0237207311978974
4600.0000000000000000 0.0237337649639234
4650.0000000000000000 0.0237418165418759
4700.0000000000000000 0.0237434248057568
4750.0000000000000000 0.0237664893982113
4800.0000000000000000 0.0238092932649162
4850.0000000000000000 0.0238206406976284
4900.0000000000000000 0.0238339093668856
4950.0000000000000000 0.0238623097681478
5000.0000000000000000 0.0238623254206676
5050.0000000000000000 0.0239002280470075
5100.0000000000000000 0.0238887238137477
5150.0000000000000000 0.0239016640512767
5200.0000000000000000 0.0239652014816790
5250.0000000000000000 0.0239246085571574
5300.0000000000000000 0.0239386034613534
5350.0000000000000000 0.0239480903565427
5400.0000000000000000 0.0242698371310370
5450.0000000000000000 0.0245777502133328
5500.0000000000000000 0.0248299919557901
5550.0000000000000000 0.0250570562334724
5600.0000000000000000 0.0252544893596109
5650.0000000000000000 0.0255740195792505
5700.0000000000000000 0.0261870859055234
5750.0000000000000000 0.0267411629444044
5800.0000000000000000 0.0272551479913387
5850.0000000000000000 0.0277588638740691
5900.0000000000000000 0.0282348075341398
5950.0000000000000000 0.0282856693737855
6000.0000000000000000 0.0283040073014306
6050.0000000000000000 0.0283175881894367
6100.0000000000000000 0.0283302594468914
6150.0000000000000000 0.0283427412805130
6200.0000000000000000 0.0283551891835814
6250.0000000000000000 0.0283679955318334
6300.0000000000000000 0.0283917595480712
6350.0000000000000000 0.0283547450362760
6400.0000000000000000 0.0284040736030785
6450.0000000000000000 0.0284168792034691
6500.0000000000000000 0.0284238825647279
6550.0000000000000000 0.0284218173905029
6600.0000000000000000 0.0284416646825698
6650.0000000000000000 0.0284536494566700
6700.0000000000000000 0.0284575327098214
6750.0000000000000000 0.0284678230002322
6800.0000000000000000 0.0284186306000071
6850.0000000000000000 0.0284876623702453
6900.0000000000000000 0.0284942099020956
6950.0000000000000000 0.0285496012012714
7000.0000000000000000 0.0285068760569652
7050.0000000000000000 0.0285189479817666
7100.0000000000000000 0.0285414127607463
7150.0000000000000000 0.0287573325580629
7200.0000000000000000 0.0290223758882387
7250.0000000000000000 0.0292410483139321
7300.0000000000000000 0.0294343809617005
7350.0000000000000000 0.0295998805337614
7400.0000000000000000 0.0297311787565105
7450.0000000000000000 0.0301872036308233
7500.0000000000000000 0.0307535471221828
7550.0000000000000000 0.0312597754431524
7600.0000000000000000 0.0317516195587294
7650.0000000000000000 0.0322884168526769
7700.0000000000000000 0.0327454569190476
7750.0000000000000000 0.0329396951801069
7800.0000000000000000 0.0329615536167415
7850.0000000000000000 0.0329727385035247
7900.0000000000000000 0.0329825059386617
7950.0000000000000000 0.0329917962665663
8000.0000000000000000 0.0329907550318901
8050.0000000000000000 0.0330241025414372
8100.0000000000000000 0.0329887528813949
8150.0000000000000000 0.0330349464583066
8200.0000000000000000 0.0330292158024603
8250.0000000000000000 0.0330692499935797
8300.0000000000000000 0.0330491690399843
8350.0000000000000000 0.0330460896411342
8400.0000000000000000 0.0330611390845512
8450.0000000000000000 0.0330613137694125
8500.0000000000000000 0.0330633570963975
8550.0000000000000000 0.0330735551852404
8600.0000000000000000 0.0330775064041247
8650.0000000000000000 0.0330889683987124
8700.0000000000000000 0.0330583669055743
8750.0000000000000000 0.0330931834820786
8800.0000000000000000 0.0331030736905775
8850.0000000000000000 0.0331098557909135
8900.0000000000000000 0.0331388987558241
8950.0000000000000000 0.0331149944132232
9000.0000000000000000 0.0331238078426499
9050.0000000000000000 0.0330811143564494
9100.0000000000000000 0.0331323429939940
9150.0000000000000000 0.0331346625790799
9200.0000000000000000 0.0331404413055480
9250.0000000000000000 0.0331635943270924
9300.0000000000000000 0.0331466009787760
9350.0000000000000000 0.0331496599789191
9400.0000000000000000 0.0331563059330570
9450.0000000000000000 0.0331446168256078
9500.0000000000000000 0.0331603259341126
9550.0000000000000000 0.0331633351779660
9600.0000000000000000 0.0334897017168069
9650.0000000000000000 0.0338029234729173
9700.0000000000000000 0.0340648752951282
9750.0000000000000000 0.0344840392654180
9800.0000000000000000 0.0353049226591027
9850.0000000000000000 0.0360196868134024
9900.0000000000000000 0.0367127019086574
9950.0000000000000000 0.0373643806158694
10000.0000000000000000 0.0376104967644491
10050.0000000000000000 0.0376298453206479
10100.0000000000000000 0.0376094619411315
10150.0000000000000000 0.0376469840224324
10200.0000000000000000 0.0376507340119413
10250.0000000000000000 0.0376570994010558
10300.0000000000000000 0.0376516256214374
10350.0000000000000000 0.0376382536507184
10400.0000000000000000 0.0376666762228927
10450.0000000000000000 0.0376726779660140
10500.0000000000000000 0.0376907108982538
10550.0000000000000000 0.0376809271795235
10600.0000000000000000 0.0376879753349553
10650.0000000000000000 0.0376997995006771
10700.0000000000000000 0.0376913282380629
10750.0000000000000000 0.0377036683452844
10800.0000000000000000 0.0377277848811529
10850.0000000000000000 0.0377099224421524
10900.0000000000000000 0.0377207450476346
10950.0000000000000000 0.0377283580938676
11000.0000000000000000 0.0377246939800602
11050.0000000000000000 0.0377242535606707
11100.0000000000000000 0.0377342272929397
11150.0000000000000000 0.0377362237591071
11200.0000000000000000 0.0377276576279157
11250.0000000000000000 0.0377454670090961
11300.0000000000000000 0.0377590338156610
11350.0000000000000000 0.0377484188696989
11400.0000000000000000 0.0377554113568330
11450.0000000000000000 0.0377722593931903
11500.0000000000000000 0.0377595925261416
11550.0000000000000000 0.0377638342098861
11600.0000000000000000 0.0377834876027903
11650.0000000000000000 0.0377646517852205
11700.0000000000000000 0.0377721977248540
11750.0000000000000000 0.0377647996488993
11800.0000000000000000 0.0377738583736089
11850.0000000000000000 0.0377744993813990
11900.0000000000000000 0.0377805025956255
11950.0000000000000000 0.0377813148410970
12000.0000000000000000 0.0377664873440434
12050.0000000000000000 0.0377815655829102
12100.0000000000000000 0.0377854193885162
12150.0000000000000000 0.0377740761217772
12200.0000000000000000 0.0377870782438400
12250.0000000000000000 0.0377914982476684
12300.0000000000000000 0.0377396790676799
12350.0000000000000000 0.0377925416149005
12400.0000000000000000 0.0377937106537720
12450.0000000000000000 0.0377992789244474
12500.0000000000000000 0.0378044103123932
12550.0000000000000000 0.0377970547199540
12600.0000000000000000 0.0378216897122196
12650.0000000000000000 0.0378010585251532
12700.0000000000000000 0.0378015939804653
12750.0000000000000000 0.0380629405423378
12800.0000000000000000 0.0382463023659667
12850.0000000000000000 0.0384683698229195
12900.0000000000000000 0.0386468258584650
12950.0000000000000000 0.0389988218517645
13000.0000000000000000 0.0396795897480134
13050.0000000000000000 0.0402113305160599
13100.0000000000000000 0.0408810020426177
13150.0000000000000000 0.0414881977495987
13200.0000000000000000 0.0419767372545784
13250.0000000000000000 0.0422880846184797
13300.0000000000000000 0.0423022793314892
13350.0000000000000000 0.0422914869707120
13400.0000000000000000 0.0423165430898793
13450.0000000000000000 0.0423330060543365
13500.0000000000000000 0.0423258165216361
13550.0000000000000000 0.0423467830380794
13600.0000000000000000 0.0423385944046357
13650.0000000000000000 0.0423398895689668
13700.0000000000000000 0.0423084153669378
13750.0000000000000000 0.0423470327802437
13800.0000000000000000 0.0423511686370235
13850.0000000000000000 0.0423569388272994
13900.0000000000000000 0.0423696005923972
13950.0000000000000000 0.0423630089041043
14000.0000000000000000 0.0423686259761581
14050.0000000000000000 0.0423725066966140
14100.0000000000000000 0.0423722354452337
14150.0000000000000000 0.0423803345964362
14200.0000000000000000 0.0423628871641944
14250.0000000000000000 0.0423803514612817
14300.0000000000000000 0.0423894919525994
14350.0000000000000000 0.0423956261110006
14400.0000000000000000 0.0424088709148808
14450.0000000000000000 0.0423979916040946
14500.0000000000000000 0.0424009965470341
14550.0000000000000000 0.0424118542982658
14600.0000000000000000 0.0424092536702029
14650.0000000000000000 0.0423918895476987
14700.0000000000000000 0.0424112820292867
14750.0000000000000000 0.0424158151571239
14800.0000000000000000 0.0424206999572265
14850.0000000000000000 0.0424282687594643
14900.0000000000000000 0.0424233779358249
14950.0000000000000000 0.0424267730446238
15000.0000000000000000 0.0424313602886595
15050.0000000000000000 0.0424437953110390
15100.0000000000000000 0.0424293139115088
15150.0000000000000000 0.0424366379872302
15200.0000000000000000 0.0424417825437366
15250.0000000000000000 0.0426586280348986
15300.0000000000000000 0.0428372841481162
15350.0000000000000000 0.0429776616824840
15400.0000000000000000 0.0430965268366023
15450.0000000000000000 0.0431932773865233
15500.0000000000000000 0.0432664214498708
15550.0000000000000000 0.0436608742744848
15600.0000000000000000 0.0441509421129296
15650.0000000000000000 0.0445830260517609
15700.0000000000000000 0.0451905361986041
15750.0000000000000000 0.0457168113587210
15800.0000000000000000 0.0461529495343952
15850.0000000000000000 0.0465441357065497
15900.0000000000000000 0.0468836560104776
15950.0000000000000000 0.0469337919135288
16000.0000000000000000 0.0469314677660314
16050.0000000000000000 0.0469021542848499
16100.0000000000000000 0.0469187346130771
16150.0000000000000000 0.0469291550970362
16200.0000000000000000 0.0469421032733572
16250.0000000000000000 0.0468931428839009
16300.0000000000000000 0.0469252395004510
16350.0000000000000000 0.0469135847892197
16400.0000000000000000 0.0468977830349706
16450.0000000000000000 0.0469286660970280
16500.0000000000000000 0.0469409363442713
16550.0000000000000000 0.0469482022504333
16600.0000000000000000 0.0469348180172578
16650.0000000000000000 0.0469349172713237
16700.0000000000000000 0.0469125822496319
16750.0000000000000000 0.0469132129596942
16800.0000000000000000 0.0468984450676443
16850.0000000000000000 0.0469507831683388
16900.0000000000000000 0.0469489525466779
16950.0000000000000000 0.0469489473991215
17000.0000000000000000 0.0469241913658665
17050.0000000000000000 0.0469400745046760
17100.0000000000000000 0.0469388308513188
17150.0000000000000000 0.0469221615642300
17200.0000000000000000 0.0469064187642185
17250.0000000000000000 0.0469406836367287
17300.0000000000000000 0.0469259167763410
17350.0000000000000000 0.0469138461698567
17400.0000000000000000 0.0469089162133949
17450.0000000000000000 0.0468875343032123
17500.0000000000000000 0.0469120710264311
17550.0000000000000000 0.0469481951254307
17600.0000000000000000 0.0469167263708402
17650.0000000000000000 0.0469318952426851
17700.0000000000000000 0.0469065732884323
17750.0000000000000000 0.0469248028934897
17800.0000000000000000 0.0468909115894346
17850.0000000000000000 0.0469262667163312
17900.0000000000000000 0.0469483984722827
17950.0000000000000000 0.0468924428057435
18000.0000000000000000 0.0469241593953265
18050.0000000000000000 0.0469188722682754
18100.0000000000000000 0.0469021060220130
18150.0000000000000000 0.0468842809975580
18200.0000000000000000 0.0468491768147614
18250.0000000000000000 0.0469092075856700
18300.0000000000000000 0.0469154284711129
18350.0000000000000000 0.0469050656117850
18400.0000000000000000 0.0468890837362291
18450.0000000000000000 0.0469222639309147
18500.0000000000000000 0.0469213968719136
18550.0000000000000000 0.0469407999621552
18600.0000000000000000 0.0469368564224427
18650.0000000000000000 0.0469025067164413
18700.0000000000000000 0.0468508154040520
18750.0000000000000000 0.0469209184118083
18800.0000000000000000 0.0469345079903161
18850.0000000000000000 0.0469324456143266
18900.0000000000000000 0.0469606762225669
18950.0000000000000000 0.0469211341867239
19000.0000000000000000 0.0469304215577053
19050.0000000000000000 0.0469507504011984
19100.0000000000000000 0.0469310693109085
19150.0000000000000000 0.0469320786354971
19200.0000000000000000 0.0469196082043118
19250.0000000000000000 0.0469376967042803
19300.0000000000000000 0.0469426190887004
19350.0000000000000000 0.0469214150100208
19400.0000000000000000 0.0469165084860969
19450.0000000000000000 0.0469014746860756
19500.0000000000000000 0.0469239431974373
19550.0000000000000000 0.0469055444858644
19600.0000000000000000 0.0469159210781235
19650.0000000000000000 0.0469290565861298
19700.0000000000000000 0.0469128790429234
19750.0000000000000000 0.0468925698364033
19800.0000000000000000 0.0468593833983052
19850.0000000000000000 0.0468380633376029
19900.0000000000000000 0.0468239010243865
19950.0000000000000000 0.0468405802484387
20000.0000000000000000 0.0468498121009372
20050.0000000000000000 0.0468559738014360
20100.0000000000000000 0.0468600941034014
20150.0000000000000000 0.0468633195691074
20200.0000000000000000 0.0468579755083710
20250.0000000000000000 0.0468560779051555
20300.0000000000000000 0.0468555331514695
20350.0000000000000000 0.0468495776304565
20400.0000000000000000 0.0468437472676938
20450.0000000000000000 0.0468422338992155
20500.0000000000000000 0.0468470659050670
20550.0000000000000000 0.0468559220016898
20600.0000000000000000 0.0468616897694166
20650.0000000000000000 0.0468660516646238
20700.0000000000000000 0.0468688038176366
20750.0000000000000000 0.0468722213343844
20800.0000000000000000 0.0468756165418933
20850.0000000000000000 0.0468788805645833
20900.0000000000000000 0.0468820142734058
20950.0000000000000000 0.0468852145988822
21000.0000000000000000 0.0468875609766775
21050.0000000000000000 0.0468898338277652
21100.0000000000000000 0.0468935827689340
21150.0000000000000000 0.0468948570853377
21200.0000000000000000 0.0468957590890954
21250.0000000000000000 0.0468988981158640
21300.0000000000000000 0.0469001429262832
21350.0000000000000000 0.0469033176124737
21400.0000000000000000 0.0468950896222094
21450.0000000000000000 0.0468893390329351
21500.0000000000000000 0.0469218721053261
21550.0000000000000000 0.0469030777218676
21600.0000000000000000 0.0468881839213899
21650.0000000000000000 0.0468922546061052
21700.0000000000000000 0.0469005045219156
21750.0000000000000000 0.0469050871052439
21800.0000000000000000 0.0469082209375759
21850.0000000000000000 0.0469104670978100
21900.0000000000000000 0.0469124249851704
21950.0000000000000000 0.0469141388356783
22000.0000000000000000 0.0469158746732073
22050.0000000000000000 0.0469169505375829
22100.0000000000000000 0.0469180895806404
22150.0000000000000000 0.0469189718225299
22200.0000000000000000 0.0469202230216466
22250.0000000000000000 0.0469208361348132
22300.0000000000000000 0.0469217818757481
22350.0000000000000000 0.0469226135036136
22400.0000000000000000 0.0469236706051938
22450.0000000000000000 0.0469241704779056
22500.0000000000000000 0.0469257935445088
22550.0000000000000000 0.0469257972333032
22600.0000000000000000 0.0469271310555589
22650.0000000000000000 0.0469233849976219
22700.0000000000000000 0.0469343302027233
22750.0000000000000000 0.0468703740932495
22800.0000000000000000 0.0468848692923106
22850.0000000000000000 0.0468967578063865
22900.0000000000000000 0.0469047942373244
22950.0000000000000000 0.0469107580126830
23000.0000000000000000 0.0469153022518731
23050.0000000000000000 0.0469191238461068
23100.0000000000000000 0.0469221444014940
23150.0000000000000000 0.0469247299297056
23200.0000000000000000 0.0469269993497845
23250.0000000000000000 0.0469287812337921
23300.0000000000000000 0.0469302812679388
23350.0000000000000000 0.0469313899717613
23400.0000000000000000 0.0469328019054806
23450.0000000000000000 0.0469192907565166
23500.0000000000000000 0.0469244548991767
23550.0000000000000000 0.0469378966765802
23600.0000000000000000 0.0469430942516667
23650.0000000000000000 0.0469332250326736
23700.0000000000000000 0.0469316134658846
23750.0000000000000000 0.0469373914277166
23800.0000000000000000 0.0469382832400550
23850.0000000000000000 0.0469496266094316
23900.0000000000000000 0.0469498090069820
23950.0000000000000000 0.0469507307733301
24000.0000000000000000 0.0469279729831282
24050.0000000000000000 0.0469312713511129
24100.0000000000000000 0.0469329371465892
24150.0000000000000000 0.0469283701719651
24200.0000000000000000 0.0469284080917566
24250.0000000000000000 0.0469382271100690
24300.0000000000000000 0.0469220211251087
24350.0000000000000000 0.0469138635633712
24400.0000000000000000 0.0469293518646821
24450.0000000000000000 0.0469338680879194
24500.0000000000000000 0.0469329116731622
24550.0000000000000000 0.0469302853578700
24600.0000000000000000 0.0469410234757314
24650.0000000000000000 0.0469354187810693
24700.0000000000000000 0.0468730956556367
24750.0000000000000000 0.0469322819170388
24800.0000000000000000 0.0469017188501881
24850.0000000000000000 0.0469353667597776
24900.0000000000000000 0.0469512091518173
24950.0000000000000000 0.0469279461287563
25000.0000000000000000 0.0469413513145273
25050.0000000000000000 0.0469310895483636
25100.0000000000000000 0.0469310046733901
25150.0000000000000000 0.0469334464821111
25200.0000000000000000 0.0469374246902402
25250.0000000000000000 0.0469266107039307
25300.0000000000000000 0.0469379213325712
25350.0000000000000000 0.0469398475284162
25400.0000000000000000 0.0469275702426383
25450.0000000000000000 0.0469304615579360
25500.0000000000000000 0.0469226761933957
25550.0000000000000000 0.0469357960723795
25600.0000000000000000 0.0469298735139462
25650.0000000000000000 0.0469259551039576
25700.0000000000000000 0.0469876774555071
25750.0000000000000000 0.0469380417180303
25800.0000000000000000 0.0469357972584202
25850.0000000000000000 0.0469247813044564
25900.0000000000000000 0.0469309065225288
25950.0000000000000000 0.0468892868960627
26000.0000000000000000 0.0469340666543224
26050.0000000000000000 0.0469352998827253
26100.0000000000000000 0.0469139865606728
26150.0000000000000000 0.0469450010213222
26200.0000000000000000 0.0469225357400574
26250.0000000000000000 0.0468982896768423
26300.0000000000000000 0.0469221928126838
26350.0000000000000000 0.0469248752002421
26400.0000000000000000 0.0468587254432863
26450.0000000000000000 0.0469342764262883
26500.0000000000000000 0.0469374507350624
26550.0000000000000000 0.0469921801213506
26600.0000000000000000 0.0469254442874798
26650.0000000000000000 0.0469328839726116
26700.0000000000000000 0.0469365875506784
26750.0000000000000000 0.0469378351844943
26800.0000000000000000 0.0468986058363673
26850.0000000000000000 0.0469359222548423
26900.0000000000000000 0.0469177220387031
26950.0000000000000000 0.0469296813502800
27000.0000000000000000 0.0469305070466811
27050.0000000000000000 0.0469403996939373
27100.0000000000000000 0.0469355807942483
27150.0000000000000000 0.0468999202429957
27200.0000000000000000 0.0469297808813324
27250.0000000000000000 0.0469365528556047
27300.0000000000000000 0.0469231969573651
27350.0000000000000000 0.0469368949725451
27400.0000000000000000 0.0469371385326434
27450.0000000000000000 0.0469181558644367
27500.0000000000000000 0.0468530482717351
27550.0000000000000000 0.0469372609846356
27600.0000000000000000 0.0469219458669568
27650.0000000000000000 0.0469281411427772
27700.0000000000000000 0.0469038240646442
27750.0000000000000000 0.0469373411786791
27800.0000000000000000 0.0469277620820778
27850.0000000000000000 0.0469327247786784
27900.0000000000000000 0.0469172872610886
27950.0000000000000000 0.0469357196946470
28000.0000000000000000 0.0469157817843212
28050.0000000000000000 0.0469373807205720
28100.0000000000000000 0.0469364232349679
28150.0000000000000000 0.0469406475780303
28200.0000000000000000 0.0469437735300540
28250.0000000000000000 0.0469243460986430
28300.0000000000000000 0.0469392673981966
28350.0000000000000000 0.0469328223350519
28400.0000000000000000 0.0469327742033764
28450.0000000000000000 0.0469276525652847
28500.0000000000000000 0.0469387375856742
28550.0000000000000000 0.0469172222128411
28600.0000000000000000 0.0469362448907185
28650.0000000000000000 0.0469195960801577
28700.0000000000000000 0.0469402605102897
28750.0000000000000000 0.0469252134412593
28800.0000000000000000 0.0469324205817009
28850.0000000000000000 0.0468966715144668
28900.0000000000000000 0.0469207328413070
28950.0000000000000000 0.0469380703921711
29000.0000000000000000 0.0469288237433508
29050.0000000000000000 0.0469372685774269
29100.0000000000000000 0.0469333894975220
29150.0000000000000000 0.0469441243595874
29200.0000000000000000 0.0469054419680456
29250.0000000000000000 0.0469314450552040
29300.0000000000000000 0.0469277864561615
29350.0000000000000000 0.0469019464982252
29400.0000000000000000 0.0469318586520972
29450.0000000000000000 0.0469411590961278
29500.0000000000000000 0.0469287313359511
29550.0000000000000000 0.0469099494141762
29600.0000000000000000 0.0467357026384631
29650.0000000000000000 0.0469118587825386
29700.0000000000000000 0.0469249107970496
29750.0000000000000000 0.0469311696735659
29800.0000000000000000 0.0469289893839474
29850.0000000000000000 0.0469353936964058
29900.0000000000000000 0.0469280707806361
29950.0000000000000000 0.0469375342442188
30000.0000000000000000 0.0469346565040897
30050.0000000000000000 0.0467815561429955
30100.0000000000000000 0.0469413987208135
30150.0000000000000000 0.0469320544767863
30200.0000000000000000 0.0469862434224494
30250.0000000000000000 0.0469288681855096
30300.0000000000000000 0.0469319687096665
30350.0000000000000000 0.0469392854664701
30400.0000000000000000 0.0469421726077802
30450.0000000000000000 0.0469445108456489
30500.0000000000000000 0.0469467527318530
30550.0000000000000000 0.0469478702169108
30600.0000000000000000 0.0469505933020314
30650.0000000000000000 0.0469527685769025
30700.0000000000000000 0.0469533104979440
30750.0000000000000000 0.0469629442832058
30800.0000000000000000 0.0469209905060034
30850.0000000000000000 0.0469071832554296
30900.0000000000000000 0.0469380129360221
30950.0000000000000000 0.0469287599066287
31000.0000000000000000 0.0469343657356499
31050.0000000000000000 0.0469388677655861
31100.0000000000000000 0.0469264217452850
31150.0000000000000000 0.0469317707538782
31200.0000000000000000 0.0469276551752076
31250.0000000000000000 0.0469366107755305
31300.0000000000000000 0.0469204291527330
31350.0000000000000000 0.0469564554506380
31400.0000000000000000 0.0469173152744721
31450.0000000000000000 0.0468968533118772
31500.0000000000000000 0.0468967883868102
31550.0000000000000000 0.0469322096037261
31600.0000000000000000 0.0469315627177010
31650.0000000000000000 0.0469391645942066
31700.0000000000000000 0.0469351457523902
31750.0000000000000000 0.0468675413501040
31800.0000000000000000 0.0469342773368399
31850.0000000000000000 0.0469431848453752
31900.0000000000000000 0.0469297200388770
31950.0000000000000000 0.0469278258534219
32000.0000000000000000 0.0469417618095907
32050.0000000000000000 0.0469318133731747
32100.0000000000000000 0.0467225156202462
32150.0000000000000000 0.0468832862306282
32200.0000000000000000 0.0469193655627242
32250.0000000000000000 0.0469288859011820
32300.0000000000000000 0.0469328504384185
32350.0000000000000000 0.0469358136947101
32400.0000000000000000 0.0469428298426204
32450.0000000000000000 0.0469314878991958
32500.0000000000000000 0.0469434618452828
32550.0000000000000000 0.0469280902151705
32600.0000000000000000 0.0469320145081440
32650.0000000000000000 0.0469295105733933
32700.0000000000000000 0.0468915131849170
32750.0000000000000000 0.0469425193017495
32800.0000000000000000 0.0469157789012494
32850.0000000000000000 0.0467382297298394
32900.0000000000000000 0.0468847743956261
32950.0000000000000000 0.0469326810143132
33000.0000000000000000 0.0469355733052900
33050.0000000000000000 0.0468959700202341
33100.0000000000000000 0.0469319049318481
33150.0000000000000000 0.0469394577859004
33200.0000000000000000 0.0469427026986389
33250.0000000000000000 0.0469453389189969
33300.0000000000000000 0.0469475939894422
33350.0000000000000000 0.0469495781537644
33400.0000000000000000 0.0469512295950782
33450.0000000000000000 0.0469536188454765
33500.0000000000000000 0.0469550924679094
33550.0000000000000000 0.0469551193253517
33600.0000000000000000 0.0469579152348359
33650.0000000000000000 0.0469700689983704
33700.0000000000000000 0.0469421204227853
33750.0000000000000000 0.0469391454315754
33800.0000000000000000 0.0469507311683944
33850.0000000000000000 0.0469681670984856
33900.0000000000000000 0.0469343486055198
33950.0000000000000000 0.0469452914263549
34000.0000000000000000 0.0469403403758128
34050.0000000000000000 0.0469344288876707
34100.0000000000000000 0.0469409606473496
34150.0000000000000000 0.0469227852355292
34200.0000000000000000 0.0469454807816762
34250.0000000000000000 0.0469362483485782
34300.0000000000000000 0.0469192937953803
34350.0000000000000000 0.0469181793203842
34400.0000000000000000 0.0467952650920223
34450.0000000000000000 0.0469362940836445
34500.0000000000000000 0.0469365126746919
34550.0000000000000000 0.0469178758707327
34600.0000000000000000 0.0469427861013022
34650.0000000000000000 0.0469513844374890
34700.0000000000000000 0.0469255118738273
34750.0000000000000000 0.0469532955483025
34800.0000000000000000 0.0469404424850855
34850.0000000000000000 0.0469305654999920
34900.0000000000000000 0.0469353479300759
34950.0000000000000000 0.0468906443083175
35000.0000000000000000 0.0469295610139515
35050.0000000000000000 0.0469399617736203
35100.0000000000000000 0.0469708024907591
35150.0000000000000000 0.0469318474459525
35200.0000000000000000 0.0469350876173623
35250.0000000000000000 0.0469358416962507
35300.0000000000000000 0.0469312586826707
35350.0000000000000000 0.0469378796534290
35400.0000000000000000 0.0469374328679108
35450.0000000000000000 0.0469336781556610
35500.0000000000000000 0.0469388292363150
35550.0000000000000000 0.0469301875054982
35600.0000000000000000 0.0468526814989786
35650.0000000000000000 0.0469365999658702
35700.0000000000000000 0.0469106564644088
35750.0000000000000000 0.0469329829221356
35800.0000000000000000 0.0469442965155126
35850.0000000000000000 0.0469307401846164
35900.0000000000000000 0.0469415876080882
35950.0000000000000000 0.0469235578912064
36000.0000000000000000 0.0469278915579678
36050.0000000000000000 0.0469463848079215
36100.0000000000000000 0.0469059781908429
36150.0000000000000000 0.0469344939239267
36200.0000000000000000 0.0469171182812721
36250.0000000000000000 0.0469267505185356
36300.0000000000000000 0.0468486804946485
36350.0000000000000000 0.0469402280480620
36400.0000000000000000 0.0469368456075784
36450.0000000000000000 0.0469223190383664
36500.0000000000000000 0.0469406945665424
36550.0000000000000000 0.0469225126367450
36600.0000000000000000 0.0469434301002993
36650.0000000000000000 0.0469349198729353
36700.0000000000000000 0.0469223019482896
36750.0000000000000000 0.0469271241978366
36800.0000000000000000 0.0469346539552872
36850.0000000000000000 0.0469357372167050
36900.0000000000000000 0.0469339934600706
36950.0000000000000000 0.0469479136365509
37000.0000000000000000 0.0468823297690249
37050.0000000000000000 0.0469286971613743
37100.0000000000000000 0.0469296980147026
37150.0000000000000000 0.0469161235729527
37200.0000000000000000 0.0468921799043410
37250.0000000000000000 0.0469016507297971
37300.0000000000000000 0.0469325008905786
37350.0000000000000000 0.0469082100334278
37400.0000000000000000 0.0469358472631684
37450.0000000000000000 0.0469493485426265
37500.0000000000000000 0.0469204092080712
37550.0000000000000000 0.0469353388600940
37600.0000000000000000 0.0469342136018865
37650.0000000000000000 0.0469418487168353
37700.0000000000000000 0.0469349801772868
37750.0000000000000000 0.0469324159701309
37800.0000000000000000 0.0469288828799347
37850.0000000000000000 0.0469165515629273
37900.0000000000000000 0.0469320145919117
37950.0000000000000000 0.0469377395218944
38000.0000000000000000 0.0469099003733527
38050.0000000000000000 0.0469381059712947
38100.0000000000000000 0.0468864464727928
38150.0000000000000000 0.0469306008043345
38200.0000000000000000 0.0469140413305430
38250.0000000000000000 0.0469356217440856
38300.0000000000000000 0.0468293884348748
38350.0000000000000000 0.0469252095682825
38400.0000000000000000 0.0469375800489775
38450.0000000000000000 0.0469292586213787
38500.0000000000000000 0.0469233649971523
38550.0000000000000000 0.0469343593955175
38600.0000000000000000 0.0469154606578122
38650.0000000000000000 0.0469370931658696
38700.0000000000000000 0.0469946340212562
38750.0000000000000000 0.0469337413517488
38800.0000000000000000 0.0469312787210244
38850.0000000000000000 0.0469023412404185
38900.0000000000000000 0.0469090732573817
38950.0000000000000000 0.0469369139215719
39000.0000000000000000 0.0469282946931435
39050.0000000000000000 0.0469051707477903
39100.0000000000000000 0.0469324831964080
39150.0000000000000000 0.0469315870353610
39200.0000000000000000 0.0469438172554055
39250.0000000000000000 0.0469236376587805
39300.0000000000000000 0.0469025504349737
39350.0000000000000000 0.0469265717208091
39400.0000000000000000 0.0469505433342389
39450.0000000000000000 0.0469068312689424
39500.0000000000000000 0.0469331864437336
39550.0000000000000000 0.0469319917991512
39600.0000000000000000 0.0469331441644967
39650.0000000000000000 0.0469053771440813
39700.0000000000000000 0.0468680042173214
39750.0000000000000000 0.0469125775481819
39800.0000000000000000 0.0469363578587225
39850.0000000000000000 0.0468985906729556
39900.0000000000000000 0.0469382295559953
39950.0000000000000000 0.0469341349899864
40000.0000000000000000 0.0468859773497884
40050.0000000000000000 0.0469249858749914
40100.0000000000000000 0.0469399667161369
40150.0000000000000000 0.0469365037149957
40200.0000000000000000 0.0469270657809001
40250.0000000000000000 0.0469298050537002
40300.0000000000000000 0.0469284094310493
40350.0000000000000000 0.0469377031159321
40400.0000000000000000 0.0469285479422829
40450.0000000000000000 0.0469331742752586
40500.0000000000000000 0.0469362591643254
40550.0000000000000000 0.0469342593945125
40600.0000000000000000 0.0469193886892352
40650.0000000000000000 0.0469249343113500
40700.0000000000000000 0.0469223350083253
40750.0000000000000000 0.0469255007165551
40800.0000000000000000 0.0469264722364071
40850.0000000000000000 0.0469398197317267
40900.0000000000000000 0.0469363079685970
40950.0000000000000000 0.0469305790428043
41000.0000000000000000 0.0469330481473633
41050.0000000000000000 0.0469330329109276
41100.0000000000000000 0.0469295980544238
41150.0000000000000000 0.0469356080479530
41200.0000000000000000 0.0469408532068423
41250.0000000000000000 0.0469375433037726
41300.0000000000000000 0.0469313888935430
41350.0000000000000000 0.0469335014791574
41400.0000000000000000 0.0469406615485022
41450.0000000000000000 0.0469384003181836
41500.0000000000000000 0.0469363586955779
41550.0000000000000000 0.0469224524886649
41600.0000000000000000 0.0469314704638109
41650.0000000000000000 0.0469357778522936
41700.0000000000000000 0.0469385510825408
41750.0000000000000000 0.0469353463702010
41800.0000000000000000 0.0469333821434180
41850.0000000000000000 0.0469273179453489
41900.0000000000000000 0.0469382452974850
41950.0000000000000000 0.0469361543348593
42000.0000000000000000 0.0469393505488437
42050.0000000000000000 0.0469433554268701
42100.0000000000000000 0.0469480926482761
42150.0000000000000000 0.0469486775891369
42200.0000000000000000 0.0469505896803061
42250.0000000000000000 0.0469533426363968
42300.0000000000000000 0.0469516686831567
42350.0000000000000000 0.0469568977913289
42400.0000000000000000 0.0469586250217965
42450.0000000000000000 0.0469605762154996
42500.0000000000000000 0.0469650549476503
42550.0000000000000000 0.0469648272095325
42600.0000000000000000 0.0469658802318712
42650.0000000000000000 0.0469675885721754
42700.0000000000000000 0.0469702190188602
42750.0000000000000000 0.0469704127972286
42800.0000000000000000 0.0469726545091858
42850.0000000000000000 0.0469742355100657
42900.0000000000000000 0.0469760214674808
42950.0000000000000000 0.0469807834220799
43000.0000000000000000 0.0469796035392136
43050.0000000000000000 0.0469806582371308
43100.0000000000000000 0.0469821226164489
43150.0000000000000000 0.0469829398313088
43200.0000000000000000 0.0469864108018687
43250.0000000000000000 0.0469866649401022
43300.0000000000000000 0.0469878918549072
43350.0000000000000000 0.0469874737225679
43400.0000000000000000 0.0469902248943638
43450.0000000000000000 0.0469918814873933
43500.0000000000000000 0.0469932684392415
43550.0000000000000000 0.0469951350466437
43600.0000000000000000 0.0469947904293582
43650.0000000000000000 0.0469970185339934
43700.0000000000000000 0.0469983263714602
43750.0000000000000000 0.0469998255587612
43800.0000000000000000 0.0470001231792039
43850.0000000000000000 0.0470017439040130
43900.0000000000000000 0.0470030267778389
43950.0000000000000000 0.0470044724162920
44000.0000000000000000 0.0470045462932658
44050.0000000000000000 0.0470063758969986
44100.0000000000000000 0.0470075778987517
44150.0000000000000000 0.0470086334461127
44200.0000000000000000 0.0470071807739371
44250.0000000000000000 0.0470108462820710
44300.0000000000000000 0.0470119633785759
44350.0000000000000000 0.0470129832599731
44400.0000000000000000 0.0470134918535095
44450.0000000000000000 0.0470156372064584
44500.0000000000000000 0.0470161626166569
44550.0000000000000000 0.0470171822012681
44600.0000000000000000 0.0470187324990688
44650.0000000000000000 0.0470194746810580
44700.0000000000000000 0.0470201572882068
44750.0000000000000000 0.0470211645860081
44800.0000000000000000 0.0470221292507404
44850.0000000000000000 0.0470231980377039
44900.0000000000000000 0.0470241176110597
44950.0000000000000000 0.0470249013082107
45000.0000000000000000 0.0470258851328689
45050.0000000000000000 0.0470267754789221
45100.0000000000000000 0.0470275451598479
45150.0000000000000000 0.0470287497657220
45200.0000000000000000 0.0470295479962811
45250.0000000000000000 0.0470303535351620
45300.0000000000000000 0.0470312037824083
45350.0000000000000000 0.0470313133966555
45400.0000000000000000 0.0470327296290562
45450.0000000000000000 0.0470337782413906
45500.0000000000000000 0.0470346306860592
45550.0000000000000000 0.0470355691845847
45600.0000000000000000 0.0470370772052930
45650.0000000000000000 0.0470371444105903
45700.0000000000000000 0.0470378979611331
45750.0000000000000000 0.0470387456733624
45800.0000000000000000 0.0470404770162349
45850.0000000000000000 0.0470402324239983
45900.0000000000000000 0.0470410712278158
45950.0000000000000000 0.0470418517422080
46000.0000000000000000 0.0470426246869556
46050.0000000000000000 0.0470438592969095
46100.0000000000000000 0.0470443205248060
46150.0000000000000000 0.0470448726415006
46200.0000000000000000 0.0470456266702323
46250.0000000000000000 0.0470463477107892
46300.0000000000000000 0.0470470777748858
46350.0000000000000000 0.0470475682159769
46400.0000000000000000 0.0470485106443254
46450.0000000000000000 0.0470492579855780
46500.0000000000000000 0.0470499822530705
46550.0000000000000000 0.0470507126737270
46600.0000000000000000 0.0470515922781821
46650.0000000000000000 0.0470519017836958
46700.0000000000000000 0.0470527719906281
46750.0000000000000000 0.0470535038755406
46800.0000000000000000 0.0470542114282510
46850.0000000000000000 0.0470550017817050
46900.0000000000000000 0.0470554899749096
46950.0000000000000000 0.0470561846201642
47000.0000000000000000 0.0470568638868891
47050.0000000000000000 0.0470576893826231
47100.0000000000000000 0.0470580089112582
47150.0000000000000000 0.0470587908882792
47200.0000000000000000 0.0470594323976257
47250.0000000000000000 0.0470600009790833
47300.0000000000000000 0.0470608785771508
47350.0000000000000000 0.0470613363893264
47400.0000000000000000 0.0470619404574045
47450.0000000000000000 0.0470625430839178
47500.0000000000000000 0.0470629644376399
47550.0000000000000000 0.0470638127829579
47600.0000000000000000 0.0470643805384468
47650.0000000000000000 0.0470649834601177
47700.0000000000000000 0.0470655648672884
47750.0000000000000000 0.0470656030332149
47800.0000000000000000 0.0470667858968352
47850.0000000000000000 0.0470673404763444
47900.0000000000000000 0.0470679137691560
47950.0000000000000000 0.0470684965533293
48000.0000000000000000 0.0470691827443687
48050.0000000000000000 0.0470695419810664
48100.0000000000000000 0.0470701689624672
48150.0000000000000000 0.0470707308714413
48200.0000000000000000 0.0470712685605997
48250.0000000000000000 0.0470714974793899
48300.0000000000000000 0.0470724029890162
48350.0000000000000000 0.0470729200579553
48400.0000000000000000 0.0470734589400483
48450.0000000000000000 0.0470740027741666
48500.0000000000000000 0.0470746757997454
48550.0000000000000000 0.0470750409907805
48600.0000000000000000 0.0470755770956042
48650.0000000000000000 0.0470760978041903
48700.0000000000000000 0.0470766147722970
48750.0000000000000000 0.0470774268804111
48800.0000000000000000 0.0470776118648352
48850.0000000000000000 0.0470781176642743
48900.0000000000000000 0.0470786135320706
48950.0000000000000000 0.0470791013034621
49000.0000000000000000 0.0470796276981984
49050.0000000000000000 0.0470801091506833
49100.0000000000000000 0.0470805529425441
49150.0000000000000000 0.0470810258892893
49200.0000000000000000 0.0470815170866247
49250.0000000000000000 0.0470819608245317
49300.0000000000000000 0.0470824077768037
49350.0000000000000000 0.0470828693839417
49400.0000000000000000 0.0470833215612795
49450.0000000000000000 0.0470837533811420
49500.0000000000000000 0.0470842486295311
49550.0000000000000000 0.0470846517397815
49600.0000000000000000 0.0470850842017451
49650.0000000000000000 0.0470855149922133
49700.0000000000000000 0.0470859449034242
49750.0000000000000000 0.0470863474541717
49800.0000000000000000 0.0470868002509931
49850.0000000000000000 0.0470872040399074
49900.0000000000000000 0.0470876044088370
49950.0000000000000000 0.0470880127103951
50000.0000000000000000 0.0470884295749622


==> figures/parametric_shape_inference/cylinder2/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder2/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder2/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3461077433844487 0.4180804439157559 100.0000000000000000 0.3974273606038228 0.6339781055527097 0.1915431495623768
0.4782729398064201 0.6691291805248631 200.0000000000000000 0.3935271599834108 0.2049495522611559 0.2217569673412040
0.4927079640293193 0.7368133081469713 300.0000000000000000 0.4092705180313477 0.1913400018751170 0.2162207980739831
0.4825894201711479 0.7110257268145206 400.0000000000000000 0.3973119591780700 0.1813522992766024 0.2142803904500092
0.4151728547842561 0.6555332155489298 500.0000000000000000 0.3619176976826289 0.1783269137107102 0.1986378066866195
0.3706764583595250 0.5987794228421075 600.0000000000000000 0.3309681298463558 0.1732053516969960 0.1812112864867948
0.3564471885702550 0.5436866153426362 700.0000000000000000 0.3052213324428393 0.1577675449304705 0.1629839809279958
0.3459049704842266 0.5061003117759121 800.0000000000000000 0.2964820667426786 0.1484110785071781 0.1855119062033977
0.3394779492868599 0.4932749160639308 900.0000000000000000 0.3007677875532030 0.1432161934169781 0.2271020914450432
0.3338860085501294 0.4866953318314932 1000.0000000000000000 0.3043069510021482 0.1400948965141927 0.2565515671127777
0.3227383616534460 0.4752563064613992 1100.0000000000000000 0.3019996120063855 0.1347008384422280 0.2753029414684687
0.3076631727260731 0.4552569643408463 1200.0000000000000000 0.2928636908643172 0.1317893036497694 0.2767453227405801
0.2909252398469077 0.4329454070715110 1300.0000000000000000 0.2802624638313459 0.1338161312933914 0.2633630771135736
0.2711459431034504 0.4143858186480628 1400.0000000000000000 0.2638400360527145 0.1331274946471878 0.2367008878121570
0.2466111983149350 0.3941208401584437 1500.0000000000000000 0.2430867597115048 0.1262490399456865 0.2053659604269540
0.2276957558533152 0.3759354096371599 1600.0000000000000000 0.2249096480656311 0.1178795530532711 0.1781278737187780
0.2125410272263871 0.3596723201072337 1700.0000000000000000 0.2095812416124456 0.1090580621799725 0.1570535569361892
0.2002579947945766 0.3393943207310623 1800.0000000000000000 0.1956160741615863 0.0999715943628267 0.1428403867578796
0.1934389288898981 0.3206508184159900 1900.0000000000000000 0.1842781171744356 0.0915333410910700 0.1314893803007845
0.1916687158384755 0.3052133695258865 2000.0000000000000000 0.1766033927318315 0.0859285865923517 0.1236028989706123
0.1931769868353341 0.2934164455404861 2100.0000000000000000 0.1716442010437304 0.0827082840802735 0.1172750877188279
0.1964472606109575 0.2861046340916781 2200.0000000000000000 0.1689307664618365 0.0810865108001973 0.1120846603445130
0.1987788486739586 0.2839343810600308 2300.0000000000000000 0.1678305604782863 0.0802253634583445 0.1083836487208111
0.2003284570724231 0.2830159416639326 2400.0000000000000000 0.1673013074220207 0.0793536477617301 0.1065071831899971
0.2016576498166825 0.2810252054680001 2500.0000000000000000 0.1667658405943142 0.0782750521552748 0.1061054549372993
0.2028228432202637 0.2786892381301648 2600.0000000000000000 0.1662827542310431 0.0772891454752698 0.1063297900984742
0.2035820374859270 0.2764749871781013 2700.0000000000000000 0.1657793966194134 0.0766265710830937 0.1064339907305315
0.2037261781054271 0.2743339805285657 2800.0000000000000000 0.1652914744571170 0.0761857795427746 0.1069199596517005
0.2031087191303945 0.2723387448948222 2900.0000000000000000 0.1649174086724946 0.0756522417405627 0.1085699289241989
0.2016147011949799 0.2704561885462535 3000.0000000000000000 0.1644568576492559 0.0749418836677270 0.1108146571880632
0.1992515392443175 0.2685455615412334 3100.0000000000000000 0.1637045051020756 0.0742073519836380 0.1128135676391135
0.1963060673582060 0.2666323226328890 3200.0000000000000000 0.1626265321963263 0.0734728843528755 0.1140948544413347
0.1933104549963515 0.2648133520050674 3300.0000000000000000 0.1614079874393118 0.0727088921285264 0.1147992506273019
0.1904925115543610 0.2629567800751342 3400.0000000000000000 0.1601562952089420 0.0720043574306428 0.1151715317756300
0.1877328544279745 0.2608705221394074 3500.0000000000000000 0.1588708214120595 0.0714335044391700 0.1154464046416862
0.1850114862739832 0.2586590096157951 3600.0000000000000000 0.1576515039979502 0.0711758880518150 0.1157596320502076
0.1823848669518960 0.2564355157531151 3700.0000000000000000 0.1565978239741740 0.0715379084162299 0.1160330047754552
0.1799550576284046 0.2541598776286181 3800.0000000000000000 0.1557368497862080 0.0726423481294172 0.1161901157583922
0.1775723111081219 0.2518523111937452 3900.0000000000000000 0.1549461580120224 0.0742934479243255 0.1160665618218969
0.1749262897099700 0.2494445198563156 4000.0000000000000000 0.1538725349130444 0.0759175089010831 0.1152018211848088
0.1720647172865282 0.2469288055273443 4100.0000000000000000 0.1524517679614887 0.0771860978602895 0.1136274511717926
0.1691307967796436 0.2443288386683592 4200.0000000000000000 0.1508110789032704 0.0780173298024244 0.1117673503626547
0.1662246518674437 0.2416413244657370 4300.0000000000000000 0.1490549641094025 0.0784125793419979 0.1099413007624314
0.1634441871951483 0.2389242420539246 4400.0000000000000000 0.1472946719557305 0.0784700765428972 0.1083401820309518
0.1608093968469094 0.2362350234524081 4500.0000000000000000 0.1456032000631678 0.0783345069226178 0.1070338730307358
0.1583276889544439 0.2336117560970733 4600.0000000000000000 0.1440146358381227 0.0780925761004939 0.1060265222004798
0.1560332590738607 0.2310921624898677 4700.0000000000000000 0.1425662813949451 0.0778147395616159 0.1053249644544364
0.1537804585252369 0.2285223745265877 4800.0000000000000000 0.1411653973832976 0.0774350612777697 0.1049236952035960
0.1519430061404113 0.2263923779789706 4900.0000000000000000 0.1400556306589096 0.0772007440362947 0.1046863944799620
0.1501525819535665 0.2243989541081850 5000.0000000000000000 0.1390461120075966 0.0769416146923493 0.1046912972762856
0.1486497214282959 0.2228878392717523 5100.0000000000000000 0.1382851570517219 0.0767563218917657 0.1048467456150735
0.1473787865978532 0.2218774521946105 5200.0000000000000000 0.1377624301784477 0.0766393802845850 0.1051541016367424
0.1462622987331393 0.2213049003489767 5300.0000000000000000 0.1374482787504078 0.0766072281898310 0.1056186877296843
0.1456821326687725 0.2214555586233743 5400.0000000000000000 0.1374709683649710 0.0765684704457114 0.1061777117220259
0.1452373862062254 0.2219101863144233 5500.0000000000000000 0.1376394815341242 0.0766290612269759 0.1067812923888723
0.1447042829789132 0.2223870491989130 5600.0000000000000000 0.1378066531887626 0.0768321540406083 0.1073031265366158
0.1447451601527094 0.2233350071177790 5700.0000000000000000 0.1381633951136120 0.0769501929398674 0.1076232202440922
0.1446007373263550 0.2241205368278677 5800.0000000000000000 0.1384575992123930 0.0772452215076929 0.1078639011876566
0.1444730829830358 0.2249335998221780 5900.0000000000000000 0.1387632356978483 0.0776182375491419 0.1080280224370373
0.1442924311366879 0.2258072633828797 6000.0000000000000000 0.1390733708029032 0.0780521230880381 0.1081416656040072
0.1434753852109789 0.2264438907445097 6100.0000000000000000 0.1391601599016080 0.0787817123328729 0.1079396513180705
0.1429980044770744 0.2271345701779020 6200.0000000000000000 0.1392878441057414 0.0792118114628039 0.1078069903051851
0.1427951329865936 0.2279488759258529 6300.0000000000000000 0.1396769808071822 0.0796651058703037 0.1082988084459785
0.1426309606708907 0.2287602369984203 6400.0000000000000000 0.1401292541731855 0.0801568099333124 0.1089690090901185
0.1424837654579944 0.2294996650683778 6500.0000000000000000 0.1405764055751189 0.0806013997371618 0.1097207920369418
0.1424242194199030 0.2302436836508395 6600.0000000000000000 0.1410439969003423 0.0810369907357637 0.1104710937948629
0.1422777164328548 0.2308257426706761 6700.0000000000000000 0.1414099205617450 0.0813650228173628 0.1111712003260864
0.1419798850558268 0.2312527423009338 6800.0000000000000000 0.1417012205252504 0.0817268019380109 0.1118454528062299
0.1417326237536261 0.2316221172962157 6900.0000000000000000 0.1420115464085426 0.0821581843453573 0.1125332602389712
0.1414044070771574 0.2317316470620674 7000.0000000000000000 0.1421648372240320 0.0823671024191472 0.1131561923377561
0.1411125156051040 0.2318668587325516 7100.0000000000000000 0.1423346585065481 0.0825842820561551 0.1137749776323818
0.1408484660039038 0.2319444953655858 7200.0000000000000000 0.1424731075226051 0.0827413762286870 0.1143580924922440
0.1406840116245679 0.2320266677158333 7300.0000000000000000 0.1425792251575212 0.0827554331259396 0.1148507881637440
0.1402187520427092 0.2317833153051275 7400.0000000000000000 0.1426193018222698 0.0830700348394446 0.1154051051017976
0.1400409484614470 0.2317147793189876 7500.0000000000000000 0.1426570650166324 0.0830274989514213 0.1158450333346740
0.1396187628127091 0.2314077047563655 7600.0000000000000000 0.1425728511687400 0.0830671278507454 0.1161978092551401
0.1394702280612096 0.2313771869082036 7700.0000000000000000 0.1425549470318943 0.0829408797798531 0.1164314933783107
0.1387788500834768 0.2307742511397934 7800.0000000000000000 0.1423547417660262 0.0831328438188981 0.1167330220219364
0.1385232417900092 0.2306337948088066 7900.0000000000000000 0.1423079034816897 0.0831137697721369 0.1169608075558060
0.1380333788786241 0.2302357872700036 8000.0000000000000000 0.1421295487548602 0.0831231948533387 0.1171258340174745
0.1376196331130710 0.2299313211153288 8100.0000000000000000 0.1419621788540160 0.0830870265750574 0.1172107346126065
0.1372486627984606 0.2296764349567535 8200.0000000000000000 0.1418070901117564 0.0830395450658816 0.1172637176259298
0.1367234875982669 0.2292425066226425 8300.0000000000000000 0.1415699591881316 0.0830277757683326 0.1172860667632843
0.1361525861758202 0.2287529026011762 8400.0000000000000000 0.1412834758384353 0.0829787198445062 0.1172496947322386
0.1357712831434796 0.2284989924332499 8500.0000000000000000 0.1411133751614554 0.0829998037022291 0.1171834213668630
0.1352352009346994 0.2280467197623908 8600.0000000000000000 0.1408262039879732 0.0829516955928928 0.1170711996619098
0.1346631916371116 0.2275628286660955 8700.0000000000000000 0.1405196549067168 0.0829289412772991 0.1169236580463608
0.1314180410739580 0.2248899758299749 8800.0000000000000000 0.1384601873205504 0.0825785956946354 0.1149541366836334
0.1292777970228556 0.2222608456930688 8900.0000000000000000 0.1368699915523129 0.0820946896866410 0.1138466338066863
0.1280243128774614 0.2207918354172344 9000.0000000000000000 0.1359092032862399 0.0816917020543514 0.1131289627959124
0.1269688550610962 0.2195894954770643 9100.0000000000000000 0.1351184249089431 0.0813778508983928 0.1125374981992190
0.1259877193445730 0.2185178414432559 9200.0000000000000000 0.1343979539433551 0.0811430555400515 0.1119431994455401
0.1251569763370605 0.2176092350847922 9300.0000000000000000 0.1337704175134793 0.0809266313829370 0.1113888272491275
0.1242849904391407 0.2166105343640140 9400.0000000000000000 0.1331374207947963 0.0807897837189295 0.1108643746571011
0.1235723215448045 0.2158728043920421 9500.0000000000000000 0.1326457298580709 0.0806820567745954 0.1104557367208415
0.1229559187402550 0.2153607569018395 9600.0000000000000000 0.1322709193649230 0.0806591762595106 0.1101078255580868
0.1223762423246184 0.2149013999892532 9700.0000000000000000 0.1319270574195488 0.0806250762495041 0.1098055111148197
0.1218048965215258 0.2144460495299297 9800.0000000000000000 0.1316158748797153 0.0806358377715423 0.1095767156958635
0.1213165792114583 0.2140543854313083 9900.0000000000000000 0.1313499344790691 0.0806302030654529 0.1093985702080567
0.1209305400311800 0.2137615037549166 10000.0000000000000000 0.1311019240264828 0.0804605968952400 0.1092550554245945
0.1204633658938997 0.2132838140237416 10100.0000000000000000 0.1308133579746971 0.0803282655541300 0.1091779864270172
0.1198337882192676 0.2125083148793700 10200.0000000000000000 0.1304628736280292 0.0802605369859920 0.1092488544274871
0.1195227361499887 0.2122316369129340 10300.0000000000000000 0.1302984974418617 0.0801409391697074 0.1092986775348169
0.1190448862025815 0.2116031148474493 10400.0000000000000000 0.1300065529776354 0.0799656746737482 0.1094125361867627
0.1186515352235551 0.2111586598493374 10500.0000000000000000 0.1297427406632712 0.0797288710616078 0.1094318965185843
0.1181080025015177 0.2103756665363869 10600.0000000000000000 0.1293899875654501 0.0795338086790158 0.1095424725448800
0.1177337416092697 0.2099335503101900 10700.0000000000000000 0.1291444543171817 0.0793529245620517 0.1095576007872152
0.1172596279525925 0.2092917688740126 10800.0000000000000000 0.1288544636407206 0.0792120474279372 0.1096544103083399
0.1168176323671826 0.2087172770584162 10900.0000000000000000 0.1285542585066500 0.0789766998785558 0.1097054247224455
0.1163576207320717 0.2081097514602171 11000.0000000000000000 0.1282360203514255 0.0787495515857552 0.1097271576276579
0.1159616300252582 0.2075864831660359 11100.0000000000000000 0.1278979716436575 0.0784099663088687 0.1096338070744673
0.1154311876159288 0.2069114727626190 11200.0000000000000000 0.1275874859795583 0.0783455086374708 0.1096617749022148
0.1149711108288899 0.2062942368812089 11300.0000000000000000 0.1272399397504292 0.0780931894571665 0.1096012218344517
0.1144209992804905 0.2055817295675876 11400.0000000000000000 0.1268663426843530 0.0779409059313269 0.1095217359580070
0.1139820492783564 0.2050292638089716 11500.0000000000000000 0.1265318160526324 0.0777143597331243 0.1094015913900774
0.1133962263647849 0.2042388377087327 11600.0000000000000000 0.1260973707863686 0.0775050901297216 0.1092493289422351
0.1128426172395353 0.2035411976919235 11700.0000000000000000 0.1257499688085243 0.0774581180166654 0.1091579422859733
0.1124233721720210 0.2029990254029314 11800.0000000000000000 0.1253771938970803 0.0772082834783947 0.1088780945349741
0.1118979311400008 0.2023771325975638 11900.0000000000000000 0.1250076777480888 0.0770660218251859 0.1086896254296048
0.1114362638662825 0.2017561759571500 12000.0000000000000000 0.1246220254919436 0.0768312820361891 0.1084643801081528
0.1110562930914850 0.2012650370353054 12100.0000000000000000 0.1242549679199143 0.0765155889254254 0.1081829526274413
0.1104735527973114 0.2004812812149530 12200.0000000000000000 0.1238312300530988 0.0763999339530601 0.1079701522470707
0.1098358507944942 0.1994930563372380 12300.0000000000000000 0.1233453195719967 0.0762760345651759 0.1077763365910785
0.1094359391878746 0.1989427493884360 12400.0000000000000000 0.1229687112257493 0.0760093318129311 0.1074868245137556
0.1089703077664203 0.1982413367207819 12500.0000000000000000 0.1225595743483726 0.0757655535817151 0.1072610993245731
0.1084643159624147 0.1974466450447161 12600.0000000000000000 0.1221096988168455 0.0755112758002829 0.1070165584599683
0.1079327027957614 0.1966528834762697 12700.0000000000000000 0.1217017171091954 0.0753959023027378 0.1068253798620129
0.1074413663928280 0.1957309524574233 12800.0000000000000000 0.1211787788537512 0.0749535925267653 0.1065892040379881
0.1072008578138686 0.1953591977132729 12900.0000000000000000 0.1208944857981644 0.0746950399727509 0.1063228476927649
0.1067238270170641 0.1945339511682195 13000.0000000000000000 0.1204615274531681 0.0744336035521187 0.1061547280752700
0.1061930278575586 0.1936423434406827 13100.0000000000000000 0.1200206061833893 0.0742388013029594 0.1060082521323564
0.1058645558287491 0.1930266920640940 13200.0000000000000000 0.1196459467845990 0.0739046048072858 0.1057879344382670
0.1054011706190056 0.1921493127578853 13300.0000000000000000 0.1191971342852245 0.0735920189450524 0.1056460348189548
0.1049996992512668 0.1914234691097010 13400.0000000000000000 0.1188145902436118 0.0733562381597426 0.1054789544537367
0.1045747397343504 0.1905654592334656 13500.0000000000000000 0.1183763503196638 0.0730320147590626 0.1053331875517765
0.1042546542825169 0.1899840464280000 13600.0000000000000000 0.1180660396551255 0.0728359793776971 0.1051894785322883
0.1037679332157042 0.1889989029543799 13700.0000000000000000 0.1175815418989650 0.0724871581359649 0.1050721732898109
0.1035671397785975 0.1885598447991444 13800.0000000000000000 0.1172684203747898 0.0721238694721205 0.1048228274492968
0.1032998075297219 0.1879847390660690 13900.0000000000000000 0.1169156070808422 0.0717608243621775 0.1046170573654005
0.1028298974479838 0.1871280453873424 14000.0000000000000000 0.1165566749028089 0.0716701071540778 0.1045986496218316
0.1025905162655283 0.1865512876915935 14100.0000000000000000 0.1161896860660714 0.0712467098453168 0.1043702304618472
0.1022488036225863 0.1858846473553524 14200.0000000000000000 0.1158659116983026 0.0710446477837144 0.1042855480315572
0.1020811567680495 0.1855077278890829 14300.0000000000000000 0.1155986393077712 0.0707412228697675 0.1040644497041850
0.1016525933375449 0.1846407552981026 14400.0000000000000000 0.1152036081219943 0.0705402280313591 0.1039808558209705
0.1015224421658307 0.1842973747179965 14500.0000000000000000 0.1149612745498241 0.0702411884905294 0.1037840928249397
0.1010833900117268 0.1834040015468056 14600.0000000000000000 0.1145507820396827 0.0700129139294717 0.1037028226707268
0.1009282897556415 0.1830451417430349 14700.0000000000000000 0.1143356777453555 0.0698235636787395 0.1035457158040063
0.1007329594395718 0.1825331466811011 14800.0000000000000000 0.1140092142152466 0.0694483110399563 0.1033224397003572
0.1002294894245122 0.1815889220684979 14900.0000000000000000 0.1136497437703608 0.0694363011514117 0.1033442624370214
0.1001844203221816 0.1814306418851776 15000.0000000000000000 0.1134997147793745 0.0692329492657759 0.1031508476443630
0.0999950652446946 0.1809345501849963 15100.0000000000000000 0.1131962137948467 0.0689185620918800 0.1029366776578160
0.0997267779786969 0.1803467708332831 15200.0000000000000000 0.1128891040886276 0.0686866458628661 0.1027962216796644
0.0993513651481829 0.1795930356492521 15300.0000000000000000 0.1125481075086820 0.0685445890155551 0.1027034402217381
0.0993268612790786 0.1794569389546095 15400.0000000000000000 0.1123969777375959 0.0683075514533030 0.1024965592633924
0.0992053193588455 0.1791393111985038 15500.0000000000000000 0.1121930133724794 0.0681169640490790 0.1023104588834892
0.0988373958281500 0.1782567558710682 15600.0000000000000000 0.1117198027641247 0.0676738359376207 0.1021112234196599
0.0988178236512970 0.1782803860362007 15700.0000000000000000 0.1116845822099364 0.0677253239449257 0.1019147952073221
0.0989038767521276 0.1783107525651185 15800.0000000000000000 0.1116234001806172 0.0675540177168227 0.1017249536883998
0.0985737817556764 0.1776228417122474 15900.0000000000000000 0.1113274287913708 0.0674729125522733 0.1016401791452859
0.0984916808356779 0.1773180657733328 16000.0000000000000000 0.1111317340724581 0.0672731195086197 0.1014440701722020
0.0985156692927047 0.1771483507092202 16100.0000000000000000 0.1109799962518557 0.0670483468339377 0.1012076181715603
0.0983691516163206 0.1767150665506714 16200.0000000000000000 0.1107833628219970 0.0669547119664682 0.1010945211545276
0.0984243501809297 0.1766222626565311 16300.0000000000000000 0.1106844266230408 0.0668455908172029 0.1008455028374995
0.0984716948500990 0.1763007288698559 16400.0000000000000000 0.1104947065105865 0.0665931435012104 0.1006132588211807
0.0982913266236682 0.1759569113791628 16500.0000000000000000 0.1103440021269434 0.0666479996483823 0.1004797708565604
0.0983851905601954 0.1756535763442216 16600.0000000000000000 0.1102389404567219 0.0665665149117284 0.1003504800107421
0.0984977049817427 0.1754802317123538 16700.0000000000000000 0.1100822618923530 0.0662867060359520 0.1000644048393636
0.0983970987822459 0.1750406324630399 16800.0000000000000000 0.1099411888633516 0.0663336129004719 0.0999934113076487
0.0985955740585076 0.1750427071839886 16900.0000000000000000 0.1098593165691689 0.0661147086522455 0.0996842763819341
0.0986103997358790 0.1749165416678573 17000.0000000000000000 0.1097679323414473 0.0660471357502419 0.0994976522118112
0.0986880491064950 0.1747644430474066 17100.0000000000000000 0.1096576268677929 0.0658982379690977 0.0992797773481725
0.0987455252212022 0.1746185630961280 17200.0000000000000000 0.1095580549160473 0.0658002409935307 0.0990678903533282
0.0988026044052795 0.1744695852822022 17300.0000000000000000 0.1094531578936752 0.0656939797236196 0.0988464621635994
0.0987284544952032 0.1743185405387243 17400.0000000000000000 0.1093985196951428 0.0658255864471337 0.0987214972995100
0.0989381622287183 0.1742415466571061 17500.0000000000000000 0.1092757588348824 0.0655031690572623 0.0984201573964430
0.0990982573023795 0.1742474828892521 17600.0000000000000000 0.1092412067717403 0.0654286134810888 0.0981904734142408
0.0990085267451134 0.1739499436536181 17700.0000000000000000 0.1090764034428546 0.0653425497099152 0.0980045936627716
0.0990609372660587 0.1738952438659091 17800.0000000000000000 0.1090172045633843 0.0653067871589316 0.0978058499626378
0.0990612951242057 0.1736658908755440 17900.0000000000000000 0.1088939058671666 0.0652277801390788 0.0976206573298379
0.0992192291962631 0.1736504905505625 18000.0000000000000000 0.1088382539458030 0.0650980702799464 0.0973852257564399
0.0991644079552453 0.1734276075412777 18100.0000000000000000 0.1087161992636515 0.0650562506635921 0.0972165308944909
0.0992557689572005 0.1734213236768380 18200.0000000000000000 0.1086556449449758 0.0649587686154522 0.0969867185304127
0.0992618652905666 0.1732405647851339 18300.0000000000000000 0.1085588127404360 0.0649217497811371 0.0968110711049064
0.0993513241283529 0.1732411486419645 18400.0000000000000000 0.1085038164872062 0.0648214643955289 0.0966013287829785
0.0996078571519600 0.1734579679200159 18500.0000000000000000 0.1085073304598221 0.0646272739349047 0.0963362228324076
0.0993751687974594 0.1730242088010336 18600.0000000000000000 0.1083328874596668 0.0647003088175950 0.0962318634225793
0.0994058950917034 0.1729532432792477 18700.0000000000000000 0.1082673499112474 0.0646476252937240 0.0960626359803145
0.0994184658385759 0.1728704970761763 18800.0000000000000000 0.1082008214014386 0.0646161082394076 0.0958982144515944
0.0995385796141077 0.1728836269085798 18900.0000000000000000 0.1081596675081760 0.0645279930644675 0.0956884704455491
0.0994751574111175 0.1727328825285208 19000.0000000000000000 0.1080604169391412 0.0644759805550934 0.0955576472618330
0.0994958891312848 0.1726650961902040 19100.0000000000000000 0.1079950931257943 0.0644221624763330 0.0953972247053556
0.0995188239061796 0.1725995146944924 19200.0000000000000000 0.1079446514903687 0.0643996201623170 0.0952606471984861
0.0998656610239011 0.1730419442447143 19300.0000000000000000 0.1080502415424398 0.0642478230122892 0.0950455378888548
0.0995288724895685 0.1724303982432119 19400.0000000000000000 0.1077773362985890 0.0642240170749085 0.0949260573866671
0.0995606202188404 0.1724532288384936 19500.0000000000000000 0.1077633042967726 0.0642257732272170 0.0948135949025392
0.0995729072882369 0.1724042990066714 19600.0000000000000000 0.1077077173808397 0.0641781926633042 0.0946754705651464
0.0996121001519669 0.1723831692716100 19700.0000000000000000 0.1076599149362216 0.0641215148808618 0.0945228754404476
0.0995699236039833 0.1723002124777953 19800.0000000000000000 0.1075851998009583 0.0640963044819270 0.0943743586401277
0.0994474606875919 0.1720701296451032 19900.0000000000000000 0.1075181098061197 0.0642030660315050 0.0943517828602785
0.0996259908078888 0.1722752379677883 20000.0000000000000000 0.1075180615572541 0.0640112185572083 0.0941597988961310
0.0996298219160065 0.1722315561609082 20100.0000000000000000 0.1074692976152279 0.0639679936262102 0.0940478187577868
0.0996399622644189 0.1722023472652160 20200.0000000000000000 0.1074240718779343 0.0639233107184731 0.0939306672636292
0.0996371731007310 0.1721584007667838 20300.0000000000000000 0.1073755692695670 0.0638794690874313 0.0938272341233221
0.0997086462160539 0.1722039413775585 20400.0000000000000000 0.1073483466003014 0.0637939183028244 0.0936868805047688
0.0996299208159434 0.1720370350573460 20500.0000000000000000 0.1072653121090861 0.0637817474981315 0.0936125450649236
0.0996762275057348 0.1720891687573938 20600.0000000000000000 0.1072541367909766 0.0637535752778930 0.0934975756228848
0.0996997861281045 0.1720718329519784 20700.0000000000000000 0.1072131010849809 0.0636996974795126 0.0933810877803282
0.0996809026430851 0.1720570526453376 20800.0000000000000000 0.1071928588866267 0.0637300688329203 0.0933034114251637
0.0996577371255744 0.1719662754106692 20900.0000000000000000 0.1071262469237307 0.0636691123055853 0.0932118628530939
0.0997497023041700 0.1720476903770035 21000.0000000000000000 0.1071167848203161 0.0635838149327667 0.0930859316673243
0.0993724889051256 0.1715809794245711 21100.0000000000000000 0.1069812185947582 0.0638428184574872 0.0931285875918489
0.0996421415497808 0.1718503132046660 21200.0000000000000000 0.1070016016023302 0.0635793138888780 0.0929346377659958
0.0994804502258663 0.1714994668088400 21300.0000000000000000 0.1068172834979265 0.0634587058774569 0.0928305110795429
0.0998121500425434 0.1719793485461895 21400.0000000000000000 0.1069345616150711 0.0633239775106812 0.0926227703608705
0.0996912119295159 0.1718136314708309 21500.0000000000000000 0.1068904507400392 0.0634347609422270 0.0926221986175830
0.0997702349822533 0.1718217699200461 21600.0000000000000000 0.1068194531496536 0.0632223799359478 0.0924634277603673
0.0997083649259019 0.1717827733307566 21700.0000000000000000 0.1068188027366104 0.0633560977462736 0.0924279749435094
0.0996446312230135 0.1716862918863175 21800.0000000000000000 0.1067638424254338 0.0633583526543498 0.0923660939380543
0.0996430950757567 0.1716607109891359 21900.0000000000000000 0.1067280237694615 0.0633476001995495 0.0922606888134037
0.0996809485655656 0.1716686414854662 22000.0000000000000000 0.1066931660427751 0.0632673505235626 0.0921557235965060
0.0996767927222630 0.1716600817306098 22100.0000000000000000 0.1066689850425093 0.0632726199192273 0.0920664457979369
0.0997475524392745 0.1717071982236280 22200.0000000000000000 0.1066406583558846 0.0631604439736231 0.0919474387870127
0.0996712326502412 0.1715976586179299 22300.0000000000000000 0.1065827068860402 0.0631819423438959 0.0918799939320936
0.0998257200393127 0.1718487451795627 22400.0000000000000000 0.1066338875749922 0.0631362919824867 0.0917247930986067
0.0995580648390831 0.1713945433841057 22500.0000000000000000 0.1064348129045236 0.0630885541230328 0.0916980892718729
0.0996712566092364 0.1715142889131085 22600.0000000000000000 0.1064480992281931 0.0630240314531208 0.0915828199373069
0.0995788047536619 0.1714122436051576 22700.0000000000000000 0.1064207031122318 0.0631246168883904 0.0915671472017175
0.0994231293985933 0.1712473844846193 22800.0000000000000000 0.1063496063644529 0.0632223270067846 0.0915055845678144
0.0996679909044819 0.1714818512654174 22900.0000000000000000 0.1063597679832351 0.0629619483379525 0.0913272814250887
0.0996609105254225 0.1714557787603086 23000.0000000000000000 0.1063226968396265 0.0629379249308441 0.0912361731419308
0.0996780037963948 0.1714723571423304 23100.0000000000000000 0.1063004933447252 0.0629019249380597 0.0911496875021158
0.0996818975391536 0.1714800992656210 23200.0000000000000000 0.1062820147533730 0.0628900191016546 0.0910760431070629
0.0995989611399596 0.1712981228118466 23300.0000000000000000 0.1061800269877147 0.0628311341157179 0.0909918898833349
0.0998984058554213 0.1716717231876438 23400.0000000000000000 0.1062195770446140 0.0625483442241562 0.0907598349112345
0.0996380484509880 0.1713866646895660 23500.0000000000000000 0.1061469800799151 0.0627684239936332 0.0907947831854733
0.0997089075200051 0.1714426582082929 23600.0000000000000000 0.1061328754975134 0.0626911912694721 0.0906887449922835
0.0995738374756047 0.1712457985737568 23700.0000000000000000 0.1060373731602012 0.0626887470781642 0.0906411095132790
0.0996199912186824 0.1713367324597466 23800.0000000000000000 0.1060587960845508 0.0627109215328165 0.0905675391269578
0.0997161195462815 0.1714310646223981 23900.0000000000000000 0.1060384597855969 0.0625626880369080 0.0904439669368001
0.0996229516596970 0.1713881586354163 24000.0000000000000000 0.1060485452679364 0.0627557884638800 0.0904272823127524
0.0996366188402166 0.1713494001653306 24100.0000000000000000 0.1059818698077018 0.0626227422794979 0.0903187179457619
0.0993081835425364 0.1709756038401284 24200.0000000000000000 0.1058793594742990 0.0628531291472815 0.0903805213672498
0.0999072265165430 0.1716889837503954 24300.0000000000000000 0.1060370645174796 0.0624473698848932 0.0901046779180868
0.0996061955293424 0.1713092816356633 24400.0000000000000000 0.1058910557739466 0.0625500806295611 0.0900986653012194
0.0996238799414823 0.1713229464777275 24500.0000000000000000 0.1058667990893403 0.0625067374141289 0.0900136325240225
0.0997386497581484 0.1714651564107956 24600.0000000000000000 0.1058845373745742 0.0624294425593067 0.0899049007700458
0.0997124851181870 0.1715062294544390 24700.0000000000000000 0.1058790946413761 0.0624452229648945 0.0898524410279839
0.0995566366678382 0.1711983508346938 24800.0000000000000000 0.1057483858438676 0.0624208375267993 0.0898177183461393
0.0996080719134862 0.1712982425637866 24900.0000000000000000 0.1057604309710693 0.0624077255600932 0.0897276838469111
0.0995304273363788 0.1712205892281544 25000.0000000000000000 0.1057287846180358 0.0624578691947397 0.0897062527128703
0.0995960284359733 0.1713179253381046 25100.0000000000000000 0.1057309642227742 0.0623978705138695 0.0896120326031494
0.0995969661214518 0.1713078439436748 25200.0000000000000000 0.1057059732455270 0.0623739648730550 0.0895451180439263
0.0995617350435372 0.1712521037514805 25300.0000000000000000 0.1056675338310326 0.0623804629338201 0.0894758335952927
0.0995358649050264 0.1712332441499362 25400.0000000000000000 0.1056433742196834 0.0623698874673091 0.0894345003564620
0.0995464701214305 0.1712580044130091 25500.0000000000000000 0.1056294207174951 0.0623255136228188 0.0893876947127220
0.0995726956643197 0.1712835924310217 25600.0000000000000000 0.1056096585139934 0.0622866354634340 0.0892957104971982
0.0995384862713592 0.1712888665236586 25700.0000000000000000 0.1056129050582314 0.0623542850565426 0.0892699823813651
0.0995957795343340 0.1713283793070393 25800.0000000000000000 0.1055867788195134 0.0622442281496264 0.0891787282870536
0.0999100148850929 0.1717001968609943 25900.0000000000000000 0.1056526120307338 0.0619829588970269 0.0890172774798209
0.0996449792756306 0.1714324474249840 26000.0000000000000000 0.1055838435140518 0.0622247956993259 0.0890331516562667
0.0997277763431280 0.1714605006556606 26100.0000000000000000 0.1055464987564310 0.0620594206604950 0.0889382973664403
0.0995281254755409 0.1713279623761780 26200.0000000000000000 0.1055209613867371 0.0622272590500548 0.0890004986451749
0.0996039792724730 0.1713828228204291 26300.0000000000000000 0.1055155175021624 0.0621630934026249 0.0889121745131225
0.0996318081920564 0.1714196886236112 26400.0000000000000000 0.1055022873926503 0.0621068408097741 0.0888508119451595
0.0996745866039952 0.1714809105528726 26500.0000000000000000 0.1055051359706977 0.0620754903110699 0.0887895564148529
0.0996970256049896 0.1715328900068677 26600.0000000000000000 0.1055133944171386 0.0620751691802462 0.0887484928764510
0.0999136904958361 0.1718098076884244 26700.0000000000000000 0.1055544438332775 0.0619071412399009 0.0885871359089487
0.0997616586413647 0.1715958228203824 26800.0000000000000000 0.1054751596716264 0.0619468351892502 0.0885963220355083
0.0999626706704327 0.1719287018673007 26900.0000000000000000 0.1056158004618495 0.0620252548698483 0.0885465744398166
0.0997129764397236 0.1715847841995993 27000.0000000000000000 0.1054664320870762 0.0620000219558128 0.0885679457531693
0.0996555694827840 0.1715381633581201 27100.0000000000000000 0.1054474444853477 0.0620476198353247 0.0885484252651620
0.0995511415605151 0.1714789601373714 27200.0000000000000000 0.1054476440090614 0.0621822158333740 0.0885782585049850
0.0996707852363945 0.1715858676334983 27300.0000000000000000 0.1054248289317711 0.0619788783272974 0.0884637845298943
0.0997003002202950 0.1715992882658006 27400.0000000000000000 0.1053978576290910 0.0618950234378983 0.0883968185923702
0.0998715279687417 0.1718684252639543 27500.0000000000000000 0.1054942458574017 0.0619165583357842 0.0883204718611265
0.0995066967198719 0.1714452917040147 27600.0000000000000000 0.1053443287448204 0.0620613966636991 0.0883639298916957
0.0997272316527239 0.1717162263424099 27700.0000000000000000 0.1054126322955989 0.0619327896682829 0.0882742815189789
0.0996661661719128 0.1716612801514697 27800.0000000000000000 0.1053810994110144 0.0619301514723935 0.0882667998482817
0.0998715868702642 0.1719242363135019 27900.0000000000000000 0.1054373131961786 0.0617994770832215 0.0881539525177267
0.0997201169752083 0.1717597091353346 28000.0000000000000000 0.1053856940410562 0.0618833448452380 0.0881796052084439
0.0997270160491140 0.1717814888576437 28100.0000000000000000 0.1053751929579086 0.0618597930318337 0.0881324738930429
0.0996811356238003 0.1717499519300562 28200.0000000000000000 0.1053551062658539 0.0618764685237113 0.0881128689858479
0.0996038409580592 0.1716508331817993 28300.0000000000000000 0.1053041197892087 0.0618794991542260 0.0880823058627504
0.0996900558647397 0.1717628909932357 28400.0000000000000000 0.1053165737689583 0.0617996443044994 0.0880137039133583
0.0999543753981018 0.1721112204520908 28500.0000000000000000 0.1053914307915676 0.0616297408035325 0.0878703865125451
0.0999818340965609 0.1721906076117739 28600.0000000000000000 0.1054640267456005 0.0618064330766757 0.0878772321973914
0.0997109915104225 0.1718691994625943 28700.0000000000000000 0.1053208785981966 0.0618044660905533 0.0878988573292163
0.0997775163126583 0.1720024752144166 28800.0000000000000000 0.1053519856627843 0.0617794537094130 0.0878484974146495
0.0995262641101436 0.1717330137608657 28900.0000000000000000 0.1052816111875033 0.0619795278712357 0.0878876390077682
0.0996717523641348 0.1719077940008200 29000.0000000000000000 0.1053034193761570 0.0618207207152331 0.0878134104244402
0.0996926592486613 0.1719381278497649 29100.0000000000000000 0.1052937020631123 0.0617725670414847 0.0877714541125381
0.0997341765931474 0.1719884324094985 29200.0000000000000000 0.1052694301102296 0.0616611405887598 0.0876939708495129
0.0996899007017983 0.1719711500943964 29300.0000000000000000 0.1052743564454811 0.0617497184079517 0.0876866565777781
0.0996265419434064 0.1719332505745027 29400.0000000000000000 0.1052679441841186 0.0618137547642300 0.0876982294543354
0.0996928487067932 0.1720283956657936 29500.0000000000000000 0.1052738207627573 0.0617599616031487 0.0876140770752936
0.0996577014543889 0.1720022928645686 29600.0000000000000000 0.1052512531503572 0.0617488190213193 0.0875961992611519
0.0996673532982687 0.1720359808286414 29700.0000000000000000 0.1052453303528804 0.0617284212244061 0.0875495660602056
0.0994885750099035 0.1717669125495009 29800.0000000000000000 0.1051106458497789 0.0616760883620072 0.0875110074777039
0.0996647073462190 0.1720642273802141 29900.0000000000000000 0.1052181904094725 0.0616987168677333 0.0874451100437238
0.0996772046395425 0.1721160638684892 30000.0000000000000000 0.1052331993819683 0.0617143495623745 0.0874251794574669
0.0996031023801860 0.1720649272484292 30100.0000000000000000 0.1052215859148153 0.0617705374222669 0.0874477766083793
0.0996282412092287 0.1720874636822005 30200.0000000000000000 0.1052174125375660 0.0617507240792760 0.0874032211795587
0.0996140363474083 0.1721053176386246 30300.0000000000000000 0.1051973248750173 0.0617179762231175 0.0873519692909189
0.0995226170693058 0.1720326665969835 30400.0000000000000000 0.1051771452799022 0.0617941222421656 0.0873591752111539
0.0996441456125555 0.1721971285968256 30500.0000000000000000 0.1052070649500198 0.0616972592131569 0.0872897263775412
0.0995489352301664 0.1720357860482138 30600.0000000000000000 0.1051041937262547 0.0615852580781563 0.0872467955484824
0.0996244573497552 0.1722267183787842 30700.0000000000000000 0.1052111083901297 0.0617639068301098 0.0872293510018696
0.0995587926980561 0.1722142794437786 30800.0000000000000000 0.1052050484538874 0.0618215004725488 0.0872256212011662
0.0995790263726371 0.1721760829061535 30900.0000000000000000 0.1051566951732710 0.0616945713805981 0.0871771000336952
0.0996670192629132 0.1723168312655000 31000.0000000000000000 0.1051702946932108 0.0616040517927434 0.0870932764516868
0.0996912221129422 0.1724542375687982 31100.0000000000000000 0.1052306631172969 0.0616942252708071 0.0870829675166402
0.0996256100717254 0.1723221636613744 31200.0000000000000000 0.1051606515191287 0.0616495992603543 0.0870452330830606
0.0996239517598322 0.1723403962985482 31300.0000000000000000 0.1051525749363411 0.0616307567899272 0.0870151948970568
0.0996324204028008 0.1723888954681980 31400.0000000000000000 0.1051662412330344 0.0616533389421842 0.0869903101189546
0.0995428498205466 0.1723159477534268 31500.0000000000000000 0.1051278862966577 0.0616727755028671 0.0869799721097902
0.0996177870890034 0.1724033256860837 31600.0000000000000000 0.1051400847444478 0.0616141510790053 0.0869250751236986
0.0995823358465034 0.1723879982679756 31700.0000000000000000 0.1051274552086027 0.0616366937413398 0.0869027929785921
0.0995694077578019 0.1724009406009077 31800.0000000000000000 0.1051218084266597 0.0616570513359144 0.0868598340120146
0.0996154360246920 0.1724683883688224 31900.0000000000000000 0.1051273639541195 0.0615998704411520 0.0868257609818114
0.0996435772899218 0.1725283286685537 32000.0000000000000000 0.1051297644114846 0.0615701522692113 0.0867769994182514
0.0994206969847551 0.1722514447193666 32100.0000000000000000 0.1050278001506347 0.0616309048598813 0.0868081540385358
0.0994551457745609 0.1723839290398113 32200.0000000000000000 0.1050881402972695 0.0617061287686578 0.0868073576060482
0.0995182800757698 0.1724560199429707 32300.0000000000000000 0.1050882833047004 0.0616262294781966 0.0867526037218647
0.0995530549600178 0.1725224272469214 32400.0000000000000000 0.1051002138787241 0.0616216652119780 0.0867037080959791
0.0994176534027443 0.1724113915629607 32500.0000000000000000 0.1050702111532977 0.0617177303969357 0.0867340692505501
0.0995511397327519 0.1725579174975340 32600.0000000000000000 0.1050852226575860 0.0615970365053287 0.0866347968947293
0.0993802409356884 0.1723341352097670 32700.0000000000000000 0.1050222749569682 0.0617140297382841 0.0866606939441334
0.0995555128102125 0.1726117858439628 32800.0000000000000000 0.1050804606188716 0.0615885271404256 0.0865660166808853
0.0994587619104403 0.1724828887639856 32900.0000000000000000 0.1050154384812509 0.0615705727094163 0.0865495305411615
0.0996361984974917 0.1727874210789528 33000.0000000000000000 0.1051418211542249 0.0616218059400042 0.0865218591004507
0.0994199939737717 0.1725309261846231 33100.0000000000000000 0.1050493407314840 0.0616749413789482 0.0865715013885930
0.0993213124626171 0.1723980945907807 33200.0000000000000000 0.1049712383391821 0.0616551115334799 0.0865104347698507
0.0993808461248402 0.1726189221269291 33300.0000000000000000 0.1050535363758654 0.0617042569957469 0.0865101202559454
0.0994697383488330 0.1726433646849181 33400.0000000000000000 0.1050418171704931 0.0616067043432116 0.0864474613050097
0.0995539049374237 0.1727195937620678 33500.0000000000000000 0.1050066988947629 0.0614303441934324 0.0863229526861276
0.0994385774066847 0.1726566490786229 33600.0000000000000000 0.1050355000138234 0.0616456708596047 0.0864011027103812
0.0995742889599674 0.1728157981568208 33700.0000000000000000 0.1050403339764250 0.0614998355340350 0.0862714132548767
0.0994319850751248 0.1726987651432168 33800.0000000000000000 0.1050169546045882 0.0616622746309355 0.0862747935690756
0.0995447774565122 0.1728562298895610 33900.0000000000000000 0.1050634906768945 0.0615738185418436 0.0862791368196612
0.0995106220875424 0.1728205526792499 34000.0000000000000000 0.1050408863360077 0.0615790620480326 0.0862533085292062
0.0996285851899303 0.1730074788546991 34100.0000000000000000 0.1050899476738947 0.0615380552992711 0.0861856713516784
0.0994754424605871 0.1728063557544567 34200.0000000000000000 0.1050076181276895 0.0615547760974007 0.0861938981983136
0.0994429778584012 0.1728026326129440 34300.0000000000000000 0.1050081125446111 0.0615939345889062 0.0861929051181932
0.0994627309764536 0.1728551478553127 34400.0000000000000000 0.1050167931727931 0.0615862085449993 0.0861630853144069
0.0995485573219482 0.1729698741660818 34500.0000000000000000 0.1050265223329735 0.0615064040419335 0.0860812538019304
0.0999762003614387 0.1735892942100273 34600.0000000000000000 0.1052519097210501 0.0614502089814746 0.0859919353312597
0.0996781189379066 0.1731269110984017 34700.0000000000000000 0.1050700397705369 0.0614916561671751 0.0859834728786641
0.0995028659569479 0.1729659207204525 34800.0000000000000000 0.1050048505771657 0.0615134836003150 0.0860371320309476
0.0994932978031714 0.1730051129498671 34900.0000000000000000 0.1050236357163388 0.0615696043945665 0.0860265277177504
0.0994632786847863 0.1729697411383245 35000.0000000000000000 0.1049939946259163 0.0615506188746654 0.0859923398058889
0.0995904201494132 0.1731316308538327 35100.0000000000000000 0.1050160621841747 0.0614522468178875 0.0858899509155655
0.0994372980485526 0.1729836587260610 35200.0000000000000000 0.1049866257610744 0.0615707150658689 0.0859548312038150
0.0996184060370377 0.1732003726504197 35300.0000000000000000 0.1050151668222438 0.0614114668517202 0.0858304217497974
0.0994073781955521 0.1729969745237697 35400.0000000000000000 0.1049619148878616 0.0615477513869365 0.0858955554451882
0.0994537526892358 0.1730322465861038 35500.0000000000000000 0.1049709140718176 0.0615396665533860 0.0858579904585448
0.0994249021200537 0.1730399003186812 35600.0000000000000000 0.1049695225742096 0.0615621127532961 0.0858511751048072
0.0994109938353906 0.1730417350025574 35700.0000000000000000 0.1049596011420406 0.0615632948971951 0.0858223808330195
0.0993606167508984 0.1729860808645235 35800.0000000000000000 0.1049504034228654 0.0616273188216709 0.0858275972543689
0.0992084219312230 0.1728103452726781 35900.0000000000000000 0.1048448647191667 0.0615867839007955 0.0857739077719701
0.0994379244349507 0.1731177717050527 36000.0000000000000000 0.1049625377161851 0.0615422135371381 0.0857522411875988
0.0994223637552253 0.1731250584238292 36100.0000000000000000 0.1049570554784102 0.0615673996839129 0.0857134000506734
0.0993671659068907 0.1730915062826927 36200.0000000000000000 0.1049410262425154 0.0615887245090246 0.0857167082714535
0.0994103651942627 0.1731554404760228 36300.0000000000000000 0.1049504091414692 0.0615595883509825 0.0856762425446087
0.0994007366076639 0.1731610214843147 36400.0000000000000000 0.1049448358183999 0.0615631351345373 0.0856544500470838
0.0993866390671675 0.1731613844108016 36500.0000000000000000 0.1049337431262903 0.0615591083680465 0.0856278406591454
0.0994079544956157 0.1732161785564080 36600.0000000000000000 0.1049431926760263 0.0615550969628724 0.0855935406892092
0.0993736620466140 0.1731769987880707 36700.0000000000000000 0.1049234960300055 0.0615595263487267 0.0855837969366108
0.0991893242481371 0.1730486519373705 36800.0000000000000000 0.1049115439617901 0.0617732968142362 0.0856349028474163
0.0995499713836567 0.1734527023715942 36900.0000000000000000 0.1050117778353002 0.0615358030616383 0.0855086345243115
0.0993663204435067 0.1732137657038846 37000.0000000000000000 0.1049108301459548 0.0615478829401701 0.0855153514962577
0.0993886027493658 0.1732631494093135 37100.0000000000000000 0.1049023557371262 0.0615077784793803 0.0854498923104453
0.0993340877687478 0.1731957073929740 37200.0000000000000000 0.1048843187219163 0.0615641290806161 0.0854433506453272
0.0995032115370606 0.1734132787091346 37300.0000000000000000 0.1049280564045047 0.0614483004462462 0.0853474349255775
0.0994209746019935 0.1732473147280375 37400.0000000000000000 0.1048964469179283 0.0615318796919396 0.0853856186497425
0.0994816675762212 0.1733994121905290 37500.0000000000000000 0.1048947706442796 0.0614073911363894 0.0852906116739788
0.0991980899281519 0.1731128634771466 37600.0000000000000000 0.1048468359727763 0.0616666703099782 0.0854097201758286
0.0993641262363699 0.1733187126747469 37700.0000000000000000 0.1048845607880452 0.0615326747548669 0.0853227294861972
0.0993479256798558 0.1733129822611218 37800.0000000000000000 0.1048797705092493 0.0615522328310614 0.0853059412649582
0.0993217276762331 0.1733000193664020 37900.0000000000000000 0.1048687313430493 0.0615479925863074 0.0853051857432549
0.0993095349214570 0.1732961941048932 38000.0000000000000000 0.1048588210254927 0.0615501981510340 0.0852793569245868
0.0993403063601140 0.1733411354984868 38100.0000000000000000 0.1048653619297323 0.0615369602954103 0.0852430455649181
0.0993068131230834 0.1733200956566221 38200.0000000000000000 0.1048543626479791 0.0615563516506875 0.0852341901615236
0.0992524552688896 0.1732713394556482 38300.0000000000000000 0.1048348482237528 0.0615794692136392 0.0852361289568343
0.0993105025335199 0.1733508482060591 38400.0000000000000000 0.1048478995287598 0.0615447915215524 0.0851854558539078
0.0993805984874225 0.1734254177224080 38500.0000000000000000 0.1048487671858841 0.0614883869570838 0.0851006655766221
0.0992169202428129 0.1732894214205996 38600.0000000000000000 0.1048165437046460 0.0615859652047777 0.0851738679503939
0.0993192992239508 0.1734103261657147 38700.0000000000000000 0.1048463860122021 0.0615504756498506 0.0851054430092923
0.0993019752302789 0.1733886857157727 38800.0000000000000000 0.1048185849218954 0.0615157968464930 0.0850678818950372
0.0992948221207646 0.1733986740909750 38900.0000000000000000 0.1048130574297503 0.0615224944895346 0.0850362390177268
0.0992684659640290 0.1733743946894109 39000.0000000000000000 0.1047931704070067 0.0615025680602454 0.0850272529143415
0.0992956177220264 0.1734212292837744 39100.0000000000000000 0.1048125825574312 0.0615277549350833 0.0850057282888406
0.0992529254970873 0.1733783261075241 39200.0000000000000000 0.1047953489994222 0.0615453422237291 0.0850048021693485
0.0994424517491609 0.1735632605081771 39300.0000000000000000 0.1047864246380772 0.0612981697261441 0.0848418165688267
0.0992884315888921 0.1734432889989707 39400.0000000000000000 0.1047915128466478 0.0615045534603005 0.0849297773384276
0.0992016294957956 0.1733520883601219 39500.0000000000000000 0.1047705319876020 0.0615658606550396 0.0849625494394510
0.0992544446566674 0.1734267182723186 39600.0000000000000000 0.1047740873296705 0.0615218969348297 0.0848932894548662
0.0992674566970552 0.1734558258738209 39700.0000000000000000 0.1047793633442221 0.0615186165443334 0.0848755542616788
0.0992491227216666 0.1734484723907136 39800.0000000000000000 0.1047720927714838 0.0615287110052970 0.0848620649682579
0.0992412271606637 0.1734469412344691 39900.0000000000000000 0.1047660696759680 0.0615295286863534 0.0848465816223860
0.0992514880927089 0.1734703480193892 40000.0000000000000000 0.1047636309491264 0.0615194502393333 0.0848132374450742
0.0992442867742074 0.1734707410327875 40100.0000000000000000 0.1047557520228089 0.0615122716790015 0.0847957086052392
0.0992318117292835 0.1734662308084699 40200.0000000000000000 0.1047522068936531 0.0615277932087259 0.0847829918281329
0.0992414223470794 0.1734863682887182 40300.0000000000000000 0.1047453721154706 0.0615014766474614 0.0847522211786234
0.0992212069455682 0.1734590346647038 40400.0000000000000000 0.1047327524367584 0.0615263037985176 0.0847244643382441
0.0992273272605552 0.1735153755123690 40500.0000000000000000 0.1047400716468590 0.0615127135577400 0.0847048702567720
0.0991935238139735 0.1734538334636014 40600.0000000000000000 0.1047183021010942 0.0615279976593140 0.0846978534674880
0.0992264312581279 0.1735205335079995 40700.0000000000000000 0.1047312962355305 0.0615125772390581 0.0846656429369367
0.0992196590286204 0.1735210408774733 40800.0000000000000000 0.1047250025070326 0.0615124435794513 0.0846468665425855
0.0993482252678056 0.1736928146750965 40900.0000000000000000 0.1047658478776549 0.0614457752680232 0.0845765762996941
0.0992005076279037 0.1735157666682449 41000.0000000000000000 0.1047108761593471 0.0615165472255060 0.0846106831157337
0.0991919138031990 0.1735111411812420 41100.0000000000000000 0.1046999013048948 0.0615050642472894 0.0845914859878487
0.0992119374011268 0.1735445252276243 41200.0000000000000000 0.1047054357035545 0.0614992086409392 0.0845660715445275
0.0991906405730011 0.1735292409916821 41300.0000000000000000 0.1046929091668364 0.0615025092440906 0.0845492458585719
0.0989864002346591 0.1732926860771824 41400.0000000000000000 0.1046474185269210 0.0616673346740129 0.0846432531218295
0.0992787598666702 0.1736456000069100 41500.0000000000000000 0.1047166267730504 0.0614796682634950 0.0844624789551265
0.0992831591767291 0.1737280523028486 41600.0000000000000000 0.1047620861740485 0.0615769665385021 0.0844601666781143
0.0994944336607500 0.1739376012480989 41700.0000000000000000 0.1047572891195092 0.0612610186885877 0.0843361028806001
0.0991445262420219 0.1735683479962939 41800.0000000000000000 0.1046736983005291 0.0615086184551994 0.0844733005086013
0.0989289495048211 0.1733307436624366 41900.0000000000000000 0.1046369376457582 0.0617246900588327 0.0845633673569424
0.0990125146120946 0.1733621307655803 42000.0000000000000000 0.1045791126060239 0.0615064392181270 0.0844353658282935
0.0991729362741365 0.1735701333196931 42100.0000000000000000 0.1046478879299624 0.0614646675592729 0.0843838145667469
0.0993606146358194 0.1738552153688145 42200.0000000000000000 0.1047598514363886 0.0614823498798829 0.0843412258610377
0.0991836788745983 0.1736032966737386 42300.0000000000000000 0.1046426920443621 0.0614650037688477 0.0843187888602638
0.0992222190381594 0.1736256603921318 42400.0000000000000000 0.1046139574467072 0.0613577193123347 0.0842502310442028
0.0991417125913646 0.1736351761597908 42500.0000000000000000 0.1046597040634007 0.0615398956387865 0.0843220318636609
0.0990871374909232 0.1735075066594368 42600.0000000000000000 0.1046034680273089 0.0614977212850387 0.0843215066738368
0.0993655716419106 0.1738438429169671 42700.0000000000000000 0.1047029020489210 0.0613791848727227 0.0842230087640834
0.0990524571288647 0.1734546546384367 42800.0000000000000000 0.1045619859724105 0.0614977143424296 0.0842431177799110
0.0991480401947615 0.1735990303127779 42900.0000000000000000 0.1046005653804233 0.0614306546580742 0.0842245363560796
0.0990699193559536 0.1735299659762321 43000.0000000000000000 0.1045821693475830 0.0614975739240437 0.0842312181341026
0.0991170247484017 0.1735623469786987 43100.0000000000000000 0.1045709973520978 0.0614358680670352 0.0841687496142558
0.0989147400050062 0.1733373104279285 43200.0000000000000000 0.1045210598208049 0.0615860523284921 0.0842461365217928
0.0991021023397489 0.1735696949439795 43300.0000000000000000 0.1045662703331826 0.0614488276124758 0.0841444564365263
0.0992156702124184 0.1737610711256683 43400.0000000000000000 0.1046387270967705 0.0615089334252892 0.0840692336237061
0.0990672675795902 0.1735425007865430 43500.0000000000000000 0.1045492816444378 0.0614619216829124 0.0841254365287058
0.0991154766854871 0.1735979274811575 43600.0000000000000000 0.1045604429029987 0.0614457659884206 0.0840826014569298
0.0994092177746545 0.1740030446738715 43700.0000000000000000 0.1046429889286045 0.0612460097110670 0.0839136835548252
0.0991843675651758 0.1737128591552456 43800.0000000000000000 0.1045627643062731 0.0613734655375143 0.0839803649671567
0.0992127203736702 0.1737454365985977 43900.0000000000000000 0.1045689724868669 0.0613456616107763 0.0839720713644235
0.0990375809405668 0.1735343271384266 44000.0000000000000000 0.1045128531795724 0.0614367088524744 0.0840427957868219
0.0990369498208663 0.1735309421788290 44100.0000000000000000 0.1045099278394560 0.0614524772615831 0.0840193420965455
0.0989042534493778 0.1734871050405891 44200.0000000000000000 0.1045546186225752 0.0616445238807841 0.0841825921195498
0.0986064394805624 0.1730206132423155 44300.0000000000000000 0.1043280575086777 0.0615573483422858 0.0841278289695469
0.0989816146249749 0.1735334180274524 44400.0000000000000000 0.1045041490792027 0.0615019043805523 0.0839996592838311
0.0990477283620838 0.1735807723445991 44500.0000000000000000 0.1045003645823736 0.0614328346606093 0.0839401229622019
0.0988452377071513 0.1733693542185592 44600.0000000000000000 0.1044640113167803 0.0616031586970621 0.0840382946443486
0.0987332775007179 0.1732725625435659 44700.0000000000000000 0.1044514788140203 0.0616894262386571 0.0841106489731404
0.0991149867390738 0.1736947833657838 44800.0000000000000000 0.1045295355743757 0.0614428886962636 0.0838654834963815
0.0991650721347333 0.1737299391133798 44900.0000000000000000 0.1044885540137058 0.0612948901831846 0.0837643146235254
0.0991297065575872 0.1737051254186407 45000.0000000000000000 0.1044892512813767 0.0613380449550907 0.0837841281941880
0.0986198973153183 0.1731521618936554 45100.0000000000000000 0.1043889307610100 0.0617127618086619 0.0840709020264044
0.0989907082626859 0.1735483776987137 45200.0000000000000000 0.1044430627179504 0.0614219966650100 0.0838111682453918
0.0988636233791380 0.1734605297452888 45300.0000000000000000 0.1044038515014104 0.0614478455306038 0.0838434073506111
0.0990077828437600 0.1735702040739417 45400.0000000000000000 0.1044371325493227 0.0613889216653230 0.0837816216142660
0.0994294821485925 0.1741449856209364 45500.0000000000000000 0.1046084173103082 0.0612477112433580 0.0836114902283459
0.0990039056019068 0.1735961521249939 45600.0000000000000000 0.1044385892793738 0.0614161842838583 0.0837381151067364
0.0990020591266294 0.1736041131964572 45700.0000000000000000 0.1044366043992448 0.0614154805321031 0.0837247647417893
0.0989070787482441 0.1734888628269394 45800.0000000000000000 0.1043922888414448 0.0614095407649575 0.0837636730256380
0.0989409705092043 0.1735210221332984 45900.0000000000000000 0.1043968786759297 0.0614161695299406 0.0837093525312754
0.0989617486442967 0.1735742263516117 46000.0000000000000000 0.1044159039858591 0.0614279459335319 0.0836996950139959
0.0989836040884667 0.1736414299891668 46100.0000000000000000 0.1044281950974292 0.0614192966031793 0.0836684497089042
0.0989260771055426 0.1734705555038686 46200.0000000000000000 0.1043369079547177 0.0613433346534037 0.0836076645560558
0.0989265428615119 0.1735429671918929 46300.0000000000000000 0.1043878561199402 0.0614418044596774 0.0836401099666785
0.0989109627802052 0.1734902603805250 46400.0000000000000000 0.1043485622080893 0.0613837087610237 0.0836093169106034
0.0989956118225626 0.1736144963589700 46500.0000000000000000 0.1043925009942851 0.0613773002075250 0.0835825955880826
0.0987877930888128 0.1733544548329699 46600.0000000000000000 0.1043098417208301 0.0614601794595604 0.0836369395019771
0.0989247713835333 0.1735474567176573 46700.0000000000000000 0.1043614933726297 0.0613992432981700 0.0835745020911582
0.0989305223019483 0.1735652167616419 46800.0000000000000000 0.1043589952262097 0.0613928881357582 0.0835473537054904
0.0989468265123429 0.1735905256465181 46900.0000000000000000 0.1043591338602261 0.0613736191742290 0.0835255641078143
0.0989475213799849 0.1735167054302863 47000.0000000000000000 0.1043355852924622 0.0613765859295675 0.0835015284300100
0.0989199375778102 0.1735698236858675 47100.0000000000000000 0.1043479050984729 0.0613927900901328 0.0835090690400812
0.0989309943528529 0.1735837982856736 47200.0000000000000000 0.1043444302637709 0.0613756019426900 0.0834873264738672
0.0989402967311834 0.1735853389389882 47300.0000000000000000 0.1043351004100647 0.0613339872876766 0.0834807786824109
0.0990254335060493 0.1736753217257921 47400.0000000000000000 0.1043431901673609 0.0613018230050387 0.0833701824325634
0.0989166281322781 0.1735993166607397 47500.0000000000000000 0.1043473150025550 0.0614020293419064 0.0834712858752959
0.0989002598322759 0.1735619038357806 47600.0000000000000000 0.1043107148145317 0.0613550794010128 0.0834256161890576
0.0989728234092321 0.1736820801401902 47700.0000000000000000 0.1043416179560200 0.0613567075580840 0.0833548607165737
0.0988484639514264 0.1735229921622967 47800.0000000000000000 0.1043048221124622 0.0614121044981873 0.0834357278379383
0.0987725047206328 0.1734595991865882 47900.0000000000000000 0.1042875214198343 0.0613903580824610 0.0835276236896553
0.0989448233168703 0.1736204019105652 48000.0000000000000000 0.1043075558118227 0.0613288791922729 0.0833361188275824
0.0988732481564641 0.1735467527982671 48100.0000000000000000 0.1042916153716797 0.0613773812275970 0.0833690793043906
0.0989057588276831 0.1735879447415911 48200.0000000000000000 0.1042974500551717 0.0613834325211639 0.0833126641302487
0.0988229712102890 0.1734646080636961 48300.0000000000000000 0.1042447135522860 0.0613653924346309 0.0833258825005281
0.0988684578143029 0.1735545513964984 48400.0000000000000000 0.1042766029332378 0.0613744215985365 0.0833089809236131
0.0989102152052425 0.1736067269713846 48500.0000000000000000 0.1042670424614688 0.0612984578913758 0.0832527697778724
0.0989448660397145 0.1737132768437611 48600.0000000000000000 0.1043307420066238 0.0613649600919576 0.0832998650510619
0.0988046833279641 0.1734965057760386 48700.0000000000000000 0.1042418331316994 0.0613856668291571 0.0832804765936377
0.0988652834782378 0.1735493107083958 48800.0000000000000000 0.1042388189173444 0.0613207297007973 0.0832199517819468
0.0989845275229698 0.1737332359255082 48900.0000000000000000 0.1043157459185267 0.0613534792819582 0.0831917409436704
0.0987186524561773 0.1733891696045818 49000.0000000000000000 0.1041942906268930 0.0614054127252816 0.0832639277215315
0.0988120399514474 0.1735264952337041 49100.0000000000000000 0.1042324508535942 0.0613594119130005 0.0832318563162248
0.0989177606271774 0.1735986838484882 49200.0000000000000000 0.1042029880983776 0.0612056572110350 0.0830898507068099
0.0988156974950615 0.1735531824029396 49300.0000000000000000 0.1042280146927642 0.0613497847632517 0.0831933941098041
0.0987732135084071 0.1734955129091273 49400.0000000000000000 0.1042171883853279 0.0613840794361084 0.0832159476876688
0.0988315168489854 0.1735616616562457 49500.0000000000000000 0.1042191894430222 0.0613224849314955 0.0831610943353621
0.0988237945010965 0.1735962930508449 49600.0000000000000000 0.1042586005324015 0.0613962679066236 0.0832180466710411
0.0987278752035757 0.1734573160224497 49700.0000000000000000 0.1041862089526074 0.0613787205053625 0.0831809240790416
0.0987352057927326 0.1734720870633313 49800.0000000000000000 0.1041900184968432 0.0613704867002403 0.0831822944310687
0.0988103461481165 0.1735724699723762 49900.0000000000000000 0.1042129226227900 0.0613131522709080 0.0831557220997593
0.0987680552650971 0.1734484451803474 50000.0000000000000000 0.1041815752886552 0.0613857044789540 0.0831240962302224


==> figures/parametric_shape_inference/cylinder2/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2593696117401123 0.2316509932279587 0.0176886003464460 0.0094663836061954 0.0005636201240122 0.0000000000000000 1830.1068115234375000 118.2898559570312500 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1169240921735764
1.5119305849075317 1.1239199638366699 0.0548754557967186 0.3205351531505585 0.0125999674201012 0.0000000000000000 1203.3500976562500000 112.9676666259765625 0.0000000000000000 0.0000000000000000 1.5597236156463623 100.0000000000000000 1.7980648279190063
21.3405857086181641 17.9409198760986328 0.3939923048019409 2.9669721126556396 0.0387015417218208 0.0000000000000000 466.1694030761718750 107.3737564086914062 0.0000000000000000 0.0000000000000000 20.5447006225585938 200.0000000000000000 0.6476093530654907
14.1585655212402344 11.8525123596191406 0.2244044989347458 1.9306987524032593 0.1509507000446320 0.0000000000000000 426.3707275390625000 108.0690460205078125 0.0000000000000000 0.0000000000000000 20.0780162811279297 300.0000000000000000 0.2840048670768738
14.3993377685546875 11.7396812438964844 0.2521126270294189 2.0699479579925537 0.3375960290431976 0.0000000000000000 369.3862304687500000 108.2440185546875000 0.0000000000000000 0.0000000000000000 19.3841304779052734 400.0000000000000000 0.3586944043636322
19.7216281890869141 16.0559215545654297 0.4296739101409912 2.6655054092407227 0.5705282688140869 0.0000000000000000 276.4621887207031250 107.5530090332031250 0.0000000000000000 0.0000000000000000 17.1079349517822266 500.0000000000000000 1.0210080146789551
19.3959274291992188 15.4869670867919922 0.6602097749710083 2.3695521354675293 0.8791974782943726 0.0000000000000000 206.8248138427734375 103.1696472167968750 0.0000000000000000 0.0000000000000000 14.2183094024658203 600.0000000000000000 1.4833636283874512
12.1873340606689453 8.3534364700317383 0.6073783040046692 1.6162343025207520 1.6102851629257202 0.0000000000000000 157.7276763916015625 99.5916061401367188 0.0000000000000000 0.0000000000000000 11.0774583816528320 700.0000000000000000 1.2358450889587402
10.2936773300170898 4.8290553092956543 0.5608829259872437 1.8881995677947998 3.0155389308929443 0.0000000000000000 122.2311782836914062 95.3526229858398438 0.0000000000000000 0.0000000000000000 8.3350152969360352 800.0000000000000000 1.3915561437606812
11.2927398681640625 4.7206168174743652 0.5257210731506348 1.8547827005386353 4.1916198730468750 0.0000000000000000 98.3993682861328125 90.1148605346679688 0.0000000000000000 0.0000000000000000 7.1245074272155762 900.0000000000000000 1.7542455196380615
11.5332670211791992 4.5376410484313965 0.5038531422615051 1.9603312015533447 4.5314416885375977 0.0000000000000000 85.2616729736328125 85.1718521118164062 0.0000000000000000 0.0000000000000000 6.5201382637023926 1000.0000000000000000 2.0832762718200684
11.0925703048706055 4.2029151916503906 0.5005986690521240 2.1051607131958008 4.2838954925537109 0.0000000000000000 76.6961669921875000 80.8287353515625000 0.0000000000000000 0.0000000000000000 5.8878159523010254 1100.0000000000000000 2.3890039920806885
10.8437242507934570 4.3314604759216309 0.5295762419700623 2.2514383792877197 3.7312490940093994 0.0000000000000000 68.2156829833984375 76.2763595581054688 0.0000000000000000 0.0000000000000000 5.0843377113342285 1200.0000000000000000 2.7798647880554199
10.6331014633178711 4.4663047790527344 0.5647554397583008 2.4494614601135254 3.1525800228118896 0.0000000000000000 57.7050971984863281 70.0757217407226562 0.0000000000000000 0.0000000000000000 4.1586046218872070 1300.0000000000000000 3.0848917961120605
10.5161361694335938 4.2929043769836426 0.5767210125923157 2.9510993957519531 2.6954116821289062 0.0000000000000000 44.1517257690429688 61.8758773803710938 0.0000000000000000 0.0000000000000000 3.2467970848083496 1400.0000000000000000 3.1044890880584717
10.2799654006958008 3.6457817554473877 0.5270094871520996 3.7214941978454590 2.3856794834136963 0.0000000000000000 29.6961307525634766 54.5775909423828125 0.0000000000000000 0.0000000000000000 2.5434660911560059 1500.0000000000000000 2.9563364982604980
10.1527624130249023 3.0033538341522217 0.4395165741443634 4.4528985023498535 2.2569932937622070 0.0000000000000000 18.6236305236816406 49.9714813232421875 0.0000000000000000 0.0000000000000000 2.0578567981719971 1600.0000000000000000 2.6088850498199463
10.0722427368164062 2.5132565498352051 0.3848014175891876 4.9930167198181152 2.1811685562133789 0.0000000000000000 11.7302169799804688 45.1131782531738281 0.0000000000000000 0.0000000000000000 1.6804196834564209 1700.0000000000000000 2.3689064979553223
10.0834398269653320 2.3736419677734375 0.4081435799598694 5.2733950614929199 2.0282592773437500 0.0000000000000000 7.5310750007629395 39.0164566040039062 0.0000000000000000 0.0000000000000000 1.3094227313995361 1800.0000000000000000 2.4519164562225342
9.9542331695556641 2.4277410507202148 0.4725966751575470 5.2042250633239746 1.8496700525283813 0.0000000000000000 5.2515277862548828 33.8121299743652344 0.0000000000000000 0.0000000000000000 0.9757033586502075 1900.0000000000000000 2.6525285243988037
9.4825944900512695 2.2683753967285156 0.5229410529136658 4.9658226966857910 1.7254556417465210 0.0000000000000000 4.0603370666503906 30.1887607574462891 0.0000000000000000 0.0000000000000000 0.7373179197311401 2000.0000000000000000 2.7823963165283203
8.9329500198364258 2.0651412010192871 0.5371477603912354 4.6863517761230469 1.6443091630935669 0.0000000000000000 3.3554279804229736 27.7467536926269531 0.0000000000000000 0.0000000000000000 0.5760600566864014 2100.0000000000000000 2.7768137454986572
8.4930887222290039 1.9225646257400513 0.5343794822692871 4.4408917427062988 1.5952533483505249 0.0000000000000000 2.9266285896301270 25.8499412536621094 0.0000000000000000 0.0000000000000000 0.4721778333187103 2200.0000000000000000 2.7136278152465820
8.1102514266967773 1.7961306571960449 0.5264270901679993 4.2216701507568359 1.5660238265991211 0.0000000000000000 2.6129052639007568 24.2540721893310547 0.0000000000000000 0.0000000000000000 0.4062593281269073 2300.0000000000000000 2.6521897315979004
7.7695302963256836 1.6776516437530518 0.5144860148429871 4.0426559448242188 1.5347368717193604 0.0000000000000000 2.3583748340606689 22.8546352386474609 0.0000000000000000 0.0000000000000000 0.3599406182765961 2400.0000000000000000 2.5885214805603027
7.4546098709106445 1.5613214969635010 0.5029662251472473 3.9014678001403809 1.4888545274734497 0.0000000000000000 2.1508626937866211 21.5164222717285156 0.0000000000000000 0.0000000000000000 0.3253975808620453 2500.0000000000000000 2.5342473983764648
7.1838884353637695 1.4598138332366943 0.4969442784786224 3.7947640419006348 1.4323666095733643 0.0000000000000000 1.9914886951446533 20.1488437652587891 0.0000000000000000 0.0000000000000000 0.2992328405380249 2600.0000000000000000 2.5090496540069580
6.9732780456542969 1.3816468715667725 0.4959322512149811 3.7170667648315430 1.3786320686340332 0.0000000000000000 1.8709123134613037 18.7624130249023438 0.0000000000000000 0.0000000000000000 0.2772540748119354 2700.0000000000000000 2.5021123886108398
6.8170790672302246 1.3244346380233765 0.4943453073501587 3.6665248870849609 1.3317743539810181 0.0000000000000000 1.7717208862304688 17.3898239135742188 0.0000000000000000 0.0000000000000000 0.2572625279426575 2800.0000000000000000 2.4907433986663818
6.7016572952270508 1.2837568521499634 0.4893316626548767 3.6411616802215576 1.2874069213867188 0.0000000000000000 1.6827151775360107 16.0325946807861328 0.0000000000000000 0.0000000000000000 0.2380862236022949 2900.0000000000000000 2.4654324054718018
6.6207427978515625 1.2569389343261719 0.4821138083934784 3.6388258934020996 1.2428641319274902 0.0000000000000000 1.6016399860382080 14.6934337615966797 0.0000000000000000 0.0000000000000000 0.2175744026899338 3000.0000000000000000 2.4271457195281982
6.5663418769836426 1.2391681671142578 0.4730353057384491 3.6543374061584473 1.1998008489608765 0.0000000000000000 1.5265084505081177 13.4113359451293945 0.0000000000000000 0.0000000000000000 0.1962007284164429 3100.0000000000000000 2.3712162971496582
6.5227174758911133 1.2259080410003662 0.4599446952342987 3.6786811351776123 1.1581836938858032 0.0000000000000000 1.4496792554855347 12.2404050827026367 0.0000000000000000 0.0000000000000000 0.1769274622201920 3200.0000000000000000 2.2872421741485596
6.4823064804077148 1.2155822515487671 0.4443231225013733 3.7037699222564697 1.1186314821243286 0.0000000000000000 1.3598169088363647 11.2068996429443359 0.0000000000000000 0.0000000000000000 0.1614357084035873 3300.0000000000000000 2.1874387264251709
6.4320034980773926 1.1981947422027588 0.4304201006889343 3.7208225727081299 1.0825657844543457 0.0000000000000000 1.2572453022003174 10.2943229675292969 0.0000000000000000 0.0000000000000000 0.1498991847038269 3400.0000000000000000 2.0957889556884766
6.3646574020385742 1.1678854227066040 0.4187799096107483 3.7299928665161133 1.0479992628097534 0.0000000000000000 1.1535273790359497 9.4412345886230469 0.0000000000000000 0.0000000000000000 0.1419870853424072 3500.0000000000000000 2.0149102210998535
6.2861099243164062 1.1294162273406982 0.4089983105659485 3.7368783950805664 1.0108169317245483 0.0000000000000000 1.0544496774673462 8.5782194137573242 0.0000000000000000 0.0000000000000000 0.1365785300731659 3600.0000000000000000 1.9442710876464844
6.2077641487121582 1.0920791625976562 0.3999317884445190 3.7447733879089355 0.9709798693656921 0.0000000000000000 0.9630867838859558 7.6817150115966797 0.0000000000000000 0.0000000000000000 0.1322226673364639 3700.0000000000000000 1.8804585933685303
6.1424989700317383 1.0669968128204346 0.3903394341468811 3.7532000541687012 0.9319631457328796 0.0000000000000000 0.8830124139785767 6.7952480316162109 0.0000000000000000 0.0000000000000000 0.1266292929649353 3800.0000000000000000 1.8155339956283569
6.0993466377258301 1.0603853464126587 0.3809201121330261 3.7593998908996582 0.8986412286758423 0.0000000000000000 0.8077451586723328 5.9977664947509766 0.0000000000000000 0.0000000000000000 0.1169456765055656 3900.0000000000000000 1.7482920885086060
6.0539617538452148 1.0514601469039917 0.3701126277446747 3.7586350440979004 0.8737542629241943 0.0000000000000000 0.7400230169296265 5.3814043998718262 0.0000000000000000 0.0000000000000000 0.1055838093161583 4000.0000000000000000 1.6775628328323364
5.9906468391418457 1.0288686752319336 0.3575742244720459 3.7470574378967285 0.8571466207504272 0.0000000000000000 0.6889975666999817 4.9339694976806641 0.0000000000000000 0.0000000000000000 0.0955555066466331 4100.0000000000000000 1.6037859916687012
5.9159312248229980 0.9997643828392029 0.3446756899356842 3.7251753807067871 0.8463159203529358 0.0000000000000000 0.6489658951759338 4.5985488891601562 0.0000000000000000 0.0000000000000000 0.0866956263780594 4200.0000000000000000 1.5277763605117798
5.8355488777160645 0.9655696749687195 0.3314147889614105 3.6998591423034668 0.8387055397033691 0.0000000000000000 0.6161987185478210 4.3344612121582031 0.0000000000000000 0.0000000000000000 0.0786563009023666 4300.0000000000000000 1.4501762390136719
5.7534122467041016 0.9403551220893860 0.3195979595184326 3.6608357429504395 0.8326237201690674 0.0000000000000000 0.5870985388755798 4.1174340248107910 0.0000000000000000 0.0000000000000000 0.0715966299176216 4400.0000000000000000 1.3725242614746094
5.6666173934936523 0.9113031029701233 0.3073534965515137 3.6206550598144531 0.8273059725761414 0.0000000000000000 0.5619505643844604 3.9360184669494629 0.0000000000000000 0.0000000000000000 0.0653072819113731 4500.0000000000000000 1.2982918024063110
5.5785403251647949 0.8866152167320251 0.2962854802608490 3.5730574131011963 0.8225822448730469 0.0000000000000000 0.5389298200607300 3.7794609069824219 0.0000000000000000 0.0000000000000000 0.0597043074667454 4600.0000000000000000 1.2302467823028564
5.4920973777770996 0.8640574216842651 0.2862862348556519 3.5232958793640137 0.8184581398963928 0.0000000000000000 0.5176770687103271 3.6420202255249023 0.0000000000000000 0.0000000000000000 0.0545796193182468 4700.0000000000000000 1.1682401895523071
5.4113693237304688 0.7983756661415100 0.2697926163673401 3.5299046039581299 0.8132962584495544 0.0000000000000000 0.5095293521881104 3.5237579345703125 0.0000000000000000 0.0000000000000000 0.0494584739208221 4800.0000000000000000 1.1098277568817139
5.3237204551696777 0.8213082551956177 0.2692607939243317 3.4224684238433838 0.8106828927993774 0.0000000000000000 0.4807302355766296 3.4044363498687744 0.0000000000000000 0.0000000000000000 0.0455411002039909 4900.0000000000000000 1.0579762458801270
5.2405447959899902 0.7976297140121460 0.2620684802532196 3.3739638328552246 0.8068826794624329 0.0000000000000000 0.4650341272354126 3.3008835315704346 0.0000000000000000 0.0000000000000000 0.0416301675140858 5000.0000000000000000 1.0088372230529785
5.1608366966247559 0.7793840765953064 0.2566006183624268 3.3215644359588623 0.8032875657081604 0.0000000000000000 0.4517495036125183 3.2061634063720703 0.0000000000000000 0.0000000000000000 0.0383454747498035 5100.0000000000000000 0.9634239077568054
5.0822849273681641 0.7616698145866394 0.2520673573017120 3.2683751583099365 0.8001726269721985 0.0000000000000000 0.4393073320388794 3.1198625564575195 0.0000000000000000 0.0000000000000000 0.0356172360479832 5200.0000000000000000 0.9222167730331421
5.0040588378906250 0.7385409474372864 0.2477654367685318 3.2198102474212646 0.7979423999786377 0.0000000000000000 0.4247323274612427 3.0431509017944336 0.0000000000000000 0.0000000000000000 0.0334415063261986 5300.0000000000000000 0.8860474228858948
4.9280986785888672 0.7256009578704834 0.2446001023054123 3.1621379852294922 0.7957596182823181 0.0000000000000000 0.4194045066833496 2.9631373882293701 0.0000000000000000 0.0000000000000000 0.0318396724760532 5400.0000000000000000 0.8513349294662476
4.8566241264343262 0.7120439410209656 0.2418674677610397 3.1079337596893311 0.7947786450386047 0.0000000000000000 0.4103472232818604 2.8902094364166260 0.0000000000000000 0.0000000000000000 0.0305979587137699 5500.0000000000000000 0.8216701149940491
4.7942299842834473 0.7028383612632751 0.2404181212186813 3.0552120208740234 0.7957614064216614 0.0000000000000000 0.3927701115608215 2.8261935710906982 0.0000000000000000 0.0000000000000000 0.0295642521232367 5600.0000000000000000 0.7983678579330444
4.7243661880493164 0.6867071390151978 0.2368524521589279 3.0073654651641846 0.7934409379959106 0.0000000000000000 0.3976174890995026 2.7499806880950928 0.0000000000000000 0.0000000000000000 0.0286596436053514 5700.0000000000000000 0.7692752480506897
4.6652350425720215 0.6785880327224731 0.2349384427070618 2.9581477642059326 0.7935607433319092 0.0000000000000000 0.3916440606117249 2.6830751895904541 0.0000000000000000 0.0000000000000000 0.0280409827828407 5800.0000000000000000 0.7461642026901245
4.6093959808349609 0.6673765778541565 0.2328359037637711 2.9151551723480225 0.7940285205841064 0.0000000000000000 0.3866030275821686 2.6164729595184326 0.0000000000000000 0.0000000000000000 0.0276800747960806 5900.0000000000000000 0.7245440483093262
4.5541071891784668 0.6528158187866211 0.2299941182136536 2.8772985935211182 0.7939987182617188 0.0000000000000000 0.3827980756759644 2.5524873733520508 0.0000000000000000 0.0000000000000000 0.0275336634367704 6000.0000000000000000 0.7047608494758606
4.5100131034851074 0.6630987524986267 0.2302945256233215 2.8246452808380127 0.7919746041297913 0.0000000000000000 0.3692198395729065 2.4871954917907715 0.0000000000000000 0.0000000000000000 0.0275984965264797 6100.0000000000000000 0.6898884773254395
4.4468579292297363 0.6450453400611877 0.2262502312660217 2.7885189056396484 0.7870435118675232 0.0000000000000000 0.3762511909008026 2.4085702896118164 0.0000000000000000 0.0000000000000000 0.0280390996485949 6200.0000000000000000 0.6701791882514954
4.3962159156799316 0.6394996047019958 0.2246450036764145 2.7421848773956299 0.7898863554000854 0.0000000000000000 0.3729290962219238 2.3336539268493652 0.0000000000000000 0.0000000000000000 0.0286171454936266 6300.0000000000000000 0.6545585989952087
4.3461732864379883 0.6308022141456604 0.2227738052606583 2.7001094818115234 0.7924879193305969 0.0000000000000000 0.3694620132446289 2.2606596946716309 0.0000000000000000 0.0000000000000000 0.0293920449912548 6400.0000000000000000 0.6400495171546936
4.2942223548889160 0.6268638372421265 0.2209335118532181 2.6526906490325928 0.7937342524528503 0.0000000000000000 0.3683599829673767 2.1896708011627197 0.0000000000000000 0.0000000000000000 0.0303213335573673 6500.0000000000000000 0.6264589428901672
4.2474403381347656 0.6163835525512695 0.2192659825086594 2.6161820888519287 0.7956088781356812 0.0000000000000000 0.3667583465576172 2.1190240383148193 0.0000000000000000 0.0000000000000000 0.0313902050256729 6600.0000000000000000 0.6111817359924316
4.1984410285949707 0.6006296873092651 0.2162245810031891 2.5858178138732910 0.7957691550254822 0.0000000000000000 0.3684504330158234 2.0539629459381104 0.0000000000000000 0.0000000000000000 0.0324602909386158 6700.0000000000000000 0.5968251824378967
4.1505985260009766 0.5789666175842285 0.2134371101856232 2.5617229938507080 0.7964718937873840 0.0000000000000000 0.3648989200592041 1.9943637847900391 0.0000000000000000 0.0000000000000000 0.0335499159991741 6800.0000000000000000 0.5843880176544189
4.1044402122497559 0.5859504938125610 0.2145903855562210 2.5070412158966064 0.7968581914901733 0.0000000000000000 0.3572916388511658 1.9372717142105103 0.0000000000000000 0.0000000000000000 0.0345952473580837 6900.0000000000000000 0.5716299414634705
4.0563249588012695 0.5844536423683167 0.2140214741230011 2.4619212150573730 0.7959284186363220 0.0000000000000000 0.3487501740455627 1.8891042470932007 0.0000000000000000 0.0000000000000000 0.0355938747525215 7000.0000000000000000 0.5625461935997009
4.0100717544555664 0.5777227878570557 0.2126559466123581 2.4258687496185303 0.7938241362571716 0.0000000000000000 0.3440347313880920 1.8452003002166748 0.0000000000000000 0.0000000000000000 0.0365900024771690 7100.0000000000000000 0.5507830381393433
3.9643280506134033 0.5684176087379456 0.2108069062232971 2.3943583965301514 0.7907450199127197 0.0000000000000000 0.3403371274471283 1.8063881397247314 0.0000000000000000 0.0000000000000000 0.0376251265406609 7200.0000000000000000 0.5391175746917725
3.9200923442840576 0.5471601486206055 0.2058659493923187 2.3822016716003418 0.7848647236824036 0.0000000000000000 0.3477107882499695 1.7716534137725830 0.0000000000000000 0.0000000000000000 0.0386970005929470 7300.0000000000000000 0.5241737365722656
3.8795905113220215 0.5534015893936157 0.2077868729829788 2.3344318866729736 0.7839699983596802 0.0000000000000000 0.3266464173793793 1.7421785593032837 0.0000000000000000 0.0000000000000000 0.0396965108811855 7400.0000000000000000 0.5189037322998047
3.8334293365478516 0.5497286319732666 0.2058052569627762 2.2997007369995117 0.7781946063041687 0.0000000000000000 0.3275883495807648 1.7128412723541260 0.0000000000000000 0.0000000000000000 0.0409222953021526 7500.0000000000000000 0.5066018104553223
3.7890384197235107 0.5400298833847046 0.2034178525209427 2.2730128765106201 0.7725777029991150 0.0000000000000000 0.3238797485828400 1.6889804601669312 0.0000000000000000 0.0000000000000000 0.0421593897044659 7600.0000000000000000 0.4973543882369995
3.7513298988342285 0.5185303092002869 0.1981081515550613 2.2697169780731201 0.7649745941162109 0.0000000000000000 0.3330156803131104 1.6660434007644653 0.0000000000000000 0.0000000000000000 0.0435137785971165 7700.0000000000000000 0.4830941259860992
3.7050199508666992 0.5217493772506714 0.1988135874271393 2.2228732109069824 0.7615837454795837 0.0000000000000000 0.3157320618629456 1.6467078924179077 0.0000000000000000 0.0000000000000000 0.0448750630021095 7800.0000000000000000 0.4812051653862000
3.6680798530578613 0.5210354328155518 0.1983310282230377 2.1915221214294434 0.7571911215782166 0.0000000000000000 0.3100848793983459 1.6244221925735474 0.0000000000000000 0.0000000000000000 0.0463370755314827 7900.0000000000000000 0.4711374938488007
3.6301259994506836 0.5265887379646301 0.1978431791067123 2.1535787582397461 0.7521151304244995 0.0000000000000000 0.3044679462909698 1.6042325496673584 0.0000000000000000 0.0000000000000000 0.0478691421449184 8000.0000000000000000 0.4645653665065765
3.5871186256408691 0.5140025615692139 0.1951318532228470 2.1319341659545898 0.7460500001907349 0.0000000000000000 0.3046112954616547 1.5837873220443726 0.0000000000000000 0.0000000000000000 0.0495064593851566 8100.0000000000000000 0.4558671712875366
3.5485527515411377 0.5040933489799500 0.1931406259536743 2.1101014614105225 0.7412173151969910 0.0000000000000000 0.3026236593723297 1.5626794099807739 0.0000000000000000 0.0000000000000000 0.0511634610593319 8200.0000000000000000 0.4481596648693085
3.5103392601013184 0.5040487647056580 0.1920501291751862 2.0778071880340576 0.7364329099655151 0.0000000000000000 0.2994905412197113 1.5410195589065552 0.0000000000000000 0.0000000000000000 0.0528727993369102 8300.0000000000000000 0.4424132704734802
3.4727027416229248 0.5126181244850159 0.1910978704690933 2.0386397838592529 0.7303469777107239 0.0000000000000000 0.3005481064319611 1.5176333189010620 0.0000000000000000 0.0000000000000000 0.0546787008643150 8400.0000000000000000 0.4366319179534912
3.4379725456237793 0.4918497800827026 0.1889943480491638 2.0287878513336182 0.7283406853675842 0.0000000000000000 0.2940955758094788 1.4938009977340698 0.0000000000000000 0.0000000000000000 0.0563062503933907 8500.0000000000000000 0.4313832819461823
3.4013409614562988 0.4911086559295654 0.1876139640808105 1.9988791942596436 0.7237392663955688 0.0000000000000000 0.2937299311161041 1.4671652317047119 0.0000000000000000 0.0000000000000000 0.0580535456538200 8600.0000000000000000 0.4263240098953247
3.3682503700256348 0.4876012504100800 0.1863435357809067 1.9739004373550415 0.7204051017761230 0.0000000000000000 0.2907045483589172 1.4387600421905518 0.0000000000000000 0.0000000000000000 0.0597319975495338 8700.0000000000000000 0.4225616157054901
3.3409585952758789 0.4928742647171021 0.1851411163806915 1.9530012607574463 0.7099417448043823 0.0000000000000000 0.2870095670223236 1.3815153837203979 0.0000000000000000 0.0000000000000000 0.0600326880812645 8800.0000000000000000 0.4181137681007385
3.3055772781372070 0.4900732338428497 0.1843629479408264 1.9218597412109375 0.7092813253402710 0.0000000000000000 0.2830222547054291 1.3317713737487793 0.0000000000000000 0.0000000000000000 0.0621853210031986 8900.0000000000000000 0.4151565432548523
3.2746939659118652 0.4850567579269409 0.1828684210777283 1.9000666141510010 0.7067021727561951 0.0000000000000000 0.2814435362815857 1.2858078479766846 0.0000000000000000 0.0000000000000000 0.0640480965375900 9000.0000000000000000 0.4117564260959625
3.2472887039184570 0.4828441739082336 0.1817322075366974 1.8781841993331909 0.7045280337333679 0.0000000000000000 0.2785229682922363 1.2376030683517456 0.0000000000000000 0.0000000000000000 0.0655907467007637 9100.0000000000000000 0.4092750251293182
3.2201371192932129 0.4825206100940704 0.1802340149879456 1.8557504415512085 0.7016320824623108 0.0000000000000000 0.2777159512042999 1.1849585771560669 0.0000000000000000 0.0000000000000000 0.0669542849063873 9200.0000000000000000 0.4070202410221100
3.1974704265594482 0.4814005196094513 0.1787353307008743 1.8376219272613525 0.6997125744819641 0.0000000000000000 0.2764646112918854 1.1255847215652466 0.0000000000000000 0.0000000000000000 0.0679924637079239 9300.0000000000000000 0.4037087261676788
3.1747086048126221 0.4858790636062622 0.1777069568634033 1.8121989965438843 0.6989236474037170 0.0000000000000000 0.2710065841674805 1.0627303123474121 0.0000000000000000 0.0000000000000000 0.0689201578497887 9400.0000000000000000 0.4039627313613892
3.1511697769165039 0.4862193167209625 0.1759347170591354 1.7918816804885864 0.6971341371536255 0.0000000000000000 0.2700457274913788 0.9980126619338989 0.0000000000000000 0.0000000000000000 0.0696800947189331 9500.0000000000000000 0.4016074240207672
3.1289262771606445 0.4858397841453552 0.1743682026863098 1.7725783586502075 0.6961398124694824 0.0000000000000000 0.2672964036464691 0.9340731501579285 0.0000000000000000 0.0000000000000000 0.0702690482139587 9600.0000000000000000 0.3994578123092651
3.1059782505035400 0.4867654740810394 0.1729409843683243 1.7514053583145142 0.6948664188385010 0.0000000000000000 0.2653287649154663 0.8708596229553223 0.0000000000000000 0.0000000000000000 0.0707305371761322 9700.0000000000000000 0.3969228267669678
3.0854473114013672 0.4910594820976257 0.1721383631229401 1.7277649641036987 0.6944844722747803 0.0000000000000000 0.2594019770622253 0.8106107711791992 0.0000000000000000 0.0000000000000000 0.0710892900824547 9800.0000000000000000 0.3958137035369873
3.0648391246795654 0.4983507692813873 0.1717012524604797 1.7007197141647339 0.6940671801567078 0.0000000000000000 0.2536556124687195 0.7533082962036133 0.0000000000000000 0.0000000000000000 0.0713011175394058 9900.0000000000000000 0.3943254947662354
3.0339748859405518 0.4779458940029144 0.1683278083801270 1.6974576711654663 0.6902434229850769 0.0000000000000000 0.2586126327514648 0.7002062201499939 0.0000000000000000 0.0000000000000000 0.0713743865489960 10000.0000000000000000 0.3868700563907623
3.0054092407226562 0.4672863483428955 0.1660155206918716 1.6842893362045288 0.6878179311752319 0.0000000000000000 0.2559002637863159 0.6523585915565491 0.0000000000000000 0.0000000000000000 0.0715147852897644 10100.0000000000000000 0.3843552768230438
2.9780533313751221 0.4804625511169434 0.1663911640644073 1.6456247568130493 0.6855747103691101 0.0000000000000000 0.2470134049654007 0.6086244583129883 0.0000000000000000 0.0000000000000000 0.0715045109391212 10200.0000000000000000 0.3836286962032318
2.9476380348205566 0.4605756700038910 0.1637234836816788 1.6410644054412842 0.6822744607925415 0.0000000000000000 0.2453127354383469 0.5714251995086670 0.0000000000000000 0.0000000000000000 0.0715202838182449 10300.0000000000000000 0.3778240978717804
2.9183008670806885 0.4603746831417084 0.1629264205694199 1.6156257390975952 0.6793740391731262 0.0000000000000000 0.2365320324897766 0.5391685962677002 0.0000000000000000 0.0000000000000000 0.0713977068662643 10400.0000000000000000 0.3769711256027222
2.8866050243377686 0.4419924020767212 0.1597571074962616 1.6113454103469849 0.6735100150108337 0.0000000000000000 0.2388922125101089 0.5108540058135986 0.0000000000000000 0.0000000000000000 0.0713406130671501 10500.0000000000000000 0.3698050379753113
2.8558278083801270 0.4652678072452545 0.1611970514059067 1.5604791641235352 0.6688838005065918 0.0000000000000000 0.2272879183292389 0.4854177236557007 0.0000000000000000 0.0000000000000000 0.0712213367223740 10600.0000000000000000 0.3689799606800079
2.8199205398559570 0.4495523571968079 0.1587233543395996 1.5476018190383911 0.6640428900718689 0.0000000000000000 0.2242479473352432 0.4641035497188568 0.0000000000000000 0.0000000000000000 0.0713773667812347 10700.0000000000000000 0.3654074668884277
2.7905349731445312 0.4520752131938934 0.1581578552722931 1.5208883285522461 0.6594134569168091 0.0000000000000000 0.2153992503881454 0.4455502629280090 0.0000000000000000 0.0000000000000000 0.0712151974439621 10800.0000000000000000 0.3626714348793030
2.7558660507202148 0.4400441646575928 0.1557285785675049 1.5070456266403198 0.6530475020408630 0.0000000000000000 0.2123334258794785 0.4293549358844757 0.0000000000000000 0.0000000000000000 0.0712239518761635 10900.0000000000000000 0.3583530485630035
2.7232618331909180 0.4376086592674255 0.1541892439126968 1.4846675395965576 0.6467965841293335 0.0000000000000000 0.2079685032367706 0.4147171080112457 0.0000000000000000 0.0000000000000000 0.0711931735277176 11000.0000000000000000 0.3546250462532043
2.6889524459838867 0.4277420938014984 0.1516139507293701 1.4701731204986572 0.6394232511520386 0.0000000000000000 0.2069386541843414 0.4023434221744537 0.0000000000000000 0.0000000000000000 0.0711610689759254 11100.0000000000000000 0.3506917059421539
2.6606264114379883 0.4267924427986145 0.1506798714399338 1.4479992389678955 0.6351547837257385 0.0000000000000000 0.1982291787862778 0.3901813924312592 0.0000000000000000 0.0000000000000000 0.0711014196276665 11200.0000000000000000 0.3480103611946106
2.6278514862060547 0.4136830270290375 0.1479114294052124 1.4382414817810059 0.6280156373977661 0.0000000000000000 0.1962646842002869 0.3801892697811127 0.0000000000000000 0.0000000000000000 0.0709889456629753 11300.0000000000000000 0.3439282178878784
2.5988490581512451 0.4210951030254364 0.1474168747663498 1.4079200029373169 0.6224171519279480 0.0000000000000000 0.1897246241569519 0.3699381053447723 0.0000000000000000 0.0000000000000000 0.0709166303277016 11400.0000000000000000 0.3419875502586365
2.5687642097473145 0.4108095169067383 0.1450945287942886 1.3967639207839966 0.6160963177680969 0.0000000000000000 0.1871672123670578 0.3611374497413635 0.0000000000000000 0.0000000000000000 0.0707262307405472 11500.0000000000000000 0.3377113342285156
2.5390815734863281 0.4084571897983551 0.1433495134115219 1.3777741193771362 0.6095006465911865 0.0000000000000000 0.1838662922382355 0.3527061939239502 0.0000000000000000 0.0000000000000000 0.0705577135086060 11600.0000000000000000 0.3352642953395844
2.5174045562744141 0.4171522259712219 0.1431808173656464 1.3520276546478271 0.6050438284873962 0.0000000000000000 0.1747144758701324 0.3447733521461487 0.0000000000000000 0.0000000000000000 0.0701887533068657 11700.0000000000000000 0.3342700004577637
2.4845128059387207 0.3971854150295258 0.1397998481988907 1.3492277860641479 0.5982998609542847 0.0000000000000000 0.1757282018661499 0.3380596935749054 0.0000000000000000 0.0000000000000000 0.0700486451387405 11800.0000000000000000 0.3307515680789948
2.4626424312591553 0.4094054698944092 0.1399390548467636 1.3202464580535889 0.5930514335632324 0.0000000000000000 0.1680074781179428 0.3309034407138824 0.0000000000000000 0.0000000000000000 0.0694604068994522 11900.0000000000000000 0.3283727467060089
2.4321010112762451 0.3905365765094757 0.1368092745542526 1.3184973001480103 0.5862579941749573 0.0000000000000000 0.1675801277160645 0.3251099884510040 0.0000000000000000 0.0000000000000000 0.0688979178667068 12000.0000000000000000 0.3238832354545593
2.4070210456848145 0.3785868585109711 0.1338777244091034 1.3156833648681641 0.5788730978965759 0.0000000000000000 0.1695515364408493 0.3200317323207855 0.0000000000000000 0.0000000000000000 0.0683332234621048 12100.0000000000000000 0.3183772265911102
2.3821940422058105 0.3818458318710327 0.1331975609064102 1.2933692932128906 0.5737814307212830 0.0000000000000000 0.1633563637733459 0.3137155175209045 0.0000000000000000 0.0000000000000000 0.0676794946193695 12200.0000000000000000 0.3170337378978729
2.3596796989440918 0.3898635804653168 0.1328218281269073 1.2683380842208862 0.5686561465263367 0.0000000000000000 0.1559158712625504 0.3082600533962250 0.0000000000000000 0.0000000000000000 0.0669735744595528 12300.0000000000000000 0.3188706934452057
2.3332073688507080 0.3764734566211700 0.1303438395261765 1.2636430263519287 0.5627470612525940 0.0000000000000000 0.1557607799768448 0.3030881285667419 0.0000000000000000 0.0000000000000000 0.0662022382020950 12400.0000000000000000 0.3140116035938263
2.3104999065399170 0.3713433146476746 0.1285613775253296 1.2536780834197998 0.5569171905517578 0.0000000000000000 0.1528701484203339 0.2984119057655334 0.0000000000000000 0.0000000000000000 0.0652592405676842 12500.0000000000000000 0.3112482130527496
2.2871479988098145 0.3677867352962494 0.1268992722034454 1.2413516044616699 0.5511103868484497 0.0000000000000000 0.1508316546678543 0.2935284972190857 0.0000000000000000 0.0000000000000000 0.0643774047493935 12600.0000000000000000 0.3091795444488525
2.2780468463897705 0.3968838155269623 0.1285896599292755 1.2049852609634399 0.5475881099700928 0.0000000000000000 0.1424197703599930 0.2881112396717072 0.0000000000000000 0.0000000000000000 0.0633141100406647 12700.0000000000000000 0.3102888464927673
2.2425525188446045 0.3601405322551727 0.1233786717057228 1.2196105718612671 0.5394226908683777 0.0000000000000000 0.1471851021051407 0.2847218513488770 0.0000000000000000 0.0000000000000000 0.0624032765626907 12800.0000000000000000 0.3059691786766052
2.2231378555297852 0.3431193530559540 0.1204136461019516 1.2250733375549316 0.5345315933227539 0.0000000000000000 0.1476455926895142 0.2811115682125092 0.0000000000000000 0.0000000000000000 0.0614120773971081 12900.0000000000000000 0.3014533817768097
2.2018234729766846 0.3461027443408966 0.1198204979300499 1.2061161994934082 0.5297839045524597 0.0000000000000000 0.1429028958082199 0.2767543494701385 0.0000000000000000 0.0000000000000000 0.0601874105632305 13000.0000000000000000 0.3004107475280762
2.1846270561218262 0.3604521453380585 0.1203509345650673 1.1782828569412231 0.5255411863327026 0.0000000000000000 0.1369411349296570 0.2717775404453278 0.0000000000000000 0.0000000000000000 0.0589361898601055 13100.0000000000000000 0.2997542917728424
2.1633925437927246 0.3479198515415192 0.1179486736655235 1.1773072481155396 0.5202167630195618 0.0000000000000000 0.1370363831520081 0.2684492170810699 0.0000000000000000 0.0000000000000000 0.0577197410166264 13200.0000000000000000 0.2962297797203064
2.1435410976409912 0.3474180102348328 0.1166567802429199 1.1646462678909302 0.5148200988769531 0.0000000000000000 0.1345209926366806 0.2647168934345245 0.0000000000000000 0.0000000000000000 0.0564837008714676 13300.0000000000000000 0.2950527667999268
2.1266288757324219 0.3468474447727203 0.1155740246176720 1.1537625789642334 0.5104448199272156 0.0000000000000000 0.1322007626295090 0.2610205113887787 0.0000000000000000 0.0000000000000000 0.0552925802767277 13400.0000000000000000 0.2927905321121216
2.1073508262634277 0.3458115160465240 0.1143990084528923 1.1416139602661133 0.5055261850357056 0.0000000000000000 0.1293594986200333 0.2576567232608795 0.0000000000000000 0.0000000000000000 0.0539866201579571 13500.0000000000000000 0.2927963137626648
2.0955662727355957 0.3529138267040253 0.1142177581787109 1.1263102293014526 0.5021243095397949 0.0000000000000000 0.1253824234008789 0.2539452016353607 0.0000000000000000 0.0000000000000000 0.0527357906103134 13600.0000000000000000 0.2909585237503052
2.0774207115173340 0.3575972020626068 0.1134320273995399 1.1098397970199585 0.4965518712997437 0.0000000000000000 0.1238536685705185 0.2508537769317627 0.0000000000000000 0.0000000000000000 0.0514940246939659 13700.0000000000000000 0.2914595007896423
2.0548648834228516 0.3320341110229492 0.1097564995288849 1.1217299699783325 0.4913442730903625 0.0000000000000000 0.1264153271913528 0.2482077628374100 0.0000000000000000 0.0000000000000000 0.0504326857626438 13800.0000000000000000 0.2864403128623962
2.0410182476043701 0.3190189301967621 0.1066539511084557 1.1298131942749023 0.4855321943759918 0.0000000000000000 0.1304771602153778 0.2461348474025726 0.0000000000000000 0.0000000000000000 0.0493792891502380 13900.0000000000000000 0.2824088931083679
2.0284321308135986 0.3436510860919952 0.1091895475983620 1.0917333364486694 0.4838581681251526 0.0000000000000000 0.1193548142910004 0.2416707128286362 0.0000000000000000 0.0000000000000000 0.0480593256652355 14000.0000000000000000 0.2852724194526672
2.0076084136962891 0.3269110023975372 0.1062100157141685 1.0966123342514038 0.4778751134872437 0.0000000000000000 0.1223035901784897 0.2396701872348785 0.0000000000000000 0.0000000000000000 0.0470220409333706 14100.0000000000000000 0.2821027338504791
1.9951045513153076 0.3279982507228851 0.1055144891142845 1.0872243642807007 0.4743673801422119 0.0000000000000000 0.1195881515741348 0.2367497682571411 0.0000000000000000 0.0000000000000000 0.0459185689687729 14200.0000000000000000 0.2803815901279449
1.9820200204849243 0.3163295686244965 0.1031638607382774 1.0922789573669434 0.4702476561069489 0.0000000000000000 0.1212138384580612 0.2344044744968414 0.0000000000000000 0.0000000000000000 0.0449917726218700 14300.0000000000000000 0.2768740057945251
1.9660719633102417 0.3230222463607788 0.1033138334751129 1.0730347633361816 0.4667011499404907 0.0000000000000000 0.1167654097080231 0.2311930507421494 0.0000000000000000 0.0000000000000000 0.0439178347587585 14400.0000000000000000 0.2785022556781769
1.9543124437332153 0.3128353655338287 0.1011352166533470 1.0777776241302490 0.4625642597675323 0.0000000000000000 0.1183129772543907 0.2293028533458710 0.0000000000000000 0.0000000000000000 0.0430156737565994 14500.0000000000000000 0.2746844589710236
1.9387292861938477 0.3173153102397919 0.1007967740297318 1.0623567104339600 0.4582605063915253 0.0000000000000000 0.1155378520488739 0.2265546470880508 0.0000000000000000 0.0000000000000000 0.0419805943965912 14600.0000000000000000 0.2759115993976593
1.9283047914505005 0.3176193833351135 0.1002480238676071 1.0547763109207153 0.4556610882282257 0.0000000000000000 0.1131132319569588 0.2241129726171494 0.0000000000000000 0.0000000000000000 0.0411110818386078 14700.0000000000000000 0.2737715542316437
1.9162225723266602 0.3016727566719055 0.0969076156616211 1.0674902200698853 0.4501518607139587 0.0000000000000000 0.1176982223987579 0.2227985262870789 0.0000000000000000 0.0000000000000000 0.0402761287987232 14800.0000000000000000 0.2703432738780975
1.9070767164230347 0.3277231156826019 0.0996756479144096 1.0307308435440063 0.4489470422267914 0.0000000000000000 0.1082321852445602 0.2193302959203720 0.0000000000000000 0.0000000000000000 0.0391956940293312 14900.0000000000000000 0.2749246656894684
1.8959290981292725 0.3199793100357056 0.0980138406157494 1.0324507951736450 0.4454851150512695 0.0000000000000000 0.1084672808647156 0.2175037711858749 0.0000000000000000 0.0000000000000000 0.0385560542345047 15000.0000000000000000 0.2700394093990326
1.8798099756240845 0.3094059526920319 0.0959880277514458 1.0331937074661255 0.4412222802639008 0.0000000000000000 0.1095661520957947 0.2154893726110458 0.0000000000000000 0.0000000000000000 0.0376761779189110 15100.0000000000000000 0.2688031792640686
1.8682548999786377 0.3083357810974121 0.0949974283576012 1.0273072719573975 0.4376144707202911 0.0000000000000000 0.1086988598108292 0.2134858369827271 0.0000000000000000 0.0000000000000000 0.0368216522037983 15200.0000000000000000 0.2678970694541931
1.8590760231018066 0.3153507113456726 0.0949569791555405 1.0142146348953247 0.4345536530017853 0.0000000000000000 0.1064579635858536 0.2113651037216187 0.0000000000000000 0.0000000000000000 0.0359416380524635 15300.0000000000000000 0.2692829370498657
1.8475518226623535 0.3074978291988373 0.0933562666177750 1.0154780149459839 0.4312196969985962 0.0000000000000000 0.1059286296367645 0.2097980231046677 0.0000000000000000 0.0000000000000000 0.0352566726505756 15400.0000000000000000 0.2658255398273468
1.8376255035400391 0.3057232797145844 0.0923727601766586 1.0114585161209106 0.4280710816383362 0.0000000000000000 0.1062641367316246 0.2082749009132385 0.0000000000000000 0.0000000000000000 0.0346053875982761 15500.0000000000000000 0.2637202143669128
1.8381164073944092 0.3050934374332428 0.0892370939254761 1.0224243402481079 0.4213615059852600 0.0000000000000000 0.1160476431250572 0.2070008814334869 0.0000000000000000 0.0000000000000000 0.0335622541606426 15600.0000000000000000 0.2624131143093109
1.8159112930297852 0.2951469719409943 0.0894961059093475 1.0094866752624512 0.4217815995216370 0.0000000000000000 0.1055129468441010 0.2045317143201828 0.0000000000000000 0.0000000000000000 0.0330503098666668 15700.0000000000000000 0.2628931999206543
1.8115717172622681 0.2944710850715637 0.0884426832199097 1.0097973346710205 0.4188605844974518 0.0000000000000000 0.1059454008936882 0.2035411000251770 0.0000000000000000 0.0000000000000000 0.0326419696211815 15800.0000000000000000 0.2577949464321136
1.7986080646514893 0.2994570434093475 0.0887607410550117 0.9935572743415833 0.4168330132961273 0.0000000000000000 0.1007354333996773 0.2007838040590286 0.0000000000000000 0.0000000000000000 0.0317790620028973 15900.0000000000000000 0.2603926062583923
1.7875857353210449 0.2956548929214478 0.0875059664249420 0.9911210536956787 0.4133037924766541 0.0000000000000000 0.1010849997401237 0.1993309706449509 0.0000000000000000 0.0000000000000000 0.0311104170978069 16000.0000000000000000 0.2588358819484711
1.7786090373992920 0.2911075949668884 0.0860964804887772 0.9914466738700867 0.4099584221839905 0.0000000000000000 0.1017183139920235 0.1981174498796463 0.0000000000000000 0.0000000000000000 0.0305744577199221 16100.0000000000000000 0.2565002441406250
1.7700566053390503 0.2985498905181885 0.0864149183034897 0.9775421023368835 0.4075497090816498 0.0000000000000000 0.0985359475016594 0.1964095979928970 0.0000000000000000 0.0000000000000000 0.0298673324286938 16200.0000000000000000 0.2575244903564453
1.7619739770889282 0.2866156697273254 0.0843360051512718 0.9856879115104675 0.4053343832492828 0.0000000000000000 0.0996820256114006 0.1948188245296478 0.0000000000000000 0.0000000000000000 0.0294817164540291 16300.0000000000000000 0.2546252310276031
1.7584006786346436 0.2720937430858612 0.0807262659072876 1.0054998397827148 0.4000807404518127 0.0000000000000000 0.1058183982968330 0.1947088986635208 0.0000000000000000 0.0000000000000000 0.0288945436477661 16400.0000000000000000 0.2505050599575043
1.7459802627563477 0.2882680296897888 0.0831721723079681 0.9740966558456421 0.4004434943199158 0.0000000000000000 0.0975286141037941 0.1916326880455017 0.0000000000000000 0.0000000000000000 0.0282728020101786 16500.0000000000000000 0.2548385262489319
1.7394832372665405 0.2980497479438782 0.0837441608309746 0.9596110582351685 0.3980783522129059 0.0000000000000000 0.0940252095460892 0.1900550872087479 0.0000000000000000 0.0000000000000000 0.0279152244329453 16600.0000000000000000 0.2539291083812714
1.7273862361907959 0.2792858481407166 0.0808083042502403 0.9729539752006531 0.3943381309509277 0.0000000000000000 0.0971186906099319 0.1891477108001709 0.0000000000000000 0.0000000000000000 0.0274155680090189 16700.0000000000000000 0.2509389519691467
1.7207770347595215 0.2925640344619751 0.0818619355559349 0.9544781446456909 0.3918728232383728 0.0000000000000000 0.0938686355948448 0.1879417449235916 0.0000000000000000 0.0000000000000000 0.0269712377339602 16800.0000000000000000 0.2520592808723450
1.7140593528747559 0.2860304415225983 0.0804816037416458 0.9573536515235901 0.3901936411857605 0.0000000000000000 0.0942996889352798 0.1859953105449677 0.0000000000000000 0.0000000000000000 0.0266004651784897 16900.0000000000000000 0.2497059255838394
1.7064298391342163 0.2858646214008331 0.0800875723361969 0.9524033069610596 0.3880743086338043 0.0000000000000000 0.0926485583186150 0.1848008483648300 0.0000000000000000 0.0000000000000000 0.0262215938419104 17000.0000000000000000 0.2494536042213440
1.6983264684677124 0.2811858057975769 0.0789558887481689 0.9529066681861877 0.3852781355381012 0.0000000000000000 0.0928366929292679 0.1838138997554779 0.0000000000000000 0.0000000000000000 0.0258471872657537 17100.0000000000000000 0.2480656206607819
1.6916046142578125 0.2801121771335602 0.0783309340476990 0.9500694870948792 0.3830920159816742 0.0000000000000000 0.0922895222902298 0.1825696974992752 0.0000000000000000 0.0000000000000000 0.0255154538899660 17200.0000000000000000 0.2470532208681107
1.6847584247589111 0.2752342224121094 0.0772244483232498 0.9514802098274231 0.3808194994926453 0.0000000000000000 0.0923511981964111 0.1814212501049042 0.0000000000000000 0.0000000000000000 0.0251701138913631 17300.0000000000000000 0.2457825690507889
1.6860686540603638 0.3038240671157837 0.0801586210727692 0.9220052957534790 0.3800807297229767 0.0000000000000000 0.0878124311566353 0.1800610125064850 0.0000000000000000 0.0000000000000000 0.0249128527939320 17400.0000000000000000 0.2490108758211136
1.6723475456237793 0.2735167145729065 0.0761648938059807 0.9459388256072998 0.3767270743846893 0.0000000000000000 0.0910859555006027 0.1791296005249023 0.0000000000000000 0.0000000000000000 0.0246080029755831 17500.0000000000000000 0.2438448220491409
1.6691889762878418 0.2722526192665100 0.0755013003945351 0.9463016390800476 0.3751333355903625 0.0000000000000000 0.0907723754644394 0.1781073808670044 0.0000000000000000 0.0000000000000000 0.0245185028761625 17600.0000000000000000 0.2417497932910919
1.6604738235473633 0.2709845304489136 0.0750251561403275 0.9416871070861816 0.3727770447731018 0.0000000000000000 0.0901026204228401 0.1768598109483719 0.0000000000000000 0.0000000000000000 0.0240039080381393 17700.0000000000000000 0.2421531975269318
1.6559067964553833 0.2733032405376434 0.0750798285007477 0.9359570741653442 0.3715666532516479 0.0000000000000000 0.0885391384363174 0.1756649464368820 0.0000000000000000 0.0000000000000000 0.0238728430122137 17800.0000000000000000 0.2415451556444168
1.6501275300979614 0.2748871445655823 0.0748718976974487 0.9307763576507568 0.3695920705795288 0.0000000000000000 0.0875606238842010 0.1745552271604538 0.0000000000000000 0.0000000000000000 0.0235149879008532 17900.0000000000000000 0.2414233535528183
1.6468732357025146 0.2748030722141266 0.0740990266203880 0.9310749769210815 0.3668961226940155 0.0000000000000000 0.0889312326908112 0.1739323735237122 0.0000000000000000 0.0000000000000000 0.0234374422580004 18000.0000000000000000 0.2386129796504974
1.6398086547851562 0.2711765468120575 0.0736610144376755 0.9290468692779541 0.3659242689609528 0.0000000000000000 0.0869041830301285 0.1725387871265411 0.0000000000000000 0.0000000000000000 0.0229838285595179 18100.0000000000000000 0.2394561022520065
1.6340187788009644 0.2656729221343994 0.0726957246661186 0.9315641522407532 0.3640860021114349 0.0000000000000000 0.0873989239335060 0.1716091036796570 0.0000000000000000 0.0000000000000000 0.0228242892771959 18200.0000000000000000 0.2376955300569534
1.6301330327987671 0.2696008980274200 0.0729040652513504 0.9246791601181030 0.3629488945007324 0.0000000000000000 0.0858468264341354 0.1704398989677429 0.0000000000000000 0.0000000000000000 0.0225902758538723 18300.0000000000000000 0.2376163452863693
1.6247708797454834 0.2656643688678741 0.0720885023474693 0.9261116385459900 0.3609063029289246 0.0000000000000000 0.0862103626132011 0.1696614176034927 0.0000000000000000 0.0000000000000000 0.0224401541054249 18400.0000000000000000 0.2359435558319092
1.6236472129821777 0.2586274445056915 0.0706131234765053 0.9354837536811829 0.3589229285717010 0.0000000000000000 0.0881599262356758 0.1695665717124939 0.0000000000000000 0.0000000000000000 0.0224924087524414 18500.0000000000000000 0.2327927201986313
1.6150939464569092 0.2618886530399323 0.0711203217506409 0.9240808486938477 0.3580041527748108 0.0000000000000000 0.0854223966598511 0.1677100211381912 0.0000000000000000 0.0000000000000000 0.0219500884413719 18600.0000000000000000 0.2346482872962952
1.6108061075210571 0.2625923752784729 0.0709790587425232 0.9205989837646484 0.3566357195377350 0.0000000000000000 0.0846285521984100 0.1668351292610168 0.0000000000000000 0.0000000000000000 0.0217962302267551 18700.0000000000000000 0.2339992374181747
1.6070661544799805 0.2640245258808136 0.0709814876317978 0.9164294600486755 0.3556306064128876 0.0000000000000000 0.0834924131631851 0.1658835411071777 0.0000000000000000 0.0000000000000000 0.0216804631054401 18800.0000000000000000 0.2335718274116516
1.6039382219314575 0.2573066055774689 0.0697345584630966 0.9227221012115479 0.3541749417781830 0.0000000000000000 0.0845352709293365 0.1650399565696716 0.0000000000000000 0.0000000000000000 0.0214549228549004 18900.0000000000000000 0.2315628379583359
1.5981858968734741 0.2598138451576233 0.0699242949485779 0.9158422946929932 0.3526054322719574 0.0000000000000000 0.0834237635135651 0.1641790717840195 0.0000000000000000 0.0000000000000000 0.0212317984551191 19000.0000000000000000 0.2317121326923370
1.5941435098648071 0.2586992681026459 0.0695387944579124 0.9145594835281372 0.3513458967208862 0.0000000000000000 0.0832267254590988 0.1633098274469376 0.0000000000000000 0.0000000000000000 0.0210541523993015 19100.0000000000000000 0.2308882027864456
1.5908732414245605 0.2622877359390259 0.0697696208953857 0.9086698889732361 0.3501460850238800 0.0000000000000000 0.0820902884006500 0.1625033169984818 0.0000000000000000 0.0000000000000000 0.0209188852459192 19200.0000000000000000 0.2305916398763657
1.5954611301422119 0.2618318796157837 0.0689595192670822 0.9154980182647705 0.3491716086864471 0.0000000000000000 0.0842962563037872 0.1623301953077316 0.0000000000000000 0.0000000000000000 0.0212704092264175 19300.0000000000000000 0.2267453074455261
1.5837967395782471 0.2676605582237244 0.0699250102043152 0.8987202048301697 0.3474910855293274 0.0000000000000000 0.0808603689074516 0.1611166000366211 0.0000000000000000 0.0000000000000000 0.0204841177910566 19400.0000000000000000 0.2305261194705963
1.5787656307220459 0.2556728124618530 0.0683888122439384 0.9081213474273682 0.3465825915336609 0.0000000000000000 0.0814217478036880 0.1601364761590958 0.0000000000000000 0.0000000000000000 0.0203815530985594 19500.0000000000000000 0.2282141000032425
1.5751081705093384 0.2548497915267944 0.0680941641330719 0.9067042469978333 0.3454599082469940 0.0000000000000000 0.0810592621564865 0.1593707799911499 0.0000000000000000 0.0000000000000000 0.0202215015888214 19600.0000000000000000 0.2275165170431137
1.5714612007141113 0.2547321617603302 0.0677875280380249 0.9047898054122925 0.3441517055034637 0.0000000000000000 0.0812727659940720 0.1585922092199326 0.0000000000000000 0.0000000000000000 0.0200660545378923 19700.0000000000000000 0.2264853268861771
1.5689796209335327 0.2484137564897537 0.0667405873537064 0.9103483557701111 0.3434769213199615 0.0000000000000000 0.0824135988950729 0.1577773094177246 0.0000000000000000 0.0000000000000000 0.0198140908032656 19800.0000000000000000 0.2257125377655029
1.5837373733520508 0.3035230338573456 0.0724122002720833 0.8639373183250427 0.3438647687435150 0.0000000000000000 0.0765664428472519 0.1569837033748627 0.0000000000000000 0.0000000000000000 0.0197678841650486 19900.0000000000000000 0.2312460839748383
1.5610437393188477 0.2516059875488281 0.0670412331819534 0.9009715318679810 0.3414248824119568 0.0000000000000000 0.0794723182916641 0.1563849896192551 0.0000000000000000 0.0000000000000000 0.0196513533592224 20000.0000000000000000 0.2248546332120895
1.5574908256530762 0.2507964670658112 0.0667510405182838 0.8995841741561890 0.3403591513633728 0.0000000000000000 0.0792111083865166 0.1556855887174606 0.0000000000000000 0.0000000000000000 0.0194736011326313 20100.0000000000000000 0.2242687493562698
1.5540759563446045 0.2500942349433899 0.0665027722716331 0.8981110453605652 0.3393678665161133 0.0000000000000000 0.0788335353136063 0.1550159752368927 0.0000000000000000 0.0000000000000000 0.0193294081836939 20200.0000000000000000 0.2236728519201279
1.5507079362869263 0.2474790662527084 0.0659798383712769 0.8989927172660828 0.3382562100887299 0.0000000000000000 0.0787083506584167 0.1543831676244736 0.0000000000000000 0.0000000000000000 0.0191316660493612 20300.0000000000000000 0.2229086160659790
1.5475773811340332 0.2424756288528442 0.0651032924652100 0.9029710292816162 0.3370274305343628 0.0000000000000000 0.0795725360512733 0.1538106650114059 0.0000000000000000 0.0000000000000000 0.0190417431294918 20400.0000000000000000 0.2213097065687180
1.5449233055114746 0.2503956556320190 0.0658222511410713 0.8926922678947449 0.3360130190849304 0.0000000000000000 0.0784381330013275 0.1530201733112335 0.0000000000000000 0.0000000000000000 0.0187350139021873 20500.0000000000000000 0.2221401035785675
1.5407867431640625 0.2446821928024292 0.0651710405945778 0.8954441547393799 0.3354894220829010 0.0000000000000000 0.0780162140727043 0.1523462235927582 0.0000000000000000 0.0000000000000000 0.0187727659940720 20600.0000000000000000 0.2207915782928467
1.5376764535903931 0.2411840111017227 0.0645400881767273 0.8974368572235107 0.3345154821872711 0.0000000000000000 0.0783569216728210 0.1517120152711868 0.0000000000000000 0.0000000000000000 0.0186390001326799 20700.0000000000000000 0.2197374403476715
1.5346010923385620 0.2472557276487350 0.0652764663100243 0.8881055116653442 0.3339634239673615 0.0000000000000000 0.0769145339727402 0.1510598808526993 0.0000000000000000 0.0000000000000000 0.0186095703393221 20800.0000000000000000 0.2200272381305695
1.5316649675369263 0.2476222664117813 0.0651601031422615 0.8857512474060059 0.3331313133239746 0.0000000000000000 0.0760845392942429 0.1503328830003738 0.0000000000000000 0.0000000000000000 0.0184032302349806 20900.0000000000000000 0.2197725474834442
1.5289410352706909 0.2431516349315643 0.0643160939216614 0.8896993994712830 0.3317738473415375 0.0000000000000000 0.0769523754715919 0.1499411314725876 0.0000000000000000 0.0000000000000000 0.0183504093438387 21000.0000000000000000 0.2179248929023743
1.5440899133682251 0.2901561856269836 0.0691169947385788 0.8511928915977478 0.3336237967014313 0.0000000000000000 0.0726053267717361 0.1489423513412476 0.0000000000000000 0.0000000000000000 0.0181396156549454 21100.0000000000000000 0.2240800708532333
1.5227609872817993 0.2474141120910645 0.0647318735718727 0.8798937201499939 0.3307212889194489 0.0000000000000000 0.0747724771499634 0.1485079824924469 0.0000000000000000 0.0000000000000000 0.0180213227868080 21200.0000000000000000 0.2184739261865616
1.5323984622955322 0.2524759471416473 0.0632294639945030 0.8890667557716370 0.3276262581348419 0.0000000000000000 0.0829254090785980 0.1486141830682755 0.0000000000000000 0.0000000000000000 0.0170928854495287 21300.0000000000000000 0.2181917876005173
1.5189478397369385 0.2242259681224823 0.0611452460289001 0.9054298996925354 0.3281467258930206 0.0000000000000000 0.0789383873343468 0.1480410546064377 0.0000000000000000 0.0000000000000000 0.0177990086376667 21400.0000000000000000 0.2142687141895294
1.5131528377532959 0.2392527312040329 0.0633399486541748 0.8823139667510986 0.3282460868358612 0.0000000000000000 0.0747345238924026 0.1468039005994797 0.0000000000000000 0.0000000000000000 0.0176984909921885 21500.0000000000000000 0.2159322202205658
1.5160460472106934 0.2243091166019440 0.0602283924818039 0.9061020016670227 0.3254065215587616 0.0000000000000000 0.0800566002726555 0.1469865739345551 0.0000000000000000 0.0000000000000000 0.0171814896166325 21600.0000000000000000 0.2130033075809479
1.5072788000106812 0.2364554107189178 0.0627519786357880 0.8813785314559937 0.3266929388046265 0.0000000000000000 0.0743816867470741 0.1457249075174332 0.0000000000000000 0.0000000000000000 0.0175095871090889 21700.0000000000000000 0.2146397829055786
1.5054113864898682 0.2440366595983505 0.0636134669184685 0.8715391755104065 0.3262220323085785 0.0000000000000000 0.0726619511842728 0.1451648026704788 0.0000000000000000 0.0000000000000000 0.0173880942165852 21800.0000000000000000 0.2154712378978729
1.5036211013793945 0.2403861433267593 0.0631418824195862 0.8737996816635132 0.3262935280799866 0.0000000000000000 0.0726046264171600 0.1445338875055313 0.0000000000000000 0.0000000000000000 0.0174413733184338 21900.0000000000000000 0.2145047783851624
1.4988098144531250 0.2371908873319626 0.0624727867543697 0.8746229410171509 0.3245232403278351 0.0000000000000000 0.0731221884489059 0.1440502405166626 0.0000000000000000 0.0000000000000000 0.0171826239675283 22000.0000000000000000 0.2133834958076477
1.4968703985214233 0.2401674687862396 0.0628164559602737 0.8694516420364380 0.3244349062442780 0.0000000000000000 0.0721900314092636 0.1433767825365067 0.0000000000000000 0.0000000000000000 0.0172155015170574 22100.0000000000000000 0.2131781131029129
1.4934724569320679 0.2316624969244003 0.0615291930735111 0.8772349953651428 0.3230457007884979 0.0000000000000000 0.0732558369636536 0.1430861055850983 0.0000000000000000 0.0000000000000000 0.0170486941933632 22200.0000000000000000 0.2115096598863602
1.4907984733581543 0.2364145070314407 0.0621078126132488 0.8695036768913269 0.3227724730968475 0.0000000000000000 0.0718549042940140 0.1424226462841034 0.0000000000000000 0.0000000000000000 0.0169596020132303 22300.0000000000000000 0.2120090276002884
1.5140471458435059 0.2323760986328125 0.0600379668176174 0.8973180055618286 0.3243150115013123 0.0000000000000000 0.0808180868625641 0.1426749974489212 0.0000000000000000 0.0000000000000000 0.0175483729690313 22400.0000000000000000 0.2087463885545731
1.4889473915100098 0.2115332484245300 0.0581577867269516 0.8993788361549377 0.3198775351047516 0.0000000000000000 0.0758685246109962 0.1423256993293762 0.0000000000000000 0.0000000000000000 0.0165260154753923 22500.0000000000000000 0.2084382027387619
1.4821566343307495 0.2269637435674667 0.0604444928467274 0.8745958209037781 0.3201526105403900 0.0000000000000000 0.0725667849183083 0.1410855501890182 0.0000000000000000 0.0000000000000000 0.0165494363754988 22600.0000000000000000 0.2097567319869995
1.4877296686172485 0.2615523338317871 0.0639937072992325 0.8423624038696289 0.3198212385177612 0.0000000000000000 0.0701090544462204 0.1403519660234451 0.0000000000000000 0.0000000000000000 0.0165383107960224 22700.0000000000000000 0.2120850980281830
1.4857436418533325 0.2555169463157654 0.0635660514235497 0.8454049229621887 0.3212557137012482 0.0000000000000000 0.0695208609104156 0.1397742033004761 0.0000000000000000 0.0000000000000000 0.0166684575378895 22800.0000000000000000 0.2122462093830109
1.4743516445159912 0.2291552573442459 0.0605524554848671 0.8659253716468811 0.3187185823917389 0.0000000000000000 0.0707329288125038 0.1395505219697952 0.0000000000000000 0.0000000000000000 0.0164287481456995 22900.0000000000000000 0.2086710929870605
1.4719204902648926 0.2299811989068985 0.0605536140501499 0.8631665706634521 0.3182191252708435 0.0000000000000000 0.0703119710087776 0.1390223950147629 0.0000000000000000 0.0000000000000000 0.0163623560220003 23000.0000000000000000 0.2083111256361008
1.4693288803100586 0.2291340678930283 0.0603455081582069 0.8622689247131348 0.3175804018974304 0.0000000000000000 0.0701977238059044 0.1385921686887741 0.0000000000000000 0.0000000000000000 0.0163452699780464 23100.0000000000000000 0.2075790464878082
1.4677122831344604 0.2325048446655273 0.0607235282659531 0.8574417829513550 0.3170420825481415 0.0000000000000000 0.0691813379526138 0.1382419019937515 0.0000000000000000 0.0000000000000000 0.0164004247635603 23200.0000000000000000 0.2074643969535828
1.4678429365158081 0.2325616180896759 0.0600815676152706 0.8595550060272217 0.3156447410583496 0.0000000000000000 0.0714480355381966 0.1378929167985916 0.0000000000000000 0.0000000000000000 0.0158852301537991 23300.0000000000000000 0.2072865664958954
1.4810279607772827 0.2016914933919907 0.0544868931174278 0.9112236499786377 0.3136259317398071 0.0000000000000000 0.0793310105800629 0.1386675983667374 0.0000000000000000 0.0000000000000000 0.0158884376287460 23400.0000000000000000 0.2010979652404785
1.4598151445388794 0.2216426879167557 0.0586124397814274 0.8654398918151855 0.3141201436519623 0.0000000000000000 0.0713403075933456 0.1371920853853226 0.0000000000000000 0.0000000000000000 0.0158653557300568 23500.0000000000000000 0.2051961869001389
1.4574775695800781 0.2160595655441284 0.0580231435596943 0.8694800734519958 0.3139148056507111 0.0000000000000000 0.0709154531359673 0.1366799622774124 0.0000000000000000 0.0000000000000000 0.0159181896597147 23600.0000000000000000 0.2038863450288773
1.4574917554855347 0.2257327288389206 0.0586774982511997 0.8603694438934326 0.3127120435237885 0.0000000000000000 0.0716959536075592 0.1363219916820526 0.0000000000000000 0.0000000000000000 0.0154278697445989 23700.0000000000000000 0.2052603214979172
1.4516825675964355 0.2275354713201523 0.0594809427857399 0.8512071371078491 0.3134590089321136 0.0000000000000000 0.0680918768048286 0.1355077326297760 0.0000000000000000 0.0000000000000000 0.0158273391425610 23800.0000000000000000 0.2048672586679459
1.4507906436920166 0.2130429446697235 0.0572175048291683 0.8688055276870728 0.3117246627807617 0.0000000000000000 0.0706410408020020 0.1355706006288528 0.0000000000000000 0.0000000000000000 0.0156564824283123 23900.0000000000000000 0.2024789303541183
1.4529267549514771 0.2412633001804352 0.0609982162714005 0.8367375135421753 0.3139277696609497 0.0000000000000000 0.0655281469225883 0.1345062553882599 0.0000000000000000 0.0000000000000000 0.0160826798528433 24000.0000000000000000 0.2050052732229233
1.4441477060317993 0.2225775718688965 0.0586591660976410 0.8511322140693665 0.3117787539958954 0.0000000000000000 0.0676449462771416 0.1343630701303482 0.0000000000000000 0.0000000000000000 0.0157321672886610 24100.0000000000000000 0.2030441612005234
1.4569866657257080 0.2648010849952698 0.0628513917326927 0.8163729906082153 0.3129611909389496 0.0000000000000000 0.0650151818990707 0.1338648647069931 0.0000000000000000 0.0000000000000000 0.0156420115381479 24200.0000000000000000 0.2075323611497879
1.4501107931137085 0.2258997410535812 0.0575940348207951 0.8577594757080078 0.3088575899600983 0.0000000000000000 0.0712125450372696 0.1343509852886200 0.0000000000000000 0.0000000000000000 0.0158222969621420 24300.0000000000000000 0.1995536237955093
1.4371985197067261 0.2216669321060181 0.0583702400326729 0.8467266559600830 0.3104346990585327 0.0000000000000000 0.0664785951375961 0.1331602632999420 0.0000000000000000 0.0000000000000000 0.0155806932598352 24400.0000000000000000 0.2020864486694336
1.4343712329864502 0.2191499471664429 0.0578971989452839 0.8477078080177307 0.3096162974834442 0.0000000000000000 0.0668090507388115 0.1327783614397049 0.0000000000000000 0.0000000000000000 0.0154620660468936 24500.0000000000000000 0.2014441639184952
1.4333782196044922 0.2185028642416000 0.0577157698571682 0.8481476306915283 0.3090119659900665 0.0000000000000000 0.0666334405541420 0.1325890868902206 0.0000000000000000 0.0000000000000000 0.0155167831107974 24600.0000000000000000 0.2005601972341537
1.4332475662231445 0.2363835424184799 0.0597597733139992 0.8280752301216125 0.3090290129184723 0.0000000000000000 0.0647417604923248 0.1321931630373001 0.0000000000000000 0.0000000000000000 0.0155425807461143 24700.0000000000000000 0.2023281157016754
1.4297697544097900 0.2221135944128036 0.0576743893325329 0.8426223993301392 0.3073593974113464 0.0000000000000000 0.0672611966729164 0.1318415105342865 0.0000000000000000 0.0000000000000000 0.0150720821693540 24800.0000000000000000 0.2009252160787582
1.4248497486114502 0.2148971855640411 0.0569943860173225 0.8456307053565979 0.3073274791240692 0.0000000000000000 0.0665483549237251 0.1313722282648087 0.0000000000000000 0.0000000000000000 0.0152732664719224 24900.0000000000000000 0.1995434463024139
1.4241946935653687 0.2280502021312714 0.0585600771009922 0.8302050232887268 0.3073793947696686 0.0000000000000000 0.0644887536764145 0.1308538466691971 0.0000000000000000 0.0000000000000000 0.0152608044445515 25000.0000000000000000 0.2007526010274887
1.4209183454513550 0.2210145890712738 0.0577746033668518 0.8351981043815613 0.3069309890270233 0.0000000000000000 0.0646045207977295 0.1306485980749130 0.0000000000000000 0.0000000000000000 0.0152361365035176 25100.0000000000000000 0.2000891566276550
1.4184343814849854 0.2202760428190231 0.0575551576912403 0.8342651128768921 0.3063381016254425 0.0000000000000000 0.0645887702703476 0.1301710307598114 0.0000000000000000 0.0000000000000000 0.0152205405756831 25200.0000000000000000 0.1991837620735168
1.4193511009216309 0.2186487764120102 0.0573650784790516 0.8363846540451050 0.3069525957107544 0.0000000000000000 0.0639660730957985 0.1298470795154572 0.0000000000000000 0.0000000000000000 0.0153305223211646 25300.0000000000000000 0.1991567313671112
1.4150605201721191 0.2247735410928726 0.0579722933471203 0.8266054987907410 0.3057091236114502 0.0000000000000000 0.0633969008922577 0.1294760107994080 0.0000000000000000 0.0000000000000000 0.0150967417284846 25400.0000000000000000 0.1994521170854568
1.4118013381958008 0.2202107012271881 0.0572216399013996 0.8299599885940552 0.3044090867042542 0.0000000000000000 0.0640978366136551 0.1292601227760315 0.0000000000000000 0.0000000000000000 0.0149998888373375 25500.0000000000000000 0.1984841227531433
1.4089139699935913 0.2149291634559631 0.0566055737435818 0.8330590128898621 0.3043202161788940 0.0000000000000000 0.0641408041119576 0.1288360655307770 0.0000000000000000 0.0000000000000000 0.0149881662800908 25600.0000000000000000 0.1976836919784546
1.4099259376525879 0.2287787944078445 0.0582335926592350 0.8182029128074646 0.3047105967998505 0.0000000000000000 0.0622890442609787 0.1283611059188843 0.0000000000000000 0.0000000000000000 0.0151551580056548 25700.0000000000000000 0.1985060274600983
1.4046120643615723 0.2161957770586014 0.0566113553941250 0.8285179138183594 0.3032869696617126 0.0000000000000000 0.0635161623358727 0.1281696259975433 0.0000000000000000 0.0000000000000000 0.0149144520983100 25800.0000000000000000 0.1970529258251190
1.4140014648437500 0.1963201314210892 0.0524995513260365 0.8650064468383789 0.3001752495765686 0.0000000000000000 0.0703232064843178 0.1289503872394562 0.0000000000000000 0.0000000000000000 0.0146240303292871 25900.0000000000000000 0.1929685473442078
1.4044233560562134 0.2157657146453857 0.0565184317529202 0.8283828496932983 0.3037563264369965 0.0000000000000000 0.0629523992538452 0.1276416778564453 0.0000000000000000 0.0000000000000000 0.0151721341535449 26000.0000000000000000 0.1966145634651184
1.4003026485443115 0.1975682824850082 0.0536951050162315 0.8482093811035156 0.3008298873901367 0.0000000000000000 0.0662988871335983 0.1276153624057770 0.0000000000000000 0.0000000000000000 0.0145763903856277 26100.0000000000000000 0.1940356194972992
1.3987011909484863 0.2210416644811630 0.0571196675300598 0.8183743953704834 0.3021655082702637 0.0000000000000000 0.0615866556763649 0.1271438449621201 0.0000000000000000 0.0000000000000000 0.0149947488680482 26200.0000000000000000 0.1969943791627884
1.3936729431152344 0.2137866914272308 0.0560565106570721 0.8225722908973694 0.3012575507164001 0.0000000000000000 0.0623632371425629 0.1265928149223328 0.0000000000000000 0.0000000000000000 0.0147967897355556 26300.0000000000000000 0.1954861730337143
1.3911814689636230 0.2103718668222427 0.0555106773972511 0.8250352740287781 0.3002636432647705 0.0000000000000000 0.0627572983503342 0.1264425963163376 0.0000000000000000 0.0000000000000000 0.0147063191980124 26400.0000000000000000 0.1946779042482376
1.3890784978866577 0.2054142504930496 0.0547974146902561 0.8290725946426392 0.2997942268848419 0.0000000000000000 0.0631822571158409 0.1261128336191177 0.0000000000000000 0.0000000000000000 0.0146592231467366 26500.0000000000000000 0.1938702762126923
1.3875412940979004 0.2127371430397034 0.0556487441062927 0.8196189999580383 0.2995364665985107 0.0000000000000000 0.0620499327778816 0.1257041096687317 0.0000000000000000 0.0000000000000000 0.0146833760663867 26600.0000000000000000 0.1941135376691818
1.4036357402801514 0.1955166161060333 0.0520033575594425 0.8568355441093445 0.2992801666259766 0.0000000000000000 0.0710247606039047 0.1263701319694519 0.0000000000000000 0.0000000000000000 0.0150110693648458 26700.0000000000000000 0.1898163557052612
1.3867299556732178 0.1920237988233566 0.0524229630827904 0.8446092605590820 0.2976740002632141 0.0000000000000000 0.0656650364398956 0.1255882233381271 0.0000000000000000 0.0000000000000000 0.0144119272008538 26800.0000000000000000 0.1912326812744141
1.3919777870178223 0.2264951616525650 0.0563708581030369 0.8101648688316345 0.2989469170570374 0.0000000000000000 0.0650218501687050 0.1249730139970779 0.0000000000000000 0.0000000000000000 0.0153438579291105 26900.0000000000000000 0.1913627088069916
1.3786175251007080 0.2062246203422546 0.0545166246592999 0.8203039765357971 0.2975724041461945 0.0000000000000000 0.0622674860060215 0.1245826259255409 0.0000000000000000 0.0000000000000000 0.0145362839102745 27000.0000000000000000 0.1923045068979263
1.3776381015777588 0.2170827537775040 0.0558898560702801 0.8067797422409058 0.2978857159614563 0.0000000000000000 0.0604869052767754 0.1241795793175697 0.0000000000000000 0.0000000000000000 0.0146244084462523 27100.0000000000000000 0.1932138800621033
1.3844361305236816 0.2391980737447739 0.0582255274057388 0.7881304025650024 0.2988821268081665 0.0000000000000000 0.0585916079580784 0.1238229274749756 0.0000000000000000 0.0000000000000000 0.0148605639114976 27200.0000000000000000 0.1948119997978210
1.3725291490554810 0.2078876793384552 0.0546755008399487 0.8133835196495056 0.2965824604034424 0.0000000000000000 0.0607784166932106 0.1237126439809799 0.0000000000000000 0.0000000000000000 0.0144143523648381 27300.0000000000000000 0.1921808123588562
1.3719656467437744 0.2001728415489197 0.0532955899834633 0.8230875730514526 0.2954096794128418 0.0000000000000000 0.0627826005220413 0.1235429942607880 0.0000000000000000 0.0000000000000000 0.0141354631632566 27400.0000000000000000 0.1911167651414871
1.3738576173782349 0.2150196284055710 0.0549500957131386 0.8082459568977356 0.2956419289112091 0.0000000000000000 0.0613536760210991 0.1231344714760780 0.0000000000000000 0.0000000000000000 0.0146439988166094 27500.0000000000000000 0.1900658607482910
1.3753843307495117 0.2349078357219696 0.0570998974144459 0.7869948148727417 0.2963817417621613 0.0000000000000000 0.0595608800649643 0.1228413954377174 0.0000000000000000 0.0000000000000000 0.0141684450209141 27600.0000000000000000 0.1940010935068130
1.3652931451797485 0.2064427137374878 0.0542404018342495 0.8090468049049377 0.2955632209777832 0.0000000000000000 0.0604317001998425 0.1225076988339424 0.0000000000000000 0.0000000000000000 0.0144634395837784 27700.0000000000000000 0.1903833150863647
1.3629148006439209 0.2092089056968689 0.0544576309621334 0.8046169877052307 0.2946311831474304 0.0000000000000000 0.0600260719656944 0.1223630011081696 0.0000000000000000 0.0000000000000000 0.0143432281911373 27800.0000000000000000 0.1907570809125900
1.3625093698501587 0.1957857161760330 0.0526533834636211 0.8201201558113098 0.2939500808715820 0.0000000000000000 0.0615908652544022 0.1221945658326149 0.0000000000000000 0.0000000000000000 0.0143535286188126 27900.0000000000000000 0.1885549277067184
1.3588745594024658 0.2048500031232834 0.0538949072360992 0.8062199950218201 0.2939096987247467 0.0000000000000000 0.0595889911055565 0.1217282190918922 0.0000000000000000 0.0000000000000000 0.0142842410132289 28000.0000000000000000 0.1897670477628708
1.3567550182342529 0.2012460529804230 0.0534151867032051 0.8085612058639526 0.2935325801372528 0.0000000000000000 0.0597779899835587 0.1215230748057365 0.0000000000000000 0.0000000000000000 0.0142650045454502 28100.0000000000000000 0.1892722547054291
1.3551821708679199 0.2050765901803970 0.0538597777485847 0.8028789758682251 0.2933667302131653 0.0000000000000000 0.0589045323431492 0.1211805269122124 0.0000000000000000 0.0000000000000000 0.0141989793628454 28200.0000000000000000 0.1896184086799622
1.3544508218765259 0.2047631293535233 0.0535955727100372 0.8028561472892761 0.2932358980178833 0.0000000000000000 0.0593659691512585 0.1209913939237595 0.0000000000000000 0.0000000000000000 0.0141233345493674 28300.0000000000000000 0.1895951926708221
1.3517527580261230 0.1952698230743408 0.0522998608648777 0.8121291995048523 0.2920539379119873 0.0000000000000000 0.0603718236088753 0.1207670345902443 0.0000000000000000 0.0000000000000000 0.0140115758404136 28400.0000000000000000 0.1880916357040405
1.3656616210937500 0.1816852390766144 0.0489853248000145 0.8449508547782898 0.2900402545928955 0.0000000000000000 0.0669954866170883 0.1214620694518089 0.0000000000000000 0.0000000000000000 0.0140232285484672 28500.0000000000000000 0.1840788573026657
1.3604582548141479 0.2344513088464737 0.0555896237492561 0.7795608043670654 0.2908564805984497 0.0000000000000000 0.0604739226400852 0.1201036646962166 0.0000000000000000 0.0000000000000000 0.0145963346585631 28600.0000000000000000 0.1863366961479187
1.3459011316299438 0.2024003714323044 0.0532692074775696 0.7987229228019714 0.2915085554122925 0.0000000000000000 0.0582346096634865 0.1199068874120712 0.0000000000000000 0.0000000000000000 0.0141213489696383 28700.0000000000000000 0.1879039257764816
1.3471982479095459 0.2016011029481888 0.0530286692082882 0.8016131520271301 0.2909553050994873 0.0000000000000000 0.0583728030323982 0.1197822988033295 0.0000000000000000 0.0000000000000000 0.0142206298187375 28800.0000000000000000 0.1869397461414337
1.3477925062179565 0.2192483395338058 0.0549776554107666 0.7822134494781494 0.2913530766963959 0.0000000000000000 0.0565881878137589 0.1194459572434425 0.0000000000000000 0.0000000000000000 0.0141119183972478 28900.0000000000000000 0.1887392401695251
1.3418970108032227 0.2015388160943985 0.0530183054506779 0.7963958978652954 0.2909440100193024 0.0000000000000000 0.0581378191709518 0.1191731095314026 0.0000000000000000 0.0000000000000000 0.0142113743349910 29000.0000000000000000 0.1870150119066238
1.3387932777404785 0.1984270960092545 0.0525781773030758 0.7978147864341736 0.2899733185768127 0.0000000000000000 0.0577583909034729 0.1189020797610283 0.0000000000000000 0.0000000000000000 0.0139931067824364 29100.0000000000000000 0.1866053938865662
1.3424420356750488 0.1884700506925583 0.0504278503358364 0.8158111572265625 0.2877329289913177 0.0000000000000000 0.0615498423576355 0.1191226989030838 0.0000000000000000 0.0000000000000000 0.0135536724701524 29200.0000000000000000 0.1850428879261017
1.3354589939117432 0.1969573646783829 0.0523510016500950 0.7967225313186646 0.2894281446933746 0.0000000000000000 0.0573700517416000 0.1184376776218414 0.0000000000000000 0.0000000000000000 0.0139803001657128 29300.0000000000000000 0.1860703974962234
1.3348809480667114 0.2071459442377090 0.0534876957535744 0.7849821448326111 0.2892651557922363 0.0000000000000000 0.0562812611460686 0.1181060299277306 0.0000000000000000 0.0000000000000000 0.0140458634123206 29400.0000000000000000 0.1865686774253845
1.3321228027343750 0.2007500231266022 0.0526054650545120 0.7901943325996399 0.2885730862617493 0.0000000000000000 0.0569732263684273 0.1178969740867615 0.0000000000000000 0.0000000000000000 0.0139329060912132 29500.0000000000000000 0.1854678392410278
1.3302671909332275 0.1987187713384628 0.0523429103195667 0.7909350395202637 0.2882705330848694 0.0000000000000000 0.0568040087819099 0.1176304295659065 0.0000000000000000 0.0000000000000000 0.0138787878677249 29600.0000000000000000 0.1853195726871490
1.3285782337188721 0.1970827132463455 0.0520840100944042 0.7915883064270020 0.2878232002258301 0.0000000000000000 0.0567733496427536 0.1173951104283333 0.0000000000000000 0.0000000000000000 0.0138080008327961 29700.0000000000000000 0.1849566996097565
1.3342027664184570 0.1853832006454468 0.0497837997972965 0.8115029335021973 0.2875328660011292 0.0000000000000000 0.0599390715360641 0.1173924282193184 0.0000000000000000 0.0000000000000000 0.0134257972240448 29800.0000000000000000 0.1845154166221619
1.3267149925231934 0.2076352834701538 0.0529877990484238 0.7790256142616272 0.2870661914348602 0.0000000000000000 0.0562626309692860 0.1169824898242950 0.0000000000000000 0.0000000000000000 0.0137817468494177 29900.0000000000000000 0.1846590489149094
1.3246213197708130 0.1970766037702560 0.0519043393433094 0.7883270382881165 0.2873133718967438 0.0000000000000000 0.0565078780055046 0.1166541576385498 0.0000000000000000 0.0000000000000000 0.0138620361685753 30000.0000000000000000 0.1836892217397690
1.3238530158996582 0.2066884189844131 0.0530687049031258 0.7771046757698059 0.2869912385940552 0.0000000000000000 0.0549194514751434 0.1163929328322411 0.0000000000000000 0.0000000000000000 0.0138528477400541 30100.0000000000000000 0.1847107112407684
1.3214111328125000 0.2045632004737854 0.0525910109281540 0.7781615257263184 0.2860954105854034 0.0000000000000000 0.0557443313300610 0.1162154451012611 0.0000000000000000 0.0000000000000000 0.0138116562739015 30200.0000000000000000 0.1837275028228760
1.3194332122802734 0.1952071040868759 0.0516266152262688 0.7861964106559753 0.2864031195640564 0.0000000000000000 0.0557899773120880 0.1159974113106728 0.0000000000000000 0.0000000000000000 0.0137835657224059 30300.0000000000000000 0.1833566874265671
1.3209242820739746 0.2060729116201401 0.0528465919196606 0.7757031321525574 0.2863015830516815 0.0000000000000000 0.0545101985335350 0.1157706826925278 0.0000000000000000 0.0000000000000000 0.0136330090463161 30400.0000000000000000 0.1846905201673508
1.3160614967346191 0.1978480666875839 0.0517541691660881 0.7814161181449890 0.2850431203842163 0.0000000000000000 0.0553524829447269 0.1155164316296577 0.0000000000000000 0.0000000000000000 0.0136623317375779 30500.0000000000000000 0.1827500164508820
1.3316142559051514 0.1960921883583069 0.0492382869124413 0.8039034605026245 0.2823804020881653 0.0000000000000000 0.0649531111121178 0.1159192696213722 0.0000000000000000 0.0000000000000000 0.0127552459016442 30600.0000000000000000 0.1816911697387695
1.3174529075622559 0.2174097895622253 0.0535543635487556 0.7619433999061584 0.2845454216003418 0.0000000000000000 0.0543324649333954 0.1149466186761856 0.0000000000000000 0.0000000000000000 0.0137130850926042 30700.0000000000000000 0.1827789396047592
1.3223084211349487 0.2139087021350861 0.0532547309994698 0.7685565352439880 0.2865884304046631 0.0000000000000000 0.0554395914077759 0.1149758175015450 0.0000000000000000 0.0000000000000000 0.0141515610739589 30800.0000000000000000 0.1831083595752716
1.3098549842834473 0.1978416293859482 0.0513580963015556 0.7770932316780090 0.2835620939731598 0.0000000000000000 0.0555344112217426 0.1147007197141647 0.0000000000000000 0.0000000000000000 0.0135654741898179 30900.0000000000000000 0.1815285384654999
1.3080319166183472 0.1843554377555847 0.0497843250632286 0.7908908128738403 0.2830012738704681 0.0000000000000000 0.0560584105551243 0.1145309433341026 0.0000000000000000 0.0000000000000000 0.0134075246751308 31000.0000000000000000 0.1805633753538132
1.3093612194061279 0.2024185210466385 0.0519825816154480 0.7713791728019714 0.2835810482501984 0.0000000000000000 0.0540682487189770 0.1141197234392166 0.0000000000000000 0.0000000000000000 0.0135485539212823 31100.0000000000000000 0.1816404461860657
1.3042684793472290 0.1887155473232269 0.0503513999283314 0.7824307084083557 0.2827709019184113 0.0000000000000000 0.0549506954848766 0.1140258237719536 0.0000000000000000 0.0000000000000000 0.0134600354358554 31200.0000000000000000 0.1804608106613159
1.3028212785720825 0.1876045316457748 0.0501588210463524 0.7825502753257751 0.2825076580047607 0.0000000000000000 0.0549138151109219 0.1137558296322823 0.0000000000000000 0.0000000000000000 0.0134227788075805 31300.0000000000000000 0.1801206767559052
1.3019050359725952 0.1948362588882446 0.0509244017302990 0.7739834189414978 0.2821609973907471 0.0000000000000000 0.0542476214468479 0.1134868487715721 0.0000000000000000 0.0000000000000000 0.0134591162204742 31400.0000000000000000 0.1800132393836975
1.3007943630218506 0.1969501674175262 0.0512999817728996 0.7701585292816162 0.2823857665061951 0.0000000000000000 0.0531999208033085 0.1132955625653267 0.0000000000000000 0.0000000000000000 0.0134036736562848 31500.0000000000000000 0.1808477491140366
1.2982196807861328 0.1869896650314331 0.0499117970466614 0.7799367904663086 0.2813813090324402 0.0000000000000000 0.0545509085059166 0.1131226345896721 0.0000000000000000 0.0000000000000000 0.0133269745856524 31600.0000000000000000 0.1792923808097839
1.2966625690460205 0.1895509362220764 0.0502550005912781 0.7753782868385315 0.2814783751964569 0.0000000000000000 0.0538809746503830 0.1128523275256157 0.0000000000000000 0.0000000000000000 0.0133428368717432 31700.0000000000000000 0.1793740987777710
1.2985987663269043 0.1852147281169891 0.0496192350983620 0.7819293737411499 0.2818353772163391 0.0000000000000000 0.0550430342555046 0.1128659769892693 0.0000000000000000 0.0000000000000000 0.0135630350559950 31800.0000000000000000 0.1787063628435135
1.2938731908798218 0.1841685473918915 0.0494447648525238 0.7796550393104553 0.2806048393249512 0.0000000000000000 0.0543933920562267 0.1124994382262230 0.0000000000000000 0.0000000000000000 0.0132868690416217 31900.0000000000000000 0.1782906204462051
1.2929625511169434 0.1814502179622650 0.0490224622189999 0.7821814417839050 0.2803084850311279 0.0000000000000000 0.0546272173523903 0.1123125553131104 0.0000000000000000 0.0000000000000000 0.0132637368515134 32000.0000000000000000 0.1777428984642029
1.2919838428497314 0.1856719255447388 0.0494156442582607 0.7764426469802856 0.2804537117481232 0.0000000000000000 0.0540334917604923 0.1120430752635002 0.0000000000000000 0.0000000000000000 0.0130678070709109 32100.0000000000000000 0.1786986738443375
1.2915191650390625 0.1991667151451111 0.0512168891727924 0.7603679299354553 0.2807676196098328 0.0000000000000000 0.0518366098403931 0.1117440983653069 0.0000000000000000 0.0000000000000000 0.0132871801033616 32200.0000000000000000 0.1793396174907684
1.2889621257781982 0.1931957751512527 0.0501783750951290 0.7664970159530640 0.2790910303592682 0.0000000000000000 0.0533998087048531 0.1116707772016525 0.0000000000000000 0.0000000000000000 0.0130607495084405 32300.0000000000000000 0.1780911237001419
1.2863805294036865 0.1893096864223480 0.0498753450810909 0.7678748965263367 0.2793205678462982 0.0000000000000000 0.0528751313686371 0.1113618761301041 0.0000000000000000 0.0000000000000000 0.0131649123504758 32400.0000000000000000 0.1775485724210739
1.2919466495513916 0.2147018760442734 0.0524406880140305 0.7450903654098511 0.2797137498855591 0.0000000000000000 0.0515795461833477 0.1111419349908829 0.0000000000000000 0.0000000000000000 0.0131466006860137 32500.0000000000000000 0.1792705953121185
1.2832591533660889 0.1857466697692871 0.0493769347667694 0.7694436907768250 0.2786918878555298 0.0000000000000000 0.0528577901422977 0.1109934002161026 0.0000000000000000 0.0000000000000000 0.0130775161087513 32600.0000000000000000 0.1769454330205917
1.2929713726043701 0.2208261936903000 0.0521757751703262 0.7411610484123230 0.2788083255290985 0.0000000000000000 0.0532608479261398 0.1107213795185089 0.0000000000000000 0.0000000000000000 0.0130898579955101 32700.0000000000000000 0.1773703843355179
1.2810028791427612 0.1836168766021729 0.0489930287003517 0.7703712582588196 0.2780217230319977 0.0000000000000000 0.0530506148934364 0.1106831878423691 0.0000000000000000 0.0000000000000000 0.0131591940298676 32800.0000000000000000 0.1757781207561493
1.2801487445831299 0.1782047301530838 0.0483073033392429 0.7754931449890137 0.2781435549259186 0.0000000000000000 0.0529078096151352 0.1105479374527931 0.0000000000000000 0.0000000000000000 0.0129522597417235 32900.0000000000000000 0.1762236058712006
1.2793509960174561 0.1937475800514221 0.0500512719154358 0.7580294013023376 0.2775227427482605 0.0000000000000000 0.0518653467297554 0.1102011576294899 0.0000000000000000 0.0000000000000000 0.0131873833015561 33000.0000000000000000 0.1757339835166931
1.2769083976745605 0.1896358132362366 0.0498086512088776 0.7596502304077148 0.2778136432170868 0.0000000000000000 0.0512870028614998 0.1101300641894341 0.0000000000000000 0.0000000000000000 0.0131674129515886 33100.0000000000000000 0.1763767749071121
1.2784605026245117 0.1954449266195297 0.0500717386603355 0.7549926042556763 0.2779513001441956 0.0000000000000000 0.0516622923314571 0.1097861379384995 0.0000000000000000 0.0000000000000000 0.0127931423485279 33200.0000000000000000 0.1769292503595352
1.2838580608367920 0.2032047361135483 0.0510817132890224 0.7506059408187866 0.2789656817913055 0.0000000000000000 0.0498716942965984 0.1098756343126297 0.0000000000000000 0.0000000000000000 0.0133034000173211 33300.0000000000000000 0.1776736527681351
1.2725529670715332 0.1885506957769394 0.0492402724921703 0.7585273981094360 0.2762346267700195 0.0000000000000000 0.0518091730773449 0.1094248443841934 0.0000000000000000 0.0000000000000000 0.0128246629610658 33400.0000000000000000 0.1751132309436798
1.2807490825653076 0.1650905013084412 0.0452800504863262 0.7952846884727478 0.2750938236713409 0.0000000000000000 0.0566479116678238 0.1096228733658791 0.0000000000000000 0.0000000000000000 0.0124865882098675 33500.0000000000000000 0.1728109568357468
1.2707977294921875 0.1957548707723618 0.0499937906861305 0.7488141059875488 0.2762350142002106 0.0000000000000000 0.0507906451821327 0.1089435219764709 0.0000000000000000 0.0000000000000000 0.0128639088943601 33600.0000000000000000 0.1750726997852325
1.2736243009567261 0.1680156290531158 0.0459963865578175 0.7850651741027832 0.2745470702648163 0.0000000000000000 0.0553533248603344 0.1091315224766731 0.0000000000000000 0.0000000000000000 0.0126541526988149 33700.0000000000000000 0.1720147132873535
1.2741819620132446 0.1994320601224899 0.0501505546271801 0.7471565008163452 0.2774428427219391 0.0000000000000000 0.0507435202598572 0.1085768193006516 0.0000000000000000 0.0000000000000000 0.0131198344752192 33800.0000000000000000 0.1744275540113449
1.2656707763671875 0.1834100484848022 0.0484993197023869 0.7587435841560364 0.2750179171562195 0.0000000000000000 0.0512228533625603 0.1084476187825203 0.0000000000000000 0.0000000000000000 0.0128526864573359 33900.0000000000000000 0.1732364147901535
1.2640950679779053 0.1863793730735779 0.0486945062875748 0.7542687058448792 0.2747524678707123 0.0000000000000000 0.0511515215039253 0.1081659793853760 0.0000000000000000 0.0000000000000000 0.0127695268020034 34000.0000000000000000 0.1730401366949081
1.2653206586837769 0.1782414913177490 0.0476672686636448 0.7647489309310913 0.2746629714965820 0.0000000000000000 0.0525898076593876 0.1082593798637390 0.0000000000000000 0.0000000000000000 0.0130405789241195 34100.0000000000000000 0.1718814671039581
1.2612915039062500 0.1771572679281235 0.0475020632147789 0.7625094056129456 0.2741228342056274 0.0000000000000000 0.0517219975590706 0.1079160124063492 0.0000000000000000 0.0000000000000000 0.0126446420326829 34200.0000000000000000 0.1722981035709381
1.2597615718841553 0.1849833130836487 0.0485273189842701 0.7519714832305908 0.2742795348167419 0.0000000000000000 0.0504059642553329 0.1076548621058464 0.0000000000000000 0.0000000000000000 0.0127251148223877 34300.0000000000000000 0.1726061850786209
1.2584315538406372 0.1842002868652344 0.0484129004180431 0.7517498731613159 0.2740685045719147 0.0000000000000000 0.0502598993480206 0.1074478104710579 0.0000000000000000 0.0000000000000000 0.0127220833674073 34400.0000000000000000 0.1723235100507736
1.2586846351623535 0.1710947155952454 0.0466635748744011 0.7674273848533630 0.2734989821910858 0.0000000000000000 0.0517485141754150 0.1074232757091522 0.0000000000000000 0.0000000000000000 0.0126755749806762 34500.0000000000000000 0.1710922718048096
1.2822519540786743 0.2048173099756241 0.0482320040464401 0.7579646706581116 0.2712379992008209 0.0000000000000000 0.0560430809855461 0.1077413782477379 0.0000000000000000 0.0000000000000000 0.0128516089171171 34600.0000000000000000 0.1688941866159439
1.2612991333007812 0.1802053153514862 0.0469693802297115 0.7613194584846497 0.2728049755096436 0.0000000000000000 0.0557365827262402 0.1072164922952652 0.0000000000000000 0.0000000000000000 0.0129678640514612 34700.0000000000000000 0.1692308634519577
1.2537425756454468 0.1756612658500671 0.0470081195235252 0.7587746381759644 0.2722986042499542 0.0000000000000000 0.0512177795171738 0.1068255901336670 0.0000000000000000 0.0000000000000000 0.0124956760555506 34800.0000000000000000 0.1705647408962250
1.2521457672119141 0.1825217753648758 0.0479775927960873 0.7490119934082031 0.2726343870162964 0.0000000000000000 0.0498391725122929 0.1065778732299805 0.0000000000000000 0.0000000000000000 0.0126443589106202 34900.0000000000000000 0.1707844734191895
1.2505627870559692 0.1771784126758575 0.0472863465547562 0.7537434697151184 0.2723545730113983 0.0000000000000000 0.0502345040440559 0.1064216420054436 0.0000000000000000 0.0000000000000000 0.0125707276165485 35000.0000000000000000 0.1703444421291351
1.2530961036682129 0.1670628935098648 0.0456433705985546 0.7686803936958313 0.2717093825340271 0.0000000000000000 0.0523037314414978 0.1064245477318764 0.0000000000000000 0.0000000000000000 0.0125316549092531 35100.0000000000000000 0.1689036786556244
1.2479419708251953 0.1810230165719986 0.0476845651865005 0.7472301125526428 0.2720042765140533 0.0000000000000000 0.0495031811296940 0.1060241162776947 0.0000000000000000 0.0000000000000000 0.0125373322516680 35200.0000000000000000 0.1701723784208298
1.2566813230514526 0.1616883873939514 0.0443966202437878 0.7797689437866211 0.2708273828029633 0.0000000000000000 0.0545636191964149 0.1064433529973030 0.0000000000000000 0.0000000000000000 0.0125464182347059 35300.0000000000000000 0.1677319109439850
1.2486222982406616 0.1870446205139160 0.0478419512510300 0.7430825233459473 0.2706531584262848 0.0000000000000000 0.0511882901191711 0.1057709679007530 0.0000000000000000 0.0000000000000000 0.0121841244399548 35400.0000000000000000 0.1700101792812347
1.2443943023681641 0.1742483526468277 0.0466610416769981 0.7525031566619873 0.2709817588329315 0.0000000000000000 0.0501377694308758 0.1056157499551773 0.0000000000000000 0.0000000000000000 0.0124663924798369 35500.0000000000000000 0.1688665300607681
1.2429355382919312 0.1814690679311752 0.0475462451577187 0.7429578304290771 0.2709623873233795 0.0000000000000000 0.0490401647984982 0.1053177341818810 0.0000000000000000 0.0000000000000000 0.0124274678528309 35600.0000000000000000 0.1692597717046738
1.2417207956314087 0.1810002624988556 0.0474229641258717 0.7425951957702637 0.2707023322582245 0.0000000000000000 0.0490588843822479 0.1051750928163528 0.0000000000000000 0.0000000000000000 0.0124505246058106 35700.0000000000000000 0.1687099337577820
1.2407824993133545 0.1812177896499634 0.0474486239254475 0.7413938641548157 0.2707222104072571 0.0000000000000000 0.0487624481320381 0.1050154864788055 0.0000000000000000 0.0000000000000000 0.0124267637729645 35800.0000000000000000 0.1686746180057526
1.2548502683639526 0.1856127530336380 0.0465510487556458 0.7508454322814941 0.2718410789966583 0.0000000000000000 0.0513435341417789 0.1050591394305229 0.0000000000000000 0.0000000000000000 0.0119676822796464 35900.0000000000000000 0.1697572469711304
1.2385416030883789 0.1785762757062912 0.0468627549707890 0.7436632513999939 0.2694392800331116 0.0000000000000000 0.0494198463857174 0.1047663614153862 0.0000000000000000 0.0000000000000000 0.0122934682294726 36000.0000000000000000 0.1678412258625031
1.2371456623077393 0.1831653714179993 0.0474855341017246 0.7365741729736328 0.2699205875396729 0.0000000000000000 0.0485720857977867 0.1044630482792854 0.0000000000000000 0.0000000000000000 0.0124462135136127 36100.0000000000000000 0.1677096635103226
1.2357182502746582 0.1825349926948547 0.0474626496434212 0.7359165549278259 0.2698041200637817 0.0000000000000000 0.0480485744774342 0.1043279394507408 0.0000000000000000 0.0000000000000000 0.0123830018565059 36200.0000000000000000 0.1679007112979889
1.2342481613159180 0.1787284314632416 0.0469535030424595 0.7391756176948547 0.2693906426429749 0.0000000000000000 0.0483362823724747 0.1041379496455193 0.0000000000000000 0.0000000000000000 0.0123338680714369 36300.0000000000000000 0.1673355549573898
1.2330791950225830 0.1787765026092529 0.0469480939209461 0.7381033897399902 0.2692512869834900 0.0000000000000000 0.0481111779808998 0.1039853841066360 0.0000000000000000 0.0000000000000000 0.0123413354158401 36400.0000000000000000 0.1671578139066696
1.2317767143249512 0.1781474798917770 0.0468058772385120 0.7378835678100586 0.2689397335052490 0.0000000000000000 0.0481077656149864 0.1038234308362007 0.0000000000000000 0.0000000000000000 0.0122718792408705 36500.0000000000000000 0.1669269204139709
1.2306917905807495 0.1781340092420578 0.0467974394559860 0.7370449900627136 0.2687154114246368 0.0000000000000000 0.0479022003710270 0.1036615893244743 0.0000000000000000 0.0000000000000000 0.0122744319960475 36600.0000000000000000 0.1667236983776093
1.2293539047241211 0.1773201078176498 0.0466344729065895 0.7368904948234558 0.2685087621212006 0.0000000000000000 0.0478946715593338 0.1034866943955421 0.0000000000000000 0.0000000000000000 0.0122017497196794 36700.0000000000000000 0.1665477752685547
1.2473895549774170 0.2151456624269485 0.0502613857388496 0.7106037735939026 0.2713787555694580 0.0000000000000000 0.0462933257222176 0.1035693064332008 0.0000000000000000 0.0000000000000000 0.0127522954717278 36800.0000000000000000 0.1686614304780960
1.2339599132537842 0.1808387190103531 0.0465008094906807 0.7392015457153320 0.2674189209938049 0.0000000000000000 0.0490320324897766 0.1034804955124855 0.0000000000000000 0.0000000000000000 0.0124608464539051 36900.0000000000000000 0.1649780422449112
1.2263772487640381 0.1782211214303970 0.0464761592447758 0.7341753840446472 0.2675046026706696 0.0000000000000000 0.0480919517576694 0.1029824241995811 0.0000000000000000 0.0000000000000000 0.0120517099276185 37000.0000000000000000 0.1657644212245941
1.2262742519378662 0.1657765209674835 0.0450977087020874 0.7477709650993347 0.2676290571689606 0.0000000000000000 0.0482663437724113 0.1030347943305969 0.0000000000000000 0.0000000000000000 0.0121463434770703 37100.0000000000000000 0.1652823984622955
1.2243721485137939 0.1786278188228607 0.0465174019336700 0.7313340902328491 0.2678928077220917 0.0000000000000000 0.0474826097488403 0.1026806756854057 0.0000000000000000 0.0000000000000000 0.0121981380507350 37200.0000000000000000 0.1652960926294327
1.2286267280578613 0.1615255475044250 0.0440808497369289 0.7559120059013367 0.2671082913875580 0.0000000000000000 0.0505146048963070 0.1028516367077827 0.0000000000000000 0.0000000000000000 0.0122642926871777 37300.0000000000000000 0.1637545377016068
1.2277588844299316 0.1872524768114090 0.0464539714157581 0.7278686165809631 0.2661838531494141 0.0000000000000000 0.0500029698014259 0.1024894863367081 0.0000000000000000 0.0000000000000000 0.0121392663568258 37400.0000000000000000 0.1633310467004776
1.2295019626617432 0.1567582488059998 0.0428296476602554 0.7643952965736389 0.2655187845230103 0.0000000000000000 0.0518552064895630 0.1026213243603706 0.0000000000000000 0.0000000000000000 0.0118909431621432 37500.0000000000000000 0.1625471115112305
1.2258756160736084 0.2003913074731827 0.0486869327723980 0.7087678313255310 0.2680295407772064 0.0000000000000000 0.0456431321799755 0.1021389290690422 0.0000000000000000 0.0000000000000000 0.0123419957235456 37600.0000000000000000 0.1656603813171387
1.2177852392196655 0.1727125048637390 0.0457256361842155 0.7329173088073730 0.2664297819137573 0.0000000000000000 0.0470495223999023 0.1019298285245895 0.0000000000000000 0.0000000000000000 0.0120822656899691 37700.0000000000000000 0.1639603525400162
1.2167259454727173 0.1774088740348816 0.0462224483489990 0.7267277836799622 0.2663668096065521 0.0000000000000000 0.0465788617730141 0.1017367914319038 0.0000000000000000 0.0000000000000000 0.0120919011533260 37800.0000000000000000 0.1638750731945038
1.2152385711669922 0.1745878309011459 0.0458882264792919 0.7288462519645691 0.2659162580966949 0.0000000000000000 0.0465954765677452 0.1016315817832947 0.0000000000000000 0.0000000000000000 0.0120312655344605 37900.0000000000000000 0.1637220978736877
1.2140491008758545 0.1740074008703232 0.0457800030708313 0.7285367846488953 0.2657249569892883 0.0000000000000000 0.0465269684791565 0.1014866456389427 0.0000000000000000 0.0000000000000000 0.0119898291304708 38000.0000000000000000 0.1635661870241165
1.2131195068359375 0.1743533760309219 0.0456806495785713 0.7277917265892029 0.2652937173843384 0.0000000000000000 0.0467393994331360 0.1013080775737762 0.0000000000000000 0.0000000000000000 0.0119128935039043 38100.0000000000000000 0.1631197482347488
1.2120760679244995 0.1770727932453156 0.0460345745086670 0.7235449552536011 0.2654238045215607 0.0000000000000000 0.0461196824908257 0.1011302918195724 0.0000000000000000 0.0000000000000000 0.0119561934843659 38200.0000000000000000 0.1632041931152344
1.2119576930999756 0.1821277886629105 0.0465890802443027 0.7177379727363586 0.2655029296875000 0.0000000000000000 0.0455385260283947 0.1010324135422707 0.0000000000000000 0.0000000000000000 0.0119549827650189 38300.0000000000000000 0.1635302007198334
1.2098960876464844 0.1763874739408493 0.0458263829350471 0.7228463292121887 0.2648358941078186 0.0000000000000000 0.0461588762700558 0.1008124798536301 0.0000000000000000 0.0000000000000000 0.0118766175583005 38400.0000000000000000 0.1626640558242798
1.2101721763610840 0.1668525785207748 0.0443728379905224 0.7348996400833130 0.2640471756458282 0.0000000000000000 0.0479714050889015 0.1007923930883408 0.0000000000000000 0.0000000000000000 0.0118559449911118 38500.0000000000000000 0.1611819714307785
1.2090346813201904 0.1749145835638046 0.0457798615098000 0.7232578992843628 0.2650822997093201 0.0000000000000000 0.0452468395233154 0.1006517186760902 0.0000000000000000 0.0000000000000000 0.0118854697793722 38600.0000000000000000 0.1631738692522049
1.2067120075225830 0.1756819337606430 0.0457310080528259 0.7207605838775635 0.2645384669303894 0.0000000000000000 0.0455598160624504 0.1003981232643127 0.0000000000000000 0.0000000000000000 0.0119608240202069 38700.0000000000000000 0.1619669348001480
1.2052743434906006 0.1693635880947113 0.0448623821139336 0.7270546555519104 0.2639937102794647 0.0000000000000000 0.0462135970592499 0.1002536192536354 0.0000000000000000 0.0000000000000000 0.0117827672511339 38800.0000000000000000 0.1615297645330429
1.2048058509826660 0.1663390100002289 0.0446127206087112 0.7298157215118408 0.2640384137630463 0.0000000000000000 0.0457228384912014 0.1002515256404877 0.0000000000000000 0.0000000000000000 0.0118051180616021 38900.0000000000000000 0.1617461889982224
1.2047578096389771 0.1696982383728027 0.0445544645190239 0.7276352643966675 0.2628698348999023 0.0000000000000000 0.0474306605756283 0.1000404655933380 0.0000000000000000 0.0000000000000000 0.0115961246192455 39000.0000000000000000 0.1608597189188004
1.2019786834716797 0.1713437438011169 0.0450336448848248 0.7220486402511597 0.2635526955127716 0.0000000000000000 0.0456169247627258 0.0998339056968689 0.0000000000000000 0.0000000000000000 0.0118264341726899 39100.0000000000000000 0.1609198451042175
1.2010258436203003 0.1745245307683945 0.0453788451850414 0.7175680994987488 0.2635543346405029 0.0000000000000000 0.0451535955071449 0.0996555835008621 0.0000000000000000 0.0000000000000000 0.0117896040901542 39200.0000000000000000 0.1610337048768997
1.2226157188415527 0.1550030708312988 0.0405692793428898 0.7662147879600525 0.2608285844326019 0.0000000000000000 0.0540553070604801 0.1001438871026039 0.0000000000000000 0.0000000000000000 0.0111913857981563 39300.0000000000000000 0.1580702066421509
1.1997773647308350 0.1667940914630890 0.0443820878863335 0.7255122065544128 0.2630889713764191 0.0000000000000000 0.0456531532108784 0.0995004400610924 0.0000000000000000 0.0000000000000000 0.0118062011897564 39400.0000000000000000 0.1601564437150955
1.1977609395980835 0.1694017648696899 0.0447392761707306 0.7207666039466858 0.2628532648086548 0.0000000000000000 0.0449966341257095 0.0993545800447464 0.0000000000000000 0.0000000000000000 0.0117166219279170 39500.0000000000000000 0.1604664772748947
1.1966055631637573 0.1719616651535034 0.0449054241180420 0.7171763777732849 0.2625620961189270 0.0000000000000000 0.0450889579951763 0.0991180390119553 0.0000000000000000 0.0000000000000000 0.0116973221302032 39600.0000000000000000 0.1599486768245697
1.1955876350402832 0.1707056760787964 0.0447569154202938 0.7176957130432129 0.2624294161796570 0.0000000000000000 0.0449878685176373 0.0989886969327927 0.0000000000000000 0.0000000000000000 0.0117253549396992 39700.0000000000000000 0.1597103923559189
1.1945493221282959 0.1727786511182785 0.0449685305356979 0.7145503163337708 0.2622518837451935 0.0000000000000000 0.0446791164577007 0.0988278761506081 0.0000000000000000 0.0000000000000000 0.0116890100762248 39800.0000000000000000 0.1596971899271011
1.1934624910354614 0.1714770495891571 0.0448009781539440 0.7150603532791138 0.2621241509914398 0.0000000000000000 0.0445804819464684 0.0987058207392693 0.0000000000000000 0.0000000000000000 0.0116489408537745 39900.0000000000000000 0.1595763117074966
1.1924561262130737 0.1722012013196945 0.0448169782757759 0.7136195898056030 0.2618183195590973 0.0000000000000000 0.0446154735982418 0.0985735282301903 0.0000000000000000 0.0000000000000000 0.0116764362901449 40000.0000000000000000 0.1591520905494690
1.1913288831710815 0.1704121679067612 0.0445704571902752 0.7147524952888489 0.2615937590599060 0.0000000000000000 0.0446243509650230 0.0984316617250443 0.0000000000000000 0.0000000000000000 0.0116047840565443 40100.0000000000000000 0.1589917540550232
1.1905177831649780 0.1736685633659363 0.0449240691959858 0.7103810310363770 0.2615440785884857 0.0000000000000000 0.0442536361515522 0.0982892364263535 0.0000000000000000 0.0000000000000000 0.0116435699164867 40200.0000000000000000 0.1588964611291885
1.1894332170486450 0.1700187474489212 0.0443794578313828 0.7140353918075562 0.2609995901584625 0.0000000000000000 0.0447437316179276 0.0981549471616745 0.0000000000000000 0.0000000000000000 0.0115143973380327 40300.0000000000000000 0.1584849655628204
1.1896734237670898 0.1803459972143173 0.0455565378069878 0.7024652957916260 0.2613055109977722 0.0000000000000000 0.0436243787407875 0.0980444699525833 0.0000000000000000 0.0000000000000000 0.0115775065496564 40400.0000000000000000 0.1588553190231323
1.1882606744766235 0.1741882264614105 0.0447641871869564 0.7088638544082642 0.2604444324970245 0.0000000000000000 0.0443670898675919 0.0979818925261497 0.0000000000000000 0.0000000000000000 0.0115298088639975 40500.0000000000000000 0.1580200344324112
1.1867151260375977 0.1752870082855225 0.0449489168822765 0.7056705355644226 0.2608087062835693 0.0000000000000000 0.0438012108206749 0.0978018641471863 0.0000000000000000 0.0000000000000000 0.0115663176402450 40600.0000000000000000 0.1582693606615067
1.1854248046875000 0.1717328578233719 0.0445569530129433 0.7085068821907043 0.2606280446052551 0.0000000000000000 0.0438155606389046 0.0976305082440376 0.0000000000000000 0.0000000000000000 0.0115727428346872 40700.0000000000000000 0.1578455567359924
1.1843576431274414 0.1713932603597641 0.0444838590919971 0.7080696821212769 0.2604108750820160 0.0000000000000000 0.0437548719346523 0.0975098684430122 0.0000000000000000 0.0000000000000000 0.0115489121526480 40800.0000000000000000 0.1576622575521469
1.1845912933349609 0.1642651557922363 0.0434459596872330 0.7172691822052002 0.2596109807491302 0.0000000000000000 0.0448769517242908 0.0974791646003723 0.0000000000000000 0.0000000000000000 0.0115256104618311 40900.0000000000000000 0.1567053198814392
1.1823858022689819 0.1715552210807800 0.0444575920701027 0.7062270641326904 0.2601458728313446 0.0000000000000000 0.0434628836810589 0.0972481295466423 0.0000000000000000 0.0000000000000000 0.0115259727463126 41000.0000000000000000 0.1574011445045471
1.1812179088592529 0.1698723286390305 0.0442018173635006 0.7073308825492859 0.2598128616809845 0.0000000000000000 0.0435694009065628 0.0971249118447304 0.0000000000000000 0.0000000000000000 0.0114437360316515 41100.0000000000000000 0.1571845710277557
1.1803050041198730 0.1697224527597427 0.0441501922905445 0.7068505287170410 0.2595818340778351 0.0000000000000000 0.0435285642743111 0.0969888865947723 0.0000000000000000 0.0000000000000000 0.0114420102909207 41200.0000000000000000 0.1569194495677948
1.1793146133422852 0.1704190671443939 0.0441916026175022 0.7052755951881409 0.2594283223152161 0.0000000000000000 0.0433786511421204 0.0968612283468246 0.0000000000000000 0.0000000000000000 0.0114225232973695 41300.0000000000000000 0.1567679643630981
1.1859102249145508 0.1948656737804413 0.0466851517558098 0.6840302944183350 0.2603291869163513 0.0000000000000000 0.0420626066625118 0.0969364866614342 0.0000000000000000 0.0000000000000000 0.0115218441933393 41400.0000000000000000 0.1584022641181946
1.1790257692337036 0.1731229126453400 0.0441973097622395 0.7028881311416626 0.2588174343109131 0.0000000000000000 0.0443146191537380 0.0967058837413788 0.0000000000000000 0.0000000000000000 0.0115643506869674 41500.0000000000000000 0.1554278731346130
1.1869714260101318 0.1938347369432449 0.0463640019297600 0.6869001984596252 0.2598724365234375 0.0000000000000000 0.0421571061015129 0.0965848714113235 0.0000000000000000 0.0000000000000000 0.0118104703724384 41600.0000000000000000 0.1565226018428802
1.2057192325592041 0.1596706956624985 0.0398270897567272 0.7506313323974609 0.2555901408195496 0.0000000000000000 0.0531684309244156 0.0973661243915558 0.0000000000000000 0.0000000000000000 0.0108841685578227 41700.0000000000000000 0.1532269269227982
1.1771746873855591 0.1709922999143600 0.0441700071096420 0.7028993368148804 0.2591130733489990 0.0000000000000000 0.0426586642861366 0.0964311882853508 0.0000000000000000 0.0000000000000000 0.0113201290369034 41800.0000000000000000 0.1572019606828690
1.2035806179046631 0.2268930971622467 0.0490712635219097 0.6659546494483948 0.2616616189479828 0.0000000000000000 0.0427404940128326 0.0970001444220543 0.0000000000000000 0.0000000000000000 0.0120077691972256 41900.0000000000000000 0.1590412408113480
1.1752026081085205 0.1732254475355148 0.0439546480774879 0.6996717453002930 0.2583507299423218 0.0000000000000000 0.0439129434525967 0.0959891751408577 0.0000000000000000 0.0000000000000000 0.0109828468412161 42000.0000000000000000 0.1561919599771500
1.1716003417968750 0.1664090901613235 0.0434240102767944 0.7040551304817200 0.2577121853828430 0.0000000000000000 0.0431826636195183 0.0958924144506454 0.0000000000000000 0.0000000000000000 0.0112061863765121 42100.0000000000000000 0.1552158594131470
1.1767528057098389 0.1739161461591721 0.0439599528908730 0.7015070915222168 0.2573696374893188 0.0000000000000000 0.0435753874480724 0.0960311293601990 0.0000000000000000 0.0000000000000000 0.0115683684125543 42200.0000000000000000 0.1544889360666275
1.1699241399765015 0.1651218235492706 0.0432934686541557 0.7037683725357056 0.2577405273914337 0.0000000000000000 0.0428598001599312 0.0956932902336121 0.0000000000000000 0.0000000000000000 0.0113271642476320 42300.0000000000000000 0.1547401398420334
1.1721097230911255 0.1564168483018875 0.0416757017374039 0.7175058126449585 0.2565113604068756 0.0000000000000000 0.0451425835490227 0.0956112146377563 0.0000000000000000 0.0000000000000000 0.0109944026917219 42400.0000000000000000 0.1537582725286484
1.1704401969909668 0.1781874448060989 0.0447510816156864 0.6892871856689453 0.2582145333290100 0.0000000000000000 0.0412733554840088 0.0954320207238197 0.0000000000000000 0.0000000000000000 0.0113420952111483 42500.0000000000000000 0.1554568260908127
1.1672246456146240 0.1713212430477142 0.0438773743808270 0.6948618292808533 0.2571641802787781 0.0000000000000000 0.0422208383679390 0.0952920019626617 0.0000000000000000 0.0000000000000000 0.0111477505415678 42600.0000000000000000 0.1547707021236420
1.1826919317245483 0.1785031259059906 0.0428134128451347 0.7067956328392029 0.2545797824859619 0.0000000000000000 0.0477315708994865 0.0955956280231476 0.0000000000000000 0.0000000000000000 0.0109165506437421 42700.0000000000000000 0.1523598283529282
1.1655404567718506 0.1721620708703995 0.0438170842826366 0.6927867531776428 0.2567744851112366 0.0000000000000000 0.0421907752752304 0.0950571075081825 0.0000000000000000 0.0000000000000000 0.0111074764281511 42800.0000000000000000 0.1541381329298019
1.1652135848999023 0.1643750518560410 0.0427657663822174 0.7021300196647644 0.2559428215026855 0.0000000000000000 0.0435055047273636 0.0949395075440407 0.0000000000000000 0.0000000000000000 0.0109600666910410 42900.0000000000000000 0.1536739021539688
1.1644706726074219 0.1667415350675583 0.0433735623955727 0.6972872614860535 0.2570683360099792 0.0000000000000000 0.0414290502667427 0.0948793068528175 0.0000000000000000 0.0000000000000000 0.0111235110089183 43000.0000000000000000 0.1545924097299576
1.1623361110687256 0.1620325148105621 0.0426484271883965 0.7013923525810242 0.2562627792358398 0.0000000000000000 0.0424106605350971 0.0947314798831940 0.0000000000000000 0.0000000000000000 0.0110858138650656 43100.0000000000000000 0.1534412503242493
1.1672942638397217 0.1863137781620026 0.0452291928231716 0.6781696081161499 0.2575817406177521 0.0000000000000000 0.0406049750745296 0.0946670323610306 0.0000000000000000 0.0000000000000000 0.0112536000087857 43200.0000000000000000 0.1546897739171982
1.1602089405059814 0.1647393554449081 0.0429456494748592 0.6965695023536682 0.2559544146060944 0.0000000000000000 0.0419115312397480 0.0944644063711166 0.0000000000000000 0.0000000000000000 0.0110698016360402 43300.0000000000000000 0.1532242894172668
1.1734087467193604 0.1797933280467987 0.0440230555832386 0.6921176314353943 0.2574746608734131 0.0000000000000000 0.0462510064244270 0.0947916507720947 0.0000000000000000 0.0000000000000000 0.0118283061310649 43400.0000000000000000 0.1530058830976486
1.1584248542785645 0.1666213572025299 0.0431273132562637 0.6930638551712036 0.2556122541427612 0.0000000000000000 0.0415503457188606 0.0942479372024536 0.0000000000000000 0.0000000000000000 0.0110121686011553 43500.0000000000000000 0.1531212180852890
1.1577003002166748 0.1670548170804977 0.0430745705962181 0.6922926306724548 0.2552783191204071 0.0000000000000000 0.0417529977858067 0.0941414162516594 0.0000000000000000 0.0000000000000000 0.0110679632052779 43600.0000000000000000 0.1524877250194550
1.1895873546600342 0.1600782573223114 0.0390190556645393 0.7385278940200806 0.2519622445106506 0.0000000000000000 0.0535549148917198 0.0949659794569016 0.0000000000000000 0.0000000000000000 0.0105090383440256 43700.0000000000000000 0.1494954675436020
1.1658256053924561 0.1515691280364990 0.0404387451708317 0.7194443941116333 0.2543733716011047 0.0000000000000000 0.0462318025529385 0.0944669619202614 0.0000000000000000 0.0000000000000000 0.0112126814201474 43800.0000000000000000 0.1508280485868454
1.1692256927490234 0.1470962613821030 0.0392083860933781 0.7295199036598206 0.2534011304378510 0.0000000000000000 0.0474921390414238 0.0944555550813675 0.0000000000000000 0.0000000000000000 0.0108140390366316 43900.0000000000000000 0.1503286361694336
1.1543602943420410 0.1641985028982162 0.0425957143306732 0.6931927204132080 0.2543733716011047 0.0000000000000000 0.0418888591229916 0.0937403514981270 0.0000000000000000 0.0000000000000000 0.0107989143580198 44000.0000000000000000 0.1522602736949921
1.1531870365142822 0.1667572706937790 0.0429401807487011 0.6888585090637207 0.2546310424804688 0.0000000000000000 0.0411201678216457 0.0935943275690079 0.0000000000000000 0.0000000000000000 0.0109386555850506 44100.0000000000000000 0.1520729959011078
1.1689020395278931 0.2036868035793304 0.0464056544005871 0.6632427573204041 0.2555668056011200 0.0000000000000000 0.0405110195279121 0.0938522964715958 0.0000000000000000 0.0000000000000000 0.0111782178282738 44200.0000000000000000 0.1541085839271545
1.1631765365600586 0.1820603311061859 0.0439011640846729 0.6813423037528992 0.2558727562427521 0.0000000000000000 0.0418169982731342 0.0936628952622414 0.0000000000000000 0.0000000000000000 0.0105928145349026 44300.0000000000000000 0.1541454046964645
1.1530411243438721 0.1769423931837082 0.0440895557403564 0.6773896813392639 0.2546194791793823 0.0000000000000000 0.0398623161017895 0.0933821201324463 0.0000000000000000 0.0000000000000000 0.0109999906271696 44400.0000000000000000 0.1524921357631683
1.1495616436004639 0.1656395494937897 0.0427059717476368 0.6874364614486694 0.2537796795368195 0.0000000000000000 0.0409302562475204 0.0931548476219177 0.0000000000000000 0.0000000000000000 0.0108617516234517 44500.0000000000000000 0.1513338536024094
1.1623173952102661 0.2046484053134918 0.0464170426130295 0.6560888290405273 0.2551631331443787 0.0000000000000000 0.0393400900065899 0.0932840332388878 0.0000000000000000 0.0000000000000000 0.0110649764537811 44600.0000000000000000 0.1529164016246796
1.1755688190460205 0.2273501008749008 0.0480796173214912 0.6445984244346619 0.2555406391620636 0.0000000000000000 0.0401240028440952 0.0934803560376167 0.0000000000000000 0.0000000000000000 0.0110557256266475 44700.0000000000000000 0.1539274007081985
1.1470894813537598 0.1657679975032806 0.0427020378410816 0.6850602030754089 0.2535592317581177 0.0000000000000000 0.0404767319560051 0.0928891524672508 0.0000000000000000 0.0000000000000000 0.0109024615958333 44800.0000000000000000 0.1508699357509613
1.1535114049911499 0.1472975760698318 0.0397119931876659 0.7143052816390991 0.2521965205669403 0.0000000000000000 0.0442153662443161 0.0929754525423050 0.0000000000000000 0.0000000000000000 0.0106768039986491 44900.0000000000000000 0.1493782848119736
1.1484816074371338 0.1509140580892563 0.0405372194945812 0.7047916650772095 0.2522386908531189 0.0000000000000000 0.0426039658486843 0.0927669405937195 0.0000000000000000 0.0000000000000000 0.0106859738007188 45000.0000000000000000 0.1497545391321182
1.1792504787445068 0.2362343221902847 0.0484948046505451 0.6390901207923889 0.2554312050342560 0.0000000000000000 0.0405698865652084 0.0933052226901054 0.0000000000000000 0.0000000000000000 0.0109305642545223 45100.0000000000000000 0.1540279835462570
1.1445257663726807 0.1670512557029724 0.0425464659929276 0.6819968223571777 0.2529312372207642 0.0000000000000000 0.0405093953013420 0.0923828035593033 0.0000000000000000 0.0000000000000000 0.0106826983392239 45200.0000000000000000 0.1503180563449860
1.1475322246551514 0.1697379201650620 0.0430118367075920 0.6810927987098694 0.2536896169185638 0.0000000000000000 0.0394058264791965 0.0925608500838280 0.0000000000000000 0.0000000000000000 0.0107495384290814 45300.0000000000000000 0.1519725322723389
1.1423021554946899 0.1601937860250473 0.0417147576808929 0.6886034607887268 0.2517901957035065 0.0000000000000000 0.0411492288112640 0.0922732725739479 0.0000000000000000 0.0000000000000000 0.0105777364224195 45400.0000000000000000 0.1497883498668671
1.1599063873291016 0.1542706191539764 0.0395741090178490 0.7154427766799927 0.2506188452243805 0.0000000000000000 0.0460133254528046 0.0928928554058075 0.0000000000000000 0.0000000000000000 0.0109340082854033 45500.0000000000000000 0.1477499753236771
1.1403037309646606 0.1629003584384918 0.0422003716230392 0.6829491853713989 0.2522538006305695 0.0000000000000000 0.0399544797837734 0.0920432209968567 0.0000000000000000 0.0000000000000000 0.0107996547594666 45600.0000000000000000 0.1497155576944351
1.1393803358078003 0.1655119210481644 0.0424245297908783 0.6795408129692078 0.2519030869007111 0.0000000000000000 0.0398522615432739 0.0918809026479721 0.0000000000000000 0.0000000000000000 0.0107210520654917 45700.0000000000000000 0.1495404839515686
1.1387102603912354 0.1634535193443298 0.0422180145978928 0.6814615726470947 0.2515770792961121 0.0000000000000000 0.0397494435310364 0.0919784754514694 0.0000000000000000 0.0000000000000000 0.0106414481997490 45800.0000000000000000 0.1497904807329178
1.1377894878387451 0.1650773733854294 0.0422811992466450 0.6787943840026855 0.2516365647315979 0.0000000000000000 0.0397975817322731 0.0916886478662491 0.0000000000000000 0.0000000000000000 0.0106200240552425 45900.0000000000000000 0.1493794322013855
1.1370917558670044 0.1665984839200974 0.0425213873386383 0.6765008568763733 0.2514710426330566 0.0000000000000000 0.0393781773746014 0.0916484221816063 0.0000000000000000 0.0000000000000000 0.0106967287138104 46000.0000000000000000 0.1493405550718307
1.1380339860916138 0.1723095774650574 0.0430796891450882 0.6709564328193665 0.2516883313655853 0.0000000000000000 0.0391666516661644 0.0915722250938416 0.0000000000000000 0.0000000000000000 0.0106247076764703 46100.0000000000000000 0.1498978435993195
1.1383662223815918 0.1571086496114731 0.0408293418586254 0.6896355748176575 0.2507925629615784 0.0000000000000000 0.0414791405200958 0.0913611650466919 0.0000000000000000 0.0000000000000000 0.0103602455928922 46200.0000000000000000 0.1484272480010986
1.1396222114562988 0.1844011247158051 0.0442034639418125 0.6594519019126892 0.2515656650066376 0.0000000000000000 0.0384192503988743 0.0915068089962006 0.0000000000000000 0.0000000000000000 0.0107874302193522 46300.0000000000000000 0.1494976133108139
1.1341668367385864 0.1626309901475906 0.0417555347084999 0.6790692210197449 0.2507110834121704 0.0000000000000000 0.0399821810424328 0.0911666080355644 0.0000000000000000 0.0000000000000000 0.0104381972923875 46400.0000000000000000 0.1485270410776138
1.1328566074371338 0.1622950285673141 0.0417525805532932 0.6785866022109985 0.2502224445343018 0.0000000000000000 0.0399218723177910 0.0911072716116905 0.0000000000000000 0.0000000000000000 0.0105736395344138 46500.0000000000000000 0.1479595005512238
1.1344206333160400 0.1730608195066452 0.0428500957787037 0.6676748991012573 0.2508348822593689 0.0000000000000000 0.0391167700290680 0.0910129696130753 0.0000000000000000 0.0000000000000000 0.0104378256946802 46600.0000000000000000 0.1488975733518600
1.1310515403747559 0.1632725000381470 0.0419101305305958 0.6756287217140198 0.2502402067184448 0.0000000000000000 0.0392921864986420 0.0909248813986778 0.0000000000000000 0.0000000000000000 0.0104883704334497 46700.0000000000000000 0.1482478529214859
1.1303312778472900 0.1633593738079071 0.0419084876775742 0.6752211451530457 0.2498423457145691 0.0000000000000000 0.0392695106565952 0.0908569768071175 0.0000000000000000 0.0000000000000000 0.0105209248140454 46800.0000000000000000 0.1478683054447174
1.1293295621871948 0.1591205447912216 0.0414377041161060 0.6789823770523071 0.2497889548540115 0.0000000000000000 0.0393123738467693 0.0907336100935936 0.0000000000000000 0.0000000000000000 0.0105138234794140 46900.0000000000000000 0.1477884203195572
1.1349076032638550 0.1727019399404526 0.0420993790030479 0.6711229085922241 0.2489833831787109 0.0000000000000000 0.0412547774612904 0.0908874124288559 0.0000000000000000 0.0000000000000000 0.0105670997872949 47000.0000000000000000 0.1465457230806351
1.1281163692474365 0.1620679348707199 0.0417749471962452 0.6744362115859985 0.2498373240232468 0.0000000000000000 0.0387402921915054 0.0905561074614525 0.0000000000000000 0.0000000000000000 0.0105615789070725 47100.0000000000000000 0.1477191895246506
1.1269282102584839 0.1611314564943314 0.0415593422949314 0.6749582886695862 0.2492791712284088 0.0000000000000000 0.0391069427132607 0.0904168784618378 0.0000000000000000 0.0000000000000000 0.0104686124250293 47200.0000000000000000 0.1472746729850769
1.1284990310668945 0.1593309491872787 0.0409323051571846 0.6798881292343140 0.2483476102352142 0.0000000000000000 0.0409770384430885 0.0903061032295227 0.0000000000000000 0.0000000000000000 0.0101810581982136 47300.0000000000000000 0.1468803137540817
1.1257514953613281 0.1577101051807404 0.0410068146884441 0.6783854961395264 0.2486490160226822 0.0000000000000000 0.0397725217044353 0.0903192386031151 0.0000000000000000 0.0000000000000000 0.0104773994535208 47400.0000000000000000 0.1464938223361969
1.1262567043304443 0.1644369214773178 0.0419864282011986 0.6707116365432739 0.2491217702627182 0.0000000000000000 0.0382995083928108 0.0903376415371895 0.0000000000000000 0.0000000000000000 0.0106318648904562 47500.0000000000000000 0.1473016291856766
1.1239402294158936 0.1552522629499435 0.0407824590802193 0.6794012188911438 0.2485042214393616 0.0000000000000000 0.0391769111156464 0.0900652110576630 0.0000000000000000 0.0000000000000000 0.0103237396106124 47600.0000000000000000 0.1467992216348648
1.1250814199447632 0.1613662540912628 0.0411175973713398 0.6751227378845215 0.2474748939275742 0.0000000000000000 0.0400439836084843 0.0900739058852196 0.0000000000000000 0.0000000000000000 0.0103765362873673 47700.0000000000000000 0.1456285119056702
1.1230303049087524 0.1670639365911484 0.0421319417655468 0.6652126908302307 0.2486217170953751 0.0000000000000000 0.0380233861505985 0.0898518860340118 0.0000000000000000 0.0000000000000000 0.0104111200198531 47800.0000000000000000 0.1469099074602127
1.1285499334335327 0.1598519831895828 0.0408698469400406 0.6800012588500977 0.2478268295526505 0.0000000000000000 0.0411967039108276 0.0901173502206802 0.0000000000000000 0.0000000000000000 0.0101412134245038 47900.0000000000000000 0.1476525664329529
1.1214311122894287 0.1563873887062073 0.0406285077333450 0.6769910454750061 0.2474242150783539 0.0000000000000000 0.0396224707365036 0.0896826535463333 0.0000000000000000 0.0000000000000000 0.0103007871657610 48000.0000000000000000 0.1455418020486832
1.1205259561538696 0.1643842756748199 0.0415904596447945 0.6669917702674866 0.2475594580173492 0.0000000000000000 0.0386685058474541 0.0895454734563828 0.0000000000000000 0.0000000000000000 0.0102757140994072 48100.0000000000000000 0.1459391564130783
1.1207267045974731 0.1576434820890427 0.0406864397227764 0.6751877069473267 0.2472091168165207 0.0000000000000000 0.0401225388050079 0.0896377339959145 0.0000000000000000 0.0000000000000000 0.0104672294110060 48200.0000000000000000 0.1449422985315323
1.1185240745544434 0.1569960713386536 0.0407444648444653 0.6734280586242676 0.2473554611206055 0.0000000000000000 0.0388161838054657 0.0894301980733871 0.0000000000000000 0.0000000000000000 0.0102158505469561 48300.0000000000000000 0.1457082778215408
1.1181279420852661 0.1638627797365189 0.0415027923882008 0.6655846834182739 0.2471777647733688 0.0000000000000000 0.0384076312184334 0.0892915278673172 0.0000000000000000 0.0000000000000000 0.0103507526218891 48400.0000000000000000 0.1453434526920319
1.1183431148529053 0.1501943171024323 0.0398428179323673 0.6813710331916809 0.2469348907470703 0.0000000000000000 0.0393586158752441 0.0891981348395348 0.0000000000000000 0.0000000000000000 0.0102187329903245 48500.0000000000000000 0.1450944840908051
1.1179232597351074 0.1595496386289597 0.0410164743661880 0.6706073880195618 0.2467497587203979 0.0000000000000000 0.0384479090571404 0.0892602428793907 0.0000000000000000 0.0000000000000000 0.0104035241529346 48600.0000000000000000 0.1452848762273788
1.1159486770629883 0.1615902185440063 0.0413342826068401 0.6657427549362183 0.2472814023494720 0.0000000000000000 0.0375503115355968 0.0890069156885147 0.0000000000000000 0.0000000000000000 0.0102952085435390 48700.0000000000000000 0.1456480622291565
1.1164137125015259 0.1494299471378326 0.0395688228309155 0.6813650131225586 0.2460499256849289 0.0000000000000000 0.0397240556776524 0.0889470502734184 0.0000000000000000 0.0000000000000000 0.0101032229140401 48800.0000000000000000 0.1444374918937683
1.1158642768859863 0.1608201861381531 0.0409189648926258 0.6679064631462097 0.2462186962366104 0.0000000000000000 0.0393356196582317 0.0889729186892509 0.0000000000000000 0.0000000000000000 0.0104568945243955 48900.0000000000000000 0.1441199928522110
1.1156132221221924 0.1696095764636993 0.0420098267495632 0.6568216681480408 0.2471720576286316 0.0000000000000000 0.0372631028294563 0.0887811779975891 0.0000000000000000 0.0000000000000000 0.0102822417393327 49000.0000000000000000 0.1453282386064529
1.1122157573699951 0.1589984595775604 0.0408878363668919 0.6661334633827209 0.2461960464715958 0.0000000000000000 0.0378449670970440 0.0885921195149422 0.0000000000000000 0.0000000000000000 0.0101812249049544 49100.0000000000000000 0.1447005569934845
1.1269956827163696 0.1444651186466217 0.0375291705131531 0.7002944946289062 0.2447068244218826 0.0000000000000000 0.0437455065548420 0.0887967124581337 0.0000000000000000 0.0000000000000000 0.0098650315776467 49200.0000000000000000 0.1427571475505829
1.1111998558044434 0.1561470627784729 0.0405654348433018 0.6683998703956604 0.2460875511169434 0.0000000000000000 0.0377062857151031 0.0884909257292747 0.0000000000000000 0.0000000000000000 0.0102135865017772 49300.0000000000000000 0.1445230841636658
1.1106445789337158 0.1648009568452835 0.0414464809000492 0.6585835218429565 0.2458135932683945 0.0000000000000000 0.0372795090079308 0.0883300900459290 0.0000000000000000 0.0000000000000000 0.0101772192865610 49400.0000000000000000 0.1444425433874130
1.1096310615539551 0.1524414867162704 0.0399629697203636 0.6718687415122986 0.2453578114509583 0.0000000000000000 0.0382270663976669 0.0882470086216927 0.0000000000000000 0.0000000000000000 0.0100859319791198 49500.0000000000000000 0.1438922286033630
1.1124384403228760 0.1631194204092026 0.0411801487207413 0.6626498699188232 0.2454890608787537 0.0000000000000000 0.0373722761869431 0.0884177833795547 0.0000000000000000 0.0000000000000000 0.0103901373222470 49600.0000000000000000 0.1443128585815430
1.1080763339996338 0.1595886647701263 0.0408408083021641 0.6620309352874756 0.2456159889698029 0.0000000000000000 0.0371532924473286 0.0880854949355125 0.0000000000000000 0.0000000000000000 0.0101457415148616 49700.0000000000000000 0.1441127210855484
1.1070895195007324 0.1594391316175461 0.0407805852591991 0.6616047024726868 0.2452651262283325 0.0000000000000000 0.0372034907341003 0.0879305899143219 0.0000000000000000 0.0000000000000000 0.0100496942177415 49800.0000000000000000 0.1439998447895050
1.1072851419448853 0.1511967182159424 0.0396130643785000 0.6720868349075317 0.2443884909152985 0.0000000000000000 0.0385798364877701 0.0878799930214882 0.0000000000000000 0.0000000000000000 0.0099206129088998 49900.0000000000000000 0.1433401256799698
1.1106293201446533 0.1746181696653366 0.0418405458331108 0.6493304967880249 0.2448402047157288 0.0000000000000000 0.0384199284017086 0.0879586935043335 0.0000000000000000 0.0000000000000000 0.0102469837293029 50000.0000000000000000 0.1427076160907745


==> figures/parametric_shape_inference/cylinder2/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0098667377606034
200.0000000000000000 0.0100563485175371
300.0000000000000000 0.0101355202496052
400.0000000000000000 0.0101373596116900
500.0000000000000000 0.0100059714168310
600.0000000000000000 0.0097999339923263
700.0000000000000000 0.0095780100673437
800.0000000000000000 0.0093957493081689
900.0000000000000000 0.0092633301392198
1000.0000000000000000 0.0091764107346535
1100.0000000000000000 0.0091116642579436
1200.0000000000000000 0.0090505331754684
1300.0000000000000000 0.0089848451316357
1400.0000000000000000 0.0089218467473984
1500.0000000000000000 0.0088693797588348
1600.0000000000000000 0.0088297352194786
1700.0000000000000000 0.0087993498891592
1800.0000000000000000 0.0087789418175817
1900.0000000000000000 0.0087713915854692
2000.0000000000000000 0.0087778242304921
2100.0000000000000000 0.0087980134412646
2200.0000000000000000 0.0088340295478702
2300.0000000000000000 0.0088848071172833
2400.0000000000000000 0.0089469468221068
2500.0000000000000000 0.0090182311832905
2600.0000000000000000 0.0090990997850895
2700.0000000000000000 0.0091920094564557
2800.0000000000000000 0.0092998426407576
2900.0000000000000000 0.0094242002815008
3000.0000000000000000 0.0095645496621728
3100.0000000000000000 0.0097182877361774
3200.0000000000000000 0.0098819276317954
3300.0000000000000000 0.0100522013381124
3400.0000000000000000 0.0102259265258908
3500.0000000000000000 0.0104003017768264
3600.0000000000000000 0.0105739636346698
3700.0000000000000000 0.0107469307258725
3800.0000000000000000 0.0109193241223693
3900.0000000000000000 0.0110900197178125
4000.0000000000000000 0.0112570589408278
4100.0000000000000000 0.0114192040637136
4200.0000000000000000 0.0115765593945980
4300.0000000000000000 0.0117299342527986
4400.0000000000000000 0.0118803419172764
4500.0000000000000000 0.0120287258177996
4600.0000000000000000 0.0121758803725243
4700.0000000000000000 0.0123226176947355
4800.0000000000000000 0.0124697070568800
4900.0000000000000000 0.0126178190112114
5000.0000000000000000 0.0127673912793398
5100.0000000000000000 0.0129186902195215
5200.0000000000000000 0.0130717819556594
5300.0000000000000000 0.0132266469299793
5400.0000000000000000 0.0133831286802888
5500.0000000000000000 0.0135410437360406
5600.0000000000000000 0.0137003147974610
5700.0000000000000000 0.0138609623536468
5800.0000000000000000 0.0140231475234032
5900.0000000000000000 0.0141870658844709
6000.0000000000000000 0.0143528962507844
6100.0000000000000000 0.0145208751782775
6200.0000000000000000 0.0146916899830103
6300.0000000000000000 0.0148647278547287
6400.0000000000000000 0.0150396740064025
6500.0000000000000000 0.0152164911851287
6600.0000000000000000 0.0153951300308108
6700.0000000000000000 0.0155755216255784
6800.0000000000000000 0.0157576706260443
6900.0000000000000000 0.0159415528178215
7000.0000000000000000 0.0161270536482334
7100.0000000000000000 0.0163140948861837
7200.0000000000000000 0.0165025964379311
7300.0000000000000000 0.0166925210505724
7400.0000000000000000 0.0168838407844305
7500.0000000000000000 0.0170765835791826
7600.0000000000000000 0.0172708034515381
7700.0000000000000000 0.0174665637314320
7800.0000000000000000 0.0176639463752508
7900.0000000000000000 0.0178630724549294
8000.0000000000000000 0.0180640425533056
8100.0000000000000000 0.0182669460773468
8200.0000000000000000 0.0184718575328588
8300.0000000000000000 0.0186788756400347
8400.0000000000000000 0.0188880935311317
8500.0000000000000000 0.0190995801240206
8600.0000000000000000 0.0193135142326355
8700.0000000000000000 0.0195300262421370
8800.0000000000000000 0.0197497382760048
8900.0000000000000000 0.0199771188199520
9000.0000000000000000 0.0202060863375664
9100.0000000000000000 0.0204365849494934
9200.0000000000000000 0.0206689257174730
9300.0000000000000000 0.0209032855927944
9400.0000000000000000 0.0211395658552647
9500.0000000000000000 0.0213776789605618
9600.0000000000000000 0.0216176323592663
9700.0000000000000000 0.0218594968318939
9800.0000000000000000 0.0221034679561853
9900.0000000000000000 0.0223496593534946
10000.0000000000000000 0.0225980915129185
10100.0000000000000000 0.0228488128632307
10200.0000000000000000 0.0231017805635929
10300.0000000000000000 0.0233569182455540
10400.0000000000000000 0.0236140619963408
10500.0000000000000000 0.0238732732832432
10600.0000000000000000 0.0241344757378101
10700.0000000000000000 0.0243974570184946
10800.0000000000000000 0.0246619768440723
10900.0000000000000000 0.0249280259013176
11000.0000000000000000 0.0251954123377800
11100.0000000000000000 0.0254640448838472
11200.0000000000000000 0.0257338676601648
11300.0000000000000000 0.0260049309581518
11400.0000000000000000 0.0262772571295500
11500.0000000000000000 0.0265509504824877
11600.0000000000000000 0.0268261618912220
11700.0000000000000000 0.0271030291914940
11800.0000000000000000 0.0273818001151085
11900.0000000000000000 0.0276626683771610
12000.0000000000000000 0.0279458370059729
12100.0000000000000000 0.0282315649092197
12200.0000000000000000 0.0285200867801905
12300.0000000000000000 0.0288116075098515
12400.0000000000000000 0.0291062537580729
12500.0000000000000000 0.0294040869921446
12600.0000000000000000 0.0297050327062607
12700.0000000000000000 0.0300093218684196
12800.0000000000000000 0.0303163994103670
12900.0000000000000000 0.0306263584643602
13000.0000000000000000 0.0309386048465967
13100.0000000000000000 0.0312525592744350
13200.0000000000000000 0.0315678305923939
13300.0000000000000000 0.0318836234509945
13400.0000000000000000 0.0321993045508862
13500.0000000000000000 0.0325141698122025
13600.0000000000000000 0.0328275114297867
13700.0000000000000000 0.0331388637423515
13800.0000000000000000 0.0334477648139000
13900.0000000000000000 0.0337540581822395
14000.0000000000000000 0.0340573564171791
14100.0000000000000000 0.0343576855957508
14200.0000000000000000 0.0346550010144711
14300.0000000000000000 0.0349495187401772
14400.0000000000000000 0.0352412834763527
14500.0000000000000000 0.0355306416749954
14600.0000000000000000 0.0358178839087486
14700.0000000000000000 0.0361033566296101
14800.0000000000000000 0.0363874994218349
14900.0000000000000000 0.0366707071661949
15000.0000000000000000 0.0369531214237213
15100.0000000000000000 0.0372351035475731
15200.0000000000000000 0.0375172048807144
15300.0000000000000000 0.0377994999289513
15400.0000000000000000 0.0380818061530590
15500.0000000000000000 0.0383645743131638
15600.0000000000000000 0.0386473536491394
15700.0000000000000000 0.0389305017888546
15800.0000000000000000 0.0392135418951511
15900.0000000000000000 0.0394962728023529
16000.0000000000000000 0.0397783406078815
16100.0000000000000000 0.0400595478713512
16200.0000000000000000 0.0403385683894157
16300.0000000000000000 0.0406150557100773
16400.0000000000000000 0.0408882796764374
16500.0000000000000000 0.0411574058234692
16600.0000000000000000 0.0414222516119480
16700.0000000000000000 0.0416811443865299
16800.0000000000000000 0.0419346503913403
16900.0000000000000000 0.0421818047761917
17000.0000000000000000 0.0424228906631470
17100.0000000000000000 0.0426563359797001
17200.0000000000000000 0.0428826734423637
17300.0000000000000000 0.0431019775569439
17400.0000000000000000 0.0433139316737652
17500.0000000000000000 0.0435181036591530
17600.0000000000000000 0.0437149852514267
17700.0000000000000000 0.0439041554927826
17800.0000000000000000 0.0440861023962498
17900.0000000000000000 0.0442611351609230
18000.0000000000000000 0.0444293245673180
18100.0000000000000000 0.0445906706154346
18200.0000000000000000 0.0447451584041119
18300.0000000000000000 0.0448935031890869
18400.0000000000000000 0.0450355187058449
18500.0000000000000000 0.0451719611883163
18600.0000000000000000 0.0453016422688961
18700.0000000000000000 0.0454259514808655
18800.0000000000000000 0.0455445721745491
18900.0000000000000000 0.0456576161086559
19000.0000000000000000 0.0457662530243397
19100.0000000000000000 0.0458702631294727
19200.0000000000000000 0.0459695793688297
19300.0000000000000000 0.0460653863847256
19400.0000000000000000 0.0461573451757431
19500.0000000000000000 0.0462440140545368
19600.0000000000000000 0.0463276840746403
19700.0000000000000000 0.0464087650179863
19800.0000000000000000 0.0464868023991585
19900.0000000000000000 0.0465619750320911
20000.0000000000000000 0.0466317720711231
20100.0000000000000000 0.0467004179954529
20200.0000000000000000 0.0467660352587700
20300.0000000000000000 0.0468301661312580
20400.0000000000000000 0.0468917042016983
20500.0000000000000000 0.0469507761299610
20600.0000000000000000 0.0470073372125626
20700.0000000000000000 0.0470625050365925
20800.0000000000000000 0.0471147485077381
20900.0000000000000000 0.0471656918525696
21000.0000000000000000 0.0472148396074772
21100.0000000000000000 0.0472626760601997
21200.0000000000000000 0.0473079904913902
21300.0000000000000000 0.0473523922264576
21400.0000000000000000 0.0473945550620556
21500.0000000000000000 0.0474347136914730
21600.0000000000000000 0.0474749207496643
21700.0000000000000000 0.0475121550261974
21800.0000000000000000 0.0475484691560268
21900.0000000000000000 0.0475841350853443
22000.0000000000000000 0.0476193614304066
22100.0000000000000000 0.0476521253585815
22200.0000000000000000 0.0476844459772110
22300.0000000000000000 0.0477157421410084
22400.0000000000000000 0.0477454885840416
22500.0000000000000000 0.0477752052247524
22600.0000000000000000 0.0478027053177357
22700.0000000000000000 0.0478297732770443
22800.0000000000000000 0.0478563010692596
22900.0000000000000000 0.0478810481727123
23000.0000000000000000 0.0479048341512680
23100.0000000000000000 0.0479289889335632
23200.0000000000000000 0.0479523539543152
23300.0000000000000000 0.0479753948748112
23400.0000000000000000 0.0479969717562199
23500.0000000000000000 0.0480179451406002
23600.0000000000000000 0.0480378791689873
23700.0000000000000000 0.0480582229793072
23800.0000000000000000 0.0480776913464069
23900.0000000000000000 0.0480967611074448
24000.0000000000000000 0.0481151379644871
24100.0000000000000000 0.0481326803565025
24200.0000000000000000 0.0481500998139381
24300.0000000000000000 0.0481669306755066
24400.0000000000000000 0.0481821522116661
24500.0000000000000000 0.0481978207826614
24600.0000000000000000 0.0482128374278545
24700.0000000000000000 0.0482280328869820
24800.0000000000000000 0.0482419952750206
24900.0000000000000000 0.0482555814087391
25000.0000000000000000 0.0482692979276180
25100.0000000000000000 0.0482818819582462
25200.0000000000000000 0.0482952296733856
25300.0000000000000000 0.0483073890209198
25400.0000000000000000 0.0483191534876823
25500.0000000000000000 0.0483311489224434
25600.0000000000000000 0.0483426265418530
25700.0000000000000000 0.0483537390828133
25800.0000000000000000 0.0483636334538460
25900.0000000000000000 0.0483748614788055
26000.0000000000000000 0.0483835786581039
26100.0000000000000000 0.0483919642865658
26200.0000000000000000 0.0484021082520485
26300.0000000000000000 0.0484109818935394
26400.0000000000000000 0.0484181866049767
26500.0000000000000000 0.0484274514019489
26600.0000000000000000 0.0484355725347996
26700.0000000000000000 0.0484434254467487
26800.0000000000000000 0.0484495386481285
26900.0000000000000000 0.0484569072723389
27000.0000000000000000 0.0484643243253231
27100.0000000000000000 0.0484703518450260
27200.0000000000000000 0.0484771020710468
27300.0000000000000000 0.0484828613698483
27400.0000000000000000 0.0484890602529049
27500.0000000000000000 0.0484925173223019
27600.0000000000000000 0.0484973117709160
27700.0000000000000000 0.0485027357935905
27800.0000000000000000 0.0485084950923920
27900.0000000000000000 0.0485134124755859
28000.0000000000000000 0.0485177226364613
28100.0000000000000000 0.0485208556056023
28200.0000000000000000 0.0485249608755112
28300.0000000000000000 0.0485279932618141
28400.0000000000000000 0.0485327243804932
28500.0000000000000000 0.0485359355807304
28600.0000000000000000 0.0485379248857498
28700.0000000000000000 0.0485401675105095
28800.0000000000000000 0.0485418587923050
28900.0000000000000000 0.0485440306365490
29000.0000000000000000 0.0485480576753616
29100.0000000000000000 0.0485514104366302
29200.0000000000000000 0.0485540665686131
29300.0000000000000000 0.0485556647181511
29400.0000000000000000 0.0485575795173645
29500.0000000000000000 0.0485583096742630
29600.0000000000000000 0.0485615767538548
29700.0000000000000000 0.0485620684921741
29800.0000000000000000 0.0485645197331905
29900.0000000000000000 0.0485641770064831
30000.0000000000000000 0.0485654734075069
30100.0000000000000000 0.0485683679580688
30200.0000000000000000 0.0485681518912315
30300.0000000000000000 0.0485690124332905
30400.0000000000000000 0.0485709123313427
30500.0000000000000000 0.0485723242163658
30600.0000000000000000 0.0485737919807434
30700.0000000000000000 0.0485725589096546
30800.0000000000000000 0.0485741943120956
30900.0000000000000000 0.0485745035111904
31000.0000000000000000 0.0485755577683449
31100.0000000000000000 0.0485749654471874
31200.0000000000000000 0.0485756807029247
31300.0000000000000000 0.0485769584774971
31400.0000000000000000 0.0485768206417561
31500.0000000000000000 0.0485768578946590
31600.0000000000000000 0.0485771559178829
31700.0000000000000000 0.0485769249498844
31800.0000000000000000 0.0485767200589180
31900.0000000000000000 0.0485768578946590
32000.0000000000000000 0.0485771223902702
32100.0000000000000000 0.0485770441591740
32200.0000000000000000 0.0485768727958202
32300.0000000000000000 0.0485756210982800
32400.0000000000000000 0.0485762879252434
32500.0000000000000000 0.0485760234296322
32600.0000000000000000 0.0485751703381538
32700.0000000000000000 0.0485751852393150
32800.0000000000000000 0.0485740117728710
32900.0000000000000000 0.0485726334154606
33000.0000000000000000 0.0485721528530121
33100.0000000000000000 0.0485710427165031
33200.0000000000000000 0.0485708229243755
33300.0000000000000000 0.0485728122293949
33400.0000000000000000 0.0485704317688942
33500.0000000000000000 0.0485702566802502
33600.0000000000000000 0.0485694743692875
33700.0000000000000000 0.0485699400305748
33800.0000000000000000 0.0485666319727898
33900.0000000000000000 0.0485677607357502
34000.0000000000000000 0.0485676564276218
34100.0000000000000000 0.0485660620033741
34200.0000000000000000 0.0485647954046726
34300.0000000000000000 0.0485641621053219
34400.0000000000000000 0.0485641099512577
34500.0000000000000000 0.0485630258917809
34600.0000000000000000 0.0485626645386219
34700.0000000000000000 0.0485615469515324
34800.0000000000000000 0.0485608391463757
34900.0000000000000000 0.0485596805810928
35000.0000000000000000 0.0485584437847137
35100.0000000000000000 0.0485574938356876
35200.0000000000000000 0.0485570766031742
35300.0000000000000000 0.0485557056963444
35400.0000000000000000 0.0485535711050034
35500.0000000000000000 0.0485532321035862
35600.0000000000000000 0.0485523678362370
35700.0000000000000000 0.0485508143901825
35800.0000000000000000 0.0485480949282646
35900.0000000000000000 0.0485489293932915
36000.0000000000000000 0.0485482066869736
36100.0000000000000000 0.0485470518469810
36200.0000000000000000 0.0485460273921490
36300.0000000000000000 0.0485453456640244
36400.0000000000000000 0.0485442243516445
36500.0000000000000000 0.0485427118837833
36600.0000000000000000 0.0485417991876602
36700.0000000000000000 0.0485407337546349
36800.0000000000000000 0.0485396608710289
36900.0000000000000000 0.0485373623669147
37000.0000000000000000 0.0485375933349133
37100.0000000000000000 0.0485352687537670
37200.0000000000000000 0.0485346987843513
37300.0000000000000000 0.0485335662961006
37400.0000000000000000 0.0485330149531364
37500.0000000000000000 0.0485319048166275
37600.0000000000000000 0.0485297814011574
37700.0000000000000000 0.0485282316803932
37800.0000000000000000 0.0485272966325283
37900.0000000000000000 0.0485269613564014
38000.0000000000000000 0.0485243722796440
38100.0000000000000000 0.0485235191881657
38200.0000000000000000 0.0485226139426231
38300.0000000000000000 0.0485217981040478
38400.0000000000000000 0.0485209487378597
38500.0000000000000000 0.0485194101929665
38600.0000000000000000 0.0485171489417553
38700.0000000000000000 0.0485169924795628
38800.0000000000000000 0.0485156327486038
38900.0000000000000000 0.0485135242342949
39000.0000000000000000 0.0485125109553337
39100.0000000000000000 0.0485117137432098
39200.0000000000000000 0.0485107824206352
39300.0000000000000000 0.0485103651881218
39400.0000000000000000 0.0485067963600159
39500.0000000000000000 0.0485050380229950
39600.0000000000000000 0.0485052764415741
39700.0000000000000000 0.0485039949417114
39800.0000000000000000 0.0485032349824905
39900.0000000000000000 0.0485019013285637
40000.0000000000000000 0.0485003851354122
40100.0000000000000000 0.0484992749989033
40200.0000000000000000 0.0484980903565884
40300.0000000000000000 0.0484969951212406
40400.0000000000000000 0.0484945587813854
40500.0000000000000000 0.0484923906624317
40600.0000000000000000 0.0484927222132683
40700.0000000000000000 0.0484913103282452
40800.0000000000000000 0.0484900660812855
40900.0000000000000000 0.0484888404607773
41000.0000000000000000 0.0484881922602654
41100.0000000000000000 0.0484864376485348
41200.0000000000000000 0.0484854131937027
41300.0000000000000000 0.0484844036400318
41400.0000000000000000 0.0484824217855930
41500.0000000000000000 0.0484800338745117
41600.0000000000000000 0.0484774857759476
41700.0000000000000000 0.0484801568090916
41800.0000000000000000 0.0484780333936214
41900.0000000000000000 0.0484777577221394
42000.0000000000000000 0.0484744831919670
42100.0000000000000000 0.0484737940132618
42200.0000000000000000 0.0484714172780514
42300.0000000000000000 0.0484704487025738
42400.0000000000000000 0.0484697893261909
42500.0000000000000000 0.0484674200415611
42600.0000000000000000 0.0484671145677567
42700.0000000000000000 0.0484662614762783
42800.0000000000000000 0.0484634898602962
42900.0000000000000000 0.0484629347920418
43000.0000000000000000 0.0484605021774769
43100.0000000000000000 0.0484597235918045
43200.0000000000000000 0.0484590046107769
43300.0000000000000000 0.0484578087925911
43400.0000000000000000 0.0484561324119568
43500.0000000000000000 0.0484546311199665
43600.0000000000000000 0.0484531521797180
43700.0000000000000000 0.0484529323875904
43800.0000000000000000 0.0484508983790874
43900.0000000000000000 0.0484510995447636
44000.0000000000000000 0.0484469495713711
44100.0000000000000000 0.0484462678432465
44200.0000000000000000 0.0484455749392509
44300.0000000000000000 0.0484448894858360
44400.0000000000000000 0.0484417937695980
44500.0000000000000000 0.0484408922493458
44600.0000000000000000 0.0484398864209652
44700.0000000000000000 0.0484390519559383
44800.0000000000000000 0.0484349764883518
44900.0000000000000000 0.0484354570508003
45000.0000000000000000 0.0484333261847496
45100.0000000000000000 0.0484336316585541
45200.0000000000000000 0.0484301373362541
45300.0000000000000000 0.0484304353594780
45400.0000000000000000 0.0484278909862041
45500.0000000000000000 0.0484275296330452
45600.0000000000000000 0.0484256744384766
45700.0000000000000000 0.0484235212206841
45800.0000000000000000 0.0484215803444386
45900.0000000000000000 0.0484212376177311
46000.0000000000000000 0.0484201237559319
46100.0000000000000000 0.0484194494783878
46200.0000000000000000 0.0484171696007252
46300.0000000000000000 0.0484169051051140
46400.0000000000000000 0.0484138466417789
46500.0000000000000000 0.0484133698046207
46600.0000000000000000 0.0484111122786999
46700.0000000000000000 0.0484095998108387
46800.0000000000000000 0.0484075434505939
46900.0000000000000000 0.0484064556658268
47000.0000000000000000 0.0484044924378395
47100.0000000000000000 0.0484042502939701
47200.0000000000000000 0.0484023243188858
47300.0000000000000000 0.0484017878770828
47400.0000000000000000 0.0484001226723194
47500.0000000000000000 0.0483976192772388
47600.0000000000000000 0.0483970008790493
47700.0000000000000000 0.0483954995870590
47800.0000000000000000 0.0483939051628113
47900.0000000000000000 0.0483931116759777
48000.0000000000000000 0.0483908466994762
48100.0000000000000000 0.0483893044292927
48200.0000000000000000 0.0483876354992390
48300.0000000000000000 0.0483845956623554
48400.0000000000000000 0.0483844839036465
48500.0000000000000000 0.0483828932046890
48600.0000000000000000 0.0483810603618622
48700.0000000000000000 0.0483785569667816
48800.0000000000000000 0.0483771748840809
48900.0000000000000000 0.0483754798769951
49000.0000000000000000 0.0483730360865593
49100.0000000000000000 0.0483731105923653
49200.0000000000000000 0.0483715534210205
49300.0000000000000000 0.0483689010143280
49400.0000000000000000 0.0483674854040146
49500.0000000000000000 0.0483656115829945
49600.0000000000000000 0.0483628064393997
49700.0000000000000000 0.0483615063130856
49800.0000000000000000 0.0483600087463856
49900.0000000000000000 0.0483585782349110
50000.0000000000000000 0.0483542941510677


==> figures/parametric_shape_inference/cylinder2/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder3/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder3/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3116095793361749 0.3834013806064592 100.0000000000000000 0.7439666368914037 0.1433827702969027 0.0000000000000000
0.3052453180007870 0.3809947403433018 200.0000000000000000 0.6605506046444068 0.1302648367068699 0.0000000000000000
0.3052153997272332 0.3789526261171720 300.0000000000000000 0.5767282077128550 0.1165060900646711 0.0000000000000000
0.3057278325996735 0.3723168051560650 400.0000000000000000 0.5009631884128148 0.1059291373767529 0.0000000000000000
0.2995057324204986 0.3655244380915321 500.0000000000000000 0.4387477167431884 0.0977854854279086 0.0000000000000000
0.2887941429206246 0.3579022787877847 600.0000000000000000 0.3887160195255431 0.0932395785579976 0.0000000000000000
0.2744315583362021 0.3492985571692013 700.0000000000000000 0.3485002258241714 0.0906766983345019 0.0000000000000000
0.2595268947210921 0.3386000285303821 800.0000000000000000 0.3161350854397373 0.0888765842313746 0.0000000000000000
0.2448623608072985 0.3264872167696871 900.0000000000000000 0.2898499573982684 0.0873487852814508 0.0000000000000000
0.2312580511425061 0.3141684086724085 1000.0000000000000000 0.2686781502295177 0.0861057564595567 0.0000000000000000
0.2189470405243341 0.3026440200217431 1100.0000000000000000 0.2515972029578744 0.0849935312351371 0.0000000000000000
0.2078221255788519 0.2917633575705159 1200.0000000000000000 0.2377196600789170 0.0839209349949252 0.0000000000000000
0.1982779822742830 0.2812626705725069 1300.0000000000000000 0.2259649222776972 0.0826763826307646 0.0000000000000000
0.1903183129135993 0.2719253458566653 1400.0000000000000000 0.2161497053652285 0.0817084997303844 0.0000000000000000
0.1840104323246868 0.2636116873872328 1500.0000000000000000 0.2077242803560752 0.0809357555316419 0.0000000000000000
0.1795953222209747 0.2576503171635872 1600.0000000000000000 0.2005336165604003 0.0805794538486624 0.0000000000000000
0.1756553442953076 0.2519932953281778 1700.0000000000000000 0.1939888031462545 0.0801183298744791 0.0000000000000000
0.1719541027429866 0.2464881585609546 1800.0000000000000000 0.1880160330921622 0.0798715066819052 0.0000000000000000
0.1685655370547761 0.2413840196854530 1900.0000000000000000 0.1826653492973561 0.0797878791897907 0.0000000000000000
0.1654185738005069 0.2373966856492574 2000.0000000000000000 0.1776515698344611 0.0800155621520861 0.0000000000000000
0.1624567443971750 0.2341627110075900 2100.0000000000000000 0.1727798895288262 0.0805773475042550 0.0000000000000000
0.1597194942329810 0.2317658331222307 2200.0000000000000000 0.1678497718764030 0.0815788142060961 0.0000000000000000
0.1571980229784430 0.2302374367081786 2300.0000000000000000 0.1626295067469766 0.0832169586601442 0.0000000000000000
0.1557424609205560 0.2308050442646694 2400.0000000000000000 0.1561225524871765 0.0869461356693197 0.0000000000000000
0.1568401932575360 0.2366397321005766 2500.0000000000000000 0.1490639120768673 0.0963472819287934 0.0000000000000000
0.1585719882694611 0.2399884813173657 2600.0000000000000000 0.1442961743877622 0.1021254829227585 0.0000000000000000
0.1598779442510259 0.2404577398762212 2700.0000000000000000 0.1407022215244730 0.1044254976191707 0.0000000000000000
0.1599071674327651 0.2391038169260739 2800.0000000000000000 0.1375420854498876 0.1055249424613354 0.0000000000000000
0.1591278891052771 0.2368236564820494 2900.0000000000000000 0.1347911941496820 0.1061347917920679 0.0000000000000000
0.1572051203103362 0.2335191119624618 3000.0000000000000000 0.1322405284816140 0.1061812104733070 0.0000000000000000
0.1548767017779345 0.2298472241199923 3100.0000000000000000 0.1298063717304136 0.1061866024822981 0.0000000000000000
0.1530937977169915 0.2269780336292392 3200.0000000000000000 0.1276286163781140 0.1062480986058709 0.0000000000000000
0.1513901836392176 0.2243279856919062 3300.0000000000000000 0.1256241417178531 0.1062635788129995 0.0000000000000000
0.1496471173323033 0.2218760852556116 3400.0000000000000000 0.1237744366836351 0.1062097400137587 0.0000000000000000
0.1478573870632427 0.2195612991542195 3500.0000000000000000 0.1220628304084152 0.1060497044909751 0.0000000000000000
0.1460338582268382 0.2173392892152864 3600.0000000000000000 0.1204933756215564 0.1058391943077757 0.0000000000000000
0.1442227070985952 0.2151490198629998 3700.0000000000000000 0.1189433765830365 0.1054953263933225 0.0000000000000000
0.1424248508140145 0.2130749185489451 3800.0000000000000000 0.1174572765643519 0.1051980062253295 0.0000000000000000
0.1402102585089761 0.2106668734880409 3900.0000000000000000 0.1159745868049517 0.1046273969187014 0.0000000000000000
0.1384694868404462 0.2090751452775231 4000.0000000000000000 0.1145008041577579 0.1043461128516000 0.0000000000000000
0.1363720649345877 0.2071674991935328 4100.0000000000000000 0.1129241578496432 0.1041703007539228 0.0000000000000000
0.1341948274699158 0.2054862546013309 4200.0000000000000000 0.1113860439629549 0.1044914731598485 0.0000000000000000
0.1317680913508945 0.2041014945019882 4300.0000000000000000 0.1098483894371608 0.1051035788101169 0.0000000000000000
0.1285945438281525 0.2024963295457724 4400.0000000000000000 0.1080478285837080 0.1057114137105021 0.0000000000000000
0.1254709686424215 0.2012127244533918 4500.0000000000000000 0.1058894428999266 0.1064586963258191 0.0000000000000000
0.1232402323923623 0.2013118366112087 4600.0000000000000000 0.1034166585037588 0.1077753092631859 0.0000000000000000
0.1226766041679613 0.2029564404317817 4700.0000000000000000 0.1003171762651699 0.1096640255305924 0.0000000000000000
0.1234661308420002 0.2059282259931882 4800.0000000000000000 0.0956281855330199 0.1129657442771750 0.0000000000000000
0.1242246573752128 0.2123075116193559 4900.0000000000000000 0.0892904838128659 0.1199509447565552 0.0000000000000000
0.1255113588095193 0.2203275108798793 5000.0000000000000000 0.0849939823121184 0.1272406781272321 0.0000000000000000
0.1285596537579239 0.2254323068727529 5100.0000000000000000 0.0829909642180885 0.1311434811757105 0.0000000000000000
0.1315192255947275 0.2286261415105715 5200.0000000000000000 0.0820082748769087 0.1334011926379194 0.0000000000000000
0.1335039063628402 0.2307798826271426 5300.0000000000000000 0.0815664990467949 0.1349605088681920 0.0000000000000000
0.1348378790422579 0.2323174983621069 5400.0000000000000000 0.0814221256343687 0.1360908598572240 0.0000000000000000
0.1356308102108137 0.2333636483953522 5500.0000000000000000 0.0814036856714586 0.1368448333788869 0.0000000000000000
0.1359896092758215 0.2340074144357346 5600.0000000000000000 0.0814123982412640 0.1371521730874193 0.0000000000000000
0.1362387845301557 0.2344993169612090 5700.0000000000000000 0.0813009346398860 0.1374633804459391 0.0000000000000000
0.1362974494946357 0.2347666711990939 5800.0000000000000000 0.0812621987034769 0.1376634640812709 0.0000000000000000
0.1361710790006537 0.2347326975567253 5900.0000000000000000 0.0811841947269308 0.1377537586480961 0.0000000000000000
0.1359950926880331 0.2345506400951727 6000.0000000000000000 0.0810896046403605 0.1378202841928266 0.0000000000000000
0.1352342117274341 0.2339025926571639 6100.0000000000000000 0.0808144373370368 0.1374526679247724 0.0000000000000000
0.1341244515990426 0.2326819186815137 6200.0000000000000000 0.0803308385100772 0.1369945038122614 0.0000000000000000
0.1329480605650503 0.2312774050019594 6300.0000000000000000 0.0797945511587159 0.1365322983699192 0.0000000000000000
0.1316410243975605 0.2297913365348555 6400.0000000000000000 0.0792009251902411 0.1361000362402091 0.0000000000000000
0.1309013935001533 0.2287993127194171 6500.0000000000000000 0.0788666580165672 0.1360056100377321 0.0000000000000000
0.1303372176579196 0.2280729986354338 6600.0000000000000000 0.0786352365669830 0.1359711268193977 0.0000000000000000
0.1298650421820098 0.2274865193867009 6700.0000000000000000 0.0784504725476068 0.1359401502963583 0.0000000000000000
0.1294344673161288 0.2269643491631680 6800.0000000000000000 0.0782889102196384 0.1359248127341582 0.0000000000000000
0.1290529957855386 0.2265140243385813 6900.0000000000000000 0.0781477411692828 0.1359108986908404 0.0000000000000000
0.1286786501224007 0.2260913801040104 7000.0000000000000000 0.0780087102509837 0.1358841691640463 0.0000000000000000
0.1283348105020037 0.2257051303643490 7100.0000000000000000 0.0778853265964543 0.1358788595720652 0.0000000000000000
0.1280036736123493 0.2253364271569754 7200.0000000000000000 0.0777641671383363 0.1358661379026023 0.0000000000000000
0.1276757458286273 0.2249720409300458 7300.0000000000000000 0.0776459725734128 0.1358397373322743 0.0000000000000000
0.1273685485213085 0.2246487336959940 7400.0000000000000000 0.0775427513716063 0.1358683583940588 0.0000000000000000
0.1270893170288984 0.2243441370620367 7500.0000000000000000 0.0774414107497620 0.1358535273687482 0.0000000000000000
0.1268072921510574 0.2240414747126949 7600.0000000000000000 0.0773477748917729 0.1358717620106552 0.0000000000000000
0.1265456290835517 0.2237715457469750 7700.0000000000000000 0.0772638168601933 0.1358898661285855 0.0000000000000000
0.1263105742023227 0.2235263387565687 7800.0000000000000000 0.0771890907725888 0.1359041557616064 0.0000000000000000
0.1260640572417950 0.2232787804008705 7900.0000000000000000 0.0771190559328244 0.1359704609227448 0.0000000000000000
0.1258371656825562 0.2230469856991918 8000.0000000000000000 0.0770537773587242 0.1359842452022868 0.0000000000000000
0.1256109025768910 0.2228154081197357 8100.0000000000000000 0.0769939814197635 0.1360105121790509 0.0000000000000000
0.1253896522736822 0.2225981041825542 8200.0000000000000000 0.0769458126035322 0.1360329512484182 0.0000000000000000
0.1251662458414155 0.2223736735877433 8300.0000000000000000 0.0769062315241650 0.1360548092511042 0.0000000000000000
0.1249629224320785 0.2221674493279936 8400.0000000000000000 0.0768896485113487 0.1360505868326397 0.0000000000000000
0.1247513420801777 0.2219637726112012 8500.0000000000000000 0.0768858953099800 0.1360867712994069 0.0000000000000000
0.1245440862021497 0.2217629476508077 8600.0000000000000000 0.0768890837516969 0.1361205719330352 0.0000000000000000
0.1243440527218870 0.2215688016048373 8700.0000000000000000 0.0768903851755122 0.1361300048258962 0.0000000000000000
0.1241443140970807 0.2213670902178060 8800.0000000000000000 0.0768936608931264 0.1361306296423547 0.0000000000000000
0.1239619754746984 0.2211893547585145 8900.0000000000000000 0.0769116518651148 0.1361479078611297 0.0000000000000000
0.1237810790639294 0.2210266748289727 9000.0000000000000000 0.0769354742220238 0.1362023558251816 0.0000000000000000
0.1236212778765274 0.2208891228296790 9100.0000000000000000 0.0769493416094524 0.1362111807226608 0.0000000000000000
0.1234585861890841 0.2207446964741041 9200.0000000000000000 0.0769731858867741 0.1362416172937020 0.0000000000000000
0.1232988835351077 0.2206038005558897 9300.0000000000000000 0.0769952139132844 0.1362659894356595 0.0000000000000000
0.1231512628584374 0.2204723345196383 9400.0000000000000000 0.0770226548043780 0.1362990364345608 0.0000000000000000
0.1229994104336661 0.2203483251742847 9500.0000000000000000 0.0770466233285656 0.1363097213688261 0.0000000000000000
0.1228598110772752 0.2202192535194167 9600.0000000000000000 0.0770690294324747 0.1363197076670134 0.0000000000000000
0.1227144533917628 0.2200983088861732 9700.0000000000000000 0.0770950477836932 0.1363285656351907 0.0000000000000000
0.1225792344680691 0.2199856171018667 9800.0000000000000000 0.0771235601144644 0.1363578273228142 0.0000000000000000
0.1224499804502244 0.2198804763397001 9900.0000000000000000 0.0771554189344094 0.1363891586494057 0.0000000000000000
0.1223165035569863 0.2197757929644663 10000.0000000000000000 0.0771793550028519 0.1363963941773197 0.0000000000000000
0.1221878690409752 0.2196733618652336 10100.0000000000000000 0.0772016946798625 0.1364122882342535 0.0000000000000000
0.1220708754872851 0.2195852563158457 10200.0000000000000000 0.0772343655626252 0.1364343899941308 0.0000000000000000
0.1219470885190382 0.2194946118233757 10300.0000000000000000 0.0772653443814792 0.1364623605107023 0.0000000000000000
0.1216351877694271 0.2192545802406899 10400.0000000000000000 0.0770409409277175 0.1360701337592215 0.0000000000000000
0.1211988676324040 0.2188328788826115 10500.0000000000000000 0.0767133269363883 0.1356757186079923 0.0000000000000000
0.1207614988012906 0.2183551810997423 10600.0000000000000000 0.0764055983053390 0.1353372301210141 0.0000000000000000
0.1203534171983541 0.2178831197020496 10700.0000000000000000 0.0761372497997380 0.1350628578515248 0.0000000000000000
0.1193709692417000 0.2169122450656527 10800.0000000000000000 0.0755934705668724 0.1342982750448670 0.0000000000000000
0.1179830015733613 0.2154346798726225 10900.0000000000000000 0.0748424161999241 0.1334385004076534 0.0000000000000000
0.1166042504174703 0.2139006747765086 11000.0000000000000000 0.0741107466537314 0.1326408093253098 0.0000000000000000
0.1152304335755831 0.2124388147135325 11100.0000000000000000 0.0734150464414036 0.1319265363075003 0.0000000000000000
0.1143988797912223 0.2115365886092573 11200.0000000000000000 0.0730246741405309 0.1317225016583345 0.0000000000000000
0.1140294218869102 0.2111046348304636 11300.0000000000000000 0.0728992512440996 0.1317210671421770 0.0000000000000000
0.1137839011215688 0.2108480044540047 11400.0000000000000000 0.0728490139927075 0.1317599378273715 0.0000000000000000
0.1136034828134803 0.2106835371099815 11500.0000000000000000 0.0728240219106067 0.1318108423041436 0.0000000000000000
0.1134327458674615 0.2105258078254478 11600.0000000000000000 0.0728013438452389 0.1318141299224258 0.0000000000000000
0.1133052230238046 0.2104182848753335 11700.0000000000000000 0.0727951144188497 0.1318578697462253 0.0000000000000000
0.1131954114641298 0.2103350529206849 11800.0000000000000000 0.0727943591777011 0.1318991425513431 0.0000000000000000
0.1130968161535785 0.2102613149591692 11900.0000000000000000 0.0727982762229650 0.1319245586020920 0.0000000000000000
0.1130358972105360 0.2102481398200609 12000.0000000000000000 0.0728319359996904 0.1320112874055024 0.0000000000000000
0.1129627204671507 0.2102118816579000 12100.0000000000000000 0.0728485171534289 0.1320582733064938 0.0000000000000000
0.1128653983099690 0.2101477788054304 12200.0000000000000000 0.0728554556811708 0.1320720018416444 0.0000000000000000
0.1128334719631458 0.2101583917989496 12300.0000000000000000 0.0728954184503644 0.1321466353042393 0.0000000000000000
0.1127625165601504 0.2101230767778382 12400.0000000000000000 0.0729128381737068 0.1321901049164188 0.0000000000000000
0.1127195154088872 0.2101186834854334 12500.0000000000000000 0.0729417556269824 0.1322211783711116 0.0000000000000000
0.1126527143398257 0.2100897791206255 12600.0000000000000000 0.0729709510994325 0.1322846569422684 0.0000000000000000
0.1125946524434052 0.2100643781465748 12700.0000000000000000 0.0729929814374541 0.1323162941500065 0.0000000000000000
0.1125386177566457 0.2100341560012385 12800.0000000000000000 0.0730093216612778 0.1323363848713945 0.0000000000000000
0.1124794284169569 0.2100019378109432 12900.0000000000000000 0.0730432385356672 0.1323587583698048 0.0000000000000000
0.1124329153127945 0.2099908041193540 13000.0000000000000000 0.0730607196125290 0.1324108386881316 0.0000000000000000
0.1123726807674807 0.2099578691436966 13100.0000000000000000 0.0730767891909368 0.1324233386289815 0.0000000000000000
0.1123148997038623 0.2099196539062339 13200.0000000000000000 0.0730894068834452 0.1324425722390922 0.0000000000000000
0.1122740000224080 0.2099001007733795 13300.0000000000000000 0.0731265627421726 0.1324912692579990 0.0000000000000000
0.1122282676816701 0.2098678109924098 13400.0000000000000000 0.0731399401245452 0.1325118964492911 0.0000000000000000
0.1121815115560386 0.2098325962048731 13500.0000000000000000 0.0731524657303563 0.1325047687242162 0.0000000000000000
0.1121277746735026 0.2097879661203079 13600.0000000000000000 0.0731667372273179 0.1325205942311493 0.0000000000000000
0.1120808447743847 0.2097561477590628 13700.0000000000000000 0.0731830517618525 0.1325334650973295 0.0000000000000000
0.1120301804529349 0.2097308425127328 13800.0000000000000000 0.0732036631370169 0.1325539488259177 0.0000000000000000
0.1119877592681752 0.2096990363568851 13900.0000000000000000 0.0732274864827939 0.1325658978179071 0.0000000000000000
0.1119445775284608 0.2096698294105579 14000.0000000000000000 0.0732482590815161 0.1325826611937413 0.0000000000000000
0.1118726695627750 0.2096237174907280 14100.0000000000000000 0.0732537742901727 0.1325880262110798 0.0000000000000000
0.1118474160400847 0.2096137841259405 14200.0000000000000000 0.0732776465680349 0.1325990016438719 0.0000000000000000
0.1117978003594174 0.2095790992943952 14300.0000000000000000 0.0733029575086441 0.1326246386507138 0.0000000000000000
0.1117377626135119 0.2095394241100708 14400.0000000000000000 0.0733168440087284 0.1326357752151809 0.0000000000000000
0.1117046256166056 0.2095259930718053 14500.0000000000000000 0.0733377607505931 0.1326532930870840 0.0000000000000000
0.1116644842120484 0.2095011017452083 14600.0000000000000000 0.0733583510894311 0.1326581473626031 0.0000000000000000
0.1116223742049693 0.2094767440842469 14700.0000000000000000 0.0733736644398049 0.1326702615885609 0.0000000000000000
0.1115656190966296 0.2094309166185131 14800.0000000000000000 0.0733765978799102 0.1326714033111757 0.0000000000000000
0.1115481792655936 0.2094362110987668 14900.0000000000000000 0.0734161007086466 0.1327018740295256 0.0000000000000000
0.1114955547617527 0.2094013373784303 15000.0000000000000000 0.0734226100383864 0.1327000489544448 0.0000000000000000
0.1114735578806253 0.2093939306957412 15100.0000000000000000 0.0734472260594106 0.1327231000128134 0.0000000000000000
0.1114402453542892 0.2093728507659623 15200.0000000000000000 0.0734641517336205 0.1327289078117719 0.0000000000000000
0.1113939961440733 0.2093408360532706 15300.0000000000000000 0.0734705533872415 0.1327313674623223 0.0000000000000000
0.1113884171288503 0.2093515271164308 15400.0000000000000000 0.0734921857057194 0.1327275903379147 0.0000000000000000
0.1113416190170389 0.2093240281181224 15500.0000000000000000 0.0735155983202250 0.1327813570721671 0.0000000000000000
0.1113081333771803 0.2093082500252223 15600.0000000000000000 0.0735371624105659 0.1327826395057012 0.0000000000000000
0.1112800459111334 0.2092929762893394 15700.0000000000000000 0.0735488777739670 0.1327873417289045 0.0000000000000000
0.1112468290971556 0.2092696023778507 15800.0000000000000000 0.0735609893320167 0.1328042323780912 0.0000000000000000
0.1112168030724106 0.2092498695525325 15900.0000000000000000 0.0735754342895522 0.1328020180133863 0.0000000000000000
0.1111746515712966 0.2092330319504536 16000.0000000000000000 0.0735863327096257 0.1328035965436258 0.0000000000000000
0.1111449304566328 0.2092062240354824 16100.0000000000000000 0.0735912992387731 0.1327959221258878 0.0000000000000000
0.1111164176248915 0.2091876139500351 16200.0000000000000000 0.0736139904929450 0.1328110065426641 0.0000000000000000
0.1110835429490460 0.2091630875129025 16300.0000000000000000 0.0736173000071567 0.1327968823625557 0.0000000000000000
0.1110732548649338 0.2091801700040957 16400.0000000000000000 0.0736474188660790 0.1328451289231995 0.0000000000000000
0.1110502724791409 0.2091627886721371 16500.0000000000000000 0.0736594863348773 0.1328439501964924 0.0000000000000000
0.1110143114527518 0.2091405388900156 16600.0000000000000000 0.0736695572213233 0.1328576030122026 0.0000000000000000
0.1109758440924066 0.2091155607083542 16700.0000000000000000 0.0736779047356281 0.1328562234230121 0.0000000000000000
0.1109502417848732 0.2090949620911740 16800.0000000000000000 0.0736855887835153 0.1328482791734148 0.0000000000000000
0.1109285323909805 0.2090778773277467 16900.0000000000000000 0.0737019630734362 0.1328680561030088 0.0000000000000000
0.1109180875321243 0.2090880102240794 17000.0000000000000000 0.0737255091418552 0.1328937431918835 0.0000000000000000
0.1105715248356239 0.2085515896933979 17100.0000000000000000 0.0729969672088703 0.1318796981301822 0.0000000000000000
0.1108240454954640 0.2087059625107555 17200.0000000000000000 0.0730861664500358 0.1321746031720920 0.0000000000000000
0.1108541524714274 0.2087446017668003 17300.0000000000000000 0.0730627294945677 0.1321977657205192 0.0000000000000000
0.1108032398140630 0.2087045266976904 17400.0000000000000000 0.0729868369276745 0.1321608054972052 0.0000000000000000
0.1107507293968753 0.2086591916151382 17500.0000000000000000 0.0729058806794507 0.1321060648238460 0.0000000000000000
0.1106940585464965 0.2085991552216138 17600.0000000000000000 0.0728295678432595 0.1320510880792338 0.0000000000000000
0.1106473760929029 0.2085435703675206 17700.0000000000000000 0.0727622702905822 0.1320000302341332 0.0000000000000000
0.1106031841107127 0.2084909662568896 17800.0000000000000000 0.0726987085755975 0.1319580752583020 0.0000000000000000
0.1105468988875407 0.2084339334245519 17900.0000000000000000 0.0726374859463458 0.1318947466514542 0.0000000000000000
0.1104689158633580 0.2083520829049104 18000.0000000000000000 0.0725469362176989 0.1318148677170047 0.0000000000000000
0.1103958760290985 0.2082649051596963 18100.0000000000000000 0.0724651533008453 0.1317401268647171 0.0000000000000000
0.1103203661124525 0.2081660127276834 18200.0000000000000000 0.0723775627616542 0.1316641953751134 0.0000000000000000
0.1102465732951964 0.2080752246751732 18300.0000000000000000 0.0723008015397655 0.1315934974965538 0.0000000000000000
0.1100617877980416 0.2078740284848888 18400.0000000000000000 0.0721217412205169 0.1313649914862883 0.0000000000000000
0.1096127395178700 0.2073684758073323 18500.0000000000000000 0.0717350528613558 0.1309416898033395 0.0000000000000000
0.1091064234086997 0.2067819056949740 18600.0000000000000000 0.0713379966770056 0.1304972671889310 0.0000000000000000
0.1085908360873886 0.2061653598446412 18700.0000000000000000 0.0709416702300802 0.1300279252096412 0.0000000000000000
0.1080593456208134 0.2055239467483461 18800.0000000000000000 0.0705504587322308 0.1295917598991012 0.0000000000000000
0.1074074723853049 0.2047546490705772 18900.0000000000000000 0.0700978361327299 0.1290314968266736 0.0000000000000000
0.1067336387643299 0.2039876558099460 19000.0000000000000000 0.0696555609097321 0.1285160512147310 0.0000000000000000
0.1060958468296586 0.2032822947169075 19100.0000000000000000 0.0692533178283153 0.1280333913841013 0.0000000000000000
0.1054726563514286 0.2026512966620524 19200.0000000000000000 0.0688993164725272 0.1275882059496747 0.0000000000000000
0.1049808862343800 0.2022868558986293 19300.0000000000000000 0.0687164702581271 0.1273851600442925 0.0000000000000000
0.1049344129893917 0.2027120233920456 19400.0000000000000000 0.0690534073147380 0.1277064664350535 0.0000000000000000
0.1051980479763316 0.2043419225972817 19500.0000000000000000 0.0700289161207110 0.1284416632553992 0.0000000000000000
0.1059904450780804 0.2081388508974009 19600.0000000000000000 0.0721980347505341 0.1300136540422711 0.0000000000000000
0.1085280090762384 0.2163795675538074 19700.0000000000000000 0.0767913313958918 0.1333327488294376 0.0000000000000000
0.1136421185359403 0.2287499026585399 19800.0000000000000000 0.0829637097652400 0.1369754439924292 0.0000000000000000
0.1213237331519087 0.2409652156286782 19900.0000000000000000 0.0888019260113984 0.1382137789619251 0.0000000000000000
0.1290898029734689 0.2473320166394659 20000.0000000000000000 0.0936997335216521 0.1360764621080723 0.0000000000000000
0.1333800808893651 0.2473933489520410 20100.0000000000000000 0.0956474664259478 0.1321584473277645 0.0000000000000000
0.1343620771710962 0.2432339581512083 20200.0000000000000000 0.0945675031029323 0.1286963125839768 0.0000000000000000
0.1318592403336247 0.2337514251745261 20300.0000000000000000 0.0905623400933143 0.1224733160482428 0.0000000000000000
0.1256033512547080 0.2188958298488775 20400.0000000000000000 0.0843974093438847 0.1123499651276375 0.0000000000000000
0.1174878698210787 0.2014939071204112 20500.0000000000000000 0.0775064067627446 0.1003145324061665 0.0000000000000000
0.1087596758868718 0.1836680913396249 20600.0000000000000000 0.0705886876421410 0.0883391649487651 0.0000000000000000
0.1009389088038523 0.1679380016309605 20700.0000000000000000 0.0643104640172853 0.0782586087294900 0.0000000000000000
0.0945614331001231 0.1553316440544348 20800.0000000000000000 0.0590408212669141 0.0705863986421105 0.0000000000000000
0.0887759668564669 0.1443452185990246 20900.0000000000000000 0.0547181314328387 0.0642467722969395 0.0000000000000000
0.0835855992969396 0.1348500245945735 21000.0000000000000000 0.0510153236165570 0.0591257755326765 0.0000000000000000
0.0791901221352030 0.1268062228452854 21100.0000000000000000 0.0479536170875899 0.0550508608958618 0.0000000000000000
0.0753965757566007 0.1200036054585465 21200.0000000000000000 0.0453882205032498 0.0517644730246937 0.0000000000000000
0.0723817507772078 0.1145695527061634 21300.0000000000000000 0.0432641925025519 0.0492717195447092 0.0000000000000000
0.0696730435658060 0.1095452299185206 21400.0000000000000000 0.0415349804434811 0.0470659297751758 0.0000000000000000
0.0672461836054803 0.1049755496396226 21500.0000000000000000 0.0399968660412483 0.0452287028359541 0.0000000000000000
0.0651182940830292 0.1010210376812904 21600.0000000000000000 0.0386526265959730 0.0436577180062672 0.0000000000000000
0.0632634852156597 0.0974606354331410 21700.0000000000000000 0.0374970835945797 0.0423002675540902 0.0000000000000000
0.0616186675008030 0.0943907290853407 21800.0000000000000000 0.0365011720685403 0.0411521691867139 0.0000000000000000
0.0601846963659601 0.0916649200672830 21900.0000000000000000 0.0356706104013900 0.0401482773976103 0.0000000000000000
0.0588936093232300 0.0892513569944935 22000.0000000000000000 0.0349588314185130 0.0393276485794330 0.0000000000000000
0.0578430121684230 0.0873629389893026 22100.0000000000000000 0.0343655402700812 0.0387905603407156 0.0000000000000000
0.0567818245693747 0.0853479435842905 22200.0000000000000000 0.0338168979623020 0.0380906165846403 0.0000000000000000
0.0560536582045719 0.0840228985729612 22300.0000000000000000 0.0333658655219478 0.0377200477962299 0.0000000000000000
0.0551064942962869 0.0821608444683790 22400.0000000000000000 0.0329204668021909 0.0370842916229725 0.0000000000000000
0.0542182023462145 0.0804158843971556 22500.0000000000000000 0.0324517983984153 0.0365202997702210 0.0000000000000000
0.0534498267100544 0.0791201447376487 22600.0000000000000000 0.0321186784335109 0.0361298187368779 0.0000000000000000
0.0527310313998808 0.0777044938798809 22700.0000000000000000 0.0317835180625169 0.0356331817231375 0.0000000000000000
0.0520300824145096 0.0764736555811894 22800.0000000000000000 0.0314769615410238 0.0352776724115828 0.0000000000000000
0.0513758805914230 0.0752687554835143 22900.0000000000000000 0.0312128532200647 0.0349370395368129 0.0000000000000000
0.0502601872750178 0.0737132319785130 23000.0000000000000000 0.0309515276178887 0.0343432429366632 0.0000000000000000
0.0499130087452612 0.0734350216679489 23100.0000000000000000 0.0307834931757222 0.0342942744965625 0.0000000000000000
0.0493755994792670 0.0725256810658187 23200.0000000000000000 0.0306317683289425 0.0341561692836723 0.0000000000000000
0.0487444395775960 0.0714707784313443 23300.0000000000000000 0.0303848228783647 0.0338964845836469 0.0000000000000000
0.0482529572079496 0.0707783331155206 23400.0000000000000000 0.0301900899122626 0.0336815606228069 0.0000000000000000
0.0476132108955716 0.0697292748341215 23500.0000000000000000 0.0299388362046493 0.0333477128793629 0.0000000000000000
0.0471890016468779 0.0688721712722613 23600.0000000000000000 0.0297402919613935 0.0330242628487326 0.0000000000000000
0.0463520949294457 0.0678658559945924 23700.0000000000000000 0.0294907979565387 0.0325162268683581 0.0000000000000000
0.0456990367663369 0.0667244370278221 23800.0000000000000000 0.0292596362094988 0.0321448010707758 0.0000000000000000
0.0453389317769003 0.0659457483265071 23900.0000000000000000 0.0290858223743622 0.0318895594733827 0.0000000000000000
0.0449736667085536 0.0650056330648885 24000.0000000000000000 0.0288716392060983 0.0315197041994039 0.0000000000000000
0.0445258858476734 0.0643962064072696 24100.0000000000000000 0.0286178422174977 0.0312749260367205 0.0000000000000000
0.0442760513770885 0.0636355782462434 24200.0000000000000000 0.0283987898967531 0.0309810589772229 0.0000000000000000
0.0440113645670138 0.0630794130277915 24300.0000000000000000 0.0282356482855446 0.0306450863063142 0.0000000000000000
0.0441184346374758 0.0629946419342079 24400.0000000000000000 0.0281704429918439 0.0306066996652445 0.0000000000000000
0.0437779851681051 0.0621553137940960 24500.0000000000000000 0.0279455472391799 0.0302742631356169 0.0000000000000000
0.0434475438000717 0.0616101807318105 24600.0000000000000000 0.0277116976954916 0.0300141482366820 0.0000000000000000
0.0432002774104290 0.0611813497390218 24700.0000000000000000 0.0275382860918708 0.0298593799776248 0.0000000000000000
0.0430415170910675 0.0608396355945277 24800.0000000000000000 0.0273780868549100 0.0296616839209382 0.0000000000000000
0.0426353860064186 0.0606020149175380 24900.0000000000000000 0.0273014297011697 0.0295602320988621 0.0000000000000000
0.0423288244935194 0.0600278230269610 25000.0000000000000000 0.0270262002643990 0.0293272666089690 0.0000000000000000
0.0422241737154411 0.0595111085818453 25100.0000000000000000 0.0268561936540322 0.0290963662251401 0.0000000000000000
0.0420140529923445 0.0591078540476602 25200.0000000000000000 0.0266813136168724 0.0289377511644917 0.0000000000000000
0.0416863703678827 0.0587815666828618 25300.0000000000000000 0.0265509690580889 0.0286542490550785 0.0000000000000000
0.0415066191789610 0.0588319388948230 25400.0000000000000000 0.0263407536111665 0.0287774852141539 0.0000000000000000
0.0414162237121048 0.0582807802713521 25500.0000000000000000 0.0262344409400737 0.0285012192928834 0.0000000000000000
0.0411610958720502 0.0578435374212806 25600.0000000000000000 0.0260573679453759 0.0283046397572449 0.0000000000000000
0.0409688693478242 0.0574469236493691 25700.0000000000000000 0.0259204531647999 0.0281031653404206 0.0000000000000000
0.0407920993427465 0.0574159640939148 25800.0000000000000000 0.0258027118748899 0.0279360396785979 0.0000000000000000
0.0409971755166408 0.0571354559525314 25900.0000000000000000 0.0257534969261635 0.0279150766311774 0.0000000000000000
0.0408522339247741 0.0568469070375161 26000.0000000000000000 0.0256768189854002 0.0278311972140593 0.0000000000000000
0.0404937292544328 0.0565632012449074 26100.0000000000000000 0.0255231402685510 0.0276670341995918 0.0000000000000000
0.0400881020117518 0.0565675671315783 26200.0000000000000000 0.0253718632741369 0.0276832518828512 0.0000000000000000
0.0405612369166482 0.0569924737056708 26300.0000000000000000 0.0254338892515334 0.0279400447621195 0.0000000000000000
0.0406542209178752 0.0569752839686702 26400.0000000000000000 0.0255082848888820 0.0279175935237738 0.0000000000000000
0.0403760515640765 0.0564652607954810 26500.0000000000000000 0.0253492642115287 0.0277456560127182 0.0000000000000000
0.0401681429060072 0.0563177229214950 26600.0000000000000000 0.0252293488665924 0.0276599945705094 0.0000000000000000
0.0400883680039621 0.0561504171766022 26700.0000000000000000 0.0251729353635372 0.0275970711677284 0.0000000000000000
0.0398982517575115 0.0559509571401456 26800.0000000000000000 0.0251098242016681 0.0274829881674015 0.0000000000000000
0.0396165624341441 0.0559346731014627 26900.0000000000000000 0.0250515753186262 0.0275205584165806 0.0000000000000000
0.0396042578579293 0.0556624126414472 27000.0000000000000000 0.0248962793190803 0.0274731121858069 0.0000000000000000
0.0395980182327360 0.0556168012658133 27100.0000000000000000 0.0248475509468149 0.0274658198795530 0.0000000000000000
0.0396292414385719 0.0557009591029533 27200.0000000000000000 0.0248136166786128 0.0274812247356154 0.0000000000000000
0.0394827217268085 0.0557688109820659 27300.0000000000000000 0.0247898939964688 0.0275551471560392 0.0000000000000000
0.0394943433020846 0.0556150172571792 27400.0000000000000000 0.0247246026207476 0.0274842928235291 0.0000000000000000
0.0394371123039080 0.0554076887522975 27500.0000000000000000 0.0246826662713112 0.0273900616276881 0.0000000000000000
0.0393853053738908 0.0552315310877838 27600.0000000000000000 0.0246248683764729 0.0273017643378880 0.0000000000000000
0.0392472260334462 0.0550547637016907 27700.0000000000000000 0.0245839454509457 0.0272485213149307 0.0000000000000000
0.0389531268035672 0.0550524905826001 27800.0000000000000000 0.0244911255129547 0.0272473798204304 0.0000000000000000
0.0389891720111555 0.0549323691308999 27900.0000000000000000 0.0244308425264083 0.0272362931327430 0.0000000000000000
0.0389462216376729 0.0548470927886859 28000.0000000000000000 0.0243946628198449 0.0271788704643141 0.0000000000000000
0.0388691538195038 0.0548557597417753 28100.0000000000000000 0.0244512674059007 0.0271678559216604 0.0000000000000000
0.0391629074214725 0.0553324395592268 28200.0000000000000000 0.0243700443997295 0.0270194809251606 0.0000000000000000
0.0387455357539997 0.0553137617005628 28300.0000000000000000 0.0245096737501727 0.0274813785106658 0.0000000000000000
0.0387198403134289 0.0550467322856700 28400.0000000000000000 0.0243891489214990 0.0273861014010140 0.0000000000000000
0.0386669159573496 0.0548518415784012 28500.0000000000000000 0.0242933906499867 0.0273017636983876 0.0000000000000000
0.0386087748305866 0.0547015423984345 28600.0000000000000000 0.0242259628638233 0.0272343652908671 0.0000000000000000
0.0385677837732297 0.0545965901796459 28700.0000000000000000 0.0241627496206365 0.0271417708613739 0.0000000000000000
0.0384553472617787 0.0544379893955371 28800.0000000000000000 0.0240768609254725 0.0270500045618595 0.0000000000000000
0.0381741696442165 0.0543244613027146 28900.0000000000000000 0.0239630136516315 0.0269766870297890 0.0000000000000000
0.0382622282902464 0.0543555356358876 29000.0000000000000000 0.0238804562488194 0.0270414212075718 0.0000000000000000
0.0382217480513798 0.0544014458212441 29100.0000000000000000 0.0239398749951383 0.0270364808962844 0.0000000000000000
0.0381366783223178 0.0541428752168223 29200.0000000000000000 0.0238645312064732 0.0269156853216298 0.0000000000000000
0.0380100848063734 0.0539666971701181 29300.0000000000000000 0.0237800869577010 0.0268109971182263 0.0000000000000000
0.0377831521908180 0.0538132261251378 29400.0000000000000000 0.0237233370802288 0.0267595550823148 0.0000000000000000
0.0372135719975494 0.0534085939848248 29500.0000000000000000 0.0236003675279749 0.0264103989672427 0.0000000000000000
0.0372613518924605 0.0532176753855579 29600.0000000000000000 0.0234725205526248 0.0263711036707881 0.0000000000000000
0.0370629726907743 0.0530246019378001 29700.0000000000000000 0.0233697275046878 0.0261627102557265 0.0000000000000000
0.0367433538717908 0.0526599517185195 29800.0000000000000000 0.0231277819625003 0.0260424104420512 0.0000000000000000
0.0367876987652503 0.0525332362541582 29900.0000000000000000 0.0230355220611062 0.0259353475571141 0.0000000000000000
0.0367920474911658 0.0525430367038022 30000.0000000000000000 0.0230362470846328 0.0260279948471929 0.0000000000000000
0.0366686132750437 0.0522273627271881 30100.0000000000000000 0.0229403031755113 0.0257752040284584 0.0000000000000000
0.0364740751322651 0.0517680839738811 30200.0000000000000000 0.0227693652357936 0.0255245434611421 0.0000000000000000
0.0361787000266781 0.0514643088421788 30300.0000000000000000 0.0226219672345778 0.0253427043711543 0.0000000000000000
0.0354501463739875 0.0515676177467401 30400.0000000000000000 0.0225161114500441 0.0252945644293901 0.0000000000000000
0.0353211779056810 0.0511346836103032 30500.0000000000000000 0.0222706574393553 0.0250685899738193 0.0000000000000000
0.0351708449094313 0.0506630248469186 30600.0000000000000000 0.0221067143178313 0.0248690673277886 0.0000000000000000
0.0349963533889895 0.0503538788735794 30700.0000000000000000 0.0219773634226435 0.0246481881308109 0.0000000000000000
0.0347962647362561 0.0499672345670125 30800.0000000000000000 0.0218205559450061 0.0244801784752579 0.0000000000000000
0.0346909740010695 0.0497835970856305 30900.0000000000000000 0.0216685144215293 0.0243483205858641 0.0000000000000000
0.0345751536514641 0.0498286565135340 31000.0000000000000000 0.0216522480433121 0.0244433490809948 0.0000000000000000
0.0343323175292662 0.0494882952400601 31100.0000000000000000 0.0215406821348502 0.0242268109567390 0.0000000000000000
0.0340854014470106 0.0491107046363604 31200.0000000000000000 0.0213861241179870 0.0240667203552685 0.0000000000000000
0.0337880531458172 0.0487010318617794 31300.0000000000000000 0.0212353176572528 0.0238552859067235 0.0000000000000000
0.0336889673766819 0.0484473389129589 31400.0000000000000000 0.0211620008612456 0.0237481130269791 0.0000000000000000
0.0334176499037051 0.0482224387332155 31500.0000000000000000 0.0210662619039693 0.0236249047015865 0.0000000000000000
0.0332139736319647 0.0482922976707506 31600.0000000000000000 0.0209760777162860 0.0236773940191889 0.0000000000000000
0.0330357738224119 0.0478749517808542 31700.0000000000000000 0.0208212706195308 0.0234764611061234 0.0000000000000000
0.0328327309901754 0.0475728507971265 31800.0000000000000000 0.0207175836973125 0.0233236924626319 0.0000000000000000
0.0327173640952958 0.0479047062499302 31900.0000000000000000 0.0206371693357021 0.0234893379779277 0.0000000000000000
0.0327049678456364 0.0474986310635364 32000.0000000000000000 0.0206829776788366 0.0232654609924671 0.0000000000000000
0.0324946491201289 0.0470409346601080 32100.0000000000000000 0.0205368671110204 0.0230794264589800 0.0000000000000000
0.0321780395494418 0.0466908350597697 32200.0000000000000000 0.0203847379915619 0.0229191860277372 0.0000000000000000
0.0319943591965895 0.0466195737577798 32300.0000000000000000 0.0202533579726612 0.0228474544417425 0.0000000000000000
0.0318402094748959 0.0463567867174673 32400.0000000000000000 0.0201610612824530 0.0227316116731121 0.0000000000000000
0.0317441131805705 0.0461282376696869 32500.0000000000000000 0.0200578698629919 0.0226421170798329 0.0000000000000000
0.0316983548626869 0.0459937818733080 32600.0000000000000000 0.0199868979262453 0.0225916526030121 0.0000000000000000
0.0315004561089332 0.0458857105208125 32700.0000000000000000 0.0199765529229290 0.0225210975182650 0.0000000000000000
0.0314328532491615 0.0462043199057430 32800.0000000000000000 0.0199517145161949 0.0226346892216927 0.0000000000000000
0.0312899608330413 0.0458527533388950 32900.0000000000000000 0.0198539532259769 0.0224667963683270 0.0000000000000000
0.0316757663325178 0.0460313474890681 33000.0000000000000000 0.0198085449284518 0.0226592656835810 0.0000000000000000
0.0313925969969060 0.0459154542394630 33100.0000000000000000 0.0198718624587110 0.0225702502935276 0.0000000000000000
0.0313237916868545 0.0460061789808568 33200.0000000000000000 0.0198238340617693 0.0226898936264590 0.0000000000000000
0.0312928481092523 0.0457791457878389 33300.0000000000000000 0.0197937523115046 0.0225653777381130 0.0000000000000000
0.0311807114934693 0.0455246704084002 33400.0000000000000000 0.0197280585817196 0.0224483633347514 0.0000000000000000
0.0310280789900959 0.0453025063973602 33500.0000000000000000 0.0196671605817888 0.0223507020974190 0.0000000000000000
0.0308316267167341 0.0451072303127951 33600.0000000000000000 0.0195653365105320 0.0222940790412470 0.0000000000000000
0.0306943991735790 0.0449610264800299 33700.0000000000000000 0.0194962671344596 0.0221390671511987 0.0000000000000000
0.0305668545861360 0.0451030261195388 33800.0000000000000000 0.0193202490764881 0.0221292370877971 0.0000000000000000
0.0304501986167965 0.0448692169117625 33900.0000000000000000 0.0192965667722123 0.0219996613434165 0.0000000000000000
0.0302946938550770 0.0446110397764546 34000.0000000000000000 0.0192542234273880 0.0219348218962813 0.0000000000000000
0.0301555209260311 0.0445060649226637 34100.0000000000000000 0.0192359260191583 0.0218375966201363 0.0000000000000000
0.0300226301538636 0.0443271567143592 34200.0000000000000000 0.0191525317126778 0.0217963836510939 0.0000000000000000
0.0298940179140260 0.0440625004498346 34300.0000000000000000 0.0190571586259680 0.0216703043859403 0.0000000000000000
0.0299459770763450 0.0444097549672929 34400.0000000000000000 0.0190806461164179 0.0218372814211757 0.0000000000000000
0.0298719472983939 0.0440263195626732 34500.0000000000000000 0.0190664047316853 0.0217066209990084 0.0000000000000000
0.0297425708954129 0.0438319493148351 34600.0000000000000000 0.0189977501049296 0.0215735794630236 0.0000000000000000
0.0296311423874671 0.0435696999935238 34700.0000000000000000 0.0189352637615078 0.0215078474231398 0.0000000000000000
0.0294770195078578 0.0434512936583078 34800.0000000000000000 0.0188857936451275 0.0214325296098876 0.0000000000000000
0.0294240667221784 0.0434127110685240 34900.0000000000000000 0.0189170524026540 0.0214335000743850 0.0000000000000000
0.0294342976133143 0.0437417170820600 35000.0000000000000000 0.0188055297754009 0.0214974651736605 0.0000000000000000
0.0294727331245105 0.0437466351823149 35100.0000000000000000 0.0187507325405187 0.0214946989454452 0.0000000000000000
0.0294219455601844 0.0435945941276522 35200.0000000000000000 0.0187580837440585 0.0214077642415990 0.0000000000000000
0.0293351346181158 0.0433371590979805 35300.0000000000000000 0.0187471295892548 0.0213498159274081 0.0000000000000000
0.0291701476155569 0.0431430470997630 35400.0000000000000000 0.0186808667654596 0.0212799475762411 0.0000000000000000
0.0291408174427684 0.0429735760239267 35500.0000000000000000 0.0186398698736529 0.0212221103027318 0.0000000000000000
0.0291422808762788 0.0430604354722292 35600.0000000000000000 0.0186346786150700 0.0212601656543609 0.0000000000000000
0.0291183599264883 0.0430041621847563 35700.0000000000000000 0.0186408747414002 0.0211710936103112 0.0000000000000000
0.0289988699174162 0.0429357911605219 35800.0000000000000000 0.0185771107103574 0.0211231287991769 0.0000000000000000
0.0289422036622015 0.0430234409062285 35900.0000000000000000 0.0185959889626086 0.0211875513765590 0.0000000000000000
0.0288857599562610 0.0429404637714976 36000.0000000000000000 0.0185033778417202 0.0211468285895084 0.0000000000000000
0.0287269307903991 0.0426914448467243 36100.0000000000000000 0.0184270936303278 0.0210216022172146 0.0000000000000000
0.0285947361733859 0.0424435081587024 36200.0000000000000000 0.0183927352463399 0.0209245925823440 0.0000000000000000
0.0285296859070822 0.0422920611512446 36300.0000000000000000 0.0183492403860297 0.0209017501586301 0.0000000000000000
0.0284709198332416 0.0421782579974954 36400.0000000000000000 0.0182920051246613 0.0208059764825349 0.0000000000000000
0.0284740195440203 0.0424455906206685 36500.0000000000000000 0.0183294676596072 0.0209632490592127 0.0000000000000000
0.0283598743800604 0.0421309283935965 36600.0000000000000000 0.0183339951445584 0.0207872517042578 0.0000000000000000
0.0282697761851245 0.0418875351521944 36700.0000000000000000 0.0182561621118495 0.0206696869344954 0.0000000000000000
0.0282294703586628 0.0419904469929826 36800.0000000000000000 0.0182368383322754 0.0206695712354088 0.0000000000000000
0.0281734208435188 0.0419702422755726 36900.0000000000000000 0.0182060219669266 0.0206865446251978 0.0000000000000000
0.0281796627776315 0.0418549132488066 37000.0000000000000000 0.0181934424031985 0.0207307228637609 0.0000000000000000
0.0280683124466496 0.0416691616295047 37100.0000000000000000 0.0181354148248959 0.0205837606687273 0.0000000000000000
0.0281094719544776 0.0417962144034114 37200.0000000000000000 0.0181314735696209 0.0206456399205919 0.0000000000000000
0.0281225016517031 0.0421337630055521 37300.0000000000000000 0.0182750033092242 0.0207077429865741 0.0000000000000000
0.0280982405455221 0.0419641249656900 37400.0000000000000000 0.0182490823299866 0.0207754553131180 0.0000000000000000
0.0280357525046495 0.0417564506530559 37500.0000000000000000 0.0181885111190788 0.0207394104670613 0.0000000000000000
0.0279823997781028 0.0415853613933999 37600.0000000000000000 0.0181275707883073 0.0206765665442708 0.0000000000000000
0.0278745015466614 0.0414403414855493 37700.0000000000000000 0.0180515718451559 0.0206176718701180 0.0000000000000000
0.0278100966141612 0.0412804183636847 37800.0000000000000000 0.0180252830066259 0.0204935745747014 0.0000000000000000
0.0279106579845946 0.0418711632905502 37900.0000000000000000 0.0181241308992387 0.0205759759717072 0.0000000000000000
0.0278699179701622 0.0420833069234254 38000.0000000000000000 0.0179696070479547 0.0208451564099295 0.0000000000000000
0.0279092213578097 0.0419536747601967 38100.0000000000000000 0.0179900185628172 0.0207485469850178 0.0000000000000000
0.0277939254003982 0.0415627844263560 38200.0000000000000000 0.0179069084236628 0.0205318237759391 0.0000000000000000
0.0276429511286970 0.0412759500968168 38300.0000000000000000 0.0178419431114879 0.0204498148827109 0.0000000000000000
0.0274807987939088 0.0410346292680175 38400.0000000000000000 0.0177324513975034 0.0204216389064058 0.0000000000000000
0.0274702563148654 0.0408726678830368 38500.0000000000000000 0.0177112220699193 0.0202634807688292 0.0000000000000000
0.0273486901664513 0.0407067554607518 38600.0000000000000000 0.0176757046468697 0.0202023137100988 0.0000000000000000
0.0273118556771462 0.0407208099920501 38700.0000000000000000 0.0176785374539681 0.0201888679596807 0.0000000000000000
0.0272568070385431 0.0406539378838562 38800.0000000000000000 0.0176400788524058 0.0201462936219691 0.0000000000000000
0.0274561825342358 0.0411906964879917 38900.0000000000000000 0.0175965081557116 0.0203577508382047 0.0000000000000000
0.0274793133436704 0.0411903010026216 39000.0000000000000000 0.0177081933884294 0.0203930945201005 0.0000000000000000
0.0273312579941428 0.0409112664305256 39100.0000000000000000 0.0176179676428534 0.0202202560043860 0.0000000000000000
0.0271523723116381 0.0405353351252921 39200.0000000000000000 0.0175351158154056 0.0201029346667207 0.0000000000000000
0.0270603537198408 0.0404121307288309 39300.0000000000000000 0.0174973174576993 0.0200050596699855 0.0000000000000000
0.0270760093986913 0.0406011715212235 39400.0000000000000000 0.0174900292006988 0.0200860118803208 0.0000000000000000
0.0271379500096941 0.0404444962235598 39500.0000000000000000 0.0175978254952791 0.0198335721306785 0.0000000000000000
0.0269300567738522 0.0401061941862506 39600.0000000000000000 0.0174588531027214 0.0199243952839597 0.0000000000000000
0.0268335348706902 0.0401214587970245 39700.0000000000000000 0.0174089139571423 0.0198941815024432 0.0000000000000000
0.0267289643062126 0.0400209758659213 39800.0000000000000000 0.0173307650821129 0.0198690410013118 0.0000000000000000
0.0266150422140064 0.0398348150742160 39900.0000000000000000 0.0172644797901027 0.0197731774081626 0.0000000000000000
0.0265216616546839 0.0397501835483919 40000.0000000000000000 0.0171886833183396 0.0196994825007758 0.0000000000000000
0.0264431191856003 0.0395273844411946 40100.0000000000000000 0.0170793566361063 0.0196298128387958 0.0000000000000000
0.0263193060661112 0.0391576488826975 40200.0000000000000000 0.0169957416878223 0.0194529921936051 0.0000000000000000
0.0261557239684098 0.0388397460086127 40300.0000000000000000 0.0169058842043234 0.0193209424324733 0.0000000000000000
0.0260026309403956 0.0385429481889275 40400.0000000000000000 0.0168039450682148 0.0192060217495458 0.0000000000000000
0.0258702102771504 0.0383218662450217 40500.0000000000000000 0.0167225376332897 0.0190925900109811 0.0000000000000000
0.0257525642323264 0.0380947847008215 40600.0000000000000000 0.0166413109712772 0.0189923553509903 0.0000000000000000
0.0256397294992490 0.0378789316014001 40700.0000000000000000 0.0165687334901614 0.0189071700961046 0.0000000000000000
0.0255322434457595 0.0376725276800930 40800.0000000000000000 0.0164958985650845 0.0188405073954268 0.0000000000000000
0.0254303471719461 0.0374927781825937 40900.0000000000000000 0.0164275147808381 0.0187666269378562 0.0000000000000000
0.0253312057994399 0.0373222346155563 41000.0000000000000000 0.0163607813517925 0.0186950399073452 0.0000000000000000
0.0252330409581508 0.0371609711729841 41100.0000000000000000 0.0162961595497227 0.0186393538417918 0.0000000000000000
0.0251387299192158 0.0370132830274268 41200.0000000000000000 0.0162388071768131 0.0185799043155596 0.0000000000000000
0.0250424319687552 0.0368715177721869 41300.0000000000000000 0.0161833619223431 0.0185266976817587 0.0000000000000000
0.0249470064852371 0.0367282344291289 41400.0000000000000000 0.0161323904177360 0.0184700828549973 0.0000000000000000
0.0248566187815907 0.0365819100546720 41500.0000000000000000 0.0160811299569878 0.0184192499487036 0.0000000000000000
0.0247711007026902 0.0364396653363654 41600.0000000000000000 0.0160306413612387 0.0183666651111660 0.0000000000000000
0.0246869019587454 0.0362959252619826 41700.0000000000000000 0.0159793846968342 0.0183108291354449 0.0000000000000000
0.0245939337192831 0.0361619482039333 41800.0000000000000000 0.0159259924057601 0.0182552467245402 0.0000000000000000
0.0243265652752945 0.0360219249603567 41900.0000000000000000 0.0159222298023895 0.0181295647709896 0.0000000000000000
0.0243055458681868 0.0358888823758590 42000.0000000000000000 0.0158246444599349 0.0181206648272303 0.0000000000000000
0.0242253915028449 0.0357484559400603 42100.0000000000000000 0.0157598646457233 0.0180695053865544 0.0000000000000000
0.0241388892664764 0.0356115334176568 42200.0000000000000000 0.0157006226127499 0.0180160617044579 0.0000000000000000
0.0240516480150055 0.0354732752957023 42300.0000000000000000 0.0156441057414003 0.0179612868216220 0.0000000000000000
0.0239639101826105 0.0353357591984059 42400.0000000000000000 0.0155904724054424 0.0179044409226728 0.0000000000000000
0.0238735129069102 0.0351971162368319 42500.0000000000000000 0.0155391172156667 0.0178490203467017 0.0000000000000000
0.0237818513290837 0.0350581573742069 42600.0000000000000000 0.0154905289340417 0.0177922558032048 0.0000000000000000
0.0236910065149695 0.0349207235377799 42700.0000000000000000 0.0154396902493774 0.0177325718490122 0.0000000000000000
0.0236015116759343 0.0347860297529914 42800.0000000000000000 0.0153921539369223 0.0176792091356359 0.0000000000000000
0.0235082770067458 0.0346475052406350 42900.0000000000000000 0.0153443283568374 0.0176216009804288 0.0000000000000000
0.0234075366954508 0.0345078740450617 43000.0000000000000000 0.0152968498890972 0.0175613077850054 0.0000000000000000
0.0233076025359181 0.0343623629024609 43100.0000000000000000 0.0152480156101591 0.0174973626629735 0.0000000000000000
0.0232123463355177 0.0342243965070740 43200.0000000000000000 0.0152018267355346 0.0174431626294875 0.0000000000000000
0.0231225996076283 0.0340905186291755 43300.0000000000000000 0.0151574782467298 0.0173892410344188 0.0000000000000000
0.0230290052769421 0.0339544854386104 43400.0000000000000000 0.0151160221309696 0.0173310333639936 0.0000000000000000
0.0229261151590875 0.0338158857138620 43500.0000000000000000 0.0150726807581750 0.0172728187240896 0.0000000000000000
0.0228297959508983 0.0336799178634299 43600.0000000000000000 0.0150300187645736 0.0172178241178198 0.0000000000000000
0.0227370925803309 0.0335433586584708 43700.0000000000000000 0.0149879699771998 0.0171642292981949 0.0000000000000000
0.0226440992872350 0.0334127345196954 43800.0000000000000000 0.0149469880408123 0.0171090844489735 0.0000000000000000
0.0225533489584868 0.0332855610151843 43900.0000000000000000 0.0149086204434566 0.0170561661204331 0.0000000000000000
0.0224654527420183 0.0331618273761954 44000.0000000000000000 0.0148701329828223 0.0170037539341527 0.0000000000000000
0.0223766822625975 0.0330364866655520 44100.0000000000000000 0.0148313502287289 0.0169496708496293 0.0000000000000000
0.0222892824253105 0.0329122309199382 44200.0000000000000000 0.0147936392806356 0.0168964001457285 0.0000000000000000
0.0222012494681268 0.0327898539521704 44300.0000000000000000 0.0147575572596691 0.0168429236859644 0.0000000000000000
0.0221114135384710 0.0326651846007655 44400.0000000000000000 0.0147197357195667 0.0167878544975447 0.0000000000000000
0.0220198129864148 0.0325407534893731 44500.0000000000000000 0.0146826051536477 0.0167343319888530 0.0000000000000000
0.0219272309682446 0.0324165574760767 44600.0000000000000000 0.0146436213291941 0.0166808251911029 0.0000000000000000
0.0218365012087844 0.0322903165006714 44700.0000000000000000 0.0146041450550987 0.0166230074567457 0.0000000000000000
0.0217433819064414 0.0321562090697999 44800.0000000000000000 0.0145612125145258 0.0165604787782445 0.0000000000000000
0.0216481864368466 0.0320267936465760 44900.0000000000000000 0.0145174681549335 0.0165021742305057 0.0000000000000000
0.0215534879174635 0.0318952817055620 45000.0000000000000000 0.0144734287587259 0.0164411756708446 0.0000000000000000
0.0214575894560785 0.0317610783756216 45100.0000000000000000 0.0144306795469048 0.0163784739390911 0.0000000000000000
0.0213594249385985 0.0316256479977383 45200.0000000000000000 0.0143863285561117 0.0163135848572115 0.0000000000000000
0.0212583104210163 0.0314867050495006 45300.0000000000000000 0.0143420960704642 0.0162477314551881 0.0000000000000000
0.0211541947613701 0.0313451706436873 45400.0000000000000000 0.0142966307120661 0.0161801755221091 0.0000000000000000
0.0210519312776292 0.0311987533867356 45500.0000000000000000 0.0142505826689935 0.0161067566278750 0.0000000000000000
0.0209457170937546 0.0310486934514867 45600.0000000000000000 0.0142038290284892 0.0160320864085446 0.0000000000000000
0.0208374356060848 0.0308962541030687 45700.0000000000000000 0.0141557720605961 0.0159575467597376 0.0000000000000000
0.0207278339005334 0.0307411742561677 45800.0000000000000000 0.0141092496442527 0.0158848838339702 0.0000000000000000
0.0206120445242345 0.0305781571586689 45900.0000000000000000 0.0140643918663258 0.0158066387737129 0.0000000000000000
0.0204882938194404 0.0304043058348793 46000.0000000000000000 0.0140154111878503 0.0157211418785475 0.0000000000000000
0.0202588837655311 0.0303145039725984 46100.0000000000000000 0.0139067663752117 0.0156180707894605 0.0000000000000000
0.0200776881216174 0.0301983829265739 46200.0000000000000000 0.0137963173872166 0.0155089465541949 0.0000000000000000
0.0199081769804497 0.0299374805942238 46300.0000000000000000 0.0137190639727510 0.0153962830791931 0.0000000000000000
0.0197214121718378 0.0296385113469350 46400.0000000000000000 0.0136474642266511 0.0152596799428253 0.0000000000000000
0.0195238765727538 0.0293258574895498 46500.0000000000000000 0.0135681966085309 0.0151073671081918 0.0000000000000000
0.0192959585165708 0.0289853000948314 46600.0000000000000000 0.0134828729091164 0.0149371033969495 0.0000000000000000
0.0190106780108289 0.0285996441389421 46700.0000000000000000 0.0134029506619888 0.0147491464149391 0.0000000000000000
0.0186791936241022 0.0281745568097345 46800.0000000000000000 0.0133166811194826 0.0145455479150885 0.0000000000000000
0.0183372890639763 0.0277408740491510 46900.0000000000000000 0.0132381646150363 0.0143492050909263 0.0000000000000000
0.0179849346418980 0.0273000937378746 47000.0000000000000000 0.0131689242237828 0.0141600760533334 0.0000000000000000
0.0176572097194711 0.0268774510040383 47100.0000000000000000 0.0131083780338695 0.0139885084034983 0.0000000000000000
0.0173554613220159 0.0264747094971506 47200.0000000000000000 0.0130559676296633 0.0138315505295338 0.0000000000000000
0.0170893664900095 0.0261085244270818 47300.0000000000000000 0.0130096436947111 0.0136985162582011 0.0000000000000000
0.0168519498023997 0.0257749150942114 47400.0000000000000000 0.0129676004098194 0.0135823063728603 0.0000000000000000
0.0166449997913358 0.0254754521934331 47500.0000000000000000 0.0129270480556748 0.0134804243951529 0.0000000000000000
0.0164640617582658 0.0252113462637631 47600.0000000000000000 0.0128892906769652 0.0133949347597752 0.0000000000000000
0.0163019977847553 0.0249789201600698 47700.0000000000000000 0.0128554218628645 0.0133267411246489 0.0000000000000000
0.0161612795896171 0.0247733090637833 47800.0000000000000000 0.0128246246438158 0.0132745180990130 0.0000000000000000
0.0160387256644690 0.0245926254931411 47900.0000000000000000 0.0127958716567700 0.0132322996863487 0.0000000000000000
0.0159310436392189 0.0244315940634880 48000.0000000000000000 0.0127697192981323 0.0131985983898708 0.0000000000000000
0.0158358868950405 0.0242870891795492 48100.0000000000000000 0.0127454805707899 0.0131716409606883 0.0000000000000000
0.0157514313232008 0.0241586946109649 48200.0000000000000000 0.0127228157098718 0.0131497257574514 0.0000000000000000
0.0156752157938774 0.0240437177705341 48300.0000000000000000 0.0127015806066245 0.0131320500104833 0.0000000000000000
0.0156071236370985 0.0239415406160427 48400.0000000000000000 0.0126820296998475 0.0131167560365089 0.0000000000000000
0.0155463076675492 0.0238500453147379 48500.0000000000000000 0.0126634802086126 0.0131035582273194 0.0000000000000000
0.0154922795546142 0.0237673334930886 48600.0000000000000000 0.0126464320336344 0.0130925672800116 0.0000000000000000
0.0154415869009210 0.0236898452226677 48700.0000000000000000 0.0126301275550483 0.0130821509926128 0.0000000000000000
0.0153934535941993 0.0236169697488559 48800.0000000000000000 0.0126135273161202 0.0130717974652314 0.0000000000000000
0.0153482976084089 0.0235491751133266 48900.0000000000000000 0.0125971337962195 0.0130619825136519 0.0000000000000000
0.0152506675710536 0.0234270226112625 49000.0000000000000000 0.0125554573034088 0.0129579457306054 0.0000000000000000
0.0152108760219945 0.0233676331363262 49100.0000000000000000 0.0125395472021880 0.0129482618731565 0.0000000000000000
0.0151713899741142 0.0233099293911609 49200.0000000000000000 0.0125241432949805 0.0129385627023776 0.0000000000000000
0.0151316280069207 0.0232536117882208 49300.0000000000000000 0.0125093254890989 0.0129289563956810 0.0000000000000000
0.0150873410049727 0.0231985616530013 49400.0000000000000000 0.0124942515071069 0.0129195975654938 0.0000000000000000
0.0150420617688290 0.0231437866198871 49500.0000000000000000 0.0124784874873083 0.0129096457982461 0.0000000000000000
0.0149869157404688 0.0230806666703784 49600.0000000000000000 0.0124612520000769 0.0128982082568042 0.0000000000000000
0.0149174916455736 0.0229990825057754 49700.0000000000000000 0.0124403423058812 0.0128853782067100 0.0000000000000000
0.0148573731542947 0.0229131616359397 49800.0000000000000000 0.0124201790963721 0.0128752970232533 0.0000000000000000
0.0148121967840862 0.0228265403344695 49900.0000000000000000 0.0124009393937117 0.0128686899530624 0.0000000000000000
0.0147796703408961 0.0227464158514300 50000.0000000000000000 0.0123827506332592 0.0128648606640806 0.0000000000000000


==> figures/parametric_shape_inference/cylinder3/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1132.0337521654903412 0.0000000000000000 1120.3487213231446731 11.6850308423456184 0.0000000000000000 0.0000000000000000
100.0000000000000000 799.2308307718378728 1.9245489427105333 791.2017830940983458 6.0995814125064216 0.0000000000000000 0.0049173225225832
200.0000000000000000 554.1133332172879591 4.1156357271797201 545.8881470857792237 4.0986809744110451 0.0000000000000000 0.0108694299179548
300.0000000000000000 376.1745749761898878 5.2871591876617750 367.5547744947966748 3.3167008067694930 0.0000000000000000 0.0159404869619244
400.0000000000000000 249.2354511622354494 5.4790048284707371 240.7087697473093613 3.0272649805388125 0.0000000000000000 0.0204116059165430
500.0000000000000000 160.9780797184095320 5.1664063077928724 153.0132518615722290 2.7751759326851468 0.0000000000000000 0.0232456163592799
600.0000000000000000 101.7082429051438908 4.7677812876278827 94.3588865141726671 2.5561051901691050 0.0000000000000000 0.0254699131742390
700.0000000000000000 63.3151579451745690 4.4188200249634164 56.4585777887489613 2.4098865106971776 0.0000000000000000 0.0278736207650139
800.0000000000000000 39.2440915292659724 4.1219779632963620 32.8003876770151663 2.2921778051682464 0.0000000000000000 0.0295480837861942
900.0000000000000000 24.5896682077349347 3.8861849441865850 18.5386377319553688 2.1340563201037530 0.0000000000000000 0.0307892114892276
1000.0000000000000000 16.0174797275629324 3.7073378842210425 10.2428879419591414 2.0356353303871146 0.0000000000000000 0.0316185709956330
1100.0000000000000000 11.1437022468394655 3.5783851430408919 5.5828736211440892 1.9504651264736466 0.0000000000000000 0.0319783561808374
1200.0000000000000000 8.4103100251352370 3.4796141056890582 3.0484579059169765 1.8499465215059370 0.0000000000000000 0.0322914920232653
1300.0000000000000000 6.9313339002992089 3.3988206008674080 1.7076702880202248 1.7921700321626535 0.0000000000000000 0.0326729792489223
1400.0000000000000000 6.1337212720318055 3.3204770412710829 1.0138076289081224 1.7665553601804800 0.0000000000000000 0.0328812416721209
1500.0000000000000000 5.7152890275274801 3.2698989196128236 0.6589073465015781 1.7535673643460048 0.0000000000000000 0.0329153970670735
1600.0000000000000000 5.4779691951838387 3.2190291301220957 0.4808708484613216 1.7453032374061741 0.0000000000000000 0.0327659791942472
1700.0000000000000000 5.3099591673533793 3.1764246746355607 0.3904179598491043 1.7106413348884533 0.0000000000000000 0.0324751979802608
1800.0000000000000000 5.2039787102032262 3.1464210340020138 0.3443915869975457 1.6808932967987182 0.0000000000000000 0.0322727924049490
1900.0000000000000000 5.1325315450512559 3.1219694532629663 0.3191810616434136 1.6592015738525352 0.0000000000000000 0.0321794562923412
2000.0000000000000000 5.0840691566008376 3.0998091768674878 0.3037589787722078 1.6484930890044085 0.0000000000000000 0.0320079119567341
2100.0000000000000000 5.0426212245322954 3.0771692344490518 0.2939078264173618 1.6397775422460588 0.0000000000000000 0.0317666214198230
2200.0000000000000000 5.0022946524026795 3.0514514411621287 0.2872255659635842 1.6321868211711701 0.0000000000000000 0.0314308241057976
2300.0000000000000000 4.9581562041441485 3.0196722604608515 0.2820511749210721 1.6254963094167802 0.0000000000000000 0.0309364593454446
2400.0000000000000000 4.8563751774286912 2.9312667507272012 0.2803578162295188 1.6146250419361525 0.0000000000000000 0.0301255685358185
2500.0000000000000000 4.5956068811683854 2.7541417733626590 0.2768881768672885 1.5353407377696713 0.0000000000000000 0.0292361931687666
2600.0000000000000000 4.5017044171008616 2.7100281909768031 0.2681046173886282 1.4953197420662017 0.0000000000000000 0.0282518666692288
2700.0000000000000000 4.4287039839375355 2.6564397599575749 0.2609702725122300 1.4837822050305884 0.0000000000000000 0.0275117464371419
2800.0000000000000000 4.3654566508336821 2.6079293537178354 0.2537545537432648 1.4766747206241364 0.0000000000000000 0.0270980227484453
2900.0000000000000000 4.3111476551995489 2.5671974419565577 0.2470955555240472 1.4699596706451286 0.0000000000000000 0.0268949870738148
3000.0000000000000000 4.2239241176405153 2.4968843798498939 0.2379209238577284 1.4622681282005330 0.0000000000000000 0.0268506857323600
3100.0000000000000000 4.1672304298364589 2.4548883251131581 0.2309663186865941 1.4544933797165887 0.0000000000000000 0.0268824063201175
3200.0000000000000000 4.1459186206097964 2.4414844932734843 0.2284613887165000 1.4490591597238365 0.0000000000000000 0.0269135788959763
3300.0000000000000000 4.1297165853164364 2.4319406824327583 0.2265533373681575 1.4442615509574506 0.0000000000000000 0.0269610145580705
3400.0000000000000000 4.1150462778208130 2.4242000963529220 0.2248382301355080 1.4389728847626686 0.0000000000000000 0.0270350665697151
3500.0000000000000000 4.1001694549823267 2.4165113763623909 0.2231878969714459 1.4333325904958436 0.0000000000000000 0.0271375911526463
3600.0000000000000000 4.0889881984477139 2.4128918120720679 0.2217406153125538 1.4270963022912506 0.0000000000000000 0.0272594687718416
3700.0000000000000000 4.0768557926309397 2.4074171104918829 0.2204191379727416 1.4216323122961911 0.0000000000000000 0.0273872318701238
3800.0000000000000000 4.0641428812631659 2.4018446491153531 0.2193565120339971 1.4154194980353851 0.0000000000000000 0.0275222220784308
3900.0000000000000000 4.0618209767185975 2.4082589256764519 0.2172903075352816 1.4086753651866839 0.0000000000000000 0.0275963783201798
4000.0000000000000000 4.0166470234091394 2.3719591248130718 0.2148164971799969 1.4021962035017399 0.0000000000000000 0.0276751979143309
4100.0000000000000000 3.9859649303890081 2.3497275437030392 0.2111395503045420 1.3973129679841347 0.0000000000000000 0.0277848683972923
4200.0000000000000000 3.9589122735335156 2.3327557112486987 0.2077775629455393 1.3904868219757911 0.0000000000000000 0.0278921773634867
4300.0000000000000000 3.9149405417146705 2.2997053610023959 0.2038222400543751 1.3834014508548362 0.0000000000000000 0.0280114898030632
4400.0000000000000000 3.8491749099130130 2.2486860266197484 0.1963847917813469 1.3759828339152169 0.0000000000000000 0.0281212575967008
4500.0000000000000000 3.7882715356501442 2.1984565394988387 0.1891870122433166 1.3724994501493972 0.0000000000000000 0.0281285337585916
4600.0000000000000000 3.7543630221853825 2.1684062212002724 0.1850037978292739 1.3729751639990337 0.0000000000000000 0.0279778391568026
4700.0000000000000000 3.7228152192928214 2.1306604441098136 0.1816760363753558 1.3828633655876954 0.0000000000000000 0.0276153732199562
4800.0000000000000000 3.5918028698765583 2.0289328746639113 0.1770411295189154 1.3588775813890388 0.0000000000000000 0.0269512843046927
4900.0000000000000000 3.3446591430680335 1.8713301117313628 0.1728318620423607 1.2748154781207981 0.0000000000000000 0.0256816911735123
5000.0000000000000000 3.2014247414852841 1.7926131515856620 0.1644287120899445 1.2200239157700912 0.0000000000000000 0.0243589620395867
5100.0000000000000000 3.1616987906973790 1.7666641217246601 0.1610702186908671 1.2106334341900897 0.0000000000000000 0.0233310160917620
5200.0000000000000000 3.1467970687582589 1.7547543031117345 0.1598840142037605 1.2095274521272450 0.0000000000000000 0.0226312993155186
5300.0000000000000000 3.1364800171125142 1.7454923110215894 0.1595226843739897 1.2093161872996234 0.0000000000000000 0.0221488344173116
5400.0000000000000000 3.2166103186591375 1.8266614797300929 0.1593076769896565 1.2088247107409984 0.0000000000000000 0.0218164511983901
5500.0000000000000000 3.1207068119389567 1.7322915748368810 0.1588950229829186 1.2079404036090444 0.0000000000000000 0.0215798105101128
5600.0000000000000000 3.2163776739249834 1.8289744571666386 0.1591015825061924 1.2069104545609430 0.0000000000000000 0.0213911796912096
5700.0000000000000000 3.0923738140112018 1.7084972703179226 0.1573881874016158 1.2053542581147234 0.0000000000000000 0.0211340981769397
5800.0000000000000000 3.0707988925325580 1.6912133699284151 0.1550988174743509 1.2034981710698902 0.0000000000000000 0.0209885340599015
5900.0000000000000000 3.0512950837405137 1.6758775080366339 0.1530314743231709 1.2015317339443090 0.0000000000000000 0.0208543674364001
6000.0000000000000000 3.0363643665256155 1.6645250668228770 0.1512677304287695 1.1998386547541913 0.0000000000000000 0.0207329145197774
6100.0000000000000000 2.9881235900759906 1.6232122650108336 0.1466629351614621 1.1976205198904843 0.0000000000000000 0.0206278700132104
6200.0000000000000000 2.9423965244423846 1.5861560789805984 0.1411453303497460 1.1946140752023444 0.0000000000000000 0.0204810399096955
6300.0000000000000000 2.8983822797247605 1.5500234059793110 0.1361378162698758 1.1919086244786288 0.0000000000000000 0.0203124329969449
6400.0000000000000000 2.8617988838049464 1.5208472239763944 0.1315631633223975 1.1892545780045141 0.0000000000000000 0.0201339185016406
6500.0000000000000000 2.8523215282389556 1.5141395658341779 0.1304762954182999 1.1877724899553366 0.0000000000000000 0.0199331770311411
6600.0000000000000000 2.8464878888556928 1.5103352055970856 0.1295507466138275 1.1868010331436689 0.0000000000000000 0.0198009035011106
6700.0000000000000000 2.8400385209775489 1.5056298604473892 0.1287872128891021 1.1859219517994122 0.0000000000000000 0.0196994958416458
6800.0000000000000000 2.8372548329924276 1.5043334839746709 0.1281536059811845 1.1851514803730157 0.0000000000000000 0.0196162626635569
6900.0000000000000000 2.8321191738537492 1.5006418921355842 0.1274519496080057 1.1844779415637208 0.0000000000000000 0.0195473905464386
7000.0000000000000000 2.8278330485316303 1.4976780340946299 0.1268639440340371 1.1838038123556913 0.0000000000000000 0.0194872580472723
7100.0000000000000000 2.8229154373569036 1.4939036102919641 0.1262851607909445 1.1832906004386092 0.0000000000000000 0.0194360658353859
7200.0000000000000000 2.8221682840265934 1.4942521176891115 0.1258084852328699 1.1827180865340032 0.0000000000000000 0.0193895945706088
7300.0000000000000000 2.8208465386626176 1.4940307605080028 0.1252662362844846 1.1822008437957170 0.0000000000000000 0.0193486980744135
7400.0000000000000000 2.8148064257351395 1.4889787999773025 0.1247883857165177 1.1817246042574836 0.0000000000000000 0.0193146357838359
7500.0000000000000000 2.8124477735553541 1.4875236696040846 0.1243631504332641 1.1812782643717419 0.0000000000000000 0.0192826891462634
7600.0000000000000000 2.8078194482100662 1.4838217114837811 0.1238942001134006 1.1808466462798406 0.0000000000000000 0.0192568903330443
7700.0000000000000000 2.8047444369820558 1.4815326770238970 0.1235817039443888 1.1803939537021617 0.0000000000000000 0.0192361023116084
7800.0000000000000000 2.8611694545846911 1.5386712843559818 0.1231490898392601 1.1801285658632870 0.0000000000000000 0.0192205145261619
7900.0000000000000000 2.7991971369154274 1.4774334428939930 0.1229011739430637 1.1796570418667527 0.0000000000000000 0.0192054782116182
8000.0000000000000000 2.7966246288443082 1.4756072335398112 0.1224930179519575 1.1793315566017706 0.0000000000000000 0.0191928207507686
8100.0000000000000000 2.7964003472428605 1.4760306671637049 0.1222142524330450 1.1789747414353837 0.0000000000000000 0.0191806862107269
8200.0000000000000000 2.7948285056935651 1.4749852096459344 0.1219816496529619 1.1786890048204901 0.0000000000000000 0.0191726415741785
8300.0000000000000000 2.7918859188908733 1.4726929421973205 0.1216151373032194 1.1784133028080794 0.0000000000000000 0.0191645365822542
8400.0000000000000000 2.8402182138382304 1.5216750401298045 0.1212174332814755 1.1781662282256145 0.0000000000000000 0.0191595122013360
8500.0000000000000000 2.7887702472980940 1.4707360267840763 0.1209731999322578 1.1779058664655844 0.0000000000000000 0.0191551541161757
8600.0000000000000000 2.7851688246801314 1.4676858389357363 0.1206869790116759 1.1776436803791672 0.0000000000000000 0.0191523263535522
8700.0000000000000000 2.7840460008163208 1.4670164615267807 0.1204590782341166 1.1774213179026383 0.0000000000000000 0.0191491431527857
8800.0000000000000000 2.7831221886125035 1.4666723829246717 0.1201302877413521 1.1771673577696449 0.0000000000000000 0.0191521601768351
8900.0000000000000000 2.7814712036266420 1.4655188871450209 0.1198857217356530 1.1769137355394443 0.0000000000000000 0.0191528592065236
9000.0000000000000000 2.8378082532063513 1.5218600149599730 0.1199982032330855 1.1767929943190472 0.0000000000000000 0.0191570406942457
9100.0000000000000000 2.7809594991528859 1.4655786203967121 0.1196300448903836 1.1765867199024660 0.0000000000000000 0.0191641139633240
9200.0000000000000000 2.7772383550598985 1.4622730494603327 0.1193360570452295 1.1764564166078204 0.0000000000000000 0.0191728319465157
9300.0000000000000000 2.7761755082555482 1.4614954515722693 0.1192816309426674 1.1762177620348839 0.0000000000000000 0.0191806637057278
9400.0000000000000000 2.7743420809018580 1.4599551386938301 0.1191219716979249 1.1760744733268444 0.0000000000000000 0.0191904971832580
9500.0000000000000000 2.7746302849565114 1.4606106523706361 0.1189223861556919 1.1758960481822396 0.0000000000000000 0.0192011982479434
9600.0000000000000000 2.7768599135938654 1.4631914470677438 0.1187512511544577 1.1757021712146472 0.0000000000000000 0.0192150441570167
9700.0000000000000000 2.7738150051411332 1.4605194158779109 0.1185080856886001 1.1755604600032907 0.0000000000000000 0.0192270435713314
9800.0000000000000000 2.7920886602811854 1.4791142441146101 0.1183762809424921 1.1753585578128645 0.0000000000000000 0.0192395774112187
9900.0000000000000000 2.7817447242121989 1.4689816851330462 0.1182947334581147 1.1752146963289425 0.0000000000000000 0.0192536092920953
10000.0000000000000000 2.7723091086237783 1.4597539347777970 0.1181666319906278 1.1751186452929310 0.0000000000000000 0.0192698965624223
10100.0000000000000000 2.7696063446525261 1.4573005529314680 0.1180135611667607 1.1750080045066944 0.0000000000000000 0.0192842260476032
10200.0000000000000000 2.7682480668579643 1.4561070618539498 0.1179816012327831 1.1748594661517642 0.0000000000000000 0.0192999376194675
10300.0000000000000000 2.7651772904543437 1.4533022633773411 0.1178001995740029 1.1747562839003973 0.0000000000000000 0.0193185436026024
10400.0000000000000000 2.7513738462442658 1.4410012025440517 0.1167644749630944 1.1742677425195660 0.0000000000000000 0.0193404262175536
10500.0000000000000000 2.7346616033136151 1.4269145430423387 0.1148561181662398 1.1736071564760566 0.0000000000000000 0.0192837856289797
10600.0000000000000000 2.7191839416201220 1.4138879460375688 0.1131769035616770 1.1729289349567598 0.0000000000000000 0.0191901570641160
10700.0000000000000000 2.7076539365067323 1.4043877756735621 0.1117182378816606 1.1724632163948867 0.0000000000000000 0.0190847065566230
10800.0000000000000000 2.6654657309336165 1.3679474780527903 0.1075250397833909 1.1710191464738922 0.0000000000000000 0.0189740666235437
10900.0000000000000000 2.6246753362474888 1.3338329960158846 0.1026980290762537 1.1693712979868869 0.0000000000000000 0.0187730131684636
11000.0000000000000000 2.5878201035068589 1.3032878902012150 0.0981044271439588 1.1678746057643048 0.0000000000000000 0.0185531803973805
11100.0000000000000000 2.5522957463150147 1.2734462023970723 0.0941120683467758 1.1664006826699973 0.0000000000000000 0.0183367929011694
11200.0000000000000000 2.5448754813190004 1.2681410389192731 0.0929278048121649 1.1656642058649131 0.0000000000000000 0.0181424317226494
11300.0000000000000000 2.5408171278243388 1.2650763453421470 0.0925095291998412 1.1651983406614399 0.0000000000000000 0.0180329126209107
11400.0000000000000000 2.5379977045361328 1.2630769507566870 0.0921459807817335 1.1648014953465280 0.0000000000000000 0.0179732776511842
11500.0000000000000000 2.5377951508567467 1.2634547738854871 0.0919402676002990 1.1644590103829804 0.0000000000000000 0.0179410989879804
11600.0000000000000000 2.5382171281350372 1.2643825926398766 0.0915372483727015 1.1643744723027805 0.0000000000000000 0.0179228148196788
11700.0000000000000000 2.5347821759692684 1.2614629340088310 0.0912913233263367 1.1641126518821900 0.0000000000000000 0.0179152667519103
11800.0000000000000000 2.5334516225843808 1.2604227783740438 0.0911509606158827 1.1639634061578610 0.0000000000000000 0.0179144774365938
11900.0000000000000000 2.5334700905748746 1.2608330745152063 0.0909527131585506 1.1637632272946286 0.0000000000000000 0.0179210756064889
12000.0000000000000000 2.5328099645779165 1.2604449959372519 0.0908840994406701 1.1635497804250372 0.0000000000000000 0.0179310887749569
12100.0000000000000000 2.5314394214095532 1.2592897286255234 0.0907773779975568 1.1634303239302397 0.0000000000000000 0.0179419908562332
12200.0000000000000000 2.5354382347642956 1.2636481921433598 0.0906378447728306 1.1631994172500186 0.0000000000000000 0.0179527805980870
12300.0000000000000000 2.5298298074679102 1.2581531830694102 0.0905461029676471 1.1631634233577290 0.0000000000000000 0.0179670980731240
12400.0000000000000000 2.5304155790470113 1.2589565768432802 0.0905211831429840 1.1629594715564997 0.0000000000000000 0.0179783475042473
12500.0000000000000000 2.5448390415247313 1.2736499300839386 0.0903677634547560 1.1628265161654423 0.0000000000000000 0.0179948318205945
12600.0000000000000000 2.5251945633206585 1.2541412586739524 0.0903064588399208 1.1627375637121653 0.0000000000000000 0.0180092820946200
12700.0000000000000000 2.5244425654232066 1.2535874858794949 0.0901825025271548 1.1626497419536617 0.0000000000000000 0.0180228350628952
12800.0000000000000000 2.5259796336683791 1.2553086110745701 0.0901283883166309 1.1625088411519351 0.0000000000000000 0.0180337931252429
12900.0000000000000000 2.5799981835914330 1.3093720986366941 0.0901509475555460 1.1624287787774235 0.0000000000000000 0.0180463586217698
13000.0000000000000000 2.5224091630231089 1.2521028233751439 0.0899851595548012 1.1622583931934818 0.0000000000000000 0.0180627868996821
13100.0000000000000000 2.5232360131264779 1.2530699424595921 0.0898300069423858 1.1622616561277530 0.0000000000000000 0.0180744075967469
13200.0000000000000000 2.5248923610981571 1.2548155583494935 0.0899027186011032 1.1620887179961159 0.0000000000000000 0.0180853661514444
13300.0000000000000000 2.5385058197494210 1.2686107971952791 0.0898228862984914 1.1619717056516734 0.0000000000000000 0.0181004306039769
13400.0000000000000000 2.5220655700248771 1.2522609327233871 0.0897619601224602 1.1619296745652083 0.0000000000000000 0.0181130026138211
13500.0000000000000000 2.5228311588170693 1.2531780459983186 0.0896473446212172 1.1618842569857797 0.0000000000000000 0.0181215112117541
13600.0000000000000000 2.5215447325899505 1.2520440284708132 0.0895638881150107 1.1618023691325450 0.0000000000000000 0.0181344468715812
13700.0000000000000000 2.5235187693866701 1.2542058652453785 0.0894717306168755 1.1616961007657092 0.0000000000000000 0.0181450727587068
13800.0000000000000000 2.5194492934468427 1.2502058119571491 0.0894536815294942 1.1616328054062326 0.0000000000000000 0.0181569945539672
13900.0000000000000000 2.5204053988689119 1.2512322103884312 0.0893643945210291 1.1616406233931995 0.0000000000000000 0.0181681705662524
14000.0000000000000000 2.5176661527366631 1.2485507589165932 0.0893823619975554 1.1615528072255636 0.0000000000000000 0.0181802245969508
14100.0000000000000000 2.5187718210011343 1.2498359989945842 0.0892641325005202 1.1614817181677941 0.0000000000000000 0.0181899713382356
14200.0000000000000000 2.5675998601467227 1.2987682101472813 0.0892177078769675 1.1614099726756120 0.0000000000000000 0.0182039694468620
14300.0000000000000000 2.5182152889825336 1.2493251881195486 0.0892673697425005 1.1614068802216364 0.0000000000000000 0.0182158508988478
14400.0000000000000000 2.5164601788580834 1.2477637077307806 0.0891574478142509 1.1613120391057365 0.0000000000000000 0.0182269842073155
14500.0000000000000000 2.5452651791323535 1.2765744716535434 0.0891065941472570 1.1613437970528893 0.0000000000000000 0.0182403162786636
14600.0000000000000000 2.5175403491484594 1.2489174218589800 0.0891047726255288 1.1612661533833488 0.0000000000000000 0.0182520012806017
14700.0000000000000000 2.5143583274641910 1.2459052505714399 0.0889969711637230 1.1611927488780018 0.0000000000000000 0.0182633568510262
14800.0000000000000000 2.5143908815632061 1.2459392946173449 0.0890879926158347 1.1610921130601179 0.0000000000000000 0.0182714812699085
14900.0000000000000000 2.5135477171010847 1.2451670277032045 0.0890348766499871 1.1610571513846366 0.0000000000000000 0.0182886613632564
15000.0000000000000000 2.5150333193646746 1.2467366882358468 0.0889441987240107 1.1610544595090109 0.0000000000000000 0.0182979728958061
15100.0000000000000000 2.5178613416664102 1.2496308779885181 0.0888727136407198 1.1610466675627047 0.0000000000000000 0.0183110824744677
15200.0000000000000000 2.5148889880102705 1.2466873224858268 0.0888934689635808 1.1609858232933554 0.0000000000000000 0.0183223732675071
15300.0000000000000000 2.5184501178887393 1.2502287726575054 0.0889005427290127 1.1609901266486407 0.0000000000000000 0.0183306758535810
15400.0000000000000000 2.5459794722256275 1.2779788843910156 0.0888178539596439 1.1608388680154349 0.0000000000000000 0.0183438658595330
15500.0000000000000000 2.5300003262848874 1.2619806285117376 0.0888242487906226 1.1608384518423021 0.0000000000000000 0.0183569971402252
15600.0000000000000000 2.5238338168320498 1.2557856561563923 0.0888023214140835 1.1608777051155874 0.0000000000000000 0.0183681341459865
15700.0000000000000000 2.5125618057110635 1.2445925387650654 0.0887907015791943 1.1607997805985795 0.0000000000000000 0.0183787847682243
15800.0000000000000000 2.5132968424191584 1.2453998194056037 0.0887653284751429 1.1607437365956308 0.0000000000000000 0.0183879579427810
15900.0000000000000000 2.5157129284479400 1.2478647612065217 0.0887264361227963 1.1607241153842112 0.0000000000000000 0.0183976157344106
16000.0000000000000000 2.5126933986529285 1.2448714053539089 0.0886794013280920 1.1607350024776264 0.0000000000000000 0.0184075894933009
16100.0000000000000000 2.5192890042968257 1.2516038008352195 0.0885687185254495 1.1606971298263442 0.0000000000000000 0.0184193551098125
16200.0000000000000000 2.5252279490096319 1.2576969305922328 0.0884094046045367 1.1606934596788305 0.0000000000000000 0.0184281541340323
16300.0000000000000000 2.5337150524180445 1.2661220568457445 0.0884940130500313 1.1606597619829782 0.0000000000000000 0.0184392205392906
16400.0000000000000000 2.5106380976962415 1.2429877309709287 0.0886148961482835 1.1605862376356937 0.0000000000000000 0.0184492329413360
16500.0000000000000000 2.5120879601118626 1.2445112769570463 0.0885740341107010 1.1605444595351695 0.0000000000000000 0.0184581895089463
16600.0000000000000000 2.5102933248203976 1.2426827605048525 0.0885652339241833 1.1605788430681212 0.0000000000000000 0.0184664873232411
16700.0000000000000000 2.5122704345171609 1.2446899976959740 0.0885570558467572 1.1605483758798625 0.0000000000000000 0.0184750050945671
16800.0000000000000000 2.5154459280516179 1.2479943706878953 0.0884456535489449 1.1605187116942282 0.0000000000000000 0.0184871921205496
16900.0000000000000000 2.5400276866787879 1.2727352857057821 0.0883388626248869 1.1604575665628925 0.0000000000000000 0.0184959717852267
17000.0000000000000000 2.5097179043780478 1.2421922196066866 0.0885550271042889 1.1604657813378834 0.0000000000000000 0.0185048763291886
17100.0000000000000000 2.5430069753037463 1.2773465995811357 0.0871857782996601 1.1600428682929738 0.0000000000000000 0.0184317291299767
17200.0000000000000000 2.5008446218177793 1.2344626270622374 0.0878297265037626 1.1601287215445584 0.0000000000000000 0.0184235467072208
17300.0000000000000000 2.4955021825464052 1.2295622081540303 0.0876247374726328 1.1599263477270452 0.0000000000000000 0.0183888891926971
17400.0000000000000000 2.4943276114402533 1.2287614582250190 0.0873731871909188 1.1598426878999961 0.0000000000000000 0.0183502781243195
17500.0000000000000000 2.4909040973916508 1.2257368628151597 0.0871404535531326 1.1597109129861090 0.0000000000000000 0.0183158680372495
17600.0000000000000000 2.4880462120493423 1.2232743692859687 0.0868836139307230 1.1596053266166400 0.0000000000000000 0.0182829022160111
17700.0000000000000000 2.4876291585610897 1.2231669521386557 0.0867096756154166 1.1595016654718138 0.0000000000000000 0.0182508653352038
17800.0000000000000000 2.4843501045350354 1.2201273694406227 0.0864957767021536 1.1595069258861863 0.0000000000000000 0.0182200325060726
17900.0000000000000000 2.4831851705043673 1.2192774580476415 0.0862467093968600 1.1594698764343954 0.0000000000000000 0.0181911266254703
18000.0000000000000000 2.4793089426908139 1.2158545808636088 0.0859299144267856 1.1593611787090821 0.0000000000000000 0.0181632686913374
18100.0000000000000000 2.4771669729144641 1.2141067354306345 0.0857363764043072 1.1591907459857387 0.0000000000000000 0.0181331150937836
18200.0000000000000000 2.4757246627408453 1.2130970890809358 0.0854817799332718 1.1590464952583897 0.0000000000000000 0.0180992984682478
18300.0000000000000000 2.4719781449069762 1.2097225452745421 0.0851872420087556 1.1590019714884900 0.0000000000000000 0.0180663861351883
18400.0000000000000000 2.4648877480689513 1.2038528497016749 0.0842731269202122 1.1587324722468535 0.0000000000000000 0.0180292992002109
18500.0000000000000000 2.4479044853652172 1.1891471710874812 0.0826297098134313 1.1581756197206448 0.0000000000000000 0.0179519847436600
18600.0000000000000000 2.4343334469428930 1.1778026814898690 0.0809899040069854 1.1576863033465732 0.0000000000000000 0.0178545580994650
18700.0000000000000000 2.4193527328011140 1.1650731483927854 0.0792667367402636 1.1572616201819879 0.0000000000000000 0.0177512274860770
18800.0000000000000000 2.4055296446946870 1.1533160494344370 0.0778440126807353 1.1567247892421333 0.0000000000000000 0.0176447933373814
18900.0000000000000000 2.3898920756211512 1.1402067274753971 0.0759624111542588 1.1561893289678911 0.0000000000000000 0.0175336080236045
19000.0000000000000000 2.3793320848954305 1.1317191073491952 0.0742383607603292 1.1559563914797542 0.0000000000000000 0.0174182253061515
19100.0000000000000000 2.3719475935537653 1.1259439614627118 0.0727796121067476 1.1559067198331652 0.0000000000000000 0.0173173001511405
19200.0000000000000000 2.3720601837183439 1.1264461017144145 0.0717146894250367 1.1566655861004327 0.0000000000000000 0.0172338064784599
19300.0000000000000000 2.4058482241827108 1.1572746624610990 0.0716427270159412 1.1597318771467910 0.0000000000000000 0.0171989575588798
19400.0000000000000000 2.5153775710098381 1.2549135028702558 0.0746757393839782 1.1684958276707784 0.0000000000000000 0.0172925010848260
19500.0000000000000000 2.7923207498501146 1.4986661803113144 0.0835925003319923 1.1923830810057452 0.0000000000000000 0.0176789882010627
19600.0000000000000000 3.4193728710979467 2.0357327575627266 0.1097968207865457 1.2551893558128278 0.0000000000000000 0.0186539369358466
19700.0000000000000000 4.5748160393620854 2.9759969509863282 0.1803356066711380 1.3975621052167773 0.0000000000000000 0.0209213764878418
19800.0000000000000000 6.1960179795081007 4.1967164064930529 0.3297034038163016 1.6451724459065484 0.0000000000000000 0.0244257232921980
19900.0000000000000000 7.7497302501196135 5.2756693066684850 0.5404106398181517 1.9057115925324726 0.0000000000000000 0.0279387111005037
20000.0000000000000000 8.2241084067737287 5.5637944332222169 0.6792628234258009 1.9509664739115811 0.0000000000000000 0.0300846762141296
20100.0000000000000000 7.2046602641647901 4.8902274790530598 0.6198560447500725 1.6637624521606811 0.0000000000000000 0.0308142882009774
20200.0000000000000000 5.4333520897869132 3.7604593839377669 0.4480224071367496 1.1947579413094962 0.0000000000000000 0.0301123574029009
20300.0000000000000000 3.7975086293729867 2.7073943158037022 0.2890214285751089 0.7738896551743053 0.0000000000000000 0.0272032298198701
20400.0000000000000000 2.6087639829066780 1.9230525604655844 0.1856147597122964 0.4773244016427764 0.0000000000000000 0.0227722610860210
20500.0000000000000000 1.7929339198311922 1.3552119108214868 0.1260346650936955 0.2936154288719184 0.0000000000000000 0.0180719150440915
20600.0000000000000000 1.2880865257867189 0.9875155879261739 0.0932036385552667 0.1933321122886718 0.0000000000000000 0.0140351870166067
20700.0000000000000000 0.9966668941656545 0.7708397372158138 0.0750779282479331 0.1396555120495875 0.0000000000000000 0.0110937166523200
20800.0000000000000000 0.8210553732234750 0.6375894436543760 0.0645576842614566 0.1098275414533494 0.0000000000000000 0.0090807038542931
20900.0000000000000000 0.7113826381326862 0.5549007375075375 0.0575486866506776 0.0912427397301271 0.0000000000000000 0.0076904742443440
21000.0000000000000000 0.6351782936645934 0.4977812789207917 0.0521995691946927 0.0784905802467948 0.0000000000000000 0.0067068653023142
21100.0000000000000000 0.5800258996085890 0.4565047842749072 0.0478860885717634 0.0696533593277054 0.0000000000000000 0.0059816674342130
21200.0000000000000000 0.5404461077528957 0.4278654937875622 0.0445049941462927 0.0626355800755879 0.0000000000000000 0.0054400397434528
21300.0000000000000000 0.5149334292362830 0.4109604345720936 0.0418720735029553 0.0570704265009178 0.0000000000000000 0.0050304946603164
21400.0000000000000000 0.4731536677691268 0.3770887824202053 0.0393070797931658 0.0520648873695401 0.0000000000000000 0.0046929181862157
21500.0000000000000000 0.4550308054495704 0.3656903279751120 0.0370618331162514 0.0478606796017884 0.0000000000000000 0.0044179647564185
21600.0000000000000000 0.4200583228913703 0.3365000670965186 0.0350492986500808 0.0443126779022374 0.0000000000000000 0.0041962792425335
21700.0000000000000000 0.4011756134206280 0.3221411712206446 0.0334732920795410 0.0415511237494874 0.0000000000000000 0.0040100263709551
21800.0000000000000000 0.3841076528762554 0.3091377494318215 0.0319095801247061 0.0392040837996446 0.0000000000000000 0.0038562395200832
21900.0000000000000000 0.3623119645771070 0.2909069042860408 0.0305883793008334 0.0370927447555783 0.0000000000000000 0.0037239362346545
22000.0000000000000000 0.3467660246547985 0.2785537891580330 0.0293881286700647 0.0352196662151546 0.0000000000000000 0.0036044406115462
22100.0000000000000000 0.3411169664705051 0.2757435241212582 0.0282781805538927 0.0335798722640389 0.0000000000000000 0.0035153895313153
22200.0000000000000000 0.3385011191923840 0.2754215463465326 0.0274733203063964 0.0321832921452089 0.0000000000000000 0.0034229603942461
22300.0000000000000000 0.3129771607191718 0.2522093423591572 0.0265379314465119 0.0308745840528779 0.0000000000000000 0.0033553028606248
22400.0000000000000000 0.3072309969312926 0.2485039978551772 0.0257070671617230 0.0297340810451875 0.0000000000000000 0.0032858508692049
22500.0000000000000000 0.3029190331472274 0.2458459564695721 0.0249987820233308 0.0288531068287813 0.0000000000000000 0.0032211878255432
22600.0000000000000000 0.2899720177233351 0.2344151308235465 0.0243530625424461 0.0280340080832184 0.0000000000000000 0.0031698162741241
22700.0000000000000000 0.2803395915280623 0.2262279891766225 0.0237175583862181 0.0272694235452773 0.0000000000000000 0.0031246204199444
22800.0000000000000000 0.2850346908016189 0.2322683623242021 0.0231637825664054 0.0265230435668074 0.0000000000000000 0.0030795023442041
22900.0000000000000000 0.2725724276398965 0.2208473212414676 0.0227559681428827 0.0259304551414173 0.0000000000000000 0.0030386831141289
23000.0000000000000000 0.3650928372645072 0.3126143441890708 0.0245246240792892 0.0249368655721094 0.0000000000000000 0.0030170034240377
23100.0000000000000000 0.2654458650786374 0.2164173683281620 0.0213797466320162 0.0246707842034365 0.0000000000000000 0.0029779659150228
23200.0000000000000000 0.2664047230763267 0.2187371776649676 0.0208879839966380 0.0238361761203878 0.0000000000000000 0.0029433852943334
23300.0000000000000000 0.2826526561201607 0.2363099688774070 0.0203333186107065 0.0230982373004834 0.0000000000000000 0.0029111313315638
23400.0000000000000000 0.2571099814188967 0.2122267564828557 0.0197492055299814 0.0222512823964142 0.0000000000000000 0.0028827370096454
23500.0000000000000000 0.2423289322719166 0.1986606406289049 0.0192280884642725 0.0215916419997484 0.0000000000000000 0.0028485611789908
23600.0000000000000000 1.0670319786035185 1.0242494092805365 0.0188864970906810 0.0210745687475726 0.0000000000000000 0.0028215034847283
23700.0000000000000000 0.2287654918802765 0.1881360514472962 0.0181217303029583 0.0197037065916240 0.0000000000000000 0.0028040035383980
23800.0000000000000000 0.2242210404376286 0.1855528791378084 0.0174545429949176 0.0184403993698969 0.0000000000000000 0.0027732189350057
23900.0000000000000000 0.2162758352163836 0.1788774020722334 0.0168541959198765 0.0177971033471355 0.0000000000000000 0.0027471338771382
24000.0000000000000000 0.2161513363050698 0.1797830324246208 0.0162762352769700 0.0173723836022840 0.0000000000000000 0.0027196850011950
24100.0000000000000000 0.2079265626372562 0.1724896277275730 0.0157636135098270 0.0169714206307591 0.0000000000000000 0.0027019007690972
24200.0000000000000000 0.1993935429753954 0.1646452516931263 0.0152805465282093 0.0167953240948407 0.0000000000000000 0.0026724206592191
24300.0000000000000000 0.2587185396352628 0.2243577765271602 0.0153227280546702 0.0164023803506833 0.0000000000000000 0.0026356547027491
24400.0000000000000000 0.1999568266536567 0.1660899510419698 0.0149581463143191 0.0162900226815887 0.0000000000000000 0.0026187066157791
24500.0000000000000000 0.1934331176796545 0.1605844680023696 0.0142410023301554 0.0159821161323617 0.0000000000000000 0.0026255312147678
24600.0000000000000000 0.1850930644255271 0.1528085045817029 0.0139411590831806 0.0157504816714696 0.0000000000000000 0.0025929190891740
24700.0000000000000000 0.1890444282336370 0.1573301766545554 0.0135947616921071 0.0155426366265332 0.0000000000000000 0.0025768532604413
24800.0000000000000000 0.1857352584458347 0.1544486884839652 0.0133323463099560 0.0153975437711714 0.0000000000000000 0.0025566798807420
24900.0000000000000000 0.1794340544914390 0.1485653867950585 0.0130583370087826 0.0152647334565126 0.0000000000000000 0.0025455972310852
25000.0000000000000000 0.1723046173958481 0.1420040635072606 0.0127589340670762 0.0150165343815540 0.0000000000000000 0.0025250854399574
25100.0000000000000000 0.1876381360024359 0.1578112089271546 0.0124274632416378 0.0148907546331037 0.0000000000000000 0.0025087092005398
25200.0000000000000000 0.1640153136127974 0.1347490601849150 0.0120968036434883 0.0146773515446478 0.0000000000000000 0.0024920982397464
25300.0000000000000000 0.1825402718632538 0.1537195330464718 0.0117019723518327 0.0146361027161661 0.0000000000000000 0.0024826637487832
25400.0000000000000000 0.1739795566904803 0.1456366258822262 0.0114682518103084 0.0143956968018219 0.0000000000000000 0.0024789821961238
25500.0000000000000000 0.1584969211420364 0.1307183973578413 0.0112261956862068 0.0140909430825253 0.0000000000000000 0.0024613850154630
25600.0000000000000000 0.1605818201993570 0.1332293007935484 0.0109757169639238 0.0139322838703743 0.0000000000000000 0.0024445185715105
25700.0000000000000000 0.1528490520051706 0.1258429751174265 0.0107816247835169 0.0137941815609673 0.0000000000000000 0.0024302705432598
25800.0000000000000000 0.2315638971186876 0.2048227087132103 0.0106213840560868 0.0137045485387571 0.0000000000000000 0.0024152558106333
25900.0000000000000000 0.2062513274995686 0.1796035939406671 0.0106667672779636 0.0135839242935874 0.0000000000000000 0.0023970419873505
26000.0000000000000000 0.1514872981989673 0.1254791729449315 0.0101800284894236 0.0134373187627206 0.0000000000000000 0.0023907780018915
26100.0000000000000000 0.1619292100984029 0.1360855554400457 0.0100973119779753 0.0133632710944101 0.0000000000000000 0.0023830715859718
26200.0000000000000000 0.1688281111132413 0.1432147263038585 0.0098322502633018 0.0134078656806073 0.0000000000000000 0.0023732688654736
26300.0000000000000000 0.1708037526870139 0.1442826100228419 0.0107835524538396 0.0133971248091605 0.0000000000000000 0.0023404654011719
26400.0000000000000000 0.1532532405756542 0.1270655888023211 0.0104895932454199 0.0133637984358394 0.0000000000000000 0.0023342600920737
26500.0000000000000000 0.1518964550698770 0.1263033847601530 0.0099924969329564 0.0132540567184038 0.0000000000000000 0.0023465166583636
26600.0000000000000000 0.1457652873271223 0.1204591556880956 0.0098219743982775 0.0131488327261048 0.0000000000000000 0.0023353245146444
26700.0000000000000000 0.1427791618351282 0.1176338103184240 0.0097305527073964 0.0130914295936281 0.0000000000000000 0.0023233692156797
26800.0000000000000000 0.1505965069255550 0.1255613221335473 0.0096627492782931 0.0130597566946321 0.0000000000000000 0.0023126788190826
26900.0000000000000000 0.1403364597545061 0.1153672505874311 0.0096180636181514 0.0130461223772810 0.0000000000000000 0.0023050231716425
27000.0000000000000000 0.1483827375059494 0.1235160583142206 0.0095407030990331 0.0130305730302860 0.0000000000000000 0.0022954030624096
27100.0000000000000000 0.1431262984820917 0.1183203516975737 0.0095000600296817 0.0130174714205896 0.0000000000000000 0.0022884153342467
27200.0000000000000000 0.1525167506363913 0.1277684850361754 0.0094365639868054 0.0130259587754459 0.0000000000000000 0.0022857428379646
27300.0000000000000000 0.1496299461689805 0.1250488680418256 0.0093830913373480 0.0129146129468109 0.0000000000000000 0.0022833738429960
27400.0000000000000000 0.1415932351092732 0.1171244530648570 0.0092946611203541 0.0128979718154233 0.0000000000000000 0.0022761491086388
27500.0000000000000000 0.1413081348939028 0.1169998754005380 0.0091894962356717 0.0128495227571564 0.0000000000000000 0.0022692405005366
27600.0000000000000000 0.1360153107764420 0.1117011336349879 0.0092074568383890 0.0128411451175014 0.0000000000000000 0.0022655751855638
27700.0000000000000000 0.1453564991317373 0.1210747841525327 0.0091747311979168 0.0128471243826594 0.0000000000000000 0.0022598593986284
27800.0000000000000000 0.1403283342540594 0.1161000231344177 0.0091248232391930 0.0128477622620794 0.0000000000000000 0.0022557256183693
27900.0000000000000000 0.1403242036115821 0.1161914616502814 0.0091183535827346 0.0127620759978869 0.0000000000000000 0.0022523123806793
28000.0000000000000000 0.1377482770130120 0.1136831738694618 0.0090363298727201 0.0127816575185799 0.0000000000000000 0.0022471157522503
28100.0000000000000000 0.1597936105417104 0.1357148304172538 0.0090508115538072 0.0127854833503413 0.0000000000000000 0.0022424852203081
28200.0000000000000000 0.5929542113139132 0.5700974556722258 0.0079598159971691 0.0126457051006028 0.0000000000000000 0.0022512345439155
28300.0000000000000000 0.1500188490792690 0.1262377919426588 0.0088504353037092 0.0127008919613468 0.0000000000000000 0.0022297298715542
28400.0000000000000000 0.1382720043515382 0.1148222425958281 0.0086565571191164 0.0125752183460305 0.0000000000000000 0.0022179862905632
28500.0000000000000000 0.1340585806472817 0.1108296017479885 0.0085437618235199 0.0124712023267851 0.0000000000000000 0.0022140147489882
28600.0000000000000000 0.1342123864599042 0.1110979269805535 0.0084834660129247 0.0124202921303009 0.0000000000000000 0.0022107013361251
28700.0000000000000000 0.1323219656336581 0.1093900872441575 0.0083529256832973 0.0123684979336159 0.0000000000000000 0.0022104547725875
28800.0000000000000000 0.1332837629264189 0.1105002803682324 0.0082478357664261 0.0123301258261207 0.0000000000000000 0.0022055209656397
28900.0000000000000000 0.1322551049727000 0.1096369342105213 0.0081519192908827 0.0122650091289572 0.0000000000000000 0.0022012423423388
29000.0000000000000000 0.1394291929896057 0.1168734071882373 0.0081113868923059 0.0122429868505149 0.0000000000000000 0.0022014120585477
29100.0000000000000000 0.1395228111782747 0.1171604596920915 0.0079896967528124 0.0121754645542664 0.0000000000000000 0.0021971901791044
29200.0000000000000000 0.1251887808050624 0.1030294008853723 0.0078912841857144 0.0120723203440978 0.0000000000000000 0.0021957753898778
29300.0000000000000000 0.1278054910142523 0.1057939830734285 0.0077402911386143 0.0120782051802059 0.0000000000000000 0.0021930116220035
29400.0000000000000000 0.1390451055257462 0.1169988599540336 0.0077916568821196 0.0120640322692422 0.0000000000000000 0.0021905564203508
29500.0000000000000000 0.1230938758091625 0.1015100365753079 0.0075202875394142 0.0118657202512130 0.0000000000000000 0.0021978314432274
29600.0000000000000000 0.1193053968159569 0.0980879784752385 0.0072488611017957 0.0117796402716453 0.0000000000000000 0.0021889169672773
29700.0000000000000000 0.1253910447787334 0.1044598992019323 0.0069922151031881 0.0117512193272931 0.0000000000000000 0.0021877111463199
29800.0000000000000000 0.1185390368374530 0.0978081241629724 0.0069441173991899 0.0116070001055199 0.0000000000000000 0.0021797951697709
29900.0000000000000000 0.1230999109243543 0.1026104625628190 0.0067628471066053 0.0115481462668738 0.0000000000000000 0.0021784549880562
30000.0000000000000000 0.1160706850795031 0.0958168967863889 0.0066130371038512 0.0114625825425982 0.0000000000000000 0.0021781686466648
30100.0000000000000000 0.1090264477749090 0.0889578710045659 0.0065419506461724 0.0113561420419956 0.0000000000000000 0.0021704840821751
30200.0000000000000000 0.1131228088444520 0.0933240444061954 0.0062841623360506 0.0113422991691442 0.0000000000000000 0.0021723029330618
30300.0000000000000000 0.1253638465522324 0.1057172942342854 0.0061769588623107 0.0113048810683407 0.0000000000000000 0.0021647123872956
30400.0000000000000000 0.1115824649301240 0.0922394907450124 0.0059734531700748 0.0111922434837288 0.0000000000000000 0.0021772775313081
30500.0000000000000000 0.1038580629314372 0.0848962765403846 0.0057297797471207 0.0110651596105631 0.0000000000000000 0.0021668470333688
30600.0000000000000000 0.1016107903584136 0.0828653870688754 0.0056286330817435 0.0109559483556841 0.0000000000000000 0.0021608218521106
30700.0000000000000000 0.1024457418381916 0.0838946059560428 0.0054787810327486 0.0109175161366297 0.0000000000000000 0.0021548387127705
30800.0000000000000000 0.1005019455744873 0.0821457467894455 0.0053710609229831 0.0108384604556956 0.0000000000000000 0.0021466774063631
30900.0000000000000000 0.1166746988487684 0.0983723982613294 0.0052199079392522 0.0109381671557845 0.0000000000000000 0.0021442254924023
31000.0000000000000000 0.0994728877453776 0.0813892428461342 0.0051715775258196 0.0107689770193977 0.0000000000000000 0.0021430903540260
31100.0000000000000000 0.0991608132073509 0.0812895700127777 0.0050631074576158 0.0106733123143014 0.0000000000000000 0.0021348234226561
31200.0000000000000000 0.0950282324377678 0.0772692362255228 0.0049621960319708 0.0106666934946212 0.0000000000000000 0.0021301066856531
31300.0000000000000000 0.1032348097895556 0.0857316319385936 0.0048208680861916 0.0105589897588313 0.0000000000000000 0.0021233200059390
31400.0000000000000000 0.0889970538888114 0.0716364202828879 0.0047254572465582 0.0105152709224483 0.0000000000000000 0.0021199054369170
31500.0000000000000000 0.1144484150558304 0.0971822008786283 0.0046620214515245 0.0104891163905919 0.0000000000000000 0.0021150763350856
31600.0000000000000000 0.0893148653513569 0.0722672302215399 0.0045400740108263 0.0103915333670217 0.0000000000000000 0.0021160277519690
31700.0000000000000000 0.0853628046374224 0.0685652805637200 0.0044282826040607 0.0102601852618329 0.0000000000000000 0.0021090562078088
31800.0000000000000000 0.0864257973613019 0.0697522051357707 0.0043372956801621 0.0102320595344201 0.0000000000000000 0.0021042370109490
31900.0000000000000000 0.1183591427883160 0.1015856468645086 0.0044487177891975 0.0102291441926018 0.0000000000000000 0.0020956339420080
32000.0000000000000000 0.0845987040883284 0.0682769843127846 0.0041978380506735 0.0100232086621349 0.0000000000000000 0.0021006730627353
32100.0000000000000000 0.0835323191173248 0.0674272475558848 0.0040814606624778 0.0099247661983350 0.0000000000000000 0.0020988447006272
32200.0000000000000000 0.0913713704885693 0.0754009896690078 0.0039396231561969 0.0099334422262218 0.0000000000000000 0.0020973154371428
32300.0000000000000000 0.0818342871006959 0.0659120554780120 0.0039436381626385 0.0098903630023581 0.0000000000000000 0.0020882304576873
32400.0000000000000000 0.0792752066607462 0.0635154938388684 0.0038887771641508 0.0097889123137734 0.0000000000000000 0.0020820233439536
32500.0000000000000000 0.0805943251879515 0.0649730670345959 0.0038424989484143 0.0097047446273347 0.0000000000000000 0.0020740145776066
32600.0000000000000000 0.0931333750544729 0.0776050069872216 0.0037604365383117 0.0096975661195638 0.0000000000000000 0.0020703654093758
32700.0000000000000000 0.1032381464838472 0.0877034427747684 0.0037588288088909 0.0097108728317769 0.0000000000000000 0.0020650020684111
32800.0000000000000000 0.0812613393176710 0.0658654196246842 0.0036845445086116 0.0096467572796772 0.0000000000000000 0.0020646179046981
32900.0000000000000000 0.0827683053837933 0.0674795077919201 0.0036291302152239 0.0096005039153985 0.0000000000000000 0.0020591634612508
33000.0000000000000000 0.1136276126603551 0.0977564299877684 0.0041738007550662 0.0096722751827549 0.0000000000000000 0.0020251067347657
33100.0000000000000000 0.0788998152269983 0.0634841627590506 0.0038061665875442 0.0095689379410041 0.0000000000000000 0.0020405479393995
33200.0000000000000000 0.0939965044383223 0.0786427513397963 0.0037035671285996 0.0095960377569712 0.0000000000000000 0.0020541482129552
33300.0000000000000000 0.0751796348287060 0.0600997567963824 0.0036232712231915 0.0094026022284279 0.0000000000000000 0.0020540045807042
33400.0000000000000000 0.0772090641780573 0.0622652105016957 0.0036053770377237 0.0092871441805006 0.0000000000000000 0.0020513324581374
33500.0000000000000000 0.0841337387241483 0.0693823147264924 0.0035599720991011 0.0091412301357826 0.0000000000000000 0.0020502217627722
33600.0000000000000000 0.1431231997958992 0.1285020268941860 0.0035637798185744 0.0090105872327880 0.0000000000000000 0.0020468058503508
33700.0000000000000000 0.0918000303357445 0.0774573686257600 0.0034765673929314 0.0088236387198380 0.0000000000000000 0.0020424555972151
33800.0000000000000000 0.0916582130389771 0.0773045695270748 0.0034999295409895 0.0088146748300354 0.0000000000000000 0.0020390391408775
33900.0000000000000000 0.0861202699029558 0.0719253205746346 0.0034837390245623 0.0086778709108859 0.0000000000000000 0.0020333393928731
34000.0000000000000000 0.0798870302356973 0.0658110581176733 0.0034037684065062 0.0086471280914629 0.0000000000000000 0.0020250756200548
34100.0000000000000000 0.0824457095838857 0.0683206390170797 0.0034242972091035 0.0086795762156216 0.0000000000000000 0.0020211971420808
34200.0000000000000000 0.0704714740508953 0.0564242302008731 0.0033891018204135 0.0086450738371391 0.0000000000000000 0.0020130681924696
34300.0000000000000000 0.0845965908033090 0.0705525305579658 0.0033657602547261 0.0086698183708047 0.0000000000000000 0.0020084816198123
34400.0000000000000000 0.0836471484951773 0.0694102054625118 0.0034571496140217 0.0087684266692358 0.0000000000000000 0.0020113667494080
34500.0000000000000000 0.0722049273546541 0.0581667301666400 0.0033726960838685 0.0086628059029602 0.0000000000000000 0.0020026952011854
34600.0000000000000000 0.0714783153218146 0.0574696702852544 0.0033364571488787 0.0086723159824675 0.0000000000000000 0.0019998719052140
34700.0000000000000000 0.0730190109674857 0.0590041583375151 0.0033184161921723 0.0086982441730913 0.0000000000000000 0.0019981922647070
34800.0000000000000000 0.0851193521585572 0.0710532873384945 0.0033456334915787 0.0087251929666776 0.0000000000000000 0.0019952383618064
34900.0000000000000000 0.0930448572829048 0.0789305517302820 0.0033068364600339 0.0088133407862794 0.0000000000000000 0.0019941283063096
35000.0000000000000000 0.0923785471569984 0.0780852489758630 0.0033781156830669 0.0089199170290573 0.0000000000000000 0.0019952654690112
35100.0000000000000000 0.0825106121988389 0.0682861007755256 0.0033411024337525 0.0088901793872525 0.0000000000000000 0.0019932296023083
35200.0000000000000000 0.0709934520156803 0.0568655029000209 0.0032699475353692 0.0088679038754262 0.0000000000000000 0.0019900977048641
35300.0000000000000000 0.0721781640080351 0.0580505614907343 0.0032517495711673 0.0088864105420694 0.0000000000000000 0.0019894424040643
35400.0000000000000000 0.0857724032086773 0.0717072433627167 0.0032359740877123 0.0088415587318113 0.0000000000000000 0.0019876270264370
35500.0000000000000000 0.0895278725926711 0.0753943177044768 0.0032443986388254 0.0089041788384809 0.0000000000000000 0.0019849774108880
35600.0000000000000000 0.0819959218139388 0.0677909831063352 0.0032880185891972 0.0089304485674716 0.0000000000000000 0.0019864715509348
35700.0000000000000000 0.0704528044542136 0.0563369789042361 0.0032404549576981 0.0088931080853805 0.0000000000000000 0.0019822625068990
35800.0000000000000000 0.0740335990999513 0.0599454435049097 0.0032243679816190 0.0088819117399528 0.0000000000000000 0.0019818758734697
35900.0000000000000000 0.1013128646675321 0.0871331649743591 0.0032411478622312 0.0089569297232973 0.0000000000000000 0.0019816221076445
36000.0000000000000000 0.0843053062758995 0.0700396490621368 0.0032756459479342 0.0090083616459147 0.0000000000000000 0.0019816496199137
36100.0000000000000000 0.0827176639287964 0.0685823618999151 0.0031783870574326 0.0089796195904251 0.0000000000000000 0.0019772953810236
36200.0000000000000000 0.0709456969715558 0.0568276328221645 0.0031948713873819 0.0089498818447872 0.0000000000000000 0.0019733109172222
36300.0000000000000000 0.0695074186201775 0.0553943931296504 0.0031913178560318 0.0089503292319551 0.0000000000000000 0.0019713784025403
36400.0000000000000000 0.0825755474986830 0.0684887609145722 0.0031549846455819 0.0089599876456824 0.0000000000000000 0.0019718142928466
36500.0000000000000000 0.0792309868127142 0.0651144419814540 0.0032093700477058 0.0089333119016275 0.0000000000000000 0.0019738628819269
36600.0000000000000000 0.0759276219831371 0.0619119097344956 0.0032066402995264 0.0088391388456686 0.0000000000000000 0.0019699331034465
36700.0000000000000000 0.0687189880237334 0.0547300824002518 0.0031755286975158 0.0088458799684865 0.0000000000000000 0.0019674969574794
36800.0000000000000000 0.0687865572547521 0.0548206835050170 0.0031246592523480 0.0088742111830001 0.0000000000000000 0.0019670033143870
36900.0000000000000000 0.0730333482695517 0.0590601876989618 0.0031169546731859 0.0088905652198071 0.0000000000000000 0.0019656406775970
37000.0000000000000000 0.0702610421689691 0.0563205516805972 0.0030935226975677 0.0088837991389209 0.0000000000000000 0.0019631686518833
37100.0000000000000000 0.0787901570757542 0.0648638430287061 0.0031015422838967 0.0088654310842788 0.0000000000000000 0.0019593406788726
37200.0000000000000000 0.0717101917250200 0.0577667453322018 0.0031174500070588 0.0088673576516747 0.0000000000000000 0.0019586387340846
37300.0000000000000000 0.0930896153397129 0.0792114435910847 0.0030866764209870 0.0088256909255129 0.0000000000000000 0.0019658044021282
37400.0000000000000000 0.0735427480922795 0.0598407563102839 0.0029770511623349 0.0087871580072681 0.0000000000000000 0.0019377826123925
37500.0000000000000000 0.0708833337742212 0.0572601214670637 0.0029333574709790 0.0087581800952641 0.0000000000000000 0.0019316747409144
37600.0000000000000000 0.0684805917025253 0.0548824931523725 0.0029316590679780 0.0087307388132119 0.0000000000000000 0.0019357006689629
37700.0000000000000000 0.0658229954424419 0.0522701827456517 0.0029004247187444 0.0087124689252893 0.0000000000000000 0.0019399190527564
37800.0000000000000000 0.0717962928259293 0.0582828423682735 0.0028726836846193 0.0086964287823333 0.0000000000000000 0.0019443379907033
37900.0000000000000000 0.1190813708206400 0.1053328151339136 0.0028730800762437 0.0089239617489759 0.0000000000000000 0.0019515138615069
38000.0000000000000000 0.0801398058992497 0.0664780078146210 0.0028863898480419 0.0088213452860234 0.0000000000000000 0.0019540629505634
38100.0000000000000000 0.0618727001762169 0.0484517806376726 0.0028096929431620 0.0086527490055644 0.0000000000000000 0.0019584775898180
38200.0000000000000000 0.0706912479110059 0.0573018270779053 0.0027695363457470 0.0086600453261322 0.0000000000000000 0.0019598391612214
38300.0000000000000000 0.0721242929005169 0.0586826974815617 0.0028158123335334 0.0086642260559821 0.0000000000000000 0.0019615570294398
38400.0000000000000000 0.0728694835050176 0.0593979857354989 0.0027926907466349 0.0087180045076617 0.0000000000000000 0.0019608025152221
38500.0000000000000000 0.0650756752954615 0.0517629057795198 0.0027067090189697 0.0086450092543315 0.0000000000000000 0.0019610512426405
38600.0000000000000000 0.0682854027418932 0.0550172053452554 0.0026794797526165 0.0086260161815388 0.0000000000000000 0.0019627014624825
38700.0000000000000000 0.0693439548495811 0.0560408952432519 0.0026436026433450 0.0086938812508999 0.0000000000000000 0.0019655757120842
38800.0000000000000000 0.0749010977658001 0.0616469769434189 0.0026390550206582 0.0086500456391488 0.0000000000000000 0.0019650201625741
38900.0000000000000000 0.0876590338556682 0.0742879605422223 0.0026341015894912 0.0087629906769334 0.0000000000000000 0.0019739810470213
39000.0000000000000000 0.0736170135657475 0.0603346221343508 0.0026384581997008 0.0086722748818957 0.0000000000000000 0.0019716583498002
39100.0000000000000000 0.0656592262273359 0.0524449638247569 0.0026079809947573 0.0086359342824347 0.0000000000000000 0.0019703471253870
39200.0000000000000000 0.0613217037564926 0.0481603517622142 0.0026155925260813 0.0085766721199065 0.0000000000000000 0.0019690873482906
39300.0000000000000000 0.0714643543871488 0.0583550992197760 0.0025291481682824 0.0086108502681245 0.0000000000000000 0.0019692567309659
39400.0000000000000000 0.0657528772574219 0.0525968823234027 0.0025340490666900 0.0086517666531280 0.0000000000000000 0.0019701792142013
39500.0000000000000000 0.0940113328107605 0.0803234558783171 0.0030421024007999 0.0086420514342598 0.0000000000000000 0.0020037230973837
39600.0000000000000000 0.0699533575343098 0.0570082019713590 0.0023553962500819 0.0085916095179939 0.0000000000000000 0.0019981497948749
39700.0000000000000000 0.0648939984274094 0.0520197379540737 0.0023397155178461 0.0085385066647327 0.0000000000000000 0.0019960382907570
39800.0000000000000000 0.0591437116302434 0.0463748895917795 0.0022691459771334 0.0085018853885075 0.0000000000000000 0.0019977906728229
39900.0000000000000000 0.0826547387848410 0.0697872286619556 0.0022799513376112 0.0085885695097632 0.0000000000000000 0.0019989892755110
40000.0000000000000000 0.0836278907600590 0.0707218957993833 0.0022788875322251 0.0086275922234618 0.0000000000000000 0.0019995152049888
40100.0000000000000000 0.0505794683715786 0.0379230084530683 0.0022044572404906 0.0084521757574057 0.0000000000000000 0.0019998269206139
40200.0000000000000000 0.0636379292820361 0.0510602509509070 0.0021988065185565 0.0083809873910049 0.0000000000000000 0.0019978844215677
40300.0000000000000000 0.0442259806195308 0.0317392610181032 0.0021337880734877 0.0083564364474376 0.0000000000000000 0.0019964950805023
40400.0000000000000000 0.0437154496691590 0.0312590244057395 0.0021175849611160 0.0083430782072674 0.0000000000000000 0.0019957620950360
40500.0000000000000000 0.0427206776099456 0.0303277579322356 0.0020756056335774 0.0083231156495239 0.0000000000000000 0.0019941983946087
40600.0000000000000000 0.0420044674471859 0.0296495133173931 0.0020562435299801 0.0083061933784617 0.0000000000000000 0.0019925172213511
40700.0000000000000000 0.0411882508740494 0.0288822919827728 0.0020251725709496 0.0082894634166586 0.0000000000000000 0.0019913229036683
40800.0000000000000000 0.0408036371457331 0.0285331175837309 0.0020015636127498 0.0082794670407592 0.0000000000000000 0.0019894889084932
40900.0000000000000000 0.0403365515220468 0.0281169107525390 0.0019763009769954 0.0082552698575357 0.0000000000000000 0.0019880699349767
41000.0000000000000000 0.0399735453349231 0.0277969233045868 0.0019507256298449 0.0082392564365618 0.0000000000000000 0.0019866399639297
41100.0000000000000000 0.0395641830408569 0.0274203065814712 0.0019291962559063 0.0082287584094913 0.0000000000000000 0.0019859217939882
41200.0000000000000000 0.0391321592316663 0.0270151339455999 0.0019069820339683 0.0082250619234489 0.0000000000000000 0.0019849813286493
41300.0000000000000000 0.0387253095982510 0.0266284699751906 0.0018843842975453 0.0082284532927654 0.0000000000000000 0.0019840020327498
41400.0000000000000000 0.0383819686808815 0.0263063378901216 0.0018661936385700 0.0082255737142585 0.0000000000000000 0.0019838634379313
41500.0000000000000000 0.0379886854813417 0.0259242069332261 0.0018477859735513 0.0082329816747061 0.0000000000000000 0.0019837108998581
41600.0000000000000000 0.0376826250210054 0.0256314454824947 0.0018276797390303 0.0082401297843147 0.0000000000000000 0.0019833700151658
41700.0000000000000000 0.0373234595580589 0.0252772622910587 0.0018061908480531 0.0082574858811007 0.0000000000000000 0.0019825205378465
41800.0000000000000000 0.0371298782910830 0.0250987287233859 0.0017872881105171 0.0082623092003898 0.0000000000000000 0.0019815522567903
41900.0000000000000000 0.0479937061142806 0.0360255363325481 0.0017331232177716 0.0082263155432897 0.0000000000000000 0.0020087310206713
42000.0000000000000000 0.0370365929249491 0.0251127690429158 0.0016909739715359 0.0082223633698498 0.0000000000000000 0.0020104865406475
42100.0000000000000000 0.0360781013610320 0.0241553571999744 0.0016757299794030 0.0082413669872629 0.0000000000000000 0.0020056471943918
42200.0000000000000000 0.0356491527434970 0.0237357772093870 0.0016584432664305 0.0082519250647371 0.0000000000000000 0.0020030072029425
42300.0000000000000000 0.0352962850598982 0.0233898949871878 0.0016390158851596 0.0082658545975770 0.0000000000000000 0.0020015195899738
42400.0000000000000000 0.0350304487834134 0.0231241384650199 0.0016259523220504 0.0082797944320361 0.0000000000000000 0.0020005635643070
42500.0000000000000000 0.0347471960061199 0.0228645927852805 0.0016103614734696 0.0082727492551338 0.0000000000000000 0.0019994924922361
42600.0000000000000000 0.0344703023158886 0.0226176804090671 0.0015978050655200 0.0082562342819614 0.0000000000000000 0.0019985825593401
42700.0000000000000000 0.0342793798884482 0.0224501695370243 0.0015856847200061 0.0082455248127894 0.0000000000000000 0.0019980008186285
42800.0000000000000000 0.0341017964708614 0.0222954048438299 0.0015729968796817 0.0082361843778101 0.0000000000000000 0.0019972103695398
42900.0000000000000000 0.0338917947526894 0.0221053818143268 0.0015614389921238 0.0082284118969213 0.0000000000000000 0.0019965620493176
43000.0000000000000000 0.0337108767308601 0.0219318937637954 0.0015518627438496 0.0082313843956112 0.0000000000000000 0.0019957358276039
43100.0000000000000000 0.0335274732677751 0.0217468239373112 0.0015407165225479 0.0082450307180809 0.0000000000000000 0.0019949020898351
43200.0000000000000000 0.0333488029436406 0.0215706664334523 0.0015319519416839 0.0082520165391668 0.0000000000000000 0.0019941680293376
43300.0000000000000000 0.0331982002003046 0.0214328896026187 0.0015207683029965 0.0082511878705231 0.0000000000000000 0.0019933544241663
43400.0000000000000000 0.0329791550550674 0.0212311679020524 0.0015109594419355 0.0082445644258638 0.0000000000000000 0.0019924632852157
43500.0000000000000000 0.0328754142195899 0.0211460737980555 0.0015018292604171 0.0082356995691261 0.0000000000000000 0.0019918115919912
43600.0000000000000000 0.0326821187392599 0.0209588817064050 0.0014929347140177 0.0082391844013639 0.0000000000000000 0.0019911179174732
43700.0000000000000000 0.0325277527386554 0.0208062297589344 0.0014845299811943 0.0082465993482356 0.0000000000000000 0.0019903936502912
43800.0000000000000000 0.0323655127616813 0.0206480994622164 0.0014759056504714 0.0082518257356963 0.0000000000000000 0.0019896819132972
43900.0000000000000000 0.0322285689812176 0.0205200523989975 0.0014663713352914 0.0082532204717559 0.0000000000000000 0.0019889247751729
44000.0000000000000000 0.0320887894092463 0.0203877977177967 0.0014606708882656 0.0082522427444740 0.0000000000000000 0.0019880780587100
44100.0000000000000000 0.0319495652829074 0.0202612904381939 0.0014521219714843 0.0082488896498645 0.0000000000000000 0.0019872632233646
44200.0000000000000000 0.0318043120474296 0.0201305917788750 0.0014436673348889 0.0082436507676638 0.0000000000000000 0.0019864021660019
44300.0000000000000000 0.0316673070669209 0.0200166984878183 0.0014361266952558 0.0082289102680585 0.0000000000000000 0.0019855716157882
44400.0000000000000000 0.0315265403245671 0.0198861604074157 0.0014281126874011 0.0082277021352280 0.0000000000000000 0.0019845650945222
44500.0000000000000000 0.0314001553391612 0.0197784365799788 0.0014219734088081 0.0082161659404795 0.0000000000000000 0.0019835794098948
44600.0000000000000000 0.0312631632232234 0.0196560954678358 0.0014152305638121 0.0082092283445635 0.0000000000000000 0.0019826088470120
44700.0000000000000000 0.0311256746355868 0.0195314551908089 0.0014086395714184 0.0082039946302871 0.0000000000000000 0.0019815852430724
44800.0000000000000000 0.0309890282143345 0.0194145151060333 0.0014012558915276 0.0081926688415681 0.0000000000000000 0.0019805883752055
44900.0000000000000000 0.0308464357252931 0.0193019186944954 0.0013944467192433 0.0081705938454133 0.0000000000000000 0.0019794764661411
45000.0000000000000000 0.0307050329174115 0.0191943974994393 0.0013889771008550 0.0081434732828117 0.0000000000000000 0.0019781850343056
45100.0000000000000000 0.0305595762321671 0.0190956379309745 0.0013814113556905 0.0081054553429419 0.0000000000000000 0.0019770716025602
45200.0000000000000000 0.0304043020134382 0.0189941343670955 0.0013752581681435 0.0080590375039929 0.0000000000000000 0.0019758719742063
45300.0000000000000000 0.0302438286353465 0.0188762142125519 0.0013689688821846 0.0080240061941776 0.0000000000000000 0.0019746393464324
45400.0000000000000000 0.0300853126811850 0.0187595736214012 0.0013632782044000 0.0079893225986371 0.0000000000000000 0.0019731382567467
45500.0000000000000000 0.0299149885544635 0.0186453429240509 0.0013574741564224 0.0079403337411642 0.0000000000000000 0.0019718377328260
45600.0000000000000000 0.0297530855327556 0.0185193841013799 0.0013522935596362 0.0079109195922591 0.0000000000000000 0.0019704882794803
45700.0000000000000000 0.0295913573128690 0.0183949288341776 0.0013458774672524 0.0078812810952637 0.0000000000000000 0.0019692699161754
45800.0000000000000000 0.0294285384045162 0.0182633659525438 0.0013401310618389 0.0078569255422880 0.0000000000000000 0.0019681158478455
45900.0000000000000000 0.0292590823354908 0.0181316416425537 0.0013347839951524 0.0078256483000620 0.0000000000000000 0.0019670083977226
46000.0000000000000000 0.0290782620826824 0.0179767692792702 0.0013287746649465 0.0078069453856434 0.0000000000000000 0.0019657727528223
46100.0000000000000000 0.0422254075118724 0.0311303656535197 0.0013681008558206 0.0077671955881872 0.0000000000000000 0.0019597454143448
46200.0000000000000000 0.0308085603547515 0.0197938942228392 0.0013318961965686 0.0077288196019453 0.0000000000000000 0.0019539503333984
46300.0000000000000000 0.0292817532081282 0.0183584929477876 0.0013126633382688 0.0076567071375292 0.0000000000000000 0.0019538897845426
46400.0000000000000000 0.0285582474036331 0.0177495897709659 0.0012990024701119 0.0075545436685108 0.0000000000000000 0.0019551114940444
46500.0000000000000000 0.0279932466573927 0.0173094120649485 0.0012886511538964 0.0074385714785779 0.0000000000000000 0.0019566119599698
46600.0000000000000000 0.0273857840353787 0.0168831367991318 0.0012806327702426 0.0072634314520302 0.0000000000000000 0.0019585830139742
46700.0000000000000000 0.0265952839892333 0.0164400842697856 0.0012732831729731 0.0069214603541811 0.0000000000000000 0.0019604561922935
46800.0000000000000000 0.0257145496146693 0.0159915759496024 0.0012669995597778 0.0064943968720532 0.0000000000000000 0.0019615772332359
46900.0000000000000000 0.0248182032909844 0.0155284093659549 0.0012619730718824 0.0060658481669914 0.0000000000000000 0.0019619726861556
47000.0000000000000000 0.0238757647583014 0.0150668880314909 0.0012566754606088 0.0055906215484627 0.0000000000000000 0.0019615797177390
47100.0000000000000000 0.0230625794295580 0.0147108757889180 0.0012528013948527 0.0051382934571602 0.0000000000000000 0.0019606087886270
47200.0000000000000000 0.0223083462073860 0.0144107000335668 0.0012484984220665 0.0046904049480456 0.0000000000000000 0.0019587428037070
47300.0000000000000000 0.0216520675044152 0.0141392393325445 0.0012449069048277 0.0043110271509861 0.0000000000000000 0.0019568941160570
47400.0000000000000000 0.0210658243543227 0.0139127645483344 0.0012416051609904 0.0039565079621991 0.0000000000000000 0.0019549466827988
47500.0000000000000000 0.0205480888814720 0.0137132247694391 0.0012381632405177 0.0036438050925116 0.0000000000000000 0.0019528957790036
47600.0000000000000000 0.0201161518623378 0.0135390450342488 0.0012339503570934 0.0033924254469304 0.0000000000000000 0.0019507310240652
47700.0000000000000000 0.0197387445794016 0.0133812840185610 0.0012308603599585 0.0031780681252761 0.0000000000000000 0.0019485320756060
47800.0000000000000000 0.0194243647358562 0.0132488037218491 0.0012271602553850 0.0030019460172142 0.0000000000000000 0.0019464547414080
47900.0000000000000000 0.0191590575678074 0.0131302464341924 0.0012236997643716 0.0028606369881023 0.0000000000000000 0.0019444743811410
48000.0000000000000000 0.0189287682360694 0.0130213641283964 0.0012203358753291 0.0027446086497637 0.0000000000000000 0.0019424595825802
48100.0000000000000000 0.0187247312675388 0.0129243993893504 0.0012167238657269 0.0026431347808261 0.0000000000000000 0.0019404732316354
48200.0000000000000000 0.0185470969608269 0.0128339143803931 0.0012131724158967 0.0025614192620975 0.0000000000000000 0.0019385909024396
48300.0000000000000000 0.0183907144714452 0.0127511399810393 0.0012100131066424 0.0024927860923540 0.0000000000000000 0.0019367752914094
48400.0000000000000000 0.0182519832030395 0.0126752419660032 0.0012059732718826 0.0024357659433822 0.0000000000000000 0.0019350020217715
48500.0000000000000000 0.0181275360648534 0.0126057001782051 0.0012025260598886 0.0023861033503111 0.0000000000000000 0.0019332064764485
48600.0000000000000000 0.0180166226141990 0.0125397693773398 0.0011992055981396 0.0023462396786145 0.0000000000000000 0.0019314079601050
48700.0000000000000000 0.0179143027568975 0.0124713078763137 0.0011959003289912 0.0023174596246857 0.0000000000000000 0.0019296349269070
48800.0000000000000000 0.0178191260297305 0.0124046347044808 0.0011923179572752 0.0022943006538531 0.0000000000000000 0.0019278727141215
48900.0000000000000000 0.0177298113805558 0.0123412463791017 0.0011890367195213 0.0022733132482756 0.0000000000000000 0.0019262150336573
49000.0000000000000000 0.0176466186929552 0.0122828015170932 0.0011857425184161 0.0022535219350856 0.0000000000000000 0.0019245527223603
49100.0000000000000000 0.0175675515940690 0.0122271473143431 0.0011820702149657 0.0022354756462725 0.0000000000000000 0.0019228584184877
49200.0000000000000000 0.0174910001872543 0.0121719614444951 0.0011788771762487 0.0022189710936531 0.0000000000000000 0.0019211904728574
49300.0000000000000000 0.0174181432316183 0.0121241541513663 0.0011754945874612 0.0021989151014945 0.0000000000000000 0.0019195793912964
49400.0000000000000000 0.0173331869871123 0.0120599527464333 0.0011717558085163 0.0021834277795548 0.0000000000000000 0.0019180506526079
49500.0000000000000000 0.0172464931926038 0.0120068225177163 0.0011681672482636 0.0021552320680532 0.0000000000000000 0.0019162713585707
49600.0000000000000000 0.0171222674529199 0.0119464406180155 0.0011647259009728 0.0020963841214469 0.0000000000000000 0.0019147168124848
49700.0000000000000000 0.0169230785801687 0.0118621700826253 0.0011607429047028 0.0019867905283313 0.0000000000000000 0.0019133750645093
49800.0000000000000000 0.0167146196595950 0.0117653348820270 0.0011568539434068 0.0018803427662042 0.0000000000000000 0.0019120880679570
49900.0000000000000000 0.0165192876219340 0.0116708904113868 0.0011535449751154 0.0017841891916331 0.0000000000000000 0.0019106630437987
50000.0000000000000000 0.0163495858331196 0.0115917705071257 0.0011497833837720 0.0016988547902576 0.0000000000000000 0.0019091771519644


==> figures/parametric_shape_inference/cylinder3/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0106739667508288
100.0000000000000000 0.0108880892944929
150.0000000000000000 0.0109351068061538
200.0000000000000000 0.0108207193000725
250.0000000000000000 0.0110999709841146
300.0000000000000000 0.0107967182942907
350.0000000000000000 0.0122360536246548
400.0000000000000000 0.0117359178001570
450.0000000000000000 0.0115313000513454
500.0000000000000000 0.0113901994725323
550.0000000000000000 0.0112788765244885
600.0000000000000000 0.0111931240060217
650.0000000000000000 0.0111320825692735
700.0000000000000000 0.0110962048808932
750.0000000000000000 0.0110863400735777
800.0000000000000000 0.0111039990106338
850.0000000000000000 0.0111507437219825
900.0000000000000000 0.0112275748433947
950.0000000000000000 0.0113357135804935
1000.0000000000000000 0.0114766208807156
1050.0000000000000000 0.0116516515101410
1100.0000000000000000 0.0118613036800489
1150.0000000000000000 0.0121055546806802
1200.0000000000000000 0.0123841645861827
1250.0000000000000000 0.0126976596418562
1300.0000000000000000 0.0130491082727912
1350.0000000000000000 0.0134236276477731
1400.0000000000000000 0.0139474590573904
1450.0000000000000000 0.0142729885598400
1500.0000000000000000 0.0141726103546876
1550.0000000000000000 0.0142943745570586
1600.0000000000000000 0.0143515101049214
1650.0000000000000000 0.0143970598437691
1700.0000000000000000 0.0144414048935210
1750.0000000000000000 0.0144845810498042
1800.0000000000000000 0.0145268355366971
1850.0000000000000000 0.0145680915961495
1900.0000000000000000 0.0146083658536293
1950.0000000000000000 0.0146474931010028
2000.0000000000000000 0.0146852855999520
2050.0000000000000000 0.0147024208094872
2100.0000000000000000 0.0147451463850131
2150.0000000000000000 0.0147775229306132
2200.0000000000000000 0.0148064812836190
2250.0000000000000000 0.0148151493129628
2300.0000000000000000 0.0148466678066934
2350.0000000000000000 0.0148693631270443
2400.0000000000000000 0.0148905504306224
2450.0000000000000000 0.0148952485330412
2500.0000000000000000 0.0149094551198268
2550.0000000000000000 0.0148904365776824
2600.0000000000000000 0.0151496960970557
2650.0000000000000000 0.0153574017119797
2700.0000000000000000 0.0157271569571330
2750.0000000000000000 0.0160823510217323
2800.0000000000000000 0.0164380956766379
2850.0000000000000000 0.0167970046738831
2900.0000000000000000 0.0171750217841118
2950.0000000000000000 0.0178328097663764
3000.0000000000000000 0.0184119938064805
3050.0000000000000000 0.0189132524725476
3100.0000000000000000 0.0190083080067826
3150.0000000000000000 0.0190487342775077
3200.0000000000000000 0.0190815446986022
3250.0000000000000000 0.0191118762914637
3300.0000000000000000 0.0191431245696861
3350.0000000000000000 0.0191893952728455
3400.0000000000000000 0.0191667581283395
3450.0000000000000000 0.0192231409495378
3500.0000000000000000 0.0192470655561506
3550.0000000000000000 0.0192604728430828
3600.0000000000000000 0.0192717595725663
3650.0000000000000000 0.0193025835768030
3700.0000000000000000 0.0193159237564699
3750.0000000000000000 0.0193480571185096
3800.0000000000000000 0.0193435424066319
3850.0000000000000000 0.0195658626046343
3900.0000000000000000 0.0198053599786655
3950.0000000000000000 0.0199423443875870
4000.0000000000000000 0.0201508396849358
4050.0000000000000000 0.0203735232148192
4100.0000000000000000 0.0205826118151795
4150.0000000000000000 0.0207763592750531
4200.0000000000000000 0.0209487213263149
4250.0000000000000000 0.0210869087452160
4300.0000000000000000 0.0215892252501886
4350.0000000000000000 0.0220952348531789
4400.0000000000000000 0.0225648861141139
4450.0000000000000000 0.0230020195364560
4500.0000000000000000 0.0233926409835826
4550.0000000000000000 0.0236136542115961
4600.0000000000000000 0.0236623226714611
4650.0000000000000000 0.0236891048023992
4700.0000000000000000 0.0237105293175927
4750.0000000000000000 0.0237288799957076
4800.0000000000000000 0.0237465272497751
4850.0000000000000000 0.0237667359077543
4900.0000000000000000 0.0237928655821876
4950.0000000000000000 0.0238143676085875
5000.0000000000000000 0.0238017433414821
5050.0000000000000000 0.0238020108551387
5100.0000000000000000 0.0238284671905596
5150.0000000000000000 0.0238637724082754
5200.0000000000000000 0.0238512670504579
5250.0000000000000000 0.0238566203547163
5300.0000000000000000 0.0238593597531959
5350.0000000000000000 0.0238787162704633
5400.0000000000000000 0.0237847618465978
5450.0000000000000000 0.0238844692487009
5500.0000000000000000 0.0239032819921828
5550.0000000000000000 0.0239140639493412
5600.0000000000000000 0.0241520588047967
5650.0000000000000000 0.0242259448428531
5700.0000000000000000 0.0244757545206703
5750.0000000000000000 0.0246530278764299
5800.0000000000000000 0.0248153498678851
5850.0000000000000000 0.0249683908790411
5900.0000000000000000 0.0251090041534649
5950.0000000000000000 0.0252326294315267
6000.0000000000000000 0.0253358949695878
6050.0000000000000000 0.0257165087340038
6100.0000000000000000 0.0261686208549067
6150.0000000000000000 0.0265830227213572
6200.0000000000000000 0.0269761507558874
6250.0000000000000000 0.0273337593719790
6300.0000000000000000 0.0277150375528253
6350.0000000000000000 0.0280824380114986
6400.0000000000000000 0.0282690882190327
6450.0000000000000000 0.0282961966363228
6500.0000000000000000 0.0283095465456628
6550.0000000000000000 0.0283201322182208
6600.0000000000000000 0.0283289839663752
6650.0000000000000000 0.0283522663614741
6700.0000000000000000 0.0283474140754811
6750.0000000000000000 0.0283559933652684
6800.0000000000000000 0.0283642845518349
6850.0000000000000000 0.0283530670857107
6900.0000000000000000 0.0283534050250171
6950.0000000000000000 0.0283898497703528
7000.0000000000000000 0.0283864064525845
7050.0000000000000000 0.0283759453833246
7100.0000000000000000 0.0283908341439204
7150.0000000000000000 0.0284033544481033
7200.0000000000000000 0.0284003006747971
7250.0000000000000000 0.0284085665511321
7300.0000000000000000 0.0284211063975918
7350.0000000000000000 0.0284153827137179
7400.0000000000000000 0.0284210676718857
7450.0000000000000000 0.0284383249858269
7500.0000000000000000 0.0284295668656606
7550.0000000000000000 0.0284025133799927
7600.0000000000000000 0.0284395508366329
7650.0000000000000000 0.0284517635944970
7700.0000000000000000 0.0284351732068156
7750.0000000000000000 0.0284470488396838
7800.0000000000000000 0.0283803075233130
7850.0000000000000000 0.0284485604113517
7900.0000000000000000 0.0284599180074309
7950.0000000000000000 0.0284809237133427
8000.0000000000000000 0.0284667111931405
8050.0000000000000000 0.0284502836693831
8100.0000000000000000 0.0284752024711542
8150.0000000000000000 0.0285149157162142
8200.0000000000000000 0.0284725182940360
8250.0000000000000000 0.0284523800338801
8300.0000000000000000 0.0284792075769590
8350.0000000000000000 0.0284954145120558
8400.0000000000000000 0.0284303329603087
8450.0000000000000000 0.0284959369782119
8500.0000000000000000 0.0285011989958287
8550.0000000000000000 0.0284985607008820
8600.0000000000000000 0.0285008974436597
8650.0000000000000000 0.0284759448961798
8700.0000000000000000 0.0285028036005815
8750.0000000000000000 0.0285093649830080
8800.0000000000000000 0.0285132847570936
8850.0000000000000000 0.0285114742110245
8900.0000000000000000 0.0284938782475662
8950.0000000000000000 0.0285146380853536
9000.0000000000000000 0.0285795758710606
9050.0000000000000000 0.0285176581500465
9100.0000000000000000 0.0285127513260996
9150.0000000000000000 0.0285259245989001
9200.0000000000000000 0.0285229980473660
9250.0000000000000000 0.0285378069210427
9300.0000000000000000 0.0285311005725603
9350.0000000000000000 0.0285422049992803
9400.0000000000000000 0.0285374452383447
9450.0000000000000000 0.0285215294196233
9500.0000000000000000 0.0285398798081061
9550.0000000000000000 0.0285441050994179
9600.0000000000000000 0.0285567259807545
9650.0000000000000000 0.0285448788341127
9700.0000000000000000 0.0285491419179436
9750.0000000000000000 0.0285472069630871
9800.0000000000000000 0.0285273005782977
9850.0000000000000000 0.0285503277204801
9900.0000000000000000 0.0285224224602525
9950.0000000000000000 0.0285562596647409
10000.0000000000000000 0.0285386439775579
10050.0000000000000000 0.0285556156715188
10100.0000000000000000 0.0285515683618453
10150.0000000000000000 0.0285756435846660
10200.0000000000000000 0.0285578536914521
10250.0000000000000000 0.0285588011887201
10300.0000000000000000 0.0285650495450745
10350.0000000000000000 0.0287172635886972
10400.0000000000000000 0.0288979557040571
10450.0000000000000000 0.0290670466443602
10500.0000000000000000 0.0292263195686457
10550.0000000000000000 0.0293751340794188
10600.0000000000000000 0.0295123137711041
10650.0000000000000000 0.0296350456087315
10700.0000000000000000 0.0297391158183116
10750.0000000000000000 0.0301302632104075
10800.0000000000000000 0.0305835187343501
10850.0000000000000000 0.0310065054860042
10900.0000000000000000 0.0313919108257339
10950.0000000000000000 0.0317753732967163
11000.0000000000000000 0.0321624759240110
11050.0000000000000000 0.0325088463168085
11100.0000000000000000 0.0328160410626888
11150.0000000000000000 0.0329333566797906
11200.0000000000000000 0.0329554550871400
11250.0000000000000000 0.0329820883368245
11300.0000000000000000 0.0329591604655362
11350.0000000000000000 0.0329708534954480
11400.0000000000000000 0.0329607387916400
11450.0000000000000000 0.0329548706387940
11500.0000000000000000 0.0329691354294209
11550.0000000000000000 0.0329780279468754
11600.0000000000000000 0.0329791417523484
11650.0000000000000000 0.0329783133558425
11700.0000000000000000 0.0329828948494724
11750.0000000000000000 0.0329439524350832
11800.0000000000000000 0.0329919032506383
11850.0000000000000000 0.0329943537284854
11900.0000000000000000 0.0329775900448979
11950.0000000000000000 0.0330003947633125
12000.0000000000000000 0.0330025591985970
12050.0000000000000000 0.0330172702398644
12100.0000000000000000 0.0330077325062706
12150.0000000000000000 0.0330113951979809
12200.0000000000000000 0.0330126742328297
12250.0000000000000000 0.0330124223380954
12300.0000000000000000 0.0330186670396902
12350.0000000000000000 0.0330190241303642
12400.0000000000000000 0.0330281880970344
12450.0000000000000000 0.0330271866572656
12500.0000000000000000 0.0329937903110398
12550.0000000000000000 0.0330252520303599
12600.0000000000000000 0.0330361291953248
12650.0000000000000000 0.0330371186949294
12700.0000000000000000 0.0330394580738073
12750.0000000000000000 0.0330180221712401
12800.0000000000000000 0.0330376202127122
12850.0000000000000000 0.0330463767771696
12900.0000000000000000 0.0330843106783066
12950.0000000000000000 0.0330509632985068
13000.0000000000000000 0.0330535123572182
13050.0000000000000000 0.0330715718621469
13100.0000000000000000 0.0330584505366608
13150.0000000000000000 0.0330639323764047
13200.0000000000000000 0.0330539245563153
13250.0000000000000000 0.0330621791512934
13300.0000000000000000 0.0330999983344041
13350.0000000000000000 0.0330662143723389
13400.0000000000000000 0.0330698685073170
13450.0000000000000000 0.0330462094407147
13500.0000000000000000 0.0330725669961911
13550.0000000000000000 0.0330775114573530
13600.0000000000000000 0.0330632569533462
13650.0000000000000000 0.0330769352303171
13700.0000000000000000 0.0330699129058934
13750.0000000000000000 0.0330932444373595
13800.0000000000000000 0.0330781529892293
13850.0000000000000000 0.0330705080162189
13900.0000000000000000 0.0330874934508237
13950.0000000000000000 0.0330895916775442
14000.0000000000000000 0.0330908931394252
14050.0000000000000000 0.0331089398188985
14100.0000000000000000 0.0330979558356705
14150.0000000000000000 0.0330969835664523
14200.0000000000000000 0.0330461965576686
14250.0000000000000000 0.0331030944657634
14300.0000000000000000 0.0331016856328446
14350.0000000000000000 0.0331707389631776
14400.0000000000000000 0.0331079222481802
14450.0000000000000000 0.0331071692153915
14500.0000000000000000 0.0330689925382389
14550.0000000000000000 0.0331066920634106
14600.0000000000000000 0.0331117505528916
14650.0000000000000000 0.0331301982921652
14700.0000000000000000 0.0331145570493933
14750.0000000000000000 0.0331155383919171
14800.0000000000000000 0.0331158693071656
14850.0000000000000000 0.0331176967175153
14900.0000000000000000 0.0331210342430913
14950.0000000000000000 0.0330730462928603
15000.0000000000000000 0.0331208582547239
15050.0000000000000000 0.0331252325161741
15100.0000000000000000 0.0331147272197901
15150.0000000000000000 0.0331326216143233
15200.0000000000000000 0.0331288491975768
15250.0000000000000000 0.0331338832314670
15300.0000000000000000 0.0331197913497491
15350.0000000000000000 0.0331330102261037
15400.0000000000000000 0.0331139199665131
15450.0000000000000000 0.0331326654474151
15500.0000000000000000 0.0331077097124131
15550.0000000000000000 0.0331416763224306
15600.0000000000000000 0.0331647134701148
15650.0000000000000000 0.0331378684273147
15700.0000000000000000 0.0331461389064959
15750.0000000000000000 0.0331363155791357
15800.0000000000000000 0.0331443252068208
15850.0000000000000000 0.0331254831776967
15900.0000000000000000 0.0331452351249489
15950.0000000000000000 0.0331825951904449
16000.0000000000000000 0.0331436717183875
16050.0000000000000000 0.0331480953334552
16100.0000000000000000 0.0331406415474409
16150.0000000000000000 0.0331509150486545
16200.0000000000000000 0.0331669086401646
16250.0000000000000000 0.0331538675010928
16300.0000000000000000 0.0331258231506848
16350.0000000000000000 0.0331558138196325
16400.0000000000000000 0.0331544602928535
16450.0000000000000000 0.0331432507318144
16500.0000000000000000 0.0331568302102996
16550.0000000000000000 0.0331763415203594
16600.0000000000000000 0.0331608380834357
16650.0000000000000000 0.0331492750818586
16700.0000000000000000 0.0331531627390015
16750.0000000000000000 0.0331606959436354
16800.0000000000000000 0.0331558138790061
16850.0000000000000000 0.0331653021429097
16900.0000000000000000 0.0331445567318890
16950.0000000000000000 0.0331664080387963
17000.0000000000000000 0.0331657109457675
17050.0000000000000000 0.0332113060865532
17100.0000000000000000 0.0334654498875911
17150.0000000000000000 0.0335241976890137
17200.0000000000000000 0.0335385141707696
17250.0000000000000000 0.0335658021449777
17300.0000000000000000 0.0335952042207918
17350.0000000000000000 0.0336253035984256
17400.0000000000000000 0.0336554540357995
17450.0000000000000000 0.0336852711251436
17500.0000000000000000 0.0337144652865374
17550.0000000000000000 0.0337427821509535
17600.0000000000000000 0.0337699652561125
17650.0000000000000000 0.0337957806389465
17700.0000000000000000 0.0338200624234844
17750.0000000000000000 0.0338426527631443
17800.0000000000000000 0.0338635277944014
17850.0000000000000000 0.0338828166430590
17900.0000000000000000 0.0339221504021522
17950.0000000000000000 0.0339580638688286
18000.0000000000000000 0.0339926921882782
18050.0000000000000000 0.0340265200397874
18100.0000000000000000 0.0340596258057126
18150.0000000000000000 0.0340919174393783
18200.0000000000000000 0.0341232053194094
18250.0000000000000000 0.0341532741947310
18300.0000000000000000 0.0341818757321290
18350.0000000000000000 0.0342142737841946
18400.0000000000000000 0.0344026273413846
18450.0000000000000000 0.0345890140568889
18500.0000000000000000 0.0347701041188456
18550.0000000000000000 0.0349486944528675
18600.0000000000000000 0.0351246037321795
18650.0000000000000000 0.0352977628306652
18700.0000000000000000 0.0354681234840135
18750.0000000000000000 0.0356352890744731
18800.0000000000000000 0.0358016023892410
18850.0000000000000000 0.0360306590144511
18900.0000000000000000 0.0362428358179206
18950.0000000000000000 0.0364415834597720
19000.0000000000000000 0.0366240300310572
19050.0000000000000000 0.0368132776804449
19100.0000000000000000 0.0370071968422097
19150.0000000000000000 0.0371875200494411
19200.0000000000000000 0.0373572419654502
19250.0000000000000000 0.0375151462636745
19300.0000000000000000 0.0375520325893073
19350.0000000000000000 0.0375646882313877
19400.0000000000000000 0.0375572653664514
19450.0000000000000000 0.0375669330576586
19500.0000000000000000 0.0375802184814713
19550.0000000000000000 0.0375714542300304
19600.0000000000000000 0.0375588059127090
19650.0000000000000000 0.0375469312101606
19700.0000000000000000 0.0374612131407577
19750.0000000000000000 0.0373322904208454
19800.0000000000000000 0.0372125896067602
19850.0000000000000000 0.0371238245962563
19900.0000000000000000 0.0370613121923845
19950.0000000000000000 0.0370879961666243
20000.0000000000000000 0.0371013973949154
20050.0000000000000000 0.0371063059947592
20100.0000000000000000 0.0371197597968812
20150.0000000000000000 0.0371400189109356
20200.0000000000000000 0.0371560185776290
20250.0000000000000000 0.0371649636976066
20300.0000000000000000 0.0371759516918656
20350.0000000000000000 0.0371951458670064
20400.0000000000000000 0.0372130025671431
20450.0000000000000000 0.0372560718177992
20500.0000000000000000 0.0372899866409303
20550.0000000000000000 0.0373315033781205
20600.0000000000000000 0.0373910946931224
20650.0000000000000000 0.0374562332689505
20700.0000000000000000 0.0375225475539157
20750.0000000000000000 0.0375782096901400
20800.0000000000000000 0.0375923268295151
20850.0000000000000000 0.0375997221461823
20900.0000000000000000 0.0376063072269490
20950.0000000000000000 0.0376135700831976
21000.0000000000000000 0.0376211355418032
21050.0000000000000000 0.0376284609561823
21100.0000000000000000 0.0376362802417806
21150.0000000000000000 0.0376428359710732
21200.0000000000000000 0.0376499180341719
21250.0000000000000000 0.0376568713766392
21300.0000000000000000 0.0376653246094135
21350.0000000000000000 0.0376689162214066
21400.0000000000000000 0.0376779662954575
21450.0000000000000000 0.0376859967218271
21500.0000000000000000 0.0376907399602399
21550.0000000000000000 0.0376992762927604
21600.0000000000000000 0.0377090789436897
21650.0000000000000000 0.0377079023482810
21700.0000000000000000 0.0377033110799850
21750.0000000000000000 0.0377171335291930
21800.0000000000000000 0.0377313845114889
21850.0000000000000000 0.0377107846054148
21900.0000000000000000 0.0377314009615128
21950.0000000000000000 0.0377510819051383
22000.0000000000000000 0.0377622270578344
22050.0000000000000000 0.0377444770633649
22100.0000000000000000 0.0377585540988063
22150.0000000000000000 0.0377645541163640
22200.0000000000000000 0.0377722581607598
22250.0000000000000000 0.0377731343529928
22300.0000000000000000 0.0377728066293461
22350.0000000000000000 0.0377895788415444
22400.0000000000000000 0.0378121272593906
22450.0000000000000000 0.0377659543198789
22500.0000000000000000 0.0377842582314986
22550.0000000000000000 0.0377734383136316
22600.0000000000000000 0.0377976482879559
22650.0000000000000000 0.0377897087245163
22700.0000000000000000 0.0377977325618219
22750.0000000000000000 0.0377886112066686
22800.0000000000000000 0.0378345340720891
22850.0000000000000000 0.0377756885103320
22900.0000000000000000 0.0378046855038392
22950.0000000000000000 0.0378125037984411
23000.0000000000000000 0.0382359199627949
23050.0000000000000000 0.0382760618647559
23100.0000000000000000 0.0383077695264716
23150.0000000000000000 0.0383472343242259
23200.0000000000000000 0.0383910184950516
23250.0000000000000000 0.0384382578092794
23300.0000000000000000 0.0384842691616889
23350.0000000000000000 0.0385296738675359
23400.0000000000000000 0.0385732582753417
23450.0000000000000000 0.0386152340613981
23500.0000000000000000 0.0386562561781121
23550.0000000000000000 0.0386937763919727
23600.0000000000000000 0.0389865091656477
23650.0000000000000000 0.0390652879808373
23700.0000000000000000 0.0391596821984932
23750.0000000000000000 0.0392569378813159
23800.0000000000000000 0.0393468110852663
23850.0000000000000000 0.0394444067416417
23900.0000000000000000 0.0395415304176029
23950.0000000000000000 0.0396383396147569
24000.0000000000000000 0.0397350447533679
24050.0000000000000000 0.0398244034945445
24100.0000000000000000 0.0399433818192936
24150.0000000000000000 0.0400244843349616
24200.0000000000000000 0.0400958953330239
24250.0000000000000000 0.0400910382693903
24300.0000000000000000 0.0401103712133636
24350.0000000000000000 0.0401173251384737
24400.0000000000000000 0.0402810472807716
24450.0000000000000000 0.0403649652005227
24500.0000000000000000 0.0405167219938116
24550.0000000000000000 0.0405732695644489
24600.0000000000000000 0.0406377876657794
24650.0000000000000000 0.0406985914420552
24700.0000000000000000 0.0407555936538045
24750.0000000000000000 0.0408099984832455
24800.0000000000000000 0.0408641359523533
24850.0000000000000000 0.0409163155970916
24900.0000000000000000 0.0409670969120152
24950.0000000000000000 0.0410171228356407
25000.0000000000000000 0.0410686210747872
25050.0000000000000000 0.0411276123914897
25100.0000000000000000 0.0411900936743043
25150.0000000000000000 0.0412548335168343
25200.0000000000000000 0.0413229899172561
25250.0000000000000000 0.0413918520038115
25300.0000000000000000 0.0414607997804180
25350.0000000000000000 0.0415263993098553
25400.0000000000000000 0.0415888996109612
25450.0000000000000000 0.0416502941996207
25500.0000000000000000 0.0417080665083959
25550.0000000000000000 0.0417653406158315
25600.0000000000000000 0.0418184614507177
25650.0000000000000000 0.0418623045130457
25700.0000000000000000 0.0419243573238169
25750.0000000000000000 0.0419549470305275
25800.0000000000000000 0.0419063019102808
25850.0000000000000000 0.0419904480558268
25900.0000000000000000 0.0420426137228297
25950.0000000000000000 0.0419820978750483
26000.0000000000000000 0.0421295204258077
26050.0000000000000000 0.0421734298685139
26100.0000000000000000 0.0422207375317568
26150.0000000000000000 0.0422506144546440
26200.0000000000000000 0.0421879369714341
26250.0000000000000000 0.0420920485950794
26300.0000000000000000 0.0418617126452763
26350.0000000000000000 0.0419259394954982
26400.0000000000000000 0.0420989185962418
26450.0000000000000000 0.0421793569251409
26500.0000000000000000 0.0422357139295531
26550.0000000000000000 0.0422750239475190
26600.0000000000000000 0.0422923357380674
26650.0000000000000000 0.0423051675169180
26700.0000000000000000 0.0423155687694982
26750.0000000000000000 0.0423245117083884
26800.0000000000000000 0.0423330615544085
26850.0000000000000000 0.0423409470343573
26900.0000000000000000 0.0423483605194326
26950.0000000000000000 0.0423553822070117
27000.0000000000000000 0.0423621653222787
27050.0000000000000000 0.0423686413234796
27100.0000000000000000 0.0423748704903162
27150.0000000000000000 0.0423810844819994
27200.0000000000000000 0.0423872165734058
27250.0000000000000000 0.0423928756753054
27300.0000000000000000 0.0423987068029152
27350.0000000000000000 0.0424036390350842
27400.0000000000000000 0.0423897509545045
27450.0000000000000000 0.0424139065148255
27500.0000000000000000 0.0424535315770464
27550.0000000000000000 0.0424162352612626
27600.0000000000000000 0.0424180394127185
27650.0000000000000000 0.0424217253737003
27700.0000000000000000 0.0424321502445515
27750.0000000000000000 0.0424325425130059
27800.0000000000000000 0.0424201157737337
27850.0000000000000000 0.0424466073364670
27900.0000000000000000 0.0424456464314347
27950.0000000000000000 0.0424410299573110
28000.0000000000000000 0.0424535963813458
28050.0000000000000000 0.0424409415655752
28100.0000000000000000 0.0424536338387743
28150.0000000000000000 0.0424552443065199
28200.0000000000000000 0.0425238589085152
28250.0000000000000000 0.0427393865641257
28300.0000000000000000 0.0427379243766488
28350.0000000000000000 0.0427580160661450
28400.0000000000000000 0.0427790681171760
28450.0000000000000000 0.0428008470498294
28500.0000000000000000 0.0428230165432522
28550.0000000000000000 0.0428463454941829
28600.0000000000000000 0.0428695845409039
28650.0000000000000000 0.0428924475657710
28700.0000000000000000 0.0429159637817285
28750.0000000000000000 0.0429406459116597
28800.0000000000000000 0.0429650875910171
28850.0000000000000000 0.0429892002530802
28900.0000000000000000 0.0430133652720537
28950.0000000000000000 0.0430376228606189
29000.0000000000000000 0.0430612174962799
29050.0000000000000000 0.0430855825341014
29100.0000000000000000 0.0431122309739876
29150.0000000000000000 0.0431397335014612
29200.0000000000000000 0.0431654237815782
29250.0000000000000000 0.0431918293623730
29300.0000000000000000 0.0432270769786149
29350.0000000000000000 0.0432437999085410
29400.0000000000000000 0.0432544956475186
29450.0000000000000000 0.0435768997733131
29500.0000000000000000 0.0436460427076413
29550.0000000000000000 0.0437017513304061
29600.0000000000000000 0.0437591203950217
29650.0000000000000000 0.0438190204564798
29700.0000000000000000 0.0438766879983552
29750.0000000000000000 0.0439308875038843
29800.0000000000000000 0.0439820730242659
29850.0000000000000000 0.0440323325645963
29900.0000000000000000 0.0440814322758408
29950.0000000000000000 0.0441288492701008
30000.0000000000000000 0.0441748021675474
30050.0000000000000000 0.0442184451126322
30100.0000000000000000 0.0442588924360841
30150.0000000000000000 0.0442525252853299
30200.0000000000000000 0.0443879174599040
30250.0000000000000000 0.0444470751233026
30300.0000000000000000 0.0445117602050403
30350.0000000000000000 0.0447444271455735
30400.0000000000000000 0.0448166923165191
30450.0000000000000000 0.0448830777213989
30500.0000000000000000 0.0449454712897222
30550.0000000000000000 0.0450036014073120
30600.0000000000000000 0.0450583899298871
30650.0000000000000000 0.0451087524774608
30700.0000000000000000 0.0451576651127419
30750.0000000000000000 0.0452052620820181
30800.0000000000000000 0.0452515525751040
30850.0000000000000000 0.0452966218041131
30900.0000000000000000 0.0453429711801125
30950.0000000000000000 0.0453720818180719
31000.0000000000000000 0.0454300743775194
31050.0000000000000000 0.0454633282712083
31100.0000000000000000 0.0455113768535376
31150.0000000000000000 0.0455580390381654
31200.0000000000000000 0.0456112978721229
31250.0000000000000000 0.0456453208201227
31300.0000000000000000 0.0457087818952665
31350.0000000000000000 0.0457448995052918
31400.0000000000000000 0.0457782821499247
31450.0000000000000000 0.0458407781849467
31500.0000000000000000 0.0458548662002396
31550.0000000000000000 0.0459374697649243
31600.0000000000000000 0.0460089149745879
31650.0000000000000000 0.0460333078286149
31700.0000000000000000 0.0460865590500468
31750.0000000000000000 0.0461228815795931
31800.0000000000000000 0.0461636838211278
31850.0000000000000000 0.0462138776288038
31900.0000000000000000 0.0461900209581475
31950.0000000000000000 0.0463444382126204
32000.0000000000000000 0.0463765233455617
32050.0000000000000000 0.0464122929695782
32100.0000000000000000 0.0464471741266379
32150.0000000000000000 0.0465341045681098
32200.0000000000000000 0.0465428639462398
32250.0000000000000000 0.0465638239804390
32300.0000000000000000 0.0465863202040272
32350.0000000000000000 0.0466109386622281
32400.0000000000000000 0.0466367591862968
32450.0000000000000000 0.0466633840671526
32500.0000000000000000 0.0466976625382378
32550.0000000000000000 0.0467173484393259
32600.0000000000000000 0.0467400141201023
32650.0000000000000000 0.0467572108244556
32700.0000000000000000 0.0467938102471814
32750.0000000000000000 0.0467405464243154
32800.0000000000000000 0.0468452670376558
32850.0000000000000000 0.0468761087674809
32900.0000000000000000 0.0469049720167594
32950.0000000000000000 0.0472219688341132
33000.0000000000000000 0.0464159019288927
33050.0000000000000000 0.0466315422396167
33100.0000000000000000 0.0467001908453272
33150.0000000000000000 0.0467429961128348
33200.0000000000000000 0.0467740107282332
33250.0000000000000000 0.0467992333552168
33300.0000000000000000 0.0468218092096825
33350.0000000000000000 0.0468423192609243
33400.0000000000000000 0.0468618772474833
33450.0000000000000000 0.0468805739867056
33500.0000000000000000 0.0468989874907640
33550.0000000000000000 0.0469166886100056
33600.0000000000000000 0.0469465842389695
33650.0000000000000000 0.0469302844895449
33700.0000000000000000 0.0469316719531654
33750.0000000000000000 0.0469284373828695
33800.0000000000000000 0.0469245940548487
33850.0000000000000000 0.0469347616159022
33900.0000000000000000 0.0469475963791133
33950.0000000000000000 0.0469529545321669
34000.0000000000000000 0.0469579584057253
34050.0000000000000000 0.0469626497694770
34100.0000000000000000 0.0469671018512208
34150.0000000000000000 0.0469713137955787
34200.0000000000000000 0.0469754584620940
34250.0000000000000000 0.0469795916372585
34300.0000000000000000 0.0469833101105280
34350.0000000000000000 0.0469871069909124
34400.0000000000000000 0.0469905559773467
34450.0000000000000000 0.0469950792047943
34500.0000000000000000 0.0469915288897448
34550.0000000000000000 0.0469967543158386
34600.0000000000000000 0.0470032163900357
34650.0000000000000000 0.0470232214321761
34700.0000000000000000 0.0470026937412580
34750.0000000000000000 0.0470107080305622
34800.0000000000000000 0.0470129599129158
34850.0000000000000000 0.0470128192868508
34900.0000000000000000 0.0470565828903362
34950.0000000000000000 0.0470201655102531
35000.0000000000000000 0.0469794078083821
35050.0000000000000000 0.0470241898943738
35100.0000000000000000 0.0470275632862563
35150.0000000000000000 0.0470320227154282
35200.0000000000000000 0.0470335855573397
35250.0000000000000000 0.0470343713464576
35300.0000000000000000 0.0470381873634988
35350.0000000000000000 0.0470391115573788
35400.0000000000000000 0.0469991670893242
35450.0000000000000000 0.0470475237609714
35500.0000000000000000 0.0470380000284242
35550.0000000000000000 0.0470280729919291
35600.0000000000000000 0.0470587903246478
35650.0000000000000000 0.0470464435717379
35700.0000000000000000 0.0470545670368341
35750.0000000000000000 0.0470613855303466
35800.0000000000000000 0.0470713507958807
35850.0000000000000000 0.0470674603069252
35900.0000000000000000 0.0470153707404070
35950.0000000000000000 0.0470619970584570
36000.0000000000000000 0.0470972394305540
36050.0000000000000000 0.0470690670432157
36100.0000000000000000 0.0470893522763876
36150.0000000000000000 0.0470886924635805
36200.0000000000000000 0.0470803576479775
36250.0000000000000000 0.0470974239048283
36300.0000000000000000 0.0470682475251220
36350.0000000000000000 0.0470725701140994
36400.0000000000000000 0.0470729403989906
36450.0000000000000000 0.0470762080599580
36500.0000000000000000 0.0470657589098211
36550.0000000000000000 0.0470959667718293
36600.0000000000000000 0.0470844570058614
36650.0000000000000000 0.0470961647092366
36700.0000000000000000 0.0470930047176180
36750.0000000000000000 0.0470827205939788
36800.0000000000000000 0.0471008878958445
36850.0000000000000000 0.0471044946412022
36900.0000000000000000 0.0471084139062903
36950.0000000000000000 0.0470957664048846
37000.0000000000000000 0.0471172761122032
37050.0000000000000000 0.0471111602731556
37100.0000000000000000 0.0471060891749840
37150.0000000000000000 0.0471043123362810
37200.0000000000000000 0.0471141696916973
37250.0000000000000000 0.0474352950330763
37300.0000000000000000 0.0474021558575054
37350.0000000000000000 0.0473792172660426
37400.0000000000000000 0.0473663258480557
37450.0000000000000000 0.0473619297405052
37500.0000000000000000 0.0473639807755880
37550.0000000000000000 0.0473697919703629
37600.0000000000000000 0.0473777832921613
37650.0000000000000000 0.0473872840018113
37700.0000000000000000 0.0473975410334674
37750.0000000000000000 0.0474081411211741
37800.0000000000000000 0.0474187296098118
37850.0000000000000000 0.0474296001045490
37900.0000000000000000 0.0474411212221669
37950.0000000000000000 0.0474525346700699
38000.0000000000000000 0.0474639322228212
38050.0000000000000000 0.0474760882120462
38100.0000000000000000 0.0474878352692895
38150.0000000000000000 0.0474995312255683
38200.0000000000000000 0.0475117329416436
38250.0000000000000000 0.0475242515510564
38300.0000000000000000 0.0475255205949152
38350.0000000000000000 0.0475680451297764
38400.0000000000000000 0.0475659475513862
38450.0000000000000000 0.0475794125573559
38500.0000000000000000 0.0475886240137393
38550.0000000000000000 0.0475936185100353
38600.0000000000000000 0.0476063791994560
38650.0000000000000000 0.0476193649285452
38700.0000000000000000 0.0476332556525757
38750.0000000000000000 0.0476611241222313
38800.0000000000000000 0.0476558364764462
38850.0000000000000000 0.0476969213077531
38900.0000000000000000 0.0476808605803909
38950.0000000000000000 0.0476734474975395
39000.0000000000000000 0.0476998834683505
39050.0000000000000000 0.0477179245314869
39100.0000000000000000 0.0477275172929725
39150.0000000000000000 0.0477633352675495
39200.0000000000000000 0.0477551057143461
39250.0000000000000000 0.0477930998615334
39300.0000000000000000 0.0477797125680254
39350.0000000000000000 0.0477838281725553
39400.0000000000000000 0.0477979699486392
39450.0000000000000000 0.0478188570052487
39500.0000000000000000 0.0481661549458941
39550.0000000000000000 0.0481624187695669
39600.0000000000000000 0.0481828054960806
39650.0000000000000000 0.0482046221529110
39700.0000000000000000 0.0482266867647736
39750.0000000000000000 0.0482491570972132
39800.0000000000000000 0.0482717273412777
39850.0000000000000000 0.0482935340589913
39900.0000000000000000 0.0483140159042425
39950.0000000000000000 0.0483078009020760
40000.0000000000000000 0.0483049268696139
40050.0000000000000000 0.0483058930230424
40100.0000000000000000 0.0483006539195105
40150.0000000000000000 0.0483039570594969
40200.0000000000000000 0.0483222258508650
40250.0000000000000000 0.0483190530654026
40300.0000000000000000 0.0483749740445744
40350.0000000000000000 0.0484020728778330
40400.0000000000000000 0.0484277812624612
40450.0000000000000000 0.0484533017257169
40500.0000000000000000 0.0484791394595421
40550.0000000000000000 0.0485034383756557
40600.0000000000000000 0.0485266982851804
40650.0000000000000000 0.0485490296064372
40700.0000000000000000 0.0485705965067724
40750.0000000000000000 0.0485913897315213
40800.0000000000000000 0.0486117590678527
40850.0000000000000000 0.0486315592864138
40900.0000000000000000 0.0486510564413025
40950.0000000000000000 0.0486701291584691
41000.0000000000000000 0.0486888609444189
41050.0000000000000000 0.0487069634166022
41100.0000000000000000 0.0487252310052694
41150.0000000000000000 0.0487434705466916
41200.0000000000000000 0.0487615501327607
41250.0000000000000000 0.0487793240812354
41300.0000000000000000 0.0487968504869663
41350.0000000000000000 0.0488143055836518
41400.0000000000000000 0.0488318396129052
41450.0000000000000000 0.0488498056902352
41500.0000000000000000 0.0488688009179135
41550.0000000000000000 0.0488868058473315
41600.0000000000000000 0.0489066670121721
41650.0000000000000000 0.0489259622395160
41700.0000000000000000 0.0489439224984602
41750.0000000000000000 0.0489612774993761
41800.0000000000000000 0.0489777950398903
41850.0000000000000000 0.0489936950444946
41900.0000000000000000 0.0491920005416806
41950.0000000000000000 0.0492110027898727
42000.0000000000000000 0.0492198255533932
42050.0000000000000000 0.0492314141429883
42100.0000000000000000 0.0492438176633460
42150.0000000000000000 0.0492562805197029
42200.0000000000000000 0.0492687460656810
42250.0000000000000000 0.0492812832100489
42300.0000000000000000 0.0492935604325055
42350.0000000000000000 0.0493055059884494
42400.0000000000000000 0.0493171697060269
42450.0000000000000000 0.0493284919555818
42500.0000000000000000 0.0493395201203963
42550.0000000000000000 0.0493503284742546
42600.0000000000000000 0.0493609237263207
42650.0000000000000000 0.0493713556016394
42700.0000000000000000 0.0493816403731770
42750.0000000000000000 0.0493918158807310
42800.0000000000000000 0.0494019032028704
42850.0000000000000000 0.0494118703779830
42900.0000000000000000 0.0494217677285372
42950.0000000000000000 0.0494315343433197
43000.0000000000000000 0.0494411808474699
43050.0000000000000000 0.0494506954732038
43100.0000000000000000 0.0494601044871848
43150.0000000000000000 0.0494693888453986
43200.0000000000000000 0.0494786373799566
43250.0000000000000000 0.0494877807435465
43300.0000000000000000 0.0494968166246248
43350.0000000000000000 0.0495058185224475
43400.0000000000000000 0.0495147485964092
43450.0000000000000000 0.0495235933798662
43500.0000000000000000 0.0495323383952228
43550.0000000000000000 0.0495410226196776
43600.0000000000000000 0.0495496920420716
43650.0000000000000000 0.0495582511144160
43700.0000000000000000 0.0495667134855929
43750.0000000000000000 0.0495750951623797
43800.0000000000000000 0.0495834028692376
43850.0000000000000000 0.0495916790428092
43900.0000000000000000 0.0495998699451363
43950.0000000000000000 0.0496079866677673
44000.0000000000000000 0.0496161535632615
44050.0000000000000000 0.0496242948506657
44100.0000000000000000 0.0496325649167175
44150.0000000000000000 0.0496406528177200
44200.0000000000000000 0.0496489123759210
44250.0000000000000000 0.0496568436287197
44300.0000000000000000 0.0496645326162105
44350.0000000000000000 0.0496718975006406
44400.0000000000000000 0.0496790629670257
44450.0000000000000000 0.0496861004760687
44500.0000000000000000 0.0496931587086829
44550.0000000000000000 0.0497004277116160
44600.0000000000000000 0.0497074862137236
44650.0000000000000000 0.0497143972767146
44700.0000000000000000 0.0497211901804931
44750.0000000000000000 0.0497278762384908
44800.0000000000000000 0.0497344866785632
44850.0000000000000000 0.0497410379258675
44900.0000000000000000 0.0497475242880487
44950.0000000000000000 0.0497539361164827
45000.0000000000000000 0.0497603038107044
45050.0000000000000000 0.0497666065230090
45100.0000000000000000 0.0497727933827350
45150.0000000000000000 0.0497789422824236
45200.0000000000000000 0.0497850325629046
45250.0000000000000000 0.0497910890373668
45300.0000000000000000 0.0497970906311291
45350.0000000000000000 0.0498030510932920
45400.0000000000000000 0.0498089593437196
45450.0000000000000000 0.0498148342652848
45500.0000000000000000 0.0498206754632333
45550.0000000000000000 0.0498264983651033
45600.0000000000000000 0.0498322574300083
45650.0000000000000000 0.0498379729185859
45700.0000000000000000 0.0498437182008381
45750.0000000000000000 0.0498494879580415
45800.0000000000000000 0.0498552171765311
45850.0000000000000000 0.0498608680486510
45900.0000000000000000 0.0498664765954518
45950.0000000000000000 0.0498720253029194
46000.0000000000000000 0.0498775236616353
46050.0000000000000000 0.0498829826305873
46100.0000000000000000 0.0499671815418948
46150.0000000000000000 0.0499948609015507
46200.0000000000000000 0.0500007600151728
46250.0000000000000000 0.0500038790520392
46300.0000000000000000 0.0500062172418701
46350.0000000000000000 0.0500085121890055
46400.0000000000000000 0.0500105472692916
46450.0000000000000000 0.0500124175374810
46500.0000000000000000 0.0500143425017087
46550.0000000000000000 0.0500163020367795
46600.0000000000000000 0.0500182000858064
46650.0000000000000000 0.0500203109539362
46700.0000000000000000 0.0500226579378040
46750.0000000000000000 0.0500251229240133
46800.0000000000000000 0.0500277162102327
46850.0000000000000000 0.0500304367234022
46900.0000000000000000 0.0500332141443304
46950.0000000000000000 0.0500360780064034
47000.0000000000000000 0.0500390102198488
47050.0000000000000000 0.0500419852946836
47100.0000000000000000 0.0500449958258331
47150.0000000000000000 0.0500480414417395
47200.0000000000000000 0.0500511167516137
47250.0000000000000000 0.0500542134192624
47300.0000000000000000 0.0500573206713154
47350.0000000000000000 0.0500604380710023
47400.0000000000000000 0.0500635591813860
47450.0000000000000000 0.0500666822892803
47500.0000000000000000 0.0500698090392512
47550.0000000000000000 0.0500729350798964
47600.0000000000000000 0.0500760620547872
47650.0000000000000000 0.0500791894004326
47700.0000000000000000 0.0500823033005888
47750.0000000000000000 0.0500854115445406
47800.0000000000000000 0.0500885185207222
47850.0000000000000000 0.0500916248811266
47900.0000000000000000 0.0500947232287730
47950.0000000000000000 0.0500978115135245
48000.0000000000000000 0.0501009013515747
48050.0000000000000000 0.0501039794466501
48100.0000000000000000 0.0501070598668972
48150.0000000000000000 0.0501101195054415
48200.0000000000000000 0.0501131661297054
48250.0000000000000000 0.0501162110766976
48300.0000000000000000 0.0501192323833453
48350.0000000000000000 0.0501222140124653
48400.0000000000000000 0.0501251185717798
48450.0000000000000000 0.0501280241224576
48500.0000000000000000 0.0501309170148341
48550.0000000000000000 0.0501337525279546
48600.0000000000000000 0.0501367791103659
48650.0000000000000000 0.0501399809754740
48700.0000000000000000 0.0501431641642440
48750.0000000000000000 0.0501463039750186
48800.0000000000000000 0.0501494222157972
48850.0000000000000000 0.0501525221887167
48900.0000000000000000 0.0501556023517233
48950.0000000000000000 0.0501586708389518
49000.0000000000000000 0.0501617205085654
49050.0000000000000000 0.0501647504499612
49100.0000000000000000 0.0501677582764410
49150.0000000000000000 0.0501707470357234
49200.0000000000000000 0.0501737159676570
49250.0000000000000000 0.0501766636402365
49300.0000000000000000 0.0501795992461859
49350.0000000000000000 0.0501825215742187
49400.0000000000000000 0.0501854211523757
49450.0000000000000000 0.0501882971446031
49500.0000000000000000 0.0501912513027290
49550.0000000000000000 0.0501941801274283
49600.0000000000000000 0.0501970570772995
49650.0000000000000000 0.0501998256940663
49700.0000000000000000 0.0502025709238328
49750.0000000000000000 0.0502053032049859
49800.0000000000000000 0.0502080109793217
49850.0000000000000000 0.0502106917814731
49900.0000000000000000 0.0502133441552513
49950.0000000000000000 0.0502159470748733
50000.0000000000000000 0.0502185019227044


==> figures/parametric_shape_inference/cylinder3/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder3/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder3/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3758611732644414 0.4550881669892965 100.0000000000000000 0.4083648481198213 0.6236157571471005 0.1788942950784466
0.3436078743915459 0.4431701699431561 200.0000000000000000 0.2789294148015317 0.1482510446447918 0.1806885702266330
0.3596413931568546 0.5063248406752964 300.0000000000000000 0.2977787898207158 0.1446193357681470 0.1805295896825652
0.3607030964162405 0.5079371819989743 400.0000000000000000 0.2981823762978169 0.1433752779206432 0.1807139488554093
0.3581545261211582 0.5052712268213575 500.0000000000000000 0.2973044668509490 0.1462413433424594 0.1795507711188208
0.3501880101036238 0.4956379851925193 600.0000000000000000 0.2933416538717989 0.1525534456227604 0.1749871745682919
0.3334838042874629 0.4753629831239511 700.0000000000000000 0.2828078491332886 0.1587127657510716 0.1636718433706688
0.3142979823632195 0.4488205784292749 800.0000000000000000 0.2671559922179834 0.1586279474103680 0.1468774606690712
0.2964852810034733 0.4217968587140224 900.0000000000000000 0.2508221074984007 0.1516950620486496 0.1333112282274574
0.2731498301520824 0.3901705532744288 1000.0000000000000000 0.2334407751297531 0.1377146110465041 0.1327281060459974
0.2555231449224000 0.3553651314700490 1100.0000000000000000 0.2165607835327291 0.1179950155898352 0.1373598421486324
0.2427931291623410 0.3330748983765100 1200.0000000000000000 0.2020274435219653 0.0998832657786389 0.1323584807703715
0.2163727715532152 0.3101563466901016 1300.0000000000000000 0.1865289257124578 0.0920638198965478 0.1275227647099665
0.1920920254656876 0.2932978640714213 1400.0000000000000000 0.1749832180647414 0.0919297631902729 0.1226132195315838
0.1762334708972258 0.2846262951511517 1500.0000000000000000 0.1675832600864412 0.0927774896880638 0.1166957846093237
0.1662434417771481 0.2776872242751898 1600.0000000000000000 0.1617053759372640 0.0912182272077307 0.1116726104889873
0.1597112219380674 0.2715528632330942 1700.0000000000000000 0.1567903824876724 0.0886632170564345 0.1072342277230937
0.1563657876942987 0.2646982798533897 1800.0000000000000000 0.1526659327353079 0.0869448095191154 0.1026548538744277
0.1545532717973802 0.2574855228712981 1900.0000000000000000 0.1490841280785805 0.0862058542187554 0.0980918634268883
0.1534602568665855 0.2503291899114723 2000.0000000000000000 0.1463120007729947 0.0868776284092994 0.0945809279046215
0.1535441304543704 0.2435124315427273 2100.0000000000000000 0.1446082044171476 0.0884308790951364 0.0929453765763563
0.1544363415686983 0.2388680736488638 2200.0000000000000000 0.1441521522169787 0.0899806331042491 0.0933235605461036
0.1550078573196917 0.2363597055235546 2300.0000000000000000 0.1446484274323874 0.0911753757476092 0.0960507711386942
0.1549062392578079 0.2348035899818826 2400.0000000000000000 0.1453736678821035 0.0918399037043279 0.0999449385843954
0.1538605196665586 0.2333066983491540 2500.0000000000000000 0.1458317148013265 0.0921399420865640 0.1040196991030293
0.1523339354768995 0.2325450596759855 2600.0000000000000000 0.1461431284439887 0.0920918899151490 0.1076016287079207
0.1503235068598038 0.2322634628738040 2700.0000000000000000 0.1458529170377912 0.0915568709797116 0.1092678274378455
0.1475068299026268 0.2314016260313353 2800.0000000000000000 0.1442845824512357 0.0904313128808590 0.1077985609901217
0.1448416105142332 0.2304939283583354 2900.0000000000000000 0.1420209404877811 0.0889154704171758 0.1038327526613800
0.1435564063587065 0.2312186816531998 3000.0000000000000000 0.1402323689697987 0.0871883304298152 0.0989660574374733
0.1434671835919311 0.2353822494445855 3100.0000000000000000 0.1396100403296023 0.0852262803146118 0.0943644479672807
0.1409901643935600 0.2359648813491014 3200.0000000000000000 0.1378615274551493 0.0837578371704371 0.0907332269074989
0.1387581175584886 0.2361738263351827 3300.0000000000000000 0.1358436183650684 0.0829151101590641 0.0855274194075380
0.1368101177821701 0.2388975918435653 3400.0000000000000000 0.1342117544470117 0.0821499946035295 0.0789893135587818
0.1341955691585150 0.2412111216326898 3500.0000000000000000 0.1323304292525266 0.0810895307706742 0.0728254954482274
0.1320864407133842 0.2417435963500797 3600.0000000000000000 0.1304650781890275 0.0795367362501000 0.0684935394425461
0.1306085673083440 0.2404151521719550 3700.0000000000000000 0.1285210620590004 0.0776547032267408 0.0654058255289619
0.1289251694988644 0.2374025991090258 3800.0000000000000000 0.1262597604158116 0.0756331462599288 0.0630781267954275
0.1270569941752214 0.2330124488914609 3900.0000000000000000 0.1237179154543621 0.0734805621842982 0.0613216565664681
0.1251392671473597 0.2278382535413357 4000.0000000000000000 0.1210616879362706 0.0713122302416598 0.0599570008147273
0.1231323075158032 0.2223198761508893 4100.0000000000000000 0.1183826586417970 0.0693013011358077 0.0587771497646877
0.1210288715252059 0.2166926499740966 4200.0000000000000000 0.1157242843911652 0.0675237023621814 0.0576519137031767
0.1188638271997812 0.2111697283273769 4300.0000000000000000 0.1131362914264448 0.0659357056698872 0.0565759045087338
0.1167028245672821 0.2058522432539093 4400.0000000000000000 0.1106545402413049 0.0644896522298035 0.0555734409142248
0.1145734618090203 0.2007447218226634 4500.0000000000000000 0.1082843107925098 0.0631323453253189 0.0546867142130364
0.1125274000339881 0.1958143075725599 4600.0000000000000000 0.1060432829872541 0.0618755892529821 0.0539558350894863
0.1105430835600863 0.1910161083086264 4700.0000000000000000 0.1039164942112537 0.0607046579422002 0.0534021270341019
0.1087885936592079 0.1865771835499205 4800.0000000000000000 0.1019919178484905 0.0596635281345924 0.0529383660502410
0.1072163136264743 0.1824101088394049 4900.0000000000000000 0.1002195346243796 0.0586880698516679 0.0525636461799713
0.1058583413134909 0.1786802716498729 5000.0000000000000000 0.0986984378790450 0.0578371186917105 0.0524180198611056
0.1046667878054986 0.1754307833877921 5100.0000000000000000 0.0974837183117429 0.0570712793596646 0.0527660226940164
0.1036503622906443 0.1728464292177662 5200.0000000000000000 0.0965424470201886 0.0565174320458983 0.0531555645264455
0.1031010293452342 0.1709622785973755 5300.0000000000000000 0.0959163250110406 0.0561070959521073 0.0534948961494452
0.1029173569367389 0.1696955905157375 5400.0000000000000000 0.0955420704556082 0.0557654519704177 0.0537898823995388
0.1028968721111288 0.1688183609724912 5500.0000000000000000 0.0953012766586829 0.0555893262082711 0.0539005473428405
0.1030049366120391 0.1683204972634615 5600.0000000000000000 0.0951876037582503 0.0554124615546789 0.0540125196028218
0.1031466817882516 0.1679786787318777 5700.0000000000000000 0.0951123408635370 0.0553409928914564 0.0539830100425622
0.1032724192034100 0.1677176988906766 5800.0000000000000000 0.0950505950200056 0.0552998447512481 0.0539124172346879
0.1033827742766950 0.1675457209874633 5900.0000000000000000 0.0949971091677511 0.0552829244539348 0.0537770169529113
0.1034698740277909 0.1674136605520415 6000.0000000000000000 0.0949506697865165 0.0552811241311512 0.0536380204350825
0.1036302273399112 0.1674381106385092 6100.0000000000000000 0.0949566957710268 0.0553044011952687 0.0534540439104181
0.1037293123311223 0.1674451560145440 6200.0000000000000000 0.0949478732406993 0.0553241253844622 0.0532928992326684
0.1036942898405685 0.1673134768870771 6300.0000000000000000 0.0948607344302483 0.0553430318823348 0.0530921391110127
0.1040154424489129 0.1677233109072324 6400.0000000000000000 0.0949873032747232 0.0553870737921222 0.0528233859506254
0.1042719236341859 0.1680705778833329 6500.0000000000000000 0.0950801396866779 0.0554329299160605 0.0525451273131321
0.1042743105096951 0.1681093012196921 6600.0000000000000000 0.0950382489424683 0.0554548912016324 0.0523144928388536
0.1043371190418098 0.1682724946080015 6700.0000000000000000 0.0950401258436831 0.0554749232273610 0.0520759664975600
0.1044070965284899 0.1684687135354735 6800.0000000000000000 0.0950520977542693 0.0554910374646363 0.0518415434884773
0.1044306096052839 0.1686175272140841 6900.0000000000000000 0.0950410387731220 0.0555019380837992 0.0516140801893209
0.1044051662881791 0.1687372211384756 7000.0000000000000000 0.0950170256011009 0.0554933427661050 0.0514323722116437
0.1046004051356588 0.1691159373785524 7100.0000000000000000 0.0951123534013843 0.0555035281507347 0.0512295429405912
0.1042618752044948 0.1688838064367487 7200.0000000000000000 0.0949412620192499 0.0554575584075082 0.0511618080282480
0.1041402500205483 0.1688923106235676 7300.0000000000000000 0.0948873381244703 0.0554254390795613 0.0510913527742043
0.1040361354476217 0.1689311689928910 7400.0000000000000000 0.0948556004611732 0.0553939761689933 0.0510611212351867
0.1037613407363004 0.1687342682656950 7500.0000000000000000 0.0947436611817677 0.0553109380695228 0.0511680976555527
0.1034600129433513 0.1684866363274864 7600.0000000000000000 0.0946099059906676 0.0552283320209009 0.0512646426709318
0.1036046010448267 0.1688937940428408 7700.0000000000000000 0.0947480883777704 0.0552405669199703 0.0512533915034440
0.1035824614611999 0.1690496458081893 7800.0000000000000000 0.0947640138927663 0.0551886173071346 0.0512353309945415
0.1032057165621570 0.1687250974215631 7900.0000000000000000 0.0946257072777148 0.0550977384474558 0.0514742766796834
0.1029106081139972 0.1685176903433770 8000.0000000000000000 0.0945139141211316 0.0549887479586235 0.0516386100685286
0.1024837157795033 0.1681201655590612 8100.0000000000000000 0.0943012666248465 0.0548417425533975 0.0517594426074239
0.1019936661627161 0.1676530156581191 8200.0000000000000000 0.0940396518102758 0.0546598758681188 0.0518520495521493
0.1007928466883386 0.1661511011279583 8300.0000000000000000 0.0933046583606700 0.0542697627085287 0.0520049229178543
0.0994706060959470 0.1642734815130075 8400.0000000000000000 0.0922914401186340 0.0537872935874985 0.0516343792780830
0.0971439958635634 0.1608022513592988 8500.0000000000000000 0.0905247449504399 0.0529822163259335 0.0511705162529637
0.0950435926592209 0.1575337852029626 8600.0000000000000000 0.0888114784638670 0.0521598837891110 0.0505086522041736
0.0931633147703615 0.1545782377987482 8700.0000000000000000 0.0872726143612617 0.0514190444475814 0.0499298604283557
0.0917213111512277 0.1522898939443535 8800.0000000000000000 0.0860728554741182 0.0508188316922983 0.0494613851085933
0.0906229380010163 0.1505589489052656 8900.0000000000000000 0.0851476417791933 0.0503342318723031 0.0490744483381882
0.0898020454834538 0.1492555793718717 9000.0000000000000000 0.0844328798912302 0.0499532203442109 0.0487206743653845
0.0889702353167715 0.1479526073370495 9100.0000000000000000 0.0837447177610307 0.0495805174019621 0.0484755109883396
0.0885584301875575 0.1472463180359142 9200.0000000000000000 0.0833150959829057 0.0492816289568937 0.0481740067512574
0.0879087167527058 0.1463161456492030 9300.0000000000000000 0.0828168657577417 0.0490695580977355 0.0479730425313225
0.0874301682064420 0.1455342819020566 9400.0000000000000000 0.0823856696218073 0.0488437478758450 0.0477344805028855
0.0870180324804283 0.1448428639400503 9500.0000000000000000 0.0819998807760851 0.0485939998363683 0.0475446268474934
0.0864725553421302 0.1440771395444675 9600.0000000000000000 0.0815862867337446 0.0483812315853165 0.0474142204630641
0.0861882821206286 0.1436124207787231 9700.0000000000000000 0.0813050201796635 0.0482485128706964 0.0471708649486058
0.0857701738251489 0.1430023676904284 9800.0000000000000000 0.0809666842884505 0.0481049945115668 0.0469892011266579
0.0854319884322380 0.1424487527495433 9900.0000000000000000 0.0806541941187756 0.0479041217606756 0.0468319135326455
0.0852331056192254 0.1421137926892538 10000.0000000000000000 0.0804355072036353 0.0477773144108169 0.0466178160952453
0.0849573735073050 0.1416613200598834 10100.0000000000000000 0.0801761417276953 0.0476500755038917 0.0464357978397011
0.0846287609240300 0.1411168160013370 10200.0000000000000000 0.0798801943129566 0.0474972894419175 0.0462779108845420
0.0841906734482708 0.1404346724571887 10300.0000000000000000 0.0795301035645722 0.0473386226468609 0.0461564457059681
0.0841225758964555 0.1402682741747872 10400.0000000000000000 0.0793968496639413 0.0472573619951284 0.0459391865893940
0.0839290649783741 0.1398675077046431 10500.0000000000000000 0.0791655142057337 0.0471060495280048 0.0457594346119127
0.0836569714080753 0.1394088386553651 10600.0000000000000000 0.0789163335176077 0.0470299721319696 0.0455695518750207
0.0833648280803534 0.1388288060747012 10700.0000000000000000 0.0786206310074297 0.0468695753158616 0.0454193145588025
0.0831022618731317 0.1383381045754014 10800.0000000000000000 0.0783609677433229 0.0467651346847867 0.0452383698399717
0.0825728924176908 0.1373813446382601 10900.0000000000000000 0.0779132753586373 0.0465223313292404 0.0451765330493581
0.0825429558152478 0.1372375851909132 11000.0000000000000000 0.0777877729115765 0.0464766622321911 0.0448938884079542
0.0820751656123018 0.1364719366728102 11100.0000000000000000 0.0774138376077746 0.0463603950053810 0.0447478531406052
0.0817721602240582 0.1358628087512126 11200.0000000000000000 0.0770981891077869 0.0461874695649518 0.0445703178909248
0.0814722251648623 0.1352771247653250 11300.0000000000000000 0.0767934648312082 0.0460547600055528 0.0443697493890927
0.0811305173388181 0.1346181589921819 11400.0000000000000000 0.0764597994664686 0.0459152249011735 0.0441752966337010
0.0806491685798113 0.1337620590955064 11500.0000000000000000 0.0760386671605014 0.0456942079912491 0.0440492329754388
0.0801362446084060 0.1329278597386964 11600.0000000000000000 0.0756243932540829 0.0455666412826387 0.0438668273865903
0.0798996850697358 0.1323552465261021 11700.0000000000000000 0.0753291167754546 0.0454018861235885 0.0436596493823922
0.0792792608275123 0.1313113353437109 11800.0000000000000000 0.0748135081916130 0.0451617023313541 0.0435017342638746
0.0791122195163745 0.1309480841563647 11900.0000000000000000 0.0745985752211640 0.0450738941290970 0.0432601030828198
0.0787621087675651 0.1302757520955896 12000.0000000000000000 0.0742460951569736 0.0449297854127814 0.0430167343519584
0.0783262600277293 0.1294571054004293 12100.0000000000000000 0.0738365047725207 0.0447353826084708 0.0428272710534535
0.0779470138589348 0.1288175418840115 12200.0000000000000000 0.0734925076967032 0.0446109063469959 0.0425945686968705
0.0773190834154048 0.1278125511872087 12300.0000000000000000 0.0730032107324930 0.0444586373773413 0.0424225709500173
0.0770283848013688 0.1272024869169493 12400.0000000000000000 0.0726744986381417 0.0442641453963297 0.0422029774379191
0.0767206842989569 0.1267283083298913 12500.0000000000000000 0.0723901579819400 0.0441587726969659 0.0419528666019459
0.0763216197359654 0.1260093137099952 12600.0000000000000000 0.0720212726953360 0.0439749918518426 0.0417791654835408
0.0757911403374963 0.1250206517774685 12700.0000000000000000 0.0715377655158594 0.0437561731569357 0.0415830967915371
0.0752278397473168 0.1241658816158194 12800.0000000000000000 0.0711046247465284 0.0436205966532035 0.0414041809697738
0.0745164771026515 0.1230928122977050 12900.0000000000000000 0.0705773961807020 0.0434262055960794 0.0412740897263721
0.0741685132226209 0.1224191463279562 13000.0000000000000000 0.0702279207806547 0.0432614137558221 0.0410626098162194
0.0739332589391812 0.1220428908640712 13100.0000000000000000 0.0699810755051116 0.0431764511474259 0.0407717010697682
0.0727189245067752 0.1202584895764000 13200.0000000000000000 0.0691678556115780 0.0428820353953915 0.0408119729677453
0.0730009223764647 0.1204765057712893 13300.0000000000000000 0.0691777661158323 0.0428570997102810 0.0403765366052942
0.0723955410280790 0.1195200393452792 13400.0000000000000000 0.0687060307898608 0.0426376905339200 0.0402708522521650
0.0720437615806603 0.1189706063661079 13500.0000000000000000 0.0683937819014173 0.0425512179972609 0.0400095416616403
0.0713968294833970 0.1178920232096994 13600.0000000000000000 0.0678775362242615 0.0423212565697522 0.0399000356341974
0.0710694325809736 0.1173692435435630 13700.0000000000000000 0.0675763059339490 0.0422371756148166 0.0396293719964429
0.0706349377718938 0.1167299890719367 13800.0000000000000000 0.0672239652277644 0.0420944625150095 0.0394364715522176
0.0701226508063903 0.1161171521594027 13900.0000000000000000 0.0668715927154157 0.0420360017348369 0.0392105661610328
0.0696048052853450 0.1151654561640106 14000.0000000000000000 0.0664142577064963 0.0417997897867649 0.0390869795898646
0.0690666578159386 0.1143091123826833 14100.0000000000000000 0.0659883132012939 0.0416284844535763 0.0389489981529774
0.0686572093124718 0.1137177956114228 14200.0000000000000000 0.0656535413127425 0.0415186945124930 0.0387204658145822
0.0682645978556176 0.1131233310831014 14300.0000000000000000 0.0653229642650678 0.0414024967180715 0.0385014314034806
0.0677601736082213 0.1123698246654615 14400.0000000000000000 0.0649289032895348 0.0412614946034010 0.0383241202810553
0.0672378461152697 0.1115918539401632 14500.0000000000000000 0.0645236788645257 0.0411233412499784 0.0381416741526915
0.0667969803949206 0.1109459420593874 14600.0000000000000000 0.0641744089645211 0.0410031112626653 0.0379516021411113
0.0659835049072866 0.1097592383358778 14700.0000000000000000 0.0636065515113906 0.0407992272798965 0.0378842355225013
0.0660371855347444 0.1096984803654643 14800.0000000000000000 0.0634973102430278 0.0407214611641879 0.0375321139077146
0.0653478746258564 0.1088326917006219 14900.0000000000000000 0.0630502894177859 0.0406162106892217 0.0374043806554435
0.0652483159128080 0.1086122207937986 15000.0000000000000000 0.0628824858153599 0.0405629478058899 0.0371064587489429
0.0647312671745691 0.1078330619784568 15100.0000000000000000 0.0624869780826929 0.0404454133303663 0.0369381698473795
0.0637018250150200 0.1065085831721315 15200.0000000000000000 0.0618306622242336 0.0401890253967768 0.0369232153130061
0.0634124069484241 0.1060790114516553 15300.0000000000000000 0.0615666246688250 0.0401218297975750 0.0366532504776455
0.0630950346851570 0.1055353762236751 15400.0000000000000000 0.0612731400295117 0.0400317408785465 0.0364304083306681
0.0622025190679077 0.1045610404855123 15500.0000000000000000 0.0607615925686424 0.0399388878268531 0.0363439228942963
0.0618883470280781 0.1039722410587619 15600.0000000000000000 0.0604455504726026 0.0397458151406635 0.0361757986629069
0.0615933409121834 0.1035057385262047 15700.0000000000000000 0.0601754966873363 0.0396514199546392 0.0359514873563181
0.0609555547600202 0.1026685158751043 15800.0000000000000000 0.0597386611806005 0.0395064146000428 0.0358241594872348
0.0602060194147689 0.1016601378553943 15900.0000000000000000 0.0592442738122149 0.0392931351356456 0.0358178028430508
0.0603433783965255 0.1018030389495640 16000.0000000000000000 0.0592308099280710 0.0393360611112667 0.0354407612549277
0.0599527466634556 0.1012818676878689 16100.0000000000000000 0.0589377319140692 0.0392407798460445 0.0352755334589078
0.0592319577888504 0.1003559791212227 16200.0000000000000000 0.0584740026263752 0.0390779464218002 0.0352301271736276
0.0589817618871939 0.1000884515113961 16300.0000000000000000 0.0582697341136582 0.0390194377754316 0.0349892852806113
0.0587832338963085 0.0997275487030170 16400.0000000000000000 0.0580711497833176 0.0389566368084427 0.0348171797255023
0.0584828921318034 0.0993209167479007 16500.0000000000000000 0.0578308871363808 0.0388680204496329 0.0346517192161861
0.0578942937012217 0.0985571925876913 16600.0000000000000000 0.0574350681868218 0.0387180965838887 0.0345706898744853
0.0577912856444275 0.0983920635479343 16700.0000000000000000 0.0573065058380844 0.0386944972805436 0.0343481768794322
0.0573553087346229 0.0978267115963546 16800.0000000000000000 0.0570062550147263 0.0385973525319242 0.0342456471960033
0.0569657413392133 0.0973354710844441 16900.0000000000000000 0.0567316109601908 0.0384922946459366 0.0341329367711693
0.0567096767671877 0.0970063498507205 17000.0000000000000000 0.0565260009225497 0.0384282857231973 0.0339596913490934
0.0567044703876130 0.0969104570521602 17100.0000000000000000 0.0564345583008105 0.0383757621194588 0.0337475436440100
0.0561338351215573 0.0963106467679999 17200.0000000000000000 0.0561196060054649 0.0383052747592699 0.0337286673730325
0.0556622404497769 0.0956629635878636 17300.0000000000000000 0.0557820034773526 0.0382001819785340 0.0336026278932357
0.0553171766491121 0.0952845511547214 17400.0000000000000000 0.0555556780237904 0.0381463226787099 0.0334746616126181
0.0551258076766623 0.0949897550783180 17500.0000000000000000 0.0553756238121282 0.0380543372544785 0.0333325952390541
0.0549021125433307 0.0946644187811862 17600.0000000000000000 0.0551855491208491 0.0379820924823204 0.0331935726765591
0.0546086723673101 0.0942979764494979 17700.0000000000000000 0.0549761305173577 0.0379221500289090 0.0330757232237140
0.0545073312759196 0.0940983163454958 17800.0000000000000000 0.0548436256793121 0.0378525458062498 0.0329163092895831
0.0538890386689975 0.0934889575256915 17900.0000000000000000 0.0545228662297444 0.0377939065349963 0.0329195621892922
0.0539282812230781 0.0934224189502739 18000.0000000000000000 0.0544486415371917 0.0377296604127981 0.0327142055626167
0.0536292247436955 0.0930081978022388 18100.0000000000000000 0.0542336332077106 0.0376613169538360 0.0326357933310723
0.0538666049256525 0.0932442074844725 18200.0000000000000000 0.0542842514015658 0.0376860400987407 0.0323401530973975
0.0531416518657824 0.0924508053749066 18300.0000000000000000 0.0538938206582348 0.0375572012824360 0.0324256241098142
0.0528429905999923 0.0920620334908114 18400.0000000000000000 0.0536861426659119 0.0374851864795169 0.0323543600933271
0.0526286339181123 0.0917913136578525 18500.0000000000000000 0.0535252635470740 0.0374227047482743 0.0322584018640567
0.0524447537740323 0.0915823383799589 18600.0000000000000000 0.0533938347155286 0.0373926640705883 0.0321555826375349
0.0522594023125710 0.0913080269023440 18700.0000000000000000 0.0532385457115619 0.0373285978528610 0.0320581557784718
0.0519870285346085 0.0908180135184396 18800.0000000000000000 0.0530206720973192 0.0372243288629736 0.0320533174732549
0.0512057894708749 0.0900348121275767 18900.0000000000000000 0.0526268682199871 0.0370967899003927 0.0321700813811039
0.0515123320786750 0.0903445881948555 19000.0000000000000000 0.0527126554153034 0.0371197951942178 0.0318739061934652
0.0514537085030897 0.0903285444131357 19100.0000000000000000 0.0526533388756493 0.0371133025927656 0.0317177999936063
0.0512126852534959 0.0900178842774626 19200.0000000000000000 0.0524964051595207 0.0370700744347527 0.0316849766723717
0.0510007411345240 0.0896994481913588 19300.0000000000000000 0.0523304500612283 0.0369985223671987 0.0316230885518317
0.0508239747192749 0.0894880859806785 19400.0000000000000000 0.0521997571732776 0.0369370320580352 0.0315499359351220
0.0504691528221606 0.0890525033205810 19500.0000000000000000 0.0519810712141404 0.0368473058740470 0.0315553228397731
0.0504407640826378 0.0890182725757150 19600.0000000000000000 0.0519329869695676 0.0368453920536566 0.0314275191662608
0.0503254828556882 0.0888474873737937 19700.0000000000000000 0.0518273533319135 0.0367951932198024 0.0313412498783696
0.0498161251344334 0.0881817366480379 19800.0000000000000000 0.0515263449754012 0.0366571974927817 0.0314503206263519
0.0501719258411245 0.0885878004451660 19900.0000000000000000 0.0516564770082295 0.0367162364769059 0.0311499452697215
0.0497666571362982 0.0881198590819084 20000.0000000000000000 0.0514292662772343 0.0366299097616812 0.0312006391290495
0.0498032666763777 0.0881621811383885 20100.0000000000000000 0.0514064003618398 0.0366126717030565 0.0310474819295367
0.0495969567069115 0.0878879644090120 20200.0000000000000000 0.0512663619994137 0.0365656896684132 0.0310148372133179
0.0494742292249130 0.0876871521384663 20300.0000000000000000 0.0511522769128452 0.0364928724060093 0.0309548538819920
0.0495519078636215 0.0877619826582946 20400.0000000000000000 0.0511592446549551 0.0365165811319206 0.0308065069659839
0.0494802396555057 0.0876058842993016 20500.0000000000000000 0.0510615050123937 0.0364305846561251 0.0307293114386424
0.0493700276696018 0.0874397823376583 20600.0000000000000000 0.0509648040330333 0.0363839910475741 0.0306654150772990
0.0489253539257258 0.0870019480920640 20700.0000000000000000 0.0507474246457249 0.0363310614093113 0.0307313351557984
0.0489133527528826 0.0869919049294722 20800.0000000000000000 0.0507079781426500 0.0363022085481955 0.0306244463400495
0.0486767081417087 0.0867017552822996 20900.0000000000000000 0.0505609597703370 0.0362441486078933 0.0306212270494463
0.0485123575078582 0.0864525879814381 21000.0000000000000000 0.0504287195011544 0.0361552682159254 0.0305946642993961
0.0482988905680923 0.0862860137893987 21100.0000000000000000 0.0503229463150856 0.0361356876812128 0.0305711932216385
0.0481291698660573 0.0860307239460895 21200.0000000000000000 0.0501995029236469 0.0360838877304027 0.0305542301520383
0.0481270343886989 0.0860325354494413 21300.0000000000000000 0.0501668525372064 0.0360625348910018 0.0304453054196835
0.0482805999406756 0.0861316983209839 21400.0000000000000000 0.0501884831734743 0.0360336278071579 0.0303080066250797
0.0480528219612597 0.0858776334690662 21500.0000000000000000 0.0500538013993942 0.0359786747638151 0.0303060754034357
0.0479131639090618 0.0856970923395051 21600.0000000000000000 0.0499553296805888 0.0359320593546872 0.0302790031191013
0.0478333636652083 0.0856086711766135 21700.0000000000000000 0.0498930745791602 0.0359076054131365 0.0302226580616825
0.0477248898237458 0.0854965621100931 21800.0000000000000000 0.0498227777996354 0.0358843851881743 0.0301852740765282
0.0477022160986051 0.0854298862498056 21900.0000000000000000 0.0497818278123493 0.0358704823533038 0.0301247265476826
0.0474390615081560 0.0851804156176151 22000.0000000000000000 0.0496362857024987 0.0357860023755857 0.0301396633086380
0.0473535312189894 0.0850388096602147 22100.0000000000000000 0.0495646209168455 0.0357668854825855 0.0300992573055924
0.0477684885926017 0.0854454263023915 22200.0000000000000000 0.0497125720525634 0.0357900561709290 0.0298463171443312
0.0472083222877228 0.0848213651964571 22300.0000000000000000 0.0494320840243999 0.0356770119157606 0.0300216366976593
0.0472150890675804 0.0847389234399264 22400.0000000000000000 0.0493762695627822 0.0355926187104821 0.0299584470331399
0.0469943641200513 0.0845687481718895 22500.0000000000000000 0.0492845770333251 0.0356104407271927 0.0299647551141667
0.0469427849225196 0.0845404656087380 22600.0000000000000000 0.0492470978935316 0.0355957531754423 0.0299093878674266
0.0468365959566067 0.0844216741712168 22700.0000000000000000 0.0491745294875587 0.0355514599407086 0.0298883878817027
0.0469286926204140 0.0844859357294128 22800.0000000000000000 0.0491836925474073 0.0355304504294882 0.0297896914103143
0.0468135485510646 0.0843031786474923 22900.0000000000000000 0.0490886088236600 0.0354643248077897 0.0297733832882936
0.0468289258384264 0.0843179952211465 23000.0000000000000000 0.0490839382468579 0.0354767130953963 0.0297121188324624
0.0468273516702305 0.0843243315357430 23100.0000000000000000 0.0490587788521805 0.0354400258775451 0.0296434063252033
0.0470405300117348 0.0844691276591417 23200.0000000000000000 0.0491096137091585 0.0354238274821700 0.0295049696835873
0.0465618698793521 0.0840551649276496 23300.0000000000000000 0.0489064331070187 0.0353673476386623 0.0296413499824108
0.0464452432942667 0.0839285054648439 23400.0000000000000000 0.0488376118105762 0.0353413367207345 0.0296353617624595
0.0463010969482161 0.0836976487631046 23500.0000000000000000 0.0487283720694930 0.0352646356479450 0.0296501069187065
0.0459595479282960 0.0835393542280358 23600.0000000000000000 0.0486248782273688 0.0352842493198079 0.0297163614333355
0.0464992755757890 0.0840361705345768 23700.0000000000000000 0.0488256466662944 0.0353369960050160 0.0294301445497957
0.0463874045606933 0.0838195335000199 23800.0000000000000000 0.0487231667437004 0.0352398633215121 0.0294458655925765
0.0462356111878369 0.0836147397813115 23900.0000000000000000 0.0486264648051692 0.0351931998441990 0.0294623084073294
0.0462110509984183 0.0835030766919208 24000.0000000000000000 0.0485745961577458 0.0351461850036156 0.0294380719370286
0.0455693666769075 0.0829240459311132 24100.0000000000000000 0.0483067154950960 0.0350742981016217 0.0296591512707415
0.0458170756218804 0.0831801773515531 24200.0000000000000000 0.0484015697245554 0.0351117809294087 0.0294972449953792
0.0460284189107216 0.0832594764259735 24300.0000000000000000 0.0484338017929216 0.0350551389822924 0.0293921728526990
0.0460095262957092 0.0833787402089464 24400.0000000000000000 0.0484466389064104 0.0350879213295713 0.0293103677914147
0.0464488862484639 0.0836349215218963 24500.0000000000000000 0.0485764840322709 0.0351053615435759 0.0291167668151475
0.0458922166578890 0.0832321294515850 24600.0000000000000000 0.0483561090692630 0.0350237357333381 0.0292763544342397
0.0456143591715377 0.0829018397547737 24700.0000000000000000 0.0482138274230214 0.0349664719140809 0.0293726388516933
0.0455629540517049 0.0830649120616079 24800.0000000000000000 0.0482401807051391 0.0350475037654750 0.0292853529417687
0.0453871414287291 0.0827103303463729 24900.0000000000000000 0.0480925820886792 0.0348903438984633 0.0293825126811514
0.0459957369305429 0.0833547239572471 25000.0000000000000000 0.0483450649893032 0.0349746535977767 0.0290551454716463
0.0457617450733832 0.0830840533563145 25100.0000000000000000 0.0482228985213300 0.0349282391573634 0.0291175564982590
0.0456721754220245 0.0830111455648322 25200.0000000000000000 0.0481742560282309 0.0348989712165570 0.0291147319095099
0.0456409097262042 0.0829808440834150 25300.0000000000000000 0.0481479052265979 0.0348768964973957 0.0290929705993767
0.0454059486990409 0.0827222534614938 25400.0000000000000000 0.0480341294561305 0.0348508305636026 0.0291574851003847
0.0457659867885073 0.0831133768852534 25500.0000000000000000 0.0481727230069187 0.0348627887483788 0.0289487396055352
0.0455966978599350 0.0827230110429852 25600.0000000000000000 0.0480387714107428 0.0348057818205836 0.0290295949194676
0.0453382218432930 0.0826379113059075 25700.0000000000000000 0.0479580385460925 0.0347808649247984 0.0290751561103711
0.0450688945355647 0.0822068332047736 25800.0000000000000000 0.0477783316556874 0.0346349190038392 0.0292026798785720
0.0453088726675802 0.0826268663618742 25900.0000000000000000 0.0479178768869706 0.0347454611844022 0.0289903073340260
0.0452701773777552 0.0825512165033121 26000.0000000000000000 0.0478838078162815 0.0347164404598249 0.0289973969242337
0.0453107314759006 0.0825901419213084 26100.0000000000000000 0.0479036944893715 0.0347809294416633 0.0289329751186137
0.0459425514294722 0.0832484391095276 26200.0000000000000000 0.0481513579791446 0.0347554325645862 0.0286590088129925
0.0453088503460272 0.0825969604535659 26300.0000000000000000 0.0478617878660488 0.0346700117799563 0.0288713288846458
0.0449971638037876 0.0822740178439738 26400.0000000000000000 0.0477214427473385 0.0346286871097266 0.0289859022318661
0.0453084353197590 0.0827403804228418 26500.0000000000000000 0.0478822593150256 0.0346859689923812 0.0287942525251204
0.0449340583361352 0.0822419159301186 26600.0000000000000000 0.0476803329739509 0.0346131103755345 0.0289322472540152
0.0450200558528374 0.0821624161981235 26700.0000000000000000 0.0476657335354207 0.0345951482733366 0.0288853138173854
0.0451957463918191 0.0824913941338473 26800.0000000000000000 0.0477635836072173 0.0346222986225952 0.0287448952806076
0.0451937864750326 0.0826291282116523 26900.0000000000000000 0.0477921934202512 0.0345994519727246 0.0287464070215952
0.0444163231727316 0.0817571231576865 27000.0000000000000000 0.0474317589003582 0.0344974211813650 0.0290561680896496
0.0451174515098014 0.0824789309406668 27100.0000000000000000 0.0477107299509384 0.0345751446803181 0.0286713926729671
0.0449209952457226 0.0821370800932844 27200.0000000000000000 0.0475829194867848 0.0345223224397592 0.0287512801683729
0.0448028335458039 0.0820672132333502 27300.0000000000000000 0.0475315590789399 0.0344854471960321 0.0287707423405733
0.0449475920635344 0.0821966891804922 27400.0000000000000000 0.0475755002389596 0.0344831996405804 0.0286745200712313
0.0450224179461754 0.0821760996240094 27500.0000000000000000 0.0475745569040514 0.0344917875381150 0.0286079225079056
0.0452005458269322 0.0821974096515330 27600.0000000000000000 0.0475972122611410 0.0344517846124648 0.0285391089536340
0.0449102135804295 0.0821325608844833 27700.0000000000000000 0.0475181192448726 0.0344335289164191 0.0285961735981585
0.0447940283008897 0.0820583202269075 27800.0000000000000000 0.0474732330097981 0.0344281380475870 0.0286124454638083
0.0447488836279022 0.0819275300624203 27900.0000000000000000 0.0474243150037523 0.0344043233187547 0.0286165230059319
0.0448527763488035 0.0820476906554093 28000.0000000000000000 0.0474557475523904 0.0343714275204348 0.0285510956849142
0.0444759876838865 0.0816819303456382 28100.0000000000000000 0.0472967697049672 0.0343449814165316 0.0286841793738124
0.0446838182017164 0.0818431124509313 28200.0000000000000000 0.0473517938140457 0.0343271012693316 0.0285531433342034
0.0445527978544995 0.0817733752902852 28300.0000000000000000 0.0473082433431256 0.0343331131948946 0.0285736870328232
0.0441521691668724 0.0812717350660384 28400.0000000000000000 0.0471017701384544 0.0342431864631525 0.0287399898577542
0.0446072433073487 0.0818486237767514 28500.0000000000000000 0.0473152467546159 0.0343325172698320 0.0284726026645314
0.0444084701018454 0.0816275335235672 28600.0000000000000000 0.0472181975739427 0.0342849907823250 0.0285517958880333
0.0444489854956562 0.0816066807052246 28700.0000000000000000 0.0472071206970210 0.0342666802056749 0.0285061363815281
0.0445375678236637 0.0816689140536623 28800.0000000000000000 0.0472226759466395 0.0342513299135333 0.0284328919956988
0.0440125133223424 0.0811395857909159 28900.0000000000000000 0.0469909271404150 0.0341690816487538 0.0286425277996478
0.0442852040809576 0.0814930523196022 29000.0000000000000000 0.0471239040345325 0.0342277419458575 0.0284896177917127
0.0441886695011002 0.0814031208081891 29100.0000000000000000 0.0470703928243908 0.0341881017446154 0.0285016792436585
0.0443266031368286 0.0815480797074110 29200.0000000000000000 0.0471239008324885 0.0342223569624209 0.0283985635232935
0.0443876493461102 0.0815558037994407 29300.0000000000000000 0.0471181099284047 0.0341754656719985 0.0283535208960693
0.0442191917140670 0.0813977368673375 29400.0000000000000000 0.0470469466653716 0.0341731505809173 0.0283977074991647
0.0441397674561043 0.0813274202680394 29500.0000000000000000 0.0470059349809020 0.0341559205594358 0.0284006316400286
0.0443452477030394 0.0814935789361763 29600.0000000000000000 0.0470739461379599 0.0341837632287570 0.0282731946838668
0.0442784744900385 0.0814345033933887 29700.0000000000000000 0.0470402202745412 0.0341701643725546 0.0282777388421830
0.0440085233935871 0.0812077055024003 29800.0000000000000000 0.0469302513159838 0.0341347027638924 0.0283700736040553
0.0452524080238355 0.0824098770042983 29900.0000000000000000 0.0474465662137312 0.0342832971119769 0.0278406827148142
0.0439266353495106 0.0810342367224072 30000.0000000000000000 0.0468483079541069 0.0340368678232428 0.0283954919212671
0.0439844061789945 0.0811865700268030 30100.0000000000000000 0.0468900628537988 0.0341002944664040 0.0282889807429938
0.0432585391520977 0.0805115477294136 30200.0000000000000000 0.0466059679040605 0.0340125524381408 0.0286412322965900
0.0438825912366946 0.0809986416855947 30300.0000000000000000 0.0468027743746698 0.0340472747703272 0.0282825898060626
0.0438879585891472 0.0810237493998230 30400.0000000000000000 0.0468026531923668 0.0340372503488398 0.0282616544316571
0.0438583315387766 0.0809830778144267 30500.0000000000000000 0.0467787549717035 0.0340269364601484 0.0282466740734624
0.0438767417745003 0.0810060727363225 30600.0000000000000000 0.0467772863128818 0.0340183839332144 0.0282079468074902
0.0437007312011123 0.0808182594957756 30700.0000000000000000 0.0466917091142783 0.0339857501274579 0.0282620956327674
0.0438051610732084 0.0809771152449810 30800.0000000000000000 0.0467411821388636 0.0340157555614514 0.0281666966758138
0.0437014549301768 0.0808107761378495 30900.0000000000000000 0.0466706817596335 0.0339724264388388 0.0281980695316686
0.0437234699301445 0.0808203537408252 31000.0000000000000000 0.0466683327275749 0.0339620796941304 0.0281674275451996
0.0436210580536100 0.0807311719111183 31100.0000000000000000 0.0466192302880970 0.0339432416641715 0.0281814495234882
0.0435928915307446 0.0806528073557857 31200.0000000000000000 0.0465817243977719 0.0339143093871479 0.0281668893174094
0.0436170587263354 0.0807155628980992 31300.0000000000000000 0.0465970158636658 0.0339271442900500 0.0281282975401788
0.0431813923816070 0.0803418519798403 31400.0000000000000000 0.0464236781235963 0.0338544941574358 0.0283169739755022
0.0434495246551035 0.0804760025205790 31500.0000000000000000 0.0464872514896571 0.0338762055303149 0.0281472732526308
0.0437606650143468 0.0808699366441594 31600.0000000000000000 0.0466327080259941 0.0339286877409607 0.0279715427045094
0.0433154469519356 0.0803684540603771 31700.0000000000000000 0.0464269114490523 0.0338804114413396 0.0281433333425569
0.0435104006895290 0.0805676065962365 31800.0000000000000000 0.0464952992092319 0.0338707237183692 0.0280324658327929
0.0435105043355517 0.0805970318919630 31900.0000000000000000 0.0464957674846542 0.0338662260480876 0.0280093076630144
0.0430538955680977 0.0801188197431872 32000.0000000000000000 0.0462917858941612 0.0337833368095114 0.0282110914558486
0.0433971012175262 0.0804528824761054 32100.0000000000000000 0.0464220883242900 0.0338345026859023 0.0280038669176261
0.0433516454082545 0.0804045716921257 32200.0000000000000000 0.0463922232406431 0.0338176672521656 0.0279950086100267
0.0431904194981834 0.0802806913345543 32300.0000000000000000 0.0463299337069547 0.0338174332450934 0.0280311907499878
0.0433020707734188 0.0803521058233005 32400.0000000000000000 0.0463545412599260 0.0337986451738901 0.0279653432690943
0.0437484844283074 0.0807866355849447 32500.0000000000000000 0.0465340706477608 0.0338629046959227 0.0277382578818683
0.0431663508574785 0.0802221124113684 32600.0000000000000000 0.0462849847988585 0.0337907293873167 0.0279607465392704
0.0430286379978737 0.0800865095876773 32700.0000000000000000 0.0462166885589110 0.0337377614564432 0.0280138451936498
0.0430349924748422 0.0800713580684645 32800.0000000000000000 0.0462038317106612 0.0337292114185055 0.0279797648808325
0.0431771710609385 0.0801760407114170 32900.0000000000000000 0.0462461362179585 0.0337776761446678 0.0278536569548107
0.0432548401710886 0.0802158132506206 33000.0000000000000000 0.0462603432639056 0.0337455814595385 0.0278251381743747
0.0430992748409324 0.0801335979582109 33100.0000000000000000 0.0462074838640029 0.0337439849200647 0.0278530777368035
0.0430635448076649 0.0800841169724333 33200.0000000000000000 0.0461780409239531 0.0337098858700609 0.0278546160456532
0.0430038194234486 0.0801240671533012 33300.0000000000000000 0.0461796266594906 0.0337458927955476 0.0278447272656650
0.0428719193623673 0.0798609014632757 33400.0000000000000000 0.0460723716862608 0.0336550571697150 0.0279016087496852
0.0430956139949568 0.0799707750779046 33500.0000000000000000 0.0461266616711195 0.0337026512879557 0.0277376063236607
0.0427528861510776 0.0797426640704568 33600.0000000000000000 0.0460095046745665 0.0336253002483108 0.0279171682284207
0.0432049636544728 0.0801476052031601 33700.0000000000000000 0.0461729312528840 0.0337021536283921 0.0276370025255109
0.0429401142806892 0.0798890010245977 33800.0000000000000000 0.0460522079247335 0.0336261630129072 0.0277535533807400
0.0427095826263159 0.0796765780521016 33900.0000000000000000 0.0459559172949266 0.0336096193822225 0.0278278891190667
0.0427582383089826 0.0796711738087182 34000.0000000000000000 0.0459545390796694 0.0335746260189681 0.0278141181820085
0.0429147161042389 0.0798203991561820 34100.0000000000000000 0.0460070391342236 0.0336097850231148 0.0276832562533588
0.0435598905236799 0.0805366522339715 34200.0000000000000000 0.0463009673072426 0.0337462021044549 0.0273611243668641
0.0427461865082555 0.0796676912572708 34300.0000000000000000 0.0459269245522235 0.0335876262277223 0.0277061942156455
0.0426943509387889 0.0796000332390688 34400.0000000000000000 0.0458930852884530 0.0335736607026815 0.0277042962732729
0.0426621417019108 0.0796193376241415 34500.0000000000000000 0.0458875686265972 0.0335696656485950 0.0276991295317413
0.0427839436129817 0.0797685142862118 34600.0000000000000000 0.0459392151839853 0.0335870058452269 0.0276173969915209
0.0426133082972317 0.0795556198222950 34700.0000000000000000 0.0458482367280477 0.0335416346053247 0.0276823841873393
0.0425687402746070 0.0794556643619815 34800.0000000000000000 0.0458005291811221 0.0335109668922188 0.0276667451956808
0.0422412255117054 0.0791913840730184 34900.0000000000000000 0.0456836767578075 0.0334776884807715 0.0278244089657348
0.0426195655756018 0.0795681469841229 35000.0000000000000000 0.0458284669166238 0.0335404568466045 0.0275856982601661
0.0423485073248562 0.0792814448816848 35100.0000000000000000 0.0457033981417830 0.0335046692159881 0.0276789711446028
0.0428050666236134 0.0794953979581436 35200.0000000000000000 0.0458132458506297 0.0335026408356560 0.0274498779851056
0.0424398493165500 0.0793418674985664 35300.0000000000000000 0.0457164034723259 0.0334816979875998 0.0276021990865875
0.0424218971285267 0.0793221346364861 35400.0000000000000000 0.0457002750114405 0.0334871401082740 0.0275699281724752
0.0424685857741481 0.0793555233144839 35500.0000000000000000 0.0457097329212277 0.0334751058164636 0.0275397167798153
0.0424232106153300 0.0793203878834563 35600.0000000000000000 0.0456866806553780 0.0334642082978886 0.0275389158248370
0.0424813929838287 0.0793631893730962 35700.0000000000000000 0.0457009418403155 0.0334681743130840 0.0274910106912529
0.0423796424246114 0.0792612223032504 35800.0000000000000000 0.0456498219503819 0.0334508299861849 0.0275075930874810
0.0423059770383386 0.0791700785921118 35900.0000000000000000 0.0456081446644339 0.0334263313403223 0.0275301916869628
0.0429227260239610 0.0798790998314608 36000.0000000000000000 0.0458939379399558 0.0335550385156546 0.0272188873887467
0.0424606280584164 0.0794182943669779 36100.0000000000000000 0.0456808771079161 0.0334587252754922 0.0273858607307781
0.0423541172316658 0.0791422856488321 36200.0000000000000000 0.0455795586566370 0.0333905155794719 0.0274313161665782
0.0423087484541332 0.0791779300564119 36300.0000000000000000 0.0455812985645836 0.0334142551807856 0.0274242605670036
0.0422157193768941 0.0790315243118579 36400.0000000000000000 0.0455177377458510 0.0333784022777042 0.0274453050169480
0.0421971299244533 0.0790960491404746 36500.0000000000000000 0.0455274496766631 0.0334229185702971 0.0273937010714273
0.0421318817770462 0.0790064582002746 36600.0000000000000000 0.0454883606021261 0.0333701069719677 0.0274449954592158
0.0422065746294811 0.0789629087237814 36700.0000000000000000 0.0454771012119227 0.0333619338649599 0.0273769876294686
0.0420993864492329 0.0790009610622673 36800.0000000000000000 0.0454718148345836 0.0333627544606703 0.0274241573661640
0.0423608607269214 0.0791269916296086 36900.0000000000000000 0.0455356951609147 0.0333657795829777 0.0272891487041511
0.0425111894345950 0.0793364766150880 37000.0000000000000000 0.0456066985045336 0.0334079222026095 0.0271712057658418
0.0420330094773920 0.0788463181024463 37100.0000000000000000 0.0453927046321621 0.0333248653854264 0.0273666255633834
0.0420112161867937 0.0788646072059201 37200.0000000000000000 0.0453911531156431 0.0333210113941542 0.0273677776757046
0.0420041936408244 0.0788236630102380 37300.0000000000000000 0.0453698465271769 0.0333035154693992 0.0273480139882459
0.0420077080491969 0.0788396905815099 37400.0000000000000000 0.0453689691536188 0.0333076376018306 0.0273208403819378
0.0412778641984078 0.0781708566691064 37500.0000000000000000 0.0450892233018028 0.0331924021604415 0.0277157701792557
0.0419997217276367 0.0789382858243970 37600.0000000000000000 0.0453859283645800 0.0333433111567636 0.0272623947495228
0.0416687656713123 0.0784870872704009 37700.0000000000000000 0.0452026275536834 0.0332300201704602 0.0274246371025603
0.0419291530537055 0.0787365072717110 37800.0000000000000000 0.0453020345688395 0.0332720363900158 0.0272704415599256
0.0424562812291169 0.0792194830591612 37900.0000000000000000 0.0455052135068465 0.0333404992223445 0.0270045905167634
0.0419257962265291 0.0787465043181526 38000.0000000000000000 0.0452913415121379 0.0332754603004120 0.0272176052034577
0.0418755541337011 0.0786526014288819 38100.0000000000000000 0.0452509623248984 0.0332404872339023 0.0272352065031085
0.0416650988444903 0.0785192491269658 38200.0000000000000000 0.0451819692915196 0.0332252324292411 0.0273182967653811
0.0419327187013093 0.0786904279848795 38300.0000000000000000 0.0452591832367654 0.0332425637141937 0.0271710225466792
0.0413884190249505 0.0782998383004576 38400.0000000000000000 0.0450863365013296 0.0331588774781933 0.0274982112017171
0.0416369578990684 0.0784062576807811 38500.0000000000000000 0.0451227406868337 0.0331833779942400 0.0272643691732451
0.0417357934621892 0.0784021512324448 38600.0000000000000000 0.0451243229327464 0.0331849138744706 0.0271744331618810
0.0424923465425379 0.0792218429701068 38700.0000000000000000 0.0454664665366375 0.0333272971866143 0.0268243794472909
0.0417560928790729 0.0785588140626887 38800.0000000000000000 0.0451648916048355 0.0332004545642211 0.0271442049133594
0.0417277511008412 0.0784806946382937 38900.0000000000000000 0.0451320297539087 0.0331671050862827 0.0271525681902172
0.0417489992378582 0.0784387937926925 39000.0000000000000000 0.0451239378844636 0.0331981168390675 0.0271098416682364
0.0416567842166939 0.0784227865314810 39100.0000000000000000 0.0450938113339179 0.0331630405308506 0.0271326340566459
0.0414900429021525 0.0781198623035464 39200.0000000000000000 0.0449746115404178 0.0331136716038260 0.0271748693521463
0.0415275281257833 0.0783124417597401 39300.0000000000000000 0.0450331927137868 0.0331299061636122 0.0271628948060118
0.0415683965857497 0.0782999470723192 39400.0000000000000000 0.0450265409612902 0.0331258211473176 0.0271119990397743
0.0416136361683271 0.0783543539812338 39500.0000000000000000 0.0450443583526402 0.0331317467140452 0.0270776965469545
0.0415732836554751 0.0783539236457572 39600.0000000000000000 0.0450338444561881 0.0331270371478726 0.0270811333756473
0.0415158354570526 0.0782123238608659 39700.0000000000000000 0.0449759033026318 0.0331089870283085 0.0270664668643003
0.0415384892659406 0.0783040941150209 39800.0000000000000000 0.0450001499166178 0.0331204434609235 0.0270375728245862
0.0416134566709916 0.0781992431720122 39900.0000000000000000 0.0449675918608546 0.0330820159635361 0.0269756516368784
0.0414830574089571 0.0783395528479556 40000.0000000000000000 0.0450047855893364 0.0331323342358109 0.0270641978646222
0.0415080878253248 0.0782491465493575 40100.0000000000000000 0.0449628907046036 0.0330986662415644 0.0269956622021676
0.0414013682343265 0.0781352568526456 40200.0000000000000000 0.0449124382738652 0.0330664904567137 0.0270466375517749
0.0414222302145933 0.0781656414122468 40300.0000000000000000 0.0449159978312692 0.0330724389207085 0.0270036807775281
0.0414184571472897 0.0781491977062769 40400.0000000000000000 0.0449060451898615 0.0330615826266890 0.0269949432791905
0.0413910339613061 0.0781262906180351 40500.0000000000000000 0.0448891210119437 0.0330538216845282 0.0269853377839055
0.0413755695169372 0.0780730691377044 40600.0000000000000000 0.0448674852956829 0.0330396290286556 0.0269816734994346
0.0412153184850494 0.0779784942226874 40700.0000000000000000 0.0448147173136139 0.0330277538763663 0.0270373026703524
0.0413143223043061 0.0780396088810596 40800.0000000000000000 0.0448370184867082 0.0330227553883921 0.0269713873730749
0.0416114684739853 0.0783356420936408 40900.0000000000000000 0.0449588583934014 0.0330840766286564 0.0268042463773229
0.0412950272703978 0.0780139411282759 41000.0000000000000000 0.0448156926890152 0.0330131652087538 0.0269406371486333
0.0413564547003252 0.0780350769367632 41100.0000000000000000 0.0448231071723364 0.0330080495559299 0.0268928474963272
0.0413002303172538 0.0780350220539554 41200.0000000000000000 0.0448110484016413 0.0330120238679922 0.0268969173673639
0.0411716090649442 0.0778666741559099 41300.0000000000000000 0.0447396826441100 0.0329779597586891 0.0269424875968970
0.0411279920096310 0.0778773249584858 41400.0000000000000000 0.0447460160748218 0.0329699250570389 0.0270088222741313
0.0417076411355774 0.0785050974477112 41500.0000000000000000 0.0449943649336480 0.0330870905988763 0.0266776305524271
0.0410808823765794 0.0778021504388942 41600.0000000000000000 0.0446924135973331 0.0329818499484224 0.0269047716254364
0.0411684592384824 0.0779143118167623 41700.0000000000000000 0.0447331288750318 0.0329893930892174 0.0268603513556652
0.0410975341105550 0.0778007432991326 41800.0000000000000000 0.0446835613556380 0.0329496691950613 0.0268862988178030
0.0411561717331411 0.0778345040104514 41900.0000000000000000 0.0446927780441648 0.0329433777039526 0.0268370587291141
0.0411124733857434 0.0777998950080930 42000.0000000000000000 0.0446728686230614 0.0329345545180330 0.0268445515803763
0.0411078980964339 0.0777905234628875 42100.0000000000000000 0.0446645441809800 0.0329315474472705 0.0268282077173282
0.0410984859633304 0.0777917927375212 42200.0000000000000000 0.0446580910691534 0.0329281907952544 0.0268138947805076
0.0410583070509117 0.0777511282285939 42300.0000000000000000 0.0446365367659085 0.0329167709266595 0.0268199408574688
0.0410342135698199 0.0777405970065342 42400.0000000000000000 0.0446259936085930 0.0329129176299877 0.0268162462280301
0.0415172205104061 0.0781614679568704 42500.0000000000000000 0.0448067166951527 0.0329935402147843 0.0265546380985500
0.0409966086564134 0.0776623260524816 42600.0000000000000000 0.0445819386606330 0.0329030785970670 0.0267657413365697
0.0410293888585297 0.0776983110504041 42700.0000000000000000 0.0445948151434346 0.0328869045397094 0.0267646561250952
0.0406987632931895 0.0773483636178470 42800.0000000000000000 0.0444437266681504 0.0328221142036982 0.0269056655578669
0.0409000634884562 0.0776657938143714 42900.0000000000000000 0.0445584268672566 0.0329150585231137 0.0267527916430849
0.0409490480999379 0.0775934181189078 43000.0000000000000000 0.0445340536752248 0.0328731250481927 0.0267206234338609
0.0410650145619990 0.0776621342703860 43100.0000000000000000 0.0445659793677314 0.0328650176665206 0.0266717509720202
0.0409058173263349 0.0775742397233313 43200.0000000000000000 0.0445158052371512 0.0328484605046740 0.0267347033942646
0.0408580527180747 0.0774981038314230 43300.0000000000000000 0.0444808760772409 0.0328382345648357 0.0267291131946301
0.0410413555138765 0.0776582404791118 43400.0000000000000000 0.0445486775025506 0.0328548767764378 0.0266402372407765
0.0407913427390779 0.0774247230001475 43500.0000000000000000 0.0444407596131622 0.0328132399797276 0.0267337327336959
0.0407082912022998 0.0775904744243648 43600.0000000000000000 0.0444874258450175 0.0328481113178548 0.0268028264355508
0.0410715548297499 0.0777320581095984 43700.0000000000000000 0.0445556216837916 0.0328708485624152 0.0265480252334028
0.0408105504079118 0.0774513330083411 43800.0000000000000000 0.0444347933820094 0.0328043421513245 0.0266729479604602
0.0408880265474260 0.0775363172138187 43900.0000000000000000 0.0444656218283814 0.0328178862563343 0.0266202572959466
0.0408151003527288 0.0774286495572418 44000.0000000000000000 0.0444169901833103 0.0327909753425060 0.0266332354807646
0.0405020881117013 0.0772612784237172 44100.0000000000000000 0.0443373812643949 0.0327461030861299 0.0268400554360312
0.0407560709608261 0.0773473780467098 44200.0000000000000000 0.0443756399488991 0.0327742832227966 0.0266248275652636
0.0407511060792392 0.0773593524709725 44300.0000000000000000 0.0443723097686219 0.0327722899130734 0.0266064906112024
0.0407576428738746 0.0773561943545268 44400.0000000000000000 0.0443673778408038 0.0327612413217222 0.0265944328130916
0.0400223438597231 0.0765980212833686 44500.0000000000000000 0.0440561029280257 0.0326228269130231 0.0269812196559882
0.0407203468178904 0.0773693325611087 44600.0000000000000000 0.0443526965237980 0.0327605836862817 0.0265605230299112
0.0407718788603333 0.0773799785008048 44700.0000000000000000 0.0443629806602179 0.0327699533119703 0.0265301119677633
0.0406638324510194 0.0773057495137808 44800.0000000000000000 0.0443212976085946 0.0327465701500440 0.0265690383195342
0.0406361249709838 0.0772217267231507 44900.0000000000000000 0.0442858330190701 0.0327266090691352 0.0265588713130107
0.0405039456445436 0.0771176088089853 45000.0000000000000000 0.0442319184099841 0.0327059112698945 0.0266002079165130
0.0411498039193093 0.0778087600311705 45100.0000000000000000 0.0445295539328772 0.0328270881012056 0.0263325636798232
0.0406332366710371 0.0772531117184067 45200.0000000000000000 0.0442758789707939 0.0327181609845609 0.0264990065091712
0.0405845915133907 0.0772156803671035 45300.0000000000000000 0.0442579598911112 0.0327170257608893 0.0265145419230613
0.0405791774044802 0.0771525773614747 45400.0000000000000000 0.0442333729474565 0.0326985963123405 0.0265031407115305
0.0400831709249353 0.0768006357376433 45500.0000000000000000 0.0440833292939368 0.0325797623151323 0.0268697481980362
0.0406622881297988 0.0773526363669408 45600.0000000000000000 0.0443009329736900 0.0327444565478897 0.0264443508501308
0.0404309056656349 0.0770908494127658 45700.0000000000000000 0.0441817655913679 0.0326754876609313 0.0265298196261394
0.0406983596291858 0.0773255650807543 45800.0000000000000000 0.0442792248362930 0.0327308622922086 0.0263621123430233
0.0401848638092813 0.0767930677038865 45900.0000000000000000 0.0440607546300080 0.0325854124225014 0.0266796745843629
0.0405164885262485 0.0771250178452402 46000.0000000000000000 0.0441872391369793 0.0326657024347183 0.0264417477417103
0.0403778036848250 0.0768807948219783 46100.0000000000000000 0.0440850085402793 0.0326059525785695 0.0264754830757444
0.0404001394723317 0.0770109540445559 46200.0000000000000000 0.0441274481824105 0.0326414325116760 0.0264572667010784
0.0404729993386418 0.0770607578816423 46300.0000000000000000 0.0441466715168240 0.0326419368813325 0.0264109919656793
0.0404297863438879 0.0770410677420226 46400.0000000000000000 0.0441312322158052 0.0326372433213038 0.0264168314560066
0.0404747855440579 0.0770995380369744 46500.0000000000000000 0.0441506980238735 0.0326513165023493 0.0263771520121126
0.0403701350171419 0.0769888240071525 46600.0000000000000000 0.0440997659677451 0.0326344121476776 0.0264056926990084
0.0403673443649370 0.0771275441278423 46700.0000000000000000 0.0441503382732531 0.0326513696151119 0.0264550949851211
0.0402817888499466 0.0769325266301240 46800.0000000000000000 0.0440577866263101 0.0326083875839506 0.0264084434412190
0.0404727317245401 0.0770655498285529 46900.0000000000000000 0.0441196836928854 0.0326304286478289 0.0263100245706196
0.0403203892249851 0.0769427739652638 47000.0000000000000000 0.0440626147509642 0.0325738416845923 0.0264134541290157
0.0407851197036652 0.0774057446581685 47100.0000000000000000 0.0442563846339395 0.0327039687557329 0.0261307054181915
0.0404755697396262 0.0770181149399902 47200.0000000000000000 0.0440845746439261 0.0326212665400096 0.0262233473560784
0.0402874008465610 0.0769085487421861 47300.0000000000000000 0.0440314727938467 0.0325845652995463 0.0263453762870936
0.0403893657179495 0.0770479329134149 47400.0000000000000000 0.0440853940691992 0.0325880533795559 0.0263162242658765
0.0400868915330278 0.0766292298597172 47500.0000000000000000 0.0439101956680430 0.0325110824521223 0.0264135788273045
0.0401252661148840 0.0769108624318700 47600.0000000000000000 0.0440105851783277 0.0325704023093044 0.0264358098572524
0.0408561335009835 0.0771703530728299 47700.0000000000000000 0.0441646140031575 0.0326342562400062 0.0259977131988102
0.0402784668652283 0.0768496764489448 47800.0000000000000000 0.0439860491839161 0.0325611952832764 0.0262548581382150
0.0403147728211651 0.0768836832976454 47900.0000000000000000 0.0439885661202395 0.0325584300221337 0.0261973783400139
0.0402497988072497 0.0768241211758962 48000.0000000000000000 0.0439657687843269 0.0325504180588575 0.0262387370953041
0.0400665753381774 0.0765036940738746 48100.0000000000000000 0.0438333652424763 0.0325027278975855 0.0262604636602675
0.0402371112767494 0.0768136683823002 48200.0000000000000000 0.0439516281292622 0.0325407969318445 0.0262149359261549
0.0402912071088832 0.0769655747684848 48300.0000000000000000 0.0440094030132319 0.0325528588432355 0.0262279713323240
0.0410198671725937 0.0774478584933078 48400.0000000000000000 0.0442359713146947 0.0326676373793667 0.0258085222135104
0.0401949582875105 0.0768042559489577 48500.0000000000000000 0.0439316064661846 0.0325251533877319 0.0262020582405385
0.0401910447468668 0.0767534871716161 48600.0000000000000000 0.0439065324341722 0.0325135508741364 0.0261680469440694
0.0399337372960062 0.0767192351542330 48700.0000000000000000 0.0438877634601250 0.0324595848913751 0.0264384964988855
0.0403339664847064 0.0768446520504313 48800.0000000000000000 0.0439410504107158 0.0325154011830866 0.0260701819246388
0.0401648654119257 0.0767369045321547 48900.0000000000000000 0.0438886147029185 0.0325449127194487 0.0261077761481449
0.0401673211523010 0.0767164333467568 49000.0000000000000000 0.0438765151754012 0.0324875598100323 0.0261347463925147
0.0401200698640740 0.0766854853348374 49100.0000000000000000 0.0438572158079520 0.0324857618541231 0.0261375461787735
0.0405739186670460 0.0770229245109952 49200.0000000000000000 0.0440147143624734 0.0325669844627956 0.0258950298090568
0.0400813719537176 0.0766245330122151 49300.0000000000000000 0.0438183574140267 0.0324650019739667 0.0261025227162073
0.0399308204884095 0.0765402314472373 49400.0000000000000000 0.0437870585200419 0.0324486315125967 0.0262285506319243
0.0402591764386516 0.0768224417748998 49500.0000000000000000 0.0439003374619891 0.0325054130849322 0.0260143185494728
0.0398459023792079 0.0765679417913834 49600.0000000000000000 0.0437748150757489 0.0324380595397305 0.0262473565926739
0.0404468953649767 0.0770963984065990 49700.0000000000000000 0.0439963827875115 0.0326195309873816 0.0258227063910886
0.0400457726836955 0.0765953082634453 49800.0000000000000000 0.0437880352746998 0.0324436050706817 0.0260674550809767
0.0400465296763542 0.0765953184093412 49900.0000000000000000 0.0437856123615001 0.0324477734756700 0.0260528278846349
0.0400241314120591 0.0765844157913414 50000.0000000000000000 0.0437740032651214 0.0324370273865201 0.0260504384705650


==> figures/parametric_shape_inference/cylinder3/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2568781971931458 0.2294298410415649 0.0175468195229769 0.0093367379158735 0.0005648055230267 0.0000000000000000 1530.8562011718750000 53.5319175720214844 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1167324706912041
0.1471211463212967 0.1106927841901779 0.0103543959558010 0.0258926041424274 0.0001813692215364 0.0000000000000000 972.9249877929687500 52.7572555541992188 0.0000000000000000 0.0000000000000000 1.4611616134643555 100.0000000000000000 0.1517516076564789
8.0430412292480469 6.6072764396667480 0.1084427461028099 1.3132659196853638 0.0140558946877718 0.0000000000000000 184.6700439453125000 51.7526893615722656 0.0000000000000000 0.0000000000000000 25.6245079040527344 200.0000000000000000 0.3112377822399139
4.2236347198486328 3.4168865680694580 0.0609695501625538 0.7318851947784424 0.0138929262757301 0.0000000000000000 179.2888336181640625 51.8494415283203125 0.0000000000000000 0.0000000000000000 24.7726535797119141 300.0000000000000000 0.3080783188343048
3.0198724269866943 2.4050734043121338 0.0452967658638954 0.5523408055305481 0.0171615369617939 0.0000000000000000 176.0643005371093750 51.7762298583984375 0.0000000000000000 0.0000000000000000 25.2587661743164062 400.0000000000000000 0.3360183238983154
2.6323132514953613 2.0850450992584229 0.0399063974618912 0.4818568825721741 0.0255047306418419 0.0000000000000000 169.7194976806640625 51.5756950378417969 0.0000000000000000 0.0000000000000000 26.4436607360839844 500.0000000000000000 0.4252068400382996
2.9995262622833252 2.3766155242919922 0.0482767447829247 0.5203034877777100 0.0543306656181812 0.0000000000000000 158.8798980712890625 51.1465950012207031 0.0000000000000000 0.0000000000000000 28.4101409912109375 600.0000000000000000 0.5778017640113831
4.6573171615600586 3.6263971328735352 0.0900731608271599 0.7919278740882874 0.1489192098379135 0.0000000000000000 142.5449829101562500 50.3248443603515625 0.0000000000000000 0.0000000000000000 30.0924282073974609 700.0000000000000000 0.7401140928268433
8.0416536331176758 6.0665421485900879 0.1925153285264969 1.3933953046798706 0.3892008066177368 0.0000000000000000 119.2830734252929688 49.2598876953125000 0.0000000000000000 0.0000000000000000 30.2408714294433594 800.0000000000000000 0.7826455235481262
10.4678888320922852 7.5355525016784668 0.3194773197174072 1.8125556707382202 0.8003031611442566 0.0000000000000000 93.3333282470703125 48.0959167480468750 0.0000000000000000 0.0000000000000000 28.7862129211425781 900.0000000000000000 0.7077614665031433
9.8599061965942383 6.3667144775390625 0.4131922423839569 1.6416094303131104 1.4383897781372070 0.0000000000000000 67.2527542114257812 46.4046096801757812 0.0000000000000000 0.0000000000000000 25.4747581481933594 1000.0000000000000000 0.6906768083572388
8.0272636413574219 4.3881635665893555 0.3881812095642090 1.0274480581283569 2.2234702110290527 0.0000000000000000 46.2302665710449219 44.7280082702636719 0.0000000000000000 0.0000000000000000 20.0861129760742188 1100.0000000000000000 0.8654644489288330
6.4943013191223145 2.8247404098510742 0.2841944396495819 0.6730852127075195 2.7122812271118164 0.0000000000000000 33.6455078125000000 43.4175529479980469 0.0000000000000000 0.0000000000000000 14.7005405426025391 1200.0000000000000000 1.1386158466339111
6.0549082756042480 2.2851107120513916 0.2154755294322968 0.7230030298233032 2.8313188552856445 0.0000000000000000 24.8663253784179688 41.9958610534667969 0.0000000000000000 0.0000000000000000 10.0168561935424805 1300.0000000000000000 1.2959090471267700
5.9880599975585938 2.1211874485015869 0.1653134375810623 0.8918678164482117 2.8096909523010254 0.0000000000000000 18.6763591766357422 40.6824913024902344 0.0000000000000000 0.0000000000000000 6.3541631698608398 1400.0000000000000000 1.1160445213317871
5.9106426239013672 1.9924333095550537 0.1447639316320419 1.0487533807754517 2.7246918678283691 0.0000000000000000 14.7102794647216797 39.7062454223632812 0.0000000000000000 0.0000000000000000 4.1109709739685059 1500.0000000000000000 0.9312152862548828
5.8168926239013672 1.9561345577239990 0.1296926438808441 1.1545958518981934 2.5764696598052979 0.0000000000000000 12.2366790771484375 39.0079956054687500 0.0000000000000000 0.0000000000000000 2.9416253566741943 1600.0000000000000000 0.7942321896553040
5.5960912704467773 1.8888223171234131 0.1171991378068924 1.2182798385620117 2.3717899322509766 0.0000000000000000 10.6005992889404297 38.3490562438964844 0.0000000000000000 0.0000000000000000 2.2287907600402832 1700.0000000000000000 0.7048310637474060
5.3031849861145020 1.7863254547119141 0.1127071380615234 1.2454209327697754 2.1587314605712891 0.0000000000000000 9.3130626678466797 37.5983734130859375 0.0000000000000000 0.0000000000000000 1.7481898069381714 1800.0000000000000000 0.6681980490684509
4.9952049255371094 1.6466640233993530 0.1170424744486809 1.2474637031555176 1.9840350151062012 0.0000000000000000 8.1521387100219727 36.7368316650390625 0.0000000000000000 0.0000000000000000 1.4053840637207031 1900.0000000000000000 0.6763750314712524
4.7574086189270020 1.5104007720947266 0.1283797025680542 1.2491121292114258 1.8695157766342163 0.0000000000000000 7.0580534934997559 35.7480964660644531 0.0000000000000000 0.0000000000000000 1.1432237625122070 2000.0000000000000000 0.7227318882942200
4.6190214157104492 1.4210069179534912 0.1425747871398926 1.2657843828201294 1.7896549701690674 0.0000000000000000 6.0750908851623535 34.6673545837402344 0.0000000000000000 0.0000000000000000 0.9365748763084412 2100.0000000000000000 0.7964064478874207
4.5222377777099609 1.3635574579238892 0.1531343758106232 1.2949339151382446 1.7106121778488159 0.0000000000000000 5.2389087677001953 33.5298614501953125 0.0000000000000000 0.0000000000000000 0.7791376113891602 2200.0000000000000000 0.8711284995079041
4.4264950752258301 1.3116211891174316 0.1581553816795349 1.3269360065460205 1.6297823190689087 0.0000000000000000 4.5284323692321777 32.2997474670410156 0.0000000000000000 0.0000000000000000 0.6681315898895264 2300.0000000000000000 0.9301127791404724
4.3203043937683105 1.2579044103622437 0.1605744361877441 1.3543784618377686 1.5474473237991333 0.0000000000000000 3.9269897937774658 30.9396781921386719 0.0000000000000000 0.0000000000000000 0.5936881303787231 2400.0000000000000000 0.9751265645027161
4.2146253585815430 1.2135660648345947 0.1626569330692291 1.3770078420639038 1.4613947868347168 0.0000000000000000 3.4222126007080078 29.4150619506835938 0.0000000000000000 0.0000000000000000 0.5406566858291626 2500.0000000000000000 1.0212047100067139
4.1387534141540527 1.1901739835739136 0.1664539873600006 1.4054596424102783 1.3766658306121826 0.0000000000000000 2.9925343990325928 27.6757183074951172 0.0000000000000000 0.0000000000000000 0.4953704476356506 2600.0000000000000000 1.0863753557205200
4.0862474441528320 1.1727343797683716 0.1727674156427383 1.4450728893280029 1.2956730127334595 0.0000000000000000 2.6292269229888916 25.7594547271728516 0.0000000000000000 0.0000000000000000 0.4430335164070129 2700.0000000000000000 1.1850748062133789
4.0293188095092773 1.1483404636383057 0.1815466731786728 1.4851108789443970 1.2143204212188721 0.0000000000000000 2.3225195407867432 23.6969776153564453 0.0000000000000000 0.0000000000000000 0.3729909658432007 2800.0000000000000000 1.3270775079727173
3.9620079994201660 1.1366842985153198 0.1924249529838562 1.5107251405715942 1.1221739053726196 0.0000000000000000 2.0716629028320312 21.5326156616210938 0.0000000000000000 0.0000000000000000 0.2930498421192169 2900.0000000000000000 1.5036919116973877
3.9192121028900146 1.1684520244598389 0.2039423137903214 1.5204678773880005 1.0263497829437256 0.0000000000000000 1.8702745437622070 19.1666164398193359 0.0000000000000000 0.0000000000000000 0.2344482243061066 3000.0000000000000000 1.7056800127029419
3.9449050426483154 1.2520484924316406 0.2128181010484695 1.5264556407928467 0.9535828232765198 0.0000000000000000 1.7347764968872070 16.2592811584472656 0.0000000000000000 0.0000000000000000 0.2132985889911652 3100.0000000000000000 1.9077292680740356
3.9880084991455078 1.2964019775390625 0.2200320810079575 1.5328514575958252 0.9387231469154358 0.0000000000000000 1.5682710409164429 13.3716478347778320 0.0000000000000000 0.0000000000000000 0.2000511288642883 3200.0000000000000000 2.0426464080810547
3.9639050960540771 1.2968596220016479 0.2220858782529831 1.5393013954162598 0.9056582450866699 0.0000000000000000 1.4280780553817749 10.9081478118896484 0.0000000000000000 0.0000000000000000 0.1772506684064865 3300.0000000000000000 2.0853550434112549
3.8293635845184326 1.2242724895477295 0.2151235491037369 1.5280036926269531 0.8619639277458191 0.0000000000000000 1.2946877479553223 8.7657203674316406 0.0000000000000000 0.0000000000000000 0.1529943048954010 3400.0000000000000000 2.0375094413757324
3.6085073947906494 1.0918443202972412 0.1999513208866119 1.5015758275985718 0.8151360154151917 0.0000000000000000 1.1639341115951538 7.0177373886108398 0.0000000000000000 0.0000000000000000 0.1266579329967499 3500.0000000000000000 1.9129618406295776
3.3675007820129395 0.9549535512924194 0.1788293719291687 1.4679911136627197 0.7657266855239868 0.0000000000000000 1.0497722625732422 5.7180175781250000 0.0000000000000000 0.0000000000000000 0.0993414223194122 3600.0000000000000000 1.7252840995788574
3.1364774703979492 0.8422642946243286 0.1556066870689392 1.4288127422332764 0.7097937464714050 0.0000000000000000 0.9494089484214783 4.8057584762573242 0.0000000000000000 0.0000000000000000 0.0763330459594727 3700.0000000000000000 1.5049431324005127
2.9220092296600342 0.7475991249084473 0.1341254413127899 1.3864253759384155 0.6538593769073486 0.0000000000000000 0.8593761324882507 4.1570887565612793 0.0000000000000000 0.0000000000000000 0.0590432099997997 3800.0000000000000000 1.2875119447708130
2.7373323440551758 0.6695494651794434 0.1166995540261269 1.3440918922424316 0.6069913506507874 0.0000000000000000 0.7797515392303467 3.6734881401062012 0.0000000000000000 0.0000000000000000 0.0469487980008125 3900.0000000000000000 1.0939592123031616
2.5873486995697021 0.6081781983375549 0.1034139320254326 1.3043204545974731 0.5714361071586609 0.0000000000000000 0.7133742570877075 3.2943158149719238 0.0000000000000000 0.0000000000000000 0.0383035317063332 4000.0000000000000000 0.9311642050743103
2.4675552845001221 0.5608369708061218 0.0931843072175980 1.2680267095565796 0.5455073714256287 0.0000000000000000 0.6604982018470764 2.9886107444763184 0.0000000000000000 0.0000000000000000 0.0318673066794872 4100.0000000000000000 0.7974254488945007
2.3697037696838379 0.5233035683631897 0.0851018205285072 1.2345147132873535 0.5267836451530457 0.0000000000000000 0.6184772849082947 2.7366037368774414 0.0000000000000000 0.0000000000000000 0.0269715376198292 4200.0000000000000000 0.6895574331283569
2.2861561775207520 0.4916947484016418 0.0786612480878830 1.2026727199554443 0.5131273865699768 0.0000000000000000 0.5845506191253662 2.5223062038421631 0.0000000000000000 0.0000000000000000 0.0232216343283653 4300.0000000000000000 0.6040368080139160
2.2120411396026611 0.4626439511775970 0.0736565068364143 1.1726979017257690 0.5030426979064941 0.0000000000000000 0.5539898276329041 2.3355889320373535 0.0000000000000000 0.0000000000000000 0.0203739553689957 4400.0000000000000000 0.5373445153236389
2.1457183361053467 0.4361204802989960 0.0697932988405228 1.1443089246749878 0.4954955279827118 0.0000000000000000 0.5296868085861206 2.1621501445770264 0.0000000000000000 0.0000000000000000 0.0182825233787298 4500.0000000000000000 0.4851635992527008
2.0860033035278320 0.4113393723964691 0.0669261440634727 1.1187485456466675 0.4889892041683197 0.0000000000000000 0.5068669319152832 2.0018188953399658 0.0000000000000000 0.0000000000000000 0.0167559534311295 4600.0000000000000000 0.4438787996768951
2.0336308479309082 0.3909470438957214 0.0648243427276611 1.0954637527465820 0.4823955595493317 0.0000000000000000 0.4933946728706360 1.8488265275955200 0.0000000000000000 0.0000000000000000 0.0155705176293850 4700.0000000000000000 0.4095712304115295
1.9860506057739258 0.3721548318862915 0.0632372647523880 1.0765380859375000 0.4741203188896179 0.0000000000000000 0.4678863584995270 1.7164911031723022 0.0000000000000000 0.0000000000000000 0.0146066937595606 4800.0000000000000000 0.3819673359394073
1.9437049627304077 0.3578368127346039 0.0619920194149017 1.0594010353088379 0.4644750654697418 0.0000000000000000 0.4507820904254913 1.5958881378173828 0.0000000000000000 0.0000000000000000 0.0137075688689947 4900.0000000000000000 0.3579027950763702
1.9058680534362793 0.3454899787902832 0.0609234124422073 1.0452724695205688 0.4541821777820587 0.0000000000000000 0.4355891346931458 1.4900387525558472 0.0000000000000000 0.0000000000000000 0.0128793371841311 5000.0000000000000000 0.3374134600162506
1.8721811771392822 0.3313738703727722 0.0597075372934341 1.0369760990142822 0.4441236853599548 0.0000000000000000 0.4245571792125702 1.3956969976425171 0.0000000000000000 0.0000000000000000 0.0121274935081601 5100.0000000000000000 0.3203056454658508
1.8422979116439819 0.3261414170265198 0.0596801154315472 1.0213497877120972 0.4351266920566559 0.0000000000000000 0.4118787348270416 1.3163163661956787 0.0000000000000000 0.0000000000000000 0.0114996358752251 5200.0000000000000000 0.3070635795593262
1.8158816099166870 0.3248663246631622 0.0601217299699783 1.0035768747329712 0.4273166358470917 0.0000000000000000 0.4031312167644501 1.2457997798919678 0.0000000000000000 0.0000000000000000 0.0109428651630878 5300.0000000000000000 0.2965502738952637
1.7874312400817871 0.3069335818290710 0.0589708834886551 1.0007810592651367 0.4207457304000854 0.0000000000000000 0.3929888010025024 1.1881448030471802 0.0000000000000000 0.0000000000000000 0.0104066235944629 5400.0000000000000000 0.2883839905261993
1.7638032436370850 0.3082830607891083 0.0597272962331772 0.9812693595886230 0.4145235419273376 0.0000000000000000 0.3866156041622162 1.1346343755722046 0.0000000000000000 0.0000000000000000 0.0099821751937270 5500.0000000000000000 0.2809802293777466
1.7365384101867676 0.2851821482181549 0.0580304116010666 0.9843462705612183 0.4089796543121338 0.0000000000000000 0.3770564794540405 1.0928734540939331 0.0000000000000000 0.0000000000000000 0.0095654670149088 5600.0000000000000000 0.2751188278198242
1.7127012014389038 0.2797762155532837 0.0581864714622498 0.9712212681770325 0.4035172760486603 0.0000000000000000 0.3699274957180023 1.0531599521636963 0.0000000000000000 0.0000000000000000 0.0092546371743083 5700.0000000000000000 0.2696180045604706
1.6901043653488159 0.2729395031929016 0.0581452213227749 0.9606854319572449 0.3983341157436371 0.0000000000000000 0.3644457459449768 1.0163639783859253 0.0000000000000000 0.0000000000000000 0.0089998217299581 5800.0000000000000000 0.2648060917854309
1.6684473752975464 0.2660025656223297 0.0580550245940685 0.9511603116989136 0.3932295143604279 0.0000000000000000 0.3570874631404877 0.9853435754776001 0.0000000000000000 0.0000000000000000 0.0087979733943939 5900.0000000000000000 0.2605085968971252
1.6486206054687500 0.2591705620288849 0.0579352974891663 0.9428957104682922 0.3886191248893738 0.0000000000000000 0.3508993983268738 0.9557961225509644 0.0000000000000000 0.0000000000000000 0.0086453994736075 6000.0000000000000000 0.2569798827171326
1.6297926902770996 0.2531192898750305 0.0579065605998039 0.9348260164260864 0.3839408457279205 0.0000000000000000 0.3432247638702393 0.9303261637687683 0.0000000000000000 0.0000000000000000 0.0085369022563100 6100.0000000000000000 0.2540795207023621
1.6125679016113281 0.2427114099264145 0.0571705587208271 0.9333227872848511 0.3793632388114929 0.0000000000000000 0.3371483981609344 0.9061695337295532 0.0000000000000000 0.0000000000000000 0.0084446594119072 6200.0000000000000000 0.2511439621448517
1.5975219011306763 0.2468445599079132 0.0581833608448505 0.9171702265739441 0.3753238022327423 0.0000000000000000 0.3406639695167542 0.8770093917846680 0.0000000000000000 0.0000000000000000 0.0084149483591318 6300.0000000000000000 0.2487025856971741
1.5812106132507324 0.2369623929262161 0.0576148703694344 0.9157379269599915 0.3708953261375427 0.0000000000000000 0.3249941468238831 0.8617664575576782 0.0000000000000000 0.0000000000000000 0.0083816610276699 6400.0000000000000000 0.2465036064386368
1.5671172142028809 0.2315889596939087 0.0574320890009403 0.9112583398818970 0.3668378293514252 0.0000000000000000 0.3149583041667938 0.8480046987533569 0.0000000000000000 0.0000000000000000 0.0083690639585257 6500.0000000000000000 0.2441522330045700
1.5547001361846924 0.2296514064073563 0.0574851110577583 0.9043288230895996 0.3632346987724304 0.0000000000000000 0.3131732046604156 0.8241210579872131 0.0000000000000000 0.0000000000000000 0.0083500137552619 6600.0000000000000000 0.2415330708026886
1.5428857803344727 0.2257975488901138 0.0572870373725891 0.9000229239463806 0.3597783446311951 0.0000000000000000 0.3081236481666565 0.8064005374908447 0.0000000000000000 0.0000000000000000 0.0083265975117683 6700.0000000000000000 0.2389733046293259
1.5316615104675293 0.2218186706304550 0.0570223778486252 0.8964485526084900 0.3563718795776367 0.0000000000000000 0.3019346296787262 0.7909154295921326 0.0000000000000000 0.0000000000000000 0.0082944873720407 6800.0000000000000000 0.2362453490495682
1.5212666988372803 0.2199097871780396 0.0569153241813183 0.8913737535476685 0.3530678749084473 0.0000000000000000 0.2961393892765045 0.7755845785140991 0.0000000000000000 0.0000000000000000 0.0082543930038810 6900.0000000000000000 0.2332915514707565
1.5108939409255981 0.2144336849451065 0.0563925914466381 0.8901295661926270 0.3499380350112915 0.0000000000000000 0.2903596460819244 0.7612189650535583 0.0000000000000000 0.0000000000000000 0.0081914989277720 7000.0000000000000000 0.2305281609296799
1.5027835369110107 0.2139107584953308 0.0562054626643658 0.8864781260490417 0.3461892902851105 0.0000000000000000 0.2849583029747009 0.7478019595146179 0.0000000000000000 0.0000000000000000 0.0081225335597992 7100.0000000000000000 0.2266732901334763
1.4920946359634399 0.2077724486589432 0.0556366518139839 0.8847284317016602 0.3439570665359497 0.0000000000000000 0.2784624695777893 0.7341711521148682 0.0000000000000000 0.0000000000000000 0.0080668171867728 7200.0000000000000000 0.2246575653553009
1.4831938743591309 0.2046041488647461 0.0552283711731434 0.8823381066322327 0.3410232365131378 0.0000000000000000 0.2729149162769318 0.7208474874496460 0.0000000000000000 0.0000000000000000 0.0080144125968218 7300.0000000000000000 0.2216556519269943
1.4744558334350586 0.2014881521463394 0.0548238530755043 0.8799883127212524 0.3381554484367371 0.0000000000000000 0.2665978968143463 0.7085397839546204 0.0000000000000000 0.0000000000000000 0.0079870540648699 7400.0000000000000000 0.2186962813138962
1.4667037725448608 0.1925657242536545 0.0535459034144878 0.8853654265403748 0.3352266252040863 0.0000000000000000 0.2607168853282928 0.6970470547676086 0.0000000000000000 0.0000000000000000 0.0079568056389689 7500.0000000000000000 0.2155520468950272
1.4604152441024780 0.1891304105520248 0.0527498945593834 0.8859004378318787 0.3326345384120941 0.0000000000000000 0.2598060071468353 0.6821892857551575 0.0000000000000000 0.0000000000000000 0.0079398080706596 7600.0000000000000000 0.2123154997825623
1.4496223926544189 0.1891796141862869 0.0530899167060852 0.8773113489151001 0.3300415575504303 0.0000000000000000 0.2456413805484772 0.6752396225929260 0.0000000000000000 0.0000000000000000 0.0080544743686914 7700.0000000000000000 0.2098639160394669
1.4434374570846558 0.1976281553506851 0.0538995712995529 0.8639538884162903 0.3279558420181274 0.0000000000000000 0.2402895838022232 0.6629577279090881 0.0000000000000000 0.0000000000000000 0.0080922599881887 7800.0000000000000000 0.2077812999486923
1.4338991641998291 0.1870925575494766 0.0525968037545681 0.8686252832412720 0.3255845904350281 0.0000000000000000 0.2347619980573654 0.6484309434890747 0.0000000000000000 0.0000000000000000 0.0082237878814340 7900.0000000000000000 0.2049258202314377
1.4260144233703613 0.1835636943578720 0.0519617199897766 0.8671194911003113 0.3233694732189178 0.0000000000000000 0.2281466424465179 0.6357755661010742 0.0000000000000000 0.0000000000000000 0.0083405598998070 8000.0000000000000000 0.2026030421257019
1.4182605743408203 0.1839988827705383 0.0518026836216450 0.8608414530754089 0.3216176033020020 0.0000000000000000 0.2254652678966522 0.6178942322731018 0.0000000000000000 0.0000000000000000 0.0084560364484787 8100.0000000000000000 0.2011470943689346
1.4099417924880981 0.1788555234670639 0.0509146004915237 0.8606320023536682 0.3195396661758423 0.0000000000000000 0.2130857259035110 0.6058766245841980 0.0000000000000000 0.0000000000000000 0.0086527876555920 8200.0000000000000000 0.1993817836046219
1.4068027734756470 0.1688124537467957 0.0489456392824650 0.8710135221481323 0.3180311918258667 0.0000000000000000 0.2065857052803040 0.5843471884727478 0.0000000000000000 0.0000000000000000 0.0088177081197500 8300.0000000000000000 0.1991515606641769
1.3949066400527954 0.1772513091564178 0.0502259097993374 0.8497620224952698 0.3176673948764801 0.0000000000000000 0.1984252184629440 0.5481900572776794 0.0000000000000000 0.0000000000000000 0.0090599106624722 8400.0000000000000000 0.2000052481889725
1.3899742364883423 0.1758055984973907 0.0498829893767834 0.8461486697196960 0.3181369304656982 0.0000000000000000 0.1921904385089874 0.5034970641136169 0.0000000000000000 0.0000000000000000 0.0092090656980872 8500.0000000000000000 0.2012036144733429
1.3855117559432983 0.1721560955047607 0.0496002845466137 0.8458374738693237 0.3179179131984711 0.0000000000000000 0.1805404573678970 0.4672442376613617 0.0000000000000000 0.0000000000000000 0.0093742292374372 8600.0000000000000000 0.2003255188465118
1.3794310092926025 0.1722683906555176 0.0498343221843243 0.8402283191680908 0.3170999586582184 0.0000000000000000 0.1726797968149185 0.4396319687366486 0.0000000000000000 0.0000000000000000 0.0095781013369560 8700.0000000000000000 0.1984202563762665
1.3716988563537598 0.1710732430219650 0.0499331094324589 0.8354387879371643 0.3152537047863007 0.0000000000000000 0.1677152365446091 0.4190378487110138 0.0000000000000000 0.0000000000000000 0.0098723294213414 8800.0000000000000000 0.1959960907697678
1.3629348278045654 0.1685438305139542 0.0498934052884579 0.8318229913711548 0.3126745820045471 0.0000000000000000 0.1630321145057678 0.4046442210674286 0.0000000000000000 0.0000000000000000 0.0102324746549129 8900.0000000000000000 0.1935549527406693
1.3540092706680298 0.1672337800264359 0.0499723032116890 0.8271527290344238 0.3096504211425781 0.0000000000000000 0.1585299968719482 0.3940872251987457 0.0000000000000000 0.0000000000000000 0.0106534250080585 9000.0000000000000000 0.1911759525537491
1.3445328474044800 0.1634271293878555 0.0496682189404964 0.8250556588172913 0.3063817918300629 0.0000000000000000 0.1569387018680573 0.3837644755840302 0.0000000000000000 0.0000000000000000 0.0110898995772004 9100.0000000000000000 0.1887857168912888
1.3348233699798584 0.1540911942720413 0.0488658174872398 0.8291695117950439 0.3026968240737915 0.0000000000000000 0.1569729596376419 0.3749008774757385 0.0000000000000000 0.0000000000000000 0.0115236099809408 9200.0000000000000000 0.1872409135103226
1.3264002799987793 0.1578245311975479 0.0492295771837234 0.8197076916694641 0.2996385097503662 0.0000000000000000 0.1461992114782333 0.3763168752193451 0.0000000000000000 0.0000000000000000 0.0121662374585867 9300.0000000000000000 0.1841631680727005
1.3180415630340576 0.1635655313730240 0.0500587895512581 0.8076793551445007 0.2967378497123718 0.0000000000000000 0.1466376483440399 0.3650622963905334 0.0000000000000000 0.0000000000000000 0.0127454400062561 9400.0000000000000000 0.1827440708875656
1.3086639642715454 0.1586078703403473 0.0497484616935253 0.8069882392883301 0.2933193743228912 0.0000000000000000 0.1463432759046555 0.3581865727901459 0.0000000000000000 0.0000000000000000 0.0133647304028273 9500.0000000000000000 0.1811967492103577
1.3000898361206055 0.1524164527654648 0.0488931648433208 0.8084034323692322 0.2903768122196198 0.0000000000000000 0.1434391885995865 0.3556101322174072 0.0000000000000000 0.0000000000000000 0.0140184480696917 9600.0000000000000000 0.1791961193084717
1.2916301488876343 0.1577729284763336 0.0497975796461105 0.7964234352111816 0.2876361310482025 0.0000000000000000 0.1428433209657669 0.3483756184577942 0.0000000000000000 0.0000000000000000 0.0147571265697479 9700.0000000000000000 0.1781057566404343
1.2838954925537109 0.1583934128284454 0.0498100519180298 0.7908120155334473 0.2848801016807556 0.0000000000000000 0.1387213617563248 0.3463077545166016 0.0000000000000000 0.0000000000000000 0.0155528197064996 9800.0000000000000000 0.1761863529682159
1.2748717069625854 0.1529126763343811 0.0493224970996380 0.7906007170677185 0.2820358276367188 0.0000000000000000 0.1379210799932480 0.3422289788722992 0.0000000000000000 0.0000000000000000 0.0162884406745434 9900.0000000000000000 0.1749567389488220
1.2667895555496216 0.1518349498510361 0.0493847839534283 0.7861996889114380 0.2793701589107513 0.0000000000000000 0.1349272429943085 0.3398750424385071 0.0000000000000000 0.0000000000000000 0.0170885454863310 10000.0000000000000000 0.1738292425870895
1.2589973211288452 0.1520536988973618 0.0495915114879608 0.7803922295570374 0.2769598662853241 0.0000000000000000 0.1335361897945404 0.3360169529914856 0.0000000000000000 0.0000000000000000 0.0179194267839193 10100.0000000000000000 0.1728299260139465
1.2510063648223877 0.1488610208034515 0.0493016168475151 0.7784755229949951 0.2743681669235229 0.0000000000000000 0.1316518336534500 0.3337728679180145 0.0000000000000000 0.0000000000000000 0.0188016183674335 10200.0000000000000000 0.1711941361427307
1.2443603277206421 0.1435036361217499 0.0485147722065449 0.7805296778678894 0.2718122899532318 0.0000000000000000 0.1311723887920380 0.3333356678485870 0.0000000000000000 0.0000000000000000 0.0197194609791040 10300.0000000000000000 0.1692152619361877
1.2349247932434082 0.1466784477233887 0.0496768504381180 0.7688483595848083 0.2697211503982544 0.0000000000000000 0.1284711509943008 0.3273765742778778 0.0000000000000000 0.0000000000000000 0.0205394215881824 10400.0000000000000000 0.1693925708532333
1.2272404432296753 0.1390179991722107 0.0489652715623379 0.7724838256835938 0.2667733132839203 0.0000000000000000 0.1258748173713684 0.3276237547397614 0.0000000000000000 0.0000000000000000 0.0213739164173603 10500.0000000000000000 0.1677452325820923
1.2195109128952026 0.1438094079494476 0.0498844385147095 0.7607918977737427 0.2650251090526581 0.0000000000000000 0.1253338605165482 0.3221714198589325 0.0000000000000000 0.0000000000000000 0.0221919957548380 10600.0000000000000000 0.1672457009553909
1.2117643356323242 0.1413920372724533 0.0498987697064877 0.7577546834945679 0.2627188265323639 0.0000000000000000 0.1252559721469879 0.3184458315372467 0.0000000000000000 0.0000000000000000 0.0229763574898243 10700.0000000000000000 0.1663986742496490
1.2045480012893677 0.1434367448091507 0.0504588149487972 0.7498772144317627 0.2607752084732056 0.0000000000000000 0.1239563971757889 0.3153953850269318 0.0000000000000000 0.0000000000000000 0.0237820092588663 10800.0000000000000000 0.1658013612031937
1.1973090171813965 0.1406464129686356 0.0502775907516479 0.7473598122596741 0.2590252459049225 0.0000000000000000 0.1312523335218430 0.3082509636878967 0.0000000000000000 0.0000000000000000 0.0244888514280319 10900.0000000000000000 0.1653574109077454
1.1891009807586670 0.1370875686407089 0.0502645336091518 0.7455012202262878 0.2562476098537445 0.0000000000000000 0.1224481761455536 0.3107032477855682 0.0000000000000000 0.0000000000000000 0.0253623500466347 11000.0000000000000000 0.1638850718736649
1.1825482845306396 0.1434175074100494 0.0511754676699638 0.7331260442733765 0.2548292577266693 0.0000000000000000 0.1202624663710594 0.3085364997386932 0.0000000000000000 0.0000000000000000 0.0261839888989925 11100.0000000000000000 0.1631370633840561
1.1743377447128296 0.1374178081750870 0.0508341193199158 0.7336509823799133 0.2524348199367523 0.0000000000000000 0.1199901625514030 0.3064928650856018 0.0000000000000000 0.0000000000000000 0.0269235111773014 11200.0000000000000000 0.1623308956623077
1.1670645475387573 0.1380447298288345 0.0512323342263699 0.7272180318832397 0.2505694925785065 0.0000000000000000 0.1185085102915764 0.3046749532222748 0.0000000000000000 0.0000000000000000 0.0276446025818586 11300.0000000000000000 0.1617182791233063
1.1601195335388184 0.1381320655345917 0.0515252910554409 0.7219693064689636 0.2484928071498871 0.0000000000000000 0.1179833486676216 0.3019727766513824 0.0000000000000000 0.0000000000000000 0.0284182708710432 11400.0000000000000000 0.1608159691095352
1.1526590585708618 0.1316185444593430 0.0509841740131378 0.7238445878028870 0.2462117969989777 0.0000000000000000 0.1183885410428047 0.3003830015659332 0.0000000000000000 0.0000000000000000 0.0290796328336000 11500.0000000000000000 0.1600963771343231
1.1456549167633057 0.1379357576370239 0.0519628264009953 0.7110220193862915 0.2447343468666077 0.0000000000000000 0.1159521043300629 0.2991338670253754 0.0000000000000000 0.0000000000000000 0.0298449061810970 11600.0000000000000000 0.1593414098024368
1.1380171775817871 0.1336249411106110 0.0519522987306118 0.7099803686141968 0.2424595803022385 0.0000000000000000 0.1171858459711075 0.2954275906085968 0.0000000000000000 0.0000000000000000 0.0303182769566774 11700.0000000000000000 0.1590391546487808
1.1343514919281006 0.1283230185508728 0.0508761852979660 0.7153087854385376 0.2398434579372406 0.0000000000000000 0.1191027164459229 0.2966561019420624 0.0000000000000000 0.0000000000000000 0.0310911778360605 11800.0000000000000000 0.1569787859916687
1.1243739128112793 0.1345606595277786 0.0525114946067333 0.6987260580062866 0.2385756820440292 0.0000000000000000 0.1117835864424706 0.2958065271377563 0.0000000000000000 0.0000000000000000 0.0314276255667210 11900.0000000000000000 0.1577567905187607
1.1166126728057861 0.1316887736320496 0.0525839067995548 0.6961392164230347 0.2362007796764374 0.0000000000000000 0.1127467751502991 0.2918852567672729 0.0000000000000000 0.0000000000000000 0.0320159085094929 12000.0000000000000000 0.1572564542293549
1.1097913980484009 0.1299272328615189 0.0526052080094814 0.6932098865509033 0.2340490669012070 0.0000000000000000 0.1139338761568069 0.2884791195392609 0.0000000000000000 0.0000000000000000 0.0324505604803562 12100.0000000000000000 0.1565565019845963
1.1032497882843018 0.1305539011955261 0.0528279170393944 0.6879301667213440 0.2319377660751343 0.0000000000000000 0.1103032603859901 0.2895854413509369 0.0000000000000000 0.0000000000000000 0.0329311266541481 12200.0000000000000000 0.1557010412216187
1.0980393886566162 0.1394167095422745 0.0538985207676888 0.6741818785667419 0.2305422425270081 0.0000000000000000 0.1105094179511070 0.2860630154609680 0.0000000000000000 0.0000000000000000 0.0334246531128883 12300.0000000000000000 0.1552524864673615
1.0897161960601807 0.1302698105573654 0.0532558858394623 0.6783392429351807 0.2278512269258499 0.0000000000000000 0.1108199357986450 0.2842766344547272 0.0000000000000000 0.0000000000000000 0.0335671156644821 12400.0000000000000000 0.1549108475446701
1.0833882093429565 0.1292236745357513 0.0532626993954182 0.6753057837486267 0.2255960702896118 0.0000000000000000 0.1037813276052475 0.2915445864200592 0.0000000000000000 0.0000000000000000 0.0338718704879284 12500.0000000000000000 0.1542787998914719
1.0764625072479248 0.1255818158388138 0.0534139834344387 0.6742166280746460 0.2232500761747360 0.0000000000000000 0.1086331829428673 0.2848060727119446 0.0000000000000000 0.0000000000000000 0.0339008346199989 12600.0000000000000000 0.1553902029991150
1.0696622133255005 0.1247886195778847 0.0531593896448612 0.6704827547073364 0.2212314605712891 0.0000000000000000 0.1097471937537193 0.2796286046504974 0.0000000000000000 0.0000000000000000 0.0341239608824253 12700.0000000000000000 0.1536402255296707
1.0636217594146729 0.1285324692726135 0.0536731220781803 0.6619984507560730 0.2194176614284515 0.0000000000000000 0.1076524704694748 0.2789663672447205 0.0000000000000000 0.0000000000000000 0.0343073420226574 12800.0000000000000000 0.1532164961099625
1.0573003292083740 0.1309765428304672 0.0540332831442356 0.6547021865844727 0.2175882607698441 0.0000000000000000 0.1078923940658569 0.2769050896167755 0.0000000000000000 0.0000000000000000 0.0344260483980179 12900.0000000000000000 0.1529966294765472
1.0513134002685547 0.1304032653570175 0.0540317595005035 0.6513906121253967 0.2154877930879593 0.0000000000000000 0.1094027161598206 0.2737863063812256 0.0000000000000000 0.0000000000000000 0.0343511067330837 13000.0000000000000000 0.1525538265705109
1.0452117919921875 0.1260801553726196 0.0535236969590187 0.6526431441307068 0.2129648178815842 0.0000000000000000 0.1015322953462601 0.2807378768920898 0.0000000000000000 0.0000000000000000 0.0343252681195736 13100.0000000000000000 0.1517288088798523
1.0406736135482788 0.1353190094232559 0.0543731823563576 0.6392419934272766 0.2117393910884857 0.0000000000000000 0.1138990446925163 0.2693924009799957 0.0000000000000000 0.0000000000000000 0.0344330631196499 13200.0000000000000000 0.1518447995185852
1.0328148603439331 0.1269693970680237 0.0538981109857559 0.6429907083511353 0.2089566141366959 0.0000000000000000 0.1038480848073959 0.2727178335189819 0.0000000000000000 0.0000000000000000 0.0340277068316936 13300.0000000000000000 0.1517572253942490
1.0263308286666870 0.1252354234457016 0.0536666475236416 0.6405571699142456 0.2068715244531631 0.0000000000000000 0.1061009988188744 0.2696224451065063 0.0000000000000000 0.0000000000000000 0.0337927117943764 13400.0000000000000000 0.1512702852487564
1.0208859443664551 0.1260536909103394 0.0537549853324890 0.6362858414649963 0.2047914862632751 0.0000000000000000 0.1018609702587128 0.2712060809135437 0.0000000000000000 0.0000000000000000 0.0336273610591888 13500.0000000000000000 0.1509575992822647
1.0146636962890625 0.1260686516761780 0.0538495033979416 0.6318852901458740 0.2028601765632629 0.0000000000000000 0.1093002259731293 0.2646032869815826 0.0000000000000000 0.0000000000000000 0.0332728922367096 13600.0000000000000000 0.1511240154504776
1.0104808807373047 0.1287348121404648 0.0537867024540901 0.6270288228988647 0.2009305357933044 0.0000000000000000 0.1026743724942207 0.2668055295944214 0.0000000000000000 0.0000000000000000 0.0330638848245144 13700.0000000000000000 0.1499353051185608
1.0028460025787354 0.1229258626699448 0.0533907227218151 0.6279150247573853 0.1986143440008163 0.0000000000000000 0.1007690951228142 0.2670202255249023 0.0000000000000000 0.0000000000000000 0.0326200984418392 13800.0000000000000000 0.1504667401313782
0.9983326792716980 0.1259323656558990 0.0533609017729759 0.6222532391548157 0.1967861652374268 0.0000000000000000 0.0928316116333008 0.2810467183589935 0.0000000000000000 0.0000000000000000 0.0324775055050850 13900.0000000000000000 0.1495886296033859
0.9915590286254883 0.1240490600466728 0.0532693564891815 0.6194742918014526 0.1947662979364395 0.0000000000000000 0.1005716025829315 0.2638102471828461 0.0000000000000000 0.0000000000000000 0.0318587310612202 14000.0000000000000000 0.1497509479522705
0.9862512946128845 0.1261462569236755 0.0535263419151306 0.6135318279266357 0.1930468678474426 0.0000000000000000 0.1047426164150238 0.2592530846595764 0.0000000000000000 0.0000000000000000 0.0313261635601521 14100.0000000000000000 0.1501477509737015
0.9805238246917725 0.1237592026591301 0.0529658533632755 0.6129094362258911 0.1908893883228302 0.0000000000000000 0.1001186370849609 0.2610029280185699 0.0000000000000000 0.0000000000000000 0.0308905504643917 14200.0000000000000000 0.1491934955120087
0.9746916890144348 0.1214006543159485 0.0527104698121548 0.6117264628410339 0.1888541132211685 0.0000000000000000 0.0986006334424019 0.2606002688407898 0.0000000000000000 0.0000000000000000 0.0303338970988989 14300.0000000000000000 0.1494573503732681
0.9691373705863953 0.1211671605706215 0.0525432229042053 0.6084229350090027 0.1870040297508240 0.0000000000000000 0.0984552577137947 0.2591065168380737 0.0000000000000000 0.0000000000000000 0.0297792740166187 14400.0000000000000000 0.1493469178676605
0.9638612866401672 0.1217664852738380 0.0524152405560017 0.6044268012046814 0.1852527260780334 0.0000000000000000 0.0982616692781448 0.2575682699680328 0.0000000000000000 0.0000000000000000 0.0292203631252050 14500.0000000000000000 0.1491751670837402
0.9585192203521729 0.1221905723214149 0.0523470826447010 0.6005704402923584 0.1834111511707306 0.0000000000000000 0.0989984348416328 0.2552262246608734 0.0000000000000000 0.0000000000000000 0.0285810586065054 14600.0000000000000000 0.1491990387439728
0.9549440145492554 0.1298137456178665 0.0527297593653202 0.5901573300361633 0.1822431534528732 0.0000000000000000 0.1055027022957802 0.2504702210426331 0.0000000000000000 0.0000000000000000 0.0279901456087828 14700.0000000000000000 0.1487380415201187
0.9484897255897522 0.1162876710295677 0.0512023679912090 0.6014170050621033 0.1795826554298401 0.0000000000000000 0.0969929471611977 0.2542893886566162 0.0000000000000000 0.0000000000000000 0.0270504113286734 14800.0000000000000000 0.1486896425485611
0.9429607391357422 0.1215420439839363 0.0516367107629776 0.5914974212646484 0.1782845109701157 0.0000000000000000 0.0961868315935135 0.2529170513153076 0.0000000000000000 0.0000000000000000 0.0264140870422125 14900.0000000000000000 0.1489508301019669
0.9394818544387817 0.1195955723524094 0.0512392260134220 0.5921983122825623 0.1764487773180008 0.0000000000000000 0.0929105356335640 0.2548771500587463 0.0000000000000000 0.0000000000000000 0.0256170704960823 15000.0000000000000000 0.1493491381406784
0.9371109604835510 0.1285703480243683 0.0517344772815704 0.5813966393470764 0.1754095107316971 0.0000000000000000 0.0936983227729797 0.2513296902179718 0.0000000000000000 0.0000000000000000 0.0249377172440290 15100.0000000000000000 0.1489800214767456
0.9277950525283813 0.1185441687703133 0.0505691654980183 0.5854713320732117 0.1732103973627090 0.0000000000000000 0.0980193838477135 0.2478103339672089 0.0000000000000000 0.0000000000000000 0.0241085905581713 15200.0000000000000000 0.1488631516695023
0.9232198596000671 0.1193910166621208 0.0503027364611626 0.5817511677742004 0.1717749238014221 0.0000000000000000 0.0931212604045868 0.2496579140424728 0.0000000000000000 0.0000000000000000 0.0235255397856236 15300.0000000000000000 0.1484036296606064
0.9215906858444214 0.1279837489128113 0.0507254414260387 0.5720567703247070 0.1708247214555740 0.0000000000000000 0.0929992347955704 0.2468742132186890 0.0000000000000000 0.0000000000000000 0.0228468291461468 15400.0000000000000000 0.1480886638164520
0.9147320985794067 0.1266515851020813 0.0504964627325535 0.5682882070541382 0.1692958176136017 0.0000000000000000 0.0900397226214409 0.2501694262027740 0.0000000000000000 0.0000000000000000 0.0222821440547705 15500.0000000000000000 0.1484835892915726
0.9098712205886841 0.1220110654830933 0.0496359691023827 0.5707516670227051 0.1674724966287613 0.0000000000000000 0.0929379686713219 0.2454315721988678 0.0000000000000000 0.0000000000000000 0.0214319769293070 15600.0000000000000000 0.1479183733463287
0.9054303169250488 0.1200515329837799 0.0492543615400791 0.5700844526290894 0.1660399734973907 0.0000000000000000 0.0925764366984367 0.2436431497335434 0.0000000000000000 0.0000000000000000 0.0207136217504740 15700.0000000000000000 0.1482280492782593
0.9015347957611084 0.1194539442658424 0.0486880876123905 0.5687525272369385 0.1646402776241302 0.0000000000000000 0.0923971235752106 0.2435157746076584 0.0000000000000000 0.0000000000000000 0.0201345551759005 15800.0000000000000000 0.1474987119436264
0.9012084007263184 0.1175070032477379 0.0480741523206234 0.5730360150337219 0.1625912040472031 0.0000000000000000 0.1080992370843887 0.2367534339427948 0.0000000000000000 0.0000000000000000 0.0191811546683311 15900.0000000000000000 0.1479926407337189
0.8931900858879089 0.1183410137891769 0.0481538474559784 0.5646029114723206 0.1620923429727554 0.0000000000000000 0.0908176675438881 0.2411062568426132 0.0000000000000000 0.0000000000000000 0.0187922883778811 16000.0000000000000000 0.1479776948690414
0.8893959522247314 0.1180713772773743 0.0478269606828690 0.5625988245010376 0.1608988344669342 0.0000000000000000 0.0901553630828857 0.2403257042169571 0.0000000000000000 0.0000000000000000 0.0181966237723827 16100.0000000000000000 0.1479416042566299
0.8864418268203735 0.1208916008472443 0.0476494915783405 0.5581390261650085 0.1597617566585541 0.0000000000000000 0.0943259075284004 0.2367432117462158 0.0000000000000000 0.0000000000000000 0.0176680423319340 16200.0000000000000000 0.1474755704402924
0.8839236497879028 0.1094188764691353 0.0459745861589909 0.5706596374511719 0.1578705012798309 0.0000000000000000 0.0879333615303040 0.2447942644357681 0.0000000000000000 0.0000000000000000 0.0171037390828133 16300.0000000000000000 0.1473729014396667
0.8788274526596069 0.1182885169982910 0.0469222441315651 0.5559736490249634 0.1576430797576904 0.0000000000000000 0.0890975371003151 0.2371635735034943 0.0000000000000000 0.0000000000000000 0.0165080633014441 16400.0000000000000000 0.1477211564779282
0.8753322958946228 0.1164837479591370 0.0464583151042461 0.5558386445045471 0.1565515846014023 0.0000000000000000 0.0879126563668251 0.2371844351291656 0.0000000000000000 0.0000000000000000 0.0159862544387579 16500.0000000000000000 0.1478112488985062
0.8724099993705750 0.1142927333712578 0.0457535423338413 0.5570279955863953 0.1553357392549515 0.0000000000000000 0.0900615006685257 0.2352451235055923 0.0000000000000000 0.0000000000000000 0.0154828606173396 16600.0000000000000000 0.1472254395484924
0.8692426681518555 0.1156870275735855 0.0457676872611046 0.5531200766563416 0.1546678245067596 0.0000000000000000 0.0888585001230240 0.2335540205240250 0.0000000000000000 0.0000000000000000 0.0149328615516424 16700.0000000000000000 0.1476977318525314
0.8668568134307861 0.1204572021961212 0.0458352714776993 0.5464616417884827 0.1541026830673218 0.0000000000000000 0.0868500471115112 0.2340338230133057 0.0000000000000000 0.0000000000000000 0.0146142374724150 16800.0000000000000000 0.1473186463117599
0.8634095788002014 0.1168436035513878 0.0452049300074577 0.5484561324119568 0.1529049277305603 0.0000000000000000 0.0884394049644470 0.2316836714744568 0.0000000000000000 0.0000000000000000 0.0140901291742921 16900.0000000000000000 0.1472592055797577
0.8608895540237427 0.1186073049902916 0.0450721234083176 0.5449686646461487 0.1522414684295654 0.0000000000000000 0.0885031297802925 0.2302118241786957 0.0000000000000000 0.0000000000000000 0.0136852366849780 17000.0000000000000000 0.1471702307462692
0.8587014079093933 0.1137695834040642 0.0442803427577019 0.5494665503501892 0.1511849164962769 0.0000000000000000 0.0875717401504517 0.2301388680934906 0.0000000000000000 0.0000000000000000 0.0131213767454028 17100.0000000000000000 0.1472200155258179
0.8560082316398621 0.1167820841073990 0.0446672476828098 0.5441866517066956 0.1503722667694092 0.0000000000000000 0.0907571986317635 0.2293505519628525 0.0000000000000000 0.0000000000000000 0.0127085214480758 17200.0000000000000000 0.1485413759946823
0.8536130785942078 0.1206579953432083 0.0443468093872070 0.5384044647216797 0.1502038389444351 0.0000000000000000 0.0855415165424347 0.2294687926769257 0.0000000000000000 0.0000000000000000 0.0126181002706289 17300.0000000000000000 0.1469354629516602
0.8510333299636841 0.1201711967587471 0.0440642759203911 0.5373636484146118 0.1494341939687729 0.0000000000000000 0.0864760950207710 0.2275240421295166 0.0000000000000000 0.0000000000000000 0.0122489416971803 17400.0000000000000000 0.1469985246658325
0.8484138250350952 0.1158616393804550 0.0434025526046753 0.5406979322433472 0.1484517157077789 0.0000000000000000 0.0864805877208710 0.2267165482044220 0.0000000000000000 0.0000000000000000 0.0118434820324183 17500.0000000000000000 0.1470279693603516
0.8466162681579590 0.1174268871545792 0.0432217009365559 0.5379487276077271 0.1480189859867096 0.0000000000000000 0.0863669440150261 0.2253277301788330 0.0000000000000000 0.0000000000000000 0.0115395197644830 17600.0000000000000000 0.1467113494873047
0.8448991179466248 0.1195178106427193 0.0431745387613773 0.5345480442047119 0.1476586908102036 0.0000000000000000 0.0855981931090355 0.2246384620666504 0.0000000000000000 0.0000000000000000 0.0112958634272218 17700.0000000000000000 0.1467584073543549
0.8428579568862915 0.1158113554120064 0.0425317212939262 0.5377101898193359 0.1468046903610229 0.0000000000000000 0.0864314213395119 0.2231488078832626 0.0000000000000000 0.0000000000000000 0.0109054371714592 17800.0000000000000000 0.1465659588575363
0.8408852815628052 0.1201797798275948 0.0426682904362679 0.5317839384078979 0.1462532579898834 0.0000000000000000 0.0844660550355911 0.2248957753181458 0.0000000000000000 0.0000000000000000 0.0107325594872236 17900.0000000000000000 0.1464059501886368
0.8385695219039917 0.1139865368604660 0.0419823490083218 0.5371208190917969 0.1454798132181168 0.0000000000000000 0.0869986712932587 0.2211718410253525 0.0000000000000000 0.0000000000000000 0.0103049511089921 18000.0000000000000000 0.1467639803886414
0.8373859524726868 0.1186914071440697 0.0420843735337257 0.5311994552612305 0.1454107314348221 0.0000000000000000 0.0853795707225800 0.2208407670259476 0.0000000000000000 0.0000000000000000 0.0101578924804926 18100.0000000000000000 0.1463134586811066
0.8376728296279907 0.1158629655838013 0.0413608960807323 0.5355567932128906 0.1448921561241150 0.0000000000000000 0.0807973146438599 0.2259950637817383 0.0000000000000000 0.0000000000000000 0.0099860941991210 18200.0000000000000000 0.1461013704538345
0.8333470821380615 0.1150330975651741 0.0413622520864010 0.5328245162963867 0.1441272646188736 0.0000000000000000 0.0842282027006149 0.2204649150371552 0.0000000000000000 0.0000000000000000 0.0096742557361722 18300.0000000000000000 0.1464172750711441
0.8320577144622803 0.1168613508343697 0.0412147529423237 0.5301567912101746 0.1438248157501221 0.0000000000000000 0.0839843824505806 0.2194204181432724 0.0000000000000000 0.0000000000000000 0.0095036970451474 18400.0000000000000000 0.1459353566169739
0.8304286599159241 0.1148342341184616 0.0407912172377110 0.5315682888031006 0.1432348936796188 0.0000000000000000 0.0839370712637901 0.2187383621931076 0.0000000000000000 0.0000000000000000 0.0092799477279186 18500.0000000000000000 0.1457729637622833
0.8287453055381775 0.1157460957765579 0.0407806187868118 0.5293774604797363 0.1428411751985550 0.0000000000000000 0.0836347490549088 0.2180963456630707 0.0000000000000000 0.0000000000000000 0.0090671293437481 18600.0000000000000000 0.1459955126047134
0.8275880813598633 0.1159715652465820 0.0405200235545635 0.5285462737083435 0.1425502300262451 0.0000000000000000 0.0826782137155533 0.2179261893033981 0.0000000000000000 0.0000000000000000 0.0089091323316097 18700.0000000000000000 0.1456233859062195
0.8297362923622131 0.1297709941864014 0.0415570884943008 0.5155323147773743 0.1428759098052979 0.0000000000000000 0.0908032804727554 0.2125302255153656 0.0000000000000000 0.0000000000000000 0.0086402455344796 18800.0000000000000000 0.1455067098140717
0.8266179561614990 0.1208028346300125 0.0402136780321598 0.5237165689468384 0.1418848633766174 0.0000000000000000 0.0864076912403107 0.2148247808218002 0.0000000000000000 0.0000000000000000 0.0086156753823161 18900.0000000000000000 0.1442451626062393
0.8232939243316650 0.1149684339761734 0.0398989990353584 0.5272073745727539 0.1412191092967987 0.0000000000000000 0.0859474763274193 0.2125977575778961 0.0000000000000000 0.0000000000000000 0.0083141596987844 19000.0000000000000000 0.1451805680990219
0.8227937817573547 0.1098820194602013 0.0390713475644588 0.5332265496253967 0.1406138390302658 0.0000000000000000 0.0807490423321724 0.2180453538894653 0.0000000000000000 0.0000000000000000 0.0082317516207695 19100.0000000000000000 0.1448427587747574
0.8208153247833252 0.1162666305899620 0.0397017635405064 0.5241837501525879 0.1406631171703339 0.0000000000000000 0.0816169455647469 0.2146585434675217 0.0000000000000000 0.0000000000000000 0.0080636776983738 19200.0000000000000000 0.1450053006410599
0.8198503851890564 0.1174905970692635 0.0396718829870224 0.5222031474113464 0.1404847353696823 0.0000000000000000 0.0825715139508247 0.2127248495817184 0.0000000000000000 0.0000000000000000 0.0079061863943934 19300.0000000000000000 0.1449533849954605
0.8182767033576965 0.1142570078372955 0.0391950197517872 0.5249457359313965 0.1398789286613464 0.0000000000000000 0.0831026732921600 0.2115713953971863 0.0000000000000000 0.0000000000000000 0.0077197570353746 19400.0000000000000000 0.1446644663810730
0.8178418278694153 0.1163765639066696 0.0390549115836620 0.5227757096290588 0.1396346539258957 0.0000000000000000 0.0842161104083061 0.2103718817234039 0.0000000000000000 0.0000000000000000 0.0076268212869763 19500.0000000000000000 0.1439109891653061
0.8161250352859497 0.1164832040667534 0.0391169637441635 0.5211545825004578 0.1393703222274780 0.0000000000000000 0.0821683332324028 0.2107316851615906 0.0000000000000000 0.0000000000000000 0.0074773686937988 19600.0000000000000000 0.1443199962377548
0.8149879574775696 0.1159622371196747 0.0389466322958469 0.5209729075431824 0.1391061991453171 0.0000000000000000 0.0820443555712700 0.2099939733743668 0.0000000000000000 0.0000000000000000 0.0073455269448459 19700.0000000000000000 0.1442379355430603
0.8151599764823914 0.1202791780233383 0.0389780662953854 0.5168529152870178 0.1390498131513596 0.0000000000000000 0.0840611755847931 0.2079706341028214 0.0000000000000000 0.0000000000000000 0.0072364634834230 19800.0000000000000000 0.1433876454830170
0.8154888153076172 0.1199887767434120 0.0387785285711288 0.5178463459014893 0.1388751268386841 0.0000000000000000 0.0803418233990669 0.2103391438722610 0.0000000000000000 0.0000000000000000 0.0071490770205855 19900.0000000000000000 0.1431766301393509
0.8120921850204468 0.1180497035384178 0.0387826636433601 0.5170434117317200 0.1382163465023041 0.0000000000000000 0.0839852467179298 0.2063052654266357 0.0000000000000000 0.0000000000000000 0.0069331065751612 20000.0000000000000000 0.1437176167964935
0.8107343316078186 0.1125790998339653 0.0381589047610760 0.5221780538558960 0.1378182619810104 0.0000000000000000 0.0808687880635262 0.2082312256097794 0.0000000000000000 0.0000000000000000 0.0068485694937408 20100.0000000000000000 0.1437208950519562
0.8108321428298950 0.1191836968064308 0.0385355465114117 0.5150410532951355 0.1380718499422073 0.0000000000000000 0.0794236287474632 0.2086590677499771 0.0000000000000000 0.0000000000000000 0.0068204221315682 20200.0000000000000000 0.1432108432054520
0.8089791536331177 0.1153477728366852 0.0381855517625809 0.5179948806762695 0.1374509334564209 0.0000000000000000 0.0829073712229729 0.2047228664159775 0.0000000000000000 0.0000000000000000 0.0066099511459470 20300.0000000000000000 0.1432576179504395
0.8095882534980774 0.1213186681270599 0.0385323762893677 0.5120814442634583 0.1376557946205139 0.0000000000000000 0.0793559849262238 0.2070845961570740 0.0000000000000000 0.0000000000000000 0.0066064922139049 20400.0000000000000000 0.1429759711027145
0.8074250221252441 0.1138165518641472 0.0378962755203247 0.5187821984291077 0.1369300186634064 0.0000000000000000 0.0819578394293785 0.2043034583330154 0.0000000000000000 0.0000000000000000 0.0063820127397776 20500.0000000000000000 0.1432364434003830
0.8068723082542419 0.1141646057367325 0.0376807041466236 0.5182830095291138 0.1367439776659012 0.0000000000000000 0.0817918404936790 0.2038155943155289 0.0000000000000000 0.0000000000000000 0.0063087861053646 20600.0000000000000000 0.1425953358411789
0.8052703142166138 0.1167676448822021 0.0380114354193211 0.5139654278755188 0.1365258395671844 0.0000000000000000 0.0823920518159866 0.2024675607681274 0.0000000000000000 0.0000000000000000 0.0062086004763842 20700.0000000000000000 0.1429024934768677
0.8041294813156128 0.1133966520428658 0.0376099236309528 0.5170426964759827 0.1360801756381989 0.0000000000000000 0.0805069282650948 0.2034149318933487 0.0000000000000000 0.0000000000000000 0.0061334711499512 20800.0000000000000000 0.1427891850471497
0.8034780621528625 0.1159411221742630 0.0377028509974480 0.5138013362884521 0.1360327750444412 0.0000000000000000 0.0800649970769882 0.2028881609439850 0.0000000000000000 0.0000000000000000 0.0060893045738339 20900.0000000000000000 0.1424610018730164
0.8032234311103821 0.1137421354651451 0.0372186340391636 0.5165766477584839 0.1356859654188156 0.0000000000000000 0.0813578143715858 0.2017740309238434 0.0000000000000000 0.0000000000000000 0.0059888227842748 21000.0000000000000000 0.1416812390089035
0.8023171424865723 0.1115707680583000 0.0369773209095001 0.5186198949813843 0.1351490914821625 0.0000000000000000 0.0804814100265503 0.2021644860506058 0.0000000000000000 0.0000000000000000 0.0059196408838034 21100.0000000000000000 0.1418422311544418
0.8010876178741455 0.1168615370988846 0.0375336334109306 0.5113451480865479 0.1353472918272018 0.0000000000000000 0.0815981179475784 0.1995663940906525 0.0000000000000000 0.0000000000000000 0.0058333771303296 21200.0000000000000000 0.1419762670993805
0.8001710176467896 0.1130345165729523 0.0370477735996246 0.5151237249374390 0.1349649727344513 0.0000000000000000 0.0791824981570244 0.2013476490974426 0.0000000000000000 0.0000000000000000 0.0057831597514451 21300.0000000000000000 0.1416940987110138
0.7994725108146667 0.1143003404140472 0.0371115356683731 0.5134192109107971 0.1346414089202881 0.0000000000000000 0.0822191089391708 0.1980300992727280 0.0000000000000000 0.0000000000000000 0.0056056394241750 21400.0000000000000000 0.1414209455251694
0.7986308336257935 0.1137800142168999 0.0370188914239407 0.5132093429565430 0.1346225738525391 0.0000000000000000 0.0795663148164749 0.1993696242570877 0.0000000000000000 0.0000000000000000 0.0056139570660889 21500.0000000000000000 0.1414656937122345
0.7977258563041687 0.1132268607616425 0.0369275398552418 0.5132460594177246 0.1343253701925278 0.0000000000000000 0.0801003575325012 0.1982569843530655 0.0000000000000000 0.0000000000000000 0.0055204671807587 21600.0000000000000000 0.1413848549127579
0.7969101071357727 0.1132611185312271 0.0369031578302383 0.5125991106033325 0.1341467648744583 0.0000000000000000 0.0796098634600639 0.1980098783969879 0.0000000000000000 0.0000000000000000 0.0054591586813331 21700.0000000000000000 0.1413728296756744
0.7963787317276001 0.1147188246250153 0.0369347669184208 0.5106995701789856 0.1340255439281464 0.0000000000000000 0.0783260390162468 0.1986325830221176 0.0000000000000000 0.0000000000000000 0.0054243728518486 21800.0000000000000000 0.1411063224077225
0.7960622906684875 0.1189849227666855 0.0375351943075657 0.5054950118064880 0.1340471655130386 0.0000000000000000 0.0799743086099625 0.1983518749475479 0.0000000000000000 0.0000000000000000 0.0053379274904728 21900.0000000000000000 0.1419594436883926
0.7948828935623169 0.1106079965829849 0.0364411622285843 0.5145219564437866 0.1333117634057999 0.0000000000000000 0.0792993456125259 0.1967548280954361 0.0000000000000000 0.0000000000000000 0.0052659967914224 22000.0000000000000000 0.1409290432929993
0.7944804430007935 0.1169142723083496 0.0369632393121719 0.5069903731346130 0.1336125731468201 0.0000000000000000 0.0787090137600899 0.1962270587682724 0.0000000000000000 0.0000000000000000 0.0052545764483511 22100.0000000000000000 0.1407433450222015
0.7940106391906738 0.1116762235760689 0.0364279150962830 0.5126908421516418 0.1332156956195831 0.0000000000000000 0.0757972598075867 0.1994329392910004 0.0000000000000000 0.0000000000000000 0.0051859407685697 22200.0000000000000000 0.1407414227724075
0.7929707765579224 0.1154067441821098 0.0367500782012939 0.5076766610145569 0.1331372857093811 0.0000000000000000 0.0795980617403984 0.1942032724618912 0.0000000000000000 0.0000000000000000 0.0050972453318536 22300.0000000000000000 0.1404958963394165
0.7919542789459229 0.1107572689652443 0.0363736785948277 0.5122730731964111 0.1325502544641495 0.0000000000000000 0.0850042179226875 0.1907911300659180 0.0000000000000000 0.0000000000000000 0.0049063065089285 22400.0000000000000000 0.1405688673257828
0.7916628122329712 0.1172561720013618 0.0369365960359573 0.5046271085739136 0.1328429132699966 0.0000000000000000 0.0807597264647484 0.1925117969512939 0.0000000000000000 0.0000000000000000 0.0049749794416130 22500.0000000000000000 0.1406747102737427
0.7914813756942749 0.1135238930583000 0.0362850427627563 0.5091653466224670 0.1325070858001709 0.0000000000000000 0.0766289085149765 0.1959548294544220 0.0000000000000000 0.0000000000000000 0.0049880887381732 22600.0000000000000000 0.1396933495998383
0.7900254726409912 0.1124301403760910 0.0363512560725212 0.5090245008468628 0.1322195380926132 0.0000000000000000 0.0784665793180466 0.1930223405361176 0.0000000000000000 0.0000000000000000 0.0048838336952031 22700.0000000000000000 0.1402551680803299
0.7894139289855957 0.1121109798550606 0.0362940505146980 0.5089213252067566 0.1320875734090805 0.0000000000000000 0.0778315365314484 0.1929098963737488 0.0000000000000000 0.0000000000000000 0.0048267398960888 22800.0000000000000000 0.1401155292987823
0.7889432311058044 0.1116759926080704 0.0361802801489830 0.5092636346817017 0.1318233460187912 0.0000000000000000 0.0819267705082893 0.1893780678510666 0.0000000000000000 0.0000000000000000 0.0047560748644173 22900.0000000000000000 0.1399646997451782
0.7898528575897217 0.1182098165154457 0.0365511178970337 0.5027247667312622 0.1323671340942383 0.0000000000000000 0.0746600180864334 0.1954017877578735 0.0000000000000000 0.0000000000000000 0.0048457514494658 23000.0000000000000000 0.1394209414720535
0.7875319719314575 0.1104210391640663 0.0360709913074970 0.5095192193984985 0.1315207183361053 0.0000000000000000 0.0785003155469894 0.1905864179134369 0.0000000000000000 0.0000000000000000 0.0046506775543094 23100.0000000000000000 0.1399032920598984
0.7879303693771362 0.1111217439174652 0.0360106416046619 0.5092539787292480 0.1315440237522125 0.0000000000000000 0.0770897939801216 0.1914841681718826 0.0000000000000000 0.0000000000000000 0.0046178894117475 23200.0000000000000000 0.1396627426147461
0.7866979241371155 0.1103009656071663 0.0358837582170963 0.5092860460281372 0.1312271356582642 0.0000000000000000 0.0764693692326546 0.1915691792964935 0.0000000000000000 0.0000000000000000 0.0046201096847653 23300.0000000000000000 0.1394160985946655
0.7860878705978394 0.1122002452611923 0.0360545255243778 0.5067209601402283 0.1311121881008148 0.0000000000000000 0.0778452455997467 0.1894786655902863 0.0000000000000000 0.0000000000000000 0.0045691011473536 23400.0000000000000000 0.1393387615680695
0.7855933308601379 0.1118568256497383 0.0360061377286911 0.5068261027336121 0.1309042572975159 0.0000000000000000 0.0817062333226204 0.1862277537584305 0.0000000000000000 0.0000000000000000 0.0044551012106240 23500.0000000000000000 0.1392192691564560
0.7872807383537292 0.1086658015847206 0.0354012958705425 0.5127617716789246 0.1304518431425095 0.0000000000000000 0.0752374976873398 0.1942287683486938 0.0000000000000000 0.0000000000000000 0.0046057999134064 23600.0000000000000000 0.1391088515520096
0.7844030261039734 0.1110185682773590 0.0359394811093807 0.5067346096038818 0.1307103484869003 0.0000000000000000 0.0730290561914444 0.1940338462591171 0.0000000000000000 0.0000000000000000 0.0045066191814840 23700.0000000000000000 0.1394481360912323
0.7839446663856506 0.1094150394201279 0.0357168428599834 0.5084083080291748 0.1304044574499130 0.0000000000000000 0.0768063813447952 0.1882370263338089 0.0000000000000000 0.0000000000000000 0.0043751583434641 23800.0000000000000000 0.1389856636524200
0.7832230329513550 0.1122355759143829 0.0360065102577209 0.5045760273933411 0.1304049342870712 0.0000000000000000 0.0790584459900856 0.1857555806636810 0.0000000000000000 0.0000000000000000 0.0043302755802870 23900.0000000000000000 0.1390435546636581
0.7853317260742188 0.1176810637116432 0.0360503569245338 0.5008408427238464 0.1307595074176788 0.0000000000000000 0.0780283063650131 0.1866544932126999 0.0000000000000000 0.0000000000000000 0.0043832906521857 24000.0000000000000000 0.1379055082798004
0.7842677831649780 0.1171453371644020 0.0361741743981838 0.5007212162017822 0.1302270740270615 0.0000000000000000 0.0830540657043457 0.1826983243227005 0.0000000000000000 0.0000000000000000 0.0043196771293879 24100.0000000000000000 0.1385191082954407
0.7835093140602112 0.1203741654753685 0.0364261157810688 0.4963253140449524 0.1303837448358536 0.0000000000000000 0.0800656676292419 0.1836676001548767 0.0000000000000000 0.0000000000000000 0.0043080556206405 24200.0000000000000000 0.1381740868091583
0.7843002080917358 0.1214280202984810 0.0363875143229961 0.4959652721881866 0.1305193603038788 0.0000000000000000 0.0785690397024155 0.1838981956243515 0.0000000000000000 0.0000000000000000 0.0042411969043314 24300.0000000000000000 0.1377806067466736
0.7806963920593262 0.1122003123164177 0.0359300635755062 0.5027739405632019 0.1297920644283295 0.0000000000000000 0.0771380588412285 0.1847217679023743 0.0000000000000000 0.0000000000000000 0.0041828909888864 24400.0000000000000000 0.1387448906898499
0.7893257141113281 0.1326845586299896 0.0372855924069881 0.4887308180332184 0.1306247413158417 0.0000000000000000 0.0805426612496376 0.1854213476181030 0.0000000000000000 0.0000000000000000 0.0041316528804600 24500.0000000000000000 0.1385270804166794
0.7799302935600281 0.1110672429203987 0.0357277207076550 0.5036282539367676 0.1295070499181747 0.0000000000000000 0.0774297937750816 0.1832501888275146 0.0000000000000000 0.0000000000000000 0.0041085253469646 24600.0000000000000000 0.1383397728204727
0.7810441255569458 0.1198361217975616 0.0363561920821667 0.4951389431953430 0.1297128945589066 0.0000000000000000 0.0807262733578682 0.1808051913976669 0.0000000000000000 0.0000000000000000 0.0041006878018379 24700.0000000000000000 0.1379037052392960
0.7793042659759521 0.1148622408509254 0.0360018536448479 0.4991391599178314 0.1293009966611862 0.0000000000000000 0.0723156034946442 0.1905715614557266 0.0000000000000000 0.0000000000000000 0.0042586806230247 24800.0000000000000000 0.1386791616678238
0.7798268795013428 0.1110263764858246 0.0354336425662041 0.5042850971221924 0.1290817111730576 0.0000000000000000 0.0783360451459885 0.1819224506616592 0.0000000000000000 0.0000000000000000 0.0040770820342004 24900.0000000000000000 0.1376013606786728
0.7788271307945251 0.1079096123576164 0.0353358648717403 0.5065606832504272 0.1290209740400314 0.0000000000000000 0.0739170461893082 0.1850800663232803 0.0000000000000000 0.0000000000000000 0.0040121413767338 25000.0000000000000000 0.1380518525838852
0.7777922153472900 0.1113233566284180 0.0356780327856541 0.5017792582511902 0.1290115416049957 0.0000000000000000 0.0752938538789749 0.1826229542493820 0.0000000000000000 0.0000000000000000 0.0039984825998545 25100.0000000000000000 0.1380021274089813
0.7772047519683838 0.1088463738560677 0.0354470349848270 0.5041865706443787 0.1287247389554977 0.0000000000000000 0.0756394490599632 0.1818297505378723 0.0000000000000000 0.0000000000000000 0.0039606927894056 25200.0000000000000000 0.1379763782024384
0.7771185636520386 0.1089857518672943 0.0353699438273907 0.5040777325630188 0.1286851018667221 0.0000000000000000 0.0747972503304482 0.1822946220636368 0.0000000000000000 0.0000000000000000 0.0039623049087822 25300.0000000000000000 0.1376767605543137
0.7771900892257690 0.1157765239477158 0.0359222404658794 0.4965904653072357 0.1289008855819702 0.0000000000000000 0.0754906311631203 0.1809110045433044 0.0000000000000000 0.0000000000000000 0.0039741932414472 25400.0000000000000000 0.1374583840370178
0.7767654657363892 0.1031499505043030 0.0349389277398586 0.5105768442153931 0.1280997693538666 0.0000000000000000 0.0736531913280487 0.1832953244447708 0.0000000000000000 0.0000000000000000 0.0038569846656173 25500.0000000000000000 0.1382283121347427
0.7801530361175537 0.1258712559938431 0.0366298556327820 0.4883505105972290 0.1293014585971832 0.0000000000000000 0.0777051374316216 0.1784466505050659 0.0000000000000000 0.0000000000000000 0.0038943735416979 25600.0000000000000000 0.1372880041599274
0.7753899693489075 0.1122054681181908 0.0356520600616932 0.4991174936294556 0.1284149289131165 0.0000000000000000 0.0756374299526215 0.1792455464601517 0.0000000000000000 0.0000000000000000 0.0038619337137789 25700.0000000000000000 0.1374657005071640
0.7766662836074829 0.1138321608304977 0.0355339609086514 0.4989098012447357 0.1283903568983078 0.0000000000000000 0.0840617492794991 0.1750552654266357 0.0000000000000000 0.0000000000000000 0.0037900009192526 25800.0000000000000000 0.1366533190011978
0.7742332220077515 0.1077461689710617 0.0353809967637062 0.5033509135246277 0.1277551501989365 0.0000000000000000 0.0780353695154190 0.1769955903291702 0.0000000000000000 0.0000000000000000 0.0037392207887024 25900.0000000000000000 0.1379100084304810
0.7742379903793335 0.1105389818549156 0.0354540348052979 0.5001780986785889 0.1280669271945953 0.0000000000000000 0.0754396691918373 0.1779205650091171 0.0000000000000000 0.0000000000000000 0.0037883268669248 26000.0000000000000000 0.1371994167566299
0.7771935462951660 0.1271725147962570 0.0368049852550030 0.4844121932983398 0.1288038492202759 0.0000000000000000 0.0717458724975586 0.1842950433492661 0.0000000000000000 0.0000000000000000 0.0039127743802965 26100.0000000000000000 0.1373993009328842
0.7777136564254761 0.1043958440423012 0.0345186963677406 0.5111609101295471 0.1276382356882095 0.0000000000000000 0.0716500654816628 0.1851081550121307 0.0000000000000000 0.0000000000000000 0.0037459644954652 26200.0000000000000000 0.1366396695375443
0.7731888294219971 0.1044883951544762 0.0349789373576641 0.5065147280693054 0.1272068023681641 0.0000000000000000 0.0771716758608818 0.1754250079393387 0.0000000000000000 0.0000000000000000 0.0036318965721875 26300.0000000000000000 0.1373567879199982
0.7740281820297241 0.1156714707612991 0.0356832630932331 0.4946213960647583 0.1280520558357239 0.0000000000000000 0.0749869570136070 0.1765777766704559 0.0000000000000000 0.0000000000000000 0.0037614381872118 26400.0000000000000000 0.1363629698753357
0.7749109864234924 0.1013126745820045 0.0343751125037670 0.5122330188751221 0.1269902139902115 0.0000000000000000 0.0705302953720093 0.1839550137519836 0.0000000000000000 0.0000000000000000 0.0036922225262970 26500.0000000000000000 0.1369255930185318
0.7720420956611633 0.1106696575880051 0.0354411825537682 0.4984091222286224 0.1275221705436707 0.0000000000000000 0.0743651688098907 0.1761399805545807 0.0000000000000000 0.0000000000000000 0.0036889754701406 26600.0000000000000000 0.1369468420743942
0.7753241062164307 0.1255996227264404 0.0364898256957531 0.4851193726062775 0.1281152814626694 0.0000000000000000 0.0764183849096298 0.1744475662708282 0.0000000000000000 0.0000000000000000 0.0036799469962716 26700.0000000000000000 0.1362915635108948
0.7711744308471680 0.1103889197111130 0.0354383587837219 0.4980252087116241 0.1273219287395477 0.0000000000000000 0.0756957679986954 0.1741010695695877 0.0000000000000000 0.0000000000000000 0.0036173858679831 26800.0000000000000000 0.1368238776922226
0.7748060226440430 0.1011018902063370 0.0341632552444935 0.5128645300865173 0.1266763508319855 0.0000000000000000 0.0704657807946205 0.1835718601942062 0.0000000000000000 0.0000000000000000 0.0036451211199164 26900.0000000000000000 0.1361882239580154
0.7725057005882263 0.1113480851054192 0.0352838076651096 0.4988947808742523 0.1269790530204773 0.0000000000000000 0.0763791725039482 0.1732664853334427 0.0000000000000000 0.0000000000000000 0.0036267461255193 27000.0000000000000000 0.1364262849092484
0.7704145908355713 0.1019880473613739 0.0349115170538425 0.5072051286697388 0.1263099014759064 0.0000000000000000 0.0767005607485771 0.1739077270030975 0.0000000000000000 0.0000000000000000 0.0034411209635437 27100.0000000000000000 0.1379984617233276
0.7713110446929932 0.1181832030415535 0.0360388457775116 0.4895856380462646 0.1275033801794052 0.0000000000000000 0.0758099630475044 0.1725087612867355 0.0000000000000000 0.0000000000000000 0.0035757033620030 27200.0000000000000000 0.1365272104740143
0.7697850465774536 0.1091812402009964 0.0352367646992207 0.4984622001647949 0.1269048750400543 0.0000000000000000 0.0741004124283791 0.1730356514453888 0.0000000000000000 0.0000000000000000 0.0035405799280852 27300.0000000000000000 0.1363572627305984
0.7693958282470703 0.1076529771089554 0.0351351164281368 0.4998484253883362 0.1267592906951904 0.0000000000000000 0.0738427937030792 0.1727983057498932 0.0000000000000000 0.0000000000000000 0.0034981968346983 27400.0000000000000000 0.1364038884639740
0.7695483565330505 0.1148936748504639 0.0359576381742954 0.4917623400688171 0.1269346922636032 0.0000000000000000 0.0765987560153008 0.1729210466146469 0.0000000000000000 0.0000000000000000 0.0034363206941634 27500.0000000000000000 0.1370487064123154
0.7746998071670532 0.1239148974418640 0.0362078510224819 0.4870624840259552 0.1275146156549454 0.0000000000000000 0.0774182230234146 0.1702410876750946 0.0000000000000000 0.0000000000000000 0.0034476444125175 27600.0000000000000000 0.1359524875879288
0.7683844566345215 0.1057373732328415 0.0350085794925690 0.5012267231941223 0.1264117658138275 0.0000000000000000 0.0741915032267570 0.1712445318698883 0.0000000000000000 0.0000000000000000 0.0034159303177148 27700.0000000000000000 0.1364323943853378
0.7687138915061951 0.1022143214941025 0.0346520543098450 0.5056361556053162 0.1262113451957703 0.0000000000000000 0.0707902163267136 0.1751670092344284 0.0000000000000000 0.0000000000000000 0.0034416138660163 27800.0000000000000000 0.1365679353475571
0.7690104246139526 0.1139690876007080 0.0355028659105301 0.4926147758960724 0.1269236952066422 0.0000000000000000 0.0722089409828186 0.1720318049192429 0.0000000000000000 0.0000000000000000 0.0034913620911539 27900.0000000000000000 0.1357088088989258
0.7678790092468262 0.1063890084624290 0.0349936299026012 0.5002386569976807 0.1262577027082443 0.0000000000000000 0.0744792297482491 0.1695936769247055 0.0000000000000000 0.0000000000000000 0.0033429535105824 28000.0000000000000000 0.1359169632196426
0.7691699862480164 0.1143217831850052 0.0353168770670891 0.4927005171775818 0.1268308162689209 0.0000000000000000 0.0729034245014191 0.1713219285011292 0.0000000000000000 0.0000000000000000 0.0035134651698172 28100.0000000000000000 0.1351299583911896
0.7669533491134644 0.1069264337420464 0.0350298061966896 0.4987401962280273 0.1262569427490234 0.0000000000000000 0.0754530131816864 0.1679506748914719 0.0000000000000000 0.0000000000000000 0.0033527570776641 28200.0000000000000000 0.1359170824289322
0.7666338682174683 0.1080755218863487 0.0351269282400608 0.4972596466541290 0.1261717826128006 0.0000000000000000 0.0732685625553131 0.1692096590995789 0.0000000000000000 0.0000000000000000 0.0033723078668118 28300.0000000000000000 0.1358514279127121
0.7678446769714355 0.1165509074926376 0.0357471629977226 0.4890770316123962 0.1264696419239044 0.0000000000000000 0.0784991830587387 0.1655229926109314 0.0000000000000000 0.0000000000000000 0.0033689257688820 28400.0000000000000000 0.1354958713054657
0.7659624814987183 0.1080716252326965 0.0351962223649025 0.4967092573642731 0.1259853690862656 0.0000000000000000 0.0724379792809486 0.1694740056991577 0.0000000000000000 0.0000000000000000 0.0033224090002477 28500.0000000000000000 0.1359488219022751
0.7660314440727234 0.1088195294141769 0.0351195037364960 0.4960346817970276 0.1260577291250229 0.0000000000000000 0.0724589675664902 0.1686451584100723 0.0000000000000000 0.0000000000000000 0.0033584972843528 28600.0000000000000000 0.1354929953813553
0.7659876942634583 0.1113510578870773 0.0353497080504894 0.4931461513042450 0.1261407881975174 0.0000000000000000 0.0734299644827843 0.1672421097755432 0.0000000000000000 0.0000000000000000 0.0033228348474950 28700.0000000000000000 0.1354135721921921
0.7653279900550842 0.1087103486061096 0.0352166518568993 0.4955244660377502 0.1258764863014221 0.0000000000000000 0.0751267075538635 0.1657738536596298 0.0000000000000000 0.0000000000000000 0.0032513835467398 28800.0000000000000000 0.1356494575738907
0.7657829523086548 0.1118202880024910 0.0354151614010334 0.4927593171596527 0.1257882118225098 0.0000000000000000 0.0792687982320786 0.1635046452283859 0.0000000000000000 0.0000000000000000 0.0032704835757613 28900.0000000000000000 0.1356233656406403
0.7650589942932129 0.1087165474891663 0.0350719206035137 0.4954567551612854 0.1258137822151184 0.0000000000000000 0.0717700719833374 0.1675814390182495 0.0000000000000000 0.0000000000000000 0.0033088393975049 29000.0000000000000000 0.1351672857999802
0.7658554315567017 0.1026763767004013 0.0344995930790901 0.5032830238342285 0.1253964602947235 0.0000000000000000 0.0738203749060631 0.1662280559539795 0.0000000000000000 0.0000000000000000 0.0032944227568805 29100.0000000000000000 0.1355983912944794
0.7641708850860596 0.1063843891024590 0.0349694080650806 0.4973158836364746 0.1255012005567551 0.0000000000000000 0.0714546963572502 0.1670952737331390 0.0000000000000000 0.0000000000000000 0.0032553854398429 29200.0000000000000000 0.1354240924119949
0.7646282315254211 0.1019334346055984 0.0345108471810818 0.5030589699745178 0.1251249760389328 0.0000000000000000 0.0738686546683311 0.1647783815860748 0.0000000000000000 0.0000000000000000 0.0031757249962538 29300.0000000000000000 0.1352441757917404
0.7637580633163452 0.1077142283320427 0.0350417755544186 0.4954939484596252 0.1255080997943878 0.0000000000000000 0.0721216425299644 0.1654289364814758 0.0000000000000000 0.0000000000000000 0.0032320267055184 29400.0000000000000000 0.1351311504840851
0.7636150121688843 0.1085242852568626 0.0350765883922577 0.4945666193962097 0.1254475414752960 0.0000000000000000 0.0716519281268120 0.1654665321111679 0.0000000000000000 0.0000000000000000 0.0032486384734511 29500.0000000000000000 0.1349928230047226
0.7636982202529907 0.1095068231225014 0.0351833030581474 0.4934787452220917 0.1255293637514114 0.0000000000000000 0.0710108205676079 0.1659214645624161 0.0000000000000000 0.0000000000000000 0.0032132985070348 29600.0000000000000000 0.1350740939378738
0.7632675170898438 0.1090099737048149 0.0351782999932766 0.4936011433601379 0.1254781186580658 0.0000000000000000 0.0703390315175056 0.1661718338727951 0.0000000000000000 0.0000000000000000 0.0032056292984635 29700.0000000000000000 0.1351052224636078
0.7628801465034485 0.1089305058121681 0.0351058058440685 0.4935154616832733 0.1253283619880676 0.0000000000000000 0.0702050998806953 0.1658792346715927 0.0000000000000000 0.0000000000000000 0.0032261768355966 29800.0000000000000000 0.1348058581352234
0.7723891139030457 0.1072085052728653 0.0345692560076714 0.5055537223815918 0.1250576227903366 0.0000000000000000 0.0706408247351646 0.1722338497638702 0.0000000000000000 0.0000000000000000 0.0031032131519169 29900.0000000000000000 0.1352116167545319
0.7640038132667542 0.1100608557462692 0.0348987467586994 0.4936212003231049 0.1254229992628098 0.0000000000000000 0.0740178003907204 0.1627104431390762 0.0000000000000000 0.0000000000000000 0.0032020136713982 30000.0000000000000000 0.1338871866464615
0.7616793513298035 0.1073346585035324 0.0350359454751015 0.4942413568496704 0.1250673979520798 0.0000000000000000 0.0718153342604637 0.1629630178213120 0.0000000000000000 0.0000000000000000 0.0031718558166176 30100.0000000000000000 0.1349728107452393
0.7640731930732727 0.1163617670536041 0.0354932770133018 0.4870416522026062 0.1251764744520187 0.0000000000000000 0.0709654837846756 0.1652048528194427 0.0000000000000000 0.0000000000000000 0.0032395527232438 30200.0000000000000000 0.1340404748916626
0.7614220380783081 0.1095202863216400 0.0352238416671753 0.4916422367095947 0.1250356733798981 0.0000000000000000 0.0724748969078064 0.1616506278514862 0.0000000000000000 0.0000000000000000 0.0031301197595894 30300.0000000000000000 0.1347330957651138
0.7613497972488403 0.1075073927640915 0.0349962487816811 0.4938890635967255 0.1249570995569229 0.0000000000000000 0.0713425949215889 0.1620209366083145 0.0000000000000000 0.0000000000000000 0.0031296368688345 30400.0000000000000000 0.1345340013504028
0.7612335085868835 0.1076962575316429 0.0349934436380863 0.4935508966445923 0.1249928921461105 0.0000000000000000 0.0707721337676048 0.1621471941471100 0.0000000000000000 0.0000000000000000 0.0031318112742156 30500.0000000000000000 0.1344442516565323
0.7609161138534546 0.1068192571401596 0.0349388793110847 0.4943255186080933 0.1248324364423752 0.0000000000000000 0.0708436220884323 0.1617030203342438 0.0000000000000000 0.0000000000000000 0.0031044993083924 30600.0000000000000000 0.1344350725412369
0.7608239650726318 0.1088905632495880 0.0350734665989876 0.4919675886631012 0.1248923465609550 0.0000000000000000 0.0713009014725685 0.1608416289091110 0.0000000000000000 0.0000000000000000 0.0031185613479465 30700.0000000000000000 0.1342475116252899
0.7602561712265015 0.1039604172110558 0.0347729548811913 0.4970455169677734 0.1244772896170616 0.0000000000000000 0.0700403526425362 0.1620103865861893 0.0000000000000000 0.0000000000000000 0.0030777354259044 30800.0000000000000000 0.1347558349370956
0.7601522207260132 0.1082545742392540 0.0350727364420891 0.4920988380908966 0.1247260645031929 0.0000000000000000 0.0710542276501656 0.1603285968303680 0.0000000000000000 0.0000000000000000 0.0030852814670652 30900.0000000000000000 0.1342932581901550
0.7601491212844849 0.1082398071885109 0.0350331775844097 0.4921678006649017 0.1247083470225334 0.0000000000000000 0.0708503350615501 0.1600508242845535 0.0000000000000000 0.0000000000000000 0.0030713777523488 31000.0000000000000000 0.1340863257646561
0.7597632408142090 0.1071709021925926 0.0349547751247883 0.4930541217327118 0.1245834082365036 0.0000000000000000 0.0709141716361046 0.1596229225397110 0.0000000000000000 0.0000000000000000 0.0030667542014271 31100.0000000000000000 0.1341288685798645
0.7594585418701172 0.1076724454760551 0.0350336618721485 0.4922039508819580 0.1245485171675682 0.0000000000000000 0.0726369842886925 0.1578654646873474 0.0000000000000000 0.0000000000000000 0.0030329478904605 31200.0000000000000000 0.1341392993927002
0.7593271732330322 0.1070227250456810 0.0349470451474190 0.4928731620311737 0.1244842708110809 0.0000000000000000 0.0704656094312668 0.1592648625373840 0.0000000000000000 0.0000000000000000 0.0030465917661786 31300.0000000000000000 0.1340217739343643
0.7604508996009827 0.1066403761506081 0.0347802788019180 0.4948669672012329 0.1241632550954819 0.0000000000000000 0.0731975361704826 0.1571086347103119 0.0000000000000000 0.0000000000000000 0.0030371688771993 31400.0000000000000000 0.1338388919830322
0.7590849399566650 0.1109139174222946 0.0352998115122318 0.4882837533950806 0.1245874762535095 0.0000000000000000 0.0725825279951096 0.1569570451974869 0.0000000000000000 0.0000000000000000 0.0030248060356826 31500.0000000000000000 0.1339637637138367
0.7589271068572998 0.1034951359033585 0.0346831232309341 0.4965820908546448 0.1241667345166206 0.0000000000000000 0.0689431652426720 0.1598837375640869 0.0000000000000000 0.0000000000000000 0.0029955054633319 31600.0000000000000000 0.1340958923101425
0.7594288587570190 0.1149102076888084 0.0355476252734661 0.4842335283756256 0.1247375011444092 0.0000000000000000 0.0703780874609947 0.1581072509288788 0.0000000000000000 0.0000000000000000 0.0030761249363422 31700.0000000000000000 0.1336870640516281
0.7581642270088196 0.1073507443070412 0.0350111275911331 0.4915261566638947 0.1242762356996536 0.0000000000000000 0.0703980177640915 0.1574348509311676 0.0000000000000000 0.0000000000000000 0.0029950148891658 31800.0000000000000000 0.1338324695825577
0.7582255005836487 0.1050023362040520 0.0347494035959244 0.4943417608737946 0.1241319552063942 0.0000000000000000 0.0692028030753136 0.1582235246896744 0.0000000000000000 0.0000000000000000 0.0029936113860458 31900.0000000000000000 0.1336511969566345
0.7596485614776611 0.1056710779666901 0.0346262045204639 0.4953118264675140 0.1240394935011864 0.0000000000000000 0.0732969492673874 0.1554211676120758 0.0000000000000000 0.0000000000000000 0.0030336254276335 32000.0000000000000000 0.1334879100322723
0.7575377821922302 0.1069890782237053 0.0349962525069714 0.4915057420730591 0.1240467280149460 0.0000000000000000 0.0710314288735390 0.1558042913675308 0.0000000000000000 0.0000000000000000 0.0029416375327855 32100.0000000000000000 0.1336529105901718
0.7574271559715271 0.1064605042338371 0.0348996855318546 0.4920125007629395 0.1240544766187668 0.0000000000000000 0.0697938874363899 0.1564247459173203 0.0000000000000000 0.0000000000000000 0.0029704722110182 32200.0000000000000000 0.1335004866123199
0.7571300864219666 0.1080525368452072 0.0350601114332676 0.4899245798587799 0.1240928545594215 0.0000000000000000 0.0687191560864449 0.1574211418628693 0.0000000000000000 0.0000000000000000 0.0029982884880155 32300.0000000000000000 0.1335967928171158
0.7571132183074951 0.1061784401535988 0.0348550602793694 0.4920949041843414 0.1239847913384438 0.0000000000000000 0.0693236365914345 0.1561165750026703 0.0000000000000000 0.0000000000000000 0.0029634579550475 32400.0000000000000000 0.1333410441875458
0.7583809494972229 0.1066048666834831 0.0348381251096725 0.4929206371307373 0.1240172907710075 0.0000000000000000 0.0669687092304230 0.1592402458190918 0.0000000000000000 0.0000000000000000 0.0029297810979187 32500.0000000000000000 0.1332582980394363
0.7568041086196899 0.1089159995317459 0.0350669138133526 0.4887824952602386 0.1240387260913849 0.0000000000000000 0.0680207237601280 0.1568992435932159 0.0000000000000000 0.0000000000000000 0.0029884406831115 32600.0000000000000000 0.1331790387630463
0.7567677497863770 0.1055325642228127 0.0347678698599339 0.4927150905132294 0.1237522661685944 0.0000000000000000 0.0702859684824944 0.1542832404375076 0.0000000000000000 0.0000000000000000 0.0029473991598934 32700.0000000000000000 0.1331786364316940
0.7563198208808899 0.1063095182180405 0.0348707772791386 0.4913794696331024 0.1237600520253181 0.0000000000000000 0.0700866430997849 0.1539877057075500 0.0000000000000000 0.0000000000000000 0.0029347212985158 32800.0000000000000000 0.1331383585929871
0.7564603090286255 0.1140829697251320 0.0356298349797726 0.4827946722507477 0.1239528357982635 0.0000000000000000 0.0688820257782936 0.1568660438060760 0.0000000000000000 0.0000000000000000 0.0029513842891902 32900.0000000000000000 0.1334212720394135
0.7566636204719543 0.1094868332147598 0.0350701250135899 0.4881154596805573 0.1239911839365959 0.0000000000000000 0.0684244409203529 0.1548011600971222 0.0000000000000000 0.0000000000000000 0.0029418559279293 33000.0000000000000000 0.1328107565641403
0.7560189962387085 0.1088356152176857 0.0350278504192829 0.4882977008819580 0.1238578483462334 0.0000000000000000 0.0665328130125999 0.1568817496299744 0.0000000000000000 0.0000000000000000 0.0029876918997616 33100.0000000000000000 0.1328553408384323
0.7554887533187866 0.1052749902009964 0.0347976312041283 0.4918377101421356 0.1235784515738487 0.0000000000000000 0.0685502886772156 0.1539528816938400 0.0000000000000000 0.0000000000000000 0.0029072565957904 33200.0000000000000000 0.1329429149627686
0.7560343742370605 0.1029396578669548 0.0345207192003727 0.4950135350227356 0.1235604435205460 0.0000000000000000 0.0651193410158157 0.1586893051862717 0.0000000000000000 0.0000000000000000 0.0029456648044288 33300.0000000000000000 0.1328817903995514
0.7554152011871338 0.1055367514491081 0.0347468331456184 0.4915614426136017 0.1235702335834503 0.0000000000000000 0.0695952847599983 0.1523946076631546 0.0000000000000000 0.0000000000000000 0.0029090554453433 33400.0000000000000000 0.1326366513967514
0.7568354010581970 0.1176214292645454 0.0358384884893894 0.4794180095195770 0.1239574328064919 0.0000000000000000 0.0697289705276489 0.1536844819784164 0.0000000000000000 0.0000000000000000 0.0028992206789553 33500.0000000000000000 0.1329387277364731
0.7556861639022827 0.1099578142166138 0.0350438356399536 0.4870626926422119 0.1236218065023422 0.0000000000000000 0.0694505795836449 0.1520303189754486 0.0000000000000000 0.0000000000000000 0.0029198231641203 33600.0000000000000000 0.1322538554668427
0.7544054985046387 0.1068596765398979 0.0351080782711506 0.4890468716621399 0.1233908608555794 0.0000000000000000 0.0685489624738693 0.1532150804996490 0.0000000000000000 0.0000000000000000 0.0028363068122417 33700.0000000000000000 0.1331916153430939
0.7542966008186340 0.1015977114439011 0.0345691218972206 0.4950092732906342 0.1231204941868782 0.0000000000000000 0.0705115869641304 0.1503395438194275 0.0000000000000000 0.0000000000000000 0.0028069892432541 33800.0000000000000000 0.1328822821378708
0.7540634870529175 0.1068136841058731 0.0349650979042053 0.4889081120491028 0.1233766376972198 0.0000000000000000 0.0697116330265999 0.1505267024040222 0.0000000000000000 0.0000000000000000 0.0028741036076099 33900.0000000000000000 0.1326658725738525
0.7553128004074097 0.1083720177412033 0.0348268151283264 0.4885225594043732 0.1235913932323456 0.0000000000000000 0.0703233554959297 0.1504087299108505 0.0000000000000000 0.0000000000000000 0.0028937249444425 34000.0000000000000000 0.1318132430315018
0.7537152767181396 0.1061601936817169 0.0349409952759743 0.4893128573894501 0.1233012601733208 0.0000000000000000 0.0692986622452736 0.1502006649971008 0.0000000000000000 0.0000000000000000 0.0028306331951171 34100.0000000000000000 0.1325641125440598
0.7561119198799133 0.1032152920961380 0.0346160158514977 0.4952193200588226 0.1230612993240356 0.0000000000000000 0.0656962767243385 0.1557368338108063 0.0000000000000000 0.0000000000000000 0.0028210626915097 34200.0000000000000000 0.1328065395355225
0.7533934116363525 0.1080363541841507 0.0350808240473270 0.4869776070117950 0.1232986226677895 0.0000000000000000 0.0688150227069855 0.1499701589345932 0.0000000000000000 0.0000000000000000 0.0028454114217311 34300.0000000000000000 0.1323935985565186
0.7532920837402344 0.1080921664834023 0.0350700952112675 0.4868175983428955 0.1233122423291206 0.0000000000000000 0.0690533369779587 0.1493653953075409 0.0000000000000000 0.0000000000000000 0.0028460600879043 34400.0000000000000000 0.1323150098323822
0.7530000209808350 0.1053770706057549 0.0348416417837143 0.4896900057792664 0.1230913251638412 0.0000000000000000 0.0678783282637596 0.1500589400529861 0.0000000000000000 0.0000000000000000 0.0028380122967064 34500.0000000000000000 0.1322685182094574
0.7533209323883057 0.1014356911182404 0.0344891883432865 0.4945349991321564 0.1228610575199127 0.0000000000000000 0.0664954036474228 0.1513374447822571 0.0000000000000000 0.0000000000000000 0.0028202040120959 34600.0000000000000000 0.1323119103908539
0.7530218958854675 0.1054722294211388 0.0347710698843002 0.4896683394908905 0.1231102347373962 0.0000000000000000 0.0677875503897667 0.1495341956615448 0.0000000000000000 0.0000000000000000 0.0028457727748901 34700.0000000000000000 0.1319270730018616
0.7523221373558044 0.1050236746668816 0.0348690412938595 0.4895105659961700 0.1229188293218613 0.0000000000000000 0.0709611922502518 0.1468913406133652 0.0000000000000000 0.0000000000000000 0.0027886845637113 34800.0000000000000000 0.1322684735059738
0.7531577944755554 0.1082879155874252 0.0349408723413944 0.4868222475051880 0.1231068000197411 0.0000000000000000 0.0690132081508636 0.1480525583028793 0.0000000000000000 0.0000000000000000 0.0028649680316448 34900.0000000000000000 0.1316876262426376
0.7522727251052856 0.1043687760829926 0.0347408019006252 0.4902220368385315 0.1229411587119102 0.0000000000000000 0.0663396120071411 0.1500348150730133 0.0000000000000000 0.0000000000000000 0.0028359240386635 35000.0000000000000000 0.1320535242557526
0.7518699169158936 0.1075141355395317 0.0352183207869530 0.4862916767597198 0.1228457838296890 0.0000000000000000 0.0707981958985329 0.1468415111303329 0.0000000000000000 0.0000000000000000 0.0027635663282126 35100.0000000000000000 0.1326074153184891
0.7552168369293213 0.1175265908241272 0.0358299426734447 0.4784615635871887 0.1233987510204315 0.0000000000000000 0.0718764662742615 0.1468602418899536 0.0000000000000000 0.0000000000000000 0.0027531220111996 35200.0000000000000000 0.1321619153022766
0.7514656186103821 0.1052362248301506 0.0348767973482609 0.4885558784008026 0.1227966919541359 0.0000000000000000 0.0678703188896179 0.1474856734275818 0.0000000000000000 0.0000000000000000 0.0027949961367995 35300.0000000000000000 0.1319396793842316
0.7511026859283447 0.1071700602769852 0.0351138934493065 0.4860190749168396 0.1227996647357941 0.0000000000000000 0.0679132789373398 0.1474773734807968 0.0000000000000000 0.0000000000000000 0.0028002897743136 35400.0000000000000000 0.1321266293525696
0.7511435747146606 0.1050609499216080 0.0348701030015945 0.4884786307811737 0.1227338835597038 0.0000000000000000 0.0675793364644051 0.1471018493175507 0.0000000000000000 0.0000000000000000 0.0027833485510200 35500.0000000000000000 0.1318354755640030
0.7510101795196533 0.1049264743924141 0.0348511636257172 0.4885497987270355 0.1226827576756477 0.0000000000000000 0.0672312825918198 0.1471087336540222 0.0000000000000000 0.0000000000000000 0.0027827103622258 35600.0000000000000000 0.1317561268806458
0.7508610486984253 0.1050622984766960 0.0348661877214909 0.4882924854755402 0.1226401031017303 0.0000000000000000 0.0669896155595779 0.1470548510551453 0.0000000000000000 0.0000000000000000 0.0027731677982956 35700.0000000000000000 0.1316926330327988
0.7506216764450073 0.1055698692798615 0.0349238216876984 0.4874705076217651 0.1226574629545212 0.0000000000000000 0.0670570656657219 0.1466805636882782 0.0000000000000000 0.0000000000000000 0.0027797485236079 35800.0000000000000000 0.1317006051540375
0.7508891224861145 0.1074041426181793 0.0349939130246639 0.4857262372970581 0.1227648183703423 0.0000000000000000 0.0672034770250320 0.1462022513151169 0.0000000000000000 0.0000000000000000 0.0027933844830841 35900.0000000000000000 0.1313615590333939
0.7534602284431458 0.0996168330311775 0.0342812240123749 0.4972880780696869 0.1222740858793259 0.0000000000000000 0.0629176124930382 0.1538684666156769 0.0000000000000000 0.0000000000000000 0.0027580729220062 36000.0000000000000000 0.1317774802446365
0.7505242824554443 0.1004721075296402 0.0345034375786781 0.4934082329273224 0.1221405491232872 0.0000000000000000 0.0663691610097885 0.1465438902378082 0.0000000000000000 0.0000000000000000 0.0027532686945051 36100.0000000000000000 0.1317588686943054
0.7498661279678345 0.1051962822675705 0.0349735729396343 0.4872607290744781 0.1224355697631836 0.0000000000000000 0.0687574595212936 0.1443336158990860 0.0000000000000000 0.0000000000000000 0.0027082948945463 36200.0000000000000000 0.1316391825675964
0.7498217821121216 0.1047121584415436 0.0348606929183006 0.4878002703189850 0.1224486678838730 0.0000000000000000 0.0661454498767853 0.1460335254669189 0.0000000000000000 0.0000000000000000 0.0027639309410006 36300.0000000000000000 0.1314616352319717
0.7496446967124939 0.1078510135412216 0.0351706296205521 0.4840993881225586 0.1225236728787422 0.0000000000000000 0.0684916600584984 0.1439152806997299 0.0000000000000000 0.0000000000000000 0.0027491173241287 36400.0000000000000000 0.1315138339996338
0.7489240765571594 0.1059166640043259 0.0350948907434940 0.4856006205081940 0.1223118975758553 0.0000000000000000 0.0672624707221985 0.1452111452817917 0.0000000000000000 0.0000000000000000 0.0027579560410231 36500.0000000000000000 0.1318649798631668
0.7493859529495239 0.1045261174440384 0.0348281711339951 0.4877092242240906 0.1223224475979805 0.0000000000000000 0.0663463249802589 0.1449081748723984 0.0000000000000000 0.0000000000000000 0.0027604615315795 36600.0000000000000000 0.1312497556209564
0.7499042153358459 0.1109070926904678 0.0353585928678513 0.4810562431812286 0.1225822418928146 0.0000000000000000 0.0677146017551422 0.1437808424234390 0.0000000000000000 0.0000000000000000 0.0027530770748854 36700.0000000000000000 0.1311598867177963
0.7493660449981689 0.1033374443650246 0.0346786715090275 0.4891253113746643 0.1222246587276459 0.0000000000000000 0.0652777180075645 0.1454962790012360 0.0000000000000000 0.0000000000000000 0.0027633942663670 36800.0000000000000000 0.1310403347015381
0.7501121759414673 0.1063288003206253 0.0348750241100788 0.4864661395549774 0.1224422231316566 0.0000000000000000 0.0659431144595146 0.1446158289909363 0.0000000000000000 0.0000000000000000 0.0027373870834708 36900.0000000000000000 0.1307691484689713
0.7502803802490234 0.1024425104260445 0.0346926711499691 0.4910953044891357 0.1220499575138092 0.0000000000000000 0.0643540695309639 0.1472552269697189 0.0000000000000000 0.0000000000000000 0.0026967776939273 37000.0000000000000000 0.1313895434141159
0.7484735846519470 0.1066190376877785 0.0350453369319439 0.4845311343669891 0.1222781017422676 0.0000000000000000 0.0665950849652290 0.1432620286941528 0.0000000000000000 0.0000000000000000 0.0027524584438652 37100.0000000000000000 0.1310921907424927
0.7483098506927490 0.1037861034274101 0.0348086580634117 0.4876191616058350 0.1220959350466728 0.0000000000000000 0.0658678263425827 0.1435858160257339 0.0000000000000000 0.0000000000000000 0.0027360673993826 37200.0000000000000000 0.1310529112815857
0.7481201887130737 0.1042166501283646 0.0348558574914932 0.4869789183139801 0.1220687329769135 0.0000000000000000 0.0665744245052338 0.1426255851984024 0.0000000000000000 0.0000000000000000 0.0027222891803831 37300.0000000000000000 0.1309861093759537
0.7479116916656494 0.1034467220306396 0.0348078757524490 0.4876645207405090 0.1219925805926323 0.0000000000000000 0.0659241080284119 0.1429482102394104 0.0000000000000000 0.0000000000000000 0.0027206700760871 37400.0000000000000000 0.1310131102800369
0.7511178255081177 0.1107604280114174 0.0350913479924202 0.4831493198871613 0.1221167594194412 0.0000000000000000 0.0707779750227928 0.1402531564235687 0.0000000000000000 0.0000000000000000 0.0028080996125937 37500.0000000000000000 0.1305694431066513
0.7480616569519043 0.1001873537898064 0.0346538685262203 0.4916892051696777 0.1215312331914902 0.0000000000000000 0.0639510601758957 0.1457633525133133 0.0000000000000000 0.0000000000000000 0.0026860262732953 37600.0000000000000000 0.1315870136022568
0.7476653456687927 0.1052227169275284 0.0349459573626518 0.4856071472167969 0.1218895167112350 0.0000000000000000 0.0686066895723343 0.1402050107717514 0.0000000000000000 0.0000000000000000 0.0027078767307103 37700.0000000000000000 0.1308645904064178
0.7472704052925110 0.1043787226080894 0.0349012836813927 0.4860873818397522 0.1219029948115349 0.0000000000000000 0.0657702758908272 0.1419803947210312 0.0000000000000000 0.0000000000000000 0.0027077074628323 37800.0000000000000000 0.1307980716228485
0.7485285401344299 0.1017415970563889 0.0346965938806534 0.4903981089591980 0.1216922402381897 0.0000000000000000 0.0650551766157150 0.1431830376386642 0.0000000000000000 0.0000000000000000 0.0026421234942973 37900.0000000000000000 0.1309642046689987
0.7468547821044922 0.1037576347589493 0.0348882973194122 0.4864396750926971 0.1217691674828529 0.0000000000000000 0.0650356784462929 0.1422432214021683 0.0000000000000000 0.0000000000000000 0.0027015041559935 38000.0000000000000000 0.1308408081531525
0.7467787861824036 0.1040058135986328 0.0348901078104973 0.4861002564430237 0.1217825785279274 0.0000000000000000 0.0663394927978516 0.1406283229589462 0.0000000000000000 0.0000000000000000 0.0026864849496633 38100.0000000000000000 0.1306759417057037
0.7472288608551025 0.1070596575737000 0.0350031778216362 0.4833163619041443 0.1218496635556221 0.0000000000000000 0.0647318512201309 0.1423104852437973 0.0000000000000000 0.0000000000000000 0.0027548617217690 38200.0000000000000000 0.1302973181009293
0.7471425533294678 0.1051921695470810 0.0349216312170029 0.4852626621723175 0.1217660903930664 0.0000000000000000 0.0646696388721466 0.1417126804590225 0.0000000000000000 0.0000000000000000 0.0026689271908253 38300.0000000000000000 0.1302713155746460
0.7492762804031372 0.1046521663665771 0.0345124863088131 0.4882650077342987 0.1218466162681580 0.0000000000000000 0.0665853172540665 0.1418517678976059 0.0000000000000000 0.0000000000000000 0.0027964340988547 38400.0000000000000000 0.1296897679567337
0.7462280392646790 0.1057186573743820 0.0350254252552986 0.4837984740734100 0.1216854527592659 0.0000000000000000 0.0670230612158775 0.1390930712223053 0.0000000000000000 0.0000000000000000 0.0026925920974463 38500.0000000000000000 0.1304666250944138
0.7465229034423828 0.1103437244892120 0.0354786925017834 0.4788587987422943 0.1218416914343834 0.0000000000000000 0.0676960423588753 0.1391109824180603 0.0000000000000000 0.0000000000000000 0.0026762911584228 38600.0000000000000000 0.1306363642215729
0.7488802671432495 0.1025542467832565 0.0347455404698849 0.4901050925254822 0.1214754134416580 0.0000000000000000 0.0635787025094032 0.1440535485744476 0.0000000000000000 0.0000000000000000 0.0026270700618625 38700.0000000000000000 0.1307966262102127
0.7456197738647461 0.1023507043719292 0.0348090641200542 0.4870707392692566 0.1213892474770546 0.0000000000000000 0.0643765702843666 0.1407056450843811 0.0000000000000000 0.0000000000000000 0.0026667960919440 38800.0000000000000000 0.1305297464132309
0.7458676099777222 0.1011440008878708 0.0346224904060364 0.4886850118637085 0.1214160919189453 0.0000000000000000 0.0663124397397041 0.1386599540710449 0.0000000000000000 0.0000000000000000 0.0026711453683674 38900.0000000000000000 0.1302811205387115
0.7475550174713135 0.1159610152244568 0.0356336534023285 0.4738538563251495 0.1221065223217010 0.0000000000000000 0.0621449649333954 0.1445046067237854 0.0000000000000000 0.0000000000000000 0.0027907048352063 39000.0000000000000000 0.1298220604658127
0.7452028393745422 0.1036737337708473 0.0348917581140995 0.4852167069911957 0.1214205995202065 0.0000000000000000 0.0649975314736366 0.1391177922487259 0.0000000000000000 0.0000000000000000 0.0026719702873379 39100.0000000000000000 0.1302516758441925
0.7462869882583618 0.1125876009464264 0.0356235168874264 0.4762633442878723 0.1218125224113464 0.0000000000000000 0.0680602788925171 0.1372548192739487 0.0000000000000000 0.0000000000000000 0.0026866474654526 39200.0000000000000000 0.1303159445524216
0.7450374960899353 0.1023636609315872 0.0347719006240368 0.4866307675838470 0.1212712004780769 0.0000000000000000 0.0654289722442627 0.1382082402706146 0.0000000000000000 0.0000000000000000 0.0026641096919775 39300.0000000000000000 0.1301662027835846
0.7447170615196228 0.1050382778048515 0.0350328497588634 0.4832933843135834 0.1213525384664536 0.0000000000000000 0.0655843168497086 0.1379009038209915 0.0000000000000000 0.0000000000000000 0.0026567913591862 39400.0000000000000000 0.1301284432411194
0.7447143793106079 0.1036147028207779 0.0348883382976055 0.4849020838737488 0.1213092729449272 0.0000000000000000 0.0648258700966835 0.1382005214691162 0.0000000000000000 0.0000000000000000 0.0026560013648123 39500.0000000000000000 0.1300232857465744
0.7448724508285522 0.1006968095898628 0.0346116349101067 0.4884472489356995 0.1211167722940445 0.0000000000000000 0.0637829601764679 0.1390444636344910 0.0000000000000000 0.0000000000000000 0.0026575210504234 39600.0000000000000000 0.1299986988306046
0.7444131970405579 0.1071428805589676 0.0352139957249165 0.4806948006153107 0.1213615611195564 0.0000000000000000 0.0654400438070297 0.1374669373035431 0.0000000000000000 0.0000000000000000 0.0026612794026732 39700.0000000000000000 0.1300336867570877
0.7439408898353577 0.1028677374124527 0.0349055416882038 0.4850797951221466 0.1210878640413284 0.0000000000000000 0.0643605738878250 0.1380160748958588 0.0000000000000000 0.0000000000000000 0.0026477971114218 39800.0000000000000000 0.1301635205745697
0.7441082000732422 0.1061687916517258 0.0351679995656013 0.4815188050270081 0.1212526187300682 0.0000000000000000 0.0670341998338699 0.1359217613935471 0.0000000000000000 0.0000000000000000 0.0026180788408965 39900.0000000000000000 0.1299808025360107
0.7462037801742554 0.0986097380518913 0.0343434996902943 0.4922398030757904 0.1210107281804085 0.0000000000000000 0.0605167672038078 0.1441773474216461 0.0000000000000000 0.0000000000000000 0.0026609774213284 40000.0000000000000000 0.1298246532678604
0.7435766458511353 0.1039320081472397 0.0349887460470200 0.4835804700851440 0.1210754066705704 0.0000000000000000 0.0636323690414429 0.1380558311939240 0.0000000000000000 0.0000000000000000 0.0026482152752578 40100.0000000000000000 0.1299890279769897
0.7437636852264404 0.1047414019703865 0.0349517464637756 0.4829469919204712 0.1211235299706459 0.0000000000000000 0.0643600001931190 0.1368848979473114 0.0000000000000000 0.0000000000000000 0.0026711393147707 40200.0000000000000000 0.1296171844005585
0.7432960271835327 0.1023514345288277 0.0348470956087112 0.4851534962654114 0.1209440007805824 0.0000000000000000 0.0642564669251442 0.1366879791021347 0.0000000000000000 0.0000000000000000 0.0026414461899549 40300.0000000000000000 0.1298753321170807
0.7432772517204285 0.1031561940908432 0.0348873510956764 0.4842610359191895 0.1209726855158806 0.0000000000000000 0.0641279816627502 0.1365385800600052 0.0000000000000000 0.0000000000000000 0.0026408650446683 40400.0000000000000000 0.1297020018100739
0.7430498600006104 0.1027167811989784 0.0348705574870110 0.4845765531063080 0.1208859905600548 0.0000000000000000 0.0641351863741875 0.1363007426261902 0.0000000000000000 0.0000000000000000 0.0026352896820754 40500.0000000000000000 0.1297246366739273
0.7432371973991394 0.1049866899847984 0.0349994152784348 0.4822497367858887 0.1210013553500175 0.0000000000000000 0.0643432587385178 0.1358511745929718 0.0000000000000000 0.0000000000000000 0.0026427770499140 40600.0000000000000000 0.1294299215078354
0.7429677844047546 0.1051725000143051 0.0350082553923130 0.4818637371063232 0.1209232583642006 0.0000000000000000 0.0635225623846054 0.1366257667541504 0.0000000000000000 0.0000000000000000 0.0026677723508328 40700.0000000000000000 0.1294611990451813
0.7426638603210449 0.1023510694503784 0.0348405465483665 0.4846760332584381 0.1207962110638618 0.0000000000000000 0.0642110705375671 0.1354399025440216 0.0000000000000000 0.0000000000000000 0.0026283282786608 40800.0000000000000000 0.1295843571424484
0.7432119846343994 0.1012283414602280 0.0347254611551762 0.4865466654300690 0.1207115128636360 0.0000000000000000 0.0621498972177505 0.1377004683017731 0.0000000000000000 0.0000000000000000 0.0026154115330428 40900.0000000000000000 0.1295651346445084
0.7423599362373352 0.1026442348957062 0.0348707810044289 0.4841048419475555 0.1207401305437088 0.0000000000000000 0.0638357996940613 0.1352977454662323 0.0000000000000000 0.0000000000000000 0.0026274754200131 41000.0000000000000000 0.1295025348663330
0.7422948479652405 0.1028210520744324 0.0348875895142555 0.4838482737541199 0.1207379922270775 0.0000000000000000 0.0639454796910286 0.1349567770957947 0.0000000000000000 0.0000000000000000 0.0026162024587393 41100.0000000000000000 0.1294343769550323
0.7422415018081665 0.0998091399669647 0.0346651859581470 0.4872877001762390 0.1204794645309448 0.0000000000000000 0.0629568696022034 0.1357304304838181 0.0000000000000000 0.0000000000000000 0.0026087074074894 41200.0000000000000000 0.1296047568321228
0.7420106530189514 0.1049507707357407 0.0350419729948044 0.4812662005424500 0.1207516938447952 0.0000000000000000 0.0643298178911209 0.1341631561517715 0.0000000000000000 0.0000000000000000 0.0026388904079795 41300.0000000000000000 0.1292827129364014
0.7434672117233276 0.1058563813567162 0.0348054245114326 0.4817842841148376 0.1210211440920830 0.0000000000000000 0.0634658783674240 0.1357991248369217 0.0000000000000000 0.0000000000000000 0.0027075980324298 41400.0000000000000000 0.1284688711166382
0.7475661635398865 0.0930911973118782 0.0338821597397327 0.5007106065750122 0.1198821589350700 0.0000000000000000 0.0600740164518356 0.1425944715738297 0.0000000000000000 0.0000000000000000 0.0025523903314024 41500.0000000000000000 0.1299116611480713
0.7413859367370605 0.1068642362952232 0.0352518223226070 0.4785987436771393 0.1206711456179619 0.0000000000000000 0.0627498328685760 0.1356367319822311 0.0000000000000000 0.0000000000000000 0.0026680184528232 41600.0000000000000000 0.1294420808553696
0.7414690852165222 0.1042014062404633 0.0349756181240082 0.4817827045917511 0.1205093190073967 0.0000000000000000 0.0620916485786438 0.1356484144926071 0.0000000000000000 0.0000000000000000 0.0026488751173019 41700.0000000000000000 0.1291380375623703
0.7411750555038452 0.1037692055106163 0.0349785611033440 0.4819230735301971 0.1205042079091072 0.0000000000000000 0.0634620860219002 0.1337409317493439 0.0000000000000000 0.0000000000000000 0.0026260234881192 41800.0000000000000000 0.1291675716638565
0.7409046292304993 0.1020772680640221 0.0348954498767853 0.4835460484027863 0.1203858479857445 0.0000000000000000 0.0638489276170731 0.1330806165933609 0.0000000000000000 0.0000000000000000 0.0025943766813725 41900.0000000000000000 0.1292700916528702
0.7408924698829651 0.1029127761721611 0.0349289551377296 0.4826616048812866 0.1203891634941101 0.0000000000000000 0.0634953156113625 0.1331539750099182 0.0000000000000000 0.0000000000000000 0.0026037474162877 42000.0000000000000000 0.1290986835956573
0.7407454848289490 0.1028072461485863 0.0349205061793327 0.4826467037200928 0.1203710436820984 0.0000000000000000 0.0633645430207253 0.1330283880233765 0.0000000000000000 0.0000000000000000 0.0026055623311549 42100.0000000000000000 0.1290737092494965
0.7405209541320801 0.1020093783736229 0.0348932221531868 0.4833535850048065 0.1202647760510445 0.0000000000000000 0.0630254000425339 0.1331499516963959 0.0000000000000000 0.0000000000000000 0.0025950663257390 42200.0000000000000000 0.1291504055261612
0.7404868602752686 0.1018353253602982 0.0348490886390209 0.4835446476936340 0.1202578023076057 0.0000000000000000 0.0630474388599396 0.1328358650207520 0.0000000000000000 0.0000000000000000 0.0025956430472434 42300.0000000000000000 0.1290205270051956
0.7404795289039612 0.1019931659102440 0.0348311699926853 0.4834123551845551 0.1202428415417671 0.0000000000000000 0.0626674816012383 0.1329742670059204 0.0000000000000000 0.0000000000000000 0.0026080941315740 42400.0000000000000000 0.1289043575525284
0.7421970367431641 0.1001578867435455 0.0347225591540337 0.4871996939182281 0.1201169043779373 0.0000000000000000 0.0622674897313118 0.1344569623470306 0.0000000000000000 0.0000000000000000 0.0025202955584973 42500.0000000000000000 0.1293057799339294
0.7399209141731262 0.1051498204469681 0.0351665541529655 0.4793494641780853 0.1202550753951073 0.0000000000000000 0.0633904635906219 0.1320844739675522 0.0000000000000000 0.0000000000000000 0.0026025846600533 42600.0000000000000000 0.1290059238672256
0.7400215268135071 0.1012149378657341 0.0347971133887768 0.4838810265064240 0.1201284378767014 0.0000000000000000 0.0631238445639610 0.1317730545997620 0.0000000000000000 0.0000000000000000 0.0025839414447546 42700.0000000000000000 0.1288335472345352
0.7399985790252686 0.1056020185351372 0.0351754873991013 0.4790393710136414 0.1201816946268082 0.0000000000000000 0.0658462494611740 0.1297817379236221 0.0000000000000000 0.0000000000000000 0.0026097407098860 42800.0000000000000000 0.1289063394069672
0.7394717335700989 0.1021669432520866 0.0350041650235653 0.4824345707893372 0.1198660656809807 0.0000000000000000 0.0612772479653358 0.1346777528524399 0.0000000000000000 0.0000000000000000 0.0025963496882468 42900.0000000000000000 0.1293335109949112
0.7394981384277344 0.1062178835272789 0.0352790951728821 0.4778440594673157 0.1201571449637413 0.0000000000000000 0.0636799484491348 0.1310399472713470 0.0000000000000000 0.0000000000000000 0.0025873791892081 43000.0000000000000000 0.1288877427577972
0.7394317388534546 0.1012658402323723 0.0349037833511829 0.4832447767257690 0.1200173720717430 0.0000000000000000 0.0643377527594566 0.1300410330295563 0.0000000000000000 0.0000000000000000 0.0025302839931101 43100.0000000000000000 0.1289172917604446
0.7392423748970032 0.1016384884715080 0.0348621942102909 0.4828086495399475 0.1199330836534500 0.0000000000000000 0.0628601238131523 0.1308193951845169 0.0000000000000000 0.0000000000000000 0.0025758054107428 43200.0000000000000000 0.1286767721176147
0.7389175891876221 0.1031127944588661 0.0350042432546616 0.4807990491390228 0.1200014874339104 0.0000000000000000 0.0633451044559479 0.1302188038825989 0.0000000000000000 0.0000000000000000 0.0025918765459210 43300.0000000000000000 0.1287347674369812
0.7396262288093567 0.1011188700795174 0.0347954407334328 0.4837521910667419 0.1199597269296646 0.0000000000000000 0.0627041906118393 0.1306913048028946 0.0000000000000000 0.0000000000000000 0.0025412575341761 43400.0000000000000000 0.1284964978694916
0.7387198209762573 0.1040414795279503 0.0350674688816071 0.4796510338783264 0.1199598461389542 0.0000000000000000 0.0632942691445351 0.1298637390136719 0.0000000000000000 0.0000000000000000 0.0026042815297842 43500.0000000000000000 0.1286299675703049
0.7422524094581604 0.0963517799973488 0.0342015512287617 0.4924480617046356 0.1192510128021240 0.0000000000000000 0.0611395426094532 0.1327542066574097 0.0000000000000000 0.0000000000000000 0.0025797565467656 43600.0000000000000000 0.1286670416593552
0.7391951680183411 0.1008400022983551 0.0348104164004326 0.4838396906852722 0.1197049990296364 0.0000000000000000 0.0605746880173683 0.1326489597558975 0.0000000000000000 0.0000000000000000 0.0025516147725284 43700.0000000000000000 0.1286061555147171
0.7382840514183044 0.1022190004587173 0.0349476896226406 0.4813633263111115 0.1197540387511253 0.0000000000000000 0.0628691613674164 0.1294290274381638 0.0000000000000000 0.0000000000000000 0.0025675978977233 43800.0000000000000000 0.1285155266523361
0.7383464574813843 0.1003804206848145 0.0347901545464993 0.4835014641284943 0.1196744516491890 0.0000000000000000 0.0619439408183098 0.1300450712442398 0.0000000000000000 0.0000000000000000 0.0025524578522891 43900.0000000000000000 0.1284848153591156
0.7380394935607910 0.1021245419979095 0.0349434055387974 0.4812746942043304 0.1196968480944633 0.0000000000000000 0.0630685389041901 0.1287931054830551 0.0000000000000000 0.0000000000000000 0.0025578946806490 44000.0000000000000000 0.1284177303314209
0.7392212152481079 0.1026411876082420 0.0347274430096149 0.4821341633796692 0.1197184398770332 0.0000000000000000 0.0610932819545269 0.1312763094902039 0.0000000000000000 0.0000000000000000 0.0026210017967969 44100.0000000000000000 0.1277053952217102
0.7380320429801941 0.1051171049475670 0.0351463817059994 0.4779728055000305 0.1197957545518875 0.0000000000000000 0.0629447028040886 0.1285366117954254 0.0000000000000000 0.0000000000000000 0.0025775583926588 44200.0000000000000000 0.1282061636447906
0.7376219034194946 0.1030104011297226 0.0350204296410084 0.4799562990665436 0.1196347549557686 0.0000000000000000 0.0627694800496101 0.1283938437700272 0.0000000000000000 0.0000000000000000 0.0025627471040934 44300.0000000000000000 0.1283001601696014
0.7375379204750061 0.1028416007757187 0.0349925346672535 0.4801191687583923 0.1195846349000931 0.0000000000000000 0.0639808252453804 0.1272707730531693 0.0000000000000000 0.0000000000000000 0.0025567498523742 44400.0000000000000000 0.1281960457563400
0.7424867153167725 0.1159092411398888 0.0358855426311493 0.4710915088653564 0.1196004301309586 0.0000000000000000 0.0735109150409698 0.1250321865081787 0.0000000000000000 0.0000000000000000 0.0026168199256063 44500.0000000000000000 0.1285519301891327
0.7370213270187378 0.1008717045187950 0.0349223166704178 0.4819485843181610 0.1192787215113640 0.0000000000000000 0.0626634955406189 0.1279411911964417 0.0000000000000000 0.0000000000000000 0.0025415681302547 44600.0000000000000000 0.1284965723752975
0.7374574542045593 0.1030571460723877 0.0349662937223911 0.4798747897148132 0.1195592209696770 0.0000000000000000 0.0612201876938343 0.1289552003145218 0.0000000000000000 0.0000000000000000 0.0025726698804647 44700.0000000000000000 0.1280077397823334
0.7370065450668335 0.1020118966698647 0.0349298715591431 0.4806713461875916 0.1193934530019760 0.0000000000000000 0.0619451291859150 0.1279539465904236 0.0000000000000000 0.0000000000000000 0.0025592450983822 44800.0000000000000000 0.1280871778726578
0.7368960380554199 0.1039553880691528 0.0350999981164932 0.4783589541912079 0.1194816678762436 0.0000000000000000 0.0629723891615868 0.1269114166498184 0.0000000000000000 0.0000000000000000 0.0025577915366739 44900.0000000000000000 0.1280394196510315
0.7368279695510864 0.1049690619111061 0.0351883731782436 0.4772935807704926 0.1193769425153732 0.0000000000000000 0.0640126317739487 0.1260816454887390 0.0000000000000000 0.0000000000000000 0.0025640537496656 45000.0000000000000000 0.1280213594436646
0.7411803603172302 0.0974461734294891 0.0342170111835003 0.4902989566326141 0.1192182302474976 0.0000000000000000 0.0580981113016605 0.1351261585950851 0.0000000000000000 0.0000000000000000 0.0025375338736922 45100.0000000000000000 0.1275465339422226
0.7371486425399780 0.0990971252322197 0.0347018167376518 0.4843530058860779 0.1189967021346092 0.0000000000000000 0.0641724765300751 0.1254789531230927 0.0000000000000000 0.0000000000000000 0.0025296225212514 45200.0000000000000000 0.1280540078878403
0.7362285852432251 0.1021886616945267 0.0349733270704746 0.4798496961593628 0.1192169263958931 0.0000000000000000 0.0614709481596947 0.1273458153009415 0.0000000000000000 0.0000000000000000 0.0025617699138820 45300.0000000000000000 0.1279898881912231
0.7362657189369202 0.1039197966456413 0.0351008251309395 0.4779248535633087 0.1193202361464500 0.0000000000000000 0.0624605230987072 0.1262030601501465 0.0000000000000000 0.0000000000000000 0.0025547030381858 45400.0000000000000000 0.1278397291898727
0.7397887706756592 0.1055887565016747 0.0348178371787071 0.4801301956176758 0.1192519366741180 0.0000000000000000 0.0669700652360916 0.1245747879147530 0.0000000000000000 0.0000000000000000 0.0026487796567380 45500.0000000000000000 0.1271091103553772
0.7365765571594238 0.1030124053359032 0.0348913334310055 0.4794789552688599 0.1191938519477844 0.0000000000000000 0.0591543763875961 0.1296888887882233 0.0000000000000000 0.0000000000000000 0.0025855679996312 45600.0000000000000000 0.1274653971195221
0.7358804345130920 0.1011975556612015 0.0349015891551971 0.4808311462402344 0.1189501285552979 0.0000000000000000 0.0619294233620167 0.1260242462158203 0.0000000000000000 0.0000000000000000 0.0025457204319537 45700.0000000000000000 0.1278661042451859
0.7378491759300232 0.0964381024241447 0.0343157015740871 0.4883911907672882 0.1187042221426964 0.0000000000000000 0.0585456825792789 0.1307164132595062 0.0000000000000000 0.0000000000000000 0.0025419862940907 45800.0000000000000000 0.1275389641523361
0.7367732524871826 0.1050443053245544 0.0350158065557480 0.4775123000144958 0.1192008554935455 0.0000000000000000 0.0650058016180992 0.1238151043653488 0.0000000000000000 0.0000000000000000 0.0026003278326243 45900.0000000000000000 0.1272772997617722
0.7354879975318909 0.1007590591907501 0.0348650664091110 0.4809161424636841 0.1189477369189262 0.0000000000000000 0.0616100393235683 0.1254985630512238 0.0000000000000000 0.0000000000000000 0.0025294458027929 46000.0000000000000000 0.1276643723249435
0.7349876761436462 0.1024092286825180 0.0351234823465347 0.4785187542438507 0.1189362257719040 0.0000000000000000 0.0648450851440430 0.1234983727335930 0.0000000000000000 0.0000000000000000 0.0024881800636649 46100.0000000000000000 0.1279274821281433
0.7351071238517761 0.1019392088055611 0.0349904410541058 0.4793414175510406 0.1188360378146172 0.0000000000000000 0.0622092261910439 0.1246965974569321 0.0000000000000000 0.0000000000000000 0.0025372561067343 46200.0000000000000000 0.1276934891939163
0.7350710034370422 0.1008266583085060 0.0348899476230145 0.4805262982845306 0.1188281103968620 0.0000000000000000 0.0618122369050980 0.1246719583868980 0.0000000000000000 0.0000000000000000 0.0025183358229697 46300.0000000000000000 0.1275669187307358
0.7349629998207092 0.1010113507509232 0.0348918400704861 0.4802660346031189 0.1187937781214714 0.0000000000000000 0.0614131987094879 0.1248136684298515 0.0000000000000000 0.0000000000000000 0.0025292711798102 46400.0000000000000000 0.1275129616260529
0.7349472641944885 0.1008156016469002 0.0348565094172955 0.4805181324481964 0.1187570169568062 0.0000000000000000 0.0603699237108231 0.1256588846445084 0.0000000000000000 0.0000000000000000 0.0025334614329040 46500.0000000000000000 0.1274432688951492
0.7346855401992798 0.1028452813625336 0.0350203663110733 0.4780031144618988 0.1188167855143547 0.0000000000000000 0.0606113821268082 0.1253327727317810 0.0000000000000000 0.0000000000000000 0.0025601584929973 46600.0000000000000000 0.1274270415306091
0.7378801703453064 0.0973495095968246 0.0342035740613937 0.4878105223178864 0.1185165867209435 0.0000000000000000 0.0582074820995331 0.1299861222505569 0.0000000000000000 0.0000000000000000 0.0025837258435786 46700.0000000000000000 0.1267397254705429
0.7343800067901611 0.1010096222162247 0.0349545516073704 0.4799735546112061 0.1184422895312309 0.0000000000000000 0.0613121837377548 0.1245142593979836 0.0000000000000000 0.0000000000000000 0.0025248138699681 46800.0000000000000000 0.1276548504829407
0.7345159053802490 0.1003802567720413 0.0348331406712532 0.4806585013866425 0.1186439841985703 0.0000000000000000 0.0603936202824116 0.1246791407465935 0.0000000000000000 0.0000000000000000 0.0025179595686495 46900.0000000000000000 0.1272918134927750
0.7351036071777344 0.0954623445868492 0.0345817878842354 0.4868221282958984 0.1182373687624931 0.0000000000000000 0.0653582736849785 0.1215780377388000 0.0000000000000000 0.0000000000000000 0.0024374648928642 47000.0000000000000000 0.1279729306697845
0.7362093925476074 0.0995689183473587 0.0346527472138405 0.4833988547325134 0.1185888573527336 0.0000000000000000 0.0576919727027416 0.1290803998708725 0.0000000000000000 0.0000000000000000 0.0025038365274668 47100.0000000000000000 0.1272050440311432
0.7335864305496216 0.1016191393136978 0.0351702794432640 0.4783207774162292 0.1184763014316559 0.0000000000000000 0.0613476410508156 0.1242190524935722 0.0000000000000000 0.0000000000000000 0.0024677906185389 47200.0000000000000000 0.1279079765081406
0.7340188622474670 0.1008787676692009 0.0348585769534111 0.4797826409339905 0.1184988543391228 0.0000000000000000 0.0606736689805984 0.1235358789563179 0.0000000000000000 0.0000000000000000 0.0025307198520750 47300.0000000000000000 0.1270859241485596
0.7351511120796204 0.0952208042144775 0.0343676023185253 0.4873070716857910 0.1182556226849556 0.0000000000000000 0.0602513737976551 0.1239400431513786 0.0000000000000000 0.0000000000000000 0.0024804910644889 47400.0000000000000000 0.1271829605102539
0.7338290810585022 0.1038654521107674 0.0351558774709702 0.4762968719005585 0.1185108870267868 0.0000000000000000 0.0640143975615501 0.1209167242050171 0.0000000000000000 0.0000000000000000 0.0025264942087233 47500.0000000000000000 0.1271330118179321
0.7388365268707275 0.0971065312623978 0.0340755693614483 0.4896064698696136 0.1180479526519775 0.0000000000000000 0.0604034662246704 0.1256750524044037 0.0000000000000000 0.0000000000000000 0.0025678856763989 47600.0000000000000000 0.1263757348060608
0.7370710968971252 0.1071056872606277 0.0352916903793812 0.4758871793746948 0.1187865361571312 0.0000000000000000 0.0624303966760635 0.1229165568947792 0.0000000000000000 0.0000000000000000 0.0024578883312643 47700.0000000000000000 0.1271234303712845
0.7333355545997620 0.1008487343788147 0.0348881110548973 0.4792377054691315 0.1183609887957573 0.0000000000000000 0.0603244565427303 0.1227677166461945 0.0000000000000000 0.0000000000000000 0.0025163884274662 47800.0000000000000000 0.1269483566284180
0.7328919768333435 0.0995454117655754 0.0348860099911690 0.4803529679775238 0.1181076318025589 0.0000000000000000 0.0616287291049957 0.1215746328234673 0.0000000000000000 0.0000000000000000 0.0024855777155608 47900.0000000000000000 0.1272221654653549
0.7330417633056641 0.1018324345350266 0.0349736735224724 0.4778937995433807 0.1183418482542038 0.0000000000000000 0.0604536235332489 0.1222550123929977 0.0000000000000000 0.0000000000000000 0.0025211456231773 48000.0000000000000000 0.1268646270036697
0.7337810397148132 0.1111662387847900 0.0357594192028046 0.4683370888233185 0.1185183078050613 0.0000000000000000 0.0635437369346619 0.1214266121387482 0.0000000000000000 0.0000000000000000 0.0025355312973261 48100.0000000000000000 0.1270478069782257
0.7328140139579773 0.1013461574912071 0.0349399335682392 0.4782803654670715 0.1182475611567497 0.0000000000000000 0.0602992102503777 0.1219687759876251 0.0000000000000000 0.0000000000000000 0.0025147856213152 48200.0000000000000000 0.1267969012260437
0.7362447381019592 0.0958016142249107 0.0341270379722118 0.4884785413742065 0.1178375482559204 0.0000000000000000 0.0584731549024582 0.1254257708787918 0.0000000000000000 0.0000000000000000 0.0025110931601375 48300.0000000000000000 0.1260197758674622
0.7359265089035034 0.0992404371500015 0.0348550528287888 0.4838773012161255 0.1179537251591682 0.0000000000000000 0.0607481077313423 0.1239961832761765 0.0000000000000000 0.0000000000000000 0.0023836335167289 48400.0000000000000000 0.1275744289159775
0.7325320839881897 0.1003737375140190 0.0348533391952515 0.4792249500751495 0.1180800646543503 0.0000000000000000 0.0604918636381626 0.1211305260658264 0.0000000000000000 0.0000000000000000 0.0025147483684123 48500.0000000000000000 0.1266797930002213
0.7321121096611023 0.1002540364861488 0.0349319651722908 0.4788981378078461 0.1180280074477196 0.0000000000000000 0.0608341768383980 0.1207059249281883 0.0000000000000000 0.0000000000000000 0.0024914813693613 48600.0000000000000000 0.1268881261348724
0.7391813993453979 0.0968418046832085 0.0340004786849022 0.4907219707965851 0.1176171377301216 0.0000000000000000 0.0616366229951382 0.1229308769106865 0.0000000000000000 0.0000000000000000 0.0025449690874666 48700.0000000000000000 0.1259678751230240
0.7322137951850891 0.0976670682430267 0.0347747020423412 0.4819411337375641 0.1178308725357056 0.0000000000000000 0.0604177825152874 0.1207685917615891 0.0000000000000000 0.0000000000000000 0.0024439275730401 48800.0000000000000000 0.1270100027322769
0.7321407198905945 0.1037871539592743 0.0351245440542698 0.4750601947307587 0.1181688308715820 0.0000000000000000 0.0583462677896023 0.1230290085077286 0.0000000000000000 0.0000000000000000 0.0025440948083997 48900.0000000000000000 0.1266005039215088
0.7321169376373291 0.1015401855111122 0.0349199399352074 0.4776225984096527 0.1180342286825180 0.0000000000000000 0.0601898357272148 0.1203925162553787 0.0000000000000000 0.0000000000000000 0.0025134552270174 49000.0000000000000000 0.1263117641210556
0.7318508028984070 0.1014459058642387 0.0349418260157108 0.4774836897850037 0.1179793253540993 0.0000000000000000 0.0599195770919323 0.1204238310456276 0.0000000000000000 0.0000000000000000 0.0025150524452329 49100.0000000000000000 0.1263939440250397
0.7333579063415527 0.1007250100374222 0.0348879806697369 0.4796790480613708 0.1180658042430878 0.0000000000000000 0.0590886250138283 0.1218630298972130 0.0000000000000000 0.0000000000000000 0.0024589402601123 49200.0000000000000000 0.1266563683748245
0.7309872508049011 0.1024759337306023 0.0352289713919163 0.4755844771862030 0.1176978871226311 0.0000000000000000 0.0629210993647575 0.1186122372746468 0.0000000000000000 0.0000000000000000 0.0024563195183873 49300.0000000000000000 0.1268638968467712
0.7325342297554016 0.1057768687605858 0.0351034998893738 0.4734358191490173 0.1182179972529411 0.0000000000000000 0.0591017082333565 0.1209750175476074 0.0000000000000000 0.0000000000000000 0.0025759984273463 49400.0000000000000000 0.1257546395063400
0.7328317761421204 0.0967895016074181 0.0344622991979122 0.4838418662548065 0.1177381277084351 0.0000000000000000 0.0576321892440319 0.1224957928061485 0.0000000000000000 0.0000000000000000 0.0024882385041565 49500.0000000000000000 0.1261744201183319
0.7331602573394775 0.0997931882739067 0.0347038581967354 0.4813020825386047 0.1173611208796501 0.0000000000000000 0.0601413398981094 0.1198066174983978 0.0000000000000000 0.0000000000000000 0.0025145446415991 49600.0000000000000000 0.1262490153312683
0.7328979372978210 0.1033441200852394 0.0351092740893364 0.4769206345081329 0.1175239160656929 0.0000000000000000 0.0564116761088371 0.1308891773223877 0.0000000000000000 0.0000000000000000 0.0025346125476062 49700.0000000000000000 0.1268019080162048
0.7309728860855103 0.1015722006559372 0.0349905230104923 0.4766768813133240 0.1177332773804665 0.0000000000000000 0.0600105002522469 0.1189585030078888 0.0000000000000000 0.0000000000000000 0.0025007463991642 49800.0000000000000000 0.1261775046586990
0.7308597564697266 0.1013916656374931 0.0349731035530567 0.4767413437366486 0.1177536174654961 0.0000000000000000 0.0597145669162273 0.1190019547939301 0.0000000000000000 0.0000000000000000 0.0025056828744709 49900.0000000000000000 0.1261777579784393
0.7308112978935242 0.1011197268962860 0.0349468663334846 0.4770729243755341 0.1176717951893806 0.0000000000000000 0.0595027692615986 0.1189856529235840 0.0000000000000000 0.0000000000000000 0.0025015010032803 50000.0000000000000000 0.1260910034179688


==> figures/parametric_shape_inference/cylinder3/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0100177237764001
200.0000000000000000 0.0102524906396866
300.0000000000000000 0.0103811034932733
400.0000000000000000 0.0104852188378572
500.0000000000000000 0.0106000220403075
600.0000000000000000 0.0107477875426412
700.0000000000000000 0.0109216822311282
800.0000000000000000 0.0110710281878710
900.0000000000000000 0.0111846448853612
1000.0000000000000000 0.0112863611429930
1100.0000000000000000 0.0111861154437065
1200.0000000000000000 0.0108691249042749
1300.0000000000000000 0.0105952676385641
1400.0000000000000000 0.0103694498538971
1500.0000000000000000 0.0101863369345665
1600.0000000000000000 0.0100432382896543
1700.0000000000000000 0.0099355215206742
1800.0000000000000000 0.0098576927557588
1900.0000000000000000 0.0098055424168706
2000.0000000000000000 0.0097794784232974
2100.0000000000000000 0.0097820358350873
2200.0000000000000000 0.0098109766840935
2300.0000000000000000 0.0098585644736886
2400.0000000000000000 0.0099160531535745
2500.0000000000000000 0.0099770985543728
2600.0000000000000000 0.0100395819172263
2700.0000000000000000 0.0101058995351195
2800.0000000000000000 0.0101793892681599
2900.0000000000000000 0.0102594960480928
3000.0000000000000000 0.0103398784995079
3100.0000000000000000 0.0104121621698141
3200.0000000000000000 0.0104702748358250
3300.0000000000000000 0.0105184894055128
3400.0000000000000000 0.0105627486482263
3500.0000000000000000 0.0106062218546867
3600.0000000000000000 0.0106496121734381
3700.0000000000000000 0.0106921773403883
3800.0000000000000000 0.0107324644923210
3900.0000000000000000 0.0107703292742372
4000.0000000000000000 0.0108062596991658
4100.0000000000000000 0.0108405109494925
4200.0000000000000000 0.0108732068911195
4300.0000000000000000 0.0109045626595616
4400.0000000000000000 0.0109348716214299
4500.0000000000000000 0.0109644755721092
4600.0000000000000000 0.0109937386587262
4700.0000000000000000 0.0110231954604387
4800.0000000000000000 0.0110536497086287
4900.0000000000000000 0.0110861426219344
5000.0000000000000000 0.0111215990036726
5100.0000000000000000 0.0111605990678072
5200.0000000000000000 0.0112034091725945
5300.0000000000000000 0.0112500200048089
5400.0000000000000000 0.0113002229481936
5500.0000000000000000 0.0113537618890405
5600.0000000000000000 0.0114104598760605
5700.0000000000000000 0.0114702703431249
5800.0000000000000000 0.0115332659333944
5900.0000000000000000 0.0115996599197388
6000.0000000000000000 0.0116698127239943
6100.0000000000000000 0.0117439767345786
6200.0000000000000000 0.0118223736062646
6300.0000000000000000 0.0119053181260824
6400.0000000000000000 0.0119930701330304
6500.0000000000000000 0.0120858596637845
6600.0000000000000000 0.0121838832274079
6700.0000000000000000 0.0122872740030289
6800.0000000000000000 0.0123961567878723
6900.0000000000000000 0.0125105893239379
7000.0000000000000000 0.0126306219026446
7100.0000000000000000 0.0127563271671534
7200.0000000000000000 0.0128876399248838
7300.0000000000000000 0.0130245322361588
7400.0000000000000000 0.0131669044494629
7500.0000000000000000 0.0133146382868290
7600.0000000000000000 0.0134675949811935
7700.0000000000000000 0.0136254858225584
7800.0000000000000000 0.0137881981208920
7900.0000000000000000 0.0139554059132934
8000.0000000000000000 0.0141269303858280
8100.0000000000000000 0.0143027529120445
8200.0000000000000000 0.0144830327481031
8300.0000000000000000 0.0146685112267733
8400.0000000000000000 0.0148609448224306
8500.0000000000000000 0.0150630231946707
8600.0000000000000000 0.0152751421555877
8700.0000000000000000 0.0154940402135253
8800.0000000000000000 0.0157169476151466
8900.0000000000000000 0.0159427784383297
9000.0000000000000000 0.0161710251122713
9100.0000000000000000 0.0164016317576170
9200.0000000000000000 0.0166349094361067
9300.0000000000000000 0.0168711915612221
9400.0000000000000000 0.0171107947826385
9500.0000000000000000 0.0173537041991949
9600.0000000000000000 0.0176000520586967
9700.0000000000000000 0.0178499035537243
9800.0000000000000000 0.0181033760309219
9900.0000000000000000 0.0183604247868061
10000.0000000000000000 0.0186209864914417
10100.0000000000000000 0.0188850201666355
10200.0000000000000000 0.0191525164991617
10300.0000000000000000 0.0194233953952789
10400.0000000000000000 0.0196976400911808
10500.0000000000000000 0.0199754461646080
10600.0000000000000000 0.0202567689120770
10700.0000000000000000 0.0205412972718477
10800.0000000000000000 0.0208288971334696
10900.0000000000000000 0.0211193524301052
11000.0000000000000000 0.0214123316109180
11100.0000000000000000 0.0217075552791357
11200.0000000000000000 0.0220048036426306
11300.0000000000000000 0.0223038755357265
11400.0000000000000000 0.0226044412702322
11500.0000000000000000 0.0229062195867300
11600.0000000000000000 0.0232090651988983
11700.0000000000000000 0.0235128682106733
11800.0000000000000000 0.0238174479454756
11900.0000000000000000 0.0241225268691778
12000.0000000000000000 0.0244280621409416
12100.0000000000000000 0.0247338451445103
12200.0000000000000000 0.0250399038195610
12300.0000000000000000 0.0253462139517069
12400.0000000000000000 0.0256528649479151
12500.0000000000000000 0.0259598363190889
12600.0000000000000000 0.0262670908123255
12700.0000000000000000 0.0265746843069792
12800.0000000000000000 0.0268826857209206
12900.0000000000000000 0.0271913763135672
13000.0000000000000000 0.0275008082389832
13100.0000000000000000 0.0278109740465879
13200.0000000000000000 0.0281220208853483
13300.0000000000000000 0.0284339971840382
13400.0000000000000000 0.0287468936294317
13500.0000000000000000 0.0290608331561089
13600.0000000000000000 0.0293760504573584
13700.0000000000000000 0.0296926964074373
13800.0000000000000000 0.0300107542425394
13900.0000000000000000 0.0303301122039557
14000.0000000000000000 0.0306509993970394
14100.0000000000000000 0.0309734009206295
14200.0000000000000000 0.0312974154949188
14300.0000000000000000 0.0316232070326805
14400.0000000000000000 0.0319506414234638
14500.0000000000000000 0.0322795622050762
14600.0000000000000000 0.0326099917292595
14700.0000000000000000 0.0329415798187256
14800.0000000000000000 0.0332743860781193
14900.0000000000000000 0.0336080752313137
15000.0000000000000000 0.0339422896504402
15100.0000000000000000 0.0342764034867287
15200.0000000000000000 0.0346101671457291
15300.0000000000000000 0.0349430069327354
15400.0000000000000000 0.0352743901312351
15500.0000000000000000 0.0356036685407162
15600.0000000000000000 0.0359307117760181
15700.0000000000000000 0.0362549386918545
15800.0000000000000000 0.0365761294960976
15900.0000000000000000 0.0368940904736519
16000.0000000000000000 0.0372083783149719
16100.0000000000000000 0.0375190600752831
16200.0000000000000000 0.0378261543810368
16300.0000000000000000 0.0381291732192039
16400.0000000000000000 0.0384280495345592
16500.0000000000000000 0.0387224964797497
16600.0000000000000000 0.0390122085809708
16700.0000000000000000 0.0392965972423553
16800.0000000000000000 0.0395757630467415
16900.0000000000000000 0.0398492105305195
17000.0000000000000000 0.0401165857911110
17100.0000000000000000 0.0403778254985809
17200.0000000000000000 0.0406323708593845
17300.0000000000000000 0.0408799983561039
17400.0000000000000000 0.0411207377910614
17500.0000000000000000 0.0413540750741959
17600.0000000000000000 0.0415803901851177
17700.0000000000000000 0.0417992137372494
17800.0000000000000000 0.0420098863542080
17900.0000000000000000 0.0422137379646301
18000.0000000000000000 0.0424104221165180
18100.0000000000000000 0.0425999648869038
18200.0000000000000000 0.0427820943295956
18300.0000000000000000 0.0429568029940128
18400.0000000000000000 0.0431243181228638
18500.0000000000000000 0.0432844981551170
18600.0000000000000000 0.0434373542666435
18700.0000000000000000 0.0435835607349873
18800.0000000000000000 0.0437226444482803
18900.0000000000000000 0.0438551753759384
19000.0000000000000000 0.0439811311662197
19100.0000000000000000 0.0441012270748615
19200.0000000000000000 0.0442156121134758
19300.0000000000000000 0.0443245694041252
19400.0000000000000000 0.0444277934730053
19500.0000000000000000 0.0445260815322399
19600.0000000000000000 0.0446195341646671
19700.0000000000000000 0.0447084307670593
19800.0000000000000000 0.0447933562099934
19900.0000000000000000 0.0448742061853409
20000.0000000000000000 0.0449509508907795
20100.0000000000000000 0.0450249202549458
20200.0000000000000000 0.0450956001877785
20300.0000000000000000 0.0451637394726276
20400.0000000000000000 0.0452290326356888
20500.0000000000000000 0.0452921055257320
20600.0000000000000000 0.0453528724610806
20700.0000000000000000 0.0454109087586403
20800.0000000000000000 0.0454676337540150
20900.0000000000000000 0.0455221608281136
21000.0000000000000000 0.0455747917294502
21100.0000000000000000 0.0456255897879601
21200.0000000000000000 0.0456749685108662
21300.0000000000000000 0.0457225777208805
21400.0000000000000000 0.0457681976258755
21500.0000000000000000 0.0458122305572033
21600.0000000000000000 0.0458554178476334
21700.0000000000000000 0.0458973385393620
21800.0000000000000000 0.0459376126527786
21900.0000000000000000 0.0459769330918789
22000.0000000000000000 0.0460154227912426
22100.0000000000000000 0.0460524745285511
22200.0000000000000000 0.0460891276597977
22300.0000000000000000 0.0461247116327286
22400.0000000000000000 0.0461592711508274
22500.0000000000000000 0.0461926385760307
22600.0000000000000000 0.0462244153022766
22700.0000000000000000 0.0462567694485188
22800.0000000000000000 0.0462874174118042
22900.0000000000000000 0.0463177710771561
23000.0000000000000000 0.0463459491729736
23100.0000000000000000 0.0463749095797539
23200.0000000000000000 0.0464030019938946
23300.0000000000000000 0.0464287325739861
23400.0000000000000000 0.0464553758502007
23500.0000000000000000 0.0464806295931339
23600.0000000000000000 0.0465056784451008
23700.0000000000000000 0.0465295501053333
23800.0000000000000000 0.0465537346899509
23900.0000000000000000 0.0465764552354813
24000.0000000000000000 0.0465984828770161
24100.0000000000000000 0.0466208271682262
24200.0000000000000000 0.0466417558491230
24300.0000000000000000 0.0466624423861504
24400.0000000000000000 0.0466827154159546
24500.0000000000000000 0.0467028841376305
24600.0000000000000000 0.0467213653028011
24700.0000000000000000 0.0467390194535255
24800.0000000000000000 0.0467574745416641
24900.0000000000000000 0.0467761494219303
25000.0000000000000000 0.0467926077544689
25100.0000000000000000 0.0468101911246777
25200.0000000000000000 0.0468268208205700
25300.0000000000000000 0.0468426011502743
25400.0000000000000000 0.0468579716980457
25500.0000000000000000 0.0468736253678799
25600.0000000000000000 0.0468886271119118
25700.0000000000000000 0.0469033904373646
25800.0000000000000000 0.0469184443354607
25900.0000000000000000 0.0469316802918911
26000.0000000000000000 0.0469458661973476
26100.0000000000000000 0.0469575151801109
26200.0000000000000000 0.0469724647700787
26300.0000000000000000 0.0469843409955502
26400.0000000000000000 0.0469971112906933
26500.0000000000000000 0.0470069833099842
26600.0000000000000000 0.0470218062400818
26700.0000000000000000 0.0470331981778145
26800.0000000000000000 0.0470449291169643
26900.0000000000000000 0.0470563173294067
27000.0000000000000000 0.0470678657293320
27100.0000000000000000 0.0470766760408878
27200.0000000000000000 0.0470879934728146
27300.0000000000000000 0.0470996163785458
27400.0000000000000000 0.0471103377640247
27500.0000000000000000 0.0471207126975060
27600.0000000000000000 0.0471308939158916
27700.0000000000000000 0.0471405684947968
27800.0000000000000000 0.0471496060490608
27900.0000000000000000 0.0471593290567398
28000.0000000000000000 0.0471690185368061
28100.0000000000000000 0.0471771284937859
28200.0000000000000000 0.0471875220537186
28300.0000000000000000 0.0471964366734028
28400.0000000000000000 0.0472056344151497
28500.0000000000000000 0.0472139157354832
28600.0000000000000000 0.0472225733101368
28700.0000000000000000 0.0472311191260815
28800.0000000000000000 0.0472395643591881
28900.0000000000000000 0.0472480244934559
29000.0000000000000000 0.0472557358443737
29100.0000000000000000 0.0472642853856087
29200.0000000000000000 0.0472716614603996
29300.0000000000000000 0.0472794845700264
29400.0000000000000000 0.0472873188555241
29500.0000000000000000 0.0472943820059299
29600.0000000000000000 0.0473018772900105
29700.0000000000000000 0.0473090894520283
29800.0000000000000000 0.0473163500428200
29900.0000000000000000 0.0473259016871452
30000.0000000000000000 0.0473299920558929
30100.0000000000000000 0.0473362021148205
30200.0000000000000000 0.0473445653915405
30300.0000000000000000 0.0473515279591084
30400.0000000000000000 0.0473581217229366
30500.0000000000000000 0.0473649427294731
30600.0000000000000000 0.0473715551197529
30700.0000000000000000 0.0473779663443565
30800.0000000000000000 0.0473837144672871
30900.0000000000000000 0.0473905280232430
31000.0000000000000000 0.0473966337740421
31100.0000000000000000 0.0474031120538712
31200.0000000000000000 0.0474091321229935
31300.0000000000000000 0.0474149473011494
31400.0000000000000000 0.0474211648106575
31500.0000000000000000 0.0474266745150089
31600.0000000000000000 0.0474322326481342
31700.0000000000000000 0.0474373809993267
31800.0000000000000000 0.0474436357617378
31900.0000000000000000 0.0474492795765400
32000.0000000000000000 0.0474548265337944
32100.0000000000000000 0.0474595353007317
32200.0000000000000000 0.0474653989076614
32300.0000000000000000 0.0474706925451756
32400.0000000000000000 0.0474758408963680
32500.0000000000000000 0.0474799163639545
32600.0000000000000000 0.0474857576191425
32700.0000000000000000 0.0474910475313663
32800.0000000000000000 0.0474959686398506
32900.0000000000000000 0.0474998466670513
33000.0000000000000000 0.0475054979324341
33100.0000000000000000 0.0475094467401505
33200.0000000000000000 0.0475146621465683
33300.0000000000000000 0.0475188903510571
33400.0000000000000000 0.0475236885249615
33500.0000000000000000 0.0475281886756420
33600.0000000000000000 0.0475325621664524
33700.0000000000000000 0.0475369691848755
33800.0000000000000000 0.0475411079823971
33900.0000000000000000 0.0475451610982418
34000.0000000000000000 0.0475487112998962
34100.0000000000000000 0.0475532338023186
34200.0000000000000000 0.0475575737655163
34300.0000000000000000 0.0475607626140118
34400.0000000000000000 0.0475643426179886
34500.0000000000000000 0.0475683026015759
34600.0000000000000000 0.0475718490779400
34700.0000000000000000 0.0475757271051407
34800.0000000000000000 0.0475795529782772
34900.0000000000000000 0.0475831814110279
35000.0000000000000000 0.0475859194993973
35100.0000000000000000 0.0475890785455704
35200.0000000000000000 0.0475910566747189
35300.0000000000000000 0.0475967191159725
35400.0000000000000000 0.0475999191403389
35500.0000000000000000 0.0476030521094799
35600.0000000000000000 0.0476061664521694
35700.0000000000000000 0.0476088523864746
35800.0000000000000000 0.0476120971143246
35900.0000000000000000 0.0476151295006275
36000.0000000000000000 0.0476182922720909
36100.0000000000000000 0.0476206056773663
36200.0000000000000000 0.0476238615810871
36300.0000000000000000 0.0476267226040363
36400.0000000000000000 0.0476288869976997
36500.0000000000000000 0.0476312786340714
36600.0000000000000000 0.0476346611976624
36700.0000000000000000 0.0476372279226780
36800.0000000000000000 0.0476399697363377
36900.0000000000000000 0.0476425252854824
37000.0000000000000000 0.0476452112197876
37100.0000000000000000 0.0476471185684204
37200.0000000000000000 0.0476493500173092
37300.0000000000000000 0.0476519428193569
37400.0000000000000000 0.0476540550589561
37500.0000000000000000 0.0476567670702934
37600.0000000000000000 0.0476572178304195
37700.0000000000000000 0.0476608984172344
37800.0000000000000000 0.0476630590856075
37900.0000000000000000 0.0476654283702374
38000.0000000000000000 0.0476669967174530
38100.0000000000000000 0.0476690605282784
38200.0000000000000000 0.0476711802184582
38300.0000000000000000 0.0476732589304447
38400.0000000000000000 0.0476755835115910
38500.0000000000000000 0.0476770997047424
38600.0000000000000000 0.0476792864501476
38700.0000000000000000 0.0476817786693573
38800.0000000000000000 0.0476829893887043
38900.0000000000000000 0.0476846955716610
39000.0000000000000000 0.0476837754249573
39100.0000000000000000 0.0476881787180901
39200.0000000000000000 0.0476902462542057
39300.0000000000000000 0.0476918630301952
39400.0000000000000000 0.0476930551230907
39500.0000000000000000 0.0476949289441109
39600.0000000000000000 0.0476966425776482
39700.0000000000000000 0.0476982071995735
39800.0000000000000000 0.0476999953389168
39900.0000000000000000 0.0476996302604675
40000.0000000000000000 0.0477043911814690
40100.0000000000000000 0.0477040372788906
40200.0000000000000000 0.0477058775722980
40300.0000000000000000 0.0477074906229973
40400.0000000000000000 0.0477088168263435
40500.0000000000000000 0.0477104261517525
40600.0000000000000000 0.0477111935615540
40700.0000000000000000 0.0477129742503166
40800.0000000000000000 0.0477148182690144
40900.0000000000000000 0.0477162748575211
41000.0000000000000000 0.0477175414562225
41100.0000000000000000 0.0477188825607300
41200.0000000000000000 0.0477198846638203
41300.0000000000000000 0.0477212071418762
41400.0000000000000000 0.0477207712829113
41500.0000000000000000 0.0477249622344971
41600.0000000000000000 0.0477247722446918
41700.0000000000000000 0.0477261058986187
41800.0000000000000000 0.0477274358272552
41900.0000000000000000 0.0477290563285351
42000.0000000000000000 0.0477300956845284
42100.0000000000000000 0.0477312728762627
42200.0000000000000000 0.0477325506508350
42300.0000000000000000 0.0477335527539253
42400.0000000000000000 0.0477349981665611
42500.0000000000000000 0.0477353855967522
42600.0000000000000000 0.0477369762957096
42700.0000000000000000 0.0477382130920887
42800.0000000000000000 0.0477398298680782
42900.0000000000000000 0.0477396771311760
43000.0000000000000000 0.0477412417531013
43100.0000000000000000 0.0477428995072842
43200.0000000000000000 0.0477439425885677
43300.0000000000000000 0.0477452129125595
43400.0000000000000000 0.0477462224662304
43500.0000000000000000 0.0477469675242901
43600.0000000000000000 0.0477481111884117
43700.0000000000000000 0.0477492958307266
43800.0000000000000000 0.0477501563727856
43900.0000000000000000 0.0477510951459408
44000.0000000000000000 0.0477524138987064
44100.0000000000000000 0.0477534085512161
44200.0000000000000000 0.0477541908621788
44300.0000000000000000 0.0477555282413960
44400.0000000000000000 0.0477562882006168
44500.0000000000000000 0.0477581433951855
44600.0000000000000000 0.0477580763399601
44700.0000000000000000 0.0477589033544064
44800.0000000000000000 0.0477598272264004
44900.0000000000000000 0.0477607771754265
45000.0000000000000000 0.0477618388831615
45100.0000000000000000 0.0477630421519279
45200.0000000000000000 0.0477632619440556
45300.0000000000000000 0.0477645583450794
45400.0000000000000000 0.0477652698755264
45500.0000000000000000 0.0477671474218369
45600.0000000000000000 0.0477656498551369
45700.0000000000000000 0.0477684997022152
45800.0000000000000000 0.0477677583694458
45900.0000000000000000 0.0477702990174294
46000.0000000000000000 0.0477710030972958
46100.0000000000000000 0.0477711483836174
46200.0000000000000000 0.0477725788950920
46300.0000000000000000 0.0477733835577965
46400.0000000000000000 0.0477742850780487
46500.0000000000000000 0.0477747060358524
46600.0000000000000000 0.0477755814790726
46700.0000000000000000 0.0477756969630718
46800.0000000000000000 0.0477773174643517
46900.0000000000000000 0.0477784238755703
47000.0000000000000000 0.0477776899933815
47100.0000000000000000 0.0477790310978889
47200.0000000000000000 0.0477806404232979
47300.0000000000000000 0.0477812550961971
47400.0000000000000000 0.0477824471890926
47500.0000000000000000 0.0477834753692150
47600.0000000000000000 0.0477837882936001
47700.0000000000000000 0.0477854609489441
47800.0000000000000000 0.0477851554751396
47900.0000000000000000 0.0477865673601627
48000.0000000000000000 0.0477868914604187
48100.0000000000000000 0.0477851368486881
48200.0000000000000000 0.0477884709835052
48300.0000000000000000 0.0477884225547314
48400.0000000000000000 0.0477913208305836
48500.0000000000000000 0.0477900989353657
48600.0000000000000000 0.0477913431823254
48700.0000000000000000 0.0477919653058052
48800.0000000000000000 0.0477925278246403
48900.0000000000000000 0.0477927625179291
49000.0000000000000000 0.0477939583361149
49100.0000000000000000 0.0477947071194649
49200.0000000000000000 0.0477958247065544
49300.0000000000000000 0.0477946810424328
49400.0000000000000000 0.0477964803576469
49500.0000000000000000 0.0477965772151947
49600.0000000000000000 0.0477978698909283
49700.0000000000000000 0.0477988198399544
49800.0000000000000000 0.0477992855012417
49900.0000000000000000 0.0477998927235603
50000.0000000000000000 0.0478005744516850


==> figures/parametric_shape_inference/cylinder3/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder4/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder4/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3128110252616782 0.3840002259275884 100.0000000000000000 0.7434431365042711 0.1430988657005380 0.0000000000000000
0.3049944561007593 0.3822093273441836 200.0000000000000000 0.6589699190003976 0.1293296123954957 0.0000000000000000
0.3110273579912241 0.3814448875333016 300.0000000000000000 0.5741458090938416 0.1146716029890590 0.0000000000000000
0.3197092433353453 0.3774986009349082 400.0000000000000000 0.4985461862494494 0.1040519387586227 0.0000000000000000
0.3201897030037313 0.3757164542314835 500.0000000000000000 0.4374493906314302 0.0954061577889789 0.0000000000000000
0.3105943562356066 0.3724269966959027 600.0000000000000000 0.3891908155686570 0.0914025592553130 0.0000000000000000
0.2980173043795074 0.3656887240741113 700.0000000000000000 0.3505031731990541 0.0898150027168687 0.0000000000000000
0.2840037214098063 0.3558407516503134 800.0000000000000000 0.3196745102924374 0.0890800977252912 0.0000000000000000
0.2703478703218647 0.3440974171731246 900.0000000000000000 0.2949266152839813 0.0883224962825074 0.0000000000000000
0.2576066742065187 0.3319352216989898 1000.0000000000000000 0.2753748695827232 0.0874049200423611 0.0000000000000000
0.2456805954932841 0.3202801876595265 1100.0000000000000000 0.2600455864741396 0.0864404203005390 0.0000000000000000
0.2350071394631651 0.3094776686733580 1200.0000000000000000 0.2480510633028917 0.0854775423452836 0.0000000000000000
0.2252413517129090 0.2990131170358010 1300.0000000000000000 0.2385572103349454 0.0843989510869227 0.0000000000000000
0.2171220897146937 0.2902693201149364 1400.0000000000000000 0.2309889682522528 0.0836246241226985 0.0000000000000000
0.2106593487250837 0.2824189236354160 1500.0000000000000000 0.2247246048000279 0.0829123840424678 0.0000000000000000
0.2052908540461420 0.2751593315011177 1600.0000000000000000 0.2194432926883744 0.0822330370700205 0.0000000000000000
0.2006723385597891 0.2683972790053198 1700.0000000000000000 0.2146851704666773 0.0816260374282081 0.0000000000000000
0.1966913299224295 0.2626065036861356 1800.0000000000000000 0.2104468724275824 0.0811583497583873 0.0000000000000000
0.1932305807161204 0.2572021172692741 1900.0000000000000000 0.2063943231767798 0.0804724690547860 0.0000000000000000
0.1902154414543638 0.2518871930860230 2000.0000000000000000 0.2023227234642233 0.0796815674476638 0.0000000000000000
0.1875028109719681 0.2470445723315419 2100.0000000000000000 0.1982271625549638 0.0788573022084664 0.0000000000000000
0.1849690765499387 0.2429754609817387 2200.0000000000000000 0.1942196611712348 0.0781899225794201 0.0000000000000000
0.1823951668370488 0.2394440087771286 2300.0000000000000000 0.1903276340224430 0.0775549861492141 0.0000000000000000
0.1797507296779653 0.2358807186078672 2400.0000000000000000 0.1861183140868209 0.0768063323933140 0.0000000000000000
0.1768277253932373 0.2315860869471291 2500.0000000000000000 0.1811142032661737 0.0759372939037682 0.0000000000000000
0.1739052372543733 0.2274746737606410 2600.0000000000000000 0.1755060325734644 0.0758529172465472 0.0000000000000000
0.1706938352765763 0.2240932664088073 2700.0000000000000000 0.1695766581802249 0.0766994071892329 0.0000000000000000
0.1673061276871574 0.2222288609324228 2800.0000000000000000 0.1634703392867208 0.0784750407397751 0.0000000000000000
0.1635482215146376 0.2218534072493468 2900.0000000000000000 0.1568642690826065 0.0814150440016644 0.0000000000000000
0.1598113688167754 0.2244906442616698 3000.0000000000000000 0.1498290808910153 0.0863596622736647 0.0000000000000000
0.1570893903241956 0.2304432287373651 3100.0000000000000000 0.1435938286681424 0.0929684904283958 0.0000000000000000
0.1573400861451725 0.2358816047352574 3200.0000000000000000 0.1386591080291789 0.0987192593391356 0.0000000000000000
0.1591243199223576 0.2392828895764788 3300.0000000000000000 0.1346973362716780 0.1026621294549513 0.0000000000000000
0.1618379518798900 0.2413463024130094 3400.0000000000000000 0.1315055488198934 0.1055152457191031 0.0000000000000000
0.1638292208085186 0.2425140916510792 3500.0000000000000000 0.1288992966622350 0.1076882728030485 0.0000000000000000
0.1652697523443936 0.2429847855133015 3600.0000000000000000 0.1265870405531793 0.1092980434976142 0.0000000000000000
0.1659938728582196 0.2429583346326441 3700.0000000000000000 0.1244660826986138 0.1105755832724561 0.0000000000000000
0.1664381226446499 0.2426117507410398 3800.0000000000000000 0.1225088592901888 0.1116532849152866 0.0000000000000000
0.1665932193553645 0.2419808398960030 3900.0000000000000000 0.1206321847188412 0.1125578265178337 0.0000000000000000
0.1660057838815293 0.2408641620589151 4000.0000000000000000 0.1187357930877794 0.1130887520943918 0.0000000000000000
0.1651770725688226 0.2394774082086279 4100.0000000000000000 0.1166496175964002 0.1133500236388552 0.0000000000000000
0.1641149321848457 0.2376026203800730 4200.0000000000000000 0.1145173521286642 0.1134630441400065 0.0000000000000000
0.1620784830240160 0.2350333337573780 4300.0000000000000000 0.1121107249336633 0.1131372300237539 0.0000000000000000
0.1593343781285706 0.2315986286070999 4400.0000000000000000 0.1094287445541747 0.1125937323799566 0.0000000000000000
0.1570015820102243 0.2286082130686979 4500.0000000000000000 0.1067909123588680 0.1123692825342864 0.0000000000000000
0.1549627491839198 0.2259858566377813 4600.0000000000000000 0.1043442198608083 0.1121074771876626 0.0000000000000000
0.1530339506852183 0.2232620436365625 4700.0000000000000000 0.1018483817234325 0.1117752202022252 0.0000000000000000
0.1514284594784077 0.2202305209164512 4800.0000000000000000 0.0988703559263334 0.1114682159940590 0.0000000000000000
0.1504692469346378 0.2170837738733826 4900.0000000000000000 0.0945251545857111 0.1118066591981219 0.0000000000000000
0.1481315591531694 0.2170845794015250 5000.0000000000000000 0.0891983120917522 0.1148973524414842 0.0000000000000000
0.1430163910933630 0.2177062949184610 5100.0000000000000000 0.0851525747564608 0.1187230775842474 0.0000000000000000
0.1401705644071793 0.2183586656239240 5200.0000000000000000 0.0822267289607638 0.1227732547035367 0.0000000000000000
0.1394770342121633 0.2201872682433156 5300.0000000000000000 0.0800413300516893 0.1260876617507101 0.0000000000000000
0.1390787318043308 0.2226391281504759 5400.0000000000000000 0.0783871020093363 0.1287372603372010 0.0000000000000000
0.1386637313516737 0.2251180662340053 5500.0000000000000000 0.0770418498963073 0.1305979359605348 0.0000000000000000
0.1397708023170443 0.2278089657643668 5600.0000000000000000 0.0759161085889169 0.1322534035412078 0.0000000000000000
0.1408944665753385 0.2297820516380872 5700.0000000000000000 0.0749752453134769 0.1336488206773747 0.0000000000000000
0.1419759132884527 0.2313489850238331 5800.0000000000000000 0.0741939167069415 0.1348943898307318 0.0000000000000000
0.1424212625323376 0.2322473194828897 5900.0000000000000000 0.0734344206813251 0.1356049735968997 0.0000000000000000
0.1422199674272428 0.2322732579413132 6000.0000000000000000 0.0725335062997251 0.1360260059199788 0.0000000000000000
0.1417906778107075 0.2319068751346642 6100.0000000000000000 0.0716705521091875 0.1362792994690705 0.0000000000000000
0.1411893982411167 0.2313602948104722 6200.0000000000000000 0.0708393526841954 0.1365221345256266 0.0000000000000000
0.1411715320854003 0.2313193001149785 6300.0000000000000000 0.0703288490058006 0.1370618951891580 0.0000000000000000
0.1412768871837121 0.2314622088444248 6400.0000000000000000 0.0699745036133904 0.1375897764348889 0.0000000000000000
0.1414105416779984 0.2316743670866383 6500.0000000000000000 0.0697115724052786 0.1380658234266053 0.0000000000000000
0.1415385323535334 0.2318975480052899 6600.0000000000000000 0.0695018624869799 0.1385282287589184 0.0000000000000000
0.1416491782961850 0.2321227431308331 6700.0000000000000000 0.0693354714685157 0.1389683240373157 0.0000000000000000
0.1417396216147773 0.2323162357693752 6800.0000000000000000 0.0691971292693660 0.1393493975538785 0.0000000000000000
0.1417907325824919 0.2324721091390738 6900.0000000000000000 0.0690758077695484 0.1396969842177950 0.0000000000000000
0.1418402382810526 0.2326419429574589 7000.0000000000000000 0.0689799118207278 0.1400291401164538 0.0000000000000000
0.1418544231785799 0.2327540970938152 7100.0000000000000000 0.0688890112237823 0.1403378242977674 0.0000000000000000
0.1418550039833098 0.2328432352834091 7200.0000000000000000 0.0688006728759267 0.1405869400591548 0.0000000000000000
0.1418345436404584 0.2329002390840201 7300.0000000000000000 0.0687285372621876 0.1408232854975190 0.0000000000000000
0.1417928698837233 0.2329631612012397 7400.0000000000000000 0.0686594614047936 0.1410734598936238 0.0000000000000000
0.1417492805098093 0.2329992177016711 7500.0000000000000000 0.0685934713750786 0.1412631775325430 0.0000000000000000
0.1416829310530538 0.2330148024768054 7600.0000000000000000 0.0685315575400690 0.1414461071859361 0.0000000000000000
0.1416063703385235 0.2330130170937100 7700.0000000000000000 0.0684741637006911 0.1416313892870624 0.0000000000000000
0.1415276441728258 0.2330031225262761 7800.0000000000000000 0.0684208588692592 0.1417880441590106 0.0000000000000000
0.1414301748177034 0.2329724632902538 7900.0000000000000000 0.0683714516050696 0.1419273335121398 0.0000000000000000
0.1413350937706974 0.2329350130165911 8000.0000000000000000 0.0683258066771270 0.1420422548131464 0.0000000000000000
0.1412192701673678 0.2328648832574716 8100.0000000000000000 0.0682807505408736 0.1421492727250661 0.0000000000000000
0.1410983720979498 0.2327994354867685 8200.0000000000000000 0.0682605760757931 0.1422510121987310 0.0000000000000000
0.1409902439714041 0.2327460351882398 8300.0000000000000000 0.0682321209491149 0.1423582510343648 0.0000000000000000
0.1408473334129049 0.2326414830695124 8400.0000000000000000 0.0682121483869566 0.1424163776447176 0.0000000000000000
0.1407279180966576 0.2325513956562545 8500.0000000000000000 0.0682280344674833 0.1424850456572167 0.0000000000000000
0.1406019145808108 0.2324824210081455 8600.0000000000000000 0.0682410497026128 0.1425637367226378 0.0000000000000000
0.1404699443420820 0.2323862326999827 8700.0000000000000000 0.0682591926172030 0.1426262131536739 0.0000000000000000
0.1403199742949423 0.2322697455020458 8800.0000000000000000 0.0682762542938910 0.1426763227080078 0.0000000000000000
0.1401872073953278 0.2321479342598562 8900.0000000000000000 0.0683102622241774 0.1427060403723281 0.0000000000000000
0.1400611375945787 0.2320839819069524 9000.0000000000000000 0.0683395462591951 0.1427854264000822 0.0000000000000000
0.1399227325638460 0.2319742334049238 9100.0000000000000000 0.0683631467747670 0.1428211827781976 0.0000000000000000
0.1397847467422765 0.2318723513776368 9200.0000000000000000 0.0683898608609810 0.1428496138245594 0.0000000000000000
0.1396545131238769 0.2317621616696927 9300.0000000000000000 0.0684225009173740 0.1428829714210297 0.0000000000000000
0.1395242244346480 0.2316673960386325 9400.0000000000000000 0.0684571099307397 0.1428996833223355 0.0000000000000000
0.1393856792965722 0.2315606363378685 9500.0000000000000000 0.0685098762776639 0.1428799547835311 0.0000000000000000
0.1390760155485332 0.2312763012054677 9600.0000000000000000 0.0681770026458952 0.1424317761983719 0.0000000000000000
0.1388782448978774 0.2310874580876225 9700.0000000000000000 0.0680139754700850 0.1422597475395868 0.0000000000000000
0.1386035389121500 0.2308215577102007 9800.0000000000000000 0.0678335155027981 0.1420604188236874 0.0000000000000000
0.1383361020796565 0.2305285215009031 9900.0000000000000000 0.0676590030477174 0.1418922813050719 0.0000000000000000
0.1380844835051729 0.2302406525112418 10000.0000000000000000 0.0674963286062259 0.1417422768594234 0.0000000000000000
0.1378475390589094 0.2299686689410398 10100.0000000000000000 0.0673576153295292 0.1416312709523970 0.0000000000000000
0.1371889361051110 0.2293067014130077 10200.0000000000000000 0.0670131339684038 0.1411359069754432 0.0000000000000000
0.1361485411413036 0.2282486263521362 10300.0000000000000000 0.0664573614365328 0.1404761101811438 0.0000000000000000
0.1350956829310866 0.2270726453363625 10400.0000000000000000 0.0658815644107856 0.1398213062441199 0.0000000000000000
0.1339313595591671 0.2257803489979258 10500.0000000000000000 0.0652560541537252 0.1390793675907651 0.0000000000000000
0.1327176917116150 0.2244648711113645 10600.0000000000000000 0.0646487951834650 0.1384393575636623 0.0000000000000000
0.1317800239166444 0.2234970017140305 10700.0000000000000000 0.0642148832997277 0.1381110927137291 0.0000000000000000
0.1313259735306031 0.2229676306534513 10800.0000000000000000 0.0640492942751220 0.1380114107585482 0.0000000000000000
0.1309709908453911 0.2226010674873512 10900.0000000000000000 0.0639612348395295 0.1379676783317610 0.0000000000000000
0.1306464250189109 0.2222939189140266 11000.0000000000000000 0.0639104134766267 0.1379224228671131 0.0000000000000000
0.1303069758225949 0.2219705813970005 11100.0000000000000000 0.0638752160865514 0.1378330051773154 0.0000000000000000
0.1299463367226366 0.2216076615265216 11200.0000000000000000 0.0638443162981384 0.1377992040434666 0.0000000000000000
0.1296356602747260 0.2212829625523358 11300.0000000000000000 0.0638125601621573 0.1377346524096758 0.0000000000000000
0.1293614464937382 0.2210040386239338 11400.0000000000000000 0.0637926650978659 0.1376825667646082 0.0000000000000000
0.1291173352702976 0.2207485549307757 11500.0000000000000000 0.0637885436508339 0.1376156791748039 0.0000000000000000
0.1288927230901927 0.2205474773084842 11600.0000000000000000 0.0638004830957137 0.1376047025232257 0.0000000000000000
0.1287029361497390 0.2203566921707684 11700.0000000000000000 0.0637985487126351 0.1375591649715281 0.0000000000000000
0.1285029470174129 0.2201737315706948 11800.0000000000000000 0.0638014082248559 0.1375251130750577 0.0000000000000000
0.1283093325692400 0.2199841054488431 11900.0000000000000000 0.0638075993132906 0.1374872086351051 0.0000000000000000
0.1281583348146984 0.2198589246528696 12000.0000000000000000 0.0638275915341720 0.1374755139241528 0.0000000000000000
0.1279985313297169 0.2197152899571132 12100.0000000000000000 0.0638420752940069 0.1374525458601407 0.0000000000000000
0.1278246360621401 0.2195689560028099 12200.0000000000000000 0.0638533729068394 0.1374409407641921 0.0000000000000000
0.1276640305003277 0.2194181810672968 12300.0000000000000000 0.0638690680998244 0.1374012628423134 0.0000000000000000
0.1275074006197607 0.2192829434609189 12400.0000000000000000 0.0638895160986916 0.1373752266940703 0.0000000000000000
0.1273327764484754 0.2191358491058811 12500.0000000000000000 0.0639136952624590 0.1373466062895142 0.0000000000000000
0.1271061478002793 0.2189316575109499 12600.0000000000000000 0.0639399572962365 0.1372944802149994 0.0000000000000000
0.1267991156700297 0.2186314844718573 12700.0000000000000000 0.0639601296323859 0.1372106343302212 0.0000000000000000
0.1264958404267665 0.2182922237320565 12800.0000000000000000 0.0639793773085866 0.1370551141381442 0.0000000000000000
0.1261759599758683 0.2179259702890478 12900.0000000000000000 0.0640109750037145 0.1369582969203231 0.0000000000000000
0.1258882940331118 0.2175809964608445 13000.0000000000000000 0.0640351450787660 0.1368288794947200 0.0000000000000000
0.1256131059264989 0.2172573389721810 13100.0000000000000000 0.0640613437780092 0.1366988511452398 0.0000000000000000
0.1253451227319040 0.2169477107719752 13200.0000000000000000 0.0640906128263244 0.1365642462515676 0.0000000000000000
0.1250827372374064 0.2166378372159572 13300.0000000000000000 0.0641206243917231 0.1364325985174488 0.0000000000000000
0.1248593057331503 0.2163883839644708 13400.0000000000000000 0.0641820930310320 0.1363257973867013 0.0000000000000000
0.1246290096413763 0.2161305408635019 13500.0000000000000000 0.0642311867736032 0.1362188300737055 0.0000000000000000
0.1244183741301017 0.2158919199148416 13600.0000000000000000 0.0642716986942752 0.1360718069770968 0.0000000000000000
0.1242661260120067 0.2157367095628457 13700.0000000000000000 0.0643416475466510 0.1360307410885991 0.0000000000000000
0.1241159567205496 0.2155823288522307 13800.0000000000000000 0.0643860624411561 0.1359594117729270 0.0000000000000000
0.1239799254421020 0.2154462068313971 13900.0000000000000000 0.0644231884972830 0.1359087415827964 0.0000000000000000
0.1238565554468230 0.2153265501527111 14000.0000000000000000 0.0644622419471781 0.1358663454872935 0.0000000000000000
0.1237555389303163 0.2152337547771224 14100.0000000000000000 0.0644947812305568 0.1358355335431868 0.0000000000000000
0.1236571620568279 0.2151462004658798 14200.0000000000000000 0.0645333436444845 0.1358100556034167 0.0000000000000000
0.1235704980697557 0.2150728914835959 14300.0000000000000000 0.0645592903488579 0.1357860873466206 0.0000000000000000
0.1234942181390450 0.2150067282261264 14400.0000000000000000 0.0645914865788281 0.1357734482098991 0.0000000000000000
0.1234134529794667 0.2149421595043975 14500.0000000000000000 0.0646082538696695 0.1357554069371810 0.0000000000000000
0.1233296153701934 0.2148578648947632 14600.0000000000000000 0.0646340372210124 0.1357465251996887 0.0000000000000000
0.1232900798601537 0.2148558381873472 14700.0000000000000000 0.0646714822927628 0.1357660403842720 0.0000000000000000
0.1232239486268891 0.2148009414830605 14800.0000000000000000 0.0646857359128684 0.1357600525242080 0.0000000000000000
0.1231596007639412 0.2147478043201347 14900.0000000000000000 0.0647034244462443 0.1357299725280173 0.0000000000000000
0.1231256114234334 0.2147496093401780 15000.0000000000000000 0.0647381051448980 0.1357679674416301 0.0000000000000000
0.1230750874564370 0.2147126235218584 15100.0000000000000000 0.0647567427728984 0.1357741383692473 0.0000000000000000
0.1230162970730539 0.2146674794938531 15200.0000000000000000 0.0647703978597794 0.1357767844195076 0.0000000000000000
0.1229804577474755 0.2146642784719957 15300.0000000000000000 0.0648061713503942 0.1357950557673450 0.0000000000000000
0.1229353278366682 0.2146334807057817 15400.0000000000000000 0.0648201437307338 0.1357946275996100 0.0000000000000000
0.1228857430727426 0.2146016759767946 15500.0000000000000000 0.0648368416475397 0.1357931738348635 0.0000000000000000
0.1228402320384639 0.2145629873737206 15600.0000000000000000 0.0648535120134092 0.1358100993735385 0.0000000000000000
0.1228216467843563 0.2145855509809462 15700.0000000000000000 0.0648886172677140 0.1358249700426561 0.0000000000000000
0.1227677198890888 0.2145510428902086 15800.0000000000000000 0.0648966047449241 0.1358185304437887 0.0000000000000000
0.1227330659896662 0.2145239321944965 15900.0000000000000000 0.0649085311111533 0.1358348210970982 0.0000000000000000
0.1227024378586448 0.2145119874985211 16000.0000000000000000 0.0649314210176748 0.1358302971671047 0.0000000000000000
0.1226631036543813 0.2145041682315692 16100.0000000000000000 0.0649528866877632 0.1358540798234046 0.0000000000000000
0.1226358878985186 0.2144888645252588 16200.0000000000000000 0.0649722258105350 0.1358651564343551 0.0000000000000000
0.1226092613550302 0.2144851584331921 16300.0000000000000000 0.0649902403834749 0.1358722387573944 0.0000000000000000
0.1225861950598708 0.2144706006860557 16400.0000000000000000 0.0649992324512209 0.1358520169170246 0.0000000000000000
0.1225479373488311 0.2144460644208430 16500.0000000000000000 0.0650303003045512 0.1358835257553579 0.0000000000000000
0.1225564828418821 0.2144896838722116 16600.0000000000000000 0.0649817706026086 0.1356352834823392 0.0000000000000000
0.1223121076347681 0.2141314046601883 16700.0000000000000000 0.0645250952953630 0.1353628625185044 0.0000000000000000
0.1223594539869389 0.2141263027177253 16800.0000000000000000 0.0644670299327648 0.1353172492990435 0.0000000000000000
0.1222753913100664 0.2140446300090674 16900.0000000000000000 0.0643604456085621 0.1352410891923419 0.0000000000000000
0.1221838728943959 0.2139369928855511 17000.0000000000000000 0.0642508663341530 0.1351517387839183 0.0000000000000000
0.1221089297719271 0.2138396711658899 17100.0000000000000000 0.0641504004611242 0.1350679579236720 0.0000000000000000
0.1220400588353919 0.2137524860160117 17200.0000000000000000 0.0640696617638291 0.1350094470049376 0.0000000000000000
0.1219439254144101 0.2136510988617188 17300.0000000000000000 0.0639691166639142 0.1349153707465232 0.0000000000000000
0.1218345940040842 0.2135244490062800 17400.0000000000000000 0.0638560072787689 0.1348098145429516 0.0000000000000000
0.1217392987066003 0.2134057385943815 17500.0000000000000000 0.0637499912511873 0.1347161417233908 0.0000000000000000
0.1216318430243781 0.2132730990711899 17600.0000000000000000 0.0636498632163607 0.1346339508406937 0.0000000000000000
0.1212319483454393 0.2128397168142930 17700.0000000000000000 0.0633079063481686 0.1342229177504340 0.0000000000000000
0.1206397063009327 0.2121844867110235 17800.0000000000000000 0.0628401585732702 0.1337328760120207 0.0000000000000000
0.1200256473112001 0.2114738104022386 17900.0000000000000000 0.0623785472312156 0.1332637849749037 0.0000000000000000
0.1194275106930462 0.2107622365733661 18000.0000000000000000 0.0619331050894054 0.1327855964809892 0.0000000000000000
0.1187151933513499 0.2099159448382220 18100.0000000000000000 0.0614247611248407 0.1322567033130652 0.0000000000000000
0.1180245385365330 0.2091390511501913 18200.0000000000000000 0.0609676923219424 0.1318060936229128 0.0000000000000000
0.1173390300291696 0.2084024150970152 18300.0000000000000000 0.0605189377086467 0.1313404673048260 0.0000000000000000
0.1166993024490204 0.2077270341940590 18400.0000000000000000 0.0601079816205578 0.1309326330466980 0.0000000000000000
0.1163900399103750 0.2074191552778433 18500.0000000000000000 0.0599697318270770 0.1308875205861356 0.0000000000000000
0.1162640619624786 0.2072964114226670 18600.0000000000000000 0.0599319581972563 0.1309573543331722 0.0000000000000000
0.1161927546509543 0.2072496439385863 18700.0000000000000000 0.0599128745552165 0.1309459130456787 0.0000000000000000
0.1161295275129980 0.2072225798379163 18800.0000000000000000 0.0599204684673383 0.1309618124318929 0.0000000000000000
0.1161322128958067 0.2072404870312098 18900.0000000000000000 0.0599091431683418 0.1310176129634187 0.0000000000000000
0.1161010940351583 0.2072653638640345 19000.0000000000000000 0.0599339976776926 0.1310865190750080 0.0000000000000000
0.1160720951431755 0.2072851012391171 19100.0000000000000000 0.0599481853908300 0.1311414510824099 0.0000000000000000
0.1160658158819533 0.2073944142633140 19200.0000000000000000 0.0600063400973585 0.1311659479368767 0.0000000000000000
0.1160487995959977 0.2076103032184282 19300.0000000000000000 0.0601631901863754 0.1313202555059440 0.0000000000000000
0.1159855624564854 0.2081601729296622 19400.0000000000000000 0.0604725560651054 0.1313853163818448 0.0000000000000000
0.1158315340693503 0.2094376041291926 19500.0000000000000000 0.0613293002506946 0.1317783119994670 0.0000000000000000
0.1158455317222807 0.2125790806121470 19600.0000000000000000 0.0635688073520195 0.1329303683509642 0.0000000000000000
0.1161113355887032 0.2184615393943044 19700.0000000000000000 0.0677628469855334 0.1339632380757742 0.0000000000000000
0.1169556729192269 0.2251763389482939 19800.0000000000000000 0.0731664875026532 0.1329117510963415 0.0000000000000000
0.1195378856985325 0.2292828988669471 19900.0000000000000000 0.0788762824576413 0.1279004071886354 0.0000000000000000
0.1238981891851685 0.2273605506767710 20000.0000000000000000 0.0840089397952473 0.1189204818582547 0.0000000000000000
0.1255741438163013 0.2196178537603566 20100.0000000000000000 0.0865855292810314 0.1091410756514753 0.0000000000000000
0.1246961798145027 0.2099765743859320 20200.0000000000000000 0.0864445500488614 0.1016139805928842 0.0000000000000000
0.1230140819286185 0.2006824856731522 20300.0000000000000000 0.0843412373749380 0.0957456751206051 0.0000000000000000
0.1206301361447927 0.1908009831187541 20400.0000000000000000 0.0806374260895200 0.0895516325262650 0.0000000000000000
0.1174799401289371 0.1813813855805365 20500.0000000000000000 0.0767255006666954 0.0836571130772567 0.0000000000000000
0.1138642763275432 0.1722881152183541 20600.0000000000000000 0.0728956931175811 0.0782894275086349 0.0000000000000000
0.1097793563345898 0.1634931410074775 20700.0000000000000000 0.0690835086502894 0.0732954991066473 0.0000000000000000
0.1056218905692536 0.1557041949001692 20800.0000000000000000 0.0655288906601005 0.0691442787304684 0.0000000000000000
0.1013676425650634 0.1484901209227278 20900.0000000000000000 0.0623373520525346 0.0654829929165495 0.0000000000000000
0.0973039131170110 0.1418558076120367 21000.0000000000000000 0.0594395939133894 0.0623194223242739 0.0000000000000000
0.0934803599232790 0.1360538525999192 21100.0000000000000000 0.0568856663222312 0.0596458343822013 0.0000000000000000
0.0899827368378198 0.1308719358984351 21200.0000000000000000 0.0546402869572455 0.0573867013106996 0.0000000000000000
0.0866411681264824 0.1260048900146024 21300.0000000000000000 0.0526201642373135 0.0552515786952739 0.0000000000000000
0.0836276702502183 0.1215218924882058 21400.0000000000000000 0.0508505073636632 0.0533030403884768 0.0000000000000000
0.0807963012095003 0.1173978275328194 21500.0000000000000000 0.0491897318973022 0.0515094380347462 0.0000000000000000
0.0781665721702312 0.1136244890053171 21600.0000000000000000 0.0477179219523589 0.0499363918832727 0.0000000000000000
0.0757582524302022 0.1100921305629530 21700.0000000000000000 0.0463274042160963 0.0484273223845877 0.0000000000000000
0.0735428932872514 0.1068560618465170 21800.0000000000000000 0.0450592461703475 0.0470645417927299 0.0000000000000000
0.0714661004272285 0.1037480382203227 21900.0000000000000000 0.0438821566615393 0.0457913220482343 0.0000000000000000
0.0695302447845102 0.1008416340173822 22000.0000000000000000 0.0427772737516442 0.0446246361336646 0.0000000000000000
0.0679147191293029 0.0984308234197924 22100.0000000000000000 0.0418015517718456 0.0436533271808592 0.0000000000000000
0.0663254000356834 0.0959452887494585 22200.0000000000000000 0.0409299260776696 0.0426833429006670 0.0000000000000000
0.0648114195520060 0.0936386199557334 22300.0000000000000000 0.0400786134664073 0.0417967965655514 0.0000000000000000
0.0633820527402424 0.0914811246212368 22400.0000000000000000 0.0392842664279192 0.0409993563502297 0.0000000000000000
0.0621653203830262 0.0894676137054590 22500.0000000000000000 0.0385831936997121 0.0402019120187352 0.0000000000000000
0.0609195231873269 0.0874546440545326 22600.0000000000000000 0.0379129163275599 0.0394034460916838 0.0000000000000000
0.0597567772653937 0.0856419840100506 22700.0000000000000000 0.0373064066058808 0.0386990497175719 0.0000000000000000
0.0588987017963937 0.0842717867208916 22800.0000000000000000 0.0367926910144614 0.0382267638850501 0.0000000000000000
0.0579051219903688 0.0826333933223594 22900.0000000000000000 0.0362643343506499 0.0376226385463510 0.0000000000000000
0.0564884083629530 0.0813243450709262 23000.0000000000000000 0.0357245696837403 0.0366079064824811 0.0000000000000000
0.0558568262816320 0.0797955779405682 23100.0000000000000000 0.0353119560755139 0.0364752637694134 0.0000000000000000
0.0551131087454829 0.0784455338254447 23200.0000000000000000 0.0348317483698691 0.0360807428015007 0.0000000000000000
0.0543653858452927 0.0771544127354320 23300.0000000000000000 0.0344504810386311 0.0356189440121945 0.0000000000000000
0.0535784199058662 0.0758681079150356 23400.0000000000000000 0.0340172721564539 0.0351004451558885 0.0000000000000000
0.0529141048529819 0.0746998568704854 23500.0000000000000000 0.0336185716640448 0.0346181529959952 0.0000000000000000
0.0523638268758807 0.0737902564785713 23600.0000000000000000 0.0332920673028177 0.0343246910361460 0.0000000000000000
0.0514062570652168 0.0724079020398380 23700.0000000000000000 0.0328599755946557 0.0336435431976775 0.0000000000000000
0.0506846215980745 0.0712565289288627 23800.0000000000000000 0.0324834923800429 0.0331822515636354 0.0000000000000000
0.0499363131343036 0.0700066641945019 23900.0000000000000000 0.0320879463249268 0.0326334396040449 0.0000000000000000
0.0491869778393477 0.0687579443539532 24000.0000000000000000 0.0316939812075440 0.0321524759771999 0.0000000000000000
0.0484634499251728 0.0676562431563483 24100.0000000000000000 0.0313420738538203 0.0317023151302699 0.0000000000000000
0.0477754346020268 0.0666651611291035 24200.0000000000000000 0.0309743784519228 0.0312473795458403 0.0000000000000000
0.0470037041766791 0.0655082826188592 24300.0000000000000000 0.0306233996270368 0.0307257046477373 0.0000000000000000
0.0458533066618312 0.0641352683718522 24400.0000000000000000 0.0302260231884055 0.0299094603284317 0.0000000000000000
0.0451778874745783 0.0631191526850172 24500.0000000000000000 0.0299110123264963 0.0294243863567675 0.0000000000000000
0.0445084499860626 0.0620668525004193 24600.0000000000000000 0.0295867589522607 0.0289018696413843 0.0000000000000000
0.0437271872872712 0.0609044469790365 24700.0000000000000000 0.0292207538254202 0.0283667714499902 0.0000000000000000
0.0430521608795143 0.0598730416513102 24800.0000000000000000 0.0289176183616415 0.0279306518301392 0.0000000000000000
0.0424383794254439 0.0590269848151507 24900.0000000000000000 0.0286278156345246 0.0275856803755973 0.0000000000000000
0.0417571220268303 0.0579845391192552 25000.0000000000000000 0.0283222678991120 0.0271265106110787 0.0000000000000000
0.0412731328185005 0.0574430306245826 25100.0000000000000000 0.0281688385937894 0.0270423778605574 0.0000000000000000
0.0407722144140270 0.0567256476353463 25200.0000000000000000 0.0279105662882965 0.0268104690168557 0.0000000000000000
0.0401467931995227 0.0556991916393942 25300.0000000000000000 0.0275826110632223 0.0262417029483659 0.0000000000000000
0.0394299174956140 0.0547685935129031 25400.0000000000000000 0.0272771980616791 0.0258691617415933 0.0000000000000000
0.0388404166400283 0.0538593453905184 25500.0000000000000000 0.0269866064757871 0.0255051380605232 0.0000000000000000
0.0382310126918567 0.0530062146575258 25600.0000000000000000 0.0266977108336602 0.0251754564701034 0.0000000000000000
0.0377048451301997 0.0522860218232712 25700.0000000000000000 0.0264143500942433 0.0248800940746274 0.0000000000000000
0.0371156031209655 0.0514511783024982 25800.0000000000000000 0.0261466168825172 0.0245347589035278 0.0000000000000000
0.0369927113028246 0.0513517938742490 25900.0000000000000000 0.0260287054317407 0.0243723336426834 0.0000000000000000
0.0371695615015936 0.0510163702598373 26000.0000000000000000 0.0259462745623412 0.0243685183233552 0.0000000000000000
0.0370118561095704 0.0503779703054388 26100.0000000000000000 0.0259964728295291 0.0240991300804626 0.0000000000000000
0.0369075396163169 0.0504834937832082 26200.0000000000000000 0.0258316974731472 0.0242849252092276 0.0000000000000000
0.0361362594100644 0.0495609497310731 26300.0000000000000000 0.0255082189089297 0.0238287348856863 0.0000000000000000
0.0356149348318623 0.0488694535323765 26400.0000000000000000 0.0252815784702574 0.0235920508835950 0.0000000000000000
0.0350970829073352 0.0483060465925002 26500.0000000000000000 0.0250508425161077 0.0233496484600131 0.0000000000000000
0.0347736052545576 0.0478986682040900 26600.0000000000000000 0.0248759041176071 0.0231926649302288 0.0000000000000000
0.0343610529915624 0.0473201022427841 26700.0000000000000000 0.0247037173145358 0.0230115790534074 0.0000000000000000
0.0342020919698224 0.0471229678067436 26800.0000000000000000 0.0246210043651131 0.0229353805976786 0.0000000000000000
0.0340536994529617 0.0469788489103170 26900.0000000000000000 0.0245287794847900 0.0229741284054182 0.0000000000000000
0.0337932613022594 0.0466087390392830 27000.0000000000000000 0.0243745468756858 0.0228204411035367 0.0000000000000000
0.0335185776747079 0.0461322183894660 27100.0000000000000000 0.0242531059233298 0.0226300272030040 0.0000000000000000
0.0332538520774433 0.0457812152786287 27200.0000000000000000 0.0241179460727531 0.0224909324069899 0.0000000000000000
0.0330984533959903 0.0455357210725525 27300.0000000000000000 0.0240199288313363 0.0224125763585976 0.0000000000000000
0.0329001543483117 0.0452804104133426 27400.0000000000000000 0.0239673644832432 0.0223464402334609 0.0000000000000000
0.0327170893160859 0.0451049308276115 27500.0000000000000000 0.0238968101942885 0.0223911565402392 0.0000000000000000
0.0326958809931042 0.0450305767876606 27600.0000000000000000 0.0238474646714905 0.0222751389760837 0.0000000000000000
0.0325870982923767 0.0449011286901708 27700.0000000000000000 0.0237639217926098 0.0222148910016441 0.0000000000000000
0.0323433851230676 0.0445493773761856 27800.0000000000000000 0.0236557604725904 0.0220327523613920 0.0000000000000000
0.0320951142925990 0.0441769745500217 27900.0000000000000000 0.0235489033095848 0.0219383245555421 0.0000000000000000
0.0323704562141543 0.0442486968083230 28000.0000000000000000 0.0236051762525344 0.0222523783099744 0.0000000000000000
0.0318567256450933 0.0440399149694299 28100.0000000000000000 0.0235194542611180 0.0219061095617931 0.0000000000000000
0.0318974930852799 0.0441381606207445 28200.0000000000000000 0.0234674729364281 0.0220340739315587 0.0000000000000000
0.0317450089640602 0.0439309210003680 28300.0000000000000000 0.0233793559157259 0.0219139197621121 0.0000000000000000
0.0316043468507772 0.0436106624946862 28400.0000000000000000 0.0232474431351146 0.0217879695393531 0.0000000000000000
0.0315303356426768 0.0436779925603844 28500.0000000000000000 0.0231937940737753 0.0217213334330106 0.0000000000000000
0.0312845844079940 0.0433377461835663 28600.0000000000000000 0.0230556515263195 0.0216518549473773 0.0000000000000000
0.0310398363139653 0.0430138198397460 28700.0000000000000000 0.0229169203231002 0.0215492018521324 0.0000000000000000
0.0308429484642614 0.0427490771704192 28800.0000000000000000 0.0228203968796709 0.0213920394715543 0.0000000000000000
0.0307635862659228 0.0427657783946844 28900.0000000000000000 0.0228015792271990 0.0215075161565482 0.0000000000000000
0.0305934614513841 0.0424735184811902 29000.0000000000000000 0.0226493989538200 0.0213630603579907 0.0000000000000000
0.0304232701451541 0.0421811622564822 29100.0000000000000000 0.0225647167184793 0.0212151256632276 0.0000000000000000
0.0302520385499524 0.0419650050072755 29200.0000000000000000 0.0224805287085497 0.0211572463674993 0.0000000000000000
0.0302656996484474 0.0421959978650413 29300.0000000000000000 0.0225034008668787 0.0211659907462465 0.0000000000000000
0.0299304478203335 0.0417939380763307 29400.0000000000000000 0.0223614129355190 0.0206557671742082 0.0000000000000000
0.0297221993300072 0.0415516702035613 29500.0000000000000000 0.0221817820008247 0.0207059957935119 0.0000000000000000
0.0294850410829227 0.0412142975374767 29600.0000000000000000 0.0220368728337661 0.0205952587054398 0.0000000000000000
0.0292745730611469 0.0409520245333612 29700.0000000000000000 0.0218754141377074 0.0204337047448646 0.0000000000000000
0.0291097197466948 0.0406837419506461 29800.0000000000000000 0.0217631583587592 0.0202138647942016 0.0000000000000000
0.0289093208029031 0.0404933669989583 29900.0000000000000000 0.0216267241902962 0.0201676503217331 0.0000000000000000
0.0286746788416963 0.0401456089018237 30000.0000000000000000 0.0214906277897477 0.0200112658006495 0.0000000000000000
0.0284569368332428 0.0397991690242367 30100.0000000000000000 0.0213217233664705 0.0197967568176151 0.0000000000000000
0.0283752908689948 0.0396998567031360 30200.0000000000000000 0.0212080288679502 0.0197845865077087 0.0000000000000000
0.0281051559671122 0.0393599027404600 30300.0000000000000000 0.0210849522979640 0.0196661195981824 0.0000000000000000
0.0277098942239865 0.0390355277934916 30400.0000000000000000 0.0210155625331751 0.0192027228585694 0.0000000000000000
0.0275707503691124 0.0388361440062109 30500.0000000000000000 0.0207738785771385 0.0191934389658281 0.0000000000000000
0.0273022595541612 0.0384682344184950 30600.0000000000000000 0.0206016957435342 0.0190161343703402 0.0000000000000000
0.0270177507879394 0.0381001796785580 30700.0000000000000000 0.0204056233406237 0.0187505687969296 0.0000000000000000
0.0268239695097493 0.0377928153247623 30800.0000000000000000 0.0202438488390319 0.0185474248730158 0.0000000000000000
0.0267225272461679 0.0378451315313390 30900.0000000000000000 0.0201324519049895 0.0184900711688691 0.0000000000000000
0.0264588545729481 0.0375032633601562 31000.0000000000000000 0.0199777697789606 0.0183783031008339 0.0000000000000000
0.0261952407543770 0.0371417478174961 31100.0000000000000000 0.0198093215357446 0.0181565336978420 0.0000000000000000
0.0259295034766540 0.0367889884608736 31200.0000000000000000 0.0196764158755251 0.0180120466244910 0.0000000000000000
0.0256887322580937 0.0364995521514537 31300.0000000000000000 0.0195462593651555 0.0178508862535398 0.0000000000000000
0.0256584861102048 0.0367065571480441 31400.0000000000000000 0.0195680052799075 0.0179747226842244 0.0000000000000000
0.0254945735869434 0.0363906501860242 31500.0000000000000000 0.0194071025052372 0.0178575781495546 0.0000000000000000
0.0252579104718638 0.0360017859083794 31600.0000000000000000 0.0192570366166705 0.0176003976649377 0.0000000000000000
0.0250264815398668 0.0357428200132164 31700.0000000000000000 0.0191175384767135 0.0174682394997329 0.0000000000000000
0.0248229019795575 0.0353588923097328 31800.0000000000000000 0.0190097027483505 0.0172891436816537 0.0000000000000000
0.0247274320337007 0.0354141395893013 31900.0000000000000000 0.0189052577878696 0.0172458588613802 0.0000000000000000
0.0245338192639576 0.0351497246186560 32000.0000000000000000 0.0187623831358079 0.0170939179632250 0.0000000000000000
0.0244095100222468 0.0351057765195338 32100.0000000000000000 0.0188211562391120 0.0169805348911881 0.0000000000000000
0.0242845615957054 0.0348040625563690 32200.0000000000000000 0.0186309373304389 0.0168826410890996 0.0000000000000000
0.0241606173836653 0.0346624288016829 32300.0000000000000000 0.0185194084901397 0.0168185956212279 0.0000000000000000
0.0239662884503182 0.0344502337836724 32400.0000000000000000 0.0183625896130832 0.0166749161358640 0.0000000000000000
0.0238313051033337 0.0342391066753282 32500.0000000000000000 0.0182713090841195 0.0165071842418413 0.0000000000000000
0.0237199028917423 0.0342102909431134 32600.0000000000000000 0.0182356133946569 0.0166258063431130 0.0000000000000000
0.0235821470672842 0.0338257983207526 32700.0000000000000000 0.0180877114894098 0.0165193938214317 0.0000000000000000
0.0234657082337271 0.0337873727144679 32800.0000000000000000 0.0180308403748029 0.0164296881694812 0.0000000000000000
0.0234259197161276 0.0337525959789383 32900.0000000000000000 0.0179444002542910 0.0163365390239651 0.0000000000000000
0.0232739926086506 0.0336332542626278 33000.0000000000000000 0.0178520591477019 0.0162740017899277 0.0000000000000000
0.0231159685678558 0.0333015500135947 33100.0000000000000000 0.0177234887719567 0.0161666157340599 0.0000000000000000
0.0229818014839093 0.0330485285702586 33200.0000000000000000 0.0174678011312935 0.0159373489751312 0.0000000000000000
0.0230531518732677 0.0331708014830895 33300.0000000000000000 0.0175847135347481 0.0161231120238416 0.0000000000000000
0.0230559554918567 0.0331035984881138 33400.0000000000000000 0.0175736246524647 0.0160601403541085 0.0000000000000000
0.0230926183543269 0.0333404717613327 33500.0000000000000000 0.0175625586475394 0.0162140972460232 0.0000000000000000
0.0231745965313538 0.0337125421481149 33600.0000000000000000 0.0176090372434303 0.0163520758644727 0.0000000000000000
0.0230431249020001 0.0333459122317003 33700.0000000000000000 0.0174503300470941 0.0161738128854119 0.0000000000000000
0.0228743713487183 0.0330588787174785 33800.0000000000000000 0.0173712324709498 0.0160894423763033 0.0000000000000000
0.0227388303840163 0.0327501315733896 33900.0000000000000000 0.0172716138210396 0.0160111750567651 0.0000000000000000
0.0226426515279544 0.0325439920760077 34000.0000000000000000 0.0172265369611278 0.0159297156320654 0.0000000000000000
0.0224791245680858 0.0324578691808649 34100.0000000000000000 0.0171513569562429 0.0158783113923570 0.0000000000000000
0.0225021782311516 0.0323219105139795 34200.0000000000000000 0.0171830522026659 0.0158395620750802 0.0000000000000000
0.0225438425402214 0.0324074892164367 34300.0000000000000000 0.0171337389337634 0.0158460973722899 0.0000000000000000
0.0226098402994708 0.0328314319401007 34400.0000000000000000 0.0172334719730162 0.0161114564559855 0.0000000000000000
0.0225799664601487 0.0328931794189342 34500.0000000000000000 0.0172054305151325 0.0161607987176295 0.0000000000000000
0.0224432706975154 0.0326677133752058 34600.0000000000000000 0.0171216976534234 0.0160444824373436 0.0000000000000000
0.0223312645876953 0.0323124845611111 34700.0000000000000000 0.0170408058436442 0.0159514890011244 0.0000000000000000
0.0221783994059643 0.0321286785710256 34800.0000000000000000 0.0169867440727849 0.0158563497921072 0.0000000000000000
0.0220559083787094 0.0319646889605947 34900.0000000000000000 0.0169174154086749 0.0157782972315742 0.0000000000000000
0.0219596101316789 0.0318702181212083 35000.0000000000000000 0.0168943893657647 0.0157712683929407 0.0000000000000000
0.0220924020274245 0.0320524524254866 35100.0000000000000000 0.0169029612056042 0.0157884764844068 0.0000000000000000
0.0221357575421599 0.0322295379050546 35200.0000000000000000 0.0168724869200610 0.0158587643476087 0.0000000000000000
0.0220946781864942 0.0320298550651532 35300.0000000000000000 0.0168154344023377 0.0157807706455450 0.0000000000000000
0.0219834427724643 0.0318176844746124 35400.0000000000000000 0.0167530432372112 0.0156905626770754 0.0000000000000000
0.0219229086252680 0.0315921528488344 35500.0000000000000000 0.0167319053421297 0.0156662630672427 0.0000000000000000
0.0218006295178515 0.0314288575991344 35600.0000000000000000 0.0166616303501551 0.0156295817828616 0.0000000000000000
0.0217294786507529 0.0313675453479243 35700.0000000000000000 0.0166374294370494 0.0155617412447184 0.0000000000000000
0.0216419682960433 0.0314583353003157 35800.0000000000000000 0.0166468207445264 0.0156655772760544 0.0000000000000000
0.0216030058932232 0.0313329774897531 35900.0000000000000000 0.0165737087018984 0.0155722135921725 0.0000000000000000
0.0216162046504211 0.0314505050717803 36000.0000000000000000 0.0166277933776171 0.0156661245595786 0.0000000000000000
0.0217276177016873 0.0316385511868634 36100.0000000000000000 0.0166076144515035 0.0156556196830274 0.0000000000000000
0.0218692325839595 0.0318436552571842 36200.0000000000000000 0.0165866936009227 0.0156572684482262 0.0000000000000000
0.0217739234202364 0.0314997016938789 36300.0000000000000000 0.0165567562358290 0.0155463765506904 0.0000000000000000
0.0216268519823864 0.0312256604199902 36400.0000000000000000 0.0165017503961794 0.0154547139230609 0.0000000000000000
0.0214904265222223 0.0310565825170791 36500.0000000000000000 0.0164463737836957 0.0153917166631009 0.0000000000000000
0.0214372016294953 0.0309290727308686 36600.0000000000000000 0.0164215897003598 0.0154086517119290 0.0000000000000000
0.0213542604623947 0.0308483790053839 36700.0000000000000000 0.0163819172881832 0.0153663450413440 0.0000000000000000
0.0213118783167384 0.0306742350976656 36800.0000000000000000 0.0163577267930658 0.0152867097404920 0.0000000000000000
0.0212581362363302 0.0307263009362498 36900.0000000000000000 0.0163818517704466 0.0153667057494346 0.0000000000000000
0.0215078681447198 0.0314412825411877 37000.0000000000000000 0.0165231421856219 0.0156249431094371 0.0000000000000000
0.0214859954298719 0.0312353748891804 37100.0000000000000000 0.0163867266939979 0.0155646771269383 0.0000000000000000
0.0213844732042874 0.0310702488518356 37200.0000000000000000 0.0163608409818441 0.0154818253635345 0.0000000000000000
0.0212646987362025 0.0309143153909496 37300.0000000000000000 0.0163033429344672 0.0154069345714962 0.0000000000000000
0.0211973701663992 0.0307021175249544 37400.0000000000000000 0.0162503521764511 0.0153266628219580 0.0000000000000000
0.0210896092825778 0.0306560425613673 37500.0000000000000000 0.0163834820155424 0.0150496010085086 0.0000000000000000
0.0212058746376081 0.0307807599738642 37600.0000000000000000 0.0163402452476241 0.0154015428535059 0.0000000000000000
0.0212247683239699 0.0307024963643325 37700.0000000000000000 0.0163016982148481 0.0154035786142700 0.0000000000000000
0.0212348796368684 0.0308317862292612 37800.0000000000000000 0.0162991700077864 0.0154828914030251 0.0000000000000000
0.0211237595252490 0.0306608802044205 37900.0000000000000000 0.0162076244403265 0.0153841620560506 0.0000000000000000
0.0211084105577305 0.0308973854584674 38000.0000000000000000 0.0162489336073986 0.0155732354694050 0.0000000000000000
0.0211226072398866 0.0306988406060740 38100.0000000000000000 0.0161758481861518 0.0154693672103177 0.0000000000000000
0.0210699431802873 0.0305319882624622 38200.0000000000000000 0.0161221990518951 0.0153654401209220 0.0000000000000000
0.0209604050106233 0.0305126883560457 38300.0000000000000000 0.0161077153401659 0.0154220327014749 0.0000000000000000
0.0208456042409704 0.0304388359842572 38400.0000000000000000 0.0160082870124973 0.0153102058311694 0.0000000000000000
0.0208160032732671 0.0302697904039873 38500.0000000000000000 0.0159425736413595 0.0152678210764714 0.0000000000000000
0.0208894356613871 0.0304124690661037 38600.0000000000000000 0.0159296092819839 0.0152047787611527 0.0000000000000000
0.0208038093270182 0.0302419336580134 38700.0000000000000000 0.0159028643006440 0.0151931477667395 0.0000000000000000
0.0206580096822949 0.0300703305569658 38800.0000000000000000 0.0158517106896998 0.0151522158981816 0.0000000000000000
0.0205627957266687 0.0298722967800179 38900.0000000000000000 0.0157965165166764 0.0150792052291989 0.0000000000000000
0.0206842638176036 0.0301884130358345 39000.0000000000000000 0.0158612325691988 0.0151499067234908 0.0000000000000000
0.0205749142736775 0.0299825679406315 39100.0000000000000000 0.0157993737327299 0.0150995413119693 0.0000000000000000
0.0204721787246596 0.0297817842715513 39200.0000000000000000 0.0157349221203318 0.0150207140902296 0.0000000000000000
0.0204332265585626 0.0297335186849292 39300.0000000000000000 0.0156982099782187 0.0149590861921949 0.0000000000000000
0.0204049422886000 0.0299040937738230 39400.0000000000000000 0.0156599340594344 0.0151099981888632 0.0000000000000000
0.0202630239609635 0.0296821081589541 39500.0000000000000000 0.0156151515651136 0.0150156817036510 0.0000000000000000
0.0202165895581346 0.0295005621133616 39600.0000000000000000 0.0155630009187663 0.0148700921406075 0.0000000000000000
0.0202238093175003 0.0295873653058464 39700.0000000000000000 0.0155214789694012 0.0148467957211664 0.0000000000000000
0.0201379475663549 0.0293417427982632 39800.0000000000000000 0.0154856531088657 0.0147835117366937 0.0000000000000000
0.0200457837822778 0.0292735475602450 39900.0000000000000000 0.0154983218500689 0.0148043271773978 0.0000000000000000
0.0202377936437870 0.0293572478937695 40000.0000000000000000 0.0156379809439198 0.0148513208250637 0.0000000000000000
0.0201245953863331 0.0292256710403244 40100.0000000000000000 0.0154780046336472 0.0147684862340737 0.0000000000000000
0.0200051897967274 0.0288984572588472 40200.0000000000000000 0.0153364233854253 0.0146010838848174 0.0000000000000000
0.0198935190039432 0.0285921598920468 40300.0000000000000000 0.0152118765955691 0.0144339536495900 0.0000000000000000
0.0197795065041711 0.0283029629341284 40400.0000000000000000 0.0151059232682005 0.0143011605737558 0.0000000000000000
0.0196713556581544 0.0281062685305146 40500.0000000000000000 0.0150435819147594 0.0141507214168227 0.0000000000000000
0.0196227446276794 0.0279443330060337 40600.0000000000000000 0.0149463508097567 0.0141342012946919 0.0000000000000000
0.0195326258482467 0.0277952655864640 40700.0000000000000000 0.0148914888818463 0.0140531428379645 0.0000000000000000
0.0194818240172981 0.0276732867354843 40800.0000000000000000 0.0148428255301484 0.0139822813195977 0.0000000000000000
0.0194293583969024 0.0275450202598079 40900.0000000000000000 0.0147951975228969 0.0139236635457739 0.0000000000000000
0.0194024724446209 0.0274613488257171 41000.0000000000000000 0.0147660835050546 0.0138819195955748 0.0000000000000000
0.0193597880543774 0.0273368781519389 41100.0000000000000000 0.0147219153108718 0.0138172882888193 0.0000000000000000
0.0193437537789099 0.0272270646068452 41200.0000000000000000 0.0146938464557302 0.0137790688189838 0.0000000000000000
0.0192331398354224 0.0271228698198334 41300.0000000000000000 0.0146338758416041 0.0136787298459408 0.0000000000000000
0.0191548934349026 0.0270141319377324 41400.0000000000000000 0.0145758094753738 0.0136141547918105 0.0000000000000000
0.0190852459467240 0.0269137369808046 41500.0000000000000000 0.0145218901703007 0.0135585118820670 0.0000000000000000
0.0190183106522226 0.0268136897582600 41600.0000000000000000 0.0144707723402919 0.0135047296175314 0.0000000000000000
0.0189566366163567 0.0267261215680820 41700.0000000000000000 0.0144233323528026 0.0134570417918318 0.0000000000000000
0.0188991148224002 0.0266300476888231 41800.0000000000000000 0.0143733378014056 0.0134034017407223 0.0000000000000000
0.0188348614670149 0.0265303586055197 41900.0000000000000000 0.0143257748761724 0.0133558879964244 0.0000000000000000
0.0187775293339783 0.0264445899734599 42000.0000000000000000 0.0142774059171410 0.0133125495906279 0.0000000000000000
0.0187226365087566 0.0263667670807184 42100.0000000000000000 0.0142333328308217 0.0132710925659169 0.0000000000000000
0.0186664754833933 0.0262851112545804 42200.0000000000000000 0.0141888728652954 0.0132334200977548 0.0000000000000000
0.0186152456662184 0.0262118954842151 42300.0000000000000000 0.0141474703690262 0.0131974613534994 0.0000000000000000
0.0185597215564427 0.0261307244454271 42400.0000000000000000 0.0141040028641054 0.0131617402827011 0.0000000000000000
0.0185090895529465 0.0260596017479151 42500.0000000000000000 0.0140636770562483 0.0131280512724865 0.0000000000000000
0.0184594056343058 0.0259885696623450 42600.0000000000000000 0.0140229902626441 0.0130930733419406 0.0000000000000000
0.0184086438750602 0.0259182290962000 42700.0000000000000000 0.0139833226504170 0.0130609996298820 0.0000000000000000
0.0183593310840178 0.0258503803829143 42800.0000000000000000 0.0139459243770806 0.0130298109829308 0.0000000000000000
0.0183095564332940 0.0257814288844833 42900.0000000000000000 0.0139095105324078 0.0130020414239262 0.0000000000000000
0.0182597763231632 0.0257112165166526 43000.0000000000000000 0.0138718364389469 0.0129733954744127 0.0000000000000000
0.0182118099809042 0.0256438698500741 43100.0000000000000000 0.0138367196667866 0.0129467160047076 0.0000000000000000
0.0181638972400408 0.0255749456694327 43200.0000000000000000 0.0138026765431353 0.0129218419597892 0.0000000000000000
0.0181147906103529 0.0255104301343928 43300.0000000000000000 0.0137682522907944 0.0128952208949436 0.0000000000000000
0.0180671188635715 0.0254471903969419 43400.0000000000000000 0.0137336545983176 0.0128711335701994 0.0000000000000000
0.0180207283004180 0.0253835733453241 43500.0000000000000000 0.0137006312540370 0.0128492577530756 0.0000000000000000
0.0179757659377507 0.0253226495097643 43600.0000000000000000 0.0136685484004595 0.0128283118052875 0.0000000000000000
0.0178628580434986 0.0251947700985261 43700.0000000000000000 0.0136622822049424 0.0126332164003766 0.0000000000000000
0.0178189629087135 0.0251689096887578 43800.0000000000000000 0.0136122459100832 0.0126480027720708 0.0000000000000000
0.0177741846446538 0.0251110654022354 43900.0000000000000000 0.0135767973009006 0.0126468372076485 0.0000000000000000
0.0177347147377664 0.0250554499140328 44000.0000000000000000 0.0135429188728674 0.0126365844918549 0.0000000000000000
0.0177003261225101 0.0250019536509872 44100.0000000000000000 0.0135102243609020 0.0126241230805118 0.0000000000000000
0.0176681767155083 0.0249508971194496 44200.0000000000000000 0.0134787003535618 0.0126089141765709 0.0000000000000000
0.0176364249107010 0.0249005320528650 44300.0000000000000000 0.0134471670116429 0.0125953250065647 0.0000000000000000
0.0176057592607106 0.0248525148427939 44400.0000000000000000 0.0134166618980509 0.0125811476504488 0.0000000000000000
0.0175763698080010 0.0248056769292521 44500.0000000000000000 0.0133871101278728 0.0125664200922719 0.0000000000000000
0.0175462948981591 0.0247585130131168 44600.0000000000000000 0.0133581504088820 0.0125533249017238 0.0000000000000000
0.0175167448053630 0.0247136356601635 44700.0000000000000000 0.0133297850893806 0.0125403059904418 0.0000000000000000
0.0174868519038587 0.0246696016552784 44800.0000000000000000 0.0133022770894256 0.0125270044294611 0.0000000000000000
0.0174572944175778 0.0246257203445175 44900.0000000000000000 0.0132753665689266 0.0125148429242525 0.0000000000000000
0.0174275652353568 0.0245827804909030 45000.0000000000000000 0.0132493814894983 0.0125029617439816 0.0000000000000000
0.0173986433843605 0.0245403301957458 45100.0000000000000000 0.0132242808609053 0.0124921660034762 0.0000000000000000
0.0173702614006745 0.0244989034983574 45200.0000000000000000 0.0131998088225536 0.0124815888690750 0.0000000000000000
0.0173425616242898 0.0244581494767255 45300.0000000000000000 0.0131760057792544 0.0124707098013790 0.0000000000000000
0.0173150062342813 0.0244172807060227 45400.0000000000000000 0.0131525696326282 0.0124615674133682 0.0000000000000000
0.0172879453520455 0.0243769401909502 45500.0000000000000000 0.0131295416306055 0.0124510499324944 0.0000000000000000
0.0172607791085007 0.0243368271891975 45600.0000000000000000 0.0131073209448967 0.0124416422613326 0.0000000000000000
0.0172343189008157 0.0242983863196584 45700.0000000000000000 0.0130857846715119 0.0124325315361639 0.0000000000000000
0.0172086801008220 0.0242609608799014 45800.0000000000000000 0.0130648588596099 0.0124228369410200 0.0000000000000000
0.0171830336554656 0.0242235995179020 45900.0000000000000000 0.0130443623885813 0.0124139144343887 0.0000000000000000
0.0171587750224947 0.0241865171970881 46000.0000000000000000 0.0130247394252081 0.0124048650086279 0.0000000000000000
0.0171331792361004 0.0241492843923778 46100.0000000000000000 0.0130048297739445 0.0123955990016689 0.0000000000000000
0.0171083360012797 0.0241136634607812 46200.0000000000000000 0.0129848838875662 0.0123862851639299 0.0000000000000000
0.0170835835530264 0.0240779906678687 46300.0000000000000000 0.0129654799422059 0.0123770681819340 0.0000000000000000
0.0170585471503707 0.0240427305127287 46400.0000000000000000 0.0129460461548585 0.0123685582404295 0.0000000000000000
0.0170341241097027 0.0240082474046404 46500.0000000000000000 0.0129268820588410 0.0123603425645146 0.0000000000000000
0.0170097925442889 0.0239736495670503 46600.0000000000000000 0.0129079698091151 0.0123518202300087 0.0000000000000000
0.0169858046446634 0.0239395813626928 46700.0000000000000000 0.0128894965682520 0.0123436924863027 0.0000000000000000
0.0169620116555837 0.0239057564992755 46800.0000000000000000 0.0128711396233436 0.0123356309015549 0.0000000000000000
0.0169388263218841 0.0238726675111944 46900.0000000000000000 0.0128530745051189 0.0123274277416989 0.0000000000000000
0.0169155949596703 0.0238392334286144 47000.0000000000000000 0.0128351278813333 0.0123192977751512 0.0000000000000000
0.0168923798655256 0.0238057662416463 47100.0000000000000000 0.0128174063409200 0.0123112157217741 0.0000000000000000
0.0168694160666282 0.0237732953284976 47200.0000000000000000 0.0127998697172781 0.0123031381435703 0.0000000000000000
0.0168465693452748 0.0237406712729311 47300.0000000000000000 0.0127828312767572 0.0122954779230731 0.0000000000000000
0.0168241801418738 0.0237075883721404 47400.0000000000000000 0.0127660245305652 0.0122881207832092 0.0000000000000000
0.0168023655597818 0.0236753147033081 47500.0000000000000000 0.0127494509850654 0.0122806472251338 0.0000000000000000
0.0167803336416691 0.0236435237196206 47600.0000000000000000 0.0127330344748101 0.0122733183283636 0.0000000000000000
0.0167586292434944 0.0236120377154784 47700.0000000000000000 0.0127167874747254 0.0122662180301198 0.0000000000000000
0.0167373082055617 0.0235809448925859 47800.0000000000000000 0.0127009441277714 0.0122584274218455 0.0000000000000000
0.0167158323507600 0.0235506052841127 47900.0000000000000000 0.0126849337074766 0.0122512873493631 0.0000000000000000
0.0166950738953964 0.0235224716670409 48000.0000000000000000 0.0126691855226004 0.0122436631971344 0.0000000000000000
0.0166746560333467 0.0234949685245429 48100.0000000000000000 0.0126536564970568 0.0122362504891629 0.0000000000000000
0.0166545303695154 0.0234666379464721 48200.0000000000000000 0.0126383736016732 0.0122284529785085 0.0000000000000000
0.0166344419582374 0.0234383715500415 48300.0000000000000000 0.0126231240721124 0.0122211201632358 0.0000000000000000
0.0166142465028848 0.0234102911746474 48400.0000000000000000 0.0126079766880683 0.0122135990416725 0.0000000000000000
0.0165940344834892 0.0233825226850273 48500.0000000000000000 0.0125930475821129 0.0122062968823255 0.0000000000000000
0.0165740421742688 0.0233548463187578 48600.0000000000000000 0.0125783661809193 0.0121990256314643 0.0000000000000000
0.0165546355958062 0.0233273797118857 48700.0000000000000000 0.0125638404023474 0.0121915376048764 0.0000000000000000
0.0165355355822463 0.0233002172795056 48800.0000000000000000 0.0125493414242788 0.0121845949018811 0.0000000000000000
0.0165166154390712 0.0232730308796851 48900.0000000000000000 0.0125346870775418 0.0121775839364205 0.0000000000000000
0.0164965180833613 0.0232457729220524 49000.0000000000000000 0.0125186918374186 0.0121701018887222 0.0000000000000000
0.0164763661646963 0.0232184176071967 49100.0000000000000000 0.0125030850690229 0.0121635116598561 0.0000000000000000
0.0164564965065865 0.0231920969456811 49200.0000000000000000 0.0124880609302920 0.0121571586388936 0.0000000000000000
0.0164364841281048 0.0231660401882926 49300.0000000000000000 0.0124731665119083 0.0121509063183239 0.0000000000000000
0.0164173860521187 0.0231403342288394 49400.0000000000000000 0.0124586904751521 0.0121449860239741 0.0000000000000000
0.0163987682905646 0.0231149507553492 49500.0000000000000000 0.0124446452727714 0.0121394155743110 0.0000000000000000
0.0163806507219005 0.0230896144143718 49600.0000000000000000 0.0124304646850798 0.0121337086271094 0.0000000000000000
0.0163629881950018 0.0230653512519688 49700.0000000000000000 0.0124166524936272 0.0121265210698339 0.0000000000000000
0.0163464478928516 0.0230415807074590 49800.0000000000000000 0.0124032642568282 0.0121202359445778 0.0000000000000000
0.0163298489006689 0.0230184274386310 49900.0000000000000000 0.0123900007553829 0.0121141881989898 0.0000000000000000
0.0163135871626572 0.0229952496444037 50000.0000000000000000 0.0123771678936658 0.0121085391508934 0.0000000000000000


==> figures/parametric_shape_inference/cylinder4/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1132.9902100003023406 0.0000000000000000 1120.3487213231446731 12.6414886771577173 0.0000000000000000 0.0000000000000000
100.0000000000000000 798.2068178751115965 1.6463620182387524 791.1870941001063784 5.3702857517721716 0.0000000000000000 0.0030760049943657
200.0000000000000000 552.2758407301528223 3.7152085414322902 545.8296992769762710 2.7235417199615508 0.0000000000000000 0.0073911917827550
300.0000000000000000 374.0746320173940944 4.9836053440824459 367.4683710159487191 1.6103012433755175 0.0000000000000000 0.0123544139873776
400.0000000000000000 247.2639090870241034 5.3705943342820071 240.6457329699111369 1.2304621760308558 0.0000000000000000 0.0171196068000995
500.0000000000000000 159.4609994710591252 5.2636759585288910 153.0395554231561732 1.1371177732067264 0.0000000000000000 0.0206503161673468
600.0000000000000000 100.5620599350175723 4.9436720406197416 94.4757585056923972 1.1194262934369636 0.0000000000000000 0.0232030952684721
700.0000000000000000 62.3801989146379157 4.6191066124710494 56.6254957680110422 1.1099120199589512 0.0000000000000000 0.0256845141968786
800.0000000000000000 38.4493876332132345 4.3432154751042393 32.9822216811864450 1.0963044815758596 0.0000000000000000 0.0276459953466866
900.0000000000000000 23.9453374010986799 4.1180769046838854 18.7172667730182702 1.0805010469635394 0.0000000000000000 0.0294926764329822
1000.0000000000000000 15.4502609811955178 3.9498990352256396 10.4004260227335550 1.0689995056792267 0.0000000000000000 0.0309364175570973
1100.0000000000000000 10.6187698590570676 3.8159769977412643 5.7116196992095718 1.0591341366901363 0.0000000000000000 0.0320390254160957
1200.0000000000000000 7.9236744866003317 3.6938537537733369 3.1505975248507641 1.0463540243039742 0.0000000000000000 0.0328691836722568
1300.0000000000000000 6.4472014349868436 3.5983358693506267 1.7857100425641859 1.0296379399351836 0.0000000000000000 0.0335175831368472
1400.0000000000000000 5.6222840113164683 3.5141022948961234 1.0768033131260224 0.9973218922205188 0.0000000000000000 0.0340565110738031
1500.0000000000000000 5.1893093350335322 3.4603044422041118 0.7148979412568712 0.9796342364458406 0.0000000000000000 0.0344727151267091
1600.0000000000000000 4.9173673138629646 3.4043873098719919 0.5322881452586788 0.9459345029973911 0.0000000000000000 0.0347573557349019
1700.0000000000000000 4.7804181313460923 3.3753379000069161 0.4384455612490655 0.9315788460556974 0.0000000000000000 0.0350558240344132
1800.0000000000000000 4.6744089594391207 3.3280717968512992 0.3889791552971926 0.9222134877601715 0.0000000000000000 0.0351445195304579
1900.0000000000000000 4.6035668615660068 3.2938762524766028 0.3617335760266965 0.9129067459084088 0.0000000000000000 0.0350502871542984
2000.0000000000000000 4.5450814731968228 3.2642930739922322 0.3457529296817934 0.9002072143471789 0.0000000000000000 0.0348282551756172
2100.0000000000000000 4.4777692884117730 3.2229135203249242 0.3345008300313923 0.8858609306882167 0.0000000000000000 0.0344940073672395
2200.0000000000000000 4.4230142271491566 3.1905798613026688 0.3270679082368624 0.8712974996380536 0.0000000000000000 0.0340689579715718
2300.0000000000000000 4.3869535442052277 3.1696831916290518 0.3207151362744666 0.8629398062955888 0.0000000000000000 0.0336154100061209
2400.0000000000000000 4.3557727578114385 3.1489786996324591 0.3153159525296084 0.8584324131148110 0.0000000000000000 0.0330456925345603
2500.0000000000000000 4.2885093121567754 3.0929172822786062 0.3076598099326525 0.8557563520745205 0.0000000000000000 0.0321758678709958
2600.0000000000000000 4.2121623543647218 3.0320456371392885 0.2966814141048895 0.8520850957515311 0.0000000000000000 0.0313502073690120
2700.0000000000000000 4.1325345006444465 2.9707265532928586 0.2851415656358998 0.8461335848819820 0.0000000000000000 0.0305327968337055
2800.0000000000000000 4.0444047255254594 2.9040080631713221 0.2739929268901161 0.8366355899067623 0.0000000000000000 0.0297681455572582
2900.0000000000000000 3.9072347211179324 2.7991933839137744 0.2608069130094399 0.8181020420535511 0.0000000000000000 0.0291323821411672
3000.0000000000000000 3.7544242470631075 2.6911133093156350 0.2490881259141932 0.7856580214758999 0.0000000000000000 0.0285647903573793
3100.0000000000000000 3.6153783508042676 2.6000835253786776 0.2410511421046411 0.7463041356208800 0.0000000000000000 0.0279395477000688
3200.0000000000000000 3.5178013383576587 2.5418334913960292 0.2339627629981052 0.7146754848680545 0.0000000000000000 0.0273295990954695
3300.0000000000000000 3.4610605423369591 2.5125543726111621 0.2290625997346848 0.6927223343172105 0.0000000000000000 0.0267212356739016
3400.0000000000000000 3.4216580207469929 2.4921981386492371 0.2255997195658273 0.6775785067386082 0.0000000000000000 0.0262816557933206
3500.0000000000000000 3.3931505314307810 2.4773395549406243 0.2229044737078345 0.6669341468706423 0.0000000000000000 0.0259723559116800
3600.0000000000000000 3.3746093807956012 2.4681571544655547 0.2206692706597353 0.6600094777686221 0.0000000000000000 0.0257734779016895
3700.0000000000000000 3.3577770163341016 2.4578768814329486 0.2184547334859772 0.6558479105891130 0.0000000000000000 0.0255974908260629
3800.0000000000000000 3.3439506357178281 2.4495518802486322 0.2170137429233140 0.6518828979948721 0.0000000000000000 0.0255021145510094
3900.0000000000000000 3.3305843938820212 2.4414594000989167 0.2155621461290851 0.6481114009723703 0.0000000000000000 0.0254514466816494
4000.0000000000000000 3.3207588128197489 2.4376123292058378 0.2132662125671057 0.6444778983603006 0.0000000000000000 0.0254023726865048
4100.0000000000000000 3.2611433522622941 2.3872181134125912 0.2082111164598359 0.6404471217290184 0.0000000000000000 0.0252670006608487
4200.0000000000000000 3.2176864704041637 2.3535816830370044 0.2028627930426708 0.6360308121412210 0.0000000000000000 0.0252111821832671
4300.0000000000000000 3.1402213336526250 2.2871158389029751 0.1950436458487915 0.6330164146221430 0.0000000000000000 0.0250454342787156
4400.0000000000000000 3.0642661369337083 2.2256241361321911 0.1852302524930314 0.6285394761501383 0.0000000000000000 0.0248722721583473
4500.0000000000000000 3.0243785079810559 2.1946015857124470 0.1803611012578109 0.6248087955169210 0.0000000000000000 0.0246070254938769
4600.0000000000000000 3.0053871332048283 2.1803445269325707 0.1777581436536320 0.6230025833270927 0.0000000000000000 0.0242818792915330
4700.0000000000000000 2.9856113649561582 2.1645477086250060 0.1761021004885548 0.6209784506394879 0.0000000000000000 0.0239831052031098
4800.0000000000000000 2.9609219689100987 2.1434104925518453 0.1752794571186065 0.6186040266793126 0.0000000000000000 0.0236279925603348
4900.0000000000000000 2.8969670286754834 2.0889703436877927 0.1756210392006109 0.6092752363965446 0.0000000000000000 0.0231004093905356
5000.0000000000000000 2.7516769298779833 1.9770962051330323 0.1717633946617877 0.5805376578133044 0.0000000000000000 0.0222796722698591
5100.0000000000000000 2.6633250757924900 1.9131933643818315 0.1647189258645908 0.5641837116362465 0.0000000000000000 0.0212290739098214
5200.0000000000000000 2.6215630835643569 1.8832645562795016 0.1603311116064841 0.5574733201634690 0.0000000000000000 0.0204940955149022
5300.0000000000000000 2.5979600345866896 1.8660517459881203 0.1576515911737515 0.5542631408164712 0.0000000000000000 0.0199935566083466
5400.0000000000000000 2.5830691412631968 1.8557545187033129 0.1558373347837245 0.5518258180809779 0.0000000000000000 0.0196514696951819
5500.0000000000000000 2.5655648456973350 1.8418743272973819 0.1541015363947184 0.5501999954606537 0.0000000000000000 0.0193889865445812
5600.0000000000000000 2.5337563109295016 1.8144130793382982 0.1508889723712333 0.5492704770914769 0.0000000000000000 0.0191837821284931
5700.0000000000000000 2.5100145072364439 1.7948798882504238 0.1481529221871092 0.5479313200669328 0.0000000000000000 0.0190503767319786
5800.0000000000000000 2.4918049602647816 1.7802617960324227 0.1457864787066079 0.5467996714546139 0.0000000000000000 0.0189570140711370
5900.0000000000000000 2.4476220169259082 1.7418245455547678 0.1413976316085296 0.5455009098517729 0.0000000000000000 0.0188989299108376
6000.0000000000000000 2.3954713494416850 1.6975671517695954 0.1353988638646134 0.5436865155336115 0.0000000000000000 0.0188188182738645
6100.0000000000000000 2.3489768390074119 1.6583540479941261 0.1301057789474080 0.5418113420643951 0.0000000000000000 0.0187056700014831
6200.0000000000000000 2.3122005006323025 1.6279007046835867 0.1257004294071246 0.5400211621555328 0.0000000000000000 0.0185782043860586
6300.0000000000000000 2.3026991078185572 1.6204257443207406 0.1247066590855062 0.5391358876059706 0.0000000000000000 0.0184308168063400
6400.0000000000000000 2.2979451292961901 1.6172256220187584 0.1238631301219407 0.5385085006648945 0.0000000000000000 0.0183478764905965
6500.0000000000000000 2.3097436482842091 1.6304348440422580 0.1231538000773503 0.5378560921262480 0.0000000000000000 0.0182989120383528
6600.0000000000000000 2.2878650467274628 1.6098314413381904 0.1224855698641747 0.5372788040474689 0.0000000000000000 0.0182692314776286
6700.0000000000000000 2.2826082780554300 1.6055513844970748 0.1219940593929469 0.5368093310689787 0.0000000000000000 0.0182535030964294
6800.0000000000000000 2.2797550354416396 1.6037370953619008 0.1215042170419205 0.5362683362544096 0.0000000000000000 0.0182453867834091
6900.0000000000000000 2.2767450277195658 1.6016609183957020 0.1210429691384858 0.5357975901718283 0.0000000000000000 0.0182435500135494
7000.0000000000000000 2.2722089559330492 1.5980932468420488 0.1204971629718907 0.5353697316591575 0.0000000000000000 0.0182488144599527
7100.0000000000000000 2.2698033559149726 1.5964552838480390 0.1201356256212425 0.5349599879866873 0.0000000000000000 0.0182524584590037
7200.0000000000000000 2.2665550485422781 1.5939998391922465 0.1197869534144809 0.5345106978790467 0.0000000000000000 0.0182575580565039
7300.0000000000000000 2.2690762648526905 1.5972527863572465 0.1194522891314653 0.5341063208189865 0.0000000000000000 0.0182648685449924
7400.0000000000000000 2.2591506584400931 1.5881802648213341 0.1190008936912869 0.5336965391459886 0.0000000000000000 0.0182729607814832
7500.0000000000000000 2.2578256744870315 1.5874894497993930 0.1186553300168572 0.5334006311012290 0.0000000000000000 0.0182802635695523
7600.0000000000000000 2.2554071028591998 1.5857544906472467 0.1183174025052300 0.5330481013482569 0.0000000000000000 0.0182871083584662
7700.0000000000000000 2.2523595965751499 1.5833188438447563 0.1180084212780467 0.5327383286862121 0.0000000000000000 0.0182940027661347
7800.0000000000000000 2.2500559608982358 1.5815734851405594 0.1177713148126653 0.5324101728964951 0.0000000000000000 0.0183009880485163
7900.0000000000000000 2.2492723504525367 1.5813684306007088 0.1174405907216330 0.5321544048283590 0.0000000000000000 0.0183089243018359
8000.0000000000000000 2.2460586563387204 1.5786851777761450 0.1172081931105167 0.5318496337867337 0.0000000000000000 0.0183156516653251
8100.0000000000000000 2.2451454293690585 1.5782790833360130 0.1169410071025824 0.5316042373683745 0.0000000000000000 0.0183211015620887
8200.0000000000000000 2.3008271848835915 1.6341529528856533 0.1169924202540823 0.5313550492776754 0.0000000000000000 0.0183267624661803
8300.0000000000000000 2.2387663252450039 1.5727263431848841 0.1165121500322542 0.5311959044146037 0.0000000000000000 0.0183319276132615
8400.0000000000000000 2.2392704558160852 1.5737007297784422 0.1162419256487721 0.5309917500060218 0.0000000000000000 0.0183360503828492
8500.0000000000000000 2.2401271704134396 1.5749278058919263 0.1161042712407887 0.5307531824596589 0.0000000000000000 0.0183419108210661
8600.0000000000000000 2.2352910730177311 1.5704389158898406 0.1159017068625718 0.5306026856086177 0.0000000000000000 0.0183477646567008
8700.0000000000000000 2.2333541924876510 1.5688619699247102 0.1157092853505821 0.5304295321702582 0.0000000000000000 0.0183534050421008
8800.0000000000000000 2.2324964220655907 1.5684283863401782 0.1155319567264456 0.5301771729482855 0.0000000000000000 0.0183589060506816
8900.0000000000000000 2.2326144998890265 1.5689840773409747 0.1152660694733207 0.5299981243337227 0.0000000000000000 0.0183662287410085
9000.0000000000000000 2.2287904567566970 1.5653671018003621 0.1151470866410732 0.5299021525876964 0.0000000000000000 0.0183741157275652
9100.0000000000000000 2.2301122551964641 1.5669253913626029 0.1149682875705760 0.5298388448005383 0.0000000000000000 0.0183797314627467
9200.0000000000000000 2.2299468191106646 1.5669934029402679 0.1148997548547403 0.5296658996912131 0.0000000000000000 0.0183877616244431
9300.0000000000000000 2.2270562767468829 1.5644349136586511 0.1146275530080927 0.5295947834277549 0.0000000000000000 0.0183990266523842
9400.0000000000000000 2.2340419947244143 1.5718245364711221 0.1144285108265864 0.5293816111570024 0.0000000000000000 0.0184073362697033
9500.0000000000000000 2.2698850519247271 1.6072893299084594 0.1148168609023400 0.5293628404190164 0.0000000000000000 0.0184160206949112
9600.0000000000000000 2.2109890303169619 1.5502241242688828 0.1133249333899864 0.5290397872248133 0.0000000000000000 0.0184001854332792
9700.0000000000000000 2.2008452771613949 1.5415262732001533 0.1121705871304488 0.5287911815631799 0.0000000000000000 0.0183572352676129
9800.0000000000000000 2.1917296651471783 1.5337898055897168 0.1111675958150556 0.5284702359105244 0.0000000000000000 0.0183020278318815
9900.0000000000000000 2.1822795630921838 1.5256115530924024 0.1102650941655231 0.5281630968199507 0.0000000000000000 0.0182398190143078
10000.0000000000000000 2.1744669454414050 1.5190404431964206 0.1093366485025681 0.5279144181857941 0.0000000000000000 0.0181754355566220
10100.0000000000000000 2.1676417908796570 1.5132412294788775 0.1085429250308494 0.5277446756078007 0.0000000000000000 0.0181129607621293
10200.0000000000000000 2.1388667401604904 1.4879938217137387 0.1058332612987599 0.5269872481369035 0.0000000000000000 0.0180524090110879
10300.0000000000000000 2.1096379428292602 1.4630472531685521 0.1024908699826048 0.5261764324611757 0.0000000000000000 0.0179233872169276
10400.0000000000000000 2.0820822465118187 1.4395895154282556 0.0992668070335765 0.5254700103997274 0.0000000000000000 0.0177559136502591
10500.0000000000000000 2.0505162436750273 1.4126237650427362 0.0956887770536273 0.5246236035436892 0.0000000000000000 0.0175800980349747
10600.0000000000000000 2.0216006730613270 1.3878753756585192 0.0925508267167090 0.5237803033864865 0.0000000000000000 0.0173941672996124
10700.0000000000000000 2.0079883627863624 1.3763737349383767 0.0910598186387523 0.5233409333443381 0.0000000000000000 0.0172138758648950
10800.0000000000000000 2.0057119744680456 1.3748505469896237 0.0906355674742650 0.5231351839764374 0.0000000000000000 0.0170906760277195
10900.0000000000000000 2.0023191952294725 1.3722217095753779 0.0902574354685092 0.5228264038378753 0.0000000000000000 0.0170136463477103
11000.0000000000000000 2.0008230278727273 1.3713803501236936 0.0899390611792323 0.5225424213594355 0.0000000000000000 0.0169611952103656
11100.0000000000000000 2.0544534130282770 1.4257918862575794 0.0897629237262558 0.5219765214830328 0.0000000000000000 0.0169220815614092
11200.0000000000000000 1.9969195628571983 1.3688885898033947 0.0893962457597764 0.5217392911309433 0.0000000000000000 0.0168954361630840
11300.0000000000000000 1.9948305512844211 1.3671816581507878 0.0892248812306293 0.5215501947419512 0.0000000000000000 0.0168738171610527
11400.0000000000000000 1.9933561437270912 1.3660026314399445 0.0891248749522134 0.5213719462862996 0.0000000000000000 0.0168566910486339
11500.0000000000000000 1.9958014149609911 1.3687068168453704 0.0889377538210617 0.5213118632332187 0.0000000000000000 0.0168449810613405
11600.0000000000000000 2.0296932527607385 1.4027942024538196 0.0888141808795911 0.5212488318637616 0.0000000000000000 0.0168360375635663
11700.0000000000000000 1.9919195547270430 1.3653127125825715 0.0886957955598579 0.5210834269965452 0.0000000000000000 0.0168276195880683
11800.0000000000000000 1.9897713170065334 1.3634350071651093 0.0885118158430056 0.5210037030293857 0.0000000000000000 0.0168207909690328
11900.0000000000000000 2.0032326701017693 1.3771387450833319 0.0883649209760030 0.5209121766846175 0.0000000000000000 0.0168168273578168
12000.0000000000000000 1.9884522308059291 1.3624667390112322 0.0882666270310566 0.5209053419690648 0.0000000000000000 0.0168135227945755
12100.0000000000000000 1.9864286166810736 1.3606080698509897 0.0881398894517564 0.5208698694471916 0.0000000000000000 0.0168107879311360
12200.0000000000000000 1.9865890238845543 1.3609463017408465 0.0880390994389369 0.5207952310645593 0.0000000000000000 0.0168083916402116
12300.0000000000000000 1.9935813703408984 1.3681074635177239 0.0879245029000188 0.5207424437445247 0.0000000000000000 0.0168069601786310
12400.0000000000000000 1.9886780796922583 1.3633037311083895 0.0878314053079129 0.5207355873275071 0.0000000000000000 0.0168073559484486
12500.0000000000000000 1.9821846077208201 1.3569610858750247 0.0877677166067811 0.5206509463001678 0.0000000000000000 0.0168048589388464
12600.0000000000000000 1.9831415496057172 1.3581815163695588 0.0876050116596628 0.5205562548852976 0.0000000000000000 0.0167987666911983
12700.0000000000000000 1.9989459528867817 1.3744640290128418 0.0873250357413694 0.5203667171404885 0.0000000000000000 0.0167901709920818
12800.0000000000000000 2.0287100623626610 1.4043648773392117 0.0873925682080154 0.5201763686258072 0.0000000000000000 0.0167762481896267
12900.0000000000000000 1.9787698311227568 1.3546990084993480 0.0872770096660856 0.5200270491570025 0.0000000000000000 0.0167667638003209
13000.0000000000000000 1.9783936404451268 1.3545824588058699 0.0871643888459032 0.5198910132086899 0.0000000000000000 0.0167557795846639
13100.0000000000000000 1.9791043456370780 1.3553510339334398 0.0871526754292716 0.5198548816276165 0.0000000000000000 0.0167457546467503
13200.0000000000000000 1.9764026678211337 1.3528914301453749 0.0869703609014407 0.5198041341920521 0.0000000000000000 0.0167367425822661
13300.0000000000000000 1.9800076911809990 1.3567506608419444 0.0869223144283075 0.5196062716913962 0.0000000000000000 0.0167284442193508
13400.0000000000000000 1.9788513556933607 1.3558801785015631 0.0868005465156552 0.5194463645684303 0.0000000000000000 0.0167242661077122
13500.0000000000000000 1.9744373076940547 1.3515851137416144 0.0867953381808108 0.5193381544330689 0.0000000000000000 0.0167187013385607
13600.0000000000000000 1.9746809327107289 1.3521030263502234 0.0866299312490953 0.5192307737193893 0.0000000000000000 0.0167172013920209
13700.0000000000000000 1.9742674475496593 1.3518791245677750 0.0866571004488292 0.5190135402956626 0.0000000000000000 0.0167176822373924
13800.0000000000000000 1.9716084911064526 1.3493820343011753 0.0865895846607014 0.5189183363399278 0.0000000000000000 0.0167185358046480
13900.0000000000000000 1.9706779193207893 1.3486149834795502 0.0864952755047092 0.5188470016339325 0.0000000000000000 0.0167206587025971
14000.0000000000000000 1.9720667038139061 1.3500409800067652 0.0864866516167515 0.5188152214181440 0.0000000000000000 0.0167238507722454
14100.0000000000000000 1.9691978189467627 1.3473404638912254 0.0864672964348995 0.5186609841734456 0.0000000000000000 0.0167290744471923
14200.0000000000000000 1.9739408130149523 1.3522046481530472 0.0863669554258678 0.5186348904579017 0.0000000000000000 0.0167343189781356
14300.0000000000000000 1.9813502393908891 1.3597679964726330 0.0862821008257263 0.5185601380062635 0.0000000000000000 0.0167400040862660
14400.0000000000000000 1.9695086202088918 1.3479159858046692 0.0863404232358767 0.5185055396030023 0.0000000000000000 0.0167466715653438
14500.0000000000000000 1.9696232518751811 1.3481484517994846 0.0862623638051767 0.5184603822391481 0.0000000000000000 0.0167520540313718
14600.0000000000000000 2.0062626771037229 1.3851474796041761 0.0860230108112590 0.5183334746991637 0.0000000000000000 0.0167587119891239
14700.0000000000000000 1.9685778826808660 1.3471697758581298 0.0862889022982118 0.5183497344002056 0.0000000000000000 0.0167694701243186
14800.0000000000000000 1.9684136987985679 1.3470539484955939 0.0862787384368997 0.5183065860057916 0.0000000000000000 0.0167744258602827
14900.0000000000000000 1.9706149018726808 1.3494395620619546 0.0860556161012435 0.5183358898339675 0.0000000000000000 0.0167838338755152
15000.0000000000000000 1.9677138357760195 1.3464967592710551 0.0861727166135551 0.5182517321093842 0.0000000000000000 0.0167926277820253
15100.0000000000000000 1.9686495885424993 1.3474181504635623 0.0861886798717680 0.5182425029082335 0.0000000000000000 0.0168002552989352
15200.0000000000000000 1.9672184865776621 1.3460116411687013 0.0862451693833689 0.5181533040516847 0.0000000000000000 0.0168083719739072
15300.0000000000000000 1.9660007754434494 1.3448880804698058 0.0861434527343300 0.5181501066467095 0.0000000000000000 0.0168191355926043
15400.0000000000000000 1.9657397452765371 1.3446688649227634 0.0861312832126030 0.5181130579015979 0.0000000000000000 0.0168265392395728
15500.0000000000000000 1.9706249574890797 1.3496110397683410 0.0860862872817146 0.5180944687961004 0.0000000000000000 0.0168331616429238
15600.0000000000000000 2.0130294544965670 1.3920740395858175 0.0860619395162715 0.5180505836686016 0.0000000000000000 0.0168428917258761
15700.0000000000000000 1.9657348490004305 1.3448597086031879 0.0860372093421873 0.5179831284310819 0.0000000000000000 0.0168548026239735
15800.0000000000000000 1.9656651044096589 1.3447886469341452 0.0860162259042563 0.5179998197658721 0.0000000000000000 0.0168604118053853
15900.0000000000000000 1.9682047199498740 1.3473637255386506 0.0860150900930502 0.5179582009307797 0.0000000000000000 0.0168677033873937
16000.0000000000000000 1.9662464763932392 1.3453863700084745 0.0860394443060807 0.5179438288928869 0.0000000000000000 0.0168768331857970
16100.0000000000000000 1.9663074643851539 1.3455299340988625 0.0860061995466602 0.5178855421339510 0.0000000000000000 0.0168857886056803
16200.0000000000000000 1.9640429946252926 1.3432839282740472 0.0859670301370893 0.5178978796439024 0.0000000000000000 0.0168941565702535
16300.0000000000000000 1.9652842455930988 1.3445499290818175 0.0859457888322075 0.5178845739143244 0.0000000000000000 0.0169039537647493
16400.0000000000000000 2.0060727055635863 1.3853736698506387 0.0859645612115239 0.5178251174707269 0.0000000000000000 0.0169093570306970
16500.0000000000000000 1.9860714298158326 1.3653245527031839 0.0860008383050206 0.5178271072154466 0.0000000000000000 0.0169189315921817
16600.0000000000000000 2.1118242853018008 1.4903848022310560 0.0866960738243906 0.5178267712019484 0.0000000000000000 0.0169166380444059
16700.0000000000000000 1.9568030981326838 1.3370842481806369 0.0851135328043606 0.5176903460770709 0.0000000000000000 0.0169149710706153
16800.0000000000000000 1.9514282137464947 1.3321488132612627 0.0847993702502603 0.5175854054821782 0.0000000000000000 0.0168946247527935
16900.0000000000000000 1.9471120267470212 1.3282175724678886 0.0845236506916869 0.5175094050363138 0.0000000000000000 0.0168613985511318
17000.0000000000000000 1.9442747604351531 1.3259380286871068 0.0842054799356909 0.5173052668010208 0.0000000000000000 0.0168259850113347
17100.0000000000000000 1.9415222217737134 1.3235980643815208 0.0838926207712798 0.5172403519686618 0.0000000000000000 0.0167911846522511
17200.0000000000000000 1.9380228241505160 1.3203097057419966 0.0836723865949261 0.5172829520299005 0.0000000000000000 0.0167577797836928
17300.0000000000000000 1.9351865240957473 1.3178900304231975 0.0833762099471011 0.5171946777395179 0.0000000000000000 0.0167256059859309
17400.0000000000000000 1.9330091563843184 1.3161852963831620 0.0829995498540709 0.5171323230032854 0.0000000000000000 0.0166919871438000
17500.0000000000000000 1.9311645785445861 1.3148483228557994 0.0827158909735007 0.5169444672572315 0.0000000000000000 0.0166558974580545
17600.0000000000000000 1.9255706223645008 1.3096906616770321 0.0823897013686130 0.5168714411010779 0.0000000000000000 0.0166188182177778
17700.0000000000000000 1.9119136162743644 1.2980372969681724 0.0807832616558099 0.5165228842487677 0.0000000000000000 0.0165701734016143
17800.0000000000000000 1.8922177064448753 1.2807567831724431 0.0789261161497436 0.5160532554543399 0.0000000000000000 0.0164815516683487
17900.0000000000000000 1.8744196248260236 1.2650754735695815 0.0772531733267443 0.5157127020452937 0.0000000000000000 0.0163782758844041
18000.0000000000000000 1.8600791984810867 1.2528454350267981 0.0757077788234036 0.5152553061962298 0.0000000000000000 0.0162706784346553
18100.0000000000000000 1.8424984692164310 1.2378409495494125 0.0738169525986616 0.5146809937227609 0.0000000000000000 0.0161595733455959
18200.0000000000000000 1.8244323169844170 1.2219448035973968 0.0722020805754191 0.5142355085472703 0.0000000000000000 0.0160499242643309
18300.0000000000000000 1.8109103461473022 1.2105406855637209 0.0707124210256633 0.5137077441193884 0.0000000000000000 0.0159494954385295
18400.0000000000000000 1.7993145347562931 1.2009059196769414 0.0693929975041784 0.5131644857150045 0.0000000000000000 0.0158511318601688
18500.0000000000000000 1.7943688387328782 1.1965137930418328 0.0692198750241945 0.5128717373337306 0.0000000000000000 0.0157634333331203
18600.0000000000000000 1.7922811597855239 1.1949994200242195 0.0688466651010453 0.5127137239677168 0.0000000000000000 0.0157213506925425
18700.0000000000000000 1.7976059211782769 1.2006493561995366 0.0687302050400178 0.5125350238082130 0.0000000000000000 0.0156913361305094
18800.0000000000000000 1.7933184683001500 1.1963379704409500 0.0686778394050062 0.5126285573486150 0.0000000000000000 0.0156741011055789
18900.0000000000000000 1.7961165160403540 1.1993084740092645 0.0686953200750436 0.5124480979269826 0.0000000000000000 0.0156646240290631
19000.0000000000000000 1.7964587776489189 1.1991420730398106 0.0690465001487927 0.5126067007362322 0.0000000000000000 0.0156635037240833
19100.0000000000000000 1.8081727441478146 1.2107977027649661 0.0688210224028468 0.5128869168425086 0.0000000000000000 0.0156671021374931
19200.0000000000000000 1.8180423881497048 1.2188856982529999 0.0694922527582514 0.5139813451692274 0.0000000000000000 0.0156830919692261
19300.0000000000000000 1.8655307149569818 1.2625543648246709 0.0701039700378252 0.5171275263295650 0.0000000000000000 0.0157448537649207
19400.0000000000000000 1.9834000950234707 1.3685265844773937 0.0735853054225861 0.5254109761092068 0.0000000000000000 0.0158772290142841
19500.0000000000000000 2.2785192974874464 1.6333949863040305 0.0818414802774788 0.5470232331912025 0.0000000000000000 0.0162595977147345
19600.0000000000000000 2.9263105604616722 2.2041236726510012 0.1065266179561906 0.5983129841131472 0.0000000000000000 0.0173472857413334
19700.0000000000000000 4.0826627602216421 3.1844974423631185 0.1740455069160395 0.7045614327967255 0.0000000000000000 0.0195583781457586
19800.0000000000000000 5.6382618813685745 4.4382361767856260 0.3145048842492401 0.8628364674739911 0.0000000000000000 0.0226843528597174
19900.0000000000000000 7.0687858378414790 5.5419493184717510 0.5112865087642560 0.9899680219709489 0.0000000000000000 0.0255819886345234
20000.0000000000000000 7.3805549906210297 5.7639447171736213 0.6397155672212609 0.9496092936469911 0.0000000000000000 0.0272854125791571
20100.0000000000000000 6.2778039402605890 4.9568020092308451 0.5772977911428691 0.7154781373962097 0.0000000000000000 0.0282260024906650
20200.0000000000000000 4.6067076002477956 3.7188279376397704 0.4198058839080335 0.4395064716948452 0.0000000000000000 0.0285673070051462
20300.0000000000000000 3.2025578567387538 2.6524158545715526 0.2804838338798845 0.2421939507703381 0.0000000000000000 0.0274642175169789
20400.0000000000000000 2.2282235169180082 1.8872670296824747 0.1876396482195742 0.1285863660444864 0.0000000000000000 0.0247304729714728
20500.0000000000000000 1.5887062116890771 1.3599469385545642 0.1335757905912245 0.0738430300371773 0.0000000000000000 0.0213404525061111
20600.0000000000000000 1.1918897578356429 1.0244238017361609 0.1015330507464284 0.0477758008491642 0.0000000000000000 0.0181571045038893
20700.0000000000000000 0.9527322177744290 0.8212041309541670 0.0816831783334997 0.0344100617792581 0.0000000000000000 0.0154348467075042
20800.0000000000000000 0.7993590909500152 0.6899600292851411 0.0687650104398302 0.0273288496672821 0.0000000000000000 0.0133052015577617
20900.0000000000000000 0.6948767603131768 0.5998986209102505 0.0597875056853051 0.0235577588444580 0.0000000000000000 0.0116328748731632
21000.0000000000000000 0.6232013547367146 0.5391225742956935 0.0529713678786370 0.0207775469594206 0.0000000000000000 0.0103298656029635
21100.0000000000000000 0.5733678614949246 0.4973977854819432 0.0477719715912168 0.0189013073734228 0.0000000000000000 0.0092967970483418
21200.0000000000000000 0.5211593580361045 0.4520814687324136 0.0433614593757762 0.0172427323897197 0.0000000000000000 0.0084736975381950
21300.0000000000000000 0.4830243463929516 0.4191159242008718 0.0400561529851281 0.0160606501449558 0.0000000000000000 0.0077916190619959
21400.0000000000000000 0.4525438969574491 0.3929163177156020 0.0373422937341460 0.0150496229376041 0.0000000000000000 0.0072356625700971
21500.0000000000000000 0.4318386224116364 0.3758219613160079 0.0350897409440776 0.0141659913034242 0.0000000000000000 0.0067609288481267
21600.0000000000000000 0.4022293784481237 0.3494495345488802 0.0331342616215061 0.0132998248590503 0.0000000000000000 0.0063457574186871
21700.0000000000000000 0.3833014128201717 0.3333277772648518 0.0315046060430379 0.0125013502021746 0.0000000000000000 0.0059676793101074
21800.0000000000000000 0.3634556520678017 0.3160254464093413 0.0301122105504677 0.0116736532894348 0.0000000000000000 0.0056443418185579
21900.0000000000000000 0.3435808745728010 0.2983671110218224 0.0288586641682292 0.0109944924468627 0.0000000000000000 0.0053606069358866
22000.0000000000000000 0.3318625266964962 0.2886348985054297 0.0276515797909050 0.0104705354807403 0.0000000000000000 0.0051055129194212
22100.0000000000000000 0.3222869209331024 0.2808188206731139 0.0265845892217799 0.0099960345494501 0.0000000000000000 0.0048874764887585
22200.0000000000000000 0.3074069757382932 0.2676569240577814 0.0255247690207236 0.0095303655388562 0.0000000000000000 0.0046949171209319
22300.0000000000000000 0.2979536425607005 0.2597398241765536 0.0245882954980361 0.0091041579182153 0.0000000000000000 0.0045213649678955
22400.0000000000000000 0.2877038486892298 0.2507889421656774 0.0238705684720089 0.0086651705206977 0.0000000000000000 0.0043791675308459
22500.0000000000000000 0.2768038986291741 0.2411632447395497 0.0231097646811596 0.0082857252964369 0.0000000000000000 0.0042451639120279
22600.0000000000000000 0.2700848516395900 0.2355329578497536 0.0224583253507055 0.0079724350231890 0.0000000000000000 0.0041211334159419
22700.0000000000000000 0.2708926506977425 0.2373610068293497 0.0218187453347128 0.0076975033488851 0.0000000000000000 0.0040153951847949
22800.0000000000000000 0.2672996473077516 0.2345980808570165 0.0213331871294221 0.0074517262766270 0.0000000000000000 0.0039166530446860
22900.0000000000000000 0.2571314224709647 0.2254028328730801 0.0206779553754486 0.0072248227230208 0.0000000000000000 0.0038258114994151
23000.0000000000000000 0.2947851886215818 0.2620072349021350 0.0220989391678442 0.0069263220672608 0.0000000000000000 0.0037526924843418
23100.0000000000000000 0.2409512678807343 0.2108386938531473 0.0196278393183207 0.0067666733854093 0.0000000000000000 0.0037180613238569
23200.0000000000000000 0.2494262341083944 0.2199868888268608 0.0190868249037959 0.0066908227403865 0.0000000000000000 0.0036616976373513
23300.0000000000000000 0.2290850877641005 0.2005454258752732 0.0185197795931179 0.0064264857769374 0.0000000000000000 0.0035933965187722
23400.0000000000000000 0.2371673571499820 0.2092635575458893 0.0180588975928284 0.0063216078791440 0.0000000000000000 0.0035232941321203
23500.0000000000000000 0.2277260008619860 0.2005677287495836 0.0175807775387706 0.0061155003789930 0.0000000000000000 0.0034619941946388
23600.0000000000000000 0.2175221390438452 0.1909435836909599 0.0171702273138082 0.0059932281262885 0.0000000000000000 0.0034150999127885
23700.0000000000000000 0.2186935613758218 0.1928857182526686 0.0166945179464755 0.0057465273773467 0.0000000000000000 0.0033667977993309
23800.0000000000000000 0.2101105064211579 0.1850389486044136 0.0160993421181588 0.0056606414830027 0.0000000000000000 0.0033115742155828
23900.0000000000000000 0.2012049823719750 0.1768608211433613 0.0155556807445250 0.0055290937234047 0.0000000000000000 0.0032593867606840
24000.0000000000000000 0.2048719554726567 0.1812395401527210 0.0150195115968995 0.0054066270687620 0.0000000000000000 0.0032062766542743
24100.0000000000000000 0.1941963766362436 0.1712528041992062 0.0145358226207426 0.0052555249318061 0.0000000000000000 0.0031522248844886
24200.0000000000000000 0.1958924063642672 0.1736442451780244 0.0139891692639447 0.0051529964548188 0.0000000000000000 0.0031059954674792
24300.0000000000000000 0.1842392772904549 0.1626474145952874 0.0136240685440367 0.0049203973143423 0.0000000000000000 0.0030473968367885
24400.0000000000000000 0.1964018132589511 0.1753097664603421 0.0135494831470809 0.0045446674459830 0.0000000000000000 0.0029978962055451
24500.0000000000000000 0.1721530022100571 0.1522882825100149 0.0126086150790483 0.0043004446750999 0.0000000000000000 0.0029556599458939
24600.0000000000000000 0.1645136499477423 0.1453510815179218 0.0123784131461188 0.0038918699714379 0.0000000000000000 0.0028922853122638
24700.0000000000000000 0.1586040857338386 0.1399781441676662 0.0120972797168907 0.0036814753165232 0.0000000000000000 0.0028471865327585
24800.0000000000000000 0.1638812315825177 0.1457657018712204 0.0117424177248527 0.0035645887519541 0.0000000000000000 0.0028085232344906
24900.0000000000000000 0.1516043978225501 0.1338476011809855 0.0115786452403744 0.0034042492554345 0.0000000000000000 0.0027739021457558
25000.0000000000000000 0.1507528474397451 0.1334133663072191 0.0113162240998784 0.0032864532064567 0.0000000000000000 0.0027368038261909
25100.0000000000000000 0.1637798819546501 0.1466714908952213 0.0111241652232054 0.0032766242708884 0.0000000000000000 0.0027076015653351
25200.0000000000000000 0.1514819229517007 0.1348543328066072 0.0108138191262293 0.0031397884239270 0.0000000000000000 0.0026739825949372
25300.0000000000000000 0.1401422819533168 0.1240183642606489 0.0104829307322503 0.0030041776537211 0.0000000000000000 0.0026368093066965
25400.0000000000000000 0.1394067271214777 0.1236711069224277 0.0101886706744358 0.0029440622210829 0.0000000000000000 0.0026028873035313
25500.0000000000000000 0.1376274276351378 0.1222871854229044 0.0098988371010210 0.0028727672320293 0.0000000000000000 0.0025686378791831
25600.0000000000000000 0.1323191442281197 0.1172996264712202 0.0096809712936927 0.0028011452702149 0.0000000000000000 0.0025374011929919
25700.0000000000000000 0.1374044690209949 0.1227116601031953 0.0094593045578414 0.0027266201281458 0.0000000000000000 0.0025068842318123
25800.0000000000000000 0.1359965141026334 0.1214896968135838 0.0093069396275228 0.0027251215640304 0.0000000000000000 0.0024747560974964
25900.0000000000000000 0.1436269882544231 0.1292982128824787 0.0092293642589389 0.0026458372419905 0.0000000000000000 0.0024535738710150
26000.0000000000000000 0.1487542306907828 0.1344871728982069 0.0092927132147960 0.0025545321334001 0.0000000000000000 0.0024198124443798
26100.0000000000000000 0.3312238683103921 0.3172979917298513 0.0090781629522250 0.0024572984609153 0.0000000000000000 0.0023904151674006
26200.0000000000000000 0.1435660863542529 0.1295203554325648 0.0091768651028489 0.0025066315088572 0.0000000000000000 0.0023622343099821
26300.0000000000000000 0.1216761004919492 0.1082416252750162 0.0087708187466787 0.0023215831487109 0.0000000000000000 0.0023420733215433
26400.0000000000000000 0.1246782679253995 0.1114621794825692 0.0086385146456698 0.0022555209268974 0.0000000000000000 0.0023220528702630
26500.0000000000000000 0.1226043465804199 0.1095312983886448 0.0085608046248769 0.0022119287471788 0.0000000000000000 0.0023003148197194
26600.0000000000000000 0.1238755003971998 0.1109571126736772 0.0084597060669113 0.0021790104507973 0.0000000000000000 0.0022796712058140
26700.0000000000000000 0.1215382030583448 0.1086916127453634 0.0084196103198757 0.0021713692766249 0.0000000000000000 0.0022556107164808
26800.0000000000000000 0.1327911095259091 0.1199985525666640 0.0083564710825158 0.0021970331853711 0.0000000000000000 0.0022390526913582
26900.0000000000000000 0.1141715996675297 0.1015561939954655 0.0082943823832043 0.0020924352195508 0.0000000000000000 0.0022285880693092
27000.0000000000000000 0.1148617759409083 0.1023295233965396 0.0082350292151360 0.0020846747440511 0.0000000000000000 0.0022125485851816
27100.0000000000000000 0.1133252625589835 0.1008887050099124 0.0081551347995268 0.0020854128849873 0.0000000000000000 0.0021960098645571
27200.0000000000000000 0.1252202078369516 0.1129460416294370 0.0080382151205384 0.0020563700738374 0.0000000000000000 0.0021795810131387
27300.0000000000000000 0.1148700806768225 0.1025782844022005 0.0080427782912789 0.0020828909515581 0.0000000000000000 0.0021661270317850
27400.0000000000000000 0.1260023305653696 0.1137404067277095 0.0080018664846555 0.0021057009528759 0.0000000000000000 0.0021543564001286
27500.0000000000000000 0.1156169277145852 0.1034424256519436 0.0079919416055556 0.0020401974536658 0.0000000000000000 0.0021423630034202
27600.0000000000000000 0.1250869643223158 0.1131040179250408 0.0078274868675049 0.0020205750485938 0.0000000000000000 0.0021348844811764
27700.0000000000000000 0.1080530043461359 0.0960462250339283 0.0078929327606727 0.0019917890376187 0.0000000000000000 0.0021220575139162
27800.0000000000000000 0.1144598058725752 0.1024860168607275 0.0078318115699511 0.0020272893751316 0.0000000000000000 0.0021146880667649
27900.0000000000000000 0.1173040050391047 0.1054417113443608 0.0077660412936897 0.0019919078018470 0.0000000000000000 0.0021043445992072
28000.0000000000000000 0.5421657059265451 0.5289597428473363 0.0091300995342936 0.0019776458368854 0.0000000000000000 0.0020982177080299
28100.0000000000000000 0.1299249406021130 0.1182407358509387 0.0075851023046677 0.0020082499023821 0.0000000000000000 0.0020908525441246
28200.0000000000000000 0.1116030098759949 0.1001353307545689 0.0074174254210801 0.0019632770128791 0.0000000000000000 0.0020869766874667
28300.0000000000000000 0.1108900749804039 0.0995185093955172 0.0073534847376352 0.0019456532265472 0.0000000000000000 0.0020724276207043
28400.0000000000000000 0.1149994765154080 0.1037112280659424 0.0073244122888390 0.0019056282769289 0.0000000000000000 0.0020582078836977
28500.0000000000000000 0.1059955540440152 0.0949596151747149 0.0071436843197306 0.0018427537660412 0.0000000000000000 0.0020495007835286
28600.0000000000000000 0.1099541667913472 0.0990557046261918 0.0070818587061191 0.0017804216656687 0.0000000000000000 0.0020361817933677
28700.0000000000000000 0.1011668379194949 0.0903595725149983 0.0070125901288549 0.0017718257463635 0.0000000000000000 0.0020228495292782
28800.0000000000000000 0.1294673997029162 0.1187672160260078 0.0069156952228244 0.0017709394817863 0.0000000000000000 0.0020135489722978
28900.0000000000000000 0.1072450883980204 0.0966678518943281 0.0068165835213854 0.0017532801133545 0.0000000000000000 0.0020073728689524
29000.0000000000000000 0.1035124982742045 0.0930075492488226 0.0067642919535127 0.0017448588944523 0.0000000000000000 0.0019957981774169
29100.0000000000000000 0.0952320024392900 0.0849207967990200 0.0066615548618743 0.0016629279980829 0.0000000000000000 0.0019867227803128
29200.0000000000000000 0.1057021092968699 0.0954285232574503 0.0066122601955533 0.0016810308273691 0.0000000000000000 0.0019802950164973
29300.0000000000000000 0.1126866015495615 0.1024726859716172 0.0065555704828160 0.0016852588148390 0.0000000000000000 0.0019730862802893
29400.0000000000000000 0.1367999041669424 0.1266096044919765 0.0066069084955551 0.0016089113991487 0.0000000000000000 0.0019744797802621
29500.0000000000000000 0.1031100972245559 0.0934185070479699 0.0061562271449750 0.0015790069664591 0.0000000000000000 0.0019563560651518
29600.0000000000000000 0.0927359887724210 0.0833060151110324 0.0059596706548723 0.0015243396794431 0.0000000000000000 0.0019459633270731
29700.0000000000000000 0.0929367843511787 0.0836797769298670 0.0057911096376114 0.0015329375560196 0.0000000000000000 0.0019329602276807
29800.0000000000000000 0.0961144101999491 0.0870117132729895 0.0056422983614539 0.0015392099832572 0.0000000000000000 0.0019211885822485
29900.0000000000000000 0.0847256640593917 0.0757748694199281 0.0055543334659347 0.0014820162929666 0.0000000000000000 0.0019144448805624
30000.0000000000000000 0.0874353047338550 0.0786192825983028 0.0054789366353223 0.0014362437069707 0.0000000000000000 0.0019008417932592
30100.0000000000000000 0.0933876569633865 0.0846787165076163 0.0053365717688634 0.0014844164008739 0.0000000000000000 0.0018879522860328
30200.0000000000000000 0.0880706152901397 0.0794985005080134 0.0052815756713990 0.0014084455507198 0.0000000000000000 0.0018820935600075
30300.0000000000000000 0.0878739608896332 0.0794206342778307 0.0051283430835330 0.0014461105984683 0.0000000000000000 0.0018788729298013
30400.0000000000000000 0.1093440437774425 0.1013743575334453 0.0047060348194128 0.0013764517943476 0.0000000000000000 0.0018871996302368
30500.0000000000000000 0.0757818295313303 0.0677987260637224 0.0047912956852209 0.0013199094770438 0.0000000000000000 0.0018718983053433
30600.0000000000000000 0.0761266157798865 0.0682971259065127 0.0046636135817757 0.0013046953982607 0.0000000000000000 0.0018611808933374
30700.0000000000000000 0.0719384262979323 0.0643027833432488 0.0045079477736708 0.0012770651375588 0.0000000000000000 0.0018506300434539
30800.0000000000000000 0.0779336212122638 0.0704263237066128 0.0044167393424465 0.0012492711866009 0.0000000000000000 0.0018412869766036
30900.0000000000000000 0.0793614350103477 0.0718898464681327 0.0043697953468928 0.0012693493890960 0.0000000000000000 0.0018324438062261
31000.0000000000000000 0.0748167830930834 0.0675484450007728 0.0042198699884774 0.0012221352915480 0.0000000000000000 0.0018263328122852
31100.0000000000000000 0.0691133665678120 0.0619510124763578 0.0041523075379301 0.0011932256479709 0.0000000000000000 0.0018168209055532
31200.0000000000000000 0.0714842546418040 0.0643750140048586 0.0041223762621969 0.0011778087517927 0.0000000000000000 0.0018090556229559
31300.0000000000000000 0.0741023867614921 0.0671481806376645 0.0039821715257809 0.0011701510116152 0.0000000000000000 0.0018018835864315
31400.0000000000000000 0.1000548047191461 0.0930404489346043 0.0039670354034315 0.0012468734551788 0.0000000000000000 0.0018004469259315
31500.0000000000000000 0.0668776996054212 0.0601010256668569 0.0038344617679719 0.0011477660343355 0.0000000000000000 0.0017944461362569
31600.0000000000000000 0.0760103822097770 0.0694187196847207 0.0037034863434358 0.0011029638258203 0.0000000000000000 0.0017852123558002
31700.0000000000000000 0.0773427405615194 0.0707775836104934 0.0036616430142154 0.0011238823652633 0.0000000000000000 0.0017796315715474
31800.0000000000000000 0.0636589499248645 0.0572313654440683 0.0035834337549057 0.0010720386557654 0.0000000000000000 0.0017721120701250
31900.0000000000000000 0.0740940403557288 0.0677416023078386 0.0034981534098558 0.0010849004712476 0.0000000000000000 0.0017693841667868
32000.0000000000000000 0.0595592776931357 0.0532990398176525 0.0034554534887208 0.0010459901313820 0.0000000000000000 0.0017587942553803
32100.0000000000000000 0.0739222282326051 0.0676588913752903 0.0034352336509234 0.0010715627588396 0.0000000000000000 0.0017565404475518
32200.0000000000000000 0.0582287683908422 0.0521684924941096 0.0032956440128855 0.0010076582048676 0.0000000000000000 0.0017569736789795
32300.0000000000000000 0.0761753279071006 0.0701668523251419 0.0031849571594623 0.0010672155034244 0.0000000000000000 0.0017563029190721
32400.0000000000000000 0.0608303329304331 0.0549636556151067 0.0031163648139275 0.0009997634148183 0.0000000000000000 0.0017505490865807
32500.0000000000000000 0.0622263622771311 0.0563666618423487 0.0031011749654023 0.0010152210149578 0.0000000000000000 0.0017433044544222
32600.0000000000000000 0.0584723603478652 0.0526458571318368 0.0030912922650472 0.0009970723354794 0.0000000000000000 0.0017381386155018
32700.0000000000000000 0.0609703297150448 0.0552199834589290 0.0030556749149202 0.0009620786860126 0.0000000000000000 0.0017325926551830
32800.0000000000000000 0.0593599634850321 0.0537044262125334 0.0029573747708544 0.0009698027347772 0.0000000000000000 0.0017283597668670
32900.0000000000000000 0.0589391998343324 0.0533389903206833 0.0029158311616563 0.0009618699305218 0.0000000000000000 0.0017225084214711
33000.0000000000000000 0.0581222083821436 0.0525372180488915 0.0028977658651056 0.0009694733982172 0.0000000000000000 0.0017177510699293
33100.0000000000000000 0.0600273005061775 0.0544933714849161 0.0028690271662563 0.0009525013245473 0.0000000000000000 0.0017124005304578
33200.0000000000000000 0.5150823440668088 0.5099099706567571 0.0025480956957579 0.0009174725134885 0.0000000000000000 0.0017068052008052
33300.0000000000000000 0.0506511802462933 0.0451662983847289 0.0028715439279273 0.0009161909072669 0.0000000000000000 0.0016971470263701
33400.0000000000000000 0.0890550588411335 0.0835242018277323 0.0028165057075882 0.0010167654354486 0.0000000000000000 0.0016975858703644
33500.0000000000000000 0.0579436261407958 0.0525381131206659 0.0027758085573051 0.0009342110431182 0.0000000000000000 0.0016954934197067
33600.0000000000000000 0.0726532303108252 0.0671720237627049 0.0027967106746379 0.0009853296808007 0.0000000000000000 0.0016991661926816
33700.0000000000000000 0.0528951889733412 0.0476053547038800 0.0026818159665111 0.0009157885779366 0.0000000000000000 0.0016922297250135
33800.0000000000000000 0.0604240059031039 0.0551194668205287 0.0027126098734985 0.0009072786224584 0.0000000000000000 0.0016846505866183
33900.0000000000000000 0.0548603862852186 0.0495415692973523 0.0027175348946773 0.0009219307773349 0.0000000000000000 0.0016793513158541
34000.0000000000000000 0.0603371985960158 0.0550535513455569 0.0027136014527304 0.0008988491700376 0.0000000000000000 0.0016711966276909
34100.0000000000000000 0.1186836372291610 0.1133869107199951 0.0027412439910978 0.0008930166010570 0.0000000000000000 0.0016624659170111
34200.0000000000000000 0.0571943733279175 0.0519123897270690 0.0027059822219149 0.0009132054146504 0.0000000000000000 0.0016627959642832
34300.0000000000000000 0.0627266287344968 0.0574166333695898 0.0027030496700267 0.0009435752734666 0.0000000000000000 0.0016633704214138
34400.0000000000000000 0.0929101135408589 0.0874839094989834 0.0027320151125179 0.0010336925597781 0.0000000000000000 0.0016604963695795
34500.0000000000000000 0.0564423880748443 0.0512495115411460 0.0026737595093643 0.0008636595348283 0.0000000000000000 0.0016554574895057
34600.0000000000000000 0.0563386837726970 0.0511443004969095 0.0026765501687818 0.0008669401306898 0.0000000000000000 0.0016508929763159
34700.0000000000000000 0.0490072738432382 0.0438602153900990 0.0026530458478692 0.0008491229243057 0.0000000000000000 0.0016448896809644
34800.0000000000000000 0.0508124138762485 0.0457152233909299 0.0026275704950188 0.0008275855173254 0.0000000000000000 0.0016420344729744
34900.0000000000000000 0.0534303325354528 0.0483558895144365 0.0026115635342040 0.0008260040538788 0.0000000000000000 0.0016368754329335
35000.0000000000000000 0.0666227452020593 0.0614868061709186 0.0026319183801913 0.0008699805109383 0.0000000000000000 0.0016340401400110
35100.0000000000000000 0.0839441548730099 0.0788277529731039 0.0025792954019628 0.0009044822600413 0.0000000000000000 0.0016326242379018
35200.0000000000000000 0.0590895367025269 0.0540217404272147 0.0025634922088182 0.0008744152491405 0.0000000000000000 0.0016298888173534
35300.0000000000000000 0.0598953007932339 0.0548439062901138 0.0025857731897548 0.0008407627951259 0.0000000000000000 0.0016248585182393
35400.0000000000000000 0.0478665461068579 0.0428595107696787 0.0025489543349588 0.0008375273916401 0.0000000000000000 0.0016205536105803
35500.0000000000000000 0.0530652273266354 0.0480538826040530 0.0025697346591940 0.0008256101060195 0.0000000000000000 0.0016159999573687
35600.0000000000000000 0.0531177615082812 0.0481066585198546 0.0025697573396342 0.0008277278371160 0.0000000000000000 0.0016136178116763
35700.0000000000000000 0.0528423070575392 0.0478528745892863 0.0025365422228195 0.0008450165223004 0.0000000000000000 0.0016078737231330
35800.0000000000000000 0.0559641289604599 0.0509624146536123 0.0025593776682809 0.0008326959868790 0.0000000000000000 0.0016096406516876
35900.0000000000000000 0.0516367682081349 0.0466778205426017 0.0025612694672124 0.0007908698215079 0.0000000000000000 0.0016068083768129
36000.0000000000000000 0.0592376428974861 0.0542560940411013 0.0025551041502499 0.0008195653495822 0.0000000000000000 0.0016068793565527
36100.0000000000000000 0.0735172577152857 0.0684915170864958 0.0025168405574443 0.0009044996237750 0.0000000000000000 0.0016044004475706
36200.0000000000000000 0.0563525971078716 0.0513479622359196 0.0025442468273652 0.0008594670479316 0.0000000000000000 0.0016009209966552
36300.0000000000000000 0.0479799046253347 0.0430390140276385 0.0025275005796927 0.0008172451785853 0.0000000000000000 0.0015961448394182
36400.0000000000000000 0.0536492738968938 0.0487504566904534 0.0025078355819883 0.0007975481854704 0.0000000000000000 0.0015934334389817
36500.0000000000000000 0.0571694508191922 0.0522129919274833 0.0025260626669802 0.0008408165542054 0.0000000000000000 0.0015895796705233
36600.0000000000000000 0.0491190021842100 0.0442316651603623 0.0025072400805149 0.0007928890860315 0.0000000000000000 0.0015872078573012
36700.0000000000000000 0.0521031201931134 0.0471801676634274 0.0025284680447526 0.0008080688776733 0.0000000000000000 0.0015864156072601
36800.0000000000000000 0.0530920035490132 0.0482060680167394 0.0024848485467453 0.0008170885313441 0.0000000000000000 0.0015839984541844
36900.0000000000000000 0.0608963926864653 0.0559773641958553 0.0024836075224804 0.0008537961813940 0.0000000000000000 0.0015816247867356
37000.0000000000000000 0.0669232391163986 0.0619186153226899 0.0025226306852738 0.0008968027951366 0.0000000000000000 0.0015851903132982
37100.0000000000000000 0.0559075377979601 0.0510258055575154 0.0024907348853045 0.0008084153725086 0.0000000000000000 0.0015825819826316
37200.0000000000000000 0.0586782684845714 0.0538250723236785 0.0024450782762425 0.0008301656206581 0.0000000000000000 0.0015779522639923
37300.0000000000000000 0.0533474981904863 0.0484558669851595 0.0025026439416961 0.0008134758070641 0.0000000000000000 0.0015755114565666
37400.0000000000000000 0.0510612428425075 0.0462349278990834 0.0024705441387453 0.0007843820513168 0.0000000000000000 0.0015713887533620
37500.0000000000000000 0.1084951341019681 0.1027519423472196 0.0032960984297117 0.0008603973612617 0.0000000000000000 0.0015866959637750
37600.0000000000000000 0.0573915633069348 0.0526817859116692 0.0023597697380638 0.0007859823790098 0.0000000000000000 0.0015640252781920
37700.0000000000000000 0.0588570353752263 0.0541851206501690 0.0023041594253106 0.0008154998198512 0.0000000000000000 0.0015522554798954
37800.0000000000000000 0.0511640208297031 0.0464992837383087 0.0023213230959925 0.0007948632315563 0.0000000000000000 0.0015485507638456
37900.0000000000000000 0.0496203127567106 0.0450007040330669 0.0022808253133520 0.0007936812499170 0.0000000000000000 0.0015451021603747
38000.0000000000000000 0.0556580863558878 0.0509912722445936 0.0022886323709131 0.0008293416765991 0.0000000000000000 0.0015488400637819
38100.0000000000000000 0.0531374743011969 0.0485221798277012 0.0022935242886287 0.0007738649308924 0.0000000000000000 0.0015479052539746
38200.0000000000000000 0.0531960024740302 0.0486300215495094 0.0022626055595361 0.0007538287601174 0.0000000000000000 0.0015495466048673
38300.0000000000000000 0.0457351359298230 0.0411738677073903 0.0022458929054642 0.0007638058713878 0.0000000000000000 0.0015515694455807
38400.0000000000000000 0.0557254656855426 0.0511148858366064 0.0022610549884148 0.0008027411614316 0.0000000000000000 0.0015467836990897
38500.0000000000000000 0.0498767155246484 0.0453892464385283 0.0021881336758448 0.0007516575703996 0.0000000000000000 0.0015476778398757
38600.0000000000000000 0.0516715728313643 0.0471714721112397 0.0021853894008721 0.0007674937720726 0.0000000000000000 0.0015472175471798
38700.0000000000000000 0.0500383732682910 0.0455693726203476 0.0021711975965677 0.0007502127923943 0.0000000000000000 0.0015475902589814
38800.0000000000000000 0.0441168351539625 0.0396872379391113 0.0021253275353710 0.0007559471617372 0.0000000000000000 0.0015483225177430
38900.0000000000000000 0.0483509999203391 0.0439108236492921 0.0021387907803876 0.0007567789763614 0.0000000000000000 0.0015446065142981
39000.0000000000000000 0.0470793027046984 0.0426577569894900 0.0021179352307869 0.0007553159931504 0.0000000000000000 0.0015482944912712
39100.0000000000000000 0.0501709722520071 0.0458129253948991 0.0020921286436786 0.0007194280660365 0.0000000000000000 0.0015464901473928
39200.0000000000000000 0.0539728241209610 0.0496025575403056 0.0020774868021856 0.0007463759345593 0.0000000000000000 0.0015464038439105
39300.0000000000000000 0.0693395134880489 0.0649350019223871 0.0020646424239290 0.0007944454623345 0.0000000000000000 0.0015454236793982
39400.0000000000000000 0.0477815213873957 0.0434115455109611 0.0020815900880228 0.0007436150604376 0.0000000000000000 0.0015447707279742
39500.0000000000000000 0.0508920358046264 0.0466030319513886 0.0020261732599661 0.0007197296368429 0.0000000000000000 0.0015431009564288
39600.0000000000000000 0.0567221274816493 0.0524594304157921 0.0020093912934993 0.0007113962759334 0.0000000000000000 0.0015419094964246
39700.0000000000000000 0.0601855279923192 0.0559639258872594 0.0019756052838918 0.0007049945199069 0.0000000000000000 0.0015410023012611
39800.0000000000000000 0.0444847865657523 0.0402656463745111 0.0019697715187497 0.0007085782548018 0.0000000000000000 0.0015407904176897
39900.0000000000000000 0.0670523597704949 0.0627966968959769 0.0019924835068582 0.0007233207636285 0.0000000000000000 0.0015398586040314
40000.0000000000000000 0.0573328703477790 0.0532171450153285 0.0018532722882518 0.0006972894517632 0.0000000000000000 0.0015651635924355
40100.0000000000000000 0.0320668114750139 0.0280533171824548 0.0018058024590661 0.0006520187287606 0.0000000000000000 0.0015556731047324
40200.0000000000000000 0.0274141144089156 0.0234866652615457 0.0017644003423746 0.0006113813399721 0.0000000000000000 0.0015516674650232
40300.0000000000000000 0.0260390251464646 0.0221544620193955 0.0017359760761161 0.0006002339523402 0.0000000000000000 0.0015483530986127
40400.0000000000000000 0.0253446176644157 0.0214991842850216 0.0017060075937738 0.0005934208396400 0.0000000000000000 0.0015460049459804
40500.0000000000000000 0.0394256316283655 0.0356189453028474 0.0016784730422671 0.0005851279228066 0.0000000000000000 0.0015430853604445
40600.0000000000000000 0.0277452022203150 0.0239026286519421 0.0017166237037017 0.0005824559259771 0.0000000000000000 0.0015434939386941
40700.0000000000000000 0.0240363809307015 0.0202428055158602 0.0016749869553510 0.0005776001791889 0.0000000000000000 0.0015409882803014
40800.0000000000000000 0.0248938211318915 0.0211141033357799 0.0016706754967142 0.0005701705833012 0.0000000000000000 0.0015388717160963
40900.0000000000000000 0.0231941346476207 0.0194201086363172 0.0016693276787710 0.0005674768569407 0.0000000000000000 0.0015372214755918
41000.0000000000000000 0.0266268212198133 0.0228280428958148 0.0016989514401740 0.0005662835428222 0.0000000000000000 0.0015335433410023
41100.0000000000000000 0.0230827323824182 0.0193460926266793 0.0016419155626876 0.0005619846567737 0.0000000000000000 0.0015327395362776
41200.0000000000000000 0.0254449092534085 0.0217110674581510 0.0016400415855760 0.0005623333801297 0.0000000000000000 0.0015314668295518
41300.0000000000000000 0.0227850549994363 0.0190820363876071 0.0016167742845945 0.0005557936717764 0.0000000000000000 0.0015304506554583
41400.0000000000000000 0.0222022725771796 0.0185246212103594 0.0015983880937136 0.0005503548151560 0.0000000000000000 0.0015289084579506
41500.0000000000000000 0.0217348756716092 0.0180801001369296 0.0015799561830738 0.0005473218678188 0.0000000000000000 0.0015274974837870
41600.0000000000000000 0.0214409355976684 0.0178092269176220 0.0015630645398093 0.0005424740791451 0.0000000000000000 0.0015261700610920
41700.0000000000000000 0.0211097481648428 0.0174991634520658 0.0015474978511161 0.0005381465424399 0.0000000000000000 0.0015249403192210
41800.0000000000000000 0.0208989919737724 0.0173057066200673 0.0015345050848509 0.0005350033491604 0.0000000000000000 0.0015237769196938
41900.0000000000000000 0.0207825838864030 0.0172100494981747 0.0015180523229702 0.0005317738536270 0.0000000000000000 0.0015227082116311
42000.0000000000000000 0.0204542647818355 0.0169031403168803 0.0015022322572488 0.0005272239504341 0.0000000000000000 0.0015216682572722
42100.0000000000000000 0.0201933104609828 0.0166598136596786 0.0014891133908268 0.0005236098712972 0.0000000000000000 0.0015207735391803
42200.0000000000000000 0.0199719196978292 0.0164534179151308 0.0014781597069032 0.0005205783305476 0.0000000000000000 0.0015197637452477
42300.0000000000000000 0.0197966904128982 0.0162971331754627 0.0014629048366620 0.0005177957530542 0.0000000000000000 0.0015188566477193
42400.0000000000000000 0.0195834738883856 0.0160985106119205 0.0014511918428406 0.0005158668425021 0.0000000000000000 0.0015179045911223
42500.0000000000000000 0.0194477751207128 0.0159819292370351 0.0014368198496135 0.0005121298786614 0.0000000000000000 0.0015168961554028
42600.0000000000000000 0.0192317663453113 0.0157807838692003 0.0014244962774269 0.0005104265442362 0.0000000000000000 0.0015160596544480
42700.0000000000000000 0.0190609655155943 0.0156263698787393 0.0014113753086576 0.0005078577811616 0.0000000000000000 0.0015153625470358
42800.0000000000000000 0.0189103967648295 0.0154921651192861 0.0013987482498145 0.0005048438393634 0.0000000000000000 0.0015146395563655
42900.0000000000000000 0.0187513075392333 0.0153483060000719 0.0013864107949447 0.0005026165250149 0.0000000000000000 0.0015139742192018
43000.0000000000000000 0.0185716451087094 0.0151845918613323 0.0013746036410335 0.0004991181011824 0.0000000000000000 0.0015133315051612
43100.0000000000000000 0.0184317608587919 0.0150583465920343 0.0013638303033089 0.0004970434221869 0.0000000000000000 0.0015125405412618
43200.0000000000000000 0.0182543710969348 0.0148963646229646 0.0013520423618246 0.0004940693747174 0.0000000000000000 0.0015118947374282
43300.0000000000000000 0.0181198341153583 0.0147785378619154 0.0013385882402791 0.0004914926385458 0.0000000000000000 0.0015112153746180
43400.0000000000000000 0.0179599077349942 0.0146315818611954 0.0013286421549721 0.0004891376198746 0.0000000000000000 0.0015105460989521
43500.0000000000000000 0.0178349651843345 0.0145213744904418 0.0013172610812355 0.0004865009646139 0.0000000000000000 0.0015098286480433
43600.0000000000000000 0.0176791157391738 0.0143787310985062 0.0013066248852821 0.0004847030584243 0.0000000000000000 0.0015090566969611
43700.0000000000000000 0.0258583477251910 0.0226343106898956 0.0012217990998807 0.0004689994603881 0.0000000000000000 0.0015332384750266
43800.0000000000000000 0.0192885792835281 0.0160521678619999 0.0012374584488794 0.0004648641370124 0.0000000000000000 0.0015340888356363
43900.0000000000000000 0.0181377048731170 0.0149102375781796 0.0012320495188768 0.0004630034002298 0.0000000000000000 0.0015324143758308
44000.0000000000000000 0.0176528303018176 0.0144346946659706 0.0012260383668336 0.0004616598715443 0.0000000000000000 0.0015304373974691
44100.0000000000000000 0.0173513124380788 0.0141449016967865 0.0012170632229026 0.0004605028928680 0.0000000000000000 0.0015288446255217
44200.0000000000000000 0.0171034559925973 0.0139074662412506 0.0012098259849167 0.0004586241364066 0.0000000000000000 0.0015275396300233
44300.0000000000000000 0.0168990652311971 0.0137132722332892 0.0012019782919663 0.0004573084992266 0.0000000000000000 0.0015265062067149
44400.0000000000000000 0.0167352424936319 0.0135603844905784 0.0011942243760995 0.0004549135648120 0.0000000000000000 0.0015257200621419
44500.0000000000000000 0.0165953566339601 0.0134305384844989 0.0011864672658112 0.0004533132224698 0.0000000000000000 0.0015250376611802
44600.0000000000000000 0.0164662444552386 0.0133107131182838 0.0011796420302072 0.0004514040772945 0.0000000000000000 0.0015244852294531
44700.0000000000000000 0.0163564191426999 0.0132095820618129 0.0011729339866227 0.0004499265545905 0.0000000000000000 0.0015239765396738
44800.0000000000000000 0.0162439213443929 0.0131054306314848 0.0011664939730132 0.0004483792975871 0.0000000000000000 0.0015236174423078
44900.0000000000000000 0.0161433532671997 0.0130125394235587 0.0011601989266570 0.0004472927612283 0.0000000000000000 0.0015233221557557
45000.0000000000000000 0.0160602417748128 0.0129374763072778 0.0011542337442627 0.0004455505863204 0.0000000000000000 0.0015229811369517
45100.0000000000000000 0.0159741625153755 0.0128586871553942 0.0011486474881916 0.0004442399690864 0.0000000000000000 0.0015225879027032
45200.0000000000000000 0.0158934411585845 0.0127847291923238 0.0011436594081196 0.0004428458719023 0.0000000000000000 0.0015222066862388
45300.0000000000000000 0.0158177208108457 0.0127160202564412 0.0011394407816368 0.0004406807267868 0.0000000000000000 0.0015215790459810
45400.0000000000000000 0.0157444939575769 0.0126497360135122 0.0011338303969763 0.0004398580920788 0.0000000000000000 0.0015210694550096
45500.0000000000000000 0.0156717279044801 0.0125832540172480 0.0011291908271398 0.0004386748783856 0.0000000000000000 0.0015206081817066
45600.0000000000000000 0.0156042404744194 0.0125231603903881 0.0011235755437332 0.0004373108814793 0.0000000000000000 0.0015201936588187
45700.0000000000000000 0.0155371268341443 0.0124627277398832 0.0011185367532964 0.0004360462374251 0.0000000000000000 0.0015198161035395
45800.0000000000000000 0.0154744308673714 0.0124061984559660 0.0011136747410049 0.0004351991125059 0.0000000000000000 0.0015193585578946
45900.0000000000000000 0.0154101050927655 0.0123480668135752 0.0011089850809304 0.0004341929217514 0.0000000000000000 0.0015188602765084
46000.0000000000000000 0.0153502721195584 0.0122956812761101 0.0011032404159435 0.0004329983585994 0.0000000000000000 0.0015183520689054
46100.0000000000000000 0.0152910521863288 0.0122425777446233 0.0010983861566976 0.0004322913994145 0.0000000000000000 0.0015177968855935
46200.0000000000000000 0.0152331936410798 0.0121908577797616 0.0010940420518888 0.0004310875964706 0.0000000000000000 0.0015172062129587
46300.0000000000000000 0.0151740877976411 0.0121385308004417 0.0010891787689075 0.0004297870850430 0.0000000000000000 0.0015165911432489
46400.0000000000000000 0.0151191022759226 0.0120895814204943 0.0010848919134278 0.0004286579043697 0.0000000000000000 0.0015159710376308
46500.0000000000000000 0.0150644176588180 0.0120405221780679 0.0010807302154205 0.0004277899004196 0.0000000000000000 0.0015153753649100
46600.0000000000000000 0.0150106871759937 0.0119929296454123 0.0010762156869928 0.0004267377535912 0.0000000000000000 0.0015148040899974
46700.0000000000000000 0.0149571560575786 0.0119454600130802 0.0010719753104493 0.0004255207801978 0.0000000000000000 0.0015141999538513
46800.0000000000000000 0.0149054911890027 0.0118995299871310 0.0010678155463187 0.0004245377605221 0.0000000000000000 0.0015136078950308
46900.0000000000000000 0.0148539255349156 0.0118537258492562 0.0010639473794422 0.0004232409395916 0.0000000000000000 0.0015130113666257
47000.0000000000000000 0.0148033302387900 0.0118084420370709 0.0010597218190146 0.0004227234792686 0.0000000000000000 0.0015124429034360
47100.0000000000000000 0.0147530837557877 0.0117634368481061 0.0010560948066575 0.0004216553497193 0.0000000000000000 0.0015118967513048
47200.0000000000000000 0.0147046359760166 0.0117209160431971 0.0010517835597899 0.0004205948460480 0.0000000000000000 0.0015113415269817
47300.0000000000000000 0.0146561009363834 0.0116776937654194 0.0010479596977560 0.0004196765333854 0.0000000000000000 0.0015107709398226
47400.0000000000000000 0.0146082000768003 0.0116350708728623 0.0010437799381663 0.0004191750232585 0.0000000000000000 0.0015101742425133
47500.0000000000000000 0.0145607999210350 0.0115935794975991 0.0010395908373410 0.0004179491641523 0.0000000000000000 0.0015096804219426
47600.0000000000000000 0.0145152440360796 0.0115528373916460 0.0010358179561918 0.0004174034536633 0.0000000000000000 0.0015091852345784
47700.0000000000000000 0.0144694023025506 0.0115120794123879 0.0010321334482015 0.0004165653802021 0.0000000000000000 0.0015086240617590
47800.0000000000000000 0.0144248136690025 0.0114729067973845 0.0010280982329956 0.0004157971859412 0.0000000000000000 0.0015080114526812
47900.0000000000000000 0.0143816969395950 0.0114347736366071 0.0010246511193029 0.0004148636548128 0.0000000000000000 0.0015074085288722
48000.0000000000000000 0.0143373772934980 0.0113963130434273 0.0010210047304191 0.0004132051895528 0.0000000000000000 0.0015068543300989
48100.0000000000000000 0.0142948914815604 0.0113595124795972 0.0010173193089832 0.0004117396626817 0.0000000000000000 0.0015063200302982
48200.0000000000000000 0.0142528991429559 0.0113225891430457 0.0010135265672915 0.0004109671735268 0.0000000000000000 0.0015058162590919
48300.0000000000000000 0.0142113655511473 0.0112857286606180 0.0010101449990353 0.0004101676439551 0.0000000000000000 0.0015053242475388
48400.0000000000000000 0.0141700197826919 0.0112496408843746 0.0010061618419919 0.0004093936871757 0.0000000000000000 0.0015048233691496
48500.0000000000000000 0.0141290569556623 0.0112133246096008 0.0010032035221376 0.0004082457447155 0.0000000000000000 0.0015042830792085
48600.0000000000000000 0.0140892058741933 0.0111780552787837 0.0009997737735220 0.0004075856632130 0.0000000000000000 0.0015037911586745
48700.0000000000000000 0.0140497712833926 0.0111434648841687 0.0009963466408849 0.0004066516605806 0.0000000000000000 0.0015033080977585
48800.0000000000000000 0.0140107408282180 0.0111087968117389 0.0009931268726558 0.0004059295276572 0.0000000000000000 0.0015028876161660
48900.0000000000000000 0.0139719756291975 0.0110743652030130 0.0009900193129109 0.0004051373517179 0.0000000000000000 0.0015024537615558
49000.0000000000000000 0.0139333148890300 0.0110404997499821 0.0009865033599934 0.0004043183042636 0.0000000000000000 0.0015019934747909
49100.0000000000000000 0.0138952717858192 0.0110069927737511 0.0009832029434030 0.0004035719041302 0.0000000000000000 0.0015015041645350
49200.0000000000000000 0.0138575814442132 0.0109731995413042 0.0009803649433914 0.0004028631530408 0.0000000000000000 0.0015011538064768
49300.0000000000000000 0.0138213958934114 0.0109410689545091 0.0009772556271910 0.0004022175181200 0.0000000000000000 0.0015008537935913
49400.0000000000000000 0.0137854306658476 0.0109090081019922 0.0009744141211852 0.0004014426591769 0.0000000000000000 0.0015005657834933
49500.0000000000000000 0.0137500616410044 0.0108776090931341 0.0009714292606749 0.0004007006656580 0.0000000000000000 0.0015003226215374
49600.0000000000000000 0.0137157374882412 0.0108473572527123 0.0009685334738301 0.0003998457962422 0.0000000000000000 0.0015000009654566
49700.0000000000000000 0.0136808060176969 0.0108164948657864 0.0009655475740578 0.0003990481148493 0.0000000000000000 0.0014997154630034
49800.0000000000000000 0.0136476847870127 0.0107867875101415 0.0009630812678479 0.0003983708076537 0.0000000000000000 0.0014994452013696
49900.0000000000000000 0.0136162039341141 0.0107592681539833 0.0009603184093335 0.0003975826512403 0.0000000000000000 0.0014990347195570
50000.0000000000000000 0.0135852975944142 0.0107323218381606 0.0009574335495647 0.0003969502573833 0.0000000000000000 0.0014985919493056


==> figures/parametric_shape_inference/cylinder4/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0106892879666763
100.0000000000000000 0.0107932074883209
150.0000000000000000 0.0109020814180228
200.0000000000000000 0.0113929791950899
250.0000000000000000 0.0110377807018443
300.0000000000000000 0.0108220740738972
350.0000000000000000 0.0114861566050981
400.0000000000000000 0.0113456218802031
450.0000000000000000 0.0112387163907740
500.0000000000000000 0.0111756587904233
550.0000000000000000 0.0111496982703126
600.0000000000000000 0.0111575654557908
650.0000000000000000 0.0111982992225329
700.0000000000000000 0.0112725451747393
750.0000000000000000 0.0113827193348071
800.0000000000000000 0.0115313555208483
850.0000000000000000 0.0117155103400817
900.0000000000000000 0.0119304951321009
950.0000000000000000 0.0121461018002530
1000.0000000000000000 0.0123758790172560
1050.0000000000000000 0.0126580863005593
1100.0000000000000000 0.0130098801376761
1150.0000000000000000 0.0132551712435781
1200.0000000000000000 0.0135909272695947
1250.0000000000000000 0.0140637836114304
1300.0000000000000000 0.0143239505616282
1350.0000000000000000 0.0142368323230940
1400.0000000000000000 0.0143210567627852
1450.0000000000000000 0.0143721708568407
1500.0000000000000000 0.0144228639451628
1550.0000000000000000 0.0145086876819141
1600.0000000000000000 0.0145168673830851
1650.0000000000000000 0.0145577393201916
1700.0000000000000000 0.0145340952239905
1750.0000000000000000 0.0146389840601775
1800.0000000000000000 0.0146725858599075
1850.0000000000000000 0.0146681814246903
1900.0000000000000000 0.0147451417971084
1950.0000000000000000 0.0147671738005641
2000.0000000000000000 0.0147980973891005
2050.0000000000000000 0.0148154651735265
2100.0000000000000000 0.0148405556307791
2150.0000000000000000 0.0149167197828447
2200.0000000000000000 0.0148785226417017
2250.0000000000000000 0.0148944562147799
2300.0000000000000000 0.0149282405871987
2350.0000000000000000 0.0149173669312264
2400.0000000000000000 0.0149742389279248
2450.0000000000000000 0.0152789142435620
2500.0000000000000000 0.0156004724809804
2550.0000000000000000 0.0158637704396604
2600.0000000000000000 0.0161299139511344
2650.0000000000000000 0.0163998337849782
2700.0000000000000000 0.0166762604422421
2750.0000000000000000 0.0169519394175303
2800.0000000000000000 0.0173665417698882
2850.0000000000000000 0.0179109131221625
2900.0000000000000000 0.0184029648266217
2950.0000000000000000 0.0188479268242886
3000.0000000000000000 0.0189863218701728
3050.0000000000000000 0.0190269033327462
3100.0000000000000000 0.0190571756563027
3150.0000000000000000 0.0190850563997228
3200.0000000000000000 0.0191117272713637
3250.0000000000000000 0.0191377900108260
3300.0000000000000000 0.0191636088995178
3350.0000000000000000 0.0191881282392996
3400.0000000000000000 0.0192074942009750
3450.0000000000000000 0.0192434868973715
3500.0000000000000000 0.0192503682520320
3550.0000000000000000 0.0192770121799717
3600.0000000000000000 0.0192781607479011
3650.0000000000000000 0.0193283862821263
3700.0000000000000000 0.0193135161466619
3750.0000000000000000 0.0193482106020330
3800.0000000000000000 0.0193687954512425
3850.0000000000000000 0.0193772681403416
3900.0000000000000000 0.0193723775733438
3950.0000000000000000 0.0193968532046235
4000.0000000000000000 0.0198533039560754
4050.0000000000000000 0.0201521652075935
4100.0000000000000000 0.0204777132499093
4150.0000000000000000 0.0207710702986232
4200.0000000000000000 0.0210215761175022
4250.0000000000000000 0.0215240584025637
4300.0000000000000000 0.0221930826702127
4350.0000000000000000 0.0227953738618953
4400.0000000000000000 0.0233296756538836
4450.0000000000000000 0.0236185518969975
4500.0000000000000000 0.0236725676255262
4550.0000000000000000 0.0236996707350643
4600.0000000000000000 0.0237235015182110
4650.0000000000000000 0.0237368609563569
4700.0000000000000000 0.0237561643953033
4750.0000000000000000 0.0237774335374011
4800.0000000000000000 0.0237928395439394
4850.0000000000000000 0.0238217128632907
4900.0000000000000000 0.0238159651820019
4950.0000000000000000 0.0238315376229757
5000.0000000000000000 0.0238315675866187
5050.0000000000000000 0.0238549221857842
5100.0000000000000000 0.0238693157343814
5150.0000000000000000 0.0238775080552850
5200.0000000000000000 0.0238902278478850
5250.0000000000000000 0.0238863905947055
5300.0000000000000000 0.0239060646685579
5350.0000000000000000 0.0239067384345407
5400.0000000000000000 0.0239266627579993
5450.0000000000000000 0.0239141593965084
5500.0000000000000000 0.0242767298529518
5550.0000000000000000 0.0244639618421297
5600.0000000000000000 0.0246597896645680
5650.0000000000000000 0.0248413529531844
5700.0000000000000000 0.0250098812324138
5750.0000000000000000 0.0251614162336949
5800.0000000000000000 0.0252903981776565
5850.0000000000000000 0.0255398950738783
5900.0000000000000000 0.0260488525141366
5950.0000000000000000 0.0265151641390994
6000.0000000000000000 0.0269439525331611
6050.0000000000000000 0.0273360411375647
6100.0000000000000000 0.0277478238731304
6150.0000000000000000 0.0281393154611121
6200.0000000000000000 0.0282787807286450
6250.0000000000000000 0.0283014391320413
6300.0000000000000000 0.0283145278579867
6350.0000000000000000 0.0283251831392213
6400.0000000000000000 0.0283344543509802
6450.0000000000000000 0.0283499982087010
6500.0000000000000000 0.0283914145781493
6550.0000000000000000 0.0283635544921857
6600.0000000000000000 0.0283568643274188
6650.0000000000000000 0.0283408013512096
6700.0000000000000000 0.0283755196888852
6750.0000000000000000 0.0283702417243733
6800.0000000000000000 0.0283843998711616
6850.0000000000000000 0.0283946371187271
6900.0000000000000000 0.0283908250548840
6950.0000000000000000 0.0284028572184078
7000.0000000000000000 0.0284207349884826
7050.0000000000000000 0.0284056786258169
7100.0000000000000000 0.0284178118807205
7150.0000000000000000 0.0284206726006220
7200.0000000000000000 0.0284227812673328
7250.0000000000000000 0.0284301671768169
7300.0000000000000000 0.0284014033277700
7350.0000000000000000 0.0284411122272102
7400.0000000000000000 0.0284507669051249
7450.0000000000000000 0.0284484627502329
7500.0000000000000000 0.0284524537602013
7550.0000000000000000 0.0284340197590959
7600.0000000000000000 0.0284564706350991
7650.0000000000000000 0.0284556386408955
7700.0000000000000000 0.0284677035658974
7750.0000000000000000 0.0284696446322906
7800.0000000000000000 0.0284708374000535
7850.0000000000000000 0.0284586310735717
7900.0000000000000000 0.0284748613674948
7950.0000000000000000 0.0284764666230691
8000.0000000000000000 0.0284907574451930
8050.0000000000000000 0.0284895726664055
8100.0000000000000000 0.0285012727271335
8150.0000000000000000 0.0284916239514383
8200.0000000000000000 0.0285262523446177
8250.0000000000000000 0.0285001535999307
8300.0000000000000000 0.0285005990230942
8350.0000000000000000 0.0285073281200438
8400.0000000000000000 0.0284967853899105
8450.0000000000000000 0.0285078518026678
8500.0000000000000000 0.0284820509651983
8550.0000000000000000 0.0285167900124236
8600.0000000000000000 0.0285164773602025
8650.0000000000000000 0.0285329154761002
8700.0000000000000000 0.0285191213848037
8750.0000000000000000 0.0285198312600285
8800.0000000000000000 0.0285206603113757
8850.0000000000000000 0.0285279042533842
8900.0000000000000000 0.0285438747273908
8950.0000000000000000 0.0285337786898056
9000.0000000000000000 0.0285342141315280
9050.0000000000000000 0.0285380905852770
9100.0000000000000000 0.0285362036350840
9150.0000000000000000 0.0285334552202898
9200.0000000000000000 0.0285355937676585
9250.0000000000000000 0.0285429129844731
9300.0000000000000000 0.0285387194861694
9350.0000000000000000 0.0285487806716033
9400.0000000000000000 0.0285733279972705
9450.0000000000000000 0.0285528315870303
9500.0000000000000000 0.0285972171010361
9550.0000000000000000 0.0288612468396500
9600.0000000000000000 0.0289152910999992
9650.0000000000000000 0.0290134345521558
9700.0000000000000000 0.0291094714449631
9750.0000000000000000 0.0292029106348570
9800.0000000000000000 0.0292933637372751
9850.0000000000000000 0.0293803930423722
9900.0000000000000000 0.0294634424104250
9950.0000000000000000 0.0295417318049812
10000.0000000000000000 0.0296141451332706
10050.0000000000000000 0.0296794848076787
10100.0000000000000000 0.0297370774597445
10150.0000000000000000 0.0300231042806985
10200.0000000000000000 0.0303387497603164
10250.0000000000000000 0.0306624822294474
10300.0000000000000000 0.0309691336788595
10350.0000000000000000 0.0312609457682429
10400.0000000000000000 0.0315319019930165
10450.0000000000000000 0.0318713210551191
10500.0000000000000000 0.0321840270290940
10550.0000000000000000 0.0324683569008689
10600.0000000000000000 0.0327296651692535
10650.0000000000000000 0.0329182601353448
10700.0000000000000000 0.0329495968848059
10750.0000000000000000 0.0329441538048546
10800.0000000000000000 0.0329397747602756
10850.0000000000000000 0.0329644043722062
10900.0000000000000000 0.0329647864599761
10950.0000000000000000 0.0329735971579480
11000.0000000000000000 0.0329680968169630
11050.0000000000000000 0.0329725196214743
11100.0000000000000000 0.0329325149604891
11150.0000000000000000 0.0329733231198541
11200.0000000000000000 0.0329833016985711
11250.0000000000000000 0.0330189587970178
11300.0000000000000000 0.0329909632549433
11350.0000000000000000 0.0330048965224002
11400.0000000000000000 0.0329872911730165
11450.0000000000000000 0.0329974616945324
11500.0000000000000000 0.0330063887791500
11550.0000000000000000 0.0330042341707455
11600.0000000000000000 0.0330654971255978
11650.0000000000000000 0.0330092595757607
11700.0000000000000000 0.0330116885959303
11750.0000000000000000 0.0329710874674795
11800.0000000000000000 0.0330168094927600
11850.0000000000000000 0.0330206165513644
11900.0000000000000000 0.0330472312022680
11950.0000000000000000 0.0330220285822114
12000.0000000000000000 0.0330290027283159
12050.0000000000000000 0.0330254428591583
12100.0000000000000000 0.0330334767203619
12150.0000000000000000 0.0330423933993086
12200.0000000000000000 0.0330274601733193
12250.0000000000000000 0.0330407234124231
12300.0000000000000000 0.0330611213150589
12350.0000000000000000 0.0330445741399297
12400.0000000000000000 0.0330251384041285
12450.0000000000000000 0.0330496371401142
12500.0000000000000000 0.0330603085068629
12550.0000000000000000 0.0330541384045849
12600.0000000000000000 0.0330454686336995
12650.0000000000000000 0.0330589283262037
12700.0000000000000000 0.0330337613481257
12750.0000000000000000 0.0330622514744442
12800.0000000000000000 0.0330288534920087
12850.0000000000000000 0.0330670942401691
12900.0000000000000000 0.0330744807924458
12950.0000000000000000 0.0330675400577550
13000.0000000000000000 0.0330743521210316
13050.0000000000000000 0.0330581825343461
13100.0000000000000000 0.0330784764850538
13150.0000000000000000 0.0330828939456007
13200.0000000000000000 0.0330821406903561
13250.0000000000000000 0.0330829672295534
13300.0000000000000000 0.0330970821240288
13350.0000000000000000 0.0330858456595847
13400.0000000000000000 0.0330887759855085
13450.0000000000000000 0.0330482760738186
13500.0000000000000000 0.0330932928575021
13550.0000000000000000 0.0330937729753020
13600.0000000000000000 0.0331097644318526
13650.0000000000000000 0.0330939577846322
13700.0000000000000000 0.0331004948726919
13750.0000000000000000 0.0330895811315003
13800.0000000000000000 0.0331034101975802
13850.0000000000000000 0.0331195150188175
13900.0000000000000000 0.0331048775283804
13950.0000000000000000 0.0331018151316573
14000.0000000000000000 0.0331072014830542
14050.0000000000000000 0.0331068678744820
14100.0000000000000000 0.0331083529993785
14150.0000000000000000 0.0331205119594649
14200.0000000000000000 0.0331295437136593
14250.0000000000000000 0.0331200597757846
14300.0000000000000000 0.0330917653386943
14350.0000000000000000 0.0331147980187675
14400.0000000000000000 0.0331200058883029
14450.0000000000000000 0.0331231131965926
14500.0000000000000000 0.0331243328964226
14550.0000000000000000 0.0331244879370404
14600.0000000000000000 0.0331455883683874
14650.0000000000000000 0.0331286356057595
14700.0000000000000000 0.0331287317707212
14750.0000000000000000 0.0330905126012486
14800.0000000000000000 0.0331262514032445
14850.0000000000000000 0.0331317036672397
14900.0000000000000000 0.0331217405542655
14950.0000000000000000 0.0331314082752524
15000.0000000000000000 0.0331347865313785
15050.0000000000000000 0.0331366625028639
15100.0000000000000000 0.0331361911827140
15150.0000000000000000 0.0331392816354302
15200.0000000000000000 0.0331429085444210
15250.0000000000000000 0.0331407582162957
15300.0000000000000000 0.0331427941725187
15350.0000000000000000 0.0331300475743488
15400.0000000000000000 0.0331438139472517
15450.0000000000000000 0.0331482185900229
15500.0000000000000000 0.0331572052791999
15550.0000000000000000 0.0331488412529036
15600.0000000000000000 0.0331015877630035
15650.0000000000000000 0.0331454695106429
15700.0000000000000000 0.0331508203743684
15750.0000000000000000 0.0331089234479314
15800.0000000000000000 0.0331555860793633
15850.0000000000000000 0.0331519502353539
15900.0000000000000000 0.0331424866120863
15950.0000000000000000 0.0331532815179796
16000.0000000000000000 0.0331650580489980
16050.0000000000000000 0.0331718123488048
16100.0000000000000000 0.0331635393789121
16150.0000000000000000 0.0331836777432290
16200.0000000000000000 0.0331569287054362
16250.0000000000000000 0.0331363313690640
16300.0000000000000000 0.0331570709746618
16350.0000000000000000 0.0331667783787482
16400.0000000000000000 0.0331393284394964
16450.0000000000000000 0.0331594469886908
16500.0000000000000000 0.0331796851436691
16550.0000000000000000 0.0331613804761787
16600.0000000000000000 0.0334595862399308
16650.0000000000000000 0.0335087083061827
16700.0000000000000000 0.0334926555693933
16750.0000000000000000 0.0335280632430086
16800.0000000000000000 0.0335700228339524
16850.0000000000000000 0.0336127914271769
16900.0000000000000000 0.0336550874467030
16950.0000000000000000 0.0336962580025093
17000.0000000000000000 0.0337358222188657
17050.0000000000000000 0.0337733157245697
17100.0000000000000000 0.0338082970314469
17150.0000000000000000 0.0338404968048011
17200.0000000000000000 0.0338698343196937
17250.0000000000000000 0.0339092314917743
17300.0000000000000000 0.0339559903262709
17350.0000000000000000 0.0340006096125177
17400.0000000000000000 0.0340437931795091
17450.0000000000000000 0.0340855968427164
17500.0000000000000000 0.0341257149789888
17550.0000000000000000 0.0341637651057922
17600.0000000000000000 0.0341992253111135
17650.0000000000000000 0.0343713658959695
17700.0000000000000000 0.0345986683803961
17750.0000000000000000 0.0348168617747744
17800.0000000000000000 0.0350296581717707
17850.0000000000000000 0.0352372739917512
17900.0000000000000000 0.0354396533314500
17950.0000000000000000 0.0356361969376585
18000.0000000000000000 0.0358356055372553
18050.0000000000000000 0.0360936402861488
18100.0000000000000000 0.0363299405606766
18150.0000000000000000 0.0365479493223904
18200.0000000000000000 0.0367538182034176
18250.0000000000000000 0.0369758613025735
18300.0000000000000000 0.0371801092509942
18350.0000000000000000 0.0373717528081506
18400.0000000000000000 0.0375507221707713
18450.0000000000000000 0.0375856574799760
18500.0000000000000000 0.0375606104073172
18550.0000000000000000 0.0375606107412643
18600.0000000000000000 0.0375348720244909
18650.0000000000000000 0.0375679053487397
18700.0000000000000000 0.0375471202066162
18750.0000000000000000 0.0375801713769792
18800.0000000000000000 0.0375585452848114
18850.0000000000000000 0.0375744648990413
18900.0000000000000000 0.0375795456406678
18950.0000000000000000 0.0375174881274881
19000.0000000000000000 0.0375266100645725
19050.0000000000000000 0.0375489708619897
19100.0000000000000000 0.0375326883431125
19150.0000000000000000 0.0375859384005417
19200.0000000000000000 0.0375493989534744
19250.0000000000000000 0.0375739708661886
19300.0000000000000000 0.0375060608782327
19350.0000000000000000 0.0375446695506265
19400.0000000000000000 0.0375497590690590
19450.0000000000000000 0.0375659380561654
19500.0000000000000000 0.0375302919373766
19550.0000000000000000 0.0375678736939187
19600.0000000000000000 0.0375648122598773
19650.0000000000000000 0.0375250351495971
19700.0000000000000000 0.0374313091605466
19750.0000000000000000 0.0373045027211154
19800.0000000000000000 0.0372104252851538
19850.0000000000000000 0.0371258607322207
19900.0000000000000000 0.0370763981099897
19950.0000000000000000 0.0370618239335915
20000.0000000000000000 0.0370724495895870
20050.0000000000000000 0.0370842382521004
20100.0000000000000000 0.0370925509016352
20150.0000000000000000 0.0370994675832461
20200.0000000000000000 0.0371102529849334
20250.0000000000000000 0.0371154168786314
20300.0000000000000000 0.0371223390796611
20350.0000000000000000 0.0371397248579482
20400.0000000000000000 0.0371544574162975
20450.0000000000000000 0.0371667071074325
20500.0000000000000000 0.0371854958097340
20550.0000000000000000 0.0372174366771306
20600.0000000000000000 0.0372516277010604
20650.0000000000000000 0.0373022641102406
20700.0000000000000000 0.0373570925679492
20750.0000000000000000 0.0374139616670053
20800.0000000000000000 0.0374691941784097
20850.0000000000000000 0.0375262299078786
20900.0000000000000000 0.0375783541579228
20950.0000000000000000 0.0375915347859251
21000.0000000000000000 0.0376000285357283
21050.0000000000000000 0.0376077862397193
21100.0000000000000000 0.0376165627796172
21150.0000000000000000 0.0376255146685661
21200.0000000000000000 0.0376342246060473
21250.0000000000000000 0.0376430213048431
21300.0000000000000000 0.0376524643419195
21350.0000000000000000 0.0376614439009080
21400.0000000000000000 0.0376700145318373
21450.0000000000000000 0.0376784858938011
21500.0000000000000000 0.0376919861729181
21550.0000000000000000 0.0376788315839323
21600.0000000000000000 0.0377086048565275
21650.0000000000000000 0.0377195423280228
21700.0000000000000000 0.0377296723251541
21750.0000000000000000 0.0377420949714612
21800.0000000000000000 0.0377127158432960
21850.0000000000000000 0.0377046074589692
21900.0000000000000000 0.0377473158719705
21950.0000000000000000 0.0377106001923539
22000.0000000000000000 0.0377529050479890
22050.0000000000000000 0.0377379849401908
22100.0000000000000000 0.0377336490975700
22150.0000000000000000 0.0377725048298873
22200.0000000000000000 0.0377745904514064
22250.0000000000000000 0.0377350096100890
22300.0000000000000000 0.0377845081534984
22350.0000000000000000 0.0377893847630732
22400.0000000000000000 0.0377955670802185
22450.0000000000000000 0.0377876376980305
22500.0000000000000000 0.0377865011825237
22550.0000000000000000 0.0378074380732926
22600.0000000000000000 0.0378085964922817
22650.0000000000000000 0.0378030339296081
22700.0000000000000000 0.0378097470734967
22750.0000000000000000 0.0377932478145595
22800.0000000000000000 0.0378065467481116
22850.0000000000000000 0.0378077573708814
22900.0000000000000000 0.0377931927825721
22950.0000000000000000 0.0378214754836826
23000.0000000000000000 0.0382470524825149
23050.0000000000000000 0.0382805272795813
23100.0000000000000000 0.0383079487404886
23150.0000000000000000 0.0383427584179176
23200.0000000000000000 0.0383796602726985
23250.0000000000000000 0.0384191108019050
23300.0000000000000000 0.0384619754371327
23350.0000000000000000 0.0385034802322665
23400.0000000000000000 0.0385441390311861
23450.0000000000000000 0.0385837399166266
23500.0000000000000000 0.0386227483194969
23550.0000000000000000 0.0386595241233161
23600.0000000000000000 0.0386946168709531
23650.0000000000000000 0.0387257910301901
23700.0000000000000000 0.0390534620765613
23750.0000000000000000 0.0391370634318967
23800.0000000000000000 0.0392201761724856
23850.0000000000000000 0.0392978405684406
23900.0000000000000000 0.0393771587724812
23950.0000000000000000 0.0394634560460397
24000.0000000000000000 0.0395496998447678
24050.0000000000000000 0.0396376952067055
24100.0000000000000000 0.0397262766684068
24150.0000000000000000 0.0398088646628140
24200.0000000000000000 0.0399164989798900
24250.0000000000000000 0.0399989151500599
24300.0000000000000000 0.0400675893608370
24350.0000000000000000 0.0398123076400063
24400.0000000000000000 0.0402793277196499
24450.0000000000000000 0.0403610239666418
24500.0000000000000000 0.0405243687902501
24550.0000000000000000 0.0405708783357205
24600.0000000000000000 0.0406279577350020
24650.0000000000000000 0.0406832662626975
24700.0000000000000000 0.0407361256233968
24750.0000000000000000 0.0407872410599376
24800.0000000000000000 0.0408366320901683
24850.0000000000000000 0.0408852522706751
24900.0000000000000000 0.0409333701670468
24950.0000000000000000 0.0409808614600319
25000.0000000000000000 0.0410281281915806
25050.0000000000000000 0.0410766759113986
25100.0000000000000000 0.0411296282110586
25150.0000000000000000 0.0411868622814941
25200.0000000000000000 0.0412451164081643
25250.0000000000000000 0.0413083417165499
25300.0000000000000000 0.0413779459203596
25350.0000000000000000 0.0414455140586170
25400.0000000000000000 0.0415116189146523
25450.0000000000000000 0.0415723854603356
25500.0000000000000000 0.0416349415377232
25550.0000000000000000 0.0416925150003657
25600.0000000000000000 0.0417405043362649
25650.0000000000000000 0.0417644347375938
25700.0000000000000000 0.0418545467299466
25750.0000000000000000 0.0419045907768811
25800.0000000000000000 0.0419325410722461
25850.0000000000000000 0.0419777915723147
25900.0000000000000000 0.0419446567420088
25950.0000000000000000 0.0418941045328705
26000.0000000000000000 0.0420121262448762
26050.0000000000000000 0.0418882502981644
26100.0000000000000000 0.0419660225040678
26150.0000000000000000 0.0419631317769375
26200.0000000000000000 0.0420740272669258
26250.0000000000000000 0.0421140891201967
26300.0000000000000000 0.0421534046314502
26350.0000000000000000 0.0421918111433154
26400.0000000000000000 0.0422306813216343
26450.0000000000000000 0.0422727911682043
26500.0000000000000000 0.0422940003083069
26550.0000000000000000 0.0423079389227088
26600.0000000000000000 0.0423187332331071
26650.0000000000000000 0.0423277961359839
26700.0000000000000000 0.0423363889746756
26750.0000000000000000 0.0423443554423616
26800.0000000000000000 0.0423512455912105
26850.0000000000000000 0.0423281192306152
26900.0000000000000000 0.0423611322531194
26950.0000000000000000 0.0424115467042186
27000.0000000000000000 0.0423729969469272
27050.0000000000000000 0.0423234523208293
27100.0000000000000000 0.0423834357778606
27150.0000000000000000 0.0423854678189066
27200.0000000000000000 0.0423926558264251
27250.0000000000000000 0.0423888293096312
27300.0000000000000000 0.0423965182606832
27350.0000000000000000 0.0424520122909323
27400.0000000000000000 0.0424060165844828
27450.0000000000000000 0.0424354788614179
27500.0000000000000000 0.0424171953806471
27550.0000000000000000 0.0424258828820035
27600.0000000000000000 0.0424287682600325
27650.0000000000000000 0.0424377541811624
27700.0000000000000000 0.0424243736053578
27750.0000000000000000 0.0423649845545847
27800.0000000000000000 0.0424282268937610
27850.0000000000000000 0.0424368011775333
27900.0000000000000000 0.0424483948610404
27950.0000000000000000 0.0424423735863222
28000.0000000000000000 0.0427469296274029
28050.0000000000000000 0.0427137202052435
28100.0000000000000000 0.0427100458696160
28150.0000000000000000 0.0427269050702785
28200.0000000000000000 0.0427478573948053
28250.0000000000000000 0.0427691443488522
28300.0000000000000000 0.0427891125666424
28350.0000000000000000 0.0428088477482495
28400.0000000000000000 0.0428292953600530
28450.0000000000000000 0.0428495641437144
28500.0000000000000000 0.0428700772348125
28550.0000000000000000 0.0428910495415567
28600.0000000000000000 0.0429122575233405
28650.0000000000000000 0.0429337466342905
28700.0000000000000000 0.0429555716962459
28750.0000000000000000 0.0429780867514156
28800.0000000000000000 0.0430006647990576
28850.0000000000000000 0.0430237764604791
28900.0000000000000000 0.0430461021126392
28950.0000000000000000 0.0430680144885718
29000.0000000000000000 0.0430910782493860
29050.0000000000000000 0.0431200365373258
29100.0000000000000000 0.0431346158428548
29150.0000000000000000 0.0431552278872764
29200.0000000000000000 0.0431823807736630
29250.0000000000000000 0.0431947510816447
29300.0000000000000000 0.0432305694245676
29350.0000000000000000 0.0432463594677644
29400.0000000000000000 0.0436277558195143
29450.0000000000000000 0.0436555945215803
29500.0000000000000000 0.0437064292261711
29550.0000000000000000 0.0437558038298484
29600.0000000000000000 0.0438096494825707
29650.0000000000000000 0.0438611833160978
29700.0000000000000000 0.0439101796940609
29750.0000000000000000 0.0439567551405589
29800.0000000000000000 0.0440022449316668
29850.0000000000000000 0.0440469123925330
29900.0000000000000000 0.0440907449454139
29950.0000000000000000 0.0441330892693729
30000.0000000000000000 0.0441741956078614
30050.0000000000000000 0.0442142567919206
30100.0000000000000000 0.0442522393815994
30150.0000000000000000 0.0443049861185483
30200.0000000000000000 0.0442872007862129
30250.0000000000000000 0.0443904741515966
30300.0000000000000000 0.0444522232481218
30350.0000000000000000 0.0445117095809750
30400.0000000000000000 0.0447411910392847
30450.0000000000000000 0.0448109280759120
30500.0000000000000000 0.0448703337948806
30550.0000000000000000 0.0449270173056373
30600.0000000000000000 0.0449811645836218
30650.0000000000000000 0.0450317569733412
30700.0000000000000000 0.0450800750268326
30750.0000000000000000 0.0451246776488583
30800.0000000000000000 0.0451683297018363
30850.0000000000000000 0.0452114885798373
30900.0000000000000000 0.0452555511145315
30950.0000000000000000 0.0452944667966340
31000.0000000000000000 0.0453671883234760
31050.0000000000000000 0.0453743008435526
31100.0000000000000000 0.0454092081684858
31150.0000000000000000 0.0454541106057506
31200.0000000000000000 0.0454898666637934
31250.0000000000000000 0.0455351463875826
31300.0000000000000000 0.0455750824219895
31350.0000000000000000 0.0456520240084649
31400.0000000000000000 0.0456609132283237
31450.0000000000000000 0.0457068939821732
31500.0000000000000000 0.0457835554046439
31550.0000000000000000 0.0458029249749987
31600.0000000000000000 0.0459063557703447
31650.0000000000000000 0.0458958066166260
31700.0000000000000000 0.0459383297180605
31750.0000000000000000 0.0459830747152373
31800.0000000000000000 0.0460400317664874
31850.0000000000000000 0.0460664479474358
31900.0000000000000000 0.0461253079651949
31950.0000000000000000 0.0461331738003520
32000.0000000000000000 0.0461976965671966
32050.0000000000000000 0.0460490924731201
32100.0000000000000000 0.0463528179054669
32150.0000000000000000 0.0463612047281242
32200.0000000000000000 0.0463903185569008
32250.0000000000000000 0.0464233425006289
32300.0000000000000000 0.0464561833687592
32350.0000000000000000 0.0465285016152388
32400.0000000000000000 0.0465412556608107
32450.0000000000000000 0.0465592107400254
32500.0000000000000000 0.0465796205880326
32550.0000000000000000 0.0466031916349901
32600.0000000000000000 0.0466264483615821
32650.0000000000000000 0.0466509317714235
32700.0000000000000000 0.0466589454552944
32750.0000000000000000 0.0466992079795473
32800.0000000000000000 0.0467209587926512
32850.0000000000000000 0.0467525994433887
32900.0000000000000000 0.0467723916573660
32950.0000000000000000 0.0467901863857533
33000.0000000000000000 0.0468229006207429
33050.0000000000000000 0.0468497730823411
33100.0000000000000000 0.0468534508337668
33150.0000000000000000 0.0469023238585509
33200.0000000000000000 0.0468121410596200
33250.0000000000000000 0.0467473237911513
33300.0000000000000000 0.0468028006957554
33350.0000000000000000 0.0468385285171875
33400.0000000000000000 0.0468656995932912
33450.0000000000000000 0.0468892970358851
33500.0000000000000000 0.0469111760661715
33550.0000000000000000 0.0469319584447593
33600.0000000000000000 0.0469310709169632
33650.0000000000000000 0.0469244681526256
33700.0000000000000000 0.0469482099401788
33750.0000000000000000 0.0469569988309689
33800.0000000000000000 0.0469639287005450
33850.0000000000000000 0.0469703057069195
33900.0000000000000000 0.0469764243996533
33950.0000000000000000 0.0469817009618774
34000.0000000000000000 0.0469867092911581
34050.0000000000000000 0.0469897925918849
34100.0000000000000000 0.0466392655229342
34150.0000000000000000 0.0468767449227441
34200.0000000000000000 0.0469247069828816
34250.0000000000000000 0.0469289779042456
34300.0000000000000000 0.0469432876723953
34350.0000000000000000 0.0469569565139396
34400.0000000000000000 0.0469646921495500
34450.0000000000000000 0.0469714631100861
34500.0000000000000000 0.0469777711702722
34550.0000000000000000 0.0469832925459045
34600.0000000000000000 0.0469889638002667
34650.0000000000000000 0.0469940934877100
34700.0000000000000000 0.0470003662508484
34750.0000000000000000 0.0470044144523983
34800.0000000000000000 0.0470271560712322
34850.0000000000000000 0.0470071992985116
34900.0000000000000000 0.0470122878569413
34950.0000000000000000 0.0470238927827495
35000.0000000000000000 0.0470158643071265
35050.0000000000000000 0.0470239999815042
35100.0000000000000000 0.0470538859269981
35150.0000000000000000 0.0470273500058187
35200.0000000000000000 0.0470370759562417
35250.0000000000000000 0.0470351284947886
35300.0000000000000000 0.0470495346176062
35350.0000000000000000 0.0470385423789976
35400.0000000000000000 0.0470342159260177
35450.0000000000000000 0.0470462810632490
35500.0000000000000000 0.0470428486463593
35550.0000000000000000 0.0470584864208986
35600.0000000000000000 0.0470610680591667
35650.0000000000000000 0.0470510228351042
35700.0000000000000000 0.0470546647312995
35750.0000000000000000 0.0470465174798358
35800.0000000000000000 0.0470529184647584
35850.0000000000000000 0.0470472984167625
35900.0000000000000000 0.0470727970156906
35950.0000000000000000 0.0470588552746108
36000.0000000000000000 0.0470754757471183
36050.0000000000000000 0.0470694540638801
36100.0000000000000000 0.0470748548714585
36150.0000000000000000 0.0470889019905616
36200.0000000000000000 0.0470820856539447
36250.0000000000000000 0.0470801892092635
36300.0000000000000000 0.0470713010303408
36350.0000000000000000 0.0470768693014200
36400.0000000000000000 0.0470824147210830
36450.0000000000000000 0.0470806012157533
36500.0000000000000000 0.0470761712561051
36550.0000000000000000 0.0470646856226803
36600.0000000000000000 0.0471045774860089
36650.0000000000000000 0.0470820575018194
36700.0000000000000000 0.0470808860609947
36750.0000000000000000 0.0470803179818149
36800.0000000000000000 0.0470830198934705
36850.0000000000000000 0.0471007694409942
36900.0000000000000000 0.0470950768739054
36950.0000000000000000 0.0471183649724338
37000.0000000000000000 0.0470968252481590
37050.0000000000000000 0.0470845244710255
37100.0000000000000000 0.0470999110647197
37150.0000000000000000 0.0471016936455571
37200.0000000000000000 0.0470991581307817
37250.0000000000000000 0.0471063946045418
37300.0000000000000000 0.0471009886650790
37350.0000000000000000 0.0471151298467753
37400.0000000000000000 0.0471145326094248
37450.0000000000000000 0.0471182387905781
37500.0000000000000000 0.0474290944027962
37550.0000000000000000 0.0473995526985400
37600.0000000000000000 0.0473832066329079
37650.0000000000000000 0.0473741856211723
37700.0000000000000000 0.0473722137437909
37750.0000000000000000 0.0473737836187294
37800.0000000000000000 0.0473771527728537
37850.0000000000000000 0.0473826337604485
37900.0000000000000000 0.0473891705489599
37950.0000000000000000 0.0473968808894253
38000.0000000000000000 0.0474054952273042
38050.0000000000000000 0.0474143168126252
38100.0000000000000000 0.0474229429971348
38150.0000000000000000 0.0474323077815250
38200.0000000000000000 0.0474416803361583
38250.0000000000000000 0.0474516244058762
38300.0000000000000000 0.0474613449501375
38350.0000000000000000 0.0474720868866620
38400.0000000000000000 0.0474823869346314
38450.0000000000000000 0.0474940550871029
38500.0000000000000000 0.0475035625284650
38550.0000000000000000 0.0475127542746893
38600.0000000000000000 0.0475177374870737
38650.0000000000000000 0.0475347145363608
38700.0000000000000000 0.0475402947989436
38750.0000000000000000 0.0475889701246470
38800.0000000000000000 0.0475629626174468
38850.0000000000000000 0.0475658393008075
38900.0000000000000000 0.0475864106231807
38950.0000000000000000 0.0475886892709944
39000.0000000000000000 0.0476098549772692
39050.0000000000000000 0.0476478449233987
39100.0000000000000000 0.0476337985217363
39150.0000000000000000 0.0476318736618499
39200.0000000000000000 0.0476300613682226
39250.0000000000000000 0.0476580100850190
39300.0000000000000000 0.0476609898517346
39350.0000000000000000 0.0476825799252977
39400.0000000000000000 0.0476907537071039
39450.0000000000000000 0.0477005865857399
39500.0000000000000000 0.0477528786602087
39550.0000000000000000 0.0477257725550734
39600.0000000000000000 0.0477788119460854
39650.0000000000000000 0.0477459020415474
39700.0000000000000000 0.0478060303326850
39750.0000000000000000 0.0477719227066908
39800.0000000000000000 0.0477790143517278
39850.0000000000000000 0.0477847801681890
39900.0000000000000000 0.0478034300229378
39950.0000000000000000 0.0482254142964192
40000.0000000000000000 0.0481519999245302
40050.0000000000000000 0.0481677170069038
40100.0000000000000000 0.0481863205175000
40150.0000000000000000 0.0482053622267701
40200.0000000000000000 0.0482238868226202
40250.0000000000000000 0.0482418750603943
40300.0000000000000000 0.0482592451138266
40350.0000000000000000 0.0482763442034069
40400.0000000000000000 0.0482926159886106
40450.0000000000000000 0.0483078682473805
40500.0000000000000000 0.0483041334758919
40550.0000000000000000 0.0483110302528173
40600.0000000000000000 0.0482971465444248
40650.0000000000000000 0.0483001293467870
40700.0000000000000000 0.0483143194265514
40750.0000000000000000 0.0483040217142258
40800.0000000000000000 0.0483042098476310
40850.0000000000000000 0.0483024472089493
40900.0000000000000000 0.0483161829832510
40950.0000000000000000 0.0483084275434477
41000.0000000000000000 0.0483029516956466
41050.0000000000000000 0.0483259516322879
41100.0000000000000000 0.0483124942986598
41150.0000000000000000 0.0483058481023808
41200.0000000000000000 0.0483415313615472
41250.0000000000000000 0.0483730734660203
41300.0000000000000000 0.0483940888456219
41350.0000000000000000 0.0484137167501989
41400.0000000000000000 0.0484321623135262
41450.0000000000000000 0.0484497234243599
41500.0000000000000000 0.0484665666811078
41550.0000000000000000 0.0484827880172057
41600.0000000000000000 0.0484985655172973
41650.0000000000000000 0.0485141502855095
41700.0000000000000000 0.0485293550908152
41750.0000000000000000 0.0485440527206822
41800.0000000000000000 0.0485583997612328
41850.0000000000000000 0.0485741939253258
41900.0000000000000000 0.0485891765007885
41950.0000000000000000 0.0486034586503983
42000.0000000000000000 0.0486172549800054
42050.0000000000000000 0.0486306049736820
42100.0000000000000000 0.0486437041667953
42150.0000000000000000 0.0486563524185629
42200.0000000000000000 0.0486688079122210
42250.0000000000000000 0.0486810517447889
42300.0000000000000000 0.0486930408428449
42350.0000000000000000 0.0487049784127461
42400.0000000000000000 0.0487168611377185
42450.0000000000000000 0.0487285805803639
42500.0000000000000000 0.0487400983231281
42550.0000000000000000 0.0487514321607272
42600.0000000000000000 0.0487631452617217
42650.0000000000000000 0.0487749282585187
42700.0000000000000000 0.0487865015891985
42750.0000000000000000 0.0487979150853419
42800.0000000000000000 0.0488091817087308
42850.0000000000000000 0.0488205038686699
42900.0000000000000000 0.0488321278902375
42950.0000000000000000 0.0488437689257705
43000.0000000000000000 0.0488552182716872
43050.0000000000000000 0.0488664940003473
43100.0000000000000000 0.0488776152705616
43150.0000000000000000 0.0488889380312174
43200.0000000000000000 0.0489009097433692
43250.0000000000000000 0.0489133382732423
43300.0000000000000000 0.0489252423769319
43350.0000000000000000 0.0489367672908349
43400.0000000000000000 0.0489480913618301
43450.0000000000000000 0.0489591622348668
43500.0000000000000000 0.0489699668896780
43550.0000000000000000 0.0489804639448547
43600.0000000000000000 0.0489907400744739
43650.0000000000000000 0.0491619203430571
43700.0000000000000000 0.0491583785993279
43750.0000000000000000 0.0491612881631678
43800.0000000000000000 0.0491656366701947
43850.0000000000000000 0.0491717303653582
43900.0000000000000000 0.0491780795378590
43950.0000000000000000 0.0491839210224736
44000.0000000000000000 0.0491901602016942
44050.0000000000000000 0.0491964905741478
44100.0000000000000000 0.0492028413843390
44150.0000000000000000 0.0492092211019255
44200.0000000000000000 0.0492155559042612
44250.0000000000000000 0.0492216583569046
44300.0000000000000000 0.0492277294106551
44350.0000000000000000 0.0492337717500243
44400.0000000000000000 0.0492397662703876
44450.0000000000000000 0.0492456949050864
44500.0000000000000000 0.0492515606301289
44550.0000000000000000 0.0492573555284202
44600.0000000000000000 0.0492630963221986
44650.0000000000000000 0.0492687885438140
44700.0000000000000000 0.0492744288813430
44750.0000000000000000 0.0492800007419636
44800.0000000000000000 0.0492854911388798
44850.0000000000000000 0.0492908464030937
44900.0000000000000000 0.0492961028920543
44950.0000000000000000 0.0493012787260722
45000.0000000000000000 0.0493063778254202
45050.0000000000000000 0.0493114016541758
45100.0000000000000000 0.0493163468765105
45150.0000000000000000 0.0493212217574471
45200.0000000000000000 0.0493260458090758
45250.0000000000000000 0.0493308193114598
45300.0000000000000000 0.0493355414796962
45350.0000000000000000 0.0493401855310755
45400.0000000000000000 0.0493448452398905
45450.0000000000000000 0.0493494860273653
45500.0000000000000000 0.0493541103685464
45550.0000000000000000 0.0493587432892446
45600.0000000000000000 0.0493633540873775
45650.0000000000000000 0.0493679324015890
45700.0000000000000000 0.0493724745648281
45750.0000000000000000 0.0493769809933363
45800.0000000000000000 0.0493814583246254
45850.0000000000000000 0.0493859110138937
45900.0000000000000000 0.0493903386705700
45950.0000000000000000 0.0493947707043004
46000.0000000000000000 0.0493992083596493
46050.0000000000000000 0.0494036217304674
46100.0000000000000000 0.0494080047213591
46150.0000000000000000 0.0494123576940549
46200.0000000000000000 0.0494166899848912
46250.0000000000000000 0.0494209981825332
46300.0000000000000000 0.0494252859777418
46350.0000000000000000 0.0494295508919095
46400.0000000000000000 0.0494337898950367
46450.0000000000000000 0.0494380139168580
46500.0000000000000000 0.0494422164030399
46550.0000000000000000 0.0494463952655225
46600.0000000000000000 0.0494505608722071
46650.0000000000000000 0.0494546747308173
46700.0000000000000000 0.0494587564841023
46750.0000000000000000 0.0494628269065269
46800.0000000000000000 0.0494668879855760
46850.0000000000000000 0.0494709368267906
46900.0000000000000000 0.0494750029627272
46950.0000000000000000 0.0494790532672226
47000.0000000000000000 0.0494830838839772
47050.0000000000000000 0.0494870898053877
47100.0000000000000000 0.0494911107056537
47150.0000000000000000 0.0494951169845006
47200.0000000000000000 0.0494990990743020
47250.0000000000000000 0.0495030634724170
47300.0000000000000000 0.0495070183980831
47350.0000000000000000 0.0495109582405676
47400.0000000000000000 0.0495148745325547
47450.0000000000000000 0.0495187739398139
47500.0000000000000000 0.0495226592477031
47550.0000000000000000 0.0495265293503148
47600.0000000000000000 0.0495303877652199
47650.0000000000000000 0.0495342267247196
47700.0000000000000000 0.0495380469850321
47750.0000000000000000 0.0495418485123229
47800.0000000000000000 0.0495456250862912
47850.0000000000000000 0.0495493810547076
47900.0000000000000000 0.0495531170511811
47950.0000000000000000 0.0495568312454162
48000.0000000000000000 0.0495605437093378
48050.0000000000000000 0.0495642696016144
48100.0000000000000000 0.0495679680055556
48150.0000000000000000 0.0495716416329649
48200.0000000000000000 0.0495752944887159
48250.0000000000000000 0.0495789228239486
48300.0000000000000000 0.0495825275123039
48350.0000000000000000 0.0495861107903409
48400.0000000000000000 0.0495896688729013
48450.0000000000000000 0.0495932121622178
48500.0000000000000000 0.0495967579296648
48550.0000000000000000 0.0496003598015047
48600.0000000000000000 0.0496039996204224
48650.0000000000000000 0.0496076404742078
48700.0000000000000000 0.0496112394416519
48750.0000000000000000 0.0496147829798512
48800.0000000000000000 0.0496182909623892
48850.0000000000000000 0.0496217707927223
48900.0000000000000000 0.0496252984778881
48950.0000000000000000 0.0496288894775199
49000.0000000000000000 0.0496324102852602
49050.0000000000000000 0.0496358814892270
49100.0000000000000000 0.0496393143232825
49150.0000000000000000 0.0496427154694869
49200.0000000000000000 0.0496460786598535
49250.0000000000000000 0.0496493384748330
49300.0000000000000000 0.0496525416587352
49350.0000000000000000 0.0496557150717384
49400.0000000000000000 0.0496588616245308
49450.0000000000000000 0.0496620617520703
49500.0000000000000000 0.0496652351490178
49550.0000000000000000 0.0496683594146327
49600.0000000000000000 0.0496714705088649
49650.0000000000000000 0.0496745575317407
49700.0000000000000000 0.0496776189333248
49750.0000000000000000 0.0496806526417739
49800.0000000000000000 0.0496836135458930
49850.0000000000000000 0.0496864824411952
49900.0000000000000000 0.0496893161115432
49950.0000000000000000 0.0496922058658143
50000.0000000000000000 0.0496950763385205


==> figures/parametric_shape_inference/cylinder4/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder4/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder4/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3758099715167700 0.4551039915487750 100.0000000000000000 0.4083572413780853 0.6236234290231648 0.1788915734236314
0.3436865842727511 0.4431673331603733 200.0000000000000000 0.2789523270400792 0.1482607187472812 0.1806946719799114
0.3596695843210866 0.5063378953317095 300.0000000000000000 0.2977941704649096 0.1446247042134639 0.1805444979933784
0.3607290718255369 0.5079644404589940 400.0000000000000000 0.2981996323165759 0.1433763474651285 0.1807286695166443
0.3581705229955925 0.5053238907087805 500.0000000000000000 0.2973227920057357 0.1462265803023436 0.1795701740162262
0.3501960158369761 0.4957582765806001 600.0000000000000000 0.2933785511302036 0.1525132697540006 0.1750466423492377
0.3334546482607744 0.4755916565836270 700.0000000000000000 0.2828918656054107 0.1586926584534939 0.1638284991237478
0.3140923446734803 0.4490332856810402 800.0000000000000000 0.2672032369848077 0.1586676436300801 0.1470196739546305
0.2961754390182717 0.4219618537545108 900.0000000000000000 0.2507979634974874 0.1517660207117644 0.1332885405054026
0.2727557255361827 0.3901205801427981 1000.0000000000000000 0.2333210432928635 0.1378090866878340 0.1325987808046393
0.2551623454846653 0.3549294144850665 1100.0000000000000000 0.2164002399125808 0.1180483896362554 0.1374608100443359
0.2425786891729369 0.3320221896797358 1200.0000000000000000 0.2017687823377961 0.0998905867877500 0.1325836637107618
0.2162432153650121 0.3088853814980471 1300.0000000000000000 0.1861672821133724 0.0920212815477836 0.1275192500426468
0.1923318064366934 0.2918156761138154 1400.0000000000000000 0.1745401069728489 0.0917670953216307 0.1222458500192560
0.1760923595686257 0.2833037221665290 1500.0000000000000000 0.1670099779153082 0.0922987955582595 0.1163450343678184
0.1660279564454304 0.2774435832590468 1600.0000000000000000 0.1614769506460351 0.0908443515638925 0.1115919113157705
0.1599885918096784 0.2720886403841696 1700.0000000000000000 0.1569215996752341 0.0884633114395683 0.1071458550675202
0.1570029955185278 0.2658269876723274 1800.0000000000000000 0.1530493060350085 0.0868129995738540 0.1025542413753246
0.1552960151169659 0.2588861004134806 1900.0000000000000000 0.1496014369161413 0.0861690481075081 0.0980545840266107
0.1540330240086013 0.2512213626812932 2000.0000000000000000 0.1466895773078943 0.0868946951745502 0.0946092273671323
0.1538671128184202 0.2436159302710497 2100.0000000000000000 0.1446820600274455 0.0883381115128130 0.0929070855074990
0.1546840651226952 0.2383834785825765 2200.0000000000000000 0.1440029604737892 0.0896311237657651 0.0933131744241203
0.1555206069510124 0.2355890017916044 2300.0000000000000000 0.1444392729156876 0.0905260110969310 0.0961214718232027
0.1557647366075384 0.2342095548067965 2400.0000000000000000 0.1452144270119040 0.0908810626716724 0.1000023539616089
0.1548456156702002 0.2332187455019739 2500.0000000000000000 0.1456548449565467 0.0908263752368217 0.1037286434171907
0.1521800064920802 0.2329650471084578 2600.0000000000000000 0.1455601684759493 0.0903736207749141 0.1067219995283450
0.1487982138619800 0.2336436652108475 2700.0000000000000000 0.1448793183627271 0.0894486257827338 0.1076267685953470
0.1451207530006385 0.2341711099068886 2800.0000000000000000 0.1434521735689554 0.0881852114656159 0.1063316199026788
0.1420962808766449 0.2346430303194476 2900.0000000000000000 0.1418411234748080 0.0869630855913312 0.1036620971118082
0.1405503381773616 0.2353139484910872 3000.0000000000000000 0.1404714552872429 0.0856543484969320 0.1003671859835909
0.1415774145941810 0.2377907992451006 3100.0000000000000000 0.1401906729277906 0.0842175783043512 0.0971768995675298
0.1443377229199181 0.2452198589446118 3200.0000000000000000 0.1410203887027072 0.0815922709388010 0.0929317020074980
0.1435195610012324 0.2490751433991631 3300.0000000000000000 0.1393988459147532 0.0802627859479494 0.0847378933106676
0.1424196862240602 0.2511495936893772 3400.0000000000000000 0.1377854310960272 0.0799557234433807 0.0776167210272909
0.1416165433751543 0.2509933110189619 3500.0000000000000000 0.1361726509736942 0.0791933302890464 0.0728874192116143
0.1400233047987410 0.2489551491989300 3600.0000000000000000 0.1341001211421181 0.0774256683210603 0.0699963622497410
0.1377303555042471 0.2463519858671686 3700.0000000000000000 0.1317792733234490 0.0751290492682786 0.0679057026541017
0.1348819243499819 0.2426406799687534 3800.0000000000000000 0.1290027614153602 0.0724916455491403 0.0659967957935651
0.1317328047730144 0.2371423068458250 3900.0000000000000000 0.1257097207780154 0.0699602139038564 0.0640035575893658
0.1285889264895281 0.2303622433823850 4000.0000000000000000 0.1221257472219331 0.0676493432539520 0.0619024757618672
0.1251778315356929 0.2225802057659992 4100.0000000000000000 0.1182065025579444 0.0653944071151239 0.0596735658149615
0.1216886313671638 0.2142456138858444 4200.0000000000000000 0.1141682200664442 0.0632418495825627 0.0574967854302060
0.1183009960442457 0.2059428645045988 4300.0000000000000000 0.1103088085167582 0.0613284676863723 0.0556629058318159
0.1152021986614750 0.1983428325635577 4400.0000000000000000 0.1068703592821061 0.0597546886101332 0.0541817172932584
0.1124320349213944 0.1916994664967391 4500.0000000000000000 0.1038982831769509 0.0585232176224287 0.0529384136672415
0.1104346024086961 0.1863280965847936 4600.0000000000000000 0.1017023145101577 0.0576063821948285 0.0524401768523128
0.1095669865280069 0.1828207586153992 4700.0000000000000000 0.1005419694331791 0.0569569546211730 0.0528231779681372
0.1092968019122505 0.1806039702783462 4800.0000000000000000 0.0999335090094454 0.0565492618130434 0.0532840020341416
0.1093150548035077 0.1793155725137366 4900.0000000000000000 0.0996400354798667 0.0563260789381372 0.0536034356640855
0.1094414998150468 0.1785657885273472 5000.0000000000000000 0.0995019595495756 0.0562081748383608 0.0537923750175475
0.1095605338892419 0.1780727496384720 5100.0000000000000000 0.0994152844838487 0.0561587864206995 0.0538690679869815
0.1097436850660360 0.1778251827392349 5200.0000000000000000 0.0993972121537851 0.0561408227848705 0.0538791580249988
0.1099269103310981 0.1776995859913414 5300.0000000000000000 0.0994064201654819 0.0561634617790791 0.0538357225604090
0.1100267091979556 0.1776125309351297 5400.0000000000000000 0.0993982254778527 0.0562016662764807 0.0537519955018446
0.1101533343706419 0.1776276149712163 5500.0000000000000000 0.0994200234254731 0.0562715924635820 0.0536275518964519
0.1102257301800226 0.1776679850782757 5600.0000000000000000 0.0994241216863310 0.0563277992382449 0.0534749722487809
0.1102461784040273 0.1777121663496582 5700.0000000000000000 0.0994125077090715 0.0563954390003441 0.0532962470822563
0.1102418722499511 0.1777749314450039 5800.0000000000000000 0.0993943178508478 0.0564633511281621 0.0530971165802741
0.1101819977363377 0.1778259137426847 5900.0000000000000000 0.0993597762646485 0.0565100877068709 0.0529211058727009
0.1101468154202693 0.1779095761541124 6000.0000000000000000 0.0993421510048284 0.0565902056799032 0.0527220067650288
0.1100839117064050 0.1779893556198395 6100.0000000000000000 0.0993193339063276 0.0566475659195941 0.0525565023794715
0.1100502406138344 0.1781237989024727 6200.0000000000000000 0.0993132091854369 0.0566991950820126 0.0523796021434281
0.1099653282983882 0.1782035227513525 6300.0000000000000000 0.0992849807288037 0.0567007302878600 0.0522703415776139
0.1098664611388228 0.1782542513625685 6400.0000000000000000 0.0992530167983991 0.0567078931337575 0.0521834615584476
0.1097712726052838 0.1783113603643141 6500.0000000000000000 0.0992286685024732 0.0567064548527966 0.0521255861874981
0.1097968341555201 0.1785332931960550 6600.0000000000000000 0.0992516357909505 0.0567404411765012 0.0519359746357259
0.1097528230445972 0.1786683792793992 6700.0000000000000000 0.0992751282924173 0.0567192974982435 0.0519600133474291
0.1095515201996316 0.1785743547522923 6800.0000000000000000 0.0992088894228664 0.0567087997885403 0.0520008829510013
0.1095107093689135 0.1787311908313561 6900.0000000000000000 0.0992507088524568 0.0567372320219303 0.0520237031876271
0.1094685416721215 0.1789002113005966 7000.0000000000000000 0.0992958619351487 0.0567720642579664 0.0520426305099103
0.1094525789722861 0.1791189990418308 7100.0000000000000000 0.0993670617329640 0.0568208634654719 0.0520758054522672
0.1096410744486625 0.1796681097739227 7200.0000000000000000 0.0995544211844086 0.0569283069765034 0.0519801935385460
0.1095249172845601 0.1797871299210013 7300.0000000000000000 0.0995876671165912 0.0570107844418601 0.0520278368189433
0.1095623051679798 0.1801409540431397 7400.0000000000000000 0.0996991278753486 0.0571123160129880 0.0519809362772868
0.1093684038231221 0.1801832292115947 7500.0000000000000000 0.0996661357679436 0.0571467854949898 0.0519661245420679
0.1096337789215280 0.1807823761304273 7600.0000000000000000 0.0999367199499158 0.0572400779590430 0.0520906467886650
0.1096388316110840 0.1811397271057824 7700.0000000000000000 0.1000218033628616 0.0574225611125853 0.0518860936219946
0.1098034941269547 0.1815991570463089 7800.0000000000000000 0.1001915238109555 0.0575030280786922 0.0518604159918664
0.1096407499828274 0.1816605585017473 7900.0000000000000000 0.1001707651887899 0.0575672593051031 0.0518144929654819
0.1095518023595427 0.1817464502398566 8000.0000000000000000 0.1001757540970628 0.0576107100018560 0.0517940537869959
0.1095938352542982 0.1820260213262576 8100.0000000000000000 0.1002436550877092 0.0576141682024403 0.0517405955678407
0.1092685323961145 0.1817497088536933 8200.0000000000000000 0.1000965723032535 0.0575905831289438 0.0517774648342623
0.1090757612847771 0.1816022089900822 8300.0000000000000000 0.0999982858438062 0.0575134102135397 0.0518017628868258
0.1085063951186272 0.1808987375391595 8400.0000000000000000 0.0996697728058837 0.0573718960588355 0.0519020625069127
0.1082754599714390 0.1805966161607057 8500.0000000000000000 0.0995005366668994 0.0571378615727877 0.0519922089626654
0.1072163449729241 0.1792573533549680 8600.0000000000000000 0.0988232394645585 0.0568514601772327 0.0519677993531092
0.1060988154832726 0.1776197130106980 8700.0000000000000000 0.0979804451377012 0.0561772315215034 0.0520260205353309
0.1027752432907872 0.1729817381528150 8800.0000000000000000 0.0955152497155554 0.0549626923134722 0.0513413251051471
0.0996484679005962 0.1679298232938193 8900.0000000000000000 0.0928593696912009 0.0537016150502917 0.0501575725200963
0.0976782750414763 0.1647377352459142 9000.0000000000000000 0.0911681499046201 0.0527865790889371 0.0494700102421529
0.0958979905515536 0.1619539814807025 9100.0000000000000000 0.0896869833789330 0.0520154028485841 0.0488805586348919
0.0947695255098427 0.1601484428371690 9200.0000000000000000 0.0886426684326313 0.0514633636805686 0.0481893417029449
0.0933039126155918 0.1579226427396638 9300.0000000000000000 0.0874351818665534 0.0507514195452530 0.0477627525657049
0.0924938108521860 0.1566712392697990 9400.0000000000000000 0.0866730150418919 0.0503537881875629 0.0471732218580197
0.0917535601436969 0.1554273985918219 9500.0000000000000000 0.0859450733482403 0.0498703094930659 0.0467290251643762
0.0909730139483493 0.1541805233805910 9600.0000000000000000 0.0852433469348497 0.0494067959909684 0.0464130544194903
0.0901793392739259 0.1529314036297466 9700.0000000000000000 0.0845683890459077 0.0490809299793560 0.0460818833006024
0.0895587784942625 0.1519072161604562 9800.0000000000000000 0.0840025166001059 0.0487636248059417 0.0457804469397633
0.0890237389374075 0.1509850648242758 9900.0000000000000000 0.0834935345869886 0.0484557285719937 0.0455096060142773
0.0886144478710473 0.1502157386080609 10000.0000000000000000 0.0830881937498222 0.0481663561223864 0.0453562323977944
0.0881489881004208 0.1493797106943188 10100.0000000000000000 0.0826486077364128 0.0479784056792660 0.0450873264716457
0.0873921682029325 0.1482091315202241 10200.0000000000000000 0.0820645788661642 0.0476754584178146 0.0449815573236857
0.0870153624818938 0.1475253297495177 10300.0000000000000000 0.0817163028516665 0.0475122964223276 0.0448122227529270
0.0865670113526778 0.1467095681196342 10400.0000000000000000 0.0813129932093702 0.0472973336621861 0.0446780597029826
0.0861673580123892 0.1460187948360760 10500.0000000000000000 0.0809449108967797 0.0470967480543071 0.0444967426843465
0.0856343465954938 0.1451432686006958 10600.0000000000000000 0.0805336152225139 0.0469211057166228 0.0444357399772433
0.0852065388443090 0.1444060279929123 10700.0000000000000000 0.0801776952226230 0.0467643137897192 0.0443339002635516
0.0848346175655264 0.1437539786071962 10800.0000000000000000 0.0798569890570697 0.0466177978192921 0.0442215622362639
0.0844205491537966 0.1430642235476181 10900.0000000000000000 0.0795210096030349 0.0464692703776152 0.0441299953331098
0.0841546825092524 0.1425968114514693 11000.0000000000000000 0.0792803091888044 0.0463559030715999 0.0440138397228959
0.0837519267699916 0.1419018514211718 11100.0000000000000000 0.0789523044661542 0.0462639200781492 0.0438915195953042
0.0833503805432792 0.1412150445900811 11200.0000000000000000 0.0786216411149368 0.0461180376928842 0.0438031016335027
0.0832189218198346 0.1408249031319154 11300.0000000000000000 0.0784316803557451 0.0459983678457032 0.0436845286255272
0.0829576680564310 0.1404656031089197 11400.0000000000000000 0.0782263187909328 0.0459524263433834 0.0435295776549970
0.0821926569789971 0.1392810913226925 11500.0000000000000000 0.0776814545410407 0.0457642855233792 0.0434877843390941
0.0817814564543580 0.1385307353003675 11600.0000000000000000 0.0773397457923450 0.0456767076953796 0.0433700837192750
0.0817452609600910 0.1384154105345870 11700.0000000000000000 0.0772373510941992 0.0456134131464586 0.0431753197356602
0.0811537441647680 0.1374934935860506 11800.0000000000000000 0.0767934197399178 0.0454255636410208 0.0431008775678317
0.0810286747273599 0.1371274817866946 11900.0000000000000000 0.0766055004000166 0.0453450400946346 0.0429208049913771
0.0808851420996128 0.1368307976052857 12000.0000000000000000 0.0764390158895424 0.0452634359145977 0.0427766879386732
0.0799271095690487 0.1354370844610717 12100.0000000000000000 0.0757840103511310 0.0450378737919923 0.0427339735824113
0.0796915655773759 0.1350111420777708 12200.0000000000000000 0.0755520501632117 0.0449821521311647 0.0425233408665356
0.0793422713100854 0.1344137676283403 12300.0000000000000000 0.0752524103826419 0.0448866148275626 0.0423669877645791
0.0788214386189563 0.1336012582142438 12400.0000000000000000 0.0748467904997988 0.0447643498305149 0.0422001153354804
0.0785151036520428 0.1330177378091737 12500.0000000000000000 0.0745551877393109 0.0446571707191012 0.0420307387769261
0.0780752810153950 0.1323097507414612 12600.0000000000000000 0.0741951231839186 0.0445124793626644 0.0418829816161538
0.0773015682026958 0.1312640176202494 12700.0000000000000000 0.0736736096138058 0.0444075124453329 0.0417213401869450
0.0772960781639773 0.1309864333596804 12800.0000000000000000 0.0735147863730756 0.0443118541121743 0.0414647798564705
0.0766893885705394 0.1300588392898137 12900.0000000000000000 0.0730536011643031 0.0441241692371043 0.0413420075597548
0.0761775895048473 0.1292967720612578 13000.0000000000000000 0.0726567749431787 0.0440560763317245 0.0410966618748854
0.0758419553420932 0.1285916771656501 13100.0000000000000000 0.0723022331055092 0.0438739029272919 0.0409013969870017
0.0752756204315335 0.1277770512033237 13200.0000000000000000 0.0718806084361554 0.0437631559681674 0.0407066061415971
0.0748618143605462 0.1270753985272526 13300.0000000000000000 0.0715185866389853 0.0436551397531504 0.0404819939149918
0.0741903886685808 0.1260563134185641 13400.0000000000000000 0.0710076800080518 0.0434496406075684 0.0403343773374938
0.0738242946187626 0.1254164141266594 13500.0000000000000000 0.0706707222618112 0.0433646484290633 0.0400775318727594
0.0733696274586164 0.1246626516125368 13600.0000000000000000 0.0702704867330380 0.0432191224242527 0.0398305454367459
0.0728032401684419 0.1237968597066029 13700.0000000000000000 0.0698243386975268 0.0430861707400340 0.0396110841750282
0.0724051898832481 0.1230642621430787 13800.0000000000000000 0.0694355671659362 0.0429330619031057 0.0393397547343123
0.0716883392923397 0.1220942149532544 13900.0000000000000000 0.0689365834478454 0.0428184050691061 0.0391453744766812
0.0712139544413042 0.1213106561566608 14000.0000000000000000 0.0685247070199447 0.0426589932250132 0.0389152242568005
0.0708300220697020 0.1206768123589278 14100.0000000000000000 0.0681751715874997 0.0425360671604907 0.0386577847608784
0.0700740534607768 0.1195962610934499 14200.0000000000000000 0.0676262081270632 0.0424147413596861 0.0384197765943401
0.0697515059559438 0.1189659398031917 14300.0000000000000000 0.0672835604886775 0.0422671607085309 0.0381496354870434
0.0692679541390611 0.1181890612885943 14400.0000000000000000 0.0668606643194932 0.0420771798836597 0.0379084619666577
0.0687331597190188 0.1173742492639273 14500.0000000000000000 0.0664386500283668 0.0419328479745728 0.0377143431559482
0.0681553032629329 0.1164845974100875 14600.0000000000000000 0.0659624343460749 0.0417793994518164 0.0374304372594626
0.0677538390911863 0.1158376232284369 14700.0000000000000000 0.0656050132150776 0.0416449997692214 0.0371835907714659
0.0673734777188872 0.1151885097065362 14800.0000000000000000 0.0652449151485614 0.0414782959011896 0.0369393772676325
0.0667587701624860 0.1143079080852211 14900.0000000000000000 0.0647871964988434 0.0413413969688344 0.0367407107788322
0.0661352379217849 0.1133408003900050 15000.0000000000000000 0.0643223653389432 0.0411416442009457 0.0366717788430371
0.0656771110543827 0.1126784160899825 15100.0000000000000000 0.0639233458609879 0.0410360792481650 0.0363017770514215
0.0653481825817977 0.1120949826746100 15200.0000000000000000 0.0635997449452632 0.0408930926187080 0.0360627219059370
0.0649671833244936 0.1115156104882266 15300.0000000000000000 0.0632605082324868 0.0407442552428348 0.0358149838743921
0.0644208746546111 0.1106839732831051 15400.0000000000000000 0.0628400404346963 0.0406099783157697 0.0356453354852994
0.0639960722987023 0.1100500285688050 15500.0000000000000000 0.0624813492651082 0.0404774795636282 0.0354018166292972
0.0637997444966646 0.1097062168441713 15600.0000000000000000 0.0622576443815305 0.0403806236118746 0.0351439925734114
0.0630229444847339 0.1086630578145017 15700.0000000000000000 0.0617310290786538 0.0402168389778475 0.0350212750375321
0.0628398206306291 0.1082520262226410 15800.0000000000000000 0.0615008397322477 0.0400853903466339 0.0348261217290868
0.0624190108791667 0.1076290613864259 15900.0000000000000000 0.0611542350855424 0.0399561863778023 0.0346126816987747
0.0624275769294078 0.1074803326756618 16000.0000000000000000 0.0610059242744968 0.0398160350729425 0.0342997524199753
0.0618567533757195 0.1067729266667652 16100.0000000000000000 0.0606461736006400 0.0397644353574417 0.0341905790026338
0.0611969819301924 0.1058161601853094 16200.0000000000000000 0.0601615251237584 0.0396130124185719 0.0340199459609600
0.0610416103618956 0.1054326580314867 16300.0000000000000000 0.0599382717120238 0.0394150237613770 0.0338637946933360
0.0607665949620082 0.1049662702392976 16400.0000000000000000 0.0596879505514626 0.0393284575342532 0.0336904794702914
0.0603269385554119 0.1044567435107115 16500.0000000000000000 0.0593747333834540 0.0391975003135169 0.0335177511541758
0.0597461212145347 0.1036914595146715 16600.0000000000000000 0.0589889094055584 0.0390993408505048 0.0334187160425225
0.0595721977279502 0.1033692225350586 16700.0000000000000000 0.0588020586222732 0.0389871686909620 0.0332796455351220
0.0592948511433349 0.1030045650905016 16800.0000000000000000 0.0585681748350628 0.0388964017452346 0.0330768813611799
0.0588670327599000 0.1023698899051176 16900.0000000000000000 0.0582408340141508 0.0387575360689952 0.0329688773225907
0.0586255597451140 0.1019938670600105 17000.0000000000000000 0.0580245088587028 0.0386574563115889 0.0328211523180979
0.0582493840188913 0.1014863254636467 17100.0000000000000000 0.0577495590826518 0.0385607143025428 0.0327018125455264
0.0578568648251693 0.1010781012948758 17200.0000000000000000 0.0574985924480328 0.0385708103484685 0.0324885933236174
0.0577865253485844 0.1007955823525352 17300.0000000000000000 0.0573414560955104 0.0383719201539884 0.0324117965269335
0.0574246066614044 0.1003150969650823 17400.0000000000000000 0.0570922476144944 0.0383223207720565 0.0323069660594344
0.0568816381067698 0.0994768187458120 17500.0000000000000000 0.0566812884490660 0.0381009783507158 0.0322657185929663
0.0568665511789257 0.0994556459946860 17600.0000000000000000 0.0566212872290188 0.0380402423117181 0.0321227094307454
0.0566080592456167 0.0989896133753712 17700.0000000000000000 0.0563723298092930 0.0378548259379908 0.0320368206781934
0.0564440722569772 0.0988619758946872 17800.0000000000000000 0.0562786489483550 0.0378990930575936 0.0319094545841619
0.0560964370617054 0.0983062610908880 17900.0000000000000000 0.0559999208191674 0.0377723106202014 0.0318246745038747
0.0558868276148075 0.0980229009836052 18000.0000000000000000 0.0558261368528176 0.0376535265499954 0.0317412922628623
0.0553156568531186 0.0972768168612514 18100.0000000000000000 0.0554593931852175 0.0375415564219959 0.0317035426045041
0.0554629212316315 0.0974324479959241 18200.0000000000000000 0.0554940763156567 0.0375350918653590 0.0315458441697122
0.0551038994266915 0.0969810731154199 18300.0000000000000000 0.0552620724426919 0.0374852846335174 0.0314780325951388
0.0551362300960948 0.0969281484336078 18400.0000000000000000 0.0552057286860645 0.0373847704068659 0.0313737658076894
0.0548919712109551 0.0966085544832683 18500.0000000000000000 0.0550323482777683 0.0373225408910285 0.0313063265258213
0.0545815457478044 0.0961513729872271 18600.0000000000000000 0.0547992137595763 0.0372271630704823 0.0312367732327916
0.0545157024235006 0.0960384761419585 18700.0000000000000000 0.0547149751852228 0.0371811826119073 0.0311245395635249
0.0543356491861914 0.0957574332060960 18800.0000000000000000 0.0545683688930308 0.0370854007301990 0.0310949924496369
0.0540664801354752 0.0953919264794244 18900.0000000000000000 0.0543803199851951 0.0370368319887066 0.0310260413371742
0.0539899011238228 0.0952687987288775 19000.0000000000000000 0.0542951267422151 0.0369647471760064 0.0309570599401536
0.0538462941466629 0.0950032842885570 19100.0000000000000000 0.0541653362018675 0.0369162407677249 0.0308955256045253
0.0533154341927937 0.0943390605191235 19200.0000000000000000 0.0538602270731995 0.0367868820331564 0.0309995315477244
0.0534625224114897 0.0944563703269944 19300.0000000000000000 0.0538636665956569 0.0367472145694663 0.0307885590746773
0.0534973900835697 0.0944492057873022 19400.0000000000000000 0.0538359163193467 0.0366719853301502 0.0307250840763648
0.0532106690670884 0.0941511391415478 19500.0000000000000000 0.0536841540075197 0.0366888106722214 0.0306859971492212
0.0531279860410262 0.0938784726219417 19600.0000000000000000 0.0535527396232235 0.0365363098415670 0.0306681899883591
0.0529444213569111 0.0937257002721182 19700.0000000000000000 0.0534432058024332 0.0365548672466639 0.0305478343340395
0.0529661307417256 0.0936693496257727 19800.0000000000000000 0.0533975852316676 0.0364884709302604 0.0304663896289118
0.0527009412409460 0.0933244406584943 19900.0000000000000000 0.0532337781146088 0.0364335960134151 0.0304761345455800
0.0526098392951593 0.0931734226722634 20000.0000000000000000 0.0531395553936344 0.0363669370272107 0.0304080225799043
0.0530320793616815 0.0936405418392653 20100.0000000000000000 0.0533149454355660 0.0363783798218177 0.0302087807194993
0.0523779780881744 0.0927814730504628 20200.0000000000000000 0.0529288026381234 0.0362364203316830 0.0303193390821736
0.0524005307745591 0.0928745045270842 20300.0000000000000000 0.0529399940954006 0.0362889145995359 0.0301960264804233
0.0521067162288993 0.0924243111008605 20400.0000000000000000 0.0527388598311915 0.0361696992709361 0.0302547127240700
0.0519967521064907 0.0922650675375321 20500.0000000000000000 0.0526514863871783 0.0361337994317967 0.0302103264728939
0.0518990002957724 0.0920910283534441 20600.0000000000000000 0.0525574086504447 0.0360653986387354 0.0301742073138267
0.0519079261812202 0.0921336333436939 20700.0000000000000000 0.0525680665070414 0.0360861892761237 0.0301445172271277
0.0510764491798780 0.0911395271178357 20800.0000000000000000 0.0521125604154452 0.0359816165377906 0.0302526488262765
0.0516545980407546 0.0916868552164486 20900.0000000000000000 0.0523211071609526 0.0359261512555533 0.0300168241310539
0.0513952385862712 0.0913655327257934 21000.0000000000000000 0.0521761469895659 0.0358817991861468 0.0300620174600522
0.0514071800446531 0.0913308581217030 21100.0000000000000000 0.0521407467936557 0.0358408694082461 0.0299840796000207
0.0512858653369732 0.0911076097894027 21200.0000000000000000 0.0520282390566463 0.0357607552185369 0.0299587258816723
0.0511586697059306 0.0909670320639053 21300.0000000000000000 0.0519505990393926 0.0357439200810891 0.0299327743066455
0.0511793123479877 0.0909692122593407 21400.0000000000000000 0.0519311593918313 0.0357214673512782 0.0298546456087186
0.0510020962517249 0.0907122020714080 21500.0000000000000000 0.0518122358213330 0.0356635320335587 0.0298711129286402
0.0509640036874147 0.0907019564248717 21600.0000000000000000 0.0517868570610110 0.0356811493369484 0.0298003187948093
0.0510392188088957 0.0907384749971746 21700.0000000000000000 0.0517925155274085 0.0356420358722170 0.0297503324313469
0.0508177522754361 0.0904392724894788 21800.0000000000000000 0.0516411941291876 0.0355816025326327 0.0297261492192030
0.0508999691252881 0.0905695696062805 21900.0000000000000000 0.0516901973088881 0.0356094841674516 0.0296817663365322
0.0506422759575865 0.0901599203060321 22000.0000000000000000 0.0514947351464329 0.0354884600352346 0.0296882842868782
0.0504200982304317 0.0898962867257592 22100.0000000000000000 0.0513675441514169 0.0354578477345248 0.0296959439149519
0.0504877426496937 0.0899399837938157 22200.0000000000000000 0.0513653914848690 0.0354395239246185 0.0295943155713480
0.0504474656001540 0.0898386825363231 22300.0000000000000000 0.0513102094948028 0.0353673710140824 0.0295873188286518
0.0503505026093919 0.0897221690849539 22400.0000000000000000 0.0512472134886872 0.0353531294690192 0.0295630527913839
0.0502676112069063 0.0896170471151057 22500.0000000000000000 0.0511868791227554 0.0353315514930027 0.0295313066760067
0.0504289358063665 0.0897532129723921 22600.0000000000000000 0.0512475219423541 0.0353200130892630 0.0294879259013950
0.0501497807033190 0.0893419072617077 22700.0000000000000000 0.0510518129013564 0.0352047684864398 0.0295107951539590
0.0501069702531592 0.0893289363268263 22800.0000000000000000 0.0510253353024195 0.0352127564756131 0.0294526781540794
0.0500040901704812 0.0891818918229349 22900.0000000000000000 0.0509515317750607 0.0351756597613712 0.0294444853454555
0.0499115779656437 0.0890615495530102 23000.0000000000000000 0.0508837982491246 0.0351430691616358 0.0294189963162087
0.0498940716619657 0.0890112557132284 23100.0000000000000000 0.0508504499836143 0.0351161004372244 0.0293803721220388
0.0498105175700322 0.0889072100905267 23200.0000000000000000 0.0507903928565068 0.0350905040815663 0.0293533396839019
0.0497638992254766 0.0887963175883723 23300.0000000000000000 0.0507314974864846 0.0350382353759482 0.0293275377561414
0.0496737868901536 0.0886755231437003 23400.0000000000000000 0.0506605648189626 0.0350289272475891 0.0292640219944072
0.0496163001575056 0.0885877847836659 23500.0000000000000000 0.0506209045034944 0.0349805567544361 0.0292989763183698
0.0493446636228409 0.0883159101498714 23600.0000000000000000 0.0505068747062551 0.0350026642627414 0.0293642607895667
0.0495364646784596 0.0884300644536063 23700.0000000000000000 0.0505329058828676 0.0349102492608615 0.0292548451385430
0.0494241268631549 0.0883108186006448 23800.0000000000000000 0.0504684857616979 0.0349016830077990 0.0292373145751931
0.0491634547316851 0.0880307355850143 23900.0000000000000000 0.0503119220826224 0.0348680710924334 0.0291854269213567
0.0493286455319137 0.0881243709114831 24000.0000000000000000 0.0503608135360364 0.0348135874236941 0.0291766502770546
0.0488556753661104 0.0875235623460669 24100.0000000000000000 0.0501317574410877 0.0347534729021392 0.0293943191500344
0.0492753466265219 0.0880558833715569 24200.0000000000000000 0.0503199865040377 0.0348074571900436 0.0291412588280283
0.0492472851624512 0.0879755533134748 24300.0000000000000000 0.0502627483980512 0.0347349377643348 0.0290932173519440
0.0491228420895352 0.0878357649202644 24400.0000000000000000 0.0501912648621218 0.0347182188399661 0.0290882335987215
0.0490423560106924 0.0877012089488017 24500.0000000000000000 0.0501257210744197 0.0346810799497002 0.0290782393884843
0.0489277545626284 0.0875880321346953 24600.0000000000000000 0.0500613423246752 0.0346608201375822 0.0290687624637948
0.0489395397853334 0.0875654204514136 24700.0000000000000000 0.0500418674041958 0.0346332164955065 0.0290292928845299
0.0488522073432496 0.0874354922458616 24800.0000000000000000 0.0499859212430579 0.0345975777306625 0.0290584076524580
0.0487051605288269 0.0872570813622244 24900.0000000000000000 0.0498863232837735 0.0345628755583400 0.0290201756857026
0.0487966227874553 0.0874081917665687 25000.0000000000000000 0.0499477416751762 0.0345982074609457 0.0289879446857353
0.0487627705853018 0.0872492627411941 25100.0000000000000000 0.0498708479947596 0.0344944827714396 0.0289768758811029
0.0491670287792659 0.0876086475787876 25200.0000000000000000 0.0500027749915914 0.0344393399531318 0.0287960836551804
0.0487085354045132 0.0872020751663177 25300.0000000000000000 0.0498246462107538 0.0344769866793763 0.0289109875928080
0.0485794060740491 0.0870831980531348 25400.0000000000000000 0.0497623886066277 0.0344796480988283 0.0289073022004986
0.0487737528945006 0.0871630401971981 25500.0000000000000000 0.0497823237686036 0.0343822467336787 0.0288102552490372
0.0483154234013329 0.0867372863111917 25600.0000000000000000 0.0495935467382873 0.0344115614351928 0.0289099158054318
0.0485746849703533 0.0870046231368023 25700.0000000000000000 0.0496924301335305 0.0343904691333469 0.0287999432936197
0.0484033985642927 0.0867604531133470 25800.0000000000000000 0.0495829549851145 0.0343336797538887 0.0288342885089296
0.0483921260003548 0.0867341871985424 25900.0000000000000000 0.0495599504997391 0.0343104960091289 0.0288029927909304
0.0484986752331433 0.0867659184745756 26000.0000000000000000 0.0495853626179045 0.0342721541687241 0.0288047025951748
0.0482498021684509 0.0865352589468694 26100.0000000000000000 0.0494551533577583 0.0342493120146019 0.0287862403011109
0.0481848576494182 0.0864474763189239 26200.0000000000000000 0.0494098117558948 0.0342289225133606 0.0287779905418766
0.0481685515811475 0.0863981872897057 26300.0000000000000000 0.0493830689725806 0.0342040166795137 0.0287615203399554
0.0481136879824641 0.0862666141753055 26400.0000000000000000 0.0493008098442634 0.0341185631772469 0.0287043740420373
0.0481120016288041 0.0863152568097346 26500.0000000000000000 0.0493235328719376 0.0341537404138285 0.0287131326353833
0.0479774295308115 0.0861585403977996 26600.0000000000000000 0.0492376502397042 0.0341244530348742 0.0286901779953315
0.0480675558016520 0.0862153341879586 26700.0000000000000000 0.0492588378711195 0.0340928068688332 0.0286596546260342
0.0481113977756707 0.0862786734666404 26800.0000000000000000 0.0492717265243703 0.0340934380140535 0.0286033968411166
0.0478795765425970 0.0859959031723404 26900.0000000000000000 0.0491443269516465 0.0340526591005633 0.0286491689910853
0.0478175305990433 0.0858905611860582 27000.0000000000000000 0.0490950957745989 0.0340234400124352 0.0286488513008588
0.0478799829205753 0.0859672718870458 27100.0000000000000000 0.0491139579751126 0.0340130294536696 0.0285955476391599
0.0478972866684235 0.0859136584007021 27200.0000000000000000 0.0490871422469166 0.0339579549181576 0.0285796690003832
0.0477170463634948 0.0857352089411816 27300.0000000000000000 0.0489925551707047 0.0339480774612358 0.0285698879169066
0.0476589540304194 0.0856714054380774 27400.0000000000000000 0.0489637825970708 0.0339408325302243 0.0285839383895620
0.0476484571996502 0.0856410386578704 27500.0000000000000000 0.0489363316855591 0.0339105354415405 0.0285452954431752
0.0473616098938683 0.0851520636357957 27600.0000000000000000 0.0487615514353948 0.0338001396725527 0.0287323925393624
0.0475449677574666 0.0855168358502761 27700.0000000000000000 0.0488612198636823 0.0338711153412815 0.0285119605057050
0.0475342370082095 0.0854710313623942 27800.0000000000000000 0.0488338718165093 0.0338409585713222 0.0284892603241114
0.0475871124331449 0.0856562834941658 27900.0000000000000000 0.0488879225777417 0.0339108281711694 0.0283974662124866
0.0474811162031014 0.0853859164551391 28000.0000000000000000 0.0487750591375855 0.0337941525867352 0.0284390513053664
0.0474079479473740 0.0852762006296702 28100.0000000000000000 0.0487252100837268 0.0337679501001495 0.0284487416577134
0.0473170475294035 0.0851819435795837 28200.0000000000000000 0.0486786799005378 0.0337633229490249 0.0284524055441391
0.0473508608357625 0.0851956521840372 28300.0000000000000000 0.0486669217470496 0.0337225840354935 0.0283985899329052
0.0473345104347447 0.0851755341399069 28400.0000000000000000 0.0486482137533969 0.0337112655023895 0.0283715449365467
0.0471691016973794 0.0849335399726769 28500.0000000000000000 0.0485434922252200 0.0336588558881201 0.0284124713427038
0.0471188095977110 0.0849103524073159 28600.0000000000000000 0.0485305617152029 0.0336873205192900 0.0284057643364949
0.0471863069398965 0.0849328798257177 28700.0000000000000000 0.0485229159653971 0.0336309658158303 0.0283415112801439
0.0471081994850068 0.0848649032699136 28800.0000000000000000 0.0484810237773768 0.0336138989149766 0.0283370934396101
0.0472675969210174 0.0849739045179855 28900.0000000000000000 0.0485038763888039 0.0335597925624337 0.0282142115537788
0.0468003604974706 0.0844730453494173 29000.0000000000000000 0.0482881295229952 0.0335437303905276 0.0283353818545652
0.0472564714572386 0.0849879666488948 29100.0000000000000000 0.0484898955457297 0.0335542722159674 0.0281608718608179
0.0471103300085022 0.0847672095565587 29200.0000000000000000 0.0484039249559586 0.0335140131717788 0.0282241470869949
0.0468850578233828 0.0845509936793572 29300.0000000000000000 0.0483038052297714 0.0335294804368806 0.0282496889794649
0.0468213455089833 0.0845227294038671 29400.0000000000000000 0.0482694372809599 0.0335247157923878 0.0282089584186012
0.0471239883338806 0.0847373368894968 29500.0000000000000000 0.0483701138244097 0.0334733962567315 0.0281457338175298
0.0469680930788171 0.0845441318853799 29600.0000000000000000 0.0482806508363166 0.0334366627213660 0.0281737156597035
0.0470112270944489 0.0845339732979769 29700.0000000000000000 0.0482526154110778 0.0333708845588915 0.0280943766929937
0.0466598349224261 0.0842767677854940 29800.0000000000000000 0.0481379856630827 0.0334410466953964 0.0281742932490143
0.0464911979202396 0.0840825914928644 29900.0000000000000000 0.0480395935041637 0.0334048279716322 0.0281797566319187
0.0464743743632948 0.0840046416727621 30000.0000000000000000 0.0480033449016478 0.0333578181394521 0.0281765454310824
0.0465367617739708 0.0840535382348245 30100.0000000000000000 0.0480156009661044 0.0333401540543801 0.0281319498012421
0.0465664413439460 0.0840649492148400 30200.0000000000000000 0.0480112697197235 0.0333221594254917 0.0280915288946161
0.0464363308833761 0.0838718369139696 30300.0000000000000000 0.0479198709547489 0.0332657843586425 0.0281055316630072
0.0466363701592940 0.0841722410566447 30400.0000000000000000 0.0480262032240122 0.0333109200420107 0.0279852816380992
0.0462429925075407 0.0837462344486307 30500.0000000000000000 0.0478475084692183 0.0333015838020624 0.0280992231186395
0.0461875065647933 0.0836202802563646 30600.0000000000000000 0.0477820384400758 0.0332367054139283 0.0280836615252171
0.0462516024126462 0.0837276405887594 30700.0000000000000000 0.0478095517568125 0.0332489634180921 0.0280100006077523
0.0459483383211913 0.0833804330982248 30800.0000000000000000 0.0476565304981387 0.0332202061250804 0.0280771444480581
0.0463742418609389 0.0838681078364873 30900.0000000000000000 0.0478425741828433 0.0332278805663147 0.0279000664676322
0.0460583116880607 0.0834303220318675 31000.0000000000000000 0.0476650702088490 0.0331624408725578 0.0280092062429100
0.0460660797713551 0.0834348039404920 31100.0000000000000000 0.0476558943152687 0.0331472675500343 0.0279754259991933
0.0461169788192814 0.0834803120937057 31200.0000000000000000 0.0476708602988477 0.0331430657439019 0.0279430845385016
0.0465267841650198 0.0840005443573280 31300.0000000000000000 0.0478403660648856 0.0331357167685412 0.0276984189686534
0.0460355707829797 0.0833278999076949 31400.0000000000000000 0.0475843701966256 0.0330685553303879 0.0279054547654400
0.0457777900299915 0.0830182049892771 31500.0000000000000000 0.0474416801207701 0.0330237700319852 0.0279469554318265
0.0456151055468055 0.0830524382073825 31600.0000000000000000 0.0474384392194735 0.0331604455078639 0.0279257676158420
0.0458154619777192 0.0830845199676362 31700.0000000000000000 0.0474550300949014 0.0330332854061801 0.0278868530280701
0.0458166318133964 0.0830679861366012 31800.0000000000000000 0.0474356201815937 0.0330053078523075 0.0278525549240695
0.0457137390028187 0.0829789252384655 31900.0000000000000000 0.0473886346367424 0.0330157454279200 0.0278461288777655
0.0458098463996927 0.0830447848539387 32000.0000000000000000 0.0474117307386706 0.0329829783100737 0.0278093133909774
0.0455968422102982 0.0828479296188651 32100.0000000000000000 0.0473113009575775 0.0329802585116397 0.0278201734895068
0.0457142859105371 0.0829330849642455 32200.0000000000000000 0.0473386342288271 0.0329468797355425 0.0277602863049833
0.0455706381051389 0.0827587795289748 32300.0000000000000000 0.0472576276997873 0.0329206825484685 0.0277804106165670
0.0454930369622471 0.0827357310323234 32400.0000000000000000 0.0472303690761473 0.0329405609088616 0.0277521474011571
0.0453842370594039 0.0825455314550990 32500.0000000000000000 0.0471789544027776 0.0329489155446066 0.0278371335520011
0.0455928828066444 0.0827386682045377 32600.0000000000000000 0.0472244056656659 0.0328699874327433 0.0276960842187380
0.0453229755176935 0.0824801955221921 32700.0000000000000000 0.0471011238398845 0.0328640155010293 0.0277373088186232
0.0453953881544445 0.0824997442204450 32800.0000000000000000 0.0471026612567358 0.0328191208680144 0.0276963917840394
0.0453098817732982 0.0824256347388978 32900.0000000000000000 0.0470666602679021 0.0328307347493681 0.0277003898100444
0.0453574368377417 0.0824652322909009 33000.0000000000000000 0.0470700487054591 0.0328096224999317 0.0276479031932619
0.0452701356565813 0.0823753600677499 33100.0000000000000000 0.0470199795600358 0.0327960207674501 0.0276384017483619
0.0452717099669101 0.0823628215452872 33200.0000000000000000 0.0470143416391456 0.0327951309085648 0.0276277041358205
0.0451364686720276 0.0821917614923389 33300.0000000000000000 0.0469324734315903 0.0327650034559835 0.0276366601060113
0.0455205617879724 0.0826992633403557 33400.0000000000000000 0.0471146144763426 0.0327948665364249 0.0274437662406176
0.0450304298383307 0.0821358951906837 33500.0000000000000000 0.0468753698662797 0.0327574934477861 0.0275776609883181
0.0448468648157461 0.0817398778544018 33600.0000000000000000 0.0467372249348052 0.0326591147602208 0.0277030423088522
0.0451095695635834 0.0821583692942646 33700.0000000000000000 0.0468689956482800 0.0327018488527055 0.0275061948825665
0.0450325680735319 0.0820439951378979 33800.0000000000000000 0.0468145493332522 0.0326732630896161 0.0275083710319628
0.0451864884752253 0.0822042551980230 33900.0000000000000000 0.0468913704034262 0.0326982430159129 0.0274764949245435
0.0449680899969046 0.0819440097337433 34000.0000000000000000 0.0467714958774647 0.0326667305433201 0.0275071532358909
0.0449901213363265 0.0818993618566203 34100.0000000000000000 0.0467441398069278 0.0326083180312323 0.0274787580035321
0.0448956747601521 0.0818481148559699 34200.0000000000000000 0.0467064737152486 0.0326188366019114 0.0274632686429610
0.0447970665574672 0.0817117188752683 34300.0000000000000000 0.0466479571550494 0.0326004787233131 0.0274825644641490
0.0448587916674794 0.0817517253991297 34400.0000000000000000 0.0466528339461116 0.0325695038738255 0.0274313148440115
0.0448031683713562 0.0817254869381395 34500.0000000000000000 0.0466253278073946 0.0325702836202341 0.0274023722998485
0.0448472968577223 0.0817963910468583 34600.0000000000000000 0.0466457210008300 0.0325831642628577 0.0273560318358818
0.0450778931849210 0.0819010956339966 34700.0000000000000000 0.0466770583852026 0.0324799463046231 0.0272492984172697
0.0447616795937935 0.0816498015448102 34800.0000000000000000 0.0465713045239557 0.0325347407671029 0.0273389961901163
0.0446372150294593 0.0815305802011835 34900.0000000000000000 0.0465073373986192 0.0325220041015028 0.0273395502623314
0.0447564250574965 0.0814285733351630 35000.0000000000000000 0.0464819731935453 0.0324020388903911 0.0273408554911306
0.0444703547383676 0.0814847144359597 35100.0000000000000000 0.0464475193656082 0.0325523642125612 0.0272826440755445
0.0446581067565075 0.0814586375540152 35200.0000000000000000 0.0464615175579412 0.0324485367522356 0.0272807891690064
0.0447304704791590 0.0816877541891324 35300.0000000000000000 0.0465265268658914 0.0325086728865237 0.0271792099087503
0.0441500578497385 0.0810245882822060 35400.0000000000000000 0.0462455719902289 0.0324708342463686 0.0273368075826025
0.0444375166579400 0.0811147490777551 35500.0000000000000000 0.0463099214041919 0.0323734000634396 0.0273140198176330
0.0444042823111959 0.0812913881479042 35600.0000000000000000 0.0463397189810743 0.0324585704722329 0.0272046349929642
0.0436894469913815 0.0803744186004909 35700.0000000000000000 0.0459971283196435 0.0323986297094554 0.0275260179772463
0.0443684434714013 0.0810959062365126 35800.0000000000000000 0.0462659685946248 0.0323681332165502 0.0272313914540352
0.0444426702829586 0.0812484064052791 35900.0000000000000000 0.0463098687955259 0.0324065350240563 0.0271418634698094
0.0449526123065698 0.0816606942198885 36000.0000000000000000 0.0465077747493878 0.0323629999373966 0.0270547925336961
0.0443135369381145 0.0809581192891728 36100.0000000000000000 0.0461939814822516 0.0323050420263562 0.0271992276753631
0.0442811645552162 0.0810075448240378 36200.0000000000000000 0.0462022219214482 0.0323468219070510 0.0271733563994877
0.0443427372297983 0.0810531489516025 36300.0000000000000000 0.0462038427670765 0.0323096988362519 0.0271097860506534
0.0442390792906685 0.0809851863326556 36400.0000000000000000 0.0461729170988464 0.0323485033898588 0.0271188993822026
0.0441084178701634 0.0807857378800478 36500.0000000000000000 0.0460869110608757 0.0322963140569363 0.0271571744363552
0.0444068030963554 0.0813309306905609 36600.0000000000000000 0.0462763431490007 0.0323860659137709 0.0269815728953155
0.0441163200167137 0.0808282668469688 36700.0000000000000000 0.0460947966630707 0.0323195945111965 0.0271150052774040
0.0441167421010083 0.0807529826163850 36800.0000000000000000 0.0460532629399541 0.0322492675250180 0.0270940595174050
0.0440590939500436 0.0806104889686031 36900.0000000000000000 0.0459985821012643 0.0322057314065447 0.0271190140798658
0.0439873786196853 0.0805922857339722 37000.0000000000000000 0.0459692934245516 0.0322138640988706 0.0270836452456783
0.0440774872206013 0.0806974840935154 37100.0000000000000000 0.0460118110481949 0.0322219680556646 0.0270503048229984
0.0440065662522796 0.0805741239566897 37200.0000000000000000 0.0459575208441596 0.0321872178461590 0.0270621753215102
0.0439464173375409 0.0805290055156443 37300.0000000000000000 0.0459320731194182 0.0321933512144511 0.0270595184100364
0.0438949752103962 0.0804521990333576 37400.0000000000000000 0.0458958636858881 0.0321730775049682 0.0270632029948306
0.0439480459097711 0.0805082309436347 37500.0000000000000000 0.0459092451263220 0.0321608747772971 0.0270198288745850
0.0439422330238985 0.0804813636566313 37600.0000000000000000 0.0458931158324027 0.0321433497468643 0.0270055169022167
0.0437878058978261 0.0803349319104756 37700.0000000000000000 0.0458224216351794 0.0321395225414231 0.0270274261909929
0.0439012068718040 0.0804696431148857 37800.0000000000000000 0.0458682169422564 0.0321379356816593 0.0269640821006767
0.0440387869606892 0.0805778537481044 37900.0000000000000000 0.0459068539249827 0.0321093721592026 0.0269014028319346
0.0442183412636902 0.0805999035981299 38000.0000000000000000 0.0459405156910370 0.0320390957482665 0.0269047221540613
0.0435846036669779 0.0799506700142000 38100.0000000000000000 0.0456619735131089 0.0320515132497602 0.0270611071214974
0.0437814350138025 0.0802819808127648 38200.0000000000000000 0.0457739283057655 0.0320837548108763 0.0269485425856184
0.0437171685055264 0.0801675949987348 38300.0000000000000000 0.0457263050083674 0.0320502048906600 0.0269702516385482
0.0437214069331105 0.0802051472168528 38400.0000000000000000 0.0457233953265091 0.0320527852914339 0.0269142418646394
0.0439794606065103 0.0802903275734576 38500.0000000000000000 0.0457783929062797 0.0319495265606251 0.0268942568845259
0.0436636052384176 0.0800941583192547 38600.0000000000000000 0.0456799994910371 0.0320250099979099 0.0269372244085661
0.0436524744345181 0.0800970912587691 38700.0000000000000000 0.0456722790810237 0.0320245444352041 0.0269150061956035
0.0437094604075162 0.0800016080259895 38800.0000000000000000 0.0456589862581353 0.0319695518614701 0.0269553247375652
0.0436397464172290 0.0799773501223979 38900.0000000000000000 0.0455990669778942 0.0319194149986873 0.0268597563732626
0.0436040495215584 0.0799706803750423 39000.0000000000000000 0.0456128102548286 0.0319657855780646 0.0269107255446493
0.0435955914681773 0.0800450988833491 39100.0000000000000000 0.0456261341334076 0.0319929726416678 0.0268708735404362
0.0435558837614215 0.0799040519107906 39200.0000000000000000 0.0455676005707273 0.0319275488024001 0.0268829178082968
0.0439841387596671 0.0804235080927969 39300.0000000000000000 0.0457791960062562 0.0319699189584499 0.0267392182141110
0.0433917675043892 0.0797377214882010 39400.0000000000000000 0.0454907218190874 0.0319334579742954 0.0268999403094641
0.0437147867446909 0.0801212885837463 39500.0000000000000000 0.0456405601766238 0.0319448739001818 0.0267812914778762
0.0436568962789813 0.0799515757040681 39600.0000000000000000 0.0455520060789580 0.0318390691601578 0.0267604831726250
0.0435393148158789 0.0798501612994783 39700.0000000000000000 0.0455444766006135 0.0319311576822609 0.0268572726048359
0.0432296569109571 0.0795706947556027 39800.0000000000000000 0.0454059257376149 0.0319067174741856 0.0269166338097140
0.0434928011141668 0.0798473191823230 39900.0000000000000000 0.0455058072022356 0.0318857495422703 0.0267973589701821
0.0433516258800831 0.0794392856616822 40000.0000000000000000 0.0453804492339295 0.0317941425154589 0.0269367428784940
0.0434632466913906 0.0798174801164846 40100.0000000000000000 0.0454847470770805 0.0318722254213748 0.0267860360790721
0.0433386664654759 0.0796667299038511 40200.0000000000000000 0.0454153384226245 0.0318495381607410 0.0268064191604301
0.0434062200831222 0.0796916608106998 40300.0000000000000000 0.0454190967279098 0.0318088352307024 0.0267696707871148
0.0432824529100689 0.0795856136989285 40400.0000000000000000 0.0453790425784164 0.0318340686651033 0.0268140350395649
0.0434124135210218 0.0796025511992977 40500.0000000000000000 0.0454082104113047 0.0318016540118198 0.0268162229130794
0.0431372625774983 0.0794653591950821 40600.0000000000000000 0.0453235735530822 0.0318529419808073 0.0268387304589412
0.0433021874843203 0.0795787541302684 40700.0000000000000000 0.0453602106998611 0.0317830588446055 0.0267768423402501
0.0435732472956331 0.0800049097337355 40800.0000000000000000 0.0455364698481677 0.0319027119695521 0.0266650103937500
0.0430189329489799 0.0793495641760127 40900.0000000000000000 0.0452546238340459 0.0318237276896420 0.0268262705215489
0.0431936496756793 0.0795028932409308 41000.0000000000000000 0.0453174001170394 0.0317851163210711 0.0267879412304762
0.0433005136296139 0.0795674761891289 41100.0000000000000000 0.0453471674098392 0.0317693660704200 0.0267513137501940
0.0432025087417146 0.0795031881508288 41200.0000000000000000 0.0453138452606225 0.0317881786990297 0.0267615054509168
0.0432075072088979 0.0795799348855302 41300.0000000000000000 0.0453215096454095 0.0317897613935073 0.0267088350937024
0.0430628283704970 0.0793270523379348 41400.0000000000000000 0.0452312731023180 0.0317493911917107 0.0267858205091295
0.0434142671703693 0.0796626733155014 41500.0000000000000000 0.0453615130257328 0.0317043476547968 0.0266647639622638
0.0431399196738077 0.0794563562865815 41600.0000000000000000 0.0452961103825425 0.0318052024265857 0.0267829631431952
0.0432635338418473 0.0795505990222268 41700.0000000000000000 0.0453061478119656 0.0317253833778370 0.0266850750059514
0.0432001650547688 0.0794691848425429 41800.0000000000000000 0.0452756653023985 0.0317185470441906 0.0267147642680917
0.0429533803551650 0.0790722908025266 41900.0000000000000000 0.0451242190269969 0.0316548345603998 0.0268163703898960
0.0431311043635743 0.0794093276561281 42000.0000000000000000 0.0452448418799814 0.0317157944095673 0.0267231410906558
0.0431835504155119 0.0793604116043331 42100.0000000000000000 0.0452046840675221 0.0316145140670297 0.0266602601832139
0.0431274811836640 0.0793918544141187 42200.0000000000000000 0.0452348012623202 0.0317005273742997 0.0267193420771986
0.0431092212802051 0.0792380614782196 42300.0000000000000000 0.0451812841562229 0.0316293957167219 0.0267484581497450
0.0431394447197287 0.0793856079916862 42400.0000000000000000 0.0452266250597397 0.0316738959074903 0.0267075516200535
0.0431410186704689 0.0793601760446530 42500.0000000000000000 0.0452159528694707 0.0316544565968041 0.0267081601659569
0.0431096775661502 0.0792854797468224 42600.0000000000000000 0.0451843800621603 0.0316251613541500 0.0267172015815184
0.0430519495019345 0.0793398112561226 42700.0000000000000000 0.0451946228971244 0.0316798886598457 0.0267068421705950
0.0432591006752803 0.0795482651939381 42800.0000000000000000 0.0452851810255347 0.0316714906716153 0.0266618675613052
0.0429683085484353 0.0791558721810663 42900.0000000000000000 0.0451329976665810 0.0316364936227032 0.0267713163141191
0.0431454647638388 0.0793592355246568 43000.0000000000000000 0.0451877944471803 0.0315971507100362 0.0266493267901895
0.0430230790180107 0.0791752267603381 43100.0000000000000000 0.0451224966052592 0.0315668067707421 0.0267248738719460
0.0431532095781122 0.0793744035837375 43200.0000000000000000 0.0452015409407141 0.0316144172059590 0.0266641333950476
0.0432488280369201 0.0793755745910163 43300.0000000000000000 0.0451958049661987 0.0315449608839537 0.0266138563529045
0.0430557201405432 0.0792588930011794 43400.0000000000000000 0.0451469049246292 0.0315895708233844 0.0266834357334098
0.0432542655427139 0.0794545040394007 43500.0000000000000000 0.0452011251117974 0.0315460074884289 0.0265497233766462
0.0431030955612235 0.0791766077708624 43600.0000000000000000 0.0451313936909405 0.0315276476488521 0.0267182237828239
0.0430929543894963 0.0792941778131061 43700.0000000000000000 0.0451583108660873 0.0315689108211639 0.0266772004405829
0.0430883329213158 0.0793700817842668 43800.0000000000000000 0.0451715608445679 0.0315874199689078 0.0266404087037810
0.0430129743063830 0.0792191139119987 43900.0000000000000000 0.0451165269158920 0.0315641794591381 0.0266698399860483
0.0431326185947398 0.0793020281514808 44000.0000000000000000 0.0451616521748801 0.0315418926522185 0.0266700693010813
0.0431803147961195 0.0794077496298796 44100.0000000000000000 0.0452074266672417 0.0315895419363561 0.0266521003066114
0.0427586188325175 0.0789251125530128 44200.0000000000000000 0.0449907920665353 0.0315459697160725 0.0267334671645382
0.0429747929947172 0.0791520667165616 44300.0000000000000000 0.0451000792310909 0.0315540827959296 0.0267193744171552
0.0429426566654234 0.0791848921958723 44400.0000000000000000 0.0450910301949309 0.0315450052860778 0.0266915666323501
0.0430205116262042 0.0791722239976659 44500.0000000000000000 0.0450843344104453 0.0314895253948561 0.0266550766230550
0.0430167760155683 0.0791778558239956 44600.0000000000000000 0.0450849775134304 0.0314987281563310 0.0266465500578266
0.0430158833482519 0.0792180710011251 44700.0000000000000000 0.0450894811642967 0.0314989002881256 0.0266250700196841
0.0431001139477190 0.0791998863498532 44800.0000000000000000 0.0450867379983120 0.0314236403217068 0.0266233113739692
0.0436087477649829 0.0798595498117173 44900.0000000000000000 0.0453519208406366 0.0315095076171581 0.0264298781686882
0.0429944223255721 0.0790397085425197 45000.0000000000000000 0.0450362574948897 0.0314305265980594 0.0266803725134075
0.0429294045538318 0.0790792452262947 45100.0000000000000000 0.0450347196782703 0.0314623573055577 0.0266678716273969
0.0431057494728914 0.0792630034743914 45200.0000000000000000 0.0451025604302213 0.0314667558759661 0.0265747328976361
0.0429879288165888 0.0791332777816626 45300.0000000000000000 0.0450502419356254 0.0314428341781261 0.0266369269661241
0.0427763381779013 0.0788956683760120 45400.0000000000000000 0.0449452113626511 0.0314290724368592 0.0266797664598320
0.0431215147864308 0.0791952396936867 45500.0000000000000000 0.0450712749398119 0.0313793440868490 0.0265890011922810
0.0431792927102661 0.0793568143715097 45600.0000000000000000 0.0451329920145057 0.0314420975726305 0.0265537634036166
0.0430354338575056 0.0792517716988486 45700.0000000000000000 0.0450837819612020 0.0314529402446864 0.0265949820437674
0.0429770664186216 0.0791343937629619 45800.0000000000000000 0.0450371943955748 0.0314230409588659 0.0266142764418499
0.0428649623030509 0.0790160320615186 45900.0000000000000000 0.0449908295430264 0.0314263041949537 0.0266560196125825
0.0430482147246660 0.0791636958720902 46000.0000000000000000 0.0450511979527112 0.0313930205851872 0.0265998606289012
0.0427931962135027 0.0789521017409759 46100.0000000000000000 0.0449445638292660 0.0314102927348174 0.0266226646277680
0.0430362585124319 0.0791380431065335 46200.0000000000000000 0.0450400894558547 0.0313953184273958 0.0265907377770575
0.0429180761977738 0.0789957858992781 46300.0000000000000000 0.0449693881369094 0.0313437318795584 0.0266199585710275
0.0429194975463778 0.0790141369133739 46400.0000000000000000 0.0449786574056485 0.0313555500901116 0.0266254450727305
0.0429544017169188 0.0790625909297386 46500.0000000000000000 0.0449968043432296 0.0313597616744238 0.0266104630518372
0.0429736520238097 0.0791006227860922 46600.0000000000000000 0.0450075186871349 0.0313658386328954 0.0265899613057421
0.0429913259882265 0.0790878761188177 46700.0000000000000000 0.0450026255605482 0.0313432867311272 0.0265880134040213
0.0431240582499023 0.0792494945004751 46800.0000000000000000 0.0450631796037442 0.0313506584966627 0.0265285071679367
0.0428451442382694 0.0789247919998374 46900.0000000000000000 0.0449461945090671 0.0313457508351365 0.0266690909630251
0.0429547126502040 0.0791010325623012 47000.0000000000000000 0.0450065664426881 0.0313699713940770 0.0266005491641702
0.0429900381193824 0.0791099032347493 47100.0000000000000000 0.0449887850363091 0.0313086607678974 0.0265465380232073
0.0431969779047172 0.0793875675812047 47200.0000000000000000 0.0451152807966782 0.0313819573937492 0.0264946203070416
0.0429007041601820 0.0789932871295283 47300.0000000000000000 0.0449527486474534 0.0313239720923808 0.0265930312077226
0.0430097924190122 0.0790902283955177 47400.0000000000000000 0.0449900706618854 0.0313024596341408 0.0265578021988711
0.0430140211861441 0.0791571050233089 47500.0000000000000000 0.0450080589753109 0.0313159953591574 0.0265451143326334
0.0433472576059480 0.0793497280445068 47600.0000000000000000 0.0450744724202028 0.0312068136300417 0.0263940904003145
0.0424089510297391 0.0781948085590012 47700.0000000000000000 0.0446424083290037 0.0311652215000866 0.0268006522271880
0.0429950830461704 0.0790255984011963 47800.0000000000000000 0.0449622575852486 0.0312553632883958 0.0265729856052318
0.0430987429419858 0.0791292779439195 47900.0000000000000000 0.0450001106247982 0.0312281847544578 0.0265442368588296
0.0430088312036910 0.0791333603743969 48000.0000000000000000 0.0449983940432275 0.0313055611180568 0.0265458234767652
0.0429665115885879 0.0791229023191919 48100.0000000000000000 0.0450012571765664 0.0313354682778405 0.0265801465206452
0.0430205208171339 0.0792259803466489 48200.0000000000000000 0.0450198236481889 0.0313448951053643 0.0264878983236087
0.0427860327811364 0.0787852812537269 48300.0000000000000000 0.0448512095256189 0.0312228842564977 0.0266106398111147
0.0429438564291927 0.0789579310944417 48400.0000000000000000 0.0449112655887810 0.0311841636328076 0.0265591111986821
0.0429839471968638 0.0790191375952266 48500.0000000000000000 0.0449404984100909 0.0312224844692440 0.0265364243790290
0.0429628011263873 0.0790607075575363 48600.0000000000000000 0.0449484896292349 0.0312390352673085 0.0265314145657076
0.0429353050652568 0.0789484557136901 48700.0000000000000000 0.0448992322397333 0.0311921286070929 0.0265210395728934
0.0430523829855881 0.0790690010049692 48800.0000000000000000 0.0449614405021257 0.0312071698440544 0.0265172081738912
0.0429506357270883 0.0790152679626493 48900.0000000000000000 0.0449309937070664 0.0312213563177879 0.0265367148207401
0.0428060665161572 0.0788148867510554 49000.0000000000000000 0.0448483824578300 0.0311816106644703 0.0265909658996370
0.0429480975532181 0.0789945818253299 49100.0000000000000000 0.0449205010248755 0.0312084062026242 0.0265309185183296
0.0430097431649639 0.0788896606105961 49200.0000000000000000 0.0449013344044847 0.0311197244942157 0.0265862093481631
0.0429372651587980 0.0789834000982796 49300.0000000000000000 0.0449106128395174 0.0311858063916830 0.0265359797093092
0.0428789216933535 0.0788806010308857 49400.0000000000000000 0.0448716306736690 0.0311751872655746 0.0265518127048624
0.0428687761968576 0.0789829653537210 49500.0000000000000000 0.0449039564908179 0.0312360912951549 0.0265279931175380
0.0429699852364548 0.0789984184150261 49600.0000000000000000 0.0449144657759704 0.0311703997856504 0.0265190596667503
0.0428229007237399 0.0788549711061465 49700.0000000000000000 0.0448594944460585 0.0311759629496211 0.0265841430047266
0.0429307347036741 0.0789727510028501 49800.0000000000000000 0.0448948456204247 0.0311620182478373 0.0265138785273375
0.0430261438055794 0.0790521429025235 49900.0000000000000000 0.0449387017587391 0.0311690467330794 0.0265074735937741
0.0427486036312683 0.0786736426128198 50000.0000000000000000 0.0447829600137391 0.0310917498419830 0.0266178439688852


==> figures/parametric_shape_inference/cylinder4/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2568781971931458 0.2294298410415649 0.0175468195229769 0.0093367379158735 0.0005648055230267 0.0000000000000000 1530.8562011718750000 59.3177528381347656 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1167324706912041
0.1470410376787186 0.1106142699718475 0.0103636579588056 0.0258822049945593 0.0001808931847336 0.0000000000000000 972.9375610351562500 58.5100364685058594 0.0000000000000000 0.0000000000000000 1.4611247777938843 100.0000000000000000 0.1546838581562042
8.0500221252441406 6.6110558509826660 0.1088357791304588 1.3160227537155151 0.0141078969463706 0.0000000000000000 184.6795959472656250 57.5180053710937500 0.0000000000000000 0.0000000000000000 25.6236000061035156 200.0000000000000000 0.3123807609081268
4.2278394699096680 3.4183955192565918 0.0613348893821239 0.7341889142990112 0.0139201059937477 0.0000000000000000 179.2955169677734375 57.6161155700683594 0.0000000000000000 0.0000000000000000 24.7713470458984375 300.0000000000000000 0.3096606433391571
3.0225603580474854 2.4055979251861572 0.0455832108855247 0.5542093515396118 0.0171697456389666 0.0000000000000000 176.0774536132812500 57.5422248840332031 0.0000000000000000 0.0000000000000000 25.2568664550781250 400.0000000000000000 0.3379431962966919
2.6320908069610596 2.0835924148559570 0.0400666706264019 0.4829617738723755 0.0254700854420662 0.0000000000000000 169.7469177246093750 57.3414268493652344 0.0000000000000000 0.0000000000000000 26.4395160675048828 500.0000000000000000 0.4283927679061890
2.9919927120208740 2.3702108860015869 0.0482083447277546 0.5194806456565857 0.0540929026901722 0.0000000000000000 158.9381103515625000 56.9084472656250000 0.0000000000000000 0.0000000000000000 28.4024085998535156 600.0000000000000000 0.5840190052986145
4.6275348663330078 3.6045408248901367 0.0894141569733620 0.7858103513717651 0.1477694064378738 0.0000000000000000 142.6670532226562500 56.0743026733398438 0.0000000000000000 0.0000000000000000 30.0892353057861328 700.0000000000000000 0.7515422701835632
8.0064525604248047 6.0439209938049316 0.1914647072553635 1.3846745491027832 0.3863923549652100 0.0000000000000000 119.4206771850585938 54.9690017700195312 0.0000000000000000 0.0000000000000000 30.2495536804199219 800.0000000000000000 0.7981261610984802
10.4622583389282227 7.5372090339660645 0.3193084597587585 1.8095220327377319 0.7962186932563782 0.0000000000000000 93.3940887451171875 53.7167739868164062 0.0000000000000000 0.0000000000000000 28.7973022460937500 900.0000000000000000 0.7229099273681641
9.8702802658081055 6.3788213729858398 0.4140988290309906 1.6423209905624390 1.4350395202636719 0.0000000000000000 67.2239913940429688 51.9282684326171875 0.0000000000000000 0.0000000000000000 25.4818744659423828 1000.0000000000000000 0.7042024135589600
8.0289173126220703 4.3854598999023438 0.3886550068855286 1.0255528688430786 2.2292494773864746 0.0000000000000000 46.1245994567871094 50.1729812622070312 0.0000000000000000 0.0000000000000000 20.0766563415527344 1100.0000000000000000 0.8685435056686401
6.4845314025878906 2.7978532314300537 0.2852140069007874 0.6724852323532104 2.7289791107177734 0.0000000000000000 33.4778747558593750 48.7916183471679688 0.0000000000000000 0.0000000000000000 14.6676034927368164 1200.0000000000000000 1.1317825317382812
6.0757274627685547 2.2790586948394775 0.2184689640998840 0.7252285480499268 2.8529715538024902 0.0000000000000000 24.6129970550537109 47.2523994445800781 0.0000000000000000 0.0000000000000000 9.9698019027709961 1300.0000000000000000 1.2899051904678345
6.0367965698242188 2.1379661560058594 0.1746160387992859 0.8974127173423767 2.8268013000488281 0.0000000000000000 18.4040641784667969 45.6514816284179688 0.0000000000000000 0.0000000000000000 6.3017187118530273 1400.0000000000000000 1.1402593851089478
5.9510078430175781 2.0184078216552734 0.1556302607059479 1.0418543815612793 2.7351155281066895 0.0000000000000000 14.5387544631958008 44.5674743652343750 0.0000000000000000 0.0000000000000000 4.0785713195800781 1500.0000000000000000 0.9808917641639709
5.8305530548095703 1.9735304117202759 0.1376119703054428 1.1407018899917603 2.5787086486816406 0.0000000000000000 12.2135925292968750 43.8200950622558594 0.0000000000000000 0.0000000000000000 2.9149160385131836 1600.0000000000000000 0.8347978591918945
5.6182022094726562 1.9096941947937012 0.1250316202640533 1.2119783163070679 2.3714981079101562 0.0000000000000000 10.6273508071899414 43.0517158508300781 0.0000000000000000 0.0000000000000000 2.2016198635101318 1700.0000000000000000 0.7446835041046143
5.3372926712036133 1.8031758069992065 0.1206177622079849 1.2541710138320923 2.1593282222747803 0.0000000000000000 9.3529510498046875 42.2002143859863281 0.0000000000000000 0.0000000000000000 1.7170227766036987 1800.0000000000000000 0.7111614346504211
5.0282526016235352 1.6519000530242920 0.1240982562303543 1.2693977355957031 1.9828565120697021 0.0000000000000000 8.2073745727539062 41.2580375671386719 0.0000000000000000 0.0000000000000000 1.3688725233078003 1900.0000000000000000 0.7207760214805603
4.7867584228515625 1.5104415416717529 0.1347315162420273 1.2749692201614380 1.8666162490844727 0.0000000000000000 7.1100039482116699 40.2084045410156250 0.0000000000000000 0.0000000000000000 1.1038712263107300 2000.0000000000000000 0.7701516151428223
4.6439585685729980 1.4240528345108032 0.1479909121990204 1.2897527217864990 1.7821623086929321 0.0000000000000000 6.1092281341552734 39.0638122558593750 0.0000000000000000 0.0000000000000000 0.9039735794067383 2100.0000000000000000 0.8510375022888184
4.5451860427856445 1.3717836141586304 0.1579950451850891 1.3203362226486206 1.6950709819793701 0.0000000000000000 5.2570815086364746 37.8340988159179688 0.0000000000000000 0.0000000000000000 0.7583316564559937 2200.0000000000000000 0.9401522278785706
4.4533553123474121 1.3267055749893188 0.1639704406261444 1.3598030805587769 1.6028760671615601 0.0000000000000000 4.5562982559204102 36.4671936035156250 0.0000000000000000 0.0000000000000000 0.6530091762542725 2300.0000000000000000 1.0189609527587891
4.3588838577270508 1.2840733528137207 0.1693292707204819 1.3976402282714844 1.5078409910202026 0.0000000000000000 3.9704487323760986 34.9046707153320312 0.0000000000000000 0.0000000000000000 0.5749282240867615 2400.0000000000000000 1.0868777036666870
4.2857942581176758 1.2559510469436646 0.1762364506721497 1.4377114772796631 1.4158953428268433 0.0000000000000000 3.4682412147521973 33.0936737060546875 0.0000000000000000 0.0000000000000000 0.5121142864227295 2500.0000000000000000 1.1567349433898926
4.2713842391967773 1.2519928216934204 0.1839274913072586 1.4929410219192505 1.3425228595733643 0.0000000000000000 3.0250830650329590 30.9892807006835938 0.0000000000000000 0.0000000000000000 0.4555631279945374 2600.0000000000000000 1.2367349863052368
4.2703695297241211 1.2421369552612305 0.1921417415142059 1.5582964420318604 1.2777943611145020 0.0000000000000000 2.6603846549987793 28.6636371612548828 0.0000000000000000 0.0000000000000000 0.3962426781654358 2700.0000000000000000 1.3410222530364990
4.2666058540344238 1.2253015041351318 0.2058624476194382 1.6186704635620117 1.2167716026306152 0.0000000000000000 2.3650038242340088 26.2590942382812500 0.0000000000000000 0.0000000000000000 0.3300749957561493 2800.0000000000000000 1.4889415502548218
4.2411231994628906 1.2169560194015503 0.2237249463796616 1.6630918979644775 1.1373504400253296 0.0000000000000000 2.1361513137817383 23.9705867767333984 0.0000000000000000 0.0000000000000000 0.2665931880474091 2900.0000000000000000 1.6444771289825439
4.2065162658691406 1.2287465333938599 0.2392518520355225 1.6832154989242554 1.0553022623062134 0.0000000000000000 1.9485141038894653 21.8570404052734375 0.0000000000000000 0.0000000000000000 0.2146943062543869 3000.0000000000000000 1.7656534910202026
4.1470966339111328 1.2527740001678467 0.2414288520812988 1.6694195270538330 0.9834744930267334 0.0000000000000000 1.8075081110000610 19.8541355133056641 0.0000000000000000 0.0000000000000000 0.1836876422166824 3100.0000000000000000 1.8393796682357788
4.1565408706665039 1.3355745077133179 0.2299547344446182 1.6347986459732056 0.9562129378318787 0.0000000000000000 1.6992989778518677 16.9005680084228516 0.0000000000000000 0.0000000000000000 0.1780644506216049 3200.0000000000000000 1.9273593425750732
4.3588809967041016 1.4572612047195435 0.2324880510568619 1.6509287357330322 1.0182027816772461 0.0000000000000000 1.5668109655380249 12.6254701614379883 0.0000000000000000 0.0000000000000000 0.1668591499328613 3300.0000000000000000 2.0420756340026855
4.2730088233947754 1.3999201059341431 0.2349431216716766 1.6406953334808350 0.9974504113197327 0.0000000000000000 1.4175076484680176 9.5092639923095703 0.0000000000000000 0.0000000000000000 0.1477487534284592 3400.0000000000000000 2.0721058845520020
4.0413413047790527 1.2769534587860107 0.2280348986387253 1.6080980300903320 0.9282550811767578 0.0000000000000000 1.2691587209701538 7.1174283027648926 0.0000000000000000 0.0000000000000000 0.1207342147827148 3500.0000000000000000 2.0228354930877686
3.7204561233520508 1.1199194192886353 0.2076211869716644 1.5495258569717407 0.8433895707130432 0.0000000000000000 1.1359397172927856 5.4810991287231445 0.0000000000000000 0.0000000000000000 0.0921115204691887 3600.0000000000000000 1.8728113174438477
3.3804483413696289 0.9553489685058594 0.1813441365957260 1.4724923372268677 0.7712630033493042 0.0000000000000000 1.0168794393539429 4.4041957855224609 0.0000000000000000 0.0000000000000000 0.0698235407471657 3700.0000000000000000 1.6603413820266724
3.0724830627441406 0.8028109669685364 0.1553078591823578 1.3900797367095947 0.7242847084999084 0.0000000000000000 0.9084173440933228 3.6915836334228516 0.0000000000000000 0.0000000000000000 0.0541175678372383 3800.0000000000000000 1.4233386516571045
2.8292331695556641 0.6829819083213806 0.1335066556930542 1.3215796947479248 0.6911649107933044 0.0000000000000000 0.8118483424186707 3.1998870372772217 0.0000000000000000 0.0000000000000000 0.0430654585361481 3900.0000000000000000 1.1964441537857056
2.6495215892791748 0.5991531014442444 0.1169549450278282 1.2718503475189209 0.6615632176399231 0.0000000000000000 0.7303527593612671 2.8510367870330811 0.0000000000000000 0.0000000000000000 0.0345905423164368 4000.0000000000000000 1.0046341419219971
2.5111393928527832 0.5401329398155212 0.1043111532926559 1.2324029207229614 0.6342924237251282 0.0000000000000000 0.6661347746849060 2.5932788848876953 0.0000000000000000 0.0000000000000000 0.0282227508723736 4100.0000000000000000 0.8488572835922241
2.3983225822448730 0.4953036904335022 0.0945342034101486 1.1987378597259521 0.6097468137741089 0.0000000000000000 0.6163225769996643 2.3881402015686035 0.0000000000000000 0.0000000000000000 0.0234817955642939 4200.0000000000000000 0.7245544195175171
2.3028037548065186 0.4590994715690613 0.0870534107089043 1.1691448688507080 0.5875061154365540 0.0000000000000000 0.5772023200988770 2.2137587070465088 0.0000000000000000 0.0000000000000000 0.0200267657637596 4300.0000000000000000 0.6272522211074829
2.2223396301269531 0.4299650192260742 0.0814263522624969 1.1435050964355469 0.5674432516098022 0.0000000000000000 0.5452181100845337 2.0592734813690186 0.0000000000000000 0.0000000000000000 0.0175282899290323 4400.0000000000000000 0.5525895357131958
2.1552588939666748 0.4065538942813873 0.0772509649395943 1.1211748123168945 0.5502792596817017 0.0000000000000000 0.5197308659553528 1.9132425785064697 0.0000000000000000 0.0000000000000000 0.0157481227070093 4500.0000000000000000 0.4963199198246002
2.0971877574920654 0.3860023915767670 0.0741475000977516 1.1016380786895752 0.5353998541831970 0.0000000000000000 0.4963270127773285 1.7769623994827271 0.0000000000000000 0.0000000000000000 0.0145908249542117 4600.0000000000000000 0.4539861083030701
2.0452885627746582 0.3673427700996399 0.0717803463339806 1.0850284099578857 0.5211370587348938 0.0000000000000000 0.4718548357486725 1.6587665081024170 0.0000000000000000 0.0000000000000000 0.0137827405706048 4700.0000000000000000 0.4213604032993317
1.9987084865570068 0.3521641790866852 0.0700149536132812 1.0685505867004395 0.5079787373542786 0.0000000000000000 0.4556540846824646 1.5476815700531006 0.0000000000000000 0.0000000000000000 0.0132184177637100 4800.0000000000000000 0.3955860733985901
1.9566620588302612 0.3384405672550201 0.0685507059097290 1.0536233186721802 0.4960474967956543 0.0000000000000000 0.4402719438076019 1.4506771564483643 0.0000000000000000 0.0000000000000000 0.0127676622942090 4900.0000000000000000 0.3743704557418823
1.9185355901718140 0.3254299163818359 0.0672093704342842 1.0406451225280762 0.4852511584758759 0.0000000000000000 0.4236438870429993 1.3680566549301147 0.0000000000000000 0.0000000000000000 0.0123351821675897 5000.0000000000000000 0.3563137054443359
1.8835818767547607 0.3149257600307465 0.0661441609263420 1.0269029140472412 0.4756090641021729 0.0000000000000000 0.4133810400962830 1.2914969921112061 0.0000000000000000 0.0000000000000000 0.0118803596124053 5100.0000000000000000 0.3405586779117584
1.8519041538238525 0.3038292527198792 0.0649577379226685 1.0162731409072876 0.4668440520763397 0.0000000000000000 0.3982578516006470 1.2293875217437744 0.0000000000000000 0.0000000000000000 0.0113967237994075 5200.0000000000000000 0.3262881338596344
1.8245935440063477 0.3004138469696045 0.0645171627402306 1.0005804300308228 0.4590821266174316 0.0000000000000000 0.3831732571125031 1.1776214838027954 0.0000000000000000 0.0000000000000000 0.0109439045190811 5300.0000000000000000 0.3132500052452087
1.7976244688034058 0.2869285345077515 0.0631332322955132 0.9960456490516663 0.4515169858932495 0.0000000000000000 0.3779417574405670 1.1205556392669678 0.0000000000000000 0.0000000000000000 0.0104963500052691 5400.0000000000000000 0.3023190200328827
1.7758096456527710 0.2874421477317810 0.0631359070539474 0.9804839491844177 0.4447475969791412 0.0000000000000000 0.3684472143650055 1.0755878686904907 0.0000000000000000 0.0000000000000000 0.0101200584322214 5500.0000000000000000 0.2919650971889496
1.7528028488159180 0.2734555602073669 0.0617952719330788 0.9799951910972595 0.4375568330287933 0.0000000000000000 0.3602128624916077 1.0358330011367798 0.0000000000000000 0.0000000000000000 0.0097159761935472 5600.0000000000000000 0.2832783162593842
1.7330722808837891 0.2681742310523987 0.0613588094711304 0.9727533459663391 0.4307858943939209 0.0000000000000000 0.3529036045074463 1.0000820159912109 0.0000000000000000 0.0000000000000000 0.0093600526452065 5700.0000000000000000 0.2752397358417511
1.7144449949264526 0.2619615495204926 0.0608779489994049 0.9675903916358948 0.4240151345729828 0.0000000000000000 0.3451159596443176 0.9695314168930054 0.0000000000000000 0.0000000000000000 0.0090240063145757 5800.0000000000000000 0.2680642604827881
1.6970485448837280 0.2500040233135223 0.0597947537899017 0.9704211354255676 0.4168286323547363 0.0000000000000000 0.3381890356540680 0.9423668980598450 0.0000000000000000 0.0000000000000000 0.0086944326758385 5900.0000000000000000 0.2620616555213928
1.6798512935638428 0.2510853707790375 0.0602509900927544 0.9579093456268311 0.4106055498123169 0.0000000000000000 0.3319667279720306 0.9166281223297119 0.0000000000000000 0.0000000000000000 0.0084131285548210 6000.0000000000000000 0.2559882402420044
1.6637862920761108 0.2480294853448868 0.0602382346987724 0.9513833522796631 0.4041352570056915 0.0000000000000000 0.3264006078243256 0.8934885859489441 0.0000000000000000 0.0000000000000000 0.0081492410972714 6100.0000000000000000 0.2508735358715057
1.6488828659057617 0.2468455135822296 0.0604459568858147 0.9436886310577393 0.3979027569293976 0.0000000000000000 0.3205073177814484 0.8730666637420654 0.0000000000000000 0.0000000000000000 0.0079035470262170 6200.0000000000000000 0.2463943511247635
1.6319527626037598 0.2346473485231400 0.0595700405538082 0.9465361237525940 0.3911991715431213 0.0000000000000000 0.3152231574058533 0.8546858429908752 0.0000000000000000 0.0000000000000000 0.0076771960593760 6300.0000000000000000 0.2426070272922516
1.6170282363891602 0.2296677082777023 0.0593851543962955 0.9427846074104309 0.3851906955242157 0.0000000000000000 0.3111492097377777 0.8366325497627258 0.0000000000000000 0.0000000000000000 0.0074849561788142 6400.0000000000000000 0.2390149384737015
1.6023842096328735 0.2235087454319000 0.0591378398239613 0.9405224919319153 0.3792150914669037 0.0000000000000000 0.3072776794433594 0.8197582960128784 0.0000000000000000 0.0000000000000000 0.0073325932025909 6500.0000000000000000 0.2361548840999603
1.5904067754745483 0.2282523661851883 0.0598350912332535 0.9280941486358643 0.3742251396179199 0.0000000000000000 0.3011949360370636 0.8070386648178101 0.0000000000000000 0.0000000000000000 0.0071477512829006 6600.0000000000000000 0.2328905165195465
1.5745946168899536 0.2145755887031555 0.0588573701679707 0.9328809380531311 0.3682807683944702 0.0000000000000000 0.2948789894580841 0.7960460782051086 0.0000000000000000 0.0000000000000000 0.0070420759730041 6700.0000000000000000 0.2305858582258224
1.5617007017135620 0.2111181765794754 0.0586066022515297 0.9285235404968262 0.3634523153305054 0.0000000000000000 0.2939396202564240 0.7789037823677063 0.0000000000000000 0.0000000000000000 0.0069446866400540 6800.0000000000000000 0.2277954071760178
1.5494250059127808 0.2073064297437668 0.0584277324378490 0.9249076247215271 0.3587832152843475 0.0000000000000000 0.2896443605422974 0.7666828036308289 0.0000000000000000 0.0000000000000000 0.0068872901611030 6900.0000000000000000 0.2255668640136719
1.5377280712127686 0.2031178474426270 0.0581348836421967 0.9221186637878418 0.3543567061424255 0.0000000000000000 0.2856961786746979 0.7548084855079651 0.0000000000000000 0.0000000000000000 0.0068420344032347 7000.0000000000000000 0.2233749479055405
1.5265083312988281 0.1987826228141785 0.0577606298029423 0.9199302196502686 0.3500348329544067 0.0000000000000000 0.2816176712512970 0.7435194849967957 0.0000000000000000 0.0000000000000000 0.0068162046372890 7100.0000000000000000 0.2212506979703903
1.5167044401168823 0.2005925476551056 0.0580809898674488 0.9114974737167358 0.3465334475040436 0.0000000000000000 0.2728236317634583 0.7385433912277222 0.0000000000000000 0.0000000000000000 0.0067855399101973 7200.0000000000000000 0.2195691913366318
1.5063123703002930 0.1951325535774231 0.0575159713625908 0.9108524918556213 0.3428112864494324 0.0000000000000000 0.2726564109325409 0.7212483882904053 0.0000000000000000 0.0000000000000000 0.0068164295516908 7300.0000000000000000 0.2175010144710541
1.4967947006225586 0.1932704746723175 0.0572391934692860 0.9067591428756714 0.3395259678363800 0.0000000000000000 0.2679488360881805 0.7106515169143677 0.0000000000000000 0.0000000000000000 0.0068155806511641 7400.0000000000000000 0.2154932022094727
1.4878959655761719 0.1871079355478287 0.0561593472957611 0.9082700014114380 0.3363586366176605 0.0000000000000000 0.2636761963367462 0.7012550830841064 0.0000000000000000 0.0000000000000000 0.0067549720406532 7500.0000000000000000 0.2130517959594727
1.4815871715545654 0.1764812469482422 0.0548585727810860 0.9182927012443542 0.3319547176361084 0.0000000000000000 0.2567465305328369 0.6951468586921692 0.0000000000000000 0.0000000000000000 0.0068886862136424 7600.0000000000000000 0.2112489491701126
1.4713047742843628 0.1869253963232040 0.0562479496002197 0.8971037268638611 0.3310277163982391 0.0000000000000000 0.2554576098918915 0.6745955348014832 0.0000000000000000 0.0000000000000000 0.0069571211934090 7700.0000000000000000 0.2100651264190674
1.4634730815887451 0.1852440536022186 0.0559234507381916 0.8938670754432678 0.3284385502338409 0.0000000000000000 0.2503668069839478 0.6629456281661987 0.0000000000000000 0.0000000000000000 0.0070141404867172 7800.0000000000000000 0.2083389610052109
1.4559314250946045 0.1841226518154144 0.0556728206574917 0.8895395994186401 0.3265964090824127 0.0000000000000000 0.2453980147838593 0.6500767469406128 0.0000000000000000 0.0000000000000000 0.0070860264822841 7900.0000000000000000 0.2069028019905090
1.4497849941253662 0.1888015866279602 0.0559572838246822 0.8799445033073425 0.3250816166400909 0.0000000000000000 0.2423368394374847 0.6352169513702393 0.0000000000000000 0.0000000000000000 0.0071345679461956 8000.0000000000000000 0.2059204280376434
1.4414619207382202 0.1787507832050323 0.0548722967505455 0.8848754167556763 0.3229633271694183 0.0000000000000000 0.2309236079454422 0.6281020641326904 0.0000000000000000 0.0000000000000000 0.0072570652700961 8100.0000000000000000 0.2041093856096268
1.4350261688232422 0.1811621636152267 0.0549499280750751 0.8769574761390686 0.3219566345214844 0.0000000000000000 0.2276362329721451 0.6108569502830505 0.0000000000000000 0.0000000000000000 0.0073875659145415 8200.0000000000000000 0.2028794139623642
1.4282679557800293 0.1799924820661545 0.0546942390501499 0.8729741573333740 0.3206070661544800 0.0000000000000000 0.2210230678319931 0.5966302156448364 0.0000000000000000 0.0000000000000000 0.0075057712383568 8300.0000000000000000 0.2019081264734268
1.4244425296783447 0.1909224539995193 0.0554092563688755 0.8577799797058105 0.3203309178352356 0.0000000000000000 0.2202857732772827 0.5768548846244812 0.0000000000000000 0.0000000000000000 0.0076078642159700 8400.0000000000000000 0.2012097537517548
1.4164975881576538 0.1807630360126495 0.0540302470326424 0.8632660508155823 0.3184383213520050 0.0000000000000000 0.2052173465490341 0.5678918361663818 0.0000000000000000 0.0000000000000000 0.0077642505057156 8500.0000000000000000 0.1984051913022995
1.4099894762039185 0.1884359121322632 0.0546111464500427 0.8485234379768372 0.3184189498424530 0.0000000000000000 0.2046554982662201 0.5425505042076111 0.0000000000000000 0.0000000000000000 0.0078747877851129 8600.0000000000000000 0.1987034976482391
1.4007015228271484 0.1754190027713776 0.0526750274002552 0.8562659621238708 0.3163414597511292 0.0000000000000000 0.1936125159263611 0.5237848758697510 0.0000000000000000 0.0000000000000000 0.0078740790486336 8700.0000000000000000 0.1980652362108231
1.3975595235824585 0.1891222596168518 0.0535474084317684 0.8329358696937561 0.3219539821147919 0.0000000000000000 0.1894637197256088 0.4518088102340698 0.0000000000000000 0.0000000000000000 0.0079411258921027 8800.0000000000000000 0.2007097750902176
1.3898603916168213 0.1844086349010468 0.0532084330916405 0.8245978355407715 0.3276455700397491 0.0000000000000000 0.1815034002065659 0.3887737691402435 0.0000000000000000 0.0000000000000000 0.0079009905457497 8900.0000000000000000 0.2015655934810638
1.3789141178131104 0.1757952421903610 0.0522332489490509 0.8238390088081360 0.3270465731620789 0.0000000000000000 0.1738898456096649 0.3568638563156128 0.0000000000000000 0.0000000000000000 0.0080409999936819 9000.0000000000000000 0.1985860764980316
1.3682910203933716 0.1759008616209030 0.0520782731473446 0.8144204020500183 0.3258914649486542 0.0000000000000000 0.1740138083696365 0.3292922377586365 0.0000000000000000 0.0000000000000000 0.0082997912541032 9100.0000000000000000 0.1957760453224182
1.3599326610565186 0.1801204085350037 0.0527205616235733 0.8027042746543884 0.3243874609470367 0.0000000000000000 0.1686828285455704 0.3110716044902802 0.0000000000000000 0.0000000000000000 0.0086419386789203 9200.0000000000000000 0.1937811672687531
1.3496294021606445 0.1703687757253647 0.0512812584638596 0.8062430024147034 0.3217362761497498 0.0000000000000000 0.1682469844818115 0.2968841195106506 0.0000000000000000 0.0000000000000000 0.0090393470600247 9300.0000000000000000 0.1903776079416275
1.3430473804473877 0.1776833087205887 0.0522431507706642 0.7927553653717041 0.3203655779361725 0.0000000000000000 0.1599888652563095 0.2864658236503601 0.0000000000000000 0.0000000000000000 0.0094132060185075 9400.0000000000000000 0.1888836473226547
1.3327445983886719 0.1680911779403687 0.0515434369444847 0.7958675026893616 0.3172424435615540 0.0000000000000000 0.1563551127910614 0.2770914137363434 0.0000000000000000 0.0000000000000000 0.0098549779504538 9500.0000000000000000 0.1873275935649872
1.3243975639343262 0.1590248942375183 0.0506050698459148 0.8006585240364075 0.3141091167926788 0.0000000000000000 0.1519674956798553 0.2716417014598846 0.0000000000000000 0.0000000000000000 0.0103390105068684 9600.0000000000000000 0.1851062923669815
1.3166043758392334 0.1647447794675827 0.0514145940542221 0.7878666520118713 0.3125783801078796 0.0000000000000000 0.1526382267475128 0.2602992057800293 0.0000000000000000 0.0000000000000000 0.0108227161690593 9700.0000000000000000 0.1836456656455994
1.3087105751037598 0.1633668541908264 0.0516025796532631 0.7837068438529968 0.3100342750549316 0.0000000000000000 0.1485013812780380 0.2550227940082550 0.0000000000000000 0.0000000000000000 0.0113267907872796 9800.0000000000000000 0.1825808733701706
1.3003971576690674 0.1588635444641113 0.0515007600188255 0.7828930616378784 0.3071397244930267 0.0000000000000000 0.1457600295543671 0.2500082552433014 0.0000000000000000 0.0000000000000000 0.0119112813845277 9900.0000000000000000 0.1812663227319717
1.2937011718750000 0.1511701494455338 0.0508515760302544 0.7883043885231018 0.3033750057220459 0.0000000000000000 0.1411459147930145 0.2496519833803177 0.0000000000000000 0.0000000000000000 0.0125979762524366 10000.0000000000000000 0.1791421025991440
1.2856122255325317 0.1584866940975189 0.0522428192198277 0.7731790542602539 0.3017036616802216 0.0000000000000000 0.1408111602067947 0.2415252923965454 0.0000000000000000 0.0000000000000000 0.0131728583946824 10100.0000000000000000 0.1792654544115067
1.2762663364410400 0.1536263227462769 0.0518118664622307 0.7720534205436707 0.2987747788429260 0.0000000000000000 0.1391463577747345 0.2379103153944016 0.0000000000000000 0.0000000000000000 0.0139035833999515 10200.0000000000000000 0.1771017909049988
1.2694283723831177 0.1559189110994339 0.0524858608841896 0.7648292183876038 0.2961943447589874 0.0000000000000000 0.1359262913465500 0.2352262139320374 0.0000000000000000 0.0000000000000000 0.0146952718496323 10300.0000000000000000 0.1758593767881393
1.2613457441329956 0.1547016650438309 0.0526671931147575 0.7606293559074402 0.2933475375175476 0.0000000000000000 0.1353890448808670 0.2309863120317459 0.0000000000000000 0.0000000000000000 0.0155040789395571 10400.0000000000000000 0.1746942996978760
1.2528049945831299 0.1475921124219894 0.0522838234901428 0.7624422907829285 0.2904867529869080 0.0000000000000000 0.1310928314924240 0.2327200025320053 0.0000000000000000 0.0000000000000000 0.0163037497550249 10500.0000000000000000 0.1731851547956467
1.2444176673889160 0.1490788757801056 0.0526338033378124 0.7550884485244751 0.2876165509223938 0.0000000000000000 0.1323793679475784 0.2262082546949387 0.0000000000000000 0.0000000000000000 0.0172835383564234 10600.0000000000000000 0.1718217581510544
1.2365577220916748 0.1481867283582687 0.0528212711215019 0.7507600784301758 0.2847896218299866 0.0000000000000000 0.1304928213357925 0.2242343574762344 0.0000000000000000 0.0000000000000000 0.0182271916419268 10700.0000000000000000 0.1705092191696167
1.2285012006759644 0.1459982097148895 0.0528762415051460 0.7476409077644348 0.2819858789443970 0.0000000000000000 0.1283084601163864 0.2229827940464020 0.0000000000000000 0.0000000000000000 0.0191823523491621 10800.0000000000000000 0.1692457497119904
1.2204297780990601 0.1441507786512375 0.0529045909643173 0.7442031502723694 0.2791711986064911 0.0000000000000000 0.1267953664064407 0.2214707583189011 0.0000000000000000 0.0000000000000000 0.0201750546693802 10900.0000000000000000 0.1679848879575729
1.2131245136260986 0.1397735178470612 0.0526648387312889 0.7445712685585022 0.2761149406433105 0.0000000000000000 0.1227639988064766 0.2237503230571747 0.0000000000000000 0.0000000000000000 0.0211807340383530 11000.0000000000000000 0.1665212810039520
1.2053520679473877 0.1457183510065079 0.0536025762557983 0.7319384813308716 0.2740926742553711 0.0000000000000000 0.1230519637465477 0.2183714956045151 0.0000000000000000 0.0000000000000000 0.0221167672425508 11100.0000000000000000 0.1659227162599564
1.1972109079360962 0.1425644904375076 0.0534346178174019 0.7299340367317200 0.2712777853012085 0.0000000000000000 0.1232234239578247 0.2158139199018478 0.0000000000000000 0.0000000000000000 0.0230735372751951 11200.0000000000000000 0.1647571921348572
1.1900291442871094 0.1402572542428970 0.0534868426620960 0.7278972864151001 0.2683878242969513 0.0000000000000000 0.1206405833363533 0.2152520865201950 0.0000000000000000 0.0000000000000000 0.0239542499184608 11300.0000000000000000 0.1642356961965561
1.1842699050903320 0.1357325613498688 0.0530888177454472 0.7298374176025391 0.2656111419200897 0.0000000000000000 0.1148351058363914 0.2229459434747696 0.0000000000000000 0.0000000000000000 0.0249207578599453 11400.0000000000000000 0.1622611135244370
1.1743330955505371 0.1411388218402863 0.0537213645875454 0.7157821059226990 0.2636908292770386 0.0000000000000000 0.1193531900644302 0.2119763493537903 0.0000000000000000 0.0000000000000000 0.0257769860327244 11500.0000000000000000 0.1619138419628143
1.1697016954421997 0.1514219790697098 0.0548835024237633 0.7013577222824097 0.2620384395122528 0.0000000000000000 0.1314178258180618 0.2062472552061081 0.0000000000000000 0.0000000000000000 0.0266593955457211 11600.0000000000000000 0.1613417416810989
1.1599262952804565 0.1397116631269455 0.0540452003479004 0.7072357535362244 0.2589336335659027 0.0000000000000000 0.1158839613199234 0.2105232477188110 0.0000000000000000 0.0000000000000000 0.0273500513285398 11700.0000000000000000 0.1606359779834747
1.1516648530960083 0.1364267319440842 0.0535727404057980 0.7055227160453796 0.2561426460742950 0.0000000000000000 0.1161949932575226 0.2084421664476395 0.0000000000000000 0.0000000000000000 0.0281987823545933 11800.0000000000000000 0.1592884659767151
1.1453665494918823 0.1372337490320206 0.0539283119142056 0.7002500295639038 0.2539544999599457 0.0000000000000000 0.1147890165448189 0.2067815214395523 0.0000000000000000 0.0000000000000000 0.0288177467882633 11900.0000000000000000 0.1591398566961288
1.1433333158493042 0.1368379443883896 0.0536846704781055 0.7019709348678589 0.2508397400379181 0.0000000000000000 0.1154858320951462 0.2051118463277817 0.0000000000000000 0.0000000000000000 0.0297801755368710 12000.0000000000000000 0.1573547869920731
1.1299887895584106 0.1323950290679932 0.0531944967806339 0.6956560015678406 0.2487432807683945 0.0000000000000000 0.1146432682871819 0.2049893736839294 0.0000000000000000 0.0000000000000000 0.0303420927375555 12100.0000000000000000 0.1569266021251678
1.1230959892272949 0.1324497908353806 0.0534650310873985 0.6903314590454102 0.2468497455120087 0.0000000000000000 0.1113277152180672 0.2045387625694275 0.0000000000000000 0.0000000000000000 0.0308297090232372 12200.0000000000000000 0.1564200669527054
1.1164785623550415 0.1332186311483383 0.0536075569689274 0.6849015951156616 0.2447507828474045 0.0000000000000000 0.1107684075832367 0.2026612460613251 0.0000000000000000 0.0000000000000000 0.0313848182559013 12300.0000000000000000 0.1558498442173004
1.1093709468841553 0.1327894628047943 0.0535504631698132 0.6803650259971619 0.2426659911870956 0.0000000000000000 0.1103808730840683 0.2013608366250992 0.0000000000000000 0.0000000000000000 0.0318863987922668 12400.0000000000000000 0.1551804840564728
1.1032793521881104 0.1346800029277802 0.0538059584796429 0.6741484403610229 0.2406449466943741 0.0000000000000000 0.1100895702838898 0.1992388963699341 0.0000000000000000 0.0000000000000000 0.0323125198483467 12500.0000000000000000 0.1549064218997955
1.0959390401840210 0.1297630667686462 0.0532339401543140 0.6749514341354370 0.2379905730485916 0.0000000000000000 0.1080602332949638 0.1996079683303833 0.0000000000000000 0.0000000000000000 0.0328063182532787 12600.0000000000000000 0.1538240164518356
1.0893534421920776 0.1299421042203903 0.0530168227851391 0.6702831387519836 0.2361114025115967 0.0000000000000000 0.1071329340338707 0.2010059207677841 0.0000000000000000 0.0000000000000000 0.0332031697034836 12700.0000000000000000 0.1526760756969452
1.0834257602691650 0.1323652863502502 0.0535943172872066 0.6631909608840942 0.2342752069234848 0.0000000000000000 0.1075919866561890 0.1959841847419739 0.0000000000000000 0.0000000000000000 0.0333617739379406 12800.0000000000000000 0.1532674729824066
1.0751323699951172 0.1230283454060555 0.0524141453206539 0.6685580015182495 0.2311318814754486 0.0000000000000000 0.1041449904441833 0.1990345269441605 0.0000000000000000 0.0000000000000000 0.0337593033909798 12900.0000000000000000 0.1525307744741440
1.0693230628967285 0.1280634701251984 0.0530626811087132 0.6584620475769043 0.2297348976135254 0.0000000000000000 0.1039986386895180 0.1963544636964798 0.0000000000000000 0.0000000000000000 0.0339030846953392 13000.0000000000000000 0.1523245722055435
1.0629299879074097 0.1261685639619827 0.0527594462037086 0.6565064191818237 0.2274955660104752 0.0000000000000000 0.1073037907481194 0.1912521719932556 0.0000000000000000 0.0000000000000000 0.0340485796332359 13100.0000000000000000 0.1517243683338165
1.0566620826721191 0.1245754808187485 0.0524045601487160 0.6544787287712097 0.2252032756805420 0.0000000000000000 0.1048574596643448 0.1918191313743591 0.0000000000000000 0.0000000000000000 0.0342577211558819 13200.0000000000000000 0.1507078558206558
1.0508773326873779 0.1285322308540344 0.0528183206915855 0.6458681821823120 0.2236585468053818 0.0000000000000000 0.1027925759553909 0.1910190731287003 0.0000000000000000 0.0000000000000000 0.0342269577085972 13300.0000000000000000 0.1505928933620453
1.0455112457275391 0.1189806386828423 0.0512555278837681 0.6549480557441711 0.2203270345926285 0.0000000000000000 0.1032871454954147 0.1937279403209686 0.0000000000000000 0.0000000000000000 0.0345008671283722 13400.0000000000000000 0.1488386690616608
1.0383335351943970 0.1272289454936981 0.0524033941328526 0.6393716931343079 0.2193294763565063 0.0000000000000000 0.1022328659892082 0.1880782544612885 0.0000000000000000 0.0000000000000000 0.0342912264168262 13500.0000000000000000 0.1495361030101776
1.0315537452697754 0.1228196844458580 0.0518928058445454 0.6398554444313049 0.2169858515262604 0.0000000000000000 0.1008408293128014 0.1877945065498352 0.0000000000000000 0.0000000000000000 0.0341877229511738 13600.0000000000000000 0.1494345217943192
1.0255408287048340 0.1233886480331421 0.0517941080033779 0.6353105902671814 0.2150475233793259 0.0000000000000000 0.1000940576195717 0.1867775470018387 0.0000000000000000 0.0000000000000000 0.0340905226767063 13700.0000000000000000 0.1489334851503372
1.0197041034698486 0.1240203380584717 0.0518325492739677 0.6307624578475952 0.2130888104438782 0.0000000000000000 0.1012301146984100 0.1840801090002060 0.0000000000000000 0.0000000000000000 0.0338736027479172 13800.0000000000000000 0.1493853628635406
1.0136284828186035 0.1235151663422585 0.0514822416007519 0.6275649666786194 0.2110661864280701 0.0000000000000000 0.1000284776091576 0.1838271766901016 0.0000000000000000 0.0000000000000000 0.0338054485619068 13900.0000000000000000 0.1480322182178497
1.0074946880340576 0.1217006519436836 0.0511734746396542 0.6257575750350952 0.2088629752397537 0.0000000000000000 0.0977482870221138 0.1840718984603882 0.0000000000000000 0.0000000000000000 0.0335374474525452 14000.0000000000000000 0.1478765904903412
1.0016181468963623 0.1192918494343758 0.0507810823619366 0.6248538494110107 0.2066913247108459 0.0000000000000000 0.0961762443184853 0.1842682361602783 0.0000000000000000 0.0000000000000000 0.0332320109009743 14100.0000000000000000 0.1475569605827332
0.9967616796493530 0.1277713477611542 0.0514116548001766 0.6118950843811035 0.2056835889816284 0.0000000000000000 0.0972967892885208 0.1810817867517471 0.0000000000000000 0.0000000000000000 0.0329152196645737 14200.0000000000000000 0.1471639424562454
0.9912748336791992 0.1266449987888336 0.0512747913599014 0.6099402308464050 0.2034147679805756 0.0000000000000000 0.0975454747676849 0.1786419302225113 0.0000000000000000 0.0000000000000000 0.0325270406901836 14300.0000000000000000 0.1473684012889862
0.9840944409370422 0.1192540228366852 0.0503740049898624 0.6136776804924011 0.2007887512445450 0.0000000000000000 0.0954984575510025 0.1793577522039413 0.0000000000000000 0.0000000000000000 0.0321600921452045 14400.0000000000000000 0.1472906023263931
0.9788996577262878 0.1221404671669006 0.0503957308828831 0.6073693633079529 0.1989941149950027 0.0000000000000000 0.0953852310776711 0.1777624040842056 0.0000000000000000 0.0000000000000000 0.0317874364554882 14500.0000000000000000 0.1466320008039474
0.9730998277664185 0.1216856092214584 0.0502648353576660 0.6039068102836609 0.1972425282001495 0.0000000000000000 0.0970910489559174 0.1751067042350769 0.0000000000000000 0.0000000000000000 0.0312687084078789 14600.0000000000000000 0.1468002647161484
0.9674861431121826 0.1196848973631859 0.0498922243714333 0.6028496623039246 0.1950593441724777 0.0000000000000000 0.0944759398698807 0.1755294054746628 0.0000000000000000 0.0000000000000000 0.0307916086167097 14700.0000000000000000 0.1466233730316162
0.9617535471916199 0.1156533211469650 0.0493409670889378 0.6040503978729248 0.1927088350057602 0.0000000000000000 0.0934429317712784 0.1752998083829880 0.0000000000000000 0.0000000000000000 0.0302892476320267 14800.0000000000000000 0.1466629505157471
0.9567288756370544 0.1190937981009483 0.0494247786700726 0.5970486998558044 0.1911615878343582 0.0000000000000000 0.0930370464920998 0.1740858107805252 0.0000000000000000 0.0000000000000000 0.0297996234148741 14900.0000000000000000 0.1458802819252014
0.9528993368148804 0.1233088523149490 0.0493877604603767 0.5911992788314819 0.1890034377574921 0.0000000000000000 0.0935559719800949 0.1733389794826508 0.0000000000000000 0.0000000000000000 0.0294215753674507 15000.0000000000000000 0.1452054232358932
0.9460807442665100 0.1194288283586502 0.0490665994584560 0.5899751782417297 0.1876101493835449 0.0000000000000000 0.0923107936978340 0.1722105145454407 0.0000000000000000 0.0000000000000000 0.0286931097507477 15100.0000000000000000 0.1455305814743042
0.9416745901107788 0.1214809864759445 0.0491813756525517 0.5849412083625793 0.1860710233449936 0.0000000000000000 0.0930763408541679 0.1696542948484421 0.0000000000000000 0.0000000000000000 0.0280366782099009 15200.0000000000000000 0.1458188444375992
0.9378962516784668 0.1093514189124107 0.0475609302520752 0.5980023145675659 0.1829815953969955 0.0000000000000000 0.0892416834831238 0.1751093715429306 0.0000000000000000 0.0000000000000000 0.0275819767266512 15300.0000000000000000 0.1447831690311432
0.9317800998687744 0.1203246712684631 0.0486748963594437 0.5802970528602600 0.1824834644794464 0.0000000000000000 0.0914022848010063 0.1686317473649979 0.0000000000000000 0.0000000000000000 0.0268769133836031 15400.0000000000000000 0.1452777981758118
0.9266948699951172 0.1162345856428146 0.0481386780738831 0.5817216634750366 0.1805998980998993 0.0000000000000000 0.0906002819538116 0.1684045493602753 0.0000000000000000 0.0000000000000000 0.0262604299932718 15500.0000000000000000 0.1450794637203217
0.9227517843246460 0.1157047152519226 0.0479883663356304 0.5800355076789856 0.1790232062339783 0.0000000000000000 0.0875995755195618 0.1701640188694000 0.0000000000000000 0.0000000000000000 0.0256079025566578 15600.0000000000000000 0.1451135128736496
0.9177908301353455 0.1143247634172440 0.0474866293370724 0.5787851214408875 0.1771942824125290 0.0000000000000000 0.0872200801968575 0.1712263971567154 0.0000000000000000 0.0000000000000000 0.0251074600964785 15700.0000000000000000 0.1443858444690704
0.9144945740699768 0.1207076534628868 0.0479548387229443 0.5698150992393494 0.1760169714689255 0.0000000000000000 0.0886279568076134 0.1666854470968246 0.0000000000000000 0.0000000000000000 0.0244486611336470 15800.0000000000000000 0.1447761505842209
0.9100707769393921 0.1195379719138145 0.0478201359510422 0.5679496526718140 0.1747630536556244 0.0000000000000000 0.0879794731736183 0.1654065251350403 0.0000000000000000 0.0000000000000000 0.0238272920250893 15900.0000000000000000 0.1445975154638290
0.9060273766517639 0.1103032976388931 0.0469040349125862 0.5760358572006226 0.1727841645479202 0.0000000000000000 0.0874900147318840 0.1662522405385971 0.0000000000000000 0.0000000000000000 0.0230593737214804 16000.0000000000000000 0.1456318497657776
0.9029376506805420 0.1200068593025208 0.0475921072065830 0.5631833672523499 0.1721553355455399 0.0000000000000000 0.0848467350006104 0.1664306819438934 0.0000000000000000 0.0000000000000000 0.0226060450077057 16100.0000000000000000 0.1444485038518906
0.9002389311790466 0.1269703060388565 0.0481488555669785 0.5533843636512756 0.1717353910207748 0.0000000000000000 0.0901339724659920 0.1607477813959122 0.0000000000000000 0.0000000000000000 0.0219443123787642 16200.0000000000000000 0.1449586004018784
0.8950357437133789 0.1209147796034813 0.0474026314914227 0.5571022033691406 0.1696160733699799 0.0000000000000000 0.0911201909184456 0.1594299077987671 0.0000000000000000 0.0000000000000000 0.0213868394494057 16300.0000000000000000 0.1449366062879562
0.8973129987716675 0.1352524459362030 0.0485545322299004 0.5438339114189148 0.1696721017360687 0.0000000000000000 0.0951857790350914 0.1592414081096649 0.0000000000000000 0.0000000000000000 0.0207285135984421 16400.0000000000000000 0.1454174816608429
0.8873252272605896 0.1148898974061012 0.0464866906404495 0.5590273737907410 0.1669212728738785 0.0000000000000000 0.0879322290420532 0.1596127301454544 0.0000000000000000 0.0000000000000000 0.0202778298407793 16500.0000000000000000 0.1441372483968735
0.8841969370841980 0.1196117475628853 0.0466958023607731 0.5519193410873413 0.1659700423479080 0.0000000000000000 0.0848837196826935 0.1611367166042328 0.0000000000000000 0.0000000000000000 0.0198285859078169 16600.0000000000000000 0.1439369767904282
0.8816711902618408 0.1198774576187134 0.0465391390025616 0.5506433248519897 0.1646112650632858 0.0000000000000000 0.0855780094861984 0.1592935174703598 0.0000000000000000 0.0000000000000000 0.0193288978189230 16700.0000000000000000 0.1436604708433151
0.8774327039718628 0.1134660691022873 0.0458001121878624 0.5549672245979309 0.1631992906332016 0.0000000000000000 0.0826050713658333 0.1626304984092712 0.0000000000000000 0.0000000000000000 0.0187775027006865 16800.0000000000000000 0.1437020599842072
0.8742675781250000 0.1153051927685738 0.0458472892642021 0.5507271885871887 0.1623879373073578 0.0000000000000000 0.0847702100872993 0.1586133241653442 0.0000000000000000 0.0000000000000000 0.0182726942002773 16900.0000000000000000 0.1437306553125381
0.8715103864669800 0.1159544140100479 0.0457866080105305 0.5483335256576538 0.1614358574151993 0.0000000000000000 0.0841659456491470 0.1580975800752640 0.0000000000000000 0.0000000000000000 0.0177836772054434 17000.0000000000000000 0.1437939852476120
0.8686591982841492 0.1160544529557228 0.0456177927553654 0.5464262366294861 0.1605607122182846 0.0000000000000000 0.0839430987834930 0.1575806289911270 0.0000000000000000 0.0000000000000000 0.0173352900892496 17100.0000000000000000 0.1435605883598328
0.8680711388587952 0.1185443252325058 0.0457567237317562 0.5433614850044250 0.1604086160659790 0.0000000000000000 0.0838577970862389 0.1584639102220535 0.0000000000000000 0.0000000000000000 0.0169147867709398 17200.0000000000000000 0.1437364965677261
0.8632918596267700 0.1154314726591110 0.0453299134969711 0.5436891317367554 0.1588413864374161 0.0000000000000000 0.0831892192363739 0.1566570103168488 0.0000000000000000 0.0000000000000000 0.0164255816489458 17300.0000000000000000 0.1436740010976791
0.8625553846359253 0.1189542934298515 0.0453930832445621 0.5401208400726318 0.1580871343612671 0.0000000000000000 0.0831616595387459 0.1557045131921768 0.0000000000000000 0.0000000000000000 0.0161198433488607 17400.0000000000000000 0.1428637951612473
0.8584051132202148 0.1159272640943527 0.0450263321399689 0.5407156348228455 0.1567358821630478 0.0000000000000000 0.0844259038567543 0.1545539796352386 0.0000000000000000 0.0000000000000000 0.0155871119350195 17500.0000000000000000 0.1442294567823410
0.8557540178298950 0.1136239320039749 0.0446426123380661 0.5413981676101685 0.1560893058776855 0.0000000000000000 0.0826719850301743 0.1550501585006714 0.0000000000000000 0.0000000000000000 0.0152258761227131 17600.0000000000000000 0.1431904435157776
0.8542282581329346 0.1046289652585983 0.0435225069522858 0.5518023967742920 0.1542744338512421 0.0000000000000000 0.0885629355907440 0.1515432745218277 0.0000000000000000 0.0000000000000000 0.0148154161870480 17700.0000000000000000 0.1431682109832764
0.8523625135421753 0.1097032576799393 0.0438844747841358 0.5447041988372803 0.1540706306695938 0.0000000000000000 0.0798468962311745 0.1579246968030930 0.0000000000000000 0.0000000000000000 0.0145824328064919 17800.0000000000000000 0.1425356715917587
0.8514693379402161 0.1240745931863785 0.0452743545174599 0.5270994901657104 0.1550209075212479 0.0000000000000000 0.0853721722960472 0.1504096984863281 0.0000000000000000 0.0000000000000000 0.0141075216233730 17900.0000000000000000 0.1435635834932327
0.8489491939544678 0.1052573546767235 0.0431086570024490 0.5482809543609619 0.1523022949695587 0.0000000000000000 0.0825515836477280 0.1537917852401733 0.0000000000000000 0.0000000000000000 0.0138896452262998 18000.0000000000000000 0.1423475742340088
0.8459644317626953 0.1065103337168694 0.0430612303316593 0.5445873737335205 0.1518055200576782 0.0000000000000000 0.0828099846839905 0.1535601168870926 0.0000000000000000 0.0000000000000000 0.0135619649663568 18100.0000000000000000 0.1428475975990295
0.8436377644538879 0.1137237921357155 0.0439224988222122 0.5337170958518982 0.1522743701934814 0.0000000000000000 0.0814258903264999 0.1518040448427200 0.0000000000000000 0.0000000000000000 0.0132418107241392 18200.0000000000000000 0.1427471935749054
0.8426607251167297 0.1189479157328606 0.0442808605730534 0.5271581411361694 0.1522738337516785 0.0000000000000000 0.0809939727187157 0.1512423753738403 0.0000000000000000 0.0000000000000000 0.0129888923838735 18300.0000000000000000 0.1426670849323273
0.8404580354690552 0.1127856895327568 0.0435802079737186 0.5330578684806824 0.1510342210531235 0.0000000000000000 0.0803830623626709 0.1515767723321915 0.0000000000000000 0.0000000000000000 0.0127202467992902 18400.0000000000000000 0.1422956436872482
0.8393499255180359 0.1098501458764076 0.0430943369865417 0.5363005399703979 0.1501049548387527 0.0000000000000000 0.0787042602896690 0.1538712531328201 0.0000000000000000 0.0000000000000000 0.0125211346894503 18500.0000000000000000 0.1418637335300446
0.8379148244857788 0.1190671101212502 0.0439985916018486 0.5240473151206970 0.1508017629384995 0.0000000000000000 0.0817937925457954 0.1487090289592743 0.0000000000000000 0.0000000000000000 0.0121598932892084 18600.0000000000000000 0.1428100615739822
0.8355960845947266 0.1130024194717407 0.0434112437069416 0.5293138623237610 0.1498685330152512 0.0000000000000000 0.0800829380750656 0.1500258594751358 0.0000000000000000 0.0000000000000000 0.0119918985292315 18700.0000000000000000 0.1425390392541885
0.8342461585998535 0.1137977764010429 0.0432985983788967 0.5278712511062622 0.1492785364389420 0.0000000000000000 0.0804555565118790 0.1487630456686020 0.0000000000000000 0.0000000000000000 0.0117577798664570 18800.0000000000000000 0.1420338600873947
0.8342643976211548 0.1216642931103706 0.0439446270465851 0.5189899802207947 0.1496655046939850 0.0000000000000000 0.0804059207439423 0.1478440612554550 0.0000000000000000 0.0000000000000000 0.0115220649167895 18900.0000000000000000 0.1424700468778610
0.8316959142684937 0.1114279329776764 0.0428488627076149 0.5292028188705444 0.1482162922620773 0.0000000000000000 0.0790957808494568 0.1492089778184891 0.0000000000000000 0.0000000000000000 0.0113822696730494 19000.0000000000000000 0.1415482163429260
0.8348027467727661 0.1301765590906143 0.0445158407092094 0.5105021595954895 0.1496082246303558 0.0000000000000000 0.0807784423232079 0.1462531834840775 0.0000000000000000 0.0000000000000000 0.0111223468557000 19100.0000000000000000 0.1423883289098740
0.8298906087875366 0.1140844672918320 0.0427029505372047 0.5258127450942993 0.1472904980182648 0.0000000000000000 0.0807651057839394 0.1478402018547058 0.0000000000000000 0.0000000000000000 0.0110394340008497 19200.0000000000000000 0.1407669931650162
0.8281647562980652 0.1174231991171837 0.0432526394724846 0.5196692943572998 0.1478196382522583 0.0000000000000000 0.0820991471409798 0.1446813493967056 0.0000000000000000 0.0000000000000000 0.0107394987717271 19300.0000000000000000 0.1419610977172852
0.8269304037094116 0.1043119579553604 0.0417666025459766 0.5348955988883972 0.1459562480449677 0.0000000000000000 0.0775598436594009 0.1500182747840881 0.0000000000000000 0.0000000000000000 0.0106220077723265 19400.0000000000000000 0.1411772221326828
0.8260703682899475 0.1131375879049301 0.0425373837351799 0.5238405466079712 0.1465548723936081 0.0000000000000000 0.0767493993043900 0.1493064165115356 0.0000000000000000 0.0000000000000000 0.0105418264865875 19500.0000000000000000 0.1405803412199020
0.8245805501937866 0.1127470582723618 0.0425152108073235 0.5231962203979492 0.1461221277713776 0.0000000000000000 0.0807208567857742 0.1444411426782608 0.0000000000000000 0.0000000000000000 0.0102767664939165 19600.0000000000000000 0.1410685926675797
0.8232663869857788 0.1145975291728973 0.0426955595612526 0.5196133852005005 0.1463598906993866 0.0000000000000000 0.0777177214622498 0.1460862457752228 0.0000000000000000 0.0000000000000000 0.0101547203958035 19700.0000000000000000 0.1412648707628250
0.8220968246459961 0.1122379973530769 0.0424391329288483 0.5216322541236877 0.1457874923944473 0.0000000000000000 0.0775381997227669 0.1457945555448532 0.0000000000000000 0.0000000000000000 0.0099994735792279 19800.0000000000000000 0.1411989629268646
0.8220575451850891 0.1181841641664505 0.0428358837962151 0.5150808095932007 0.1459566950798035 0.0000000000000000 0.0772817954421043 0.1451457738876343 0.0000000000000000 0.0000000000000000 0.0098607102409005 19900.0000000000000000 0.1409940123558044
0.8199812173843384 0.1107158213853836 0.0420995205640793 0.5221434235572815 0.1450224220752716 0.0000000000000000 0.0776844099164009 0.1446457654237747 0.0000000000000000 0.0000000000000000 0.0097452467307448 20000.0000000000000000 0.1406862735748291
0.8204569220542908 0.1104867681860924 0.0421171858906746 0.5229365825653076 0.1449163407087326 0.0000000000000000 0.0754243135452271 0.1488929241895676 0.0000000000000000 0.0000000000000000 0.0096216052770615 20100.0000000000000000 0.1411526501178741
0.8180050849914551 0.1089088693261147 0.0418131873011589 0.5229095816612244 0.1443733870983124 0.0000000000000000 0.0795149654150009 0.1422720551490784 0.0000000000000000 0.0000000000000000 0.0094653340056539 20200.0000000000000000 0.1405344754457474
0.8177284598350525 0.1120260506868362 0.0421022139489651 0.5189945697784424 0.1446056216955185 0.0000000000000000 0.0747826993465424 0.1470019668340683 0.0000000000000000 0.0000000000000000 0.0094168530777097 20300.0000000000000000 0.1406606435775757
0.8163807392120361 0.1122237741947174 0.0419640429317951 0.5180338621139526 0.1441591084003448 0.0000000000000000 0.0768251344561577 0.1432809084653854 0.0000000000000000 0.0000000000000000 0.0092789791524410 20400.0000000000000000 0.1400875747203827
0.8158852458000183 0.1120941042900085 0.0418822057545185 0.5180290341377258 0.1438798904418945 0.0000000000000000 0.0766918957233429 0.1427613645792007 0.0000000000000000 0.0000000000000000 0.0091865891590714 20500.0000000000000000 0.1397917419672012
0.8146241903305054 0.1116701066493988 0.0418043173849583 0.5175074934959412 0.1436423361301422 0.0000000000000000 0.0771125331521034 0.1419355571269989 0.0000000000000000 0.0000000000000000 0.0090477364137769 20600.0000000000000000 0.1398714631795883
0.8220336437225342 0.1002880632877350 0.0399216823279858 0.5404786467552185 0.1413452923297882 0.0000000000000000 0.0740954875946045 0.1530558913946152 0.0000000000000000 0.0000000000000000 0.0091351689770818 20700.0000000000000000 0.1382039487361908
0.8161384463310242 0.1171946972608566 0.0417757071554661 0.5135841965675354 0.1435838341712952 0.0000000000000000 0.0805010199546814 0.1409251093864441 0.0000000000000000 0.0000000000000000 0.0089591816067696 20800.0000000000000000 0.1394318342208862
0.8122599124908447 0.1127161160111427 0.0418169647455215 0.5142512321472168 0.1434755921363831 0.0000000000000000 0.0799502059817314 0.1388290673494339 0.0000000000000000 0.0000000000000000 0.0087256953120232 20900.0000000000000000 0.1398407071828842
0.8117330670356750 0.1125756278634071 0.0415578931570053 0.5148921012878418 0.1427074074745178 0.0000000000000000 0.0769758075475693 0.1405831724405289 0.0000000000000000 0.0000000000000000 0.0086693530902267 21000.0000000000000000 0.1390310674905777
0.8104869723320007 0.1110521331429482 0.0414681769907475 0.5154206156730652 0.1425460577011108 0.0000000000000000 0.0763413533568382 0.1402024328708649 0.0000000000000000 0.0000000000000000 0.0085627697408199 21100.0000000000000000 0.1393545866012573
0.8096508979797363 0.1112824454903603 0.0414636917412281 0.5144976973533630 0.1424070894718170 0.0000000000000000 0.0782609358429909 0.1383582949638367 0.0000000000000000 0.0000000000000000 0.0084191765636206 21200.0000000000000000 0.1395690590143204
0.8088747859001160 0.1096371710300446 0.0411901250481606 0.5160599946975708 0.1419875025749207 0.0000000000000000 0.0768704190850258 0.1390267908573151 0.0000000000000000 0.0000000000000000 0.0083887092769146 21300.0000000000000000 0.1390322595834732
0.8081473708152771 0.1096121221780777 0.0411996543407440 0.5154444575309753 0.1418911367654800 0.0000000000000000 0.0759047791361809 0.1392148882150650 0.0000000000000000 0.0000000000000000 0.0083008445799351 21400.0000000000000000 0.1390911489725113
0.8077149987220764 0.1119224727153778 0.0412974022328854 0.5126804113388062 0.1418146938085556 0.0000000000000000 0.0765522494912148 0.1381434202194214 0.0000000000000000 0.0000000000000000 0.0082257697358727 21500.0000000000000000 0.1387612968683243
0.8075634241104126 0.1124901026487350 0.0412979051470757 0.5120145678520203 0.1417608112096786 0.0000000000000000 0.0745783001184464 0.1392810940742493 0.0000000000000000 0.0000000000000000 0.0082119721919298 21600.0000000000000000 0.1384194046258926
0.8075332641601562 0.1045015975832939 0.0403642840683460 0.5221552848815918 0.1405120939016342 0.0000000000000000 0.0725841075181961 0.1433542966842651 0.0000000000000000 0.0000000000000000 0.0081617245450616 21700.0000000000000000 0.1380022168159485
0.8055136203765869 0.1113898307085037 0.0411500334739685 0.5116469860076904 0.1413267552852631 0.0000000000000000 0.0739475861191750 0.1391181647777557 0.0000000000000000 0.0000000000000000 0.0080179646611214 21800.0000000000000000 0.1386233419179916
0.8131350278854370 0.1141398176550865 0.0407101772725582 0.5174847841262817 0.1408002674579620 0.0000000000000000 0.0746859461069107 0.1403997689485550 0.0000000000000000 0.0000000000000000 0.0082053998485208 21900.0000000000000000 0.1362261921167374
0.8040954470634460 0.1102529168128967 0.0409061647951603 0.5121098160743713 0.1408265382051468 0.0000000000000000 0.0747618228197098 0.1373986899852753 0.0000000000000000 0.0000000000000000 0.0078676650300622 22000.0000000000000000 0.1382241845130920
0.8034596443176270 0.1089665666222572 0.0406717136502266 0.5133531689643860 0.1404681503772736 0.0000000000000000 0.0746142715215683 0.1373923867940903 0.0000000000000000 0.0000000000000000 0.0078245997428894 22100.0000000000000000 0.1379472315311432
0.8046267032623291 0.1194313392043114 0.0417334772646427 0.5018553733825684 0.1416065394878387 0.0000000000000000 0.0764985010027885 0.1351044178009033 0.0000000000000000 0.0000000000000000 0.0076958425343037 22200.0000000000000000 0.1388670653104782
0.8020538091659546 0.1046049520373344 0.0401685424149036 0.5175982117652893 0.1396821439266205 0.0000000000000000 0.0753945633769035 0.1361469924449921 0.0000000000000000 0.0000000000000000 0.0076408977620304 22300.0000000000000000 0.1377913802862167
0.8015912771224976 0.1103061214089394 0.0407135412096977 0.5103593468666077 0.1402122825384140 0.0000000000000000 0.0740827172994614 0.1361789256334305 0.0000000000000000 0.0000000000000000 0.0076109869405627 22400.0000000000000000 0.1377731710672379
0.8015115857124329 0.1139850094914436 0.0410122275352478 0.5060597062110901 0.1404546350240707 0.0000000000000000 0.0742535293102264 0.1353156715631485 0.0000000000000000 0.0000000000000000 0.0075445966795087 22500.0000000000000000 0.1377688944339752
0.8041197061538696 0.1125954315066338 0.0405380725860596 0.5113327503204346 0.1396534144878387 0.0000000000000000 0.0750543326139450 0.1349564194679260 0.0000000000000000 0.0000000000000000 0.0075994986109436 22600.0000000000000000 0.1363199502229691
0.7997725009918213 0.1102839708328247 0.0405610091984272 0.5093079209327698 0.1396195590496063 0.0000000000000000 0.0745735242962837 0.1344835162162781 0.0000000000000000 0.0000000000000000 0.0073825628496706 22700.0000000000000000 0.1376497596502304
0.7990459203720093 0.1081949695944786 0.0403078757226467 0.5112216472625732 0.1393214315176010 0.0000000000000000 0.0734088942408562 0.1351956278085709 0.0000000000000000 0.0000000000000000 0.0073708752170205 22800.0000000000000000 0.1372895538806915
0.7984992265701294 0.1077758967876434 0.0401801988482475 0.5114716887474060 0.1390714645385742 0.0000000000000000 0.0731527879834175 0.1351554244756699 0.0000000000000000 0.0000000000000000 0.0073249381966889 22900.0000000000000000 0.1370402127504349
0.7977120280265808 0.1074731945991516 0.0401145443320274 0.5112008452415466 0.1389234811067581 0.0000000000000000 0.0730075463652611 0.1349723935127258 0.0000000000000000 0.0000000000000000 0.0072618983685970 23000.0000000000000000 0.1370579749345779
0.7973710298538208 0.1095820441842079 0.0402989126741886 0.5084763765335083 0.1390137225389481 0.0000000000000000 0.0733901336789131 0.1337170600891113 0.0000000000000000 0.0000000000000000 0.0071977842599154 23100.0000000000000000 0.1370314359664917
0.7966862916946411 0.1081991642713547 0.0401301160454750 0.5095618963241577 0.1387951374053955 0.0000000000000000 0.0731665417551994 0.1336427181959152 0.0000000000000000 0.0000000000000000 0.0071539706550539 23200.0000000000000000 0.1369360685348511
0.7960600256919861 0.1097909510135651 0.0402586534619331 0.5072033405303955 0.1388071030378342 0.0000000000000000 0.0740109011530876 0.1323786675930023 0.0000000000000000 0.0000000000000000 0.0070592132396996 23300.0000000000000000 0.1370905637741089
0.7987301349639893 0.1218394786119461 0.0413169823586941 0.4956640601158142 0.1399096250534058 0.0000000000000000 0.0769359171390533 0.1303970366716385 0.0000000000000000 0.0000000000000000 0.0069979280233383 23400.0000000000000000 0.1374899595975876
0.7949690222740173 0.1082292348146439 0.0399652086198330 0.5085185170173645 0.1382560729980469 0.0000000000000000 0.0729440003633499 0.1325592100620270 0.0000000000000000 0.0000000000000000 0.0069897333160043 23500.0000000000000000 0.1365700811147690
0.7959960699081421 0.1098267063498497 0.0398154743015766 0.5084784030914307 0.1378755271434784 0.0000000000000000 0.0719852671027184 0.1349051892757416 0.0000000000000000 0.0000000000000000 0.0070762685500085 23600.0000000000000000 0.1353626698255539
0.7939801216125488 0.1073829010128975 0.0397671684622765 0.5090793967247009 0.1377506554126740 0.0000000000000000 0.0728922188282013 0.1319259107112885 0.0000000000000000 0.0000000000000000 0.0068760863505304 23700.0000000000000000 0.1363023370504379
0.7936601042747498 0.1092333570122719 0.0398710072040558 0.5067098736763000 0.1378458589315414 0.0000000000000000 0.0723359957337379 0.1318411678075790 0.0000000000000000 0.0000000000000000 0.0068704765290022 23800.0000000000000000 0.1360337138175964
0.7942018508911133 0.1146876066923141 0.0404447317123413 0.5003069639205933 0.1387625038623810 0.0000000000000000 0.0776444971561432 0.1288021951913834 0.0000000000000000 0.0000000000000000 0.0067334095947444 23900.0000000000000000 0.1374888867139816
0.7922590970993042 0.1085870862007141 0.0397880673408508 0.5062845945358276 0.1375993788242340 0.0000000000000000 0.0738897174596786 0.1296534836292267 0.0000000000000000 0.0000000000000000 0.0067245382815599 24000.0000000000000000 0.1362373828887939
0.7972026467323303 0.0996002778410912 0.0381665490567684 0.5239925980567932 0.1354432255029678 0.0000000000000000 0.0748131796717644 0.1331591159105301 0.0000000000000000 0.0000000000000000 0.0068005044013262 24100.0000000000000000 0.1345612108707428
0.7942047119140625 0.1167043372988701 0.0403081551194191 0.4993264675140381 0.1378658115863800 0.0000000000000000 0.0724364668130875 0.1294103860855103 0.0000000000000000 0.0000000000000000 0.0067210257984698 24200.0000000000000000 0.1353000104427338
0.7905607819557190 0.1064672023057938 0.0394587889313698 0.5076913237571716 0.1369434595108032 0.0000000000000000 0.0721410140395164 0.1300332844257355 0.0000000000000000 0.0000000000000000 0.0066012269817293 24300.0000000000000000 0.1359218955039978
0.7902489304542542 0.1079133525490761 0.0395319275557995 0.5058472752571106 0.1369564086198807 0.0000000000000000 0.0721995532512665 0.1294056028127670 0.0000000000000000 0.0000000000000000 0.0065752998925745 24400.0000000000000000 0.1357159614562988
0.7909194827079773 0.1141487732529640 0.0400683134794235 0.4992602169513702 0.1374421864748001 0.0000000000000000 0.0724800825119019 0.1287665218114853 0.0000000000000000 0.0000000000000000 0.0064740269444883 24500.0000000000000000 0.1363030225038528
0.7891010046005249 0.1070072650909424 0.0393467657268047 0.5061194300651550 0.1366275846958160 0.0000000000000000 0.0727778673171997 0.1282384544610977 0.0000000000000000 0.0000000000000000 0.0064922859892249 24600.0000000000000000 0.1355720609426498
0.7886212468147278 0.1080060824751854 0.0394180715084076 0.5046563744544983 0.1365407109260559 0.0000000000000000 0.0712810456752777 0.1291438341140747 0.0000000000000000 0.0000000000000000 0.0064527899958193 24700.0000000000000000 0.1355991661548615
0.7884145975112915 0.1070919558405876 0.0392000377178192 0.5059550404548645 0.1361675560474396 0.0000000000000000 0.0714550316333771 0.1287249475717545 0.0000000000000000 0.0000000000000000 0.0064347609877586 24800.0000000000000000 0.1350224763154984
0.7879752516746521 0.1106576547026634 0.0395440421998501 0.5011897683143616 0.1365838050842285 0.0000000000000000 0.0736755281686783 0.1263701319694519 0.0000000000000000 0.0000000000000000 0.0063507067970932 24900.0000000000000000 0.1355794072151184
0.7879199385643005 0.1055991575121880 0.0389362983405590 0.5076501965522766 0.1357342451810837 0.0000000000000000 0.0689885541796684 0.1316523551940918 0.0000000000000000 0.0000000000000000 0.0064249271526933 25000.0000000000000000 0.1346101313829422
0.7867099642753601 0.1053699180483818 0.0389339402318001 0.5068091154098511 0.1355970054864883 0.0000000000000000 0.0720745101571083 0.1270428895950317 0.0000000000000000 0.0000000000000000 0.0062794568948448 25100.0000000000000000 0.1349403262138367
0.7891555428504944 0.1135113835334778 0.0397981628775597 0.4994050562381744 0.1364409178495407 0.0000000000000000 0.0743580237030983 0.1272541433572769 0.0000000000000000 0.0000000000000000 0.0060764607042074 25200.0000000000000000 0.1366958767175674
0.7860913276672363 0.1063155233860016 0.0389541909098625 0.5053716897964478 0.1354498863220215 0.0000000000000000 0.0697261765599251 0.1284447461366653 0.0000000000000000 0.0000000000000000 0.0062517779879272 25300.0000000000000000 0.1346197277307510
0.7856737375259399 0.1072916239500046 0.0389754548668861 0.5039471983909607 0.1354593932628632 0.0000000000000000 0.0693633034825325 0.1286740750074387 0.0000000000000000 0.0000000000000000 0.0062568774446845 25400.0000000000000000 0.1345293223857880
0.7848807573318481 0.1002013385295868 0.0383466742932796 0.5116801261901855 0.1346525996923447 0.0000000000000000 0.0756871774792671 0.1242729797959328 0.0000000000000000 0.0000000000000000 0.0060493871569633 25500.0000000000000000 0.1350307166576385
0.7845678925514221 0.1075164750218391 0.0389208979904652 0.5029469132423401 0.1351836472749710 0.0000000000000000 0.0694341659545898 0.1276544779539108 0.0000000000000000 0.0000000000000000 0.0061625582166016 25600.0000000000000000 0.1345392912626266
0.7845350503921509 0.1084376722574234 0.0390235260128975 0.5018270015716553 0.1352468729019165 0.0000000000000000 0.0703540891408920 0.1257127821445465 0.0000000000000000 0.0000000000000000 0.0061131962575018 25700.0000000000000000 0.1344336271286011
0.7835492491722107 0.1062635257840157 0.0387413054704666 0.5037220716476440 0.1348223239183426 0.0000000000000000 0.0707517936825752 0.1251884251832962 0.0000000000000000 0.0000000000000000 0.0060591846704483 25800.0000000000000000 0.1343266516923904
0.7831069231033325 0.1059706211090088 0.0386835597455502 0.5037837624549866 0.1346689611673355 0.0000000000000000 0.0703516528010368 0.1251754909753799 0.0000000000000000 0.0000000000000000 0.0060325795784593 25900.0000000000000000 0.1342458724975586
0.7859789133071899 0.0976124852895737 0.0375453010201454 0.5178160667419434 0.1330049932003021 0.0000000000000000 0.0703044757246971 0.1268695145845413 0.0000000000000000 0.0000000000000000 0.0060287299565971 26000.0000000000000000 0.1331432759761810
0.7821284532546997 0.1059429794549942 0.0385975502431393 0.5031787753105164 0.1344091147184372 0.0000000000000000 0.0705447047948837 0.1242438182234764 0.0000000000000000 0.0000000000000000 0.0059463065117598 26100.0000000000000000 0.1341504901647568
0.7819010615348816 0.1065284907817841 0.0385861508548260 0.5024698972702026 0.1343165040016174 0.0000000000000000 0.0706493034958839 0.1236782148480415 0.0000000000000000 0.0000000000000000 0.0059410445392132 26200.0000000000000000 0.1338891834020615
0.7817545533180237 0.1042863428592682 0.0382768996059895 0.5053803324699402 0.1338109821081161 0.0000000000000000 0.0697229951620102 0.1245338320732117 0.0000000000000000 0.0000000000000000 0.0059320544824004 26300.0000000000000000 0.1334872990846634
0.7813650369644165 0.1092571839690208 0.0388591289520264 0.4986830651760101 0.1345656216144562 0.0000000000000000 0.0774953737854958 0.1207612529397011 0.0000000000000000 0.0000000000000000 0.0057437531650066 26400.0000000000000000 0.1347147971391678
0.7806949615478516 0.1067488640546799 0.0384880453348160 0.5015698075294495 0.1338882744312286 0.0000000000000000 0.0699814185500145 0.1232298985123634 0.0000000000000000 0.0000000000000000 0.0058429245837033 26500.0000000000000000 0.1335846930742264
0.7803222537040710 0.1090805158019066 0.0387677289545536 0.4982975125312805 0.1341764777898788 0.0000000000000000 0.0708675831556320 0.1222161725163460 0.0000000000000000 0.0000000000000000 0.0057485299184918 26600.0000000000000000 0.1343811154365540
0.7795854806900024 0.1028704047203064 0.0380637235939503 0.5053498744964600 0.1333015114068985 0.0000000000000000 0.0709046870470047 0.1218404248356819 0.0000000000000000 0.0000000000000000 0.0057595330290496 26700.0000000000000000 0.1335164457559586
0.7796056866645813 0.1061872765421867 0.0383713096380234 0.5014985799789429 0.1335485577583313 0.0000000000000000 0.0692044645547867 0.1226531192660332 0.0000000000000000 0.0000000000000000 0.0057666944339871 26800.0000000000000000 0.1334529966115952
0.7788394093513489 0.1055253967642784 0.0382303521037102 0.5017555952072144 0.1333280652761459 0.0000000000000000 0.0697695016860962 0.1217776760458946 0.0000000000000000 0.0000000000000000 0.0057293921709061 26900.0000000000000000 0.1333537250757217
0.7787561416625977 0.1033967211842537 0.0379178524017334 0.5045515894889832 0.1328900158405304 0.0000000000000000 0.0706188157200813 0.1209224462509155 0.0000000000000000 0.0000000000000000 0.0057185976766050 27000.0000000000000000 0.1329642087221146
0.7781590223312378 0.1058921888470650 0.0381905734539032 0.5010044574737549 0.1330718100070953 0.0000000000000000 0.0685247182846069 0.1222824007272720 0.0000000000000000 0.0000000000000000 0.0056919143535197 27100.0000000000000000 0.1331323087215424
0.7779741287231445 0.1001231670379639 0.0375601872801781 0.5080315470695496 0.1322592198848724 0.0000000000000000 0.0693870410323143 0.1215342879295349 0.0000000000000000 0.0000000000000000 0.0056390571407974 27200.0000000000000000 0.1329057514667511
0.7778621912002563 0.1094209402799606 0.0384826995432377 0.4966939091682434 0.1332646608352661 0.0000000000000000 0.0699304640293121 0.1199095621705055 0.0000000000000000 0.0000000000000000 0.0056132874451578 27300.0000000000000000 0.1332603394985199
0.7771921753883362 0.1053566634654999 0.0379710793495178 0.5012617111206055 0.1326027512550354 0.0000000000000000 0.0691907778382301 0.1204441040754318 0.0000000000000000 0.0000000000000000 0.0056285872124135 27400.0000000000000000 0.1326048970222473
0.7765318155288696 0.1047045439481735 0.0379190482199192 0.5014434456825256 0.1324647963047028 0.0000000000000000 0.0690342709422112 0.1201908141374588 0.0000000000000000 0.0000000000000000 0.0055795921944082 27500.0000000000000000 0.1327348053455353
0.7777915596961975 0.1036420166492462 0.0374890193343163 0.5049575567245483 0.1317029446363449 0.0000000000000000 0.0708429366350174 0.1204267367720604 0.0000000000000000 0.0000000000000000 0.0055488678626716 27600.0000000000000000 0.1321764439344406
0.7758254408836365 0.1054049581289291 0.0379130020737648 0.5001631975173950 0.1323443204164505 0.0000000000000000 0.0687040612101555 0.1198162510991096 0.0000000000000000 0.0000000000000000 0.0055338707752526 27700.0000000000000000 0.1325939446687698
0.7755103111267090 0.1058067455887794 0.0379249788820744 0.4995485544204712 0.1322300732135773 0.0000000000000000 0.0685583129525185 0.1193713769316673 0.0000000000000000 0.0000000000000000 0.0055058663710952 27800.0000000000000000 0.1325204819440842
0.7759689092636108 0.1074154004454613 0.0380423106253147 0.4981676936149597 0.1323435157537460 0.0000000000000000 0.0662337988615036 0.1229656860232353 0.0000000000000000 0.0000000000000000 0.0055734785273671 27900.0000000000000000 0.1324914246797562
0.7746738195419312 0.0994319990277290 0.0372237861156464 0.5066688060760498 0.1313492208719254 0.0000000000000000 0.0685071945190430 0.1193927302956581 0.0000000000000000 0.0000000000000000 0.0054444414563477 28000.0000000000000000 0.1323888748884201
0.7743009328842163 0.1041946485638618 0.0376404300332069 0.5007827281951904 0.1316831409931183 0.0000000000000000 0.0684519335627556 0.1184696853160858 0.0000000000000000 0.0000000000000000 0.0054418160580099 28100.0000000000000000 0.1321657896041870
0.7743947505950928 0.1036034226417542 0.0374677479267120 0.5019488334655762 0.1313747167587280 0.0000000000000000 0.0676761716604233 0.1192452609539032 0.0000000000000000 0.0000000000000000 0.0054641952738166 28200.0000000000000000 0.1317042261362076
0.7737141251564026 0.1055491864681244 0.0377083867788315 0.4988579750061035 0.1315985769033432 0.0000000000000000 0.0678083077073097 0.1184052973985672 0.0000000000000000 0.0000000000000000 0.0054057100787759 28300.0000000000000000 0.1320183873176575
0.7734496593475342 0.1058672815561295 0.0377192199230194 0.4983021318912506 0.1315610408782959 0.0000000000000000 0.0688563510775566 0.1167964190244675 0.0000000000000000 0.0000000000000000 0.0053665712475777 28400.0000000000000000 0.1319822967052460
0.7727067470550537 0.1013843044638634 0.0372122116386890 0.5032184123992920 0.1308918297290802 0.0000000000000000 0.0677283629775047 0.1181638985872269 0.0000000000000000 0.0000000000000000 0.0053402534686029 28500.0000000000000000 0.1318908035755157
0.7735444307327271 0.1064648330211639 0.0375688411295414 0.4983365535736084 0.1311741769313812 0.0000000000000000 0.0672451779246330 0.1179121360182762 0.0000000000000000 0.0000000000000000 0.0054075708612800 28600.0000000000000000 0.1311843544244766
0.7726324200630188 0.0988633856177330 0.0368763543665409 0.5064903497695923 0.1304023116827011 0.0000000000000000 0.0682853013277054 0.1168081909418106 0.0000000000000000 0.0000000000000000 0.0053095021285117 28700.0000000000000000 0.1315412521362305
0.7716815471649170 0.1022448092699051 0.0372076295316219 0.5015649199485779 0.1306641995906830 0.0000000000000000 0.0663366168737411 0.1190861538052559 0.0000000000000000 0.0000000000000000 0.0052857617847621 28800.0000000000000000 0.1317882984876633
0.7750400900840759 0.1159808039665222 0.0385322012007236 0.4884674847126007 0.1320596188306808 0.0000000000000000 0.0714743286371231 0.1153522953391075 0.0000000000000000 0.0000000000000000 0.0051379594951868 28900.0000000000000000 0.1329537332057953
0.7717372179031372 0.1090271174907684 0.0377683937549591 0.4936104118824005 0.1313312947750092 0.0000000000000000 0.0748236924409866 0.1124915704131126 0.0000000000000000 0.0000000000000000 0.0051472005434334 29000.0000000000000000 0.1322567462921143
0.7707283496856689 0.0985541641712189 0.0368713326752186 0.5051351785659790 0.1301676630973816 0.0000000000000000 0.0693520978093147 0.1152839660644531 0.0000000000000000 0.0000000000000000 0.0051541160792112 29100.0000000000000000 0.1319329738616943
0.7706645131111145 0.1028212010860443 0.0371482484042645 0.5004112720489502 0.1302837729454041 0.0000000000000000 0.0673902630805969 0.1154210940003395 0.0000000000000000 0.0000000000000000 0.0051886956207454 29200.0000000000000000 0.1311566978693008
0.7701996564865112 0.1021376177668571 0.0370209030807018 0.5008946657180786 0.1301465034484863 0.0000000000000000 0.0685867890715599 0.1139649078249931 0.0000000000000000 0.0000000000000000 0.0051869060844183 29300.0000000000000000 0.1311040669679642
0.7702684402465820 0.1078366488218307 0.0375427193939686 0.4942196309566498 0.1306694597005844 0.0000000000000000 0.0683235079050064 0.1133477464318275 0.0000000000000000 0.0000000000000000 0.0051794224418700 29400.0000000000000000 0.1311452835798264
0.7714602351188660 0.0958791300654411 0.0362603440880775 0.5103195309638977 0.1290012151002884 0.0000000000000000 0.0662908703088760 0.1168467402458191 0.0000000000000000 0.0000000000000000 0.0051686898805201 29500.0000000000000000 0.1306161731481552
0.7699185609817505 0.1019205227494240 0.0368760414421558 0.5014658570289612 0.1296561211347580 0.0000000000000000 0.0667141452431679 0.1148024201393127 0.0000000000000000 0.0000000000000000 0.0051428037695587 29600.0000000000000000 0.1305474191904068
0.7731478214263916 0.1180487871170044 0.0383769869804382 0.4854617714881897 0.1312602907419205 0.0000000000000000 0.0691869705915451 0.1125293746590614 0.0000000000000000 0.0000000000000000 0.0050092092715204 29700.0000000000000000 0.1319023221731186
0.7692122459411621 0.1068205386400223 0.0373349711298943 0.4949179291725159 0.1301387995481491 0.0000000000000000 0.0666516348719597 0.1136258020997047 0.0000000000000000 0.0000000000000000 0.0051286774687469 29800.0000000000000000 0.1307252645492554
0.7682573795318604 0.1048639342188835 0.0370697081089020 0.4965138435363770 0.1298098713159561 0.0000000000000000 0.0670305341482162 0.1130303218960762 0.0000000000000000 0.0000000000000000 0.0051004081033170 29900.0000000000000000 0.1306894272565842
0.7681185603141785 0.1063433960080147 0.0371594913303852 0.4948223829269409 0.1297933012247086 0.0000000000000000 0.0673032626509666 0.1123253032565117 0.0000000000000000 0.0000000000000000 0.0050621298141778 30000.0000000000000000 0.1305239200592041
0.7676188349723816 0.1036223843693733 0.0369000993669033 0.4976582229137421 0.1294381022453308 0.0000000000000000 0.0669480040669441 0.1123304441571236 0.0000000000000000 0.0000000000000000 0.0050442181527615 30100.0000000000000000 0.1303895860910416
0.7676744461059570 0.1016228422522545 0.0366504453122616 0.5003099441528320 0.1290911734104156 0.0000000000000000 0.0671634972095490 0.1118843480944633 0.0000000000000000 0.0000000000000000 0.0050408439710736 30200.0000000000000000 0.1301263123750687
0.7667819857597351 0.1032011583447456 0.0368177928030491 0.4975252449512482 0.1292377710342407 0.0000000000000000 0.0684696212410927 0.1104570478200912 0.0000000000000000 0.0000000000000000 0.0049605839885771 30300.0000000000000000 0.1304735392332077
0.7672819495201111 0.1061654910445213 0.0371155515313148 0.4945440590381622 0.1294568032026291 0.0000000000000000 0.0651070699095726 0.1133237779140472 0.0000000000000000 0.0000000000000000 0.0049985405057669 30400.0000000000000000 0.1303245574235916
0.7667587995529175 0.1045012772083282 0.0367865227162838 0.4964213669300079 0.1290496289730072 0.0000000000000000 0.0651719048619270 0.1134647130966187 0.0000000000000000 0.0000000000000000 0.0050439313054085 30500.0000000000000000 0.1298727691173553
0.7660676836967468 0.1049851849675179 0.0368542559444904 0.4951486587524414 0.1290795952081680 0.0000000000000000 0.0668473392724991 0.1105871722102165 0.0000000000000000 0.0000000000000000 0.0049482597969472 30600.0000000000000000 0.1300947964191437
0.7656899690628052 0.1035619527101517 0.0367269515991211 0.4964320957660675 0.1289689540863037 0.0000000000000000 0.0679045468568802 0.1093811243772507 0.0000000000000000 0.0000000000000000 0.0049285730347037 30700.0000000000000000 0.1301380395889282
0.7662712931632996 0.1097187772393227 0.0371713489294052 0.4899932146072388 0.1293879300355911 0.0000000000000000 0.0684702619910240 0.1086085960268974 0.0000000000000000 0.0000000000000000 0.0049441512674093 30800.0000000000000000 0.1302837431430817
0.7653010487556458 0.1027687266469002 0.0366374738514423 0.4972377121448517 0.1286571472883224 0.0000000000000000 0.0650705769658089 0.1118947342038155 0.0000000000000000 0.0000000000000000 0.0049250614829361 30900.0000000000000000 0.1299836337566376
0.7647972106933594 0.1019267439842224 0.0364349111914635 0.4980589449405670 0.1283766031265259 0.0000000000000000 0.0667221024632454 0.1094355583190918 0.0000000000000000 0.0000000000000000 0.0048851035535336 31000.0000000000000000 0.1296912282705307
0.7646039724349976 0.1042078211903572 0.0366527847945690 0.4952011406421661 0.1285422295331955 0.0000000000000000 0.0663372278213501 0.1091396212577820 0.0000000000000000 0.0000000000000000 0.0048664007335901 31100.0000000000000000 0.1296309381723404
0.7645695209503174 0.1024487242102623 0.0364315509796143 0.4975122511386871 0.1281769573688507 0.0000000000000000 0.0649351701140404 0.1106156632304192 0.0000000000000000 0.0000000000000000 0.0048840390518308 31200.0000000000000000 0.1292805075645447
0.7655923366546631 0.1084393635392189 0.0371544212102890 0.4909898042678833 0.1290087401866913 0.0000000000000000 0.0660176798701286 0.1106506362557411 0.0000000000000000 0.0000000000000000 0.0047898534685373 31300.0000000000000000 0.1304260045289993
0.7636201977729797 0.1019145771861076 0.0363763086497784 0.4972736537456512 0.1280556470155716 0.0000000000000000 0.0664666816592216 0.1081114485859871 0.0000000000000000 0.0000000000000000 0.0047854934819043 31400.0000000000000000 0.1294367462396622
0.7632523179054260 0.1031418517231941 0.0364265032112598 0.4955966770648956 0.1280872672796249 0.0000000000000000 0.0679550990462303 0.1068519651889801 0.0000000000000000 0.0000000000000000 0.0047393501736224 31500.0000000000000000 0.1298057138919830
0.7642012834548950 0.1041833981871605 0.0363638401031494 0.4958079159259796 0.1278461068868637 0.0000000000000000 0.0636166334152222 0.1128780469298363 0.0000000000000000 0.0000000000000000 0.0049248542636633 31600.0000000000000000 0.1288520991802216
0.7632057666778564 0.1053347960114479 0.0365309454500675 0.4933476150035858 0.1279923915863037 0.0000000000000000 0.0656352937221527 0.1077168881893158 0.0000000000000000 0.0000000000000000 0.0047885933890939 31700.0000000000000000 0.1289396435022354
0.7625553607940674 0.1039347425103188 0.0364433303475380 0.4943030774593353 0.1278742104768753 0.0000000000000000 0.0658644735813141 0.1070841476321220 0.0000000000000000 0.0000000000000000 0.0047409930266440 31800.0000000000000000 0.1291430443525314
0.7621006965637207 0.1017164438962936 0.0361708775162697 0.4967431724071503 0.1274701654911041 0.0000000000000000 0.0650797560811043 0.1079901754856110 0.0000000000000000 0.0000000000000000 0.0047484575770795 31900.0000000000000000 0.1291386187076569
0.7622419595718384 0.1033777743577957 0.0363193117082119 0.4949600398540497 0.1275848150253296 0.0000000000000000 0.0650065913796425 0.1072831451892853 0.0000000000000000 0.0000000000000000 0.0047243260778487 32000.0000000000000000 0.1287603676319122
0.7619981169700623 0.1055010706186295 0.0364735163748264 0.4922938942909241 0.1277296543121338 0.0000000000000000 0.0651054456830025 0.1067104935646057 0.0000000000000000 0.0000000000000000 0.0047292243689299 32100.0000000000000000 0.1288204491138458
0.7615439891815186 0.1020957082509995 0.0361592397093773 0.4959510266780853 0.1273380219936371 0.0000000000000000 0.0651104748249054 0.1064950153231621 0.0000000000000000 0.0000000000000000 0.0046969787217677 32200.0000000000000000 0.1287053972482681
0.7612593173980713 0.1040633097290993 0.0363037548959255 0.4934585988521576 0.1274336725473404 0.0000000000000000 0.0654692500829697 0.1056618914008141 0.0000000000000000 0.0000000000000000 0.0046732453629375 32300.0000000000000000 0.1287096440792084
0.7612529993057251 0.1052499562501907 0.0363794453442097 0.4921367764472961 0.1274868249893188 0.0000000000000000 0.0650810301303864 0.1056330204010010 0.0000000000000000 0.0000000000000000 0.0046889958903193 32400.0000000000000000 0.1286356896162033
0.7645095586776733 0.0975414291024208 0.0352169200778008 0.5057224631309509 0.1260287463665009 0.0000000000000000 0.0646695345640182 0.1090674176812172 0.0000000000000000 0.0000000000000000 0.0047672693617642 32500.0000000000000000 0.1273788958787918
0.7606964111328125 0.1027290001511574 0.0361307226121426 0.4947577118873596 0.1270789951086044 0.0000000000000000 0.0649375990033150 0.1051487326622009 0.0000000000000000 0.0000000000000000 0.0046175648458302 32600.0000000000000000 0.1283868998289108
0.7612807154655457 0.1085417419672012 0.0365992262959480 0.4886114001274109 0.1275283545255661 0.0000000000000000 0.0651969164609909 0.1042037233710289 0.0000000000000000 0.0000000000000000 0.0046089240349829 32700.0000000000000000 0.1283486634492874
0.7602624893188477 0.1062082350254059 0.0364035740494728 0.4903726577758789 0.1272780448198318 0.0000000000000000 0.0660640448331833 0.1035113930702209 0.0000000000000000 0.0000000000000000 0.0045498944818974 32800.0000000000000000 0.1285989135503769
0.7599152922630310 0.1031155660748482 0.0360169298946857 0.4939974844455719 0.1267853379249573 0.0000000000000000 0.0648477673530579 0.1042446196079254 0.0000000000000000 0.0000000000000000 0.0046121748164296 32900.0000000000000000 0.1280103027820587
0.7594377994537354 0.1024143099784851 0.0359729640185833 0.4943777024745941 0.1266728192567825 0.0000000000000000 0.0643684491515160 0.1044107154011726 0.0000000000000000 0.0000000000000000 0.0045748576521873 33000.0000000000000000 0.1280955970287323
0.7591298818588257 0.1031480059027672 0.0360217690467834 0.4932620823383331 0.1266979873180389 0.0000000000000000 0.0645991116762161 0.1037724167108536 0.0000000000000000 0.0000000000000000 0.0045594670809805 33100.0000000000000000 0.1281302422285080
0.7599604129791260 0.1001842245459557 0.0355942398309708 0.4980362057685852 0.1261457204818726 0.0000000000000000 0.0634022355079651 0.1054834723472595 0.0000000000000000 0.0000000000000000 0.0046219388023019 33200.0000000000000000 0.1274157017469406
0.7591792941093445 0.0993739590048790 0.0354893878102303 0.4983252584934235 0.1259906738996506 0.0000000000000000 0.0641977116465569 0.1042073369026184 0.0000000000000000 0.0000000000000000 0.0045628300867975 33300.0000000000000000 0.1275500208139420
0.7594823241233826 0.1045278087258339 0.0361279249191284 0.4922004044055939 0.1266261786222458 0.0000000000000000 0.0636225789785385 0.1039285287261009 0.0000000000000000 0.0000000000000000 0.0045479745604098 33400.0000000000000000 0.1278921067714691
0.7584142684936523 0.1051506027579308 0.0360972024500370 0.4905558824539185 0.1266105473041534 0.0000000000000000 0.0645649507641792 0.1024177074432373 0.0000000000000000 0.0000000000000000 0.0045284065417945 33500.0000000000000000 0.1279701441526413
0.7585296630859375 0.1005678847432137 0.0354901291429996 0.4966635406017303 0.1258080899715424 0.0000000000000000 0.0658489912748337 0.1019788980484009 0.0000000000000000 0.0000000000000000 0.0044744550250471 33600.0000000000000000 0.1274759024381638
0.7580951452255249 0.1067081987857819 0.0362353473901749 0.4885494112968445 0.1266021579504013 0.0000000000000000 0.0640479922294617 0.1020133495330811 0.0000000000000000 0.0000000000000000 0.0044625364243984 33700.0000000000000000 0.1279035657644272
0.7577773928642273 0.1064003333449364 0.0361772738397121 0.4887158274650574 0.1264839619398117 0.0000000000000000 0.0646266415715218 0.1011740118265152 0.0000000000000000 0.0000000000000000 0.0044440836645663 33800.0000000000000000 0.1278230994939804
0.7599166631698608 0.1074572578072548 0.0360769182443619 0.4900518655776978 0.1263306438922882 0.0000000000000000 0.0642340257763863 0.1012150645256042 0.0000000000000000 0.0000000000000000 0.0045369784347713 33900.0000000000000000 0.1266805082559586
0.7576915025711060 0.0989578515291214 0.0352955199778080 0.4980359375476837 0.1254022419452667 0.0000000000000000 0.0632626637816429 0.1026336923241615 0.0000000000000000 0.0000000000000000 0.0044842143543065 34000.0000000000000000 0.1269584298133850
0.7571555376052856 0.0988462194800377 0.0353457294404507 0.4975393712520599 0.1254242211580276 0.0000000000000000 0.0643881857395172 0.1009319052100182 0.0000000000000000 0.0000000000000000 0.0044039324857295 34100.0000000000000000 0.1270824670791626
0.7567663192749023 0.1041792407631874 0.0358472801744938 0.4908297955989838 0.1259099841117859 0.0000000000000000 0.0635865703225136 0.1008657887578011 0.0000000000000000 0.0000000000000000 0.0044149630703032 34200.0000000000000000 0.1271882057189941
0.7564551830291748 0.1031115129590034 0.0356864072382450 0.4919930696487427 0.1256641745567322 0.0000000000000000 0.0636442452669144 0.1007001101970673 0.0000000000000000 0.0000000000000000 0.0044153775088489 34300.0000000000000000 0.1270200461149216
0.7561203241348267 0.1028063818812370 0.0356828719377518 0.4919851124286652 0.1256460100412369 0.0000000000000000 0.0640087351202965 0.0999453291296959 0.0000000000000000 0.0000000000000000 0.0043767346069217 34400.0000000000000000 0.1271024346351624
0.7558161616325378 0.1036026477813721 0.0357600525021553 0.4907396733760834 0.1257137805223465 0.0000000000000000 0.0637762621045113 0.0997793823480606 0.0000000000000000 0.0000000000000000 0.0043667620047927 34500.0000000000000000 0.1271992325782776
0.7559450268745422 0.1043883264064789 0.0358235612511635 0.4900107383728027 0.1257223933935165 0.0000000000000000 0.0629197135567665 0.1003106683492661 0.0000000000000000 0.0000000000000000 0.0043960665352643 34600.0000000000000000 0.1270562410354614
0.7569928169250488 0.1064103692770004 0.0360713079571724 0.4886595904827118 0.1258515119552612 0.0000000000000000 0.0648130998015404 0.1004732325673103 0.0000000000000000 0.0000000000000000 0.0042082238942385 34700.0000000000000000 0.1281354427337646
0.7550464868545532 0.1024672538042068 0.0355923809111118 0.4916366636753082 0.1253502070903778 0.0000000000000000 0.0633409246802330 0.0992818623781204 0.0000000000000000 0.0000000000000000 0.0043250801973045 34800.0000000000000000 0.1269505470991135
0.7548075914382935 0.1041202545166016 0.0357289239764214 0.4894605576992035 0.1254978179931641 0.0000000000000000 0.0633013248443604 0.0990063771605492 0.0000000000000000 0.0000000000000000 0.0043266741558909 34900.0000000000000000 0.1270660161972046
0.7561616897583008 0.1043461486697197 0.0356683060526848 0.4908467829227448 0.1253004521131516 0.0000000000000000 0.0664294287562370 0.0976037606596947 0.0000000000000000 0.0000000000000000 0.0041895406320691 35000.0000000000000000 0.1272486001253128
0.7617867588996887 0.1246111467480659 0.0373490042984486 0.4728375375270844 0.1269890516996384 0.0000000000000000 0.0638538002967834 0.0979599952697754 0.0000000000000000 0.0000000000000000 0.0043606888502836 35100.0000000000000000 0.1276487708091736
0.7541849017143250 0.1023831292986870 0.0355175808072090 0.4911932349205017 0.1250909417867661 0.0000000000000000 0.0630468055605888 0.0983325988054276 0.0000000000000000 0.0000000000000000 0.0042664976790547 35200.0000000000000000 0.1267355978488922
0.7553753852844238 0.1081262677907944 0.0360569991171360 0.4855206310749054 0.1256715059280396 0.0000000000000000 0.0618957094848156 0.0995232835412025 0.0000000000000000 0.0000000000000000 0.0043187253177166 35300.0000000000000000 0.1268739998340607
0.7558701038360596 0.1118041127920151 0.0361960940063000 0.4821028113365173 0.1257670819759369 0.0000000000000000 0.0644842684268951 0.0971157774329185 0.0000000000000000 0.0000000000000000 0.0042688013054430 35400.0000000000000000 0.1275444477796555
0.7537579536437988 0.1023388952016830 0.0353900380432606 0.4912683963775635 0.1247605979442596 0.0000000000000000 0.0634238347411156 0.0973637774586678 0.0000000000000000 0.0000000000000000 0.0042119468562305 35500.0000000000000000 0.1265630871057510
0.7544260025024414 0.1095514595508575 0.0361036583781242 0.4833406209945679 0.1254302561283112 0.0000000000000000 0.0612833127379417 0.0992847457528114 0.0000000000000000 0.0000000000000000 0.0042530270293355 35600.0000000000000000 0.1271359622478485
0.7569553852081299 0.1093587502837181 0.0354819409549236 0.4872832298278809 0.1248314306139946 0.0000000000000000 0.0675938203930855 0.0959400460124016 0.0000000000000000 0.0000000000000000 0.0042995540425181 35700.0000000000000000 0.1261672824621201
0.7530242204666138 0.1041252240538597 0.0355306603014469 0.4885724484920502 0.1247958838939667 0.0000000000000000 0.0629114881157875 0.0964392945170403 0.0000000000000000 0.0000000000000000 0.0042037754319608 35800.0000000000000000 0.1263339519500732
0.7526876330375671 0.1006204709410667 0.0352280251681805 0.4924919307231903 0.1243472099304199 0.0000000000000000 0.0605526901781559 0.1000191867351532 0.0000000000000000 0.0000000000000000 0.0041978526860476 35900.0000000000000000 0.1267106682062149
0.7561036348342896 0.1005552932620049 0.0350217632949352 0.4965239465236664 0.1240026578307152 0.0000000000000000 0.0608299709856510 0.0993674993515015 0.0000000000000000 0.0000000000000000 0.0042508635669947 36000.0000000000000000 0.1252075880765915
0.7522314190864563 0.1003862172365189 0.0351152606308460 0.4924645721912384 0.1242653653025627 0.0000000000000000 0.0635581016540527 0.0954776480793953 0.0000000000000000 0.0000000000000000 0.0041567203588784 36100.0000000000000000 0.1260855495929718
0.7523835897445679 0.1015271395444870 0.0351654961705208 0.4914004802703857 0.1242904663085938 0.0000000000000000 0.0619287341833115 0.0961884781718254 0.0000000000000000 0.0000000000000000 0.0042230281978846 36200.0000000000000000 0.1257019042968750
0.7518920898437500 0.1036567464470863 0.0354436598718166 0.4882830083370209 0.1245086565613747 0.0000000000000000 0.0618722401559353 0.0959217324852943 0.0000000000000000 0.0000000000000000 0.0041625290177763 36300.0000000000000000 0.1261109858751297
0.7520049214363098 0.1058925390243530 0.0355870537459850 0.4860744774341583 0.1244508624076843 0.0000000000000000 0.0602244399487972 0.0977246239781380 0.0000000000000000 0.0000000000000000 0.0041894237510860 36400.0000000000000000 0.1259783208370209
0.7515327930450439 0.1042176559567451 0.0353763103485107 0.4875877499580383 0.1243510544300079 0.0000000000000000 0.0620206147432327 0.0951089039444923 0.0000000000000000 0.0000000000000000 0.0041745738126338 36500.0000000000000000 0.1258016377687454
0.7585279941558838 0.1173228770494461 0.0363530702888966 0.4794020354747772 0.1254500448703766 0.0000000000000000 0.0627455562353134 0.0947948619723320 0.0000000000000000 0.0000000000000000 0.0043167220428586 36600.0000000000000000 0.1256278306245804
0.7517779469490051 0.1024289280176163 0.0351095385849476 0.4904021918773651 0.1238372921943665 0.0000000000000000 0.0593618899583817 0.0993277728557587 0.0000000000000000 0.0000000000000000 0.0042363698594272 36700.0000000000000000 0.1251889020204544
0.7509678602218628 0.1039267778396606 0.0353271663188934 0.4875836372375488 0.1241302713751793 0.0000000000000000 0.0617073029279709 0.0944187715649605 0.0000000000000000 0.0000000000000000 0.0041434746235609 36800.0000000000000000 0.1255805492401123
0.7507193684577942 0.1005888506770134 0.0349610075354576 0.4914719164371490 0.1236976012587547 0.0000000000000000 0.0622584559023380 0.0941288322210312 0.0000000000000000 0.0000000000000000 0.0040978989563882 36900.0000000000000000 0.1254603713750839
0.7501522302627563 0.1028869673609734 0.0352293290197849 0.4880719780921936 0.1239639222621918 0.0000000000000000 0.0616425909101963 0.0942489877343178 0.0000000000000000 0.0000000000000000 0.0040934230200946 37000.0000000000000000 0.1258176416158676
0.7504084706306458 0.1016153767704964 0.0350519530475140 0.4900101423263550 0.1237310022115707 0.0000000000000000 0.0606706626713276 0.0946706011891365 0.0000000000000000 0.0000000000000000 0.0041324193589389 37100.0000000000000000 0.1252058744430542
0.7501126527786255 0.1027082055807114 0.0351359508931637 0.4885103106498718 0.1237581744790077 0.0000000000000000 0.0612569563090801 0.0937542170286179 0.0000000000000000 0.0000000000000000 0.0041053993627429 37200.0000000000000000 0.1252580285072327
0.7500640749931335 0.1037372276186943 0.0351836569607258 0.4874458909034729 0.1236972808837891 0.0000000000000000 0.0602512098848820 0.0946116745471954 0.0000000000000000 0.0000000000000000 0.0041260132566094 37300.0000000000000000 0.1251096874475479
0.7498563528060913 0.1026288419961929 0.0350556261837482 0.4885586500167847 0.1236132308840752 0.0000000000000000 0.0609880723059177 0.0934687405824661 0.0000000000000000 0.0000000000000000 0.0041119507513940 37400.0000000000000000 0.1249661445617676
0.7495627403259277 0.1022966206073761 0.0350566916167736 0.4886542260646820 0.1235551536083221 0.0000000000000000 0.0605390928685665 0.0935478881001472 0.0000000000000000 0.0000000000000000 0.0040880246087909 37500.0000000000000000 0.1250222772359848
0.7493349313735962 0.1020760089159012 0.0350265167653561 0.4887686073780060 0.1234638020396233 0.0000000000000000 0.0607886090874672 0.0930337756872177 0.0000000000000000 0.0000000000000000 0.0040666083805263 37600.0000000000000000 0.1249924302101135
0.7491552233695984 0.1035840362310410 0.0351234450936317 0.4868893623352051 0.1235583350062370 0.0000000000000000 0.0609297826886177 0.0926018580794334 0.0000000000000000 0.0000000000000000 0.0040719825774431 37700.0000000000000000 0.1250428259372711
0.7490889430046082 0.1037694886326790 0.0351700671017170 0.4866105318069458 0.1235388517379761 0.0000000000000000 0.0602551475167274 0.0928393751382828 0.0000000000000000 0.0000000000000000 0.0040651313029230 37800.0000000000000000 0.1249560117721558
0.7496171593666077 0.1045932620763779 0.0352892503142357 0.4861387610435486 0.1235959082841873 0.0000000000000000 0.0605549924075603 0.0926515758037567 0.0000000000000000 0.0000000000000000 0.0040231808088720 37900.0000000000000000 0.1250918358564377
0.7503778338432312 0.0975513830780983 0.0345088914036751 0.4954711496829987 0.1228464320302010 0.0000000000000000 0.0612824074923992 0.0924525260925293 0.0000000000000000 0.0000000000000000 0.0040266434662044 38000.0000000000000000 0.1245576888322830
0.7502616643905640 0.1033818498253822 0.0348612852394581 0.4891926050186157 0.1228258982300758 0.0000000000000000 0.0600253082811832 0.0944600254297256 0.0000000000000000 0.0000000000000000 0.0039910464547575 38100.0000000000000000 0.1252418607473373
0.7481817603111267 0.1021581590175629 0.0349386967718601 0.4879699051380157 0.1231150254607201 0.0000000000000000 0.0597882941365242 0.0923004820942879 0.0000000000000000 0.0000000000000000 0.0040404507890344 38200.0000000000000000 0.1246061772108078
0.7480897903442383 0.1014480367302895 0.0348245240747929 0.4888027608394623 0.1230144500732422 0.0000000000000000 0.0609510764479637 0.0910079479217529 0.0000000000000000 0.0000000000000000 0.0040259291417897 38300.0000000000000000 0.1244701743125916
0.7482399344444275 0.1063439548015594 0.0353237614035606 0.4831337630748749 0.1234384104609489 0.0000000000000000 0.0602714121341705 0.0910779088735580 0.0000000000000000 0.0000000000000000 0.0040101693011820 38400.0000000000000000 0.1247981414198875
0.7492656707763672 0.1030263826251030 0.0349597707390785 0.4882319867610931 0.1230475530028343 0.0000000000000000 0.0632772892713547 0.0899997726082802 0.0000000000000000 0.0000000000000000 0.0039356653578579 38500.0000000000000000 0.1244235038757324
0.7473539710044861 0.1003239154815674 0.0346905402839184 0.4896167218685150 0.1227227896451950 0.0000000000000000 0.0599374584853649 0.0911799520254135 0.0000000000000000 0.0000000000000000 0.0040060975588858 38600.0000000000000000 0.1243470162153244
0.7470996975898743 0.1012250483036041 0.0347787477076054 0.4883638620376587 0.1227320581674576 0.0000000000000000 0.0594491660594940 0.0913446769118309 0.0000000000000000 0.0000000000000000 0.0040063508786261 38700.0000000000000000 0.1243725344538689
0.7486239671707153 0.0981836840510368 0.0343528985977173 0.4939641654491425 0.1221232265233994 0.0000000000000000 0.0598754063248634 0.0917035564780235 0.0000000000000000 0.0000000000000000 0.0039911726489663 38800.0000000000000000 0.1239086985588074
0.7475457191467285 0.1054008081555367 0.0352249033749104 0.4837559759616852 0.1231640875339508 0.0000000000000000 0.0640573427081108 0.0901674330234528 0.0000000000000000 0.0000000000000000 0.0038364615757018 38900.0000000000000000 0.1256383955478668
0.7468258738517761 0.0985435396432877 0.0344669558107853 0.4914468824863434 0.1223685294389725 0.0000000000000000 0.0597322806715965 0.0904824584722519 0.0000000000000000 0.0000000000000000 0.0039888485334814 39000.0000000000000000 0.1240583360195160
0.7467272877693176 0.1025085374712944 0.0348362028598785 0.4867230653762817 0.1226594820618629 0.0000000000000000 0.0588210709393024 0.0907494798302650 0.0000000000000000 0.0000000000000000 0.0040085031650960 39100.0000000000000000 0.1239865198731422
0.7462672591209412 0.1017791479825974 0.0347714871168137 0.4871264994144440 0.1225901171565056 0.0000000000000000 0.0610844567418098 0.0887467786669731 0.0000000000000000 0.0000000000000000 0.0039333133026958 39200.0000000000000000 0.1241547092795372
0.7490879893302917 0.0981439724564552 0.0343225970864296 0.4943600594997406 0.1222613379359245 0.0000000000000000 0.0598728768527508 0.0900657996535301 0.0000000000000000 0.0000000000000000 0.0040105925872922 39300.0000000000000000 0.1236158907413483
0.7462422251701355 0.1053113639354706 0.0350033082067966 0.4833778738975525 0.1225497275590897 0.0000000000000000 0.0588375478982925 0.0902360156178474 0.0000000000000000 0.0000000000000000 0.0039653391577303 39400.0000000000000000 0.1240790486335754
0.7462688088417053 0.1009677797555923 0.0346829704940319 0.4883236587047577 0.1222943738102913 0.0000000000000000 0.0582735054194927 0.0902143418788910 0.0000000000000000 0.0000000000000000 0.0039668790996075 39500.0000000000000000 0.1236665472388268
0.7495196461677551 0.1130461469292641 0.0357526093721390 0.4774289429187775 0.1232919245958328 0.0000000000000000 0.0643013045191765 0.0888323709368706 0.0000000000000000 0.0000000000000000 0.0037822753656656 39600.0000000000000000 0.1251777857542038
0.7482951879501343 0.0942757129669189 0.0337805859744549 0.4990375936031342 0.1212012767791748 0.0000000000000000 0.0581194758415222 0.0923293530941010 0.0000000000000000 0.0000000000000000 0.0039559402503073 39700.0000000000000000 0.1233129873871803
0.7453854680061340 0.1023687869310379 0.0346411205828190 0.4862414598464966 0.1221340745687485 0.0000000000000000 0.0590309426188469 0.0892095044255257 0.0000000000000000 0.0000000000000000 0.0039539113640785 39800.0000000000000000 0.1238691732287407
0.7450966238975525 0.1027514263987541 0.0348063409328461 0.4852874875068665 0.1222513541579247 0.0000000000000000 0.0586035661399364 0.0886233150959015 0.0000000000000000 0.0000000000000000 0.0039217490702868 39900.0000000000000000 0.1236856803297997
0.7487528324127197 0.0984324961900711 0.0340442322194576 0.4950274527072906 0.1212486550211906 0.0000000000000000 0.0612412095069885 0.0886740982532501 0.0000000000000000 0.0000000000000000 0.0038889111019671 40000.0000000000000000 0.1235979944467545
0.7448673248291016 0.1028467193245888 0.0347734428942204 0.4850887358188629 0.1221584081649780 0.0000000000000000 0.0584551990032196 0.0881701037287712 0.0000000000000000 0.0000000000000000 0.0039255730807781 40100.0000000000000000 0.1234471425414085
0.7445623278617859 0.1044446602463722 0.0349004566669464 0.4829643070697784 0.1222528889775276 0.0000000000000000 0.0597957037389278 0.0870211198925972 0.0000000000000000 0.0000000000000000 0.0038859548512846 40200.0000000000000000 0.1238009855151176
0.7448471784591675 0.1057253405451775 0.0350323431193829 0.4817999005317688 0.1222896203398705 0.0000000000000000 0.0596428737044334 0.0867749527096748 0.0000000000000000 0.0000000000000000 0.0038520612288266 40300.0000000000000000 0.1237261816859245
0.7442718744277954 0.1037843078374863 0.0347971729934216 0.4837216734886169 0.1219687610864639 0.0000000000000000 0.0582876615226269 0.0876884385943413 0.0000000000000000 0.0000000000000000 0.0038927663117647 40400.0000000000000000 0.1234253644943237
0.7462368011474609 0.0942772403359413 0.0337701439857483 0.4972336590290070 0.1209557652473450 0.0000000000000000 0.0584138892591000 0.0888065993785858 0.0000000000000000 0.0000000000000000 0.0038985898718238 40500.0000000000000000 0.1232920885086060
0.7438303232192993 0.1010250225663185 0.0344765484333038 0.4867065548896790 0.1216221898794174 0.0000000000000000 0.0575309880077839 0.0885671004652977 0.0000000000000000 0.0000000000000000 0.0039296238683164 40600.0000000000000000 0.1232651323080063
0.7439191341400146 0.1039017587900162 0.0347725376486778 0.4833022952079773 0.1219425275921822 0.0000000000000000 0.0591148212552071 0.0861133858561516 0.0000000000000000 0.0000000000000000 0.0038797422312200 40700.0000000000000000 0.1231567859649658
0.7455048561096191 0.0993873253464699 0.0343152023851871 0.4905304014682770 0.1212719008326530 0.0000000000000000 0.0555555894970894 0.0957185924053192 0.0000000000000000 0.0000000000000000 0.0039960024878383 40800.0000000000000000 0.1226729825139046
0.7472136020660400 0.1162279173731804 0.0356088019907475 0.4731287062168121 0.1222482025623322 0.0000000000000000 0.0581525117158890 0.0871533229947090 0.0000000000000000 0.0000000000000000 0.0039047922473401 40900.0000000000000000 0.1233353242278099
0.7443741559982300 0.1041150614619255 0.0346621163189411 0.4837150573730469 0.1218818724155426 0.0000000000000000 0.0618463791906834 0.0846590772271156 0.0000000000000000 0.0000000000000000 0.0038987018633634 41000.0000000000000000 0.1228957101702690
0.7430924773216248 0.1010932698845863 0.0344856791198254 0.4860886335372925 0.1214249357581139 0.0000000000000000 0.0577283613383770 0.0863609313964844 0.0000000000000000 0.0000000000000000 0.0038770190440118 41100.0000000000000000 0.1227338835597038
0.7427037954330444 0.1001438647508621 0.0343803502619267 0.4868503212928772 0.1213292703032494 0.0000000000000000 0.0574689954519272 0.0865933299064636 0.0000000000000000 0.0000000000000000 0.0038955737836659 41200.0000000000000000 0.1229119598865509
0.7444062232971191 0.1102403923869133 0.0352653712034225 0.4768908321857452 0.1220096498727798 0.0000000000000000 0.0572249554097652 0.0862170234322548 0.0000000000000000 0.0000000000000000 0.0038827885873616 41300.0000000000000000 0.1230127885937691
0.7423508167266846 0.1032266169786453 0.0346280299127102 0.4829841554164886 0.1215120181441307 0.0000000000000000 0.0590559355914593 0.0848397910594940 0.0000000000000000 0.0000000000000000 0.0038613316137344 41400.0000000000000000 0.1230309754610062
0.7425256967544556 0.1015914082527161 0.0345742069184780 0.4848901927471161 0.1214698404073715 0.0000000000000000 0.0585711151361465 0.0850522443652153 0.0000000000000000 0.0000000000000000 0.0038168879691511 41500.0000000000000000 0.1228605285286903
0.7437524199485779 0.1024556532502174 0.0343801379203796 0.4858906269073486 0.1210259869694710 0.0000000000000000 0.0562316067516804 0.0885236263275146 0.0000000000000000 0.0000000000000000 0.0039812144823372 41600.0000000000000000 0.1217974126338959
0.7419637441635132 0.1024791672825813 0.0346267074346542 0.4834838509559631 0.1213740333914757 0.0000000000000000 0.0574428923428059 0.0850642174482346 0.0000000000000000 0.0000000000000000 0.0038457375485450 41700.0000000000000000 0.1226996332406998
0.7418826222419739 0.1029210835695267 0.0346022695302963 0.4831084907054901 0.1212508082389832 0.0000000000000000 0.0570680424571037 0.0850274860858917 0.0000000000000000 0.0000000000000000 0.0038556256331503 41800.0000000000000000 0.1224472224712372
0.7421947717666626 0.1026348024606705 0.0344473198056221 0.4841120243072510 0.1210006251931190 0.0000000000000000 0.0603425242006779 0.0835600346326828 0.0000000000000000 0.0000000000000000 0.0037641266826540 41900.0000000000000000 0.1229501888155937
0.7415015697479248 0.1027748435735703 0.0345448888838291 0.4830701053142548 0.1211117208003998 0.0000000000000000 0.0567491278052330 0.0849985703825951 0.0000000000000000 0.0000000000000000 0.0038614794611931 42000.0000000000000000 0.1223375424742699
0.7455070614814758 0.1150139570236206 0.0355597734451294 0.4730441570281982 0.1218891888856888 0.0000000000000000 0.0605431906878948 0.0832041874527931 0.0000000000000000 0.0000000000000000 0.0037068526726216 42100.0000000000000000 0.1232464537024498
0.7410393357276917 0.1004939973354340 0.0343337431550026 0.4853190183639526 0.1208925768733025 0.0000000000000000 0.0566096641123295 0.0847528502345085 0.0000000000000000 0.0000000000000000 0.0038669325876981 42200.0000000000000000 0.1222523376345634
0.7411071062088013 0.0981621444225311 0.0340878069400787 0.4882529079914093 0.1206042543053627 0.0000000000000000 0.0589382424950600 0.0835475102066994 0.0000000000000000 0.0000000000000000 0.0037930568214506 42300.0000000000000000 0.1225162819027901
0.7410662174224854 0.1022924855351448 0.0344610437750816 0.4834632277488708 0.1208494752645493 0.0000000000000000 0.0568045414984226 0.0837899073958397 0.0000000000000000 0.0000000000000000 0.0038452490698546 42400.0000000000000000 0.1218880861997604
0.7407312989234924 0.1009182929992676 0.0343342721462250 0.4847761392593384 0.1207025498151779 0.0000000000000000 0.0566958226263523 0.0837289541959763 0.0000000000000000 0.0000000000000000 0.0038314135745168 42500.0000000000000000 0.1218658909201622
0.7404659986495972 0.1013149619102478 0.0343744494020939 0.4841037988662720 0.1206728145480156 0.0000000000000000 0.0571438036859035 0.0831552222371101 0.0000000000000000 0.0000000000000000 0.0038030180148780 42600.0000000000000000 0.1219727024435997
0.7414183020591736 0.1068732887506485 0.0347964726388454 0.4787726402282715 0.1209759265184402 0.0000000000000000 0.0560861267149448 0.0838127061724663 0.0000000000000000 0.0000000000000000 0.0038713321555406 42700.0000000000000000 0.1216897442936897
0.7415813803672791 0.0988018959760666 0.0340470373630524 0.4882392585277557 0.1204931512475014 0.0000000000000000 0.0561956502497196 0.0836373344063759 0.0000000000000000 0.0000000000000000 0.0038903220556676 42800.0000000000000000 0.1213812083005905
0.7405936717987061 0.1007148921489716 0.0341755859553814 0.4853862524032593 0.1203169375658035 0.0000000000000000 0.0557612106204033 0.0847366675734520 0.0000000000000000 0.0000000000000000 0.0038477063644677 42900.0000000000000000 0.1212800741195679
0.7396852970123291 0.1031964272260666 0.0345849804580212 0.4811494648456573 0.1207544431090355 0.0000000000000000 0.0571837909519672 0.0823583081364632 0.0000000000000000 0.0000000000000000 0.0037616863846779 43000.0000000000000000 0.1221886575222015
0.7394953966140747 0.0999634340405464 0.0341891199350357 0.4849068820476532 0.1204359382390976 0.0000000000000000 0.0575833544135094 0.0818306580185890 0.0000000000000000 0.0000000000000000 0.0037857787683606 43100.0000000000000000 0.1217455640435219
0.7397201061248779 0.0991544499993324 0.0341222248971462 0.4862456321716309 0.1201977878808975 0.0000000000000000 0.0559119917452335 0.0828948467969894 0.0000000000000000 0.0000000000000000 0.0038096036296338 43200.0000000000000000 0.1213956624269485
0.7409633994102478 0.1048845872282982 0.0347199328243732 0.4807827174663544 0.1205761209130287 0.0000000000000000 0.0574934706091881 0.0822920501232147 0.0000000000000000 0.0000000000000000 0.0037019874434918 43300.0000000000000000 0.1221830546855927
0.7389129996299744 0.1004970297217369 0.0342595055699348 0.4839082658290863 0.1202481761574745 0.0000000000000000 0.0559175908565521 0.0823298245668411 0.0000000000000000 0.0000000000000000 0.0037971609272063 43400.0000000000000000 0.1216138675808907
0.7435969114303589 0.1154963821172714 0.0355217009782791 0.4715119302272797 0.1210669279098511 0.0000000000000000 0.0572159066796303 0.0813599601387978 0.0000000000000000 0.0000000000000000 0.0036932132206857 43500.0000000000000000 0.1221242174506187
0.7398593425750732 0.0994044244289398 0.0340052470564842 0.4865402579307556 0.1199093982577324 0.0000000000000000 0.0576365590095520 0.0812259390950203 0.0000000000000000 0.0000000000000000 0.0037887888029218 43600.0000000000000000 0.1208054199814796
0.7389892339706421 0.0990032926201820 0.0340549200773239 0.4858954250812531 0.1200356110930443 0.0000000000000000 0.0562142170965672 0.0813068673014641 0.0000000000000000 0.0000000000000000 0.0038169254548848 43700.0000000000000000 0.1211424395442009
0.7407926321029663 0.1087847054004669 0.0348298810422421 0.4765968620777130 0.1205811724066734 0.0000000000000000 0.0560953952372074 0.0808912143111229 0.0000000000000000 0.0000000000000000 0.0038533117622137 43800.0000000000000000 0.1208364814519882
0.7385020256042480 0.1024975478649139 0.0343540236353874 0.4815694689750671 0.1200809404253960 0.0000000000000000 0.0558554604649544 0.0810434371232986 0.0000000000000000 0.0000000000000000 0.0037682906258851 43900.0000000000000000 0.1210781484842300
0.7389757037162781 0.0967120826244354 0.0338052362203598 0.4887779057025909 0.1196804419159889 0.0000000000000000 0.0554256588220596 0.0815080255270004 0.0000000000000000 0.0000000000000000 0.0038110145833343 44000.0000000000000000 0.1208428442478180
0.7401798963546753 0.0974792167544365 0.0338001511991024 0.4893593788146973 0.1195411458611488 0.0000000000000000 0.0539703629910946 0.0845896303653717 0.0000000000000000 0.0000000000000000 0.0038803075440228 44100.0000000000000000 0.1204080507159233
0.7394612431526184 0.1048756316304207 0.0343537032604218 0.4804176092147827 0.1198143213987350 0.0000000000000000 0.0556853413581848 0.0828575119376183 0.0000000000000000 0.0000000000000000 0.0037517717573792 44200.0000000000000000 0.1218199208378792
0.7396374940872192 0.0973914042115211 0.0337143242359161 0.4891590178012848 0.1193727329373360 0.0000000000000000 0.0555873475968838 0.0813581496477127 0.0000000000000000 0.0000000000000000 0.0038509001024067 44300.0000000000000000 0.1202794387936592
0.7387776374816895 0.1039420068264008 0.0343455672264099 0.4805191755294800 0.1199709102511406 0.0000000000000000 0.0558061040937901 0.0799227729439735 0.0000000000000000 0.0000000000000000 0.0038359167519957 44400.0000000000000000 0.1204451024532318
0.7374646663665771 0.1020060703158379 0.0343161299824715 0.4813856780529022 0.1197568327188492 0.0000000000000000 0.0556699298322201 0.0797735005617142 0.0000000000000000 0.0000000000000000 0.0037368545308709 44500.0000000000000000 0.1208459213376045
0.7372851371765137 0.1024160683155060 0.0343609899282455 0.4807952046394348 0.1197129189968109 0.0000000000000000 0.0553144738078117 0.0798041820526123 0.0000000000000000 0.0000000000000000 0.0037608710117638 44600.0000000000000000 0.1208242401480675
0.7370662689208984 0.1031247675418854 0.0344115085899830 0.4797348380088806 0.1197951138019562 0.0000000000000000 0.0551525615155697 0.0796623080968857 0.0000000000000000 0.0000000000000000 0.0037622561212629 44700.0000000000000000 0.1208445429801941
0.7376207709312439 0.1036380454897881 0.0344225652515888 0.4797535538673401 0.1198065876960754 0.0000000000000000 0.0568730831146240 0.0784872025251389 0.0000000000000000 0.0000000000000000 0.0037133826408535 44800.0000000000000000 0.1207030490040779
0.7403516173362732 0.1048308983445168 0.0346029661595821 0.4811267256736755 0.1197910159826279 0.0000000000000000 0.0541721396148205 0.0818252265453339 0.0000000000000000 0.0000000000000000 0.0037666526623070 44900.0000000000000000 0.1205753758549690
0.7370076179504395 0.0989751592278481 0.0339650660753250 0.4848866760730743 0.1191807016730309 0.0000000000000000 0.0553497113287449 0.0793969705700874 0.0000000000000000 0.0000000000000000 0.0037342368159443 45000.0000000000000000 0.1205912306904793
0.7363014221191406 0.1001759693026543 0.0340762883424759 0.4826906323432922 0.1193585172295570 0.0000000000000000 0.0549958348274231 0.0790676102042198 0.0000000000000000 0.0000000000000000 0.0037666989956051 45100.0000000000000000 0.1205044761300087
0.7366960048675537 0.1005549505352974 0.0341992005705833 0.4827721714973450 0.1191697120666504 0.0000000000000000 0.0548727028071880 0.0793592333793640 0.0000000000000000 0.0000000000000000 0.0037155875470489 45200.0000000000000000 0.1208337768912315
0.7361027002334595 0.1011657342314720 0.0341693907976151 0.4814336299896240 0.1193339601159096 0.0000000000000000 0.0548516362905502 0.0785609781742096 0.0000000000000000 0.0000000000000000 0.0037565256934613 45300.0000000000000000 0.1203131079673767
0.7361727356910706 0.1045007929205894 0.0344131514430046 0.4779067635536194 0.1193520277738571 0.0000000000000000 0.0555191785097122 0.0780300572514534 0.0000000000000000 0.0000000000000000 0.0037184902466834 45400.0000000000000000 0.1206980198621750
0.7360666394233704 0.1018905192613602 0.0342709124088287 0.4805775582790375 0.1193276569247246 0.0000000000000000 0.0558906346559525 0.0777500793337822 0.0000000000000000 0.0000000000000000 0.0036965501494706 45500.0000000000000000 0.1204500198364258
0.7359423637390137 0.1007957383990288 0.0341804325580597 0.4817634820938110 0.1192027479410172 0.0000000000000000 0.0539743192493916 0.0787079185247421 0.0000000000000000 0.0000000000000000 0.0037605967372656 45600.0000000000000000 0.1201341673731804
0.7357438802719116 0.1015276089310646 0.0341825261712074 0.4807901978492737 0.1192435547709465 0.0000000000000000 0.0538951195776463 0.0786332562565804 0.0000000000000000 0.0000000000000000 0.0037824353203177 45700.0000000000000000 0.1200442835688591
0.7352766394615173 0.1012197136878967 0.0341494642198086 0.4808091521263123 0.1190983057022095 0.0000000000000000 0.0541313998401165 0.0780992358922958 0.0000000000000000 0.0000000000000000 0.0037593019660562 45800.0000000000000000 0.1200586631894112
0.7351603507995605 0.1008285060524940 0.0340623445808887 0.4813132286071777 0.1189562603831291 0.0000000000000000 0.0540165454149246 0.0782658681273460 0.0000000000000000 0.0000000000000000 0.0037673232145607 45900.0000000000000000 0.1199943423271179
0.7350919246673584 0.1003783643245697 0.0340593568980694 0.4817366600036621 0.1189175024628639 0.0000000000000000 0.0541905649006367 0.0775906667113304 0.0000000000000000 0.0000000000000000 0.0037398221902549 46000.0000000000000000 0.1198339834809303
0.7347541451454163 0.1046587601304054 0.0345032252371311 0.4764725565910339 0.1191195994615555 0.0000000000000000 0.0540075413882732 0.0786824896931648 0.0000000000000000 0.0000000000000000 0.0036909040063620 46100.0000000000000000 0.1207821294665337
0.7350295782089233 0.1032581105828285 0.0343250967562199 0.4785380065441132 0.1189083606004715 0.0000000000000000 0.0530050136148930 0.0786327645182610 0.0000000000000000 0.0000000000000000 0.0037545864470303 46200.0000000000000000 0.1197299882769585
0.7348856329917908 0.1044142767786980 0.0343648120760918 0.4771090745925903 0.1189974620938301 0.0000000000000000 0.0554826222360134 0.0760394781827927 0.0000000000000000 0.0000000000000000 0.0036834075581282 46300.0000000000000000 0.1199703067541122
0.7343348860740662 0.1017917543649673 0.0341446064412594 0.4795824587345123 0.1188160926103592 0.0000000000000000 0.0540151335299015 0.0768271237611771 0.0000000000000000 0.0000000000000000 0.0037261717952788 46400.0000000000000000 0.1197403296828270
0.7341995835304260 0.1018124595284462 0.0341622531414032 0.4794526100158691 0.1187722682952881 0.0000000000000000 0.0535660795867443 0.0770216435194016 0.0000000000000000 0.0000000000000000 0.0037351110950112 46500.0000000000000000 0.1196517646312714
0.7340353727340698 0.1016673818230629 0.0341501608490944 0.4794996976852417 0.1187181621789932 0.0000000000000000 0.0537473671138287 0.0765535533428192 0.0000000000000000 0.0000000000000000 0.0037426725029945 46600.0000000000000000 0.1196144595742226
0.7338461875915527 0.1006689444184303 0.0340506918728352 0.4805144369602203 0.1186121255159378 0.0000000000000000 0.0537921600043774 0.0763592049479485 0.0000000000000000 0.0000000000000000 0.0037237468641251 46700.0000000000000000 0.1195457726716995
0.7338521480560303 0.0997029393911362 0.0340341255068779 0.4815613627433777 0.1185537502169609 0.0000000000000000 0.0535815432667732 0.0765123888850212 0.0000000000000000 0.0000000000000000 0.0037250837776810 46800.0000000000000000 0.1196157336235046
0.7346828579902649 0.1000605523586273 0.0338024534285069 0.4824739098548889 0.1183459088206291 0.0000000000000000 0.0541195236146450 0.0764418765902519 0.0000000000000000 0.0000000000000000 0.0037755814846605 46900.0000000000000000 0.1188629716634750
0.7338581085205078 0.1002820581197739 0.0339482501149178 0.4812032282352448 0.1184245049953461 0.0000000000000000 0.0528819262981415 0.0769945979118347 0.0000000000000000 0.0000000000000000 0.0037742014974356 47000.0000000000000000 0.1191494613885880
0.7354127764701843 0.1093479022383690 0.0347173511981964 0.4723191559314728 0.1190284118056297 0.0000000000000000 0.0546344518661499 0.0748989209532738 0.0000000000000000 0.0000000000000000 0.0037203123793006 47100.0000000000000000 0.1194934919476509
0.7338843345642090 0.0998803004622459 0.0339992158114910 0.4816850125789642 0.1183197945356369 0.0000000000000000 0.0521329157054424 0.0778233930468559 0.0000000000000000 0.0000000000000000 0.0037753810174763 47200.0000000000000000 0.1191591545939445
0.7327859401702881 0.1023604348301888 0.0341763161122799 0.4779192805290222 0.1183298528194427 0.0000000000000000 0.0536524541676044 0.0752257481217384 0.0000000000000000 0.0000000000000000 0.0036983743775636 47300.0000000000000000 0.1194399297237396
0.7327333092689514 0.1011126115918159 0.0340723246335983 0.4792788624763489 0.1182695031166077 0.0000000000000000 0.0531148388981819 0.0754388123750687 0.0000000000000000 0.0000000000000000 0.0037038873415440 47400.0000000000000000 0.1192212775349617
0.7329207658767700 0.1014413014054298 0.0340521112084389 0.4790911972522736 0.1183361709117889 0.0000000000000000 0.0532456524670124 0.0750580132007599 0.0000000000000000 0.0000000000000000 0.0037322214338928 47500.0000000000000000 0.1190528869628906
0.7402694225311279 0.1165687739849091 0.0352311320602894 0.4695733785629272 0.1188961490988731 0.0000000000000000 0.0587108545005322 0.0769731476902962 0.0000000000000000 0.0000000000000000 0.0035172817297280 47600.0000000000000000 0.1202655956149101
0.7365455627441406 0.1085840314626694 0.0341703966259956 0.4759135544300079 0.1178775802254677 0.0000000000000000 0.0607767216861248 0.0734073370695114 0.0000000000000000 0.0000000000000000 0.0035629412159324 47700.0000000000000000 0.1197657063603401
0.7323271036148071 0.1000045835971832 0.0339049398899078 0.4804069399833679 0.1180106475949287 0.0000000000000000 0.0537987984716892 0.0741411820054054 0.0000000000000000 0.0000000000000000 0.0036957755219191 47800.0000000000000000 0.1188710555434227
0.7321562170982361 0.0984403267502785 0.0337813980877399 0.4818312525749207 0.1181031912565231 0.0000000000000000 0.0553070083260536 0.0743301734328270 0.0000000000000000 0.0000000000000000 0.0036500282585621 47900.0000000000000000 0.1193518415093422
0.7324649095535278 0.1008905693888664 0.0339722298085690 0.4796091020107269 0.1179930195212364 0.0000000000000000 0.0520747154951096 0.0755657181143761 0.0000000000000000 0.0000000000000000 0.0037653674371541 48000.0000000000000000 0.1185913756489754
0.7332980632781982 0.0984285250306129 0.0336308069527149 0.4834873974323273 0.1177513375878334 0.0000000000000000 0.0518983267247677 0.0769994184374809 0.0000000000000000 0.0000000000000000 0.0037988403346390 48100.0000000000000000 0.1184047833085060
0.7318075895309448 0.1023473441600800 0.0341625697910786 0.4773757159709930 0.1179219558835030 0.0000000000000000 0.0512979738414288 0.0780060216784477 0.0000000000000000 0.0000000000000000 0.0037577056791633 48200.0000000000000000 0.1188939511775970
0.7311497330665588 0.1013955026865005 0.0339705124497414 0.4780530333518982 0.1177306920289993 0.0000000000000000 0.0536296628415585 0.0733857899904251 0.0000000000000000 0.0000000000000000 0.0036631640978158 48300.0000000000000000 0.1189607605338097
0.7313178777694702 0.0995236188173294 0.0338042788207531 0.4801290631294250 0.1178609356284142 0.0000000000000000 0.0561083182692528 0.0734584778547287 0.0000000000000000 0.0000000000000000 0.0036549333017319 48400.0000000000000000 0.1190657913684845
0.7309648990631104 0.1018735319375992 0.0340756438672543 0.4772508442401886 0.1177648678421974 0.0000000000000000 0.0528119802474976 0.0734487473964691 0.0000000000000000 0.0000000000000000 0.0036601987667382 48500.0000000000000000 0.1187810525298119
0.7310419082641602 0.1027620211243629 0.0341184847056866 0.4763169884681702 0.1178444027900696 0.0000000000000000 0.0523577667772770 0.0734990164637566 0.0000000000000000 0.0000000000000000 0.0037025203928351 48600.0000000000000000 0.1185420379042625
0.7312194705009460 0.1054189354181290 0.0343610942363739 0.4736299514770508 0.1178094893693924 0.0000000000000000 0.0532797127962112 0.0728814676403999 0.0000000000000000 0.0000000000000000 0.0036318292841315 48700.0000000000000000 0.1188983097672462
0.7305797338485718 0.0974697619676590 0.0336663462221622 0.4821673035621643 0.1172763183712959 0.0000000000000000 0.0524634458124638 0.0735647082328796 0.0000000000000000 0.0000000000000000 0.0036339124199003 48800.0000000000000000 0.1186956986784935
0.7302384376525879 0.1007682085037231 0.0339289680123329 0.4780083894729614 0.1175328642129898 0.0000000000000000 0.0523647144436836 0.0729662925004959 0.0000000000000000 0.0000000000000000 0.0036933922674507 48900.0000000000000000 0.1184317469596863
0.7300492525100708 0.1011166796088219 0.0338972024619579 0.4775650501251221 0.1174703538417816 0.0000000000000000 0.0532310865819454 0.0722099617123604 0.0000000000000000 0.0000000000000000 0.0036638244055212 49000.0000000000000000 0.1184874475002289
0.7296754121780396 0.0990598201751709 0.0337940119206905 0.4795306622982025 0.1172909140586853 0.0000000000000000 0.0519848242402077 0.0732709020376205 0.0000000000000000 0.0000000000000000 0.0036755918990821 49100.0000000000000000 0.1185458227992058
0.7307209372520447 0.0984813272953033 0.0336441732943058 0.4814303219318390 0.1171651333570480 0.0000000000000000 0.0544026196002960 0.0719747990369797 0.0000000000000000 0.0000000000000000 0.0036528431810439 49200.0000000000000000 0.1182020381093025
0.7295451760292053 0.0993844941258430 0.0337705351412296 0.4790997803211212 0.1172903925180435 0.0000000000000000 0.0521535724401474 0.0724636763334274 0.0000000000000000 0.0000000000000000 0.0036813577171415 49300.0000000000000000 0.1182541698217392
0.7293437123298645 0.1008820831775665 0.0339044444262981 0.4773692190647125 0.1171879544854164 0.0000000000000000 0.0521697700023651 0.0723094716668129 0.0000000000000000 0.0000000000000000 0.0036512650549412 49400.0000000000000000 0.1183455884456635
0.7296559810638428 0.1020077839493752 0.0339623168110847 0.4764517843723297 0.1172341406345367 0.0000000000000000 0.0511412583291531 0.0740508660674095 0.0000000000000000 0.0000000000000000 0.0037294751964509 49500.0000000000000000 0.1180997788906097
0.7291384339332581 0.1005878821015358 0.0338786207139492 0.4775103628635406 0.1171615496277809 0.0000000000000000 0.0520762465894222 0.0718285366892815 0.0000000000000000 0.0000000000000000 0.0036685212980956 49600.0000000000000000 0.1180735602974892
0.7291257381439209 0.0997849181294441 0.0337163470685482 0.4785712063312531 0.1170532554388046 0.0000000000000000 0.0522891581058502 0.0716236904263496 0.0000000000000000 0.0000000000000000 0.0036914113443345 49700.0000000000000000 0.1179444789886475
0.7286221385002136 0.1017020866274834 0.0339555405080318 0.4758346974849701 0.1171297878026962 0.0000000000000000 0.0522341690957546 0.0713609382510185 0.0000000000000000 0.0000000000000000 0.0036564427427948 49800.0000000000000000 0.1181450784206390
0.7289635539054871 0.0976146981120110 0.0335996933281422 0.4809173941612244 0.1168317869305611 0.0000000000000000 0.0516160279512405 0.0719568654894829 0.0000000000000000 0.0000000000000000 0.0036780475638807 49900.0000000000000000 0.1179372295737267
0.7293892502784729 0.1036284863948822 0.0339292250573635 0.4747789502143860 0.1170526146888733 0.0000000000000000 0.0545174553990364 0.0701485946774483 0.0000000000000000 0.0000000000000000 0.0036384414415807 50000.0000000000000000 0.1177009269595146


==> figures/parametric_shape_inference/cylinder4/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0100176930427551
200.0000000000000000 0.0102524906396866
300.0000000000000000 0.0103811156004667
400.0000000000000000 0.0104851974174380
500.0000000000000000 0.0105999028310180
600.0000000000000000 0.0107475453987718
700.0000000000000000 0.0109215732663870
800.0000000000000000 0.0110713690519333
900.0000000000000000 0.0111849829554558
1000.0000000000000000 0.0112869907170534
1100.0000000000000000 0.0111876260489225
1200.0000000000000000 0.0108702816069126
1300.0000000000000000 0.0105960676446557
1400.0000000000000000 0.0103675266727805
1500.0000000000000000 0.0101821683347225
1600.0000000000000000 0.0100414250046015
1700.0000000000000000 0.0099377306178212
1800.0000000000000000 0.0098634744063020
1900.0000000000000000 0.0098148798570037
2000.0000000000000000 0.0097929555922747
2100.0000000000000000 0.0097997169941664
2200.0000000000000000 0.0098321922123432
2300.0000000000000000 0.0098832827061415
2400.0000000000000000 0.0099461516365409
2500.0000000000000000 0.0100174965336919
2600.0000000000000000 0.0100989872589707
2700.0000000000000000 0.0101933944970369
2800.0000000000000000 0.0102990455925465
2900.0000000000000000 0.0104096001014113
3000.0000000000000000 0.0105175292119384
3100.0000000000000000 0.0106167709454894
3200.0000000000000000 0.0107010304927826
3300.0000000000000000 0.0107662761583924
3400.0000000000000000 0.0108197843655944
3500.0000000000000000 0.0108667369931936
3600.0000000000000000 0.0109103620052338
3700.0000000000000000 0.0109528265893459
3800.0000000000000000 0.0109963007271290
3900.0000000000000000 0.0110403364524245
4000.0000000000000000 0.0110830757766962
4100.0000000000000000 0.0111241685226560
4200.0000000000000000 0.0111639332026243
4300.0000000000000000 0.0112024052068591
4400.0000000000000000 0.0112394196912646
4500.0000000000000000 0.0112749226391315
4600.0000000000000000 0.0113088162615895
4700.0000000000000000 0.0113412262871861
4800.0000000000000000 0.0113726267591119
4900.0000000000000000 0.0114036519080400
5000.0000000000000000 0.0114351063966751
5100.0000000000000000 0.0114679466933012
5200.0000000000000000 0.0115030659362674
5300.0000000000000000 0.0115412026643753
5400.0000000000000000 0.0115829687565565
5500.0000000000000000 0.0116287339478731
5600.0000000000000000 0.0116787776350975
5700.0000000000000000 0.0117332674562931
5800.0000000000000000 0.0117922779172659
5900.0000000000000000 0.0118559002876282
6000.0000000000000000 0.0119242882356048
6100.0000000000000000 0.0119975851848722
6200.0000000000000000 0.0120759969577193
6300.0000000000000000 0.0121596893295646
6400.0000000000000000 0.0122488308697939
6500.0000000000000000 0.0123434998095036
6600.0000000000000000 0.0124437343329191
6700.0000000000000000 0.0125494068488479
6800.0000000000000000 0.0126603925600648
6900.0000000000000000 0.0127764949575067
7000.0000000000000000 0.0128975138068199
7100.0000000000000000 0.0130232460796833
7200.0000000000000000 0.0131535371765494
7300.0000000000000000 0.0132882175967097
7400.0000000000000000 0.0134272463619709
7500.0000000000000000 0.0135705964639783
7600.0000000000000000 0.0137183088809252
7700.0000000000000000 0.0138704199343920
7800.0000000000000000 0.0140271335840225
7900.0000000000000000 0.0141886025667191
8000.0000000000000000 0.0143550140783191
8100.0000000000000000 0.0145266056060791
8200.0000000000000000 0.0147036369889975
8300.0000000000000000 0.0148862134665251
8400.0000000000000000 0.0150746842846274
8500.0000000000000000 0.0152695113793015
8600.0000000000000000 0.0154711855575442
8700.0000000000000000 0.0156806521117687
8800.0000000000000000 0.0159005690366030
8900.0000000000000000 0.0161377470940351
9000.0000000000000000 0.0163833107799292
9100.0000000000000000 0.0166298132389784
9200.0000000000000000 0.0168759357184172
9300.0000000000000000 0.0171221140772104
9400.0000000000000000 0.0173691473901272
9500.0000000000000000 0.0176178347319365
9600.0000000000000000 0.0178687907755375
9700.0000000000000000 0.0181225351989269
9800.0000000000000000 0.0183795243501663
9900.0000000000000000 0.0186400823295116
10000.0000000000000000 0.0189043376594782
10100.0000000000000000 0.0191724598407745
10200.0000000000000000 0.0194444134831429
10300.0000000000000000 0.0197201389819384
10400.0000000000000000 0.0199993290007114
10500.0000000000000000 0.0202817078679800
10600.0000000000000000 0.0205669011920691
10700.0000000000000000 0.0208546444773674
10800.0000000000000000 0.0211445391178131
10900.0000000000000000 0.0214362591505051
11000.0000000000000000 0.0217295549809933
11100.0000000000000000 0.0220243781805038
11200.0000000000000000 0.0223204847425222
11300.0000000000000000 0.0226177573204041
11400.0000000000000000 0.0229160692542791
11500.0000000000000000 0.0232153385877609
11600.0000000000000000 0.0235154815018177
11700.0000000000000000 0.0238164830952883
11800.0000000000000000 0.0241181980818510
11900.0000000000000000 0.0244205854833126
12000.0000000000000000 0.0247235242277384
12100.0000000000000000 0.0250269193202257
12200.0000000000000000 0.0253309365361929
12300.0000000000000000 0.0256356094032526
12400.0000000000000000 0.0259408652782440
12500.0000000000000000 0.0262467730790377
12600.0000000000000000 0.0265533328056335
12700.0000000000000000 0.0268607586622238
12800.0000000000000000 0.0271690618246794
12900.0000000000000000 0.0274783335626125
13000.0000000000000000 0.0277886409312487
13100.0000000000000000 0.0280999206006527
13200.0000000000000000 0.0284123681485653
13300.0000000000000000 0.0287261363118887
13400.0000000000000000 0.0290413089096546
13500.0000000000000000 0.0293577760457993
13600.0000000000000000 0.0296757780015469
13700.0000000000000000 0.0299953278154135
13800.0000000000000000 0.0303163062781096
13900.0000000000000000 0.0306389015167952
14000.0000000000000000 0.0309633444994688
14100.0000000000000000 0.0312892533838749
14200.0000000000000000 0.0316167362034321
14300.0000000000000000 0.0319454669952393
14400.0000000000000000 0.0322752743959427
14500.0000000000000000 0.0326056629419327
14600.0000000000000000 0.0329364687204361
14700.0000000000000000 0.0332673713564873
14800.0000000000000000 0.0335978232324123
14900.0000000000000000 0.0339273549616337
15000.0000000000000000 0.0342558212578297
15100.0000000000000000 0.0345826335251331
15200.0000000000000000 0.0349074564874172
15300.0000000000000000 0.0352301411330700
15400.0000000000000000 0.0355504825711250
15500.0000000000000000 0.0358683392405510
15600.0000000000000000 0.0361836813390255
15700.0000000000000000 0.0364963710308075
15800.0000000000000000 0.0368064120411873
15900.0000000000000000 0.0371135883033276
16000.0000000000000000 0.0374180339276791
16100.0000000000000000 0.0377196073532104
16200.0000000000000000 0.0380185730755329
16300.0000000000000000 0.0383146665990353
16400.0000000000000000 0.0386077053844929
16500.0000000000000000 0.0388972833752632
16600.0000000000000000 0.0391830578446388
16700.0000000000000000 0.0394647419452667
16800.0000000000000000 0.0397419854998589
16900.0000000000000000 0.0400138385593891
17000.0000000000000000 0.0402802713215351
17100.0000000000000000 0.0405401475727558
17200.0000000000000000 0.0407937467098236
17300.0000000000000000 0.0410405807197094
17400.0000000000000000 0.0412805788218975
17500.0000000000000000 0.0415129885077477
17600.0000000000000000 0.0417371876537800
17700.0000000000000000 0.0419533140957355
17800.0000000000000000 0.0421614274382591
17900.0000000000000000 0.0423616021871567
18000.0000000000000000 0.0425533615052700
18100.0000000000000000 0.0427367389202118
18200.0000000000000000 0.0429118759930134
18300.0000000000000000 0.0430790446698666
18400.0000000000000000 0.0432382561266422
18500.0000000000000000 0.0433901064097881
18600.0000000000000000 0.0435347072780132
18700.0000000000000000 0.0436716787517071
18800.0000000000000000 0.0438016466796398
18900.0000000000000000 0.0439253896474838
19000.0000000000000000 0.0440422445535660
19100.0000000000000000 0.0441535040736198
19200.0000000000000000 0.0442592799663544
19300.0000000000000000 0.0443592853844166
19400.0000000000000000 0.0444547981023788
19500.0000000000000000 0.0445447638630867
19600.0000000000000000 0.0446313209831715
19700.0000000000000000 0.0447131767868996
19800.0000000000000000 0.0447916351258755
19900.0000000000000000 0.0448657162487507
20000.0000000000000000 0.0449367910623550
20100.0000000000000000 0.0450046658515930
20200.0000000000000000 0.0450690574944019
20300.0000000000000000 0.0451315306127071
20400.0000000000000000 0.0451912097632885
20500.0000000000000000 0.0452486276626587
20600.0000000000000000 0.0453032441437244
20700.0000000000000000 0.0453563630580902
20800.0000000000000000 0.0454069897532463
20900.0000000000000000 0.0454550907015800
21000.0000000000000000 0.0455022566020489
21100.0000000000000000 0.0455475524067879
21200.0000000000000000 0.0455915331840515
21300.0000000000000000 0.0456342734396458
21400.0000000000000000 0.0456756837666035
21500.0000000000000000 0.0457160174846649
21600.0000000000000000 0.0457544885575771
21700.0000000000000000 0.0457913577556610
21800.0000000000000000 0.0458288453519344
21900.0000000000000000 0.0458639673888683
22000.0000000000000000 0.0458986610174179
22100.0000000000000000 0.0459318161010742
22200.0000000000000000 0.0459641553461552
22300.0000000000000000 0.0459955446422100
22400.0000000000000000 0.0460272841155529
22500.0000000000000000 0.0460581630468369
22600.0000000000000000 0.0460870973765850
22700.0000000000000000 0.0461157895624638
22800.0000000000000000 0.0461451001465321
22900.0000000000000000 0.0461729764938354
23000.0000000000000000 0.0462002456188202
23100.0000000000000000 0.0462271459400654
23200.0000000000000000 0.0462535135447979
23300.0000000000000000 0.0462791584432125
23400.0000000000000000 0.0463047623634338
23500.0000000000000000 0.0463293716311455
23600.0000000000000000 0.0463531091809273
23700.0000000000000000 0.0463773086667061
23800.0000000000000000 0.0464006699621677
23900.0000000000000000 0.0464236736297607
24000.0000000000000000 0.0464472807943821
24100.0000000000000000 0.0464703403413296
24200.0000000000000000 0.0464909560978413
24300.0000000000000000 0.0465133190155029
24400.0000000000000000 0.0465347804129124
24500.0000000000000000 0.0465554371476173
24600.0000000000000000 0.0465766042470932
24700.0000000000000000 0.0465971045196056
24800.0000000000000000 0.0466180890798569
24900.0000000000000000 0.0466361641883850
25000.0000000000000000 0.0466576702892780
25100.0000000000000000 0.0466769784688950
25200.0000000000000000 0.0466971993446350
25300.0000000000000000 0.0467148609459400
25400.0000000000000000 0.0467326380312443
25500.0000000000000000 0.0467488691210747
25600.0000000000000000 0.0467700287699699
25700.0000000000000000 0.0467883534729481
25800.0000000000000000 0.0468065030872822
25900.0000000000000000 0.0468243435025215
26000.0000000000000000 0.0468413904309273
26100.0000000000000000 0.0468584969639778
26200.0000000000000000 0.0468757078051567
26300.0000000000000000 0.0468916296958923
26400.0000000000000000 0.0469087846577168
26500.0000000000000000 0.0469254106283188
26600.0000000000000000 0.0469418130815029
26700.0000000000000000 0.0469572432339191
26800.0000000000000000 0.0469738505780697
26900.0000000000000000 0.0469891503453255
27000.0000000000000000 0.0470042601227760
27100.0000000000000000 0.0470198281109333
27200.0000000000000000 0.0470355749130249
27300.0000000000000000 0.0470500476658344
27400.0000000000000000 0.0470654368400574
27500.0000000000000000 0.0470795333385468
27600.0000000000000000 0.0470947213470936
27700.0000000000000000 0.0471074804663658
27800.0000000000000000 0.0471219569444656
27900.0000000000000000 0.0471358299255371
28000.0000000000000000 0.0471493229269981
28100.0000000000000000 0.0471633411943913
28200.0000000000000000 0.0471760630607605
28300.0000000000000000 0.0471891537308693
28400.0000000000000000 0.0472030714154243
28500.0000000000000000 0.0472158715128899
28600.0000000000000000 0.0472285151481628
28700.0000000000000000 0.0472420342266560
28800.0000000000000000 0.0472548492252827
28900.0000000000000000 0.0472672022879124
29000.0000000000000000 0.0472785048186779
29100.0000000000000000 0.0472902953624725
29200.0000000000000000 0.0473033674061298
29300.0000000000000000 0.0473141223192215
29400.0000000000000000 0.0473265536129475
29500.0000000000000000 0.0473391562700272
29600.0000000000000000 0.0473506338894367
29700.0000000000000000 0.0473624318838120
29800.0000000000000000 0.0473737940192223
29900.0000000000000000 0.0473852083086967
30000.0000000000000000 0.0473954379558563
30100.0000000000000000 0.0474073588848114
30200.0000000000000000 0.0474179312586784
30300.0000000000000000 0.0474289916455746
30400.0000000000000000 0.0474388338625431
30500.0000000000000000 0.0474500916898251
30600.0000000000000000 0.0474606566131115
30700.0000000000000000 0.0474707260727882
30800.0000000000000000 0.0474821068346500
30900.0000000000000000 0.0474924594163895
31000.0000000000000000 0.0475020222365856
31100.0000000000000000 0.0475127771496773
31200.0000000000000000 0.0475227236747742
31300.0000000000000000 0.0475327782332897
31400.0000000000000000 0.0475422292947769
31500.0000000000000000 0.0475526005029678
31600.0000000000000000 0.0475608967244625
31700.0000000000000000 0.0475713610649109
31800.0000000000000000 0.0475807115435600
31900.0000000000000000 0.0475900433957577
32000.0000000000000000 0.0475990362465382
32100.0000000000000000 0.0476087853312492
32200.0000000000000000 0.0476180799305439
32300.0000000000000000 0.0476275198161602
32400.0000000000000000 0.0476365350186825
32500.0000000000000000 0.0476426817476749
32600.0000000000000000 0.0476525761187077
32700.0000000000000000 0.0476618148386478
32800.0000000000000000 0.0476702041924000
32900.0000000000000000 0.0476793088018894
33000.0000000000000000 0.0476889684796333
33100.0000000000000000 0.0476975589990616
33200.0000000000000000 0.0477053783833981
33300.0000000000000000 0.0477132499217987
33400.0000000000000000 0.0477223247289658
33500.0000000000000000 0.0477305874228477
33600.0000000000000000 0.0477393269538879
33700.0000000000000000 0.0477466173470020
33800.0000000000000000 0.0477551557123661
33900.0000000000000000 0.0477621555328369
34000.0000000000000000 0.0477702841162682
34100.0000000000000000 0.0477780848741531
34200.0000000000000000 0.0477862879633904
34300.0000000000000000 0.0477944687008858
34400.0000000000000000 0.0478022508323193
34500.0000000000000000 0.0478093437850475
34600.0000000000000000 0.0478162057697773
34700.0000000000000000 0.0478250682353973
34800.0000000000000000 0.0478311926126480
34900.0000000000000000 0.0478396005928516
35000.0000000000000000 0.0478463098406792
35100.0000000000000000 0.0478539988398552
35200.0000000000000000 0.0478618703782558
35300.0000000000000000 0.0478674545884132
35400.0000000000000000 0.0478757768869400
35500.0000000000000000 0.0478831529617310
35600.0000000000000000 0.0478890463709831
35700.0000000000000000 0.0478972680866718
35800.0000000000000000 0.0479038245975971
35900.0000000000000000 0.0479100644588470
36000.0000000000000000 0.0479180887341499
36100.0000000000000000 0.0479240417480469
36200.0000000000000000 0.0479311943054199
36300.0000000000000000 0.0479381643235683
36400.0000000000000000 0.0479439571499825
36500.0000000000000000 0.0479510053992271
36600.0000000000000000 0.0479575432837009
36700.0000000000000000 0.0479638576507568
36800.0000000000000000 0.0479708313941956
36900.0000000000000000 0.0479768104851246
37000.0000000000000000 0.0479831881821156
37100.0000000000000000 0.0479895547032356
37200.0000000000000000 0.0479961819946766
37300.0000000000000000 0.0480021312832832
37400.0000000000000000 0.0480088554322720
37500.0000000000000000 0.0480150207877159
37600.0000000000000000 0.0480212308466434
37700.0000000000000000 0.0480273701250553
37800.0000000000000000 0.0480336435139179
37900.0000000000000000 0.0480390451848507
38000.0000000000000000 0.0480442754924297
38100.0000000000000000 0.0480509474873543
38200.0000000000000000 0.0480581335723400
38300.0000000000000000 0.0480639599263668
38400.0000000000000000 0.0480688847601414
38500.0000000000000000 0.0480769164860249
38600.0000000000000000 0.0480820164084435
38700.0000000000000000 0.0480879768729210
38800.0000000000000000 0.0480944849550724
38900.0000000000000000 0.0481003895401955
39000.0000000000000000 0.0481056310236454
39100.0000000000000000 0.0481109619140625
39200.0000000000000000 0.0481173880398273
39300.0000000000000000 0.0481224209070206
39400.0000000000000000 0.0481275059282780
39500.0000000000000000 0.0481350123882294
39600.0000000000000000 0.0481411814689636
39700.0000000000000000 0.0481445379555225
39800.0000000000000000 0.0481521300971508
39900.0000000000000000 0.0481581427156925
40000.0000000000000000 0.0481646582484245
40100.0000000000000000 0.0481695160269737
40200.0000000000000000 0.0481753014028072
40300.0000000000000000 0.0481798835098743
40400.0000000000000000 0.0481866076588631
40500.0000000000000000 0.0481929630041122
40600.0000000000000000 0.0481979697942734
40700.0000000000000000 0.0482031367719173
40800.0000000000000000 0.0482094772160053
40900.0000000000000000 0.0482152216136456
41000.0000000000000000 0.0482194982469082
41100.0000000000000000 0.0482262112200260
41200.0000000000000000 0.0482322238385677
41300.0000000000000000 0.0482376106083393
41400.0000000000000000 0.0482426881790161
41500.0000000000000000 0.0482487827539444
41600.0000000000000000 0.0482539609074593
41700.0000000000000000 0.0482593961060047
41800.0000000000000000 0.0482657998800278
41900.0000000000000000 0.0482712872326374
42000.0000000000000000 0.0482766442000866
42100.0000000000000000 0.0482826270163059
42200.0000000000000000 0.0482874140143394
42300.0000000000000000 0.0482932589948177
42400.0000000000000000 0.0482988394796848
42500.0000000000000000 0.0483046248555183
42600.0000000000000000 0.0483098514378071
42700.0000000000000000 0.0483143813908100
42800.0000000000000000 0.0483211688697338
42900.0000000000000000 0.0483255088329315
43000.0000000000000000 0.0483315922319889
43100.0000000000000000 0.0483374856412411
43200.0000000000000000 0.0483428090810776
43300.0000000000000000 0.0483493097126484
43400.0000000000000000 0.0483540445566177
43500.0000000000000000 0.0483601503074169
43600.0000000000000000 0.0483647324144840
43700.0000000000000000 0.0483700409531593
43800.0000000000000000 0.0483759120106697
43900.0000000000000000 0.0483809895813465
44000.0000000000000000 0.0483867973089218
44100.0000000000000000 0.0483923740684986
44200.0000000000000000 0.0483965575695038
44300.0000000000000000 0.0484014116227627
44400.0000000000000000 0.0484085157513618
44500.0000000000000000 0.0484136901795864
44600.0000000000000000 0.0484187938272953
44700.0000000000000000 0.0484246425330639
44800.0000000000000000 0.0484305955469608
44900.0000000000000000 0.0484356395900249
45000.0000000000000000 0.0484414324164391
45100.0000000000000000 0.0484465844929218
45200.0000000000000000 0.0484504960477352
45300.0000000000000000 0.0484570600092411
45400.0000000000000000 0.0484626367688179
45500.0000000000000000 0.0484679676592350
45600.0000000000000000 0.0484729558229446
45700.0000000000000000 0.0484768860042095
45800.0000000000000000 0.0484834276139736
45900.0000000000000000 0.0484885536134243
46000.0000000000000000 0.0484940148890018
46100.0000000000000000 0.0484974235296249
46200.0000000000000000 0.0485028102993965
46300.0000000000000000 0.0485094003379345
46400.0000000000000000 0.0485151074826717
46500.0000000000000000 0.0485196523368359
46600.0000000000000000 0.0485248453915119
46700.0000000000000000 0.0485299155116081
46800.0000000000000000 0.0485351122915745
46900.0000000000000000 0.0485393702983856
47000.0000000000000000 0.0485454276204109
47100.0000000000000000 0.0485486835241318
47200.0000000000000000 0.0485555343329906
47300.0000000000000000 0.0485599264502525
47400.0000000000000000 0.0485655739903450
47500.0000000000000000 0.0485704131424427
47600.0000000000000000 0.0485760979354382
47700.0000000000000000 0.0485812984406948
47800.0000000000000000 0.0485852472484112
47900.0000000000000000 0.0485902503132820
48000.0000000000000000 0.0485951639711857
48100.0000000000000000 0.0486003756523132
48200.0000000000000000 0.0486049689352512
48300.0000000000000000 0.0486106574535370
48400.0000000000000000 0.0486144423484802
48500.0000000000000000 0.0486197732388973
48600.0000000000000000 0.0486243888735771
48700.0000000000000000 0.0486298836767673
48800.0000000000000000 0.0486321859061718
48900.0000000000000000 0.0486394762992859
49000.0000000000000000 0.0486442632973194
49100.0000000000000000 0.0486487001180649
49200.0000000000000000 0.0486539788544178
49300.0000000000000000 0.0486580468714237
49400.0000000000000000 0.0486632101237774
49500.0000000000000000 0.0486673861742020
49600.0000000000000000 0.0486721880733967
49700.0000000000000000 0.0486770942807198
49800.0000000000000000 0.0486815050244331
49900.0000000000000000 0.0486863516271114
50000.0000000000000000 0.0486911237239838


==> figures/parametric_shape_inference/cylinder4/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder5/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder5/odil/error_history_50000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3277236064273348 0.3903783379517351 0.0000000000000000 0.8232920458236490 0.1627057979797785 0.0000000000000000
0.3123062655873610 0.3859135822565767 100.0000000000000000 0.7423217430727821 0.1425057871382965 0.0000000000000000
0.3057622473512388 0.3879200391752530 200.0000000000000000 0.6554759102326025 0.1275383622784127 0.0000000000000000
0.3107556419544695 0.3909754382265933 300.0000000000000000 0.5666751342895636 0.1104310617819937 0.0000000000000000
0.3217194309227108 0.3936477802272171 400.0000000000000000 0.4862760312711087 0.0977502232861052 0.0000000000000000
0.3236918476755659 0.4019377453148236 500.0000000000000000 0.4205565938551938 0.0893980200452819 0.0000000000000000
0.3168401748550804 0.4075829883880044 600.0000000000000000 0.3680214810887863 0.0868471559820071 0.0000000000000000
0.3059968361283822 0.4068236971682939 700.0000000000000000 0.3253318246769196 0.0864109536100318 0.0000000000000000
0.2932369079645844 0.4002728821317912 800.0000000000000000 0.2910077221901892 0.0863711458503100 0.0000000000000000
0.2796144070865171 0.3892688988025752 900.0000000000000000 0.2632499874989772 0.0861341039948345 0.0000000000000000
0.2659985912218589 0.3753414668711638 1000.0000000000000000 0.2410055025667499 0.0855334374123065 0.0000000000000000
0.2529582494149089 0.3600736039975583 1100.0000000000000000 0.2232777239908897 0.0846116538461599 0.0000000000000000
0.2408820526096820 0.3445847190951101 1200.0000000000000000 0.2090988818698308 0.0835149436939982 0.0000000000000000
0.2297797195366794 0.3292290561673626 1300.0000000000000000 0.1976811427702506 0.0822531543234657 0.0000000000000000
0.2204415765040445 0.3154417155528237 1400.0000000000000000 0.1885477838033287 0.0812595426567356 0.0000000000000000
0.2124753785484505 0.3032122338592671 1500.0000000000000000 0.1812207888314267 0.0803810874449425 0.0000000000000000
0.2057717253269087 0.2921536558485371 1600.0000000000000000 0.1751977072087798 0.0795823658337541 0.0000000000000000
0.2000832257017196 0.2821557744660685 1700.0000000000000000 0.1701549237952351 0.0788998972620800 0.0000000000000000
0.1952290102655394 0.2733642107473711 1800.0000000000000000 0.1658638676941138 0.0785985305470207 0.0000000000000000
0.1910435549722390 0.2657119300154839 1900.0000000000000000 0.1621503761855812 0.0787930867491641 0.0000000000000000
0.1873515428307213 0.2590867618775559 2000.0000000000000000 0.1589057719116320 0.0795035368447287 0.0000000000000000
0.1844757943444509 0.2539045956043852 2100.0000000000000000 0.1560651465907896 0.0805859387587163 0.0000000000000000
0.1822421043770845 0.2506647478329404 2200.0000000000000000 0.1535762662683263 0.0818222426750000 0.0000000000000000
0.1804911718807723 0.2502206476007742 2300.0000000000000000 0.1514518048063383 0.0831454526845021 0.0000000000000000
0.1792222942285196 0.2514295231607386 2400.0000000000000000 0.1496772115359321 0.0845449239062834 0.0000000000000000
0.1783219880649320 0.2528840956238786 2500.0000000000000000 0.1481992973320521 0.0859276259886487 0.0000000000000000
0.1778557527800891 0.2544257093203184 2600.0000000000000000 0.1469350003893561 0.0872239989680277 0.0000000000000000
0.1774949408552203 0.2556654745819693 2700.0000000000000000 0.1458302249594303 0.0883447621639323 0.0000000000000000
0.1773264720397437 0.2570622000875424 2800.0000000000000000 0.1447488467264457 0.0892635138409342 0.0000000000000000
0.1770645232855144 0.2581000078037102 2900.0000000000000000 0.1437467931020008 0.0900867701842830 0.0000000000000000
0.1767507125250768 0.2589067181333720 3000.0000000000000000 0.1427833589215522 0.0908368889027448 0.0000000000000000
0.1763480749352379 0.2594955653214387 3100.0000000000000000 0.1418384786322509 0.0914517477564548 0.0000000000000000
0.1755034175209884 0.2595060475499653 3200.0000000000000000 0.1408181186316140 0.0918135041867315 0.0000000000000000
0.1747804130077006 0.2595524365578566 3300.0000000000000000 0.1398619469729885 0.0922905858462051 0.0000000000000000
0.1746821929913161 0.2602395755326717 3400.0000000000000000 0.1391333367672365 0.0930399913801648 0.0000000000000000
0.1747788332459387 0.2611264424346022 3500.0000000000000000 0.1385115115303685 0.0937798646757197 0.0000000000000000
0.1751127191408032 0.2620403879064190 3600.0000000000000000 0.1379631569780807 0.0944853520250512 0.0000000000000000
0.1758143102718432 0.2629977983201620 3700.0000000000000000 0.1374797831293618 0.0952110640590594 0.0000000000000000
0.1766275525384826 0.2639777816737699 3800.0000000000000000 0.1370508863527402 0.0959261580425509 0.0000000000000000
0.1774934936923232 0.2649521159997150 3900.0000000000000000 0.1366673192972685 0.0966103758681788 0.0000000000000000
0.1783835338352190 0.2659080692098784 4000.0000000000000000 0.1363235068114261 0.0972846125964508 0.0000000000000000
0.1792392865392300 0.2668578836200221 4100.0000000000000000 0.1360130851514503 0.0979510096303993 0.0000000000000000
0.1800555192407851 0.2678022437439520 4200.0000000000000000 0.1357346934832947 0.0985953600931928 0.0000000000000000
0.1808578434479197 0.2687561767643475 4300.0000000000000000 0.1354790651441798 0.0992475679759950 0.0000000000000000
0.1816024930013897 0.2696731547066443 4400.0000000000000000 0.1352405508479617 0.0998302415569042 0.0000000000000000
0.1822828198119427 0.2704796157809371 4500.0000000000000000 0.1350142206271221 0.1003638719786141 0.0000000000000000
0.1824538911156875 0.2709838460589459 4600.0000000000000000 0.1347513699727677 0.1006941397441984 0.0000000000000000
0.1825844117618765 0.2712597389168729 4700.0000000000000000 0.1343540468906082 0.1009142567715405 0.0000000000000000
0.1825961179950986 0.2713216386060404 4800.0000000000000000 0.1339327589140955 0.1011088027710521 0.0000000000000000
0.1823456732465082 0.2711211596365681 4900.0000000000000000 0.1334621703057032 0.1011728476852137 0.0000000000000000
0.1814530874415501 0.2701583339535436 5000.0000000000000000 0.1327838709243120 0.1009943947970450 0.0000000000000000
0.1806000543350340 0.2691304269732429 5100.0000000000000000 0.1320755457795921 0.1009162876355572 0.0000000000000000
0.1804632160992512 0.2689194313629197 5200.0000000000000000 0.1315736316309628 0.1012644523117646 0.0000000000000000
0.1805726446267850 0.2689778794932747 5300.0000000000000000 0.1311854181714452 0.1016261271113539 0.0000000000000000
0.1807500475629339 0.2691235330742917 5400.0000000000000000 0.1308463675359532 0.1019830980641168 0.0000000000000000
0.1809620839299674 0.2692833734618736 5500.0000000000000000 0.1305426751127656 0.1023430528605993 0.0000000000000000
0.1811831212496122 0.2695031451315152 5600.0000000000000000 0.1302673745447067 0.1027052321961610 0.0000000000000000
0.1814365724670882 0.2698011797260815 5700.0000000000000000 0.1300157665774630 0.1030880253138229 0.0000000000000000
0.1816853034692633 0.2700767999886521 5800.0000000000000000 0.1297823119769565 0.1034515465867224 0.0000000000000000
0.1819314159013357 0.2703479183946330 5900.0000000000000000 0.1295647008588701 0.1038043413796917 0.0000000000000000
0.1821830680996974 0.2706009876231940 6000.0000000000000000 0.1293643300530588 0.1041520641559751 0.0000000000000000
0.1824409931809089 0.2709361315950248 6100.0000000000000000 0.1291766921588818 0.1045157752461455 0.0000000000000000
0.1827067154671892 0.2712324035422335 6200.0000000000000000 0.1289969126319535 0.1048498020759742 0.0000000000000000
0.1829624782929220 0.2715249062591106 6300.0000000000000000 0.1288250766760249 0.1051914468251271 0.0000000000000000
0.1829629879158938 0.2716672155832841 6400.0000000000000000 0.1286640729699189 0.1054731998711817 0.0000000000000000
0.1828664740085401 0.2716636216557715 6500.0000000000000000 0.1283449963336828 0.1055128859081229 0.0000000000000000
0.1826094017830066 0.2713882627852300 6600.0000000000000000 0.1279633553833906 0.1055157858309766 0.0000000000000000
0.1823141363387971 0.2709867890269241 6700.0000000000000000 0.1275714448090726 0.1054893757430570 0.0000000000000000
0.1812287955713938 0.2698059973800121 6800.0000000000000000 0.1269263684481390 0.1050973472343038 0.0000000000000000
0.1801420497745675 0.2684973498157204 6900.0000000000000000 0.1262209931692731 0.1047646544547360 0.0000000000000000
0.1790138938001561 0.2672124926046645 7000.0000000000000000 0.1254896859457827 0.1044939218214528 0.0000000000000000
0.1786616210344412 0.2666156251666136 7100.0000000000000000 0.1250107153440886 0.1046432994227871 0.0000000000000000
0.1785452429101202 0.2662873847737053 7200.0000000000000000 0.1246468001558977 0.1048208639507742 0.0000000000000000
0.1785242910263164 0.2660914915565817 7300.0000000000000000 0.1243311526770409 0.1050406419929867 0.0000000000000000
0.1785310901401548 0.2659544939015485 7400.0000000000000000 0.1240517881914426 0.1052615962035982 0.0000000000000000
0.1786013630650146 0.2658772906429455 7500.0000000000000000 0.1237867992700327 0.1054826519900697 0.0000000000000000
0.1787080856756119 0.2658304495605239 7600.0000000000000000 0.1235431515400945 0.1057113272635178 0.0000000000000000
0.1788298993049136 0.2657722264855960 7700.0000000000000000 0.1233015572788000 0.1059309225799136 0.0000000000000000
0.1790441227067085 0.2658202838316030 7800.0000000000000000 0.1230761369474730 0.1061798574944170 0.0000000000000000
0.1792553846602583 0.2657977120534851 7900.0000000000000000 0.1228415170784590 0.1064119977340763 0.0000000000000000
0.1795436703842863 0.2658527191487324 8000.0000000000000000 0.1226072258844577 0.1066520079772769 0.0000000000000000
0.1798614163170623 0.2658758666818147 8100.0000000000000000 0.1223643617616130 0.1068666306708990 0.0000000000000000
0.1801824379615065 0.2658665312835617 8200.0000000000000000 0.1221248392952071 0.1070751342685471 0.0000000000000000
0.1805023084398267 0.2659398915713767 8300.0000000000000000 0.1218867692746721 0.1072951138912531 0.0000000000000000
0.1807941141680316 0.2659791055664275 8400.0000000000000000 0.1216569265819018 0.1074890199478607 0.0000000000000000
0.1810561031368355 0.2660292521537931 8500.0000000000000000 0.1214408671169410 0.1076845323614781 0.0000000000000000
0.1812836407699134 0.2660826115154521 8600.0000000000000000 0.1212377217725761 0.1078702300948746 0.0000000000000000
0.1814776837593618 0.2661140257249214 8700.0000000000000000 0.1210615939189945 0.1080642470924215 0.0000000000000000
0.1817012694511110 0.2662434643394107 8800.0000000000000000 0.1208798690238938 0.1082684169860753 0.0000000000000000
0.1818749507409266 0.2663221954568815 8900.0000000000000000 0.1207160487816157 0.1084536095775556 0.0000000000000000
0.1820215850206392 0.2663566938745511 9000.0000000000000000 0.1205659102009464 0.1086368288846671 0.0000000000000000
0.1821867535693852 0.2665148723939757 9100.0000000000000000 0.1204225089768259 0.1088385943653292 0.0000000000000000
0.1823189342916592 0.2666098524769365 9200.0000000000000000 0.1202940505091100 0.1090350665063555 0.0000000000000000
0.1824538663387591 0.2667023972473691 9300.0000000000000000 0.1201730710905323 0.1092128103437549 0.0000000000000000
0.1825729106964993 0.2668163796983518 9400.0000000000000000 0.1200564944291351 0.1093996804672018 0.0000000000000000
0.1826828479456114 0.2668614048857391 9500.0000000000000000 0.1199503754820929 0.1095625441090909 0.0000000000000000
0.1828080773474296 0.2670430831287525 9600.0000000000000000 0.1198557651829677 0.1097647132863272 0.0000000000000000
0.1829083744935281 0.2671439586074527 9700.0000000000000000 0.1197579048886102 0.1099355424213780 0.0000000000000000
0.1827708243760257 0.2670463591611361 9800.0000000000000000 0.1196835700372525 0.1100446531469054 0.0000000000000000
0.1828701586319033 0.2670339315281680 9900.0000000000000000 0.1194425137380259 0.1099089577968868 0.0000000000000000
0.1830155272854156 0.2671857960090282 10000.0000000000000000 0.1192731232841338 0.1100009154995895 0.0000000000000000
0.1829810412788171 0.2671638595494377 10100.0000000000000000 0.1191067136417852 0.1100313655470016 0.0000000000000000
0.1829156790926504 0.2671190997612485 10200.0000000000000000 0.1189297829452769 0.1100695840851362 0.0000000000000000
0.1828481328371657 0.2670304130546631 10300.0000000000000000 0.1187546363340950 0.1101101375881710 0.0000000000000000
0.1828126479370468 0.2669761120522570 10400.0000000000000000 0.1185861218036936 0.1101409913476033 0.0000000000000000
0.1826880551299222 0.2668164004488640 10500.0000000000000000 0.1184396270954566 0.1101693120031912 0.0000000000000000
0.1821535276515293 0.2662993025307891 10600.0000000000000000 0.1181247331818633 0.1099257605181725 0.0000000000000000
0.1814071010064328 0.2655261380352667 10700.0000000000000000 0.1177166906664424 0.1096108287423675 0.0000000000000000
0.1806457835556474 0.2646934347341907 10800.0000000000000000 0.1172857911582012 0.1093106102894826 0.0000000000000000
0.1798112863938016 0.2637412866316207 10900.0000000000000000 0.1168301711123195 0.1089544063757879 0.0000000000000000
0.1788797573473917 0.2627508776154897 11000.0000000000000000 0.1163495599601666 0.1085972020384337 0.0000000000000000
0.1779492652764824 0.2618094052006028 11100.0000000000000000 0.1158823087597255 0.1082809068395076 0.0000000000000000
0.1775054766420998 0.2612704020066424 11200.0000000000000000 0.1155844060225308 0.1082816456021717 0.0000000000000000
0.1772578746950486 0.2609327817266131 11300.0000000000000000 0.1153860634754274 0.1083305137462233 0.0000000000000000
0.1770647465622323 0.2606539413489390 11400.0000000000000000 0.1152357949263223 0.1083946344097971 0.0000000000000000
0.1769377473868667 0.2604647140178064 11500.0000000000000000 0.1150971372614932 0.1084553355145767 0.0000000000000000
0.1768134569535498 0.2602739337424412 11600.0000000000000000 0.1149833475790875 0.1085230154742639 0.0000000000000000
0.1767256978442678 0.2601510639192202 11700.0000000000000000 0.1148805598292634 0.1085939803297661 0.0000000000000000
0.1766172962366708 0.2599962105486481 11800.0000000000000000 0.1147892568775914 0.1086561975079950 0.0000000000000000
0.1765728533976283 0.2599454894854850 11900.0000000000000000 0.1147052748319075 0.1087353915985980 0.0000000000000000
0.1764936543022270 0.2598521546267322 12000.0000000000000000 0.1146265544989498 0.1088091605469149 0.0000000000000000
0.1764406910134582 0.2597859905387714 12100.0000000000000000 0.1145535666612862 0.1088749122674477 0.0000000000000000
0.1763825589296758 0.2597216728843977 12200.0000000000000000 0.1144966027922353 0.1089421492610929 0.0000000000000000
0.1763510212748726 0.2596696179449844 12300.0000000000000000 0.1144434124685539 0.1090159029926932 0.0000000000000000
0.1763001245776518 0.2596338312944231 12400.0000000000000000 0.1143894295274338 0.1090899107496565 0.0000000000000000
0.1762517836477392 0.2595889175349807 12500.0000000000000000 0.1143443267046049 0.1091558179970744 0.0000000000000000
0.1762043428302149 0.2595551431497221 12600.0000000000000000 0.1143030603475932 0.1092357985653598 0.0000000000000000
0.1761776445210271 0.2595263560814188 12700.0000000000000000 0.1142674511115044 0.1092858630793062 0.0000000000000000
0.1761397547113769 0.2595134074628385 12800.0000000000000000 0.1142538512591893 0.1093814877094682 0.0000000000000000
0.1761319521299682 0.2595211040365173 12900.0000000000000000 0.1142168919389972 0.1094496323938574 0.0000000000000000
0.1761041213244796 0.2595069985527532 13000.0000000000000000 0.1141987594342749 0.1095151649102151 0.0000000000000000
0.1760895475851865 0.2594999195049277 13100.0000000000000000 0.1141778467493202 0.1095844342754058 0.0000000000000000
0.1760518474157982 0.2594854560755128 13200.0000000000000000 0.1141549855456813 0.1096501856029419 0.0000000000000000
0.1760382416549198 0.2594947823237732 13300.0000000000000000 0.1141496745876088 0.1097350295750475 0.0000000000000000
0.1760326904505394 0.2595054742984800 13400.0000000000000000 0.1141369760043429 0.1097990057618787 0.0000000000000000
0.1760072258519454 0.2594917051584808 13500.0000000000000000 0.1141280347319650 0.1098616448449330 0.0000000000000000
0.1759871823507549 0.2595071709834735 13600.0000000000000000 0.1141180278050805 0.1099298158337905 0.0000000000000000
0.1759705650269669 0.2594955894809576 13700.0000000000000000 0.1141109835960181 0.1099816848131070 0.0000000000000000
0.1759480745089935 0.2595055935995055 13800.0000000000000000 0.1141206458631322 0.1100711574650549 0.0000000000000000
0.1759640322173392 0.2595540473457608 13900.0000000000000000 0.1141062083773123 0.1101324973394506 0.0000000000000000
0.1759415255692469 0.2595487396848185 14000.0000000000000000 0.1141064340861958 0.1101859935201116 0.0000000000000000
0.1759268268534316 0.2595593792638877 14100.0000000000000000 0.1140938797896413 0.1102487800560672 0.0000000000000000
0.1759488542066951 0.2595935541218560 14200.0000000000000000 0.1141052134065467 0.1103307645494929 0.0000000000000000
0.1759160786999293 0.2595940659889417 14300.0000000000000000 0.1141001500620374 0.1103922627528400 0.0000000000000000
0.1759321966990498 0.2596176331559469 14400.0000000000000000 0.1140966049350279 0.1104497020174730 0.0000000000000000
0.1759235753330722 0.2596520526195508 14500.0000000000000000 0.1141031512941360 0.1105143508735220 0.0000000000000000
0.1759165052631056 0.2596594498356357 14600.0000000000000000 0.1141092285732518 0.1105737556957445 0.0000000000000000
0.1759294131846000 0.2596748251103470 14700.0000000000000000 0.1141087980031066 0.1106329107067606 0.0000000000000000
0.1759131035458065 0.2597216149952796 14800.0000000000000000 0.1141294735052711 0.1107184999543692 0.0000000000000000
0.1759453355881996 0.2597693190501884 14900.0000000000000000 0.1141215083467449 0.1107767471441964 0.0000000000000000
0.1759389182040612 0.2597728461400438 15000.0000000000000000 0.1141285820012999 0.1108214603538777 0.0000000000000000
0.1759402376479071 0.2598105582340492 15100.0000000000000000 0.1141354133235460 0.1108968563137756 0.0000000000000000
0.1759523853518188 0.2598219664605690 15200.0000000000000000 0.1141344141704641 0.1109461421126680 0.0000000000000000
0.1759562026855888 0.2598952548603541 15300.0000000000000000 0.1141516012515571 0.1110362555242524 0.0000000000000000
0.1759743068181288 0.2599352954647490 15400.0000000000000000 0.1141510472590568 0.1110897582326194 0.0000000000000000
0.1759913114994478 0.2599647129988099 15500.0000000000000000 0.1141605473946840 0.1111566782488121 0.0000000000000000
0.1760016613013662 0.2600114275503678 15600.0000000000000000 0.1141652006061403 0.1112037359206122 0.0000000000000000
0.1760070194958489 0.2600379061854579 15700.0000000000000000 0.1141713470808854 0.1112763619297024 0.0000000000000000
0.1760139370136598 0.2600627265435221 15800.0000000000000000 0.1141778797486796 0.1113389963027887 0.0000000000000000
0.1760224518488700 0.2600871063979130 15900.0000000000000000 0.1141886904957997 0.1113913619448957 0.0000000000000000
0.1760474323180243 0.2601389627067723 16000.0000000000000000 0.1141927658533851 0.1114655461393855 0.0000000000000000
0.1760469859538951 0.2601527379525360 16100.0000000000000000 0.1142079311112333 0.1115201602699010 0.0000000000000000
0.1760652036653957 0.2602014171182664 16200.0000000000000000 0.1142066285398020 0.1115697453395617 0.0000000000000000
0.1760928697261379 0.2602514366113579 16300.0000000000000000 0.1142153553349171 0.1116336248770880 0.0000000000000000
0.1761072258551222 0.2602896754335483 16400.0000000000000000 0.1142220027190708 0.1116991991255024 0.0000000000000000
0.1761196524105384 0.2603132883124966 16500.0000000000000000 0.1142322175614216 0.1117485038510301 0.0000000000000000
0.1761425010393292 0.2603654050239795 16600.0000000000000000 0.1142362247718547 0.1118167892012884 0.0000000000000000
0.1761637950467901 0.2604088714822945 16700.0000000000000000 0.1142420974489026 0.1118786183848887 0.0000000000000000
0.1761901405200344 0.2604673662777058 16800.0000000000000000 0.1142508331670906 0.1119304683597527 0.0000000000000000
0.1762218346368554 0.2604927204428208 16900.0000000000000000 0.1142596856467818 0.1119805486130561 0.0000000000000000
0.1762401858168579 0.2605464833447207 17000.0000000000000000 0.1142622595381855 0.1120501476331076 0.0000000000000000
0.1762507354292945 0.2605716053554866 17100.0000000000000000 0.1142692648024010 0.1121173842480237 0.0000000000000000
0.1762651526837752 0.2606087293751562 17200.0000000000000000 0.1142712612850993 0.1121611646291707 0.0000000000000000
0.1763237037464110 0.2606870570726116 17300.0000000000000000 0.1142810419185621 0.1122253002903779 0.0000000000000000
0.1763381310209058 0.2607198279778221 17400.0000000000000000 0.1142880389601665 0.1122903639271913 0.0000000000000000
0.1763634341736157 0.2607560326319940 17500.0000000000000000 0.1142942175368892 0.1123406680676225 0.0000000000000000
0.1763873733543739 0.2607935761473473 17600.0000000000000000 0.1142995216096458 0.1123978227047542 0.0000000000000000
0.1764261019165077 0.2608438328190918 17700.0000000000000000 0.1143031515480626 0.1124550875834580 0.0000000000000000
0.1764583399752582 0.2608879601309620 17800.0000000000000000 0.1143106847953168 0.1125161572928560 0.0000000000000000
0.1764910936592829 0.2609327796025168 17900.0000000000000000 0.1143173743359002 0.1125770974040554 0.0000000000000000
0.1765295212278904 0.2609821502998916 18000.0000000000000000 0.1143250208310599 0.1126302770164151 0.0000000000000000
0.1765611916128201 0.2610158610158879 18100.0000000000000000 0.1143308151043846 0.1126933830606348 0.0000000000000000
0.1766024444780629 0.2610746793662765 18200.0000000000000000 0.1143335578352443 0.1127614532988276 0.0000000000000000
0.1763950540299988 0.2609220978881615 18300.0000000000000000 0.1141311987167013 0.1125334373490822 0.0000000000000000
0.1762259177179237 0.2607550552599500 18400.0000000000000000 0.1139664595327390 0.1124041905873115 0.0000000000000000
0.1760713848056553 0.2605642201749207 18500.0000000000000000 0.1138171902129370 0.1122870388193606 0.0000000000000000
0.1759337960688955 0.2603950143389339 18600.0000000000000000 0.1136853723553649 0.1121968549992557 0.0000000000000000
0.1757547036563256 0.2602065906636669 18700.0000000000000000 0.1135368415134783 0.1120973698913583 0.0000000000000000
0.1755064773340226 0.2599063841603501 18800.0000000000000000 0.1133967023846252 0.1119718387732477 0.0000000000000000
0.1746859337345533 0.2590379096538808 18900.0000000000000000 0.1129926945990534 0.1114011124304597 0.0000000000000000
0.1736829478513960 0.2579432034422664 19000.0000000000000000 0.1125117432225795 0.1108040879357779 0.0000000000000000
0.1726841659324600 0.2567792107474853 19100.0000000000000000 0.1120274453906652 0.1102266128800157 0.0000000000000000
0.1716108974836039 0.2555472854189116 19200.0000000000000000 0.1115330223524862 0.1096510795592319 0.0000000000000000
0.1705375095082014 0.2543068171326172 19300.0000000000000000 0.1110775078037739 0.1090949335615635 0.0000000000000000
0.1694435464806198 0.2530334175553077 19400.0000000000000000 0.1107079395359787 0.1085878588422325 0.0000000000000000
0.1683065359709701 0.2516985043619133 19500.0000000000000000 0.1105817706297384 0.1082026423718180 0.0000000000000000
0.1665572043264842 0.2495370820003045 19600.0000000000000000 0.1109262581316504 0.1074455204187052 0.0000000000000000
0.1630383737379386 0.2454969421270365 19700.0000000000000000 0.1123972203267200 0.1054656583940463 0.0000000000000000
0.1567370829798279 0.2375928327988280 19800.0000000000000000 0.1153104162352014 0.1006410098009403 0.0000000000000000
0.1503591976761290 0.2250613590586136 19900.0000000000000000 0.1176844744861324 0.0921445739554142 0.0000000000000000
0.1453499908408230 0.2086885015160950 20000.0000000000000000 0.1172743572293683 0.0812515363447026 0.0000000000000000
0.1405198415246399 0.1942521453469716 20100.0000000000000000 0.1149579884947637 0.0743557004237338 0.0000000000000000
0.1354983662897123 0.1837968166704227 20200.0000000000000000 0.1121146320518010 0.0717157291223836 0.0000000000000000
0.1320706043804169 0.1775341571765418 20300.0000000000000000 0.1095432876174530 0.0716181532064989 0.0000000000000000
0.1295582473356632 0.1737829565474394 20400.0000000000000000 0.1075713719939616 0.0722211436392196 0.0000000000000000
0.1279171693314198 0.1715073403040512 20500.0000000000000000 0.1062129380205551 0.0725642036366027 0.0000000000000000
0.1272041348471414 0.1700178623295215 20600.0000000000000000 0.1049301622215817 0.0728517784164237 0.0000000000000000
0.1268883898840370 0.1688771950714535 20700.0000000000000000 0.1033757761693819 0.0729363830831298 0.0000000000000000
0.1265746771436363 0.1676553533660142 20800.0000000000000000 0.1016778850126045 0.0728073175883611 0.0000000000000000
0.1260762277693025 0.1663906297170738 20900.0000000000000000 0.0999293984418168 0.0725425888231272 0.0000000000000000
0.1252787515715941 0.1650868314075208 21000.0000000000000000 0.0981963408267072 0.0722575703722930 0.0000000000000000
0.1243477637238188 0.1635413066934230 21100.0000000000000000 0.0966040724170545 0.0717242190874810 0.0000000000000000
0.1231898699839089 0.1619313962876498 21200.0000000000000000 0.0950819838263878 0.0711946002453569 0.0000000000000000
0.1217285023216295 0.1601721866292668 21300.0000000000000000 0.0937101532406975 0.0706225358302637 0.0000000000000000
0.1204945245333786 0.1585719683410571 21400.0000000000000000 0.0924314637344617 0.0700322750661266 0.0000000000000000
0.1191750414702940 0.1567780780756069 21500.0000000000000000 0.0911886616757415 0.0693870388216524 0.0000000000000000
0.1178292883463400 0.1548426851207382 21600.0000000000000000 0.0900191294310947 0.0686460086749432 0.0000000000000000
0.1165347875951555 0.1529290654515267 21700.0000000000000000 0.0889097104098105 0.0678626601776932 0.0000000000000000
0.1154322297810028 0.1511913183411100 21800.0000000000000000 0.0878451803473156 0.0671663026728683 0.0000000000000000
0.1143352927591908 0.1493674071969500 21900.0000000000000000 0.0868335642413601 0.0664148768007988 0.0000000000000000
0.1130930087239349 0.1473573770315231 22000.0000000000000000 0.0858253848476339 0.0656165444287545 0.0000000000000000
0.1119963992244380 0.1454137040385232 22100.0000000000000000 0.0848799984278860 0.0647642109305963 0.0000000000000000
0.1109448857776095 0.1434701082898854 22200.0000000000000000 0.0840140391634905 0.0639286954447432 0.0000000000000000
0.1097881355932429 0.1414858045527666 22300.0000000000000000 0.0831357163405428 0.0631195550409033 0.0000000000000000
0.1080424338418759 0.1390275110101670 22400.0000000000000000 0.0823700113751708 0.0622023005322071 0.0000000000000000
0.1071542434497495 0.1377099455939946 22500.0000000000000000 0.0815641704441149 0.0615481801662693 0.0000000000000000
0.1060145618019846 0.1359168533473524 22600.0000000000000000 0.0808147097480779 0.0607322055613287 0.0000000000000000
0.1048939007224660 0.1341338973627628 22700.0000000000000000 0.0800825649323715 0.0599249588406370 0.0000000000000000
0.1038090819117483 0.1324432047415258 22800.0000000000000000 0.0793560408394035 0.0591485057824584 0.0000000000000000
0.1026469889068842 0.1307201178255017 22900.0000000000000000 0.0786892302069159 0.0583225119959658 0.0000000000000000
0.1013306583099509 0.1289903825508363 23000.0000000000000000 0.0780652701979389 0.0574645950841907 0.0000000000000000
0.1002040248158125 0.1273702751786766 23100.0000000000000000 0.0773941551937047 0.0567009030581487 0.0000000000000000
0.0990718470311779 0.1257872301674707 23200.0000000000000000 0.0767177847596354 0.0559590058886448 0.0000000000000000
0.0980577501271378 0.1244029799135130 23300.0000000000000000 0.0761233216229251 0.0552354412370311 0.0000000000000000
0.0970845918248240 0.1231095150624298 23400.0000000000000000 0.0755346329804355 0.0545686833648564 0.0000000000000000
0.0961241716154231 0.1217826675586300 23500.0000000000000000 0.0749450099504903 0.0538168884700195 0.0000000000000000
0.0951941749675403 0.1205823069065182 23600.0000000000000000 0.0743635598419208 0.0531622278502852 0.0000000000000000
0.0944542237971588 0.1196331030632911 23700.0000000000000000 0.0738448422389774 0.0526057635562821 0.0000000000000000
0.0941317881396570 0.1190468088768141 23800.0000000000000000 0.0734543454118187 0.0521598267557113 0.0000000000000000
0.0935641588112295 0.1182468246089183 23900.0000000000000000 0.0730172243482281 0.0516902676653902 0.0000000000000000
0.0932489498692955 0.1177104881889780 24000.0000000000000000 0.0726026122213865 0.0514145427064707 0.0000000000000000
0.0925183348268109 0.1169223352310037 24100.0000000000000000 0.0722108602904211 0.0508797474685394 0.0000000000000000
0.0918451306127529 0.1160617228142822 24200.0000000000000000 0.0717366493254866 0.0504561606665329 0.0000000000000000
0.0912493826713567 0.1152617558019718 24300.0000000000000000 0.0712686101278160 0.0500179031895777 0.0000000000000000
0.0907931336558993 0.1146063644693114 24400.0000000000000000 0.0708394766352851 0.0496437949626104 0.0000000000000000
0.0903343807205750 0.1140125249780443 24500.0000000000000000 0.0704134773497654 0.0493180924604071 0.0000000000000000
0.0898388496325945 0.1133924569944408 24600.0000000000000000 0.0700340960944219 0.0489988175681107 0.0000000000000000
0.0895642199088199 0.1129829653549951 24700.0000000000000000 0.0696280834741877 0.0487684065277590 0.0000000000000000
0.0891580317200148 0.1125251116545712 24800.0000000000000000 0.0692667376721448 0.0485552469677490 0.0000000000000000
0.0888895932340519 0.1121035212872424 24900.0000000000000000 0.0689602637613931 0.0482978484421481 0.0000000000000000
0.0885554751884439 0.1116894873134249 25000.0000000000000000 0.0686411169437900 0.0481168840815615 0.0000000000000000
0.0882743463318835 0.1113310050745897 25100.0000000000000000 0.0683482907150197 0.0479115713590301 0.0000000000000000
0.0879216328555969 0.1109067268983881 25200.0000000000000000 0.0680514164925506 0.0476705890202887 0.0000000000000000
0.0876640047800096 0.1106185922458311 25300.0000000000000000 0.0677507422708020 0.0475605387979873 0.0000000000000000
0.0874990504674361 0.1104421679923454 25400.0000000000000000 0.0675191255257310 0.0474775608878013 0.0000000000000000
0.0874522784902315 0.1103215069087945 25500.0000000000000000 0.0672461467397507 0.0473545261096320 0.0000000000000000
0.0872646981910878 0.1100262121312664 25600.0000000000000000 0.0670621890932904 0.0471876494544297 0.0000000000000000
0.0870107456246770 0.1096198980915469 25700.0000000000000000 0.0668494194882821 0.0469949614526149 0.0000000000000000
0.0867411111319957 0.1093687485931637 25800.0000000000000000 0.0666046351307403 0.0468592951367612 0.0000000000000000
0.0866454173044966 0.1092555827086916 25900.0000000000000000 0.0664234050879026 0.0468041317396179 0.0000000000000000
0.0865897974652043 0.1091865890389865 26000.0000000000000000 0.0661826868005435 0.0467557316856281 0.0000000000000000
0.0865213750650593 0.1089618559842001 26100.0000000000000000 0.0659753582209036 0.0466607870955310 0.0000000000000000
0.0864738897042960 0.1088335184672345 26200.0000000000000000 0.0658490425152454 0.0465745925138828 0.0000000000000000
0.0863560379067595 0.1087031522714549 26300.0000000000000000 0.0656943245787745 0.0465390980529093 0.0000000000000000
0.0863785343453693 0.1085910586180994 26400.0000000000000000 0.0655733457542238 0.0464921772336185 0.0000000000000000
0.0863075985167046 0.1083751809056973 26500.0000000000000000 0.0654187269370204 0.0464219146696178 0.0000000000000000
0.0863499208458632 0.1083592137209445 26600.0000000000000000 0.0653246097594899 0.0463642326541169 0.0000000000000000
0.0862354209032964 0.1081786300869814 26700.0000000000000000 0.0651989500789443 0.0462837350118813 0.0000000000000000
0.0861841058364844 0.1080915194626670 26800.0000000000000000 0.0650846109323690 0.0462565865596051 0.0000000000000000
0.0861329511564660 0.1080001354571803 26900.0000000000000000 0.0649386301696006 0.0462930166100849 0.0000000000000000
0.0861164337534881 0.1079070644801780 27000.0000000000000000 0.0648693173153686 0.0462155091860494 0.0000000000000000
0.0860257792459873 0.1077503281761837 27100.0000000000000000 0.0647430403191212 0.0461319632085303 0.0000000000000000
0.0859646159721070 0.1075601648852724 27200.0000000000000000 0.0646406964292798 0.0460512465367115 0.0000000000000000
0.0859521307896502 0.1074943878536215 27300.0000000000000000 0.0646007591987067 0.0459983201968941 0.0000000000000000
0.0858346685048477 0.1072904587072502 27400.0000000000000000 0.0644834374154040 0.0459191026149710 0.0000000000000000
0.0858448053468211 0.1072374031271521 27500.0000000000000000 0.0644202779693407 0.0458723629946566 0.0000000000000000
0.0857866618791821 0.1071250346196403 27600.0000000000000000 0.0643151668781292 0.0458372529317799 0.0000000000000000
0.0858352932647113 0.1071605237682034 27700.0000000000000000 0.0642698795579704 0.0458414250469432 0.0000000000000000
0.0858835386918332 0.1071643581955140 27800.0000000000000000 0.0642109758589026 0.0458473705888780 0.0000000000000000
0.0858764380590850 0.1071630629321558 27900.0000000000000000 0.0641258526224773 0.0458301523951484 0.0000000000000000
0.0855899770705553 0.1071646406567723 28000.0000000000000000 0.0640907211458288 0.0458109619522534 0.0000000000000000
0.0855480808602077 0.1069303295856767 28100.0000000000000000 0.0640060964752665 0.0457824170346377 0.0000000000000000
0.0855539490106894 0.1069156127755392 28200.0000000000000000 0.0639057713410922 0.0457980539454166 0.0000000000000000
0.0854590633957255 0.1067214661708105 28300.0000000000000000 0.0638080749837935 0.0457292042584146 0.0000000000000000
0.0853638769041600 0.1065726970262389 28400.0000000000000000 0.0637074274437004 0.0456540868393729 0.0000000000000000
0.0852771072996881 0.1064423061686711 28500.0000000000000000 0.0636104426242473 0.0455830898458978 0.0000000000000000
0.0853224255210615 0.1064508542590153 28600.0000000000000000 0.0635116978173778 0.0456040006485796 0.0000000000000000
0.0852628204122072 0.1062989330877422 28700.0000000000000000 0.0634091767924231 0.0455243667495301 0.0000000000000000
0.0852190568322651 0.1061852547277369 28800.0000000000000000 0.0632996558643212 0.0455159514327222 0.0000000000000000
0.0851192537332410 0.1059765811231774 28900.0000000000000000 0.0631937085670872 0.0454189744078318 0.0000000000000000
0.0851831623417053 0.1061258938892680 29000.0000000000000000 0.0631421504827485 0.0454719516491612 0.0000000000000000
0.0847596984795118 0.1057673431358781 29100.0000000000000000 0.0630486761921485 0.0452209554746043 0.0000000000000000
0.0845988338537228 0.1055844609338550 29200.0000000000000000 0.0629058358168940 0.0451716818911823 0.0000000000000000
0.0845072530580661 0.1054233251895275 29300.0000000000000000 0.0627791220451519 0.0451387593217894 0.0000000000000000
0.0843981990677400 0.1052905491945974 29400.0000000000000000 0.0626849673169282 0.0450993608523370 0.0000000000000000
0.0842926356987686 0.1050963341681076 29500.0000000000000000 0.0625583253227182 0.0450321304845136 0.0000000000000000
0.0840869113371983 0.1048303087597598 29600.0000000000000000 0.0624115088766659 0.0449034905022660 0.0000000000000000
0.0839966031253193 0.1046962122735363 29700.0000000000000000 0.0623261452709847 0.0448286503266882 0.0000000000000000
0.0839894421503219 0.1045494238285468 29800.0000000000000000 0.0622105664999785 0.0447666794206405 0.0000000000000000
0.0837026700056623 0.1042447961745370 29900.0000000000000000 0.0620955336353776 0.0446604409690651 0.0000000000000000
0.0834222482806271 0.1036728219556174 30000.0000000000000000 0.0619511626534038 0.0443889593883338 0.0000000000000000
0.0833707655425989 0.1039839510765980 30100.0000000000000000 0.0618792074678732 0.0444497913351234 0.0000000000000000
0.0833032606083184 0.1038390561313754 30200.0000000000000000 0.0617959162116237 0.0444523304686217 0.0000000000000000
0.0832815532522097 0.1037485339454306 30300.0000000000000000 0.0617060238207467 0.0444216108828676 0.0000000000000000
0.0831117572673400 0.1035016946069018 30400.0000000000000000 0.0615932164696613 0.0443074680641834 0.0000000000000000
0.0829969025310569 0.1033212669404002 30500.0000000000000000 0.0614898266991939 0.0442366990493946 0.0000000000000000
0.0828625821679173 0.1031568895539713 30600.0000000000000000 0.0613669781630660 0.0441724724998493 0.0000000000000000
0.0827427742889698 0.1030000730379967 30700.0000000000000000 0.0612667019609310 0.0441267185185332 0.0000000000000000
0.0826517375466827 0.1028480195003401 30800.0000000000000000 0.0611729608121145 0.0440515022682973 0.0000000000000000
0.0826255362612661 0.1027911154584287 30900.0000000000000000 0.0611257362276523 0.0440025327416267 0.0000000000000000
0.0826297703223507 0.1027968852585897 31000.0000000000000000 0.0610082079132711 0.0440594741352916 0.0000000000000000
0.0825450505386910 0.1025660039924992 31100.0000000000000000 0.0609192897542299 0.0439465979704523 0.0000000000000000
0.0824344514861220 0.1024063247603157 31200.0000000000000000 0.0608213480899085 0.0438938646701337 0.0000000000000000
0.0823214559841616 0.1022419537377031 31300.0000000000000000 0.0607146028263629 0.0438329808513448 0.0000000000000000
0.0822944844176179 0.1021710927113206 31400.0000000000000000 0.0606263635406159 0.0438193694318143 0.0000000000000000
0.0822306228545368 0.1020194149293815 31500.0000000000000000 0.0605947451495741 0.0437206562331732 0.0000000000000000
0.0821129141793734 0.1018853100211649 31600.0000000000000000 0.0605104963461128 0.0436651985720021 0.0000000000000000
0.0820452645942679 0.1017860248815191 31700.0000000000000000 0.0604523164035280 0.0436469029879535 0.0000000000000000
0.0819826526069790 0.1016036649770494 31800.0000000000000000 0.0603724480664831 0.0435855590327126 0.0000000000000000
0.0818530293695993 0.1014254073484030 31900.0000000000000000 0.0602724123420602 0.0435367654605275 0.0000000000000000
0.0817764705913498 0.1013146328916096 32000.0000000000000000 0.0602008335346848 0.0434520171384791 0.0000000000000000
0.0817958348574179 0.1012726182654799 32100.0000000000000000 0.0601737659963511 0.0434349258981378 0.0000000000000000
0.0819452811151060 0.1013938972511718 32200.0000000000000000 0.0601606001498425 0.0434807947052697 0.0000000000000000
0.0817411026502747 0.1011563201397144 32300.0000000000000000 0.0600819763867255 0.0434196922322988 0.0000000000000000
0.0816268624988481 0.1009802432310136 32400.0000000000000000 0.0599904970120999 0.0433846112179856 0.0000000000000000
0.0814989174824253 0.1008040593408380 32500.0000000000000000 0.0599137042864233 0.0433100731342027 0.0000000000000000
0.0815738678233785 0.1010016455834374 32600.0000000000000000 0.0598823269282520 0.0434162993723001 0.0000000000000000
0.0815264836709968 0.1008757763954068 32700.0000000000000000 0.0598006253498764 0.0433702472147214 0.0000000000000000
0.0815200960544193 0.1007853293546343 32800.0000000000000000 0.0597726777427385 0.0433426154177154 0.0000000000000000
0.0815093998416411 0.1007299619765099 32900.0000000000000000 0.0596872149015605 0.0433360647730750 0.0000000000000000
0.0814594289085521 0.1006145081007612 33000.0000000000000000 0.0596248612755235 0.0432922217186569 0.0000000000000000
0.0814035050471606 0.1005312284431412 33100.0000000000000000 0.0595517582585512 0.0432645060093868 0.0000000000000000
0.0812204081488940 0.1001198298797903 33200.0000000000000000 0.0594117597149211 0.0431944866883368 0.0000000000000000
0.0812635879776490 0.1002873569493724 33300.0000000000000000 0.0593485021830467 0.0432569911685284 0.0000000000000000
0.0813741637636067 0.1003839225097895 33400.0000000000000000 0.0593362674938670 0.0432694809138336 0.0000000000000000
0.0814153793340775 0.1004332480617113 33500.0000000000000000 0.0592725362915852 0.0432556718936610 0.0000000000000000
0.0814772567249378 0.1004149337057289 33600.0000000000000000 0.0592391533087280 0.0432814878892505 0.0000000000000000
0.0814840593338453 0.1003089329630285 33700.0000000000000000 0.0591741181969915 0.0432638438195818 0.0000000000000000
0.0815163081063675 0.1003520674109983 33800.0000000000000000 0.0591593215660057 0.0432728389323924 0.0000000000000000
0.0815315156256592 0.1002930871345415 33900.0000000000000000 0.0591083757513703 0.0432729631445692 0.0000000000000000
0.0814912392757803 0.1001996430799573 34000.0000000000000000 0.0590440907930296 0.0432506783788376 0.0000000000000000
0.0815413782558213 0.1001982742912558 34100.0000000000000000 0.0590155094327313 0.0432310558784141 0.0000000000000000
0.0816299705407671 0.1002050324242172 34200.0000000000000000 0.0589839660170229 0.0432469079506369 0.0000000000000000
0.0817934838423500 0.1003609753784943 34300.0000000000000000 0.0590540229107457 0.0433454383392416 0.0000000000000000
0.0817770975501314 0.1002519856631798 34400.0000000000000000 0.0589796929145936 0.0432577533208516 0.0000000000000000
0.0817818278408502 0.1002766585256421 34500.0000000000000000 0.0589485381088964 0.0432483002776840 0.0000000000000000
0.0819086926274047 0.1003710241200526 34600.0000000000000000 0.0589149948794212 0.0432829443564155 0.0000000000000000
0.0819304768637564 0.1003368976492769 34700.0000000000000000 0.0588432860813166 0.0433085843674271 0.0000000000000000
0.0819340536451221 0.1002718584479961 34800.0000000000000000 0.0587861856837261 0.0432870425254280 0.0000000000000000
0.0820282348227396 0.1004389779843116 34900.0000000000000000 0.0587397352128138 0.0434062161931059 0.0000000000000000
0.0821257409383373 0.1004384263998011 35000.0000000000000000 0.0587337253075472 0.0433887398865985 0.0000000000000000
0.0821116204625478 0.1003609329301276 35100.0000000000000000 0.0586723098103806 0.0433548099993946 0.0000000000000000
0.0821498496458085 0.1003677335895056 35200.0000000000000000 0.0586432407592067 0.0433533187560364 0.0000000000000000
0.0822202948735368 0.1003737866297845 35300.0000000000000000 0.0586094513321286 0.0433761498793932 0.0000000000000000
0.0822871117676836 0.1003830776518757 35400.0000000000000000 0.0585481812879563 0.0433763251754787 0.0000000000000000
0.0822388751795551 0.1002976324053543 35500.0000000000000000 0.0584590524043032 0.0433903431215622 0.0000000000000000
0.0823170015118026 0.1003154661402584 35600.0000000000000000 0.0584013151063498 0.0434426189263743 0.0000000000000000
0.0824073242627917 0.1004429245854449 35700.0000000000000000 0.0584419442102623 0.0434417621297114 0.0000000000000000
0.0825154558249967 0.1005156904383074 35800.0000000000000000 0.0584398769190382 0.0434674633480232 0.0000000000000000
0.0825394910736009 0.1004028921708041 35900.0000000000000000 0.0583782610497822 0.0434388907063392 0.0000000000000000
0.0827141280619487 0.1006063289188453 36000.0000000000000000 0.0583487852871293 0.0435141181289245 0.0000000000000000
0.0827771014425616 0.1006230421856016 36100.0000000000000000 0.0583370404216576 0.0435275971036618 0.0000000000000000
0.0827645975942317 0.1005656980249441 36200.0000000000000000 0.0583077137757373 0.0434829907120274 0.0000000000000000
0.0827840632372968 0.1005540564539028 36300.0000000000000000 0.0582638871294156 0.0434792306235421 0.0000000000000000
0.0828667868548243 0.1006024975577322 36400.0000000000000000 0.0582441295409969 0.0435229483316530 0.0000000000000000
0.0829175851391884 0.1006419262680375 36500.0000000000000000 0.0582282090062982 0.0435425785334680 0.0000000000000000
0.0829385588198217 0.1005598051629477 36600.0000000000000000 0.0581796003537996 0.0435410180884983 0.0000000000000000
0.0829237377915016 0.1005291255391704 36700.0000000000000000 0.0581303651465743 0.0435164300196457 0.0000000000000000
0.0830779960690621 0.1006704120692643 36800.0000000000000000 0.0581115013489586 0.0436063200440553 0.0000000000000000
0.0830909984598782 0.1006500976107943 36900.0000000000000000 0.0580430893086577 0.0436253346540997 0.0000000000000000
0.0831529689696389 0.1006805331417002 37000.0000000000000000 0.0580231940704085 0.0436040287967768 0.0000000000000000
0.0832059084686560 0.1006564322640180 37100.0000000000000000 0.0580336714632662 0.0436139707651632 0.0000000000000000
0.0830797838571137 0.1007694351639577 37200.0000000000000000 0.0580337288292452 0.0437010581726077 0.0000000000000000
0.0831998939861647 0.1008986739077553 37300.0000000000000000 0.0580697364731484 0.0437517354562846 0.0000000000000000
0.0832091172435278 0.1007690373248800 37400.0000000000000000 0.0580108374879751 0.0437434965213968 0.0000000000000000
0.0831939453497428 0.1006974921166216 37500.0000000000000000 0.0579446876397151 0.0437579094915248 0.0000000000000000
0.0833140749997425 0.1008397988239822 37600.0000000000000000 0.0579174055922169 0.0438136085067972 0.0000000000000000
0.0833169013073494 0.1008163221760661 37700.0000000000000000 0.0579084596210082 0.0437889321533370 0.0000000000000000
0.0832774414282889 0.1006963608882845 37800.0000000000000000 0.0578541222263110 0.0437506710898781 0.0000000000000000
0.0832387252997568 0.1006215991923672 37900.0000000000000000 0.0578023627572278 0.0437188496876590 0.0000000000000000
0.0832236780247301 0.1006060972670352 38000.0000000000000000 0.0577337429186374 0.0437922507845214 0.0000000000000000
0.0832144633619162 0.1005350773101858 38100.0000000000000000 0.0576932975463984 0.0437654342821356 0.0000000000000000
0.0832118795791301 0.1004999690889649 38200.0000000000000000 0.0576768908499069 0.0437531779494709 0.0000000000000000
0.0833222542356973 0.1007001433767476 38300.0000000000000000 0.0576754151742539 0.0438291653336697 0.0000000000000000
0.0833789114997100 0.1007714124599059 38400.0000000000000000 0.0576106297783487 0.0439069652486505 0.0000000000000000
0.0833705137449790 0.1007047188484265 38500.0000000000000000 0.0575693121754759 0.0438902657358339 0.0000000000000000
0.0833698636974904 0.1007033672559698 38600.0000000000000000 0.0575335710014571 0.0439247107808811 0.0000000000000000
0.0833659484640592 0.1006901332513193 38700.0000000000000000 0.0575298260623078 0.0439017455006889 0.0000000000000000
0.0833428657618758 0.1006419381681249 38800.0000000000000000 0.0574646573927074 0.0438850469032379 0.0000000000000000
0.0833205595052774 0.1006194714967466 38900.0000000000000000 0.0574187690746009 0.0438948123122999 0.0000000000000000
0.0832313755944946 0.1004801266583201 39000.0000000000000000 0.0573698243606149 0.0438686531276324 0.0000000000000000
0.0832024846734777 0.1003707760591529 39100.0000000000000000 0.0573376168550574 0.0438329683869490 0.0000000000000000
0.0832035068438818 0.1004122790638634 39200.0000000000000000 0.0572952608657612 0.0438462710918740 0.0000000000000000
0.0832011355817987 0.1003996746449252 39300.0000000000000000 0.0572568691538694 0.0438596856325004 0.0000000000000000
0.0831422340332179 0.1005161265512208 39400.0000000000000000 0.0573521980997844 0.0440215099619768 0.0000000000000000
0.0830721696210012 0.1003903508156888 39500.0000000000000000 0.0572815018833774 0.0439758818054971 0.0000000000000000
0.0829951581916126 0.1002572582463220 39600.0000000000000000 0.0572074565308251 0.0439530614688538 0.0000000000000000
0.0829716687472045 0.1002728912498554 39700.0000000000000000 0.0571892472733353 0.0439803841913850 0.0000000000000000
0.0830458595781344 0.1003611555075065 39800.0000000000000000 0.0571433594964121 0.0440433025253293 0.0000000000000000
0.0830311386759745 0.1003049719486219 39900.0000000000000000 0.0570874126894707 0.0439923212147381 0.0000000000000000
0.0829893819846269 0.1003173307183573 40000.0000000000000000 0.0570526238942159 0.0439929780608137 0.0000000000000000
0.0829886508369865 0.1003310005241243 40100.0000000000000000 0.0569810596746795 0.0440945466940417 0.0000000000000000
0.0829589914326218 0.1003372763566885 40200.0000000000000000 0.0569491995122617 0.0440216605467505 0.0000000000000000
0.0829325440663706 0.1003161200293059 40300.0000000000000000 0.0568969631152075 0.0439933974464845 0.0000000000000000
0.0828970833459130 0.1002424038375505 40400.0000000000000000 0.0568451411235966 0.0439786323544232 0.0000000000000000
0.0828982034422123 0.1001931567890042 40500.0000000000000000 0.0567916437311540 0.0439547863828204 0.0000000000000000
0.0828899981177807 0.1001993182770077 40600.0000000000000000 0.0567568453670855 0.0439586240463750 0.0000000000000000
0.0828722709021740 0.1002015063151354 40700.0000000000000000 0.0567256140154558 0.0439329449107551 0.0000000000000000
0.0828516516133651 0.1001597443843202 40800.0000000000000000 0.0566870289641876 0.0439176641170442 0.0000000000000000
0.0828484175367844 0.1001261364757041 40900.0000000000000000 0.0566362980249906 0.0439083820419442 0.0000000000000000
0.0828350950642511 0.1001021629369394 41000.0000000000000000 0.0566065281438225 0.0439008167539715 0.0000000000000000
0.0828387759950953 0.1000791066458477 41100.0000000000000000 0.0565723570594786 0.0438968937031045 0.0000000000000000
0.0828254395977346 0.1000465827780974 41200.0000000000000000 0.0565327542675627 0.0438899104931027 0.0000000000000000
0.0828129725137310 0.1000157781908584 41300.0000000000000000 0.0564984880067452 0.0438832331400335 0.0000000000000000
0.0827381687697520 0.0999115366066412 41400.0000000000000000 0.0564704142555902 0.0438742123207648 0.0000000000000000
0.0826890805109070 0.0998400297642503 41500.0000000000000000 0.0564299431357538 0.0438640640552801 0.0000000000000000
0.0826457815966163 0.0997757599421426 41600.0000000000000000 0.0563919380183835 0.0438559265603804 0.0000000000000000
0.0826049742963461 0.0997124546657452 41700.0000000000000000 0.0563523198853935 0.0438484369496698 0.0000000000000000
0.0825684344477170 0.0996573939786276 41800.0000000000000000 0.0563130072708514 0.0438476741424198 0.0000000000000000
0.0825356846595570 0.0996022860607226 41900.0000000000000000 0.0562746730477967 0.0438459063877020 0.0000000000000000
0.0825052734257046 0.0995538075397042 42000.0000000000000000 0.0562382728609248 0.0438459652519756 0.0000000000000000
0.0824776913870848 0.0995074176278313 42100.0000000000000000 0.0562008019311263 0.0438459396622320 0.0000000000000000
0.0824537343385878 0.0994644531448199 42200.0000000000000000 0.0561645941245239 0.0438488393326803 0.0000000000000000
0.0824301438090549 0.0994264345612877 42300.0000000000000000 0.0561282902852950 0.0438547742549198 0.0000000000000000
0.0824155802359732 0.0993959154987090 42400.0000000000000000 0.0560958150703502 0.0438627959376226 0.0000000000000000
0.0824012700322793 0.0993700403534623 42500.0000000000000000 0.0560629228397126 0.0438726776260304 0.0000000000000000
0.0823884063881379 0.0993433074865953 42600.0000000000000000 0.0560292915775516 0.0438818314126663 0.0000000000000000
0.0823743270859285 0.0993198875600625 42700.0000000000000000 0.0559981419181512 0.0438932053521308 0.0000000000000000
0.0823593874921432 0.0992941052936814 42800.0000000000000000 0.0559666752712544 0.0439046408353553 0.0000000000000000
0.0823442632901839 0.0992676729632210 42900.0000000000000000 0.0559362442235281 0.0439164790773682 0.0000000000000000
0.0823290297685526 0.0992428121591624 43000.0000000000000000 0.0559060700078517 0.0439264552949611 0.0000000000000000
0.0823140281399103 0.0992198085678359 43100.0000000000000000 0.0558767053070444 0.0439375216681153 0.0000000000000000
0.0822653467685065 0.0991302117426617 43200.0000000000000000 0.0558255952595478 0.0440130180699630 0.0000000000000000
0.0822732629465404 0.0991873716245453 43300.0000000000000000 0.0558342927439167 0.0439508851416101 0.0000000000000000
0.0822589120870933 0.0991627182711537 43400.0000000000000000 0.0558037088644954 0.0439671250094476 0.0000000000000000
0.0822537168445769 0.0991426641059494 43500.0000000000000000 0.0557745184059368 0.0439800677491268 0.0000000000000000
0.0822538076643981 0.0991246635820294 43600.0000000000000000 0.0557465533441367 0.0439916132619133 0.0000000000000000
0.0822545607480412 0.0991095573528474 43700.0000000000000000 0.0557203062151863 0.0440020253476981 0.0000000000000000
0.0822566201306227 0.0990944887865307 43800.0000000000000000 0.0556949804509470 0.0440130527494860 0.0000000000000000
0.0822562781149947 0.0990802461663801 43900.0000000000000000 0.0556694490874332 0.0440222087245908 0.0000000000000000
0.0822568629211759 0.0990670117590181 44000.0000000000000000 0.0556440030479268 0.0440319202312196 0.0000000000000000
0.0822596298663625 0.0990546712878707 44100.0000000000000000 0.0556189526512326 0.0440420993909355 0.0000000000000000
0.0822603272768195 0.0990435964368100 44200.0000000000000000 0.0555950252102214 0.0440531741839236 0.0000000000000000
0.0822621526851022 0.0990320366922834 44300.0000000000000000 0.0555714358336464 0.0440632665293773 0.0000000000000000
0.0822635366467465 0.0990210907144033 44400.0000000000000000 0.0555475307074541 0.0440733219624817 0.0000000000000000
0.0822624558889619 0.0990088795944917 44500.0000000000000000 0.0555245498199089 0.0440826596378548 0.0000000000000000
0.0822593699595795 0.0989964283153403 44600.0000000000000000 0.0555010272605991 0.0440905480563398 0.0000000000000000
0.0822570478565903 0.0989834159681756 44700.0000000000000000 0.0554771338714733 0.0441003611362157 0.0000000000000000
0.0822540633706550 0.0989721846617821 44800.0000000000000000 0.0554540156642348 0.0441095835056255 0.0000000000000000
0.0822528233616174 0.0989603537676092 44900.0000000000000000 0.0554316448108374 0.0441186379797260 0.0000000000000000
0.0822518947614808 0.0989513472351228 45000.0000000000000000 0.0554094949520640 0.0441278343385031 0.0000000000000000
0.0822511625216909 0.0989413928276448 45100.0000000000000000 0.0553873750247843 0.0441369882516540 0.0000000000000000
0.0822519650503723 0.0989311176364104 45200.0000000000000000 0.0553655534384059 0.0441463579135388 0.0000000000000000
0.0822495512580172 0.0989201124126025 45300.0000000000000000 0.0553441607996033 0.0441540964317680 0.0000000000000000
0.0822474025152942 0.0989096153481590 45400.0000000000000000 0.0553233850779777 0.0441618517091458 0.0000000000000000
0.0822468012059656 0.0989000608993841 45500.0000000000000000 0.0553022277049386 0.0441704419732423 0.0000000000000000
0.0822475485216243 0.0988908897955716 45600.0000000000000000 0.0552810049408631 0.0441789110125734 0.0000000000000000
0.0822472609827025 0.0988817233699194 45700.0000000000000000 0.0552593296720072 0.0441876696932429 0.0000000000000000
0.0822473945666469 0.0988721924783405 45800.0000000000000000 0.0552378677645383 0.0441959516267403 0.0000000000000000
0.0822475898729726 0.0988635200718267 45900.0000000000000000 0.0552164555902610 0.0442048232970792 0.0000000000000000
0.0822457802052385 0.0988546791749339 46000.0000000000000000 0.0551961751334458 0.0442135475970229 0.0000000000000000
0.0822453226725710 0.0988464505283694 46100.0000000000000000 0.0551768822777107 0.0442217164165716 0.0000000000000000
0.0822464565265243 0.0988382063600237 46200.0000000000000000 0.0551579852982210 0.0442301238923436 0.0000000000000000
0.0822498465925523 0.0988330013792015 46300.0000000000000000 0.0551403045655312 0.0442392892921018 0.0000000000000000
0.0822520892778772 0.0988257583471885 46400.0000000000000000 0.0551225146361163 0.0442485153352422 0.0000000000000000
0.0822559972209361 0.0988217032033070 46500.0000000000000000 0.0551039258789717 0.0442581715987056 0.0000000000000000
0.0822589645505718 0.0988169862722682 46600.0000000000000000 0.0550853279240975 0.0442681590415337 0.0000000000000000
0.0822625015722053 0.0988123191299102 46700.0000000000000000 0.0550663896369695 0.0442789434974392 0.0000000000000000
0.0822658676405597 0.0988078580607779 46800.0000000000000000 0.0550466441869651 0.0442902356238800 0.0000000000000000
0.0822703520065505 0.0988027939180386 46900.0000000000000000 0.0550279252485522 0.0443010595778214 0.0000000000000000
0.0822744369554542 0.0987987450208060 47000.0000000000000000 0.0550097403940496 0.0443116859024288 0.0000000000000000
0.0822760942961327 0.0987936042021511 47100.0000000000000000 0.0549925138691913 0.0443199835478347 0.0000000000000000
0.0822784328764800 0.0987893093027445 47200.0000000000000000 0.0549745824214069 0.0443292357808710 0.0000000000000000
0.0822839890558789 0.0987905605059264 47300.0000000000000000 0.0549590266007483 0.0443388401464286 0.0000000000000000
0.0822904785883309 0.0987920163354744 47400.0000000000000000 0.0549434879938774 0.0443493193972150 0.0000000000000000
0.0822950236329615 0.0987916933667934 47500.0000000000000000 0.0549273382733958 0.0443597377549828 0.0000000000000000
0.0822983603021404 0.0987896378636908 47600.0000000000000000 0.0549106933811308 0.0443693918511142 0.0000000000000000
0.0823006211345153 0.0987862331907538 47700.0000000000000000 0.0548942271588615 0.0443787261104204 0.0000000000000000
0.0823044245725607 0.0987855008513964 47800.0000000000000000 0.0548773088256548 0.0443892169199350 0.0000000000000000
0.0823081400628898 0.0987859756778652 47900.0000000000000000 0.0548591681468286 0.0444005041871123 0.0000000000000000
0.0823124399016417 0.0987865987434512 48000.0000000000000000 0.0548405428468816 0.0444116593655590 0.0000000000000000
0.0823165059384999 0.0987865237623200 48100.0000000000000000 0.0548223550838096 0.0444227101475678 0.0000000000000000
0.0823195303993309 0.0987864950706527 48200.0000000000000000 0.0548048853136458 0.0444331721568119 0.0000000000000000
0.0823226899922232 0.0987859628487929 48300.0000000000000000 0.0547879658639278 0.0444430880231068 0.0000000000000000
0.0823241452659610 0.0987833005600004 48400.0000000000000000 0.0547710295126682 0.0444523919002818 0.0000000000000000
0.0823269537548458 0.0987785651506281 48500.0000000000000000 0.0547536174774973 0.0444612931751474 0.0000000000000000
0.0823304318688785 0.0987747111795629 48600.0000000000000000 0.0547369988454540 0.0444712847490379 0.0000000000000000
0.0823323693395517 0.0987701829730292 48700.0000000000000000 0.0547202631520212 0.0444806271746264 0.0000000000000000
0.0823334781346641 0.0987657687972684 48800.0000000000000000 0.0547028995797194 0.0444890455084692 0.0000000000000000
0.0823346160474735 0.0987625848462981 48900.0000000000000000 0.0546856789861838 0.0444979206955451 0.0000000000000000
0.0823373718611859 0.0987624539547509 49000.0000000000000000 0.0546679932469763 0.0445084014389484 0.0000000000000000
0.0823401201639978 0.0987621423431023 49100.0000000000000000 0.0546502271856471 0.0445188549829315 0.0000000000000000
0.0823424428782268 0.0987605626143500 49200.0000000000000000 0.0546327688833743 0.0445291828523196 0.0000000000000000
0.0823440682536816 0.0987582347485967 49300.0000000000000000 0.0546156003725635 0.0445388291288820 0.0000000000000000
0.0823464973590632 0.0987555443184023 49400.0000000000000000 0.0545990946894396 0.0445481673829469 0.0000000000000000
0.0823510644560029 0.0987561557806921 49500.0000000000000000 0.0545823455963996 0.0445595441189964 0.0000000000000000
0.0823549073356902 0.0987566751276055 49600.0000000000000000 0.0545663936107431 0.0445700597630484 0.0000000000000000
0.0823591493223869 0.0987568421340353 49700.0000000000000000 0.0545512448725941 0.0445806126908005 0.0000000000000000
0.0823634961875059 0.0987574036198006 49800.0000000000000000 0.0545368413975584 0.0445907471672841 0.0000000000000000
0.0823674672057034 0.0987581829793348 49900.0000000000000000 0.0545228053857385 0.0446007027103167 0.0000000000000000
0.0823726130478793 0.0987593076561033 50000.0000000000000000 0.0545088437745530 0.0446109575834947 0.0000000000000000


==> figures/parametric_shape_inference/cylinder5/odil/loss_history_50000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1127.6905269103913270 0.0000000000000000 1120.3487213231446731 7.3418055872467640 0.0000000000000000 0.0000000000000000
100.0000000000000000 794.0229619801306171 1.1643470428057190 791.1411702730872548 1.7161512500654548 0.0000000000000000 0.0012934141721858
200.0000000000000000 548.8749177416033262 2.7910398058160237 545.6409581261929134 0.4398262987250697 0.0000000000000000 0.0030935108693939
300.0000000000000000 370.8822655046864156 3.5896749227486859 367.1521879842822500 0.1342185899370779 0.0000000000000000 0.0061840077183787
400.0000000000000000 243.8801159107143803 3.6247089788259501 240.1772635894056407 0.0685647614665477 0.0000000000000000 0.0095785810162356
500.0000000000000000 155.8618380930997205 3.3022262479795792 152.4905487405536064 0.0572502732267979 0.0000000000000000 0.0118128313397469
600.0000000000000000 97.0053257942270619 3.0067210185534394 93.9290863133902576 0.0559972355863581 0.0000000000000000 0.0135212266970081
700.0000000000000000 58.9643522267844773 2.7535188904424075 56.1393201794787586 0.0564869283072910 0.0000000000000000 0.0150262285560166
800.0000000000000000 35.2108731825293262 2.5568914958169731 32.5804524288800508 0.0573466180081559 0.0000000000000000 0.0161826398241457
900.0000000000000000 20.8779907369541640 2.4058421149440896 18.3975957676530726 0.0576284541072435 0.0000000000000000 0.0169244002497588
1000.0000000000000000 12.5071564684165839 2.2788729442935183 10.1539561926973221 0.0570572797083072 0.0000000000000000 0.0172700517174366
1100.0000000000000000 7.7763566305866183 2.1787835032114145 5.5243033858095139 0.0559241489857918 0.0000000000000000 0.0173455925798982
1200.0000000000000000 5.1712153560356091 2.0929185535360899 3.0063044699975374 0.0547671587050599 0.0000000000000000 0.0172251737969226
1300.0000000000000000 3.7523318732222757 2.0063040529565983 1.6753969829244055 0.0536236634502282 0.0000000000000000 0.0170071738910440
1400.0000000000000000 3.0155079807219085 1.9577642119549541 0.9885508777095864 0.0524506796722674 0.0000000000000000 0.0167422113851008
1500.0000000000000000 2.6271842390041655 1.9173065470104120 0.6420213073378633 0.0512973715904866 0.0000000000000000 0.0165590130654041
1600.0000000000000000 2.4208705739939456 1.8858662564713100 0.4684271438926949 0.0501126638736013 0.0000000000000000 0.0164645097563393
1700.0000000000000000 2.2998324542326989 1.8535445765596124 0.3810794405601493 0.0487680487777858 0.0000000000000000 0.0164403883351514
1800.0000000000000000 2.2264796940410005 1.8263818531358207 0.3363360309990739 0.0473066090331560 0.0000000000000000 0.0164552008729500
1900.0000000000000000 2.1777456469372516 1.8027388482830271 0.3125541848538833 0.0459625537252612 0.0000000000000000 0.0164900600750797
2000.0000000000000000 2.1454883632093442 1.7850480969724356 0.2991994831106252 0.0446921063695357 0.0000000000000000 0.0165486767567477
2100.0000000000000000 2.1142260569690716 1.7628856574670984 0.2910906179473017 0.0436221772836460 0.0000000000000000 0.0166276042710254
2200.0000000000000000 2.0922307003612572 1.7470337743700708 0.2857947987948997 0.0426548960913095 0.0000000000000000 0.0167472311049772
2300.0000000000000000 2.0786317844332443 1.7380854267474035 0.2818903266786983 0.0417401583928750 0.0000000000000000 0.0169158726142676
2400.0000000000000000 2.0572943834903419 1.7201929826069020 0.2791243991619065 0.0409163568872096 0.0000000000000000 0.0170606448343242
2500.0000000000000000 2.0441318430832482 1.7099304589623974 0.2768398865415505 0.0401908083144119 0.0000000000000000 0.0171706892648882
2600.0000000000000000 2.0342975126893559 1.7024793640702505 0.2749714284873464 0.0395871827320303 0.0000000000000000 0.0172595373997286
2700.0000000000000000 2.0554806697991470 1.7259816216741641 0.2731017736911655 0.0390589298840184 0.0000000000000000 0.0173383445497988
2800.0000000000000000 1.9868222004506844 1.6607743757610143 0.2699036912150945 0.0387041569187550 0.0000000000000000 0.0174399765558206
2900.0000000000000000 1.9516164230261270 1.6300880276250003 0.2655975147559176 0.0384227243168168 0.0000000000000000 0.0175081563283924
3000.0000000000000000 1.9191378468654341 1.6024012256932414 0.2610139462024184 0.0381808317217750 0.0000000000000000 0.0175418432479994
3100.0000000000000000 1.8794735955008910 1.5681409039497525 0.2558325656542408 0.0379595292370518 0.0000000000000000 0.0175405966598460
3200.0000000000000000 1.8232093188438263 1.5194733595737391 0.2484309569732973 0.0378086810105029 0.0000000000000000 0.0174963212862869
3300.0000000000000000 1.7831775496779323 1.4858602017729980 0.2422472550083257 0.0376574307515998 0.0000000000000000 0.0174126621450088
3400.0000000000000000 1.7737293298469015 1.4791199230698453 0.2398327284969146 0.0374234215542810 0.0000000000000000 0.0173532567258605
3500.0000000000000000 1.7638135149901986 1.4712644804243216 0.2380195750678901 0.0372202027742256 0.0000000000000000 0.0173092567237611
3600.0000000000000000 1.7570339644713213 1.4662764290097885 0.2364073309824510 0.0370709135639034 0.0000000000000000 0.0172792909151785
3700.0000000000000000 1.7544107702551690 1.4650807404287316 0.2351133208871313 0.0369557098187464 0.0000000000000000 0.0172609991205597
3800.0000000000000000 1.7473298777511643 1.4593375878776338 0.2339381937634247 0.0368021772164630 0.0000000000000000 0.0172519188936429
3900.0000000000000000 1.7396317909382328 1.4528345230104063 0.2328442883548199 0.0367014743898747 0.0000000000000000 0.0172515051831320
4000.0000000000000000 1.7359959444488815 1.4502648185424878 0.2318758127617969 0.0366003558289449 0.0000000000000000 0.0172549573156517
4100.0000000000000000 1.7310261523411234 1.4462389461383935 0.2309652086436815 0.0365577112703416 0.0000000000000000 0.0172642862887069
4200.0000000000000000 1.7244391186566610 1.4405386241683389 0.2301670022268572 0.0364576420183330 0.0000000000000000 0.0172758502431321
4300.0000000000000000 1.7244407752763700 1.4413527636150105 0.2294313467316146 0.0363633881263406 0.0000000000000000 0.0172932768034041
4400.0000000000000000 1.7201919415084279 1.4378886421632737 0.2286856275845411 0.0363041582921399 0.0000000000000000 0.0173135134684732
4500.0000000000000000 1.7179363255332993 1.4364247098137239 0.2279188691592024 0.0362614083249925 0.0000000000000000 0.0173313382353803
4600.0000000000000000 1.7034744056703874 1.4230240897884556 0.2268248318852863 0.0362702956572705 0.0000000000000000 0.0173551883393750
4700.0000000000000000 1.6676914205147007 1.3906175016837179 0.2232791095402931 0.0363958297826052 0.0000000000000000 0.0173989795080845
4800.0000000000000000 1.6448933968211579 1.3716277930127485 0.2194869187428266 0.0363874998963631 0.0000000000000000 0.0173911851692196
4900.0000000000000000 1.6018593330969175 1.3334271052024698 0.2147224529637237 0.0363644313958533 0.0000000000000000 0.0173453435348706
5000.0000000000000000 1.5455161087709659 1.2849351521182217 0.2068574660704854 0.0364784876212078 0.0000000000000000 0.0172450029610509
5100.0000000000000000 1.5014489144340362 1.2481057161377995 0.1997899470417188 0.0364525767626036 0.0000000000000000 0.0171006744919142
5200.0000000000000000 1.4900124563383639 1.2390972347302411 0.1976405569840907 0.0362976806600455 0.0000000000000000 0.0169769839639866
5300.0000000000000000 1.4839587723567764 1.2346854214220491 0.1962225477416621 0.0361645529947929 0.0000000000000000 0.0168862501982724
5400.0000000000000000 1.4798799072521045 1.2319307230659320 0.1950298582358115 0.0361043468144129 0.0000000000000000 0.0168149791359482
5500.0000000000000000 1.4820622764060751 1.2351479125833928 0.1940940377442676 0.0360608539697461 0.0000000000000000 0.0167594721086686
5600.0000000000000000 1.4719226648953061 1.2260074645112102 0.1932488407757035 0.0359487793357002 0.0000000000000000 0.0167175802726921
5700.0000000000000000 1.4681910928692494 1.2230448844636652 0.1925707087937226 0.0358906697538450 0.0000000000000000 0.0166848298580165
5800.0000000000000000 1.4662583299272183 1.2218133705452559 0.1919819442614394 0.0358019697013277 0.0000000000000000 0.0166610454191952
5900.0000000000000000 1.4632494439245392 1.2194769233728411 0.1913500857056779 0.0357796578373820 0.0000000000000000 0.0166427770086382
6000.0000000000000000 1.4612225434814414 1.2181125411362257 0.1907581611280741 0.0357219190196089 0.0000000000000000 0.0166299221975327
6100.0000000000000000 1.4555656534671857 1.2130130452305627 0.1902507965328449 0.0356831203395942 0.0000000000000000 0.0166186913641839
6200.0000000000000000 1.4548726915471584 1.2128756603033821 0.1897999988391142 0.0355864276167918 0.0000000000000000 0.0166106047878702
6300.0000000000000000 1.4536758893203188 1.2121473842310391 0.1893409062296047 0.0355822409380521 0.0000000000000000 0.0166053579216230
6400.0000000000000000 1.4896842348894805 1.2484885323813413 0.1890473016496136 0.0355445443015664 0.0000000000000000 0.0166038565569594
6500.0000000000000000 1.4265430881237720 1.1875677977394061 0.1866959160782858 0.0356566211608770 0.0000000000000000 0.0166227531452032
6600.0000000000000000 1.4018054101648574 1.1658196629187803 0.1836422764581093 0.0357468089476048 0.0000000000000000 0.0165966618403631
6700.0000000000000000 1.3757906793761412 1.1430487709990551 0.1804169076860275 0.0357807475910418 0.0000000000000000 0.0165442531000168
6800.0000000000000000 1.3275560313830679 1.1015136189006500 0.1737139658220597 0.0358722633577110 0.0000000000000000 0.0164561833026471
6900.0000000000000000 1.2904711115790319 1.0703458457015516 0.1678494976090054 0.0359494916802101 0.0000000000000000 0.0163262765882647
7000.0000000000000000 1.2542581075284112 1.0395758410354974 0.1624929237966222 0.0360112784913058 0.0000000000000000 0.0161780642049857
7100.0000000000000000 1.2468640705633569 1.0338123848101259 0.1610501859781656 0.0359489532675253 0.0000000000000000 0.0160525465075400
7200.0000000000000000 1.2467370239574946 1.0348558516787640 0.1600363930504233 0.0358911703928021 0.0000000000000000 0.0159536088355052
7300.0000000000000000 1.2429267375298785 1.0320230158362813 0.1591816467229782 0.0358521799209448 0.0000000000000000 0.0158698950496741
7400.0000000000000000 1.2500098804131816 1.0399797144646321 0.1584482843019597 0.0357871771404427 0.0000000000000000 0.0157947045061471
7500.0000000000000000 1.2417792567972803 1.0324706017181129 0.1578356061053063 0.0357512982685936 0.0000000000000000 0.0157217507052674
7600.0000000000000000 1.2310187886385706 1.0223292073740586 0.1572826394493950 0.0357584402941550 0.0000000000000000 0.0156485015209620
7700.0000000000000000 1.2329009311565993 1.0248584918688590 0.1568001203839025 0.0356727309983575 0.0000000000000000 0.0155695879054802
7800.0000000000000000 1.2262557751729852 1.0187897328278190 0.1563279645425310 0.0356566700198032 0.0000000000000000 0.0154814077828319
7900.0000000000000000 1.2279595810110662 1.0209782003370835 0.1559805738465015 0.0356202411104760 0.0000000000000000 0.0153805657170051
8000.0000000000000000 1.2235135759558449 1.0170834989124089 0.1555668786779200 0.0355973664158855 0.0000000000000000 0.0152658319496303
8100.0000000000000000 1.2225250730700472 1.0166129997412134 0.1552315746088047 0.0355398460483497 0.0000000000000000 0.0151406526716792
8200.0000000000000000 1.2212152019150773 1.0158734282075410 0.1547838331745296 0.0355416448835892 0.0000000000000000 0.0150162956494176
8300.0000000000000000 1.2195944768766449 1.0147244617824598 0.1544799175478327 0.0354924493019330 0.0000000000000000 0.0148976482444194
8400.0000000000000000 1.2173108857678969 1.0128845972066203 0.1541895817108380 0.0354450156767020 0.0000000000000000 0.0147916911737367
8500.0000000000000000 1.2167928755282214 1.0127709053913174 0.1538956217001136 0.0354260000073635 0.0000000000000000 0.0147003484294268
8600.0000000000000000 1.2155162659569803 1.0119383187996869 0.1535545273812167 0.0354003563820872 0.0000000000000000 0.0146230633939895
8700.0000000000000000 1.2155348061516169 1.0121864644710517 0.1534351525087745 0.0353550581423083 0.0000000000000000 0.0145581310294825
8800.0000000000000000 1.2129273074814093 1.0100259605037527 0.1530637167582450 0.0353336094050839 0.0000000000000000 0.0145040208143278
8900.0000000000000000 1.2107510560149379 1.0082424648107899 0.1527576587885576 0.0352939761869397 0.0000000000000000 0.0144569562286508
9000.0000000000000000 1.2131249627735132 1.0109078237352556 0.1524716075897163 0.0353253084120165 0.0000000000000000 0.0144202230365246
9100.0000000000000000 1.2092566229472443 1.0073660252475405 0.1522153372672432 0.0352890043558022 0.0000000000000000 0.0143862560766582
9200.0000000000000000 1.2086528453264678 1.0070574499560019 0.1519931217822982 0.0352443434623557 0.0000000000000000 0.0143579301258119
9300.0000000000000000 1.2060238214191237 1.0046402081772472 0.1517861706178484 0.0352632697546192 0.0000000000000000 0.0143341728694089
9400.0000000000000000 1.2065982948612388 1.0054359183620709 0.1516278250900526 0.0352214667904693 0.0000000000000000 0.0143130846186460
9500.0000000000000000 1.2071847892779148 1.0064296400317478 0.1512583899514371 0.0351989644330214 0.0000000000000000 0.0142977948617084
9600.0000000000000000 1.2031817903585265 1.0025272456960064 0.1512054757503876 0.0351679491943222 0.0000000000000000 0.0142811197178104
9700.0000000000000000 1.2041119926004815 1.0036345429023048 0.1510630622380756 0.0351462946610370 0.0000000000000000 0.0142680927990642
9800.0000000000000000 1.3185149526338360 1.1177018757018815 0.1513686016632364 0.0351894539662349 0.0000000000000000 0.0142550213024833
9900.0000000000000000 1.2021375172155431 1.0016995589856792 0.1508785751635058 0.0353055192495509 0.0000000000000000 0.0142538638168073
10000.0000000000000000 1.1851848779820291 0.9858963477449210 0.1498224124973744 0.0352344895807197 0.0000000000000000 0.0142316281590139
10100.0000000000000000 1.1802435257574648 0.9818035491874109 0.1489667926793628 0.0352644328095250 0.0000000000000000 0.0142087510811661
10200.0000000000000000 1.1730940200913917 0.9755247912443571 0.1480756876761202 0.0353087167178790 0.0000000000000000 0.0141848244530353
10300.0000000000000000 1.1656411001904872 0.9689100705536369 0.1472586153796586 0.0353115167141575 0.0000000000000000 0.0141608975430340
10400.0000000000000000 1.1618937207867612 0.9660081360724526 0.1463859841737016 0.0353650217240432 0.0000000000000000 0.0141345788165638
10500.0000000000000000 1.1520786114193249 0.9571399917588332 0.1454627682320889 0.0353690141917914 0.0000000000000000 0.0141068372366112
10600.0000000000000000 1.1310810841860885 0.9387327685569904 0.1428185387346499 0.0354644454890079 0.0000000000000000 0.0140653314054404
10700.0000000000000000 1.1105685367628155 0.9210680092060261 0.1399328347818192 0.0355621899640677 0.0000000000000000 0.0140055028109025
10800.0000000000000000 1.0920407069268669 0.9052915475807549 0.1371200575961052 0.0356892165263058 0.0000000000000000 0.0139398852237009
10900.0000000000000000 1.0693283496254522 0.8856513447407726 0.1340462873738609 0.0357625342979681 0.0000000000000000 0.0138681832128506
11000.0000000000000000 1.0503868772261480 0.8696733586786622 0.1310048129476394 0.0359181912889744 0.0000000000000000 0.0137905143108722
11100.0000000000000000 1.0340138839403561 0.8557668321505661 0.1285347943065244 0.0359969150772037 0.0000000000000000 0.0137153424060620
11200.0000000000000000 1.0318613461476536 0.8544831866489003 0.1277507490281374 0.0359711061985223 0.0000000000000000 0.0136563042720934
11300.0000000000000000 1.0322681892216012 0.8553689204899527 0.1272854021587474 0.0360014051683486 0.0000000000000000 0.0136124614045525
11400.0000000000000000 1.0280080608687920 0.8515863954533217 0.1268921599580042 0.0359510203017282 0.0000000000000000 0.0135784851557379
11500.0000000000000000 1.0276363112037090 0.8516543045296294 0.1264271087538517 0.0360046378555424 0.0000000000000000 0.0135502600646854
11600.0000000000000000 1.0251911339818389 0.8495854794462101 0.1260933868816240 0.0359863720928701 0.0000000000000000 0.0135258955611347
11700.0000000000000000 1.0257131009258806 0.8503827050562125 0.1258931439272018 0.0359344108013807 0.0000000000000000 0.0135028411410855
11800.0000000000000000 1.0393900470576567 0.8645090509121738 0.1253868389872249 0.0360071893867264 0.0000000000000000 0.0134869677715317
11900.0000000000000000 1.0240232409871060 0.8492769720851405 0.1253014334508726 0.0359742771783909 0.0000000000000000 0.0134705582727020
12000.0000000000000000 1.0214919151975308 0.8469311201515795 0.1251958441944684 0.0359099346902772 0.0000000000000000 0.0134550161612057
12100.0000000000000000 1.0224288977932934 0.8480578692246281 0.1249899561161962 0.0359397718641025 0.0000000000000000 0.0134413005883664
12200.0000000000000000 1.0201284938652917 0.8460445531228381 0.1247262907398061 0.0359266529570091 0.0000000000000000 0.0134309970456383
12300.0000000000000000 1.0212978695393586 0.8474182042798647 0.1245543041462749 0.0359050746131516 0.0000000000000000 0.0134202865000674
12400.0000000000000000 1.0219514778256011 0.8482653852726988 0.1243230271902289 0.0359517334118162 0.0000000000000000 0.0134113319508572
12500.0000000000000000 1.0174849305017395 0.8438968452283224 0.1242511289781700 0.0359351966538292 0.0000000000000000 0.0134017596414179
12600.0000000000000000 1.0181703668557087 0.8446925664851574 0.1241390698219119 0.0359451379176216 0.0000000000000000 0.0133935926310176
12700.0000000000000000 1.0180801150514851 0.8448056840651670 0.1239187496399117 0.0359685086444662 0.0000000000000000 0.0133871727019402
12800.0000000000000000 1.0555015134676535 0.8823458395576840 0.1238400690868225 0.0359361082484163 0.0000000000000000 0.0133794965747306
12900.0000000000000000 1.0154012770031244 0.8425085580325065 0.1235916366856770 0.0359269071314651 0.0000000000000000 0.0133741751534759
13000.0000000000000000 1.0187785996096492 0.8459827311716829 0.1234209798772401 0.0360066813214449 0.0000000000000000 0.0133682072392813
13100.0000000000000000 1.0158157063419249 0.8431804243218326 0.1233353885612770 0.0359369384456394 0.0000000000000000 0.0133629550131761
13200.0000000000000000 1.0159246311538999 0.8434231545777195 0.1232044627590087 0.0359404917080776 0.0000000000000000 0.0133565221090938
13300.0000000000000000 1.0150586062002656 0.8427046120511902 0.1230835452266733 0.0359171275903470 0.0000000000000000 0.0133533213320552
13400.0000000000000000 1.0116226326541793 0.8393277526826863 0.1229364666768708 0.0360103091266646 0.0000000000000000 0.0133481041679576
13500.0000000000000000 1.0148344640031632 0.8426813408905853 0.1228485332831275 0.0359608199042063 0.0000000000000000 0.0133437699252441
13600.0000000000000000 1.0121758369214082 0.8400414588152909 0.1228243663819659 0.0359707739907755 0.0000000000000000 0.0133392377333759
13700.0000000000000000 1.0104916503345895 0.8385498376069135 0.1226388354140418 0.0359678010503631 0.0000000000000000 0.0133351762632712
13800.0000000000000000 1.0411157103120141 0.8691585108432334 0.1226191499990172 0.0360067154285018 0.0000000000000000 0.0133313340412617
13900.0000000000000000 1.0099155255914622 0.8381783156929703 0.1224058542398014 0.0360021803195315 0.0000000000000000 0.0133291753391590
14000.0000000000000000 1.0123262080498390 0.8406868396214566 0.1223470080307904 0.0359679123464272 0.0000000000000000 0.0133244480511646
14100.0000000000000000 1.0119040860627377 0.8403188644456040 0.1222680549842863 0.0359975566865922 0.0000000000000000 0.0133196099462552
14200.0000000000000000 1.0122383790081451 0.8407639410974801 0.1222031628505420 0.0359521881722976 0.0000000000000000 0.0133190868878255
14300.0000000000000000 1.0086724979806234 0.8372137173616460 0.1221562513900216 0.0359877302879989 0.0000000000000000 0.0133147989409571
14400.0000000000000000 1.0161792288715576 0.8449064083048825 0.1219943863956783 0.0359652849113222 0.0000000000000000 0.0133131492596748
14500.0000000000000000 1.0096986185922439 0.8384514384670594 0.1219218732065764 0.0360156068271396 0.0000000000000000 0.0133097000914683
14600.0000000000000000 1.0094601337958304 0.8383394467815505 0.1219204939437899 0.0358938760255742 0.0000000000000000 0.0133063170449158
14700.0000000000000000 1.0215223721607616 0.8505403659464509 0.1216824050550381 0.0359932895264024 0.0000000000000000 0.0133063116328702
14800.0000000000000000 1.0558503657869185 0.8847333307640906 0.1218632875933402 0.0359530585137415 0.0000000000000000 0.0133006889157463
14900.0000000000000000 1.0382582576887118 0.8672885134221278 0.1216201642905754 0.0360489035466632 0.0000000000000000 0.0133006764293455
15000.0000000000000000 1.0107273719256862 0.8398650000781456 0.1215733117136467 0.0359920272229564 0.0000000000000000 0.0132970329109375
15100.0000000000000000 1.0206865798117823 0.8500414661783198 0.1213513957583269 0.0359981952567838 0.0000000000000000 0.0132955226183521
15200.0000000000000000 1.0154278308418923 0.8447391244032365 0.1213837255747461 0.0360106358326274 0.0000000000000000 0.0132943450312823
15300.0000000000000000 1.0167211454082630 0.8460253611899111 0.1214437768412983 0.0359608593233934 0.0000000000000000 0.0132911480536603
15400.0000000000000000 1.0094779683904356 0.8388371522267349 0.1213213416021810 0.0360307581128383 0.0000000000000000 0.0132887164486813
15500.0000000000000000 1.0065384631712733 0.8359444675775209 0.1213186598563190 0.0359882778708549 0.0000000000000000 0.0132870578665784
15600.0000000000000000 1.0081548807185365 0.8375916786892461 0.1211954686549945 0.0360837129022648 0.0000000000000000 0.0132840204720310
15700.0000000000000000 1.0056381493469728 0.8351102309031013 0.1212089273782634 0.0360372263066266 0.0000000000000000 0.0132817647589816
15800.0000000000000000 1.0074055254787349 0.8369903832942878 0.1211282694459685 0.0360064809297343 0.0000000000000000 0.0132803918087442
15900.0000000000000000 1.0072354461966109 0.8368840499478069 0.1210696794339088 0.0360025225253062 0.0000000000000000 0.0132791942895891
16000.0000000000000000 1.0059628335904733 0.8356349457822684 0.1210626158689456 0.0359869917576254 0.0000000000000000 0.0132782801816339
16100.0000000000000000 1.0167534303495906 0.8464067905091909 0.1210123687200600 0.0360588428187362 0.0000000000000000 0.0132754283016037
16200.0000000000000000 1.0071282120868459 0.8369290022975182 0.1208960095716053 0.0360296640459856 0.0000000000000000 0.0132735361717368
16300.0000000000000000 1.0085587554525084 0.8383597795618081 0.1209002175553244 0.0360260358242020 0.0000000000000000 0.0132727225111739
16400.0000000000000000 1.0076126248534480 0.8374121519159035 0.1209652408800781 0.0359646035158505 0.0000000000000000 0.0132706285416160
16500.0000000000000000 1.0076033730623617 0.8374765173636514 0.1208339274692025 0.0360224480752945 0.0000000000000000 0.0132704801542134
16600.0000000000000000 1.0046817285960068 0.8345531049672794 0.1207783524455657 0.0360813427130299 0.0000000000000000 0.0132689284701318
16700.0000000000000000 1.0053436007840542 0.8352833700748825 0.1207223608624521 0.0360697723316752 0.0000000000000000 0.0132680975150442
16800.0000000000000000 1.0045062055337599 0.8344799288711187 0.1206634089087347 0.0360971340374027 0.0000000000000000 0.0132657337165038
16900.0000000000000000 1.0061340325974424 0.8360228298255544 0.1207470629340373 0.0360988670777609 0.0000000000000000 0.0132652727600896
17000.0000000000000000 1.0057533605734810 0.8357568952089659 0.1206402650490969 0.0360924541433420 0.0000000000000000 0.0132637461720761
17100.0000000000000000 1.0051677558719130 0.8352008170191748 0.1206357084163183 0.0360690963875250 0.0000000000000000 0.0132621340488949
17200.0000000000000000 1.0030841935529995 0.8331475607801169 0.1206187191095694 0.0360569831992073 0.0000000000000000 0.0132609304641059
17300.0000000000000000 1.0276963514725002 0.8578336636195621 0.1205088356909843 0.0360925293181195 0.0000000000000000 0.0132613228438340
17400.0000000000000000 1.0038508370691910 0.8339546190374105 0.1205084040385275 0.0361274896803371 0.0000000000000000 0.0132603243129159
17500.0000000000000000 1.0049145107550250 0.8349909559915778 0.1205256907788373 0.0361390729248969 0.0000000000000000 0.0132587910597130
17600.0000000000000000 1.0038182990068956 0.8339546538683541 0.1204798310319506 0.0361265096181034 0.0000000000000000 0.0132573044884875
17700.0000000000000000 1.0047490224932953 0.8349143543452479 0.1204666327193266 0.0361115528223538 0.0000000000000000 0.0132564826063671
17800.0000000000000000 1.0036408206038367 0.8338774188994414 0.1203830002118086 0.0361239930658971 0.0000000000000000 0.0132564084266897
17900.0000000000000000 1.0035743742664260 0.8337113411996274 0.1204175618187385 0.0361902517876193 0.0000000000000000 0.0132552194604408
18000.0000000000000000 1.0043696306858514 0.8346972094050207 0.1203601256635525 0.0360579930128184 0.0000000000000000 0.0132543026044597
18100.0000000000000000 1.0042818780853662 0.8345968463659948 0.1203278111641026 0.0361027638491881 0.0000000000000000 0.0132544567060806
18200.0000000000000000 1.0115792882221801 0.8419024093923075 0.1203405845500254 0.0360817866041065 0.0000000000000000 0.0132545076757406
18300.0000000000000000 0.9962856587273992 0.8265825969982722 0.1202502538428808 0.0362005387174667 0.0000000000000000 0.0132522691687795
18400.0000000000000000 0.9897405879100595 0.8205833534719774 0.1197167717665313 0.0362090414707929 0.0000000000000000 0.0132314212007578
18500.0000000000000000 0.9868095047065071 0.8182277427793935 0.1191471109116130 0.0362177977882256 0.0000000000000000 0.0132168532272751
18600.0000000000000000 0.9824492718676592 0.8142832511817143 0.1187231576438807 0.0362389291502424 0.0000000000000000 0.0132039338918218
18700.0000000000000000 0.9772721012030515 0.8096108572047326 0.1181141464831031 0.0363552766996705 0.0000000000000000 0.0131918208155454
18800.0000000000000000 0.9719367626102505 0.8048359247107483 0.1175864891483833 0.0363374713967825 0.0000000000000000 0.0131768773543365
18900.0000000000000000 0.9512517431808895 0.7865561798514127 0.1149400040786480 0.0366065217686389 0.0000000000000000 0.0131490374821898
19000.0000000000000000 0.9339564150043205 0.7716450670099373 0.1124582112170670 0.0367418185037018 0.0000000000000000 0.0131113182736145
19100.0000000000000000 0.9229414004276197 0.7627185191043716 0.1101943133727995 0.0369539123922127 0.0000000000000000 0.0130746555582358
19200.0000000000000000 0.9148909322545921 0.7565165962791213 0.1081579042284980 0.0371761733566538 0.0000000000000000 0.0130402583903190
19300.0000000000000000 0.9297447040647000 0.7718297874131594 0.1072750019792507 0.0376204090410186 0.0000000000000000 0.0130195056312713
19400.0000000000000000 1.0008678715839749 0.8404362379498767 0.1089424249402043 0.0384426026993308 0.0000000000000000 0.0130466059945632
19500.0000000000000000 1.1930461864211570 1.0218152165354597 0.1175581789815515 0.0404772097406595 0.0000000000000000 0.0131955811634863
19600.0000000000000000 1.6322128398358293 1.4312065968923924 0.1422224042882261 0.0451244822131912 0.0000000000000000 0.0136593564420196
19700.0000000000000000 2.4406692454565873 2.1650437843935197 0.2065411713745179 0.0543507675030286 0.0000000000000000 0.0147335221855213
19800.0000000000000000 3.5338987980352092 3.1081718535313909 0.3414147945679321 0.0679760147722261 0.0000000000000000 0.0163361351636603
19900.0000000000000000 4.5451009316952709 3.9129504150023608 0.5368760320297354 0.0774872306270281 0.0000000000000000 0.0177872540361458
20000.0000000000000000 4.8938205662585492 4.1411621109337462 0.6643130211107354 0.0698050863001082 0.0000000000000000 0.0185403479139595
20100.0000000000000000 4.2701452486911862 3.5796463120532103 0.6200585248513339 0.0512525874832717 0.0000000000000000 0.0191878243033701
20200.0000000000000000 3.2189429675441863 2.6929471428424385 0.4747739736006281 0.0314824132419888 0.0000000000000000 0.0197394378591310
20300.0000000000000000 2.3314196282574020 1.9613561091206120 0.3321164681680466 0.0181004885255933 0.0000000000000000 0.0198465624431500
20400.0000000000000000 1.7116586867090662 1.4475476395438331 0.2334386550037762 0.0113042209115344 0.0000000000000000 0.0193681712499226
20500.0000000000000000 1.3188848301362173 1.1254895363712298 0.1664771946713089 0.0083653415602634 0.0000000000000000 0.0185527575334151
20600.0000000000000000 1.0584580362740146 0.9074890662633124 0.1266516496547585 0.0067270471642733 0.0000000000000000 0.0175902731916704
20700.0000000000000000 0.8851683438579835 0.7627236592557449 0.1001533185365112 0.0055618458568917 0.0000000000000000 0.0167295202088356
20800.0000000000000000 0.7726646043285096 0.6687346939088232 0.0829263344721737 0.0050217777542667 0.0000000000000000 0.0159817981932459
20900.0000000000000000 0.6894649033632523 0.5987856759067306 0.0708320676293523 0.0045247555642609 0.0000000000000000 0.0153224042629085
21000.0000000000000000 0.6246885297277180 0.5437742779377147 0.0619566597256463 0.0042198382648667 0.0000000000000000 0.0147377537994903
21100.0000000000000000 0.5803225866684447 0.5071826439789657 0.0549851726175827 0.0039844372146769 0.0000000000000000 0.0141703328572194
21200.0000000000000000 0.5348794676587962 0.4678518016520901 0.0495605679777986 0.0037813382878255 0.0000000000000000 0.0136857597410820
21300.0000000000000000 0.5025370982968222 0.4403124886168715 0.0452780041561279 0.0036732093019932 0.0000000000000000 0.0132733962218297
21400.0000000000000000 0.4781709320957637 0.4200170326001854 0.0416300229787152 0.0036357576004621 0.0000000000000000 0.0128881189164010
21500.0000000000000000 0.4490932582553315 0.3942904049753828 0.0388138630845323 0.0034403098038395 0.0000000000000000 0.0125486803915769
21600.0000000000000000 0.4348812395284572 0.3828713343590311 0.0364495099102178 0.0033152498256605 0.0000000000000000 0.0122451454335478
21700.0000000000000000 0.4136849750594847 0.3642378959124878 0.0342484052460436 0.0032427348692021 0.0000000000000000 0.0119559390317512
21800.0000000000000000 0.4004378258890994 0.3532250049276991 0.0323756046819135 0.0031549910163344 0.0000000000000000 0.0116822252631524
21900.0000000000000000 0.3908993362219112 0.3456459734507342 0.0307519149547474 0.0030695649729985 0.0000000000000000 0.0114318828434311
22000.0000000000000000 0.3700586391838918 0.3266166221236378 0.0292639086156108 0.0029972882492543 0.0000000000000000 0.0111808201953889
22100.0000000000000000 0.3601916637144362 0.3182361676099322 0.0280664276359217 0.0029062147437536 0.0000000000000000 0.0109828537248287
22200.0000000000000000 0.3468649493422142 0.3062203194087681 0.0269679302674743 0.0028580298497780 0.0000000000000000 0.0108186698161938
22300.0000000000000000 0.3394173823805544 0.2997093901523053 0.0262204595605150 0.0028370967700944 0.0000000000000000 0.0106504358976396
22400.0000000000000000 0.4384710959748378 0.3960715665448590 0.0290901664725102 0.0028184537505952 0.0000000000000000 0.0104909092068734
22500.0000000000000000 0.3253593272502188 0.2879713148015130 0.0242098316629857 0.0027285164778349 0.0000000000000000 0.0104496643078852
22600.0000000000000000 0.3145537810919625 0.2782368543972888 0.0233140881372616 0.0026762714655200 0.0000000000000000 0.0103265670918921
22700.0000000000000000 0.3109673245381310 0.2754835207279982 0.0225839860901138 0.0027015519310680 0.0000000000000000 0.0101982657889511
22800.0000000000000000 0.3049565462748680 0.2704119802692415 0.0218698558705944 0.0026073177032585 0.0000000000000000 0.0100673924317735
22900.0000000000000000 0.2968620928680297 0.2631215073892633 0.0211874827150334 0.0026005461761150 0.0000000000000000 0.0099525565876179
23000.0000000000000000 0.2951495028946033 0.2620902373323094 0.0206409278173213 0.0025884928837794 0.0000000000000000 0.0098298448611932
23100.0000000000000000 0.2841348272946541 0.2521340169877988 0.0197498866250187 0.0025447875662383 0.0000000000000000 0.0097061361155982
23200.0000000000000000 0.2728247626041256 0.2416114896390772 0.0191205897380330 0.0025178799256344 0.0000000000000000 0.0095748033013809
23300.0000000000000000 0.2711641251608296 0.2406164416592317 0.0185951375232874 0.0025030407896166 0.0000000000000000 0.0094495051886940
23400.0000000000000000 0.2679894462659613 0.2382051470574997 0.0179948406073104 0.0024673366058322 0.0000000000000000 0.0093221219953190
23500.0000000000000000 0.2600070515406511 0.2308997388173807 0.0174624094132330 0.0024483831317015 0.0000000000000000 0.0091965201783360
23600.0000000000000000 0.2563780145026458 0.2279491523828431 0.0169427210599571 0.0024137827981353 0.0000000000000000 0.0090723582617102
23700.0000000000000000 0.2631104726861481 0.2350076540710899 0.0166888691961742 0.0024642797337289 0.0000000000000000 0.0089496696851551
23800.0000000000000000 0.2497535512948430 0.2220399124204695 0.0164641507887412 0.0023926971604321 0.0000000000000000 0.0088567909252001
23900.0000000000000000 0.2454425473214257 0.2182612767542271 0.0160679652239516 0.0023603330130867 0.0000000000000000 0.0087529723301603
24000.0000000000000000 0.2641208170086914 0.2374204828420158 0.0157667571208356 0.0022674037533523 0.0000000000000000 0.0086661732924877
24100.0000000000000000 0.2428571436765286 0.2165707340721666 0.0154074471960568 0.0022868943047310 0.0000000000000000 0.0085920681035742
24200.0000000000000000 0.2348129410889698 0.2090757106683766 0.0149240018660613 0.0022973691676855 0.0000000000000000 0.0085158593868464
24300.0000000000000000 0.2327034679446028 0.2073359933666630 0.0146947756265859 0.0022490733490046 0.0000000000000000 0.0084236256023493
24400.0000000000000000 0.2283772770672470 0.2034292892171821 0.0143806524182057 0.0022293289499692 0.0000000000000000 0.0083380064818900
24500.0000000000000000 0.2243977607030420 0.1997994179457857 0.0141349812527863 0.0022038615292901 0.0000000000000000 0.0082594999751799
24600.0000000000000000 0.2298344665537241 0.2055057609890701 0.0139161075801816 0.0022205111796147 0.0000000000000000 0.0081920868048577
24700.0000000000000000 0.2305559933408506 0.2065182539963248 0.0136752298174394 0.0022395869253675 0.0000000000000000 0.0081229226017189
24800.0000000000000000 0.2189725636475160 0.1952883928142699 0.0134172047076194 0.0022067823022515 0.0000000000000000 0.0080601838233752
24900.0000000000000000 0.2125306001130547 0.1892192490093237 0.0131762255612630 0.0021344031998330 0.0000000000000000 0.0080007223426349
25000.0000000000000000 0.2126744056550817 0.1897146663117885 0.0128816416606697 0.0021371596528115 0.0000000000000000 0.0079409380298120
25100.0000000000000000 0.2113022938040960 0.1886019385933263 0.0126470846725429 0.0021689005406012 0.0000000000000000 0.0078843699976257
25200.0000000000000000 0.2091451352154918 0.1867333905146053 0.0124555537073556 0.0021253292177060 0.0000000000000000 0.0078308617758249
25300.0000000000000000 0.2118865519770793 0.1897371988683250 0.0122605302384127 0.0021103800523672 0.0000000000000000 0.0077784428179744
25400.0000000000000000 0.2089746902332856 0.1871013165125183 0.0120520938262282 0.0020839848991598 0.0000000000000000 0.0077372949953793
25500.0000000000000000 0.2267316804505046 0.2048047068220298 0.0121526960973241 0.0020839572676219 0.0000000000000000 0.0076903202635288
25600.0000000000000000 0.2004913942028584 0.1787673272517507 0.0119343022267535 0.0021254648500507 0.0000000000000000 0.0076642998743035
25700.0000000000000000 0.2027818084372724 0.1814979047395637 0.0115829605023368 0.0020695744939671 0.0000000000000000 0.0076313687014049
25800.0000000000000000 0.2023804377955215 0.1811280682526233 0.0115607250957868 0.0020975749760068 0.0000000000000000 0.0075940694711046
25900.0000000000000000 0.2044277767033444 0.1834123569278727 0.0113621756308465 0.0020806572292850 0.0000000000000000 0.0075725869153402
26000.0000000000000000 0.2022134665889706 0.1812892858667896 0.0113123301389499 0.0020668674271945 0.0000000000000000 0.0075449831560366
26100.0000000000000000 0.1968365849122632 0.1760207228380983 0.0112290473407535 0.0020557965172172 0.0000000000000000 0.0075310182161942
26200.0000000000000000 0.1936289111559890 0.1729320766543290 0.0111827664364012 0.0019948599550905 0.0000000000000000 0.0075192081101683
26300.0000000000000000 0.1922750770720020 0.1716136176215573 0.0111033395393462 0.0020474650187499 0.0000000000000000 0.0075106548923487
26400.0000000000000000 0.1925967701209398 0.1720168158394784 0.0110478931790812 0.0020332766034256 0.0000000000000000 0.0074987844989546
26500.0000000000000000 0.1890466395535221 0.1686029196906557 0.0109277502942870 0.0020252780603338 0.0000000000000000 0.0074906915082456
26600.0000000000000000 0.1914422268862341 0.1708934825570569 0.0109684236720420 0.0020822301073424 0.0000000000000000 0.0074980905497928
26700.0000000000000000 0.1891810522782605 0.1688265812032370 0.0108420744510202 0.0020141911241461 0.0000000000000000 0.0074982054998571
26800.0000000000000000 0.1975549588807021 0.1772170904794588 0.0108041841005133 0.0020226756283939 0.0000000000000000 0.0075110086723361
26900.0000000000000000 0.1944547566561945 0.1741156515707852 0.0107705326016415 0.0020518100214157 0.0000000000000000 0.0075167624623521
27000.0000000000000000 0.1912825598599495 0.1711266771946329 0.0106468864447670 0.0019891306038187 0.0000000000000000 0.0075198656167309
27100.0000000000000000 0.1917464237754921 0.1716046442917363 0.0106198546319382 0.0019946666077555 0.0000000000000000 0.0075272582440621
27200.0000000000000000 0.1890046856840754 0.1689388487268900 0.0105393804317466 0.0019916164132042 0.0000000000000000 0.0075348401122345
27300.0000000000000000 0.1948229342136419 0.1748127229146845 0.0104936510016620 0.0019697326371002 0.0000000000000000 0.0075468276601952
27400.0000000000000000 0.1880948635996327 0.1681859663851308 0.0104528633906561 0.0019010190477209 0.0000000000000000 0.0075550147761250
27500.0000000000000000 0.1869558803366503 0.1670144133670313 0.0104192938321314 0.0019514872471523 0.0000000000000000 0.0075706858903352
27600.0000000000000000 0.1864669285893795 0.1666515593481628 0.0103153968923072 0.0019230518846827 0.0000000000000000 0.0075769204642268
27700.0000000000000000 0.1902555249678594 0.1704047896008727 0.0103281734017430 0.0019339128664083 0.0000000000000000 0.0075886490988354
27800.0000000000000000 0.1885855270083931 0.1687867390951867 0.0102737835141974 0.0019249338650287 0.0000000000000000 0.0076000705339803
27900.0000000000000000 0.1859536242751297 0.1661506568244602 0.0102381541351592 0.0019540083802068 0.0000000000000000 0.0076108049353036
28000.0000000000000000 0.1834121706670500 0.1637603049539044 0.0100826076820788 0.0019292730195986 0.0000000000000000 0.0076399850114682
28100.0000000000000000 0.1790217326864114 0.1595119988569867 0.0099718197950680 0.0018808006911747 0.0000000000000000 0.0076571133431821
28200.0000000000000000 0.1904872900177964 0.1709922702606849 0.0098543058227685 0.0019675151007626 0.0000000000000000 0.0076731988335803
28300.0000000000000000 0.1808560332759770 0.1615060695396250 0.0097762714050278 0.0018888039189323 0.0000000000000000 0.0076848884123919
28400.0000000000000000 0.1808607203371634 0.1615389483510575 0.0097116051582353 0.0019082423238703 0.0000000000000000 0.0077019245040002
28500.0000000000000000 0.1887486303157386 0.1694996637779186 0.0096466810236478 0.0018856998564476 0.0000000000000000 0.0077165856577247
28600.0000000000000000 0.1771042930225613 0.1579285696584157 0.0095547999748142 0.0018952135805732 0.0000000000000000 0.0077257098087582
28700.0000000000000000 0.1797546245487922 0.1606411762770306 0.0095082399734019 0.0018724247270860 0.0000000000000000 0.0077327835712737
28800.0000000000000000 0.1728579481628065 0.1538486174463670 0.0093742985770497 0.0018972684757764 0.0000000000000000 0.0077377636636135
28900.0000000000000000 0.1797245314888767 0.1607690727783831 0.0093471150579438 0.0018648178522530 0.0000000000000000 0.0077435258002968
29000.0000000000000000 0.1786285746612358 0.1597329452384715 0.0092904579042302 0.0018471743775360 0.0000000000000000 0.0077579971409981
29100.0000000000000000 0.1708600251143393 0.1520657217375404 0.0091484225055983 0.0018939749128365 0.0000000000000000 0.0077519059583641
29200.0000000000000000 0.1716433432179648 0.1530908477478219 0.0089089194027630 0.0018891887525545 0.0000000000000000 0.0077543873148254
29300.0000000000000000 0.1746581726450275 0.1562070147042580 0.0087817711080031 0.0019101632423194 0.0000000000000000 0.0077592235904471
29400.0000000000000000 0.1649973032671328 0.1467474261762930 0.0086188412402938 0.0018829366953293 0.0000000000000000 0.0077480991552167
29500.0000000000000000 0.1681021656278157 0.1499427008717132 0.0085532223181086 0.0018681006139478 0.0000000000000000 0.0077381418240460
29600.0000000000000000 0.1672450266836135 0.1492259534048425 0.0084497025726370 0.0018437429734210 0.0000000000000000 0.0077256277327131
29700.0000000000000000 0.1677617549294532 0.1498061839304962 0.0083557483692602 0.0018831831956036 0.0000000000000000 0.0077166394340932
29800.0000000000000000 0.1693777432321844 0.1516149740240519 0.0082012886009492 0.0018564071365503 0.0000000000000000 0.0077050734706330
29900.0000000000000000 0.1627837125332209 0.1450675137996519 0.0081682223862777 0.0018547523266827 0.0000000000000000 0.0076932240206086
30000.0000000000000000 0.2650864668635573 0.2473014481637481 0.0082816821230277 0.0018207569456222 0.0000000000000000 0.0076825796311593
30100.0000000000000000 0.1815760379246291 0.1637911520676494 0.0082226778892334 0.0018775438728812 0.0000000000000000 0.0076846640948650
30200.0000000000000000 0.1660709271280741 0.1485364392064801 0.0080015776817263 0.0018680683580614 0.0000000000000000 0.0076648418818062
30300.0000000000000000 0.1583052415064999 0.1409512528833943 0.0078608405247652 0.0018342079284493 0.0000000000000000 0.0076589401698912
30400.0000000000000000 0.1560720957795097 0.1388135180696965 0.0077612176065987 0.0018452079103402 0.0000000000000000 0.0076521521928742
30500.0000000000000000 0.1575713438289955 0.1403889987729675 0.0077148788554594 0.0018109567820865 0.0000000000000000 0.0076565094184820
30600.0000000000000000 0.1598791342456253 0.1427532740000672 0.0076244739716730 0.0018492625792091 0.0000000000000000 0.0076521236946761
30700.0000000000000000 0.1557087993211616 0.1386161966969554 0.0075744918011556 0.0018647902860469 0.0000000000000000 0.0076533205370037
30800.0000000000000000 0.1494316244308756 0.1324827223933513 0.0074650105719785 0.0018371138470669 0.0000000000000000 0.0076467776184789
30900.0000000000000000 0.1585361286048265 0.1416147441664259 0.0074117609175688 0.0018547269252730 0.0000000000000000 0.0076548965955589
31000.0000000000000000 0.1561357433282401 0.1393311881502902 0.0073213185627419 0.0018319304545742 0.0000000000000000 0.0076513061606338
31100.0000000000000000 0.1498562591322738 0.1331420751511045 0.0072327828785327 0.0018285254090184 0.0000000000000000 0.0076528756936181
31200.0000000000000000 0.1528444597687916 0.1361553881209372 0.0071971552050752 0.0018307947229043 0.0000000000000000 0.0076611217198749
31300.0000000000000000 0.1548471425399486 0.1382748081379221 0.0070848317149709 0.0018184342439110 0.0000000000000000 0.0076690684431446
31400.0000000000000000 0.1537805014340905 0.1372561950592194 0.0070180372864304 0.0018237113654979 0.0000000000000000 0.0076825577229428
31500.0000000000000000 0.1483516200532168 0.1319002608826310 0.0069302994830336 0.0018243099582446 0.0000000000000000 0.0076967497293076
31600.0000000000000000 0.1476262663780991 0.1312025974642640 0.0068942816591114 0.0018160523713155 0.0000000000000000 0.0077133348834083
31700.0000000000000000 0.1494963111751658 0.1331028618637468 0.0068503355978010 0.0018051202259306 0.0000000000000000 0.0077379934876874
31800.0000000000000000 0.1497961339901616 0.1335062746184872 0.0067443074791620 0.0018005238732639 0.0000000000000000 0.0077450280192485
31900.0000000000000000 0.1525859194895924 0.1363687921479357 0.0066604804664344 0.0017999989472906 0.0000000000000000 0.0077566479279318
32000.0000000000000000 0.2884914824493121 0.2723139782194620 0.0066095283827682 0.0018038811520514 0.0000000000000000 0.0077640946950305
32100.0000000000000000 0.1454087863570022 0.1292384646573390 0.0065818100369224 0.0018074461355371 0.0000000000000000 0.0077810655272037
32200.0000000000000000 0.1443047176756809 0.1281934763023008 0.0065390816661998 0.0017702184298216 0.0000000000000000 0.0078019412773587
32300.0000000000000000 0.1411324042553684 0.1251223303075559 0.0064489914786788 0.0017512765491775 0.0000000000000000 0.0078098059199562
32400.0000000000000000 0.1413459157584075 0.1252974602495929 0.0064181853248918 0.0018061260622770 0.0000000000000000 0.0078241441216458
32500.0000000000000000 0.1540517127371389 0.1380822191038923 0.0063316815898305 0.0018032938518337 0.0000000000000000 0.0078345181915824
32600.0000000000000000 0.1423025649132157 0.1264233639117077 0.0062323759726587 0.0017979500992411 0.0000000000000000 0.0078488749296082
32700.0000000000000000 0.1434298035592467 0.1275897875419502 0.0062274919484764 0.0017488004130361 0.0000000000000000 0.0078637236557841
32800.0000000000000000 0.1441797477111017 0.1283500838825616 0.0061781153232520 0.0017624260448677 0.0000000000000000 0.0078891224604205
32900.0000000000000000 0.1410898276325883 0.1253643790716057 0.0060897292089228 0.0017400716522560 0.0000000000000000 0.0078956476998037
33000.0000000000000000 0.1382420333338535 0.1225259233760815 0.0060499411273404 0.0017663827859568 0.0000000000000000 0.0078997860444749
33100.0000000000000000 0.1389071033730450 0.1232035606024851 0.0060084111388121 0.0017832695657397 0.0000000000000000 0.0079118620660081
33200.0000000000000000 0.1701651080889037 0.1546479101834216 0.0058233619430631 0.0017757882072107 0.0000000000000000 0.0079180477552083
33300.0000000000000000 0.1433996607144686 0.1277432285716789 0.0059503316748995 0.0017632484302717 0.0000000000000000 0.0079428520376185
33400.0000000000000000 0.1611003738564999 0.1454058299688678 0.0059842380363659 0.0017484388674202 0.0000000000000000 0.0079618669838460
33500.0000000000000000 0.1404921100099808 0.1247802885613635 0.0059762347726347 0.0017591100660699 0.0000000000000000 0.0079764766099128
33600.0000000000000000 0.1385069175609270 0.1228334782677905 0.0059250015380506 0.0017630798485221 0.0000000000000000 0.0079853579065639
33700.0000000000000000 0.1440814151674538 0.1284408685798470 0.0058988155678724 0.0017408166277486 0.0000000000000000 0.0080009143919859
33800.0000000000000000 0.1369323246898655 0.1212909597859587 0.0058621819036746 0.0017650257402857 0.0000000000000000 0.0080141572599465
33900.0000000000000000 0.1439575688879149 0.1283713668277622 0.0058432762833259 0.0017149738922984 0.0000000000000000 0.0080279518845285
34000.0000000000000000 0.1442302552676940 0.1286776131532561 0.0057947151821343 0.0017162148300112 0.0000000000000000 0.0080417121022924
34100.0000000000000000 0.1359316903100492 0.1202943426883457 0.0058421820990032 0.0017445903622171 0.0000000000000000 0.0080505751604833
34200.0000000000000000 0.1465444535066180 0.1309041721738162 0.0057986554236730 0.0017734696012810 0.0000000000000000 0.0080681563078478
34300.0000000000000000 0.1464424436975666 0.1305660581761127 0.0060199321307022 0.0017576613502495 0.0000000000000000 0.0080987920405022
34400.0000000000000000 0.1351808840948518 0.1195475009391744 0.0058059027740676 0.0017146934173130 0.0000000000000000 0.0081127869642969
34500.0000000000000000 0.1471671309976218 0.1315466446526254 0.0057659428126565 0.0017262059776875 0.0000000000000000 0.0081283375546523
34600.0000000000000000 0.1427243292108444 0.1270994825247376 0.0057680217779758 0.0017084563290674 0.0000000000000000 0.0081483685790636
34700.0000000000000000 0.1330178588902727 0.1173783904456130 0.0057640959831462 0.0017051627182981 0.0000000000000000 0.0081702097432154
34800.0000000000000000 0.1380798417923765 0.1224351001657615 0.0057336871506771 0.0017284134726112 0.0000000000000000 0.0081826410033266
34900.0000000000000000 0.1384109363631634 0.1227792985315656 0.0057082315531986 0.0017203298776224 0.0000000000000000 0.0082030764007768
35000.0000000000000000 0.1358222667188397 0.1201811047456764 0.0057059901855280 0.0017218431392280 0.0000000000000000 0.0082133286484073
35100.0000000000000000 0.1385606253627257 0.1229346825449890 0.0056606281142911 0.0017379098127985 0.0000000000000000 0.0082274048906471
35200.0000000000000000 0.1403163399089828 0.1246438022780008 0.0056762109878040 0.0017425172628911 0.0000000000000000 0.0082538093802870
35300.0000000000000000 0.1391788372539646 0.1235692930046739 0.0056372744752945 0.0017097268272819 0.0000000000000000 0.0082625429467143
35400.0000000000000000 0.1399539780452514 0.1243460009300398 0.0056095023466635 0.0017172342312324 0.0000000000000000 0.0082812405373157
35500.0000000000000000 0.1372920490198673 0.1216399865413602 0.0056538197192706 0.0016989441809214 0.0000000000000000 0.0082992985783151
35600.0000000000000000 0.1517118841877275 0.1361092282898916 0.0055534867117853 0.0017363221941568 0.0000000000000000 0.0083128469918938
35700.0000000000000000 0.1355347694806080 0.1199336080133664 0.0055601561083493 0.0017044043331928 0.0000000000000000 0.0083366010256995
35800.0000000000000000 0.1394170435762609 0.1236759238758937 0.0056225093165378 0.0017524071052548 0.0000000000000000 0.0083662032785746
35900.0000000000000000 0.1392179195998975 0.1235580889589115 0.0055400975978902 0.0017530814240548 0.0000000000000000 0.0083666516190411
36000.0000000000000000 0.1459607437716186 0.1302968090853631 0.0055408905507055 0.0017420636215425 0.0000000000000000 0.0083809805140073
36100.0000000000000000 0.1353231015975530 0.1197329129656478 0.0055253637094075 0.0016720735593718 0.0000000000000000 0.0083927513631260
36200.0000000000000000 0.1405873407541393 0.1249585576911035 0.0054896236458870 0.0017340535062563 0.0000000000000000 0.0084051059108926
36300.0000000000000000 0.1322633675067197 0.1166392315936884 0.0054973421493252 0.0017071105732126 0.0000000000000000 0.0084196831904935
36400.0000000000000000 0.1464890980477735 0.1307911356162997 0.0055122869939861 0.0017524165505245 0.0000000000000000 0.0084332588869632
36500.0000000000000000 0.1339374045244356 0.1182874400243175 0.0054732252512847 0.0017333950111419 0.0000000000000000 0.0084433442376915
36600.0000000000000000 0.1475109245952227 0.1318597529038853 0.0054754279082511 0.0017182727325983 0.0000000000000000 0.0084574710504880
36700.0000000000000000 0.1364377142515217 0.1207928254887116 0.0054460725514342 0.0017376084946357 0.0000000000000000 0.0084612077167403
36800.0000000000000000 0.1540476404943647 0.1384148955275199 0.0054759401081041 0.0016856829926657 0.0000000000000000 0.0084711218660750
36900.0000000000000000 0.1376888377548043 0.1220706631306180 0.0054353583199677 0.0017012913481742 0.0000000000000000 0.0084815249560445
37000.0000000000000000 0.1318163026898499 0.1161965212997566 0.0054241069471171 0.0017125989439337 0.0000000000000000 0.0084830754990425
37100.0000000000000000 0.1610941200428865 0.1454317507893535 0.0054414571283245 0.0017260736827862 0.0000000000000000 0.0084948384424223
37200.0000000000000000 0.1459615739381055 0.1303631871725785 0.0053899819787726 0.0016996309595885 0.0000000000000000 0.0085087738271658
37300.0000000000000000 0.1370401763610362 0.1214345981629056 0.0053958280555415 0.0016756771781524 0.0000000000000000 0.0085340729644367
37400.0000000000000000 0.1347706973914212 0.1192324031523938 0.0053494884255645 0.0016473478722230 0.0000000000000000 0.0085414579412398
37500.0000000000000000 0.1365234062181480 0.1209174660118843 0.0053272430593650 0.0017273809712541 0.0000000000000000 0.0085513161756447
37600.0000000000000000 0.1346734533283899 0.1190915745564708 0.0053036450476282 0.0017208694205861 0.0000000000000000 0.0085573643037047
37700.0000000000000000 0.1366020035264248 0.1210528968361961 0.0052810981334514 0.0016974295548664 0.0000000000000000 0.0085705790019109
37800.0000000000000000 0.1311554589215487 0.1156304824967966 0.0052711881809266 0.0016758448450707 0.0000000000000000 0.0085779433987548
37900.0000000000000000 0.1355008723096341 0.1200020808749725 0.0052305309442407 0.0016834082318644 0.0000000000000000 0.0085848522585565
38000.0000000000000000 0.1340808237205589 0.1185996908829515 0.0052077486167832 0.0016822718380443 0.0000000000000000 0.0085911123827799
38100.0000000000000000 0.1351978285488828 0.1196670647476035 0.0052199959897986 0.0017104043472778 0.0000000000000000 0.0086003634642030
38200.0000000000000000 0.1353248119366050 0.1197990064881923 0.0052053707235487 0.0017102567026534 0.0000000000000000 0.0086101780222106
38300.0000000000000000 0.1413726052214642 0.1258201017400548 0.0052044149098846 0.0017256602027219 0.0000000000000000 0.0086224283688029
38400.0000000000000000 0.1427460211015731 0.1272840288342806 0.0051457735983429 0.0016931243212544 0.0000000000000000 0.0086230943476951
38500.0000000000000000 0.1295532283928438 0.1141209775458568 0.0050862827579193 0.0017197274187026 0.0000000000000000 0.0086262406703650
38600.0000000000000000 0.1343745696133901 0.1189329986726028 0.0050951340712023 0.0017128971683980 0.0000000000000000 0.0086335397011870
38700.0000000000000000 0.1317136195124821 0.1163101686548805 0.0050673436096124 0.0017006042293855 0.0000000000000000 0.0086355030186037
38800.0000000000000000 0.1365615718760601 0.1212036856699893 0.0050454679446548 0.0016754813188920 0.0000000000000000 0.0086369369425239
38900.0000000000000000 0.1324276609783459 0.1170282672290317 0.0050653830911119 0.0016904381527082 0.0000000000000000 0.0086435725054942
39000.0000000000000000 0.1324098362785585 0.1170298856353746 0.0050324148822877 0.0016985583122879 0.0000000000000000 0.0086489774486083
39100.0000000000000000 0.1327037048556333 0.1173191430737094 0.0050471526390570 0.0016822459367791 0.0000000000000000 0.0086551632060879
39200.0000000000000000 0.1316252002072507 0.1163084233765784 0.0049924451638277 0.0016668915568844 0.0000000000000000 0.0086574401099602
39300.0000000000000000 0.1286384496016806 0.1133253861779819 0.0049675039333844 0.0016825261166404 0.0000000000000000 0.0086630333736740
39400.0000000000000000 0.1305362294402047 0.1152866782121018 0.0049128504701499 0.0016594450813952 0.0000000000000000 0.0086772556765578
39500.0000000000000000 0.1302904147477713 0.1150787347111892 0.0048660597045887 0.0016649643305322 0.0000000000000000 0.0086806560014612
39600.0000000000000000 0.1269667125085221 0.1117744958109313 0.0048530370350182 0.0016584527904658 0.0000000000000000 0.0086807268721067
39700.0000000000000000 0.1400601401075599 0.1247934348363157 0.0048350583373282 0.0017463865971454 0.0000000000000000 0.0086852603367707
39800.0000000000000000 0.1291461401027676 0.1140032973449434 0.0047996741149419 0.0016671671389375 0.0000000000000000 0.0086760015039448
39900.0000000000000000 0.1313287670351473 0.1161709543863166 0.0047914192444340 0.0016944060475676 0.0000000000000000 0.0086719873568291
40000.0000000000000000 0.1259648871085625 0.1107761638032272 0.0048065303504878 0.0017075486203174 0.0000000000000000 0.0086746443345301
40100.0000000000000000 0.1251155334553954 0.1099380548136824 0.0048257886771670 0.0016778363601261 0.0000000000000000 0.0086738536044200
40200.0000000000000000 0.1143045507406704 0.0991684482603548 0.0047671070714557 0.0016988167529974 0.0000000000000000 0.0086701786558626
40300.0000000000000000 0.1149140656710949 0.0998234060914574 0.0047846683766015 0.0016396915766326 0.0000000000000000 0.0086662996264035
40400.0000000000000000 0.1149892410728701 0.0999588544135324 0.0047022651456196 0.0016639700896432 0.0000000000000000 0.0086641514240749
40500.0000000000000000 0.1179186114726474 0.1029003502439143 0.0047072562709579 0.0016501976273476 0.0000000000000000 0.0086608073304275
40600.0000000000000000 0.1144144947306704 0.0993723723161317 0.0046959377240453 0.0016892093317100 0.0000000000000000 0.0086569753587834
40700.0000000000000000 0.1138021096707233 0.0987691351671096 0.0047135515268555 0.0016636884029614 0.0000000000000000 0.0086557345737967
40800.0000000000000000 0.1130059974489183 0.0979841537734359 0.0046962349020751 0.0016697521270019 0.0000000000000000 0.0086558566464054
40900.0000000000000000 0.1125177818674495 0.0975151669632089 0.0046895398795272 0.0016568147331428 0.0000000000000000 0.0086562602915705
41000.0000000000000000 0.1124709569746024 0.0974688360682453 0.0046856649644448 0.0016610834369379 0.0000000000000000 0.0086553725049744
41100.0000000000000000 0.1121637823210857 0.0971712231449662 0.0046694153413665 0.0016679685939720 0.0000000000000000 0.0086551752407811
41200.0000000000000000 0.1118393278468169 0.0968709672035009 0.0046545565578186 0.0016569111137896 0.0000000000000000 0.0086568929717079
41300.0000000000000000 0.1113343075883306 0.0963657148386764 0.0046538830142459 0.0016554746576526 0.0000000000000000 0.0086592350777556
41400.0000000000000000 0.1105629510071447 0.0956465990400214 0.0046211688276000 0.0016323502444181 0.0000000000000000 0.0086628328951052
41500.0000000000000000 0.1102204486189610 0.0952926429304077 0.0045932785292858 0.0016679045516200 0.0000000000000000 0.0086666226076475
41600.0000000000000000 0.1098628748178216 0.0949774954407235 0.0045734940584547 0.0016414231488272 0.0000000000000000 0.0086704621698161
41700.0000000000000000 0.1095716033105101 0.0947007164150551 0.0045529469675205 0.0016431374974980 0.0000000000000000 0.0086748024304366
41800.0000000000000000 0.1093454526538791 0.0944783851961060 0.0045373627261233 0.0016506806008239 0.0000000000000000 0.0086790241308258
41900.0000000000000000 0.1090584587832765 0.0942126771044364 0.0045198316579723 0.0016427736402959 0.0000000000000000 0.0086831763805720
42000.0000000000000000 0.1087428156073565 0.0939089661997261 0.0044985613777953 0.0016479537433655 0.0000000000000000 0.0086873342864696
42100.0000000000000000 0.1085843429458023 0.0937659449177924 0.0044848229718658 0.0016410076897783 0.0000000000000000 0.0086925673663657
42200.0000000000000000 0.1084324851818741 0.0936267828648477 0.0044674806888417 0.0016409962048770 0.0000000000000000 0.0086972254233077
42300.0000000000000000 0.1081262198283004 0.0933128207687135 0.0044520140416732 0.0016593821235026 0.0000000000000000 0.0087020028944111
42400.0000000000000000 0.1079261033914180 0.0931481318684731 0.0044317941906937 0.0016391450257855 0.0000000000000000 0.0087070323064657
42500.0000000000000000 0.1077836907062407 0.0930189969439889 0.0044096213354813 0.0016435271045509 0.0000000000000000 0.0087115453222197
42600.0000000000000000 0.1075867590202603 0.0928235225470684 0.0043981679285007 0.0016480844814859 0.0000000000000000 0.0087169840632053
42700.0000000000000000 0.1073573702616136 0.0926131126943014 0.0043816393270264 0.0016409206832221 0.0000000000000000 0.0087216975570636
42800.0000000000000000 0.1071957232525550 0.0924596765387157 0.0043658544993697 0.0016434107983559 0.0000000000000000 0.0087267814161137
42900.0000000000000000 0.1070155615727803 0.0922950262362873 0.0043496165037025 0.0016386288091672 0.0000000000000000 0.0087322900236233
43000.0000000000000000 0.1068452562187027 0.0921381366397171 0.0043346246810101 0.0016349576992341 0.0000000000000000 0.0087375371987414
43100.0000000000000000 0.1067073945654145 0.0919970407676964 0.0043194508204215 0.0016483323119969 0.0000000000000000 0.0087425706652997
43200.0000000000000000 0.1817094724827123 0.1665120637973994 0.0048103031309914 0.0016340591760404 0.0000000000000000 0.0087530463782811
43300.0000000000000000 0.1078056342963451 0.0931039892363731 0.0042952346942543 0.0016479251952685 0.0000000000000000 0.0087584851704492
43400.0000000000000000 0.1069196248159901 0.0922469264608965 0.0042748915435301 0.0016338827912785 0.0000000000000000 0.0087639240202849
43500.0000000000000000 0.1065867674190328 0.0919141790407623 0.0042558580109839 0.0016477243623213 0.0000000000000000 0.0087690060049654
43600.0000000000000000 0.1063193439341147 0.0916606521772743 0.0042442152369826 0.0016400885207568 0.0000000000000000 0.0087743879991010
43700.0000000000000000 0.1061300844791973 0.0914893633404547 0.0042272196888125 0.0016340523808300 0.0000000000000000 0.0087794490691001
43800.0000000000000000 0.1059589640247835 0.0913332149557544 0.0042163888669918 0.0016248833349578 0.0000000000000000 0.0087844768670794
43900.0000000000000000 0.1058189171170398 0.0911954431129829 0.0042048134392304 0.0016297163789792 0.0000000000000000 0.0087889441858473
44000.0000000000000000 0.1056766517651271 0.0910607161620682 0.0041936854480499 0.0016287668171899 0.0000000000000000 0.0087934833378192
44100.0000000000000000 0.1055594855192965 0.0909455573265228 0.0041816603660202 0.0016340797600317 0.0000000000000000 0.0087981880667219
44200.0000000000000000 0.1054545952593988 0.0908527042574598 0.0041738182043520 0.0016256659732748 0.0000000000000000 0.0088024068243123
44300.0000000000000000 0.1053174744848479 0.0907199853897896 0.0041641706256187 0.0016266958173166 0.0000000000000000 0.0088066226521230
44400.0000000000000000 0.1052110852856367 0.0906221102746814 0.0041551768637008 0.0016241449454179 0.0000000000000000 0.0088096532018365
44500.0000000000000000 0.1051111748033366 0.0905334216893678 0.0041442829448303 0.0016210635436160 0.0000000000000000 0.0088124066255225
44600.0000000000000000 0.1050219065620795 0.0904497197139408 0.0041331105409504 0.0016235957552687 0.0000000000000000 0.0088154805519196
44700.0000000000000000 0.1049253815409205 0.0903504924380805 0.0041271553270018 0.0016290143475095 0.0000000000000000 0.0088187194283287
44800.0000000000000000 0.1048361715041804 0.0902738392184093 0.0041148340623316 0.0016257550246009 0.0000000000000000 0.0088217431988386
44900.0000000000000000 0.1047511117239589 0.0901935858964361 0.0041076454425654 0.0016244144418041 0.0000000000000000 0.0088254659431532
45000.0000000000000000 0.1046639785058563 0.0901134568808858 0.0040969093889105 0.0016250699721864 0.0000000000000000 0.0088285422638736
45100.0000000000000000 0.1045855049418443 0.0900453909576140 0.0040890125702027 0.0016198506413925 0.0000000000000000 0.0088312507726351
45200.0000000000000000 0.1045073810135880 0.0899678700445587 0.0040793522925372 0.0016258568040033 0.0000000000000000 0.0088343018724888
45300.0000000000000000 0.1044374896087647 0.0899063930048098 0.0040731660490887 0.0016220359961822 0.0000000000000000 0.0088358945586841
45400.0000000000000000 0.1043627226052413 0.0898433754814184 0.0040635528175397 0.0016185591492045 0.0000000000000000 0.0088372351570786
45500.0000000000000000 0.1042916161682434 0.0897789870566159 0.0040555153485922 0.0016172123034243 0.0000000000000000 0.0088399014596111
45600.0000000000000000 0.1042225887966651 0.0897130238351020 0.0040486636971004 0.0016184948914098 0.0000000000000000 0.0088424063730528
45700.0000000000000000 0.1041550045600910 0.0896464753294278 0.0040423584431141 0.0016216100518907 0.0000000000000000 0.0088445607356583
45800.0000000000000000 0.1040891767647869 0.0895913325068541 0.0040339651181745 0.0016172104023500 0.0000000000000000 0.0088466687374083
45900.0000000000000000 0.1040243125933947 0.0895302795608040 0.0040268705702057 0.0016181815089340 0.0000000000000000 0.0088489809534510
46000.0000000000000000 0.1039620684907459 0.0894685574855613 0.0040175583741501 0.0016246003185706 0.0000000000000000 0.0088513523124639
46100.0000000000000000 0.1038967522128432 0.0894192764482298 0.0040098423687353 0.0016133839840949 0.0000000000000000 0.0088542494117833
46200.0000000000000000 0.1038337949462599 0.0893594624971245 0.0040022848768975 0.0016150940277965 0.0000000000000000 0.0088569535444414
46300.0000000000000000 0.1037600042025283 0.0892877544038547 0.0039959717974754 0.0016149517242921 0.0000000000000000 0.0088613262769061
46400.0000000000000000 0.1036995109120187 0.0892309553148412 0.0039882883042865 0.0016146047690259 0.0000000000000000 0.0088656625238651
46500.0000000000000000 0.1036400116203628 0.0891710016495671 0.0039809672491573 0.0016187438836125 0.0000000000000000 0.0088692988380260
46600.0000000000000000 0.1035792448675227 0.0891185561050204 0.0039731961985049 0.0016150224392240 0.0000000000000000 0.0088724701247733
46700.0000000000000000 0.1035200107576833 0.0890619784778402 0.0039666383361896 0.0016153038108990 0.0000000000000000 0.0088760901327544
46800.0000000000000000 0.1034609817604814 0.0889992911297988 0.0039620732158811 0.0016203621447647 0.0000000000000000 0.0088792552700368
46900.0000000000000000 0.1034020958411098 0.0889508671853372 0.0039538373498436 0.0016148782976759 0.0000000000000000 0.0088825130082531
47000.0000000000000000 0.1033453797043135 0.0888978063117290 0.0039488211961119 0.0016132442407561 0.0000000000000000 0.0088855079557166
47100.0000000000000000 0.1032877881770799 0.0888421280701655 0.0039412564243457 0.0016161147704442 0.0000000000000000 0.0088882889121244
47200.0000000000000000 0.1032320243226232 0.0887927557704837 0.0039342653219424 0.0016143186619430 0.0000000000000000 0.0088906845682542
47300.0000000000000000 0.1031746302208879 0.0887367803997018 0.0039288574774915 0.0016153681964867 0.0000000000000000 0.0088936241472079
47400.0000000000000000 0.1031188883119107 0.0886856938990155 0.0039238175306550 0.0016127738340674 0.0000000000000000 0.0088966030481727
47500.0000000000000000 0.1030657593791964 0.0886342614179079 0.0039166985534712 0.0016154446869321 0.0000000000000000 0.0088993547208852
47600.0000000000000000 0.1030131575035544 0.0885889278518833 0.0039099112575761 0.0016121188146571 0.0000000000000000 0.0089021995794379
47700.0000000000000000 0.1029600636226937 0.0885373190686466 0.0039039486754813 0.0016140339809629 0.0000000000000000 0.0089047618976029
47800.0000000000000000 0.1029080589354868 0.0884921914102943 0.0038968567057364 0.0016119465945046 0.0000000000000000 0.0089070642249515
47900.0000000000000000 0.1028569562068887 0.0884461424633655 0.0038904440351088 0.0016117992518861 0.0000000000000000 0.0089085704565283
48000.0000000000000000 0.1028068826087735 0.0883985670504340 0.0038855915341023 0.0016125716635633 0.0000000000000000 0.0089101523606740
48100.0000000000000000 0.1027578781329210 0.0883538675438121 0.0038805704753804 0.0016114609346742 0.0000000000000000 0.0089119791790544
48200.0000000000000000 0.1027066101240626 0.0882984919317360 0.0038807445417341 0.0016130972302022 0.0000000000000000 0.0089142764203902
48300.0000000000000000 0.1026583313364929 0.0882559272342333 0.0038740616334501 0.0016123472358427 0.0000000000000000 0.0089159952329668
48400.0000000000000000 0.1026055205182959 0.0882047565531747 0.0038699723731149 0.0016132480731785 0.0000000000000000 0.0089175435188278
48500.0000000000000000 0.1025563306563042 0.0881623507673786 0.0038633680392724 0.0016109820977372 0.0000000000000000 0.0089196297519159
48600.0000000000000000 0.1025089109910119 0.0881179971587787 0.0038581197333943 0.0016109890061123 0.0000000000000000 0.0089218050927266
48700.0000000000000000 0.1024622501757193 0.0880765995652238 0.0038525011506045 0.0016096600121653 0.0000000000000000 0.0089234894477258
48800.0000000000000000 0.1024149331688485 0.0880341852341194 0.0038466165587771 0.0016093382585099 0.0000000000000000 0.0089247931174423
48900.0000000000000000 0.1023683184092404 0.0879930965314436 0.0038409425879267 0.0016084323136823 0.0000000000000000 0.0089258469761878
49000.0000000000000000 0.1023220694991921 0.0879509080689211 0.0038354513126115 0.0016093695462756 0.0000000000000000 0.0089263405713839
49100.0000000000000000 0.1022772040839185 0.0879086272435285 0.0038308928537218 0.0016108962280241 0.0000000000000000 0.0089267877586442
49200.0000000000000000 0.1022333804523831 0.0878712340401881 0.0038262334585598 0.0016082142098119 0.0000000000000000 0.0089276987438233
49300.0000000000000000 0.1021907016201919 0.0878319026670469 0.0038207595422876 0.0016095058869475 0.0000000000000000 0.0089285335239098
49400.0000000000000000 0.1021487500925457 0.0877957362030890 0.0038161949018635 0.0016071203350379 0.0000000000000000 0.0089296986525553
49500.0000000000000000 0.1021078183657016 0.0877565717388005 0.0038115916096363 0.0016084230935841 0.0000000000000000 0.0089312319236807
49600.0000000000000000 0.1020682476721147 0.0877216052858380 0.0038065878630705 0.0016074947792860 0.0000000000000000 0.0089325597439202
49700.0000000000000000 0.1020297852408028 0.0876856673091661 0.0038034920386592 0.0016065871992183 0.0000000000000000 0.0089340386937591
49800.0000000000000000 0.1019919235429647 0.0876495242894666 0.0037983586797073 0.0016084296099632 0.0000000000000000 0.0089356109638276
49900.0000000000000000 0.1019552059920146 0.0876180502858602 0.0037936841793596 0.0016060503118651 0.0000000000000000 0.0089374212149297
50000.0000000000000000 0.1019171734604302 0.0875823019226117 0.0037894910994754 0.0016061024569856 0.0000000000000000 0.0089392779813576


==> figures/parametric_shape_inference/cylinder5/odil/radius_history_50000.txt <==
0.0000000000000000 0.0100000000000000
50.0000000000000000 0.0106883224477611
100.0000000000000000 0.0110879869131132
150.0000000000000000 0.0109319156955872
200.0000000000000000 0.0110044280746693
250.0000000000000000 0.0113809114705269
300.0000000000000000 0.0110022205515586
350.0000000000000000 0.0108169947215858
400.0000000000000000 0.0113976627722243
450.0000000000000000 0.0115040529671606
500.0000000000000000 0.0114115206509964
550.0000000000000000 0.0113769835384422
600.0000000000000000 0.0113740159867180
650.0000000000000000 0.0113985372936532
700.0000000000000000 0.0114502756985878
750.0000000000000000 0.0115297796464991
800.0000000000000000 0.0116386698721236
850.0000000000000000 0.0117787967912352
900.0000000000000000 0.0119518906461260
950.0000000000000000 0.0121602008128851
1000.0000000000000000 0.0123652653930583
1050.0000000000000000 0.0126228637594896
1100.0000000000000000 0.0128869728529886
1150.0000000000000000 0.0131920538021196
1200.0000000000000000 0.0134293479406014
1250.0000000000000000 0.0138382082195367
1300.0000000000000000 0.0142328814749444
1350.0000000000000000 0.0143092475124226
1400.0000000000000000 0.0142891410599423
1450.0000000000000000 0.0143380430110933
1500.0000000000000000 0.0143841725130338
1550.0000000000000000 0.0144572070982605
1600.0000000000000000 0.0144704554375290
1650.0000000000000000 0.0145095806036756
1700.0000000000000000 0.0145688990074777
1750.0000000000000000 0.0145840718820240
1800.0000000000000000 0.0146185569152475
1850.0000000000000000 0.0146884605417623
1900.0000000000000000 0.0146885670711154
1950.0000000000000000 0.0147106048337981
2000.0000000000000000 0.0147729319863164
2050.0000000000000000 0.0147640968575619
2100.0000000000000000 0.0147867824600564
2150.0000000000000000 0.0148506539856361
2200.0000000000000000 0.0148269342384834
2250.0000000000000000 0.0148480453995876
2300.0000000000000000 0.0148907534174526
2350.0000000000000000 0.0148788639173185
2400.0000000000000000 0.0148944479253653
2450.0000000000000000 0.0148929282490257
2500.0000000000000000 0.0149140051438728
2550.0000000000000000 0.0148559085898566
2600.0000000000000000 0.0149349234963655
2650.0000000000000000 0.0149394396036350
2700.0000000000000000 0.0151391981099322
2750.0000000000000000 0.0154850700687714
2800.0000000000000000 0.0157411245356538
2850.0000000000000000 0.0160003577373872
2900.0000000000000000 0.0162602719262913
2950.0000000000000000 0.0165240101210307
3000.0000000000000000 0.0167927683348151
3050.0000000000000000 0.0170489999812797
3100.0000000000000000 0.0175436442971976
3150.0000000000000000 0.0180213002604978
3200.0000000000000000 0.0184554840989085
3250.0000000000000000 0.0188434494825724
3300.0000000000000000 0.0189783472988946
3350.0000000000000000 0.0190149286749697
3400.0000000000000000 0.0190412650441185
3450.0000000000000000 0.0190652838829744
3500.0000000000000000 0.0190880695174616
3550.0000000000000000 0.0191102515480057
3600.0000000000000000 0.0191260891489828
3650.0000000000000000 0.0191407517014271
3700.0000000000000000 0.0191901408085401
3750.0000000000000000 0.0191900964862592
3800.0000000000000000 0.0192214764878945
3850.0000000000000000 0.0192233161278379
3900.0000000000000000 0.0192223939567636
3950.0000000000000000 0.0192566359609152
4000.0000000000000000 0.0192633193000190
4050.0000000000000000 0.0192864157553404
4100.0000000000000000 0.0193270703795208
4150.0000000000000000 0.0193179440796309
4200.0000000000000000 0.0193178798453932
4250.0000000000000000 0.0193396252458619
4300.0000000000000000 0.0193622417689687
4350.0000000000000000 0.0193855199771364
4400.0000000000000000 0.0194032737027033
4450.0000000000000000 0.0193895998911230
4500.0000000000000000 0.0194293700124802
4550.0000000000000000 0.0194116230540933
4600.0000000000000000 0.0198217135317661
4650.0000000000000000 0.0201063501245069
4700.0000000000000000 0.0203936010381094
4750.0000000000000000 0.0206622986792701
4800.0000000000000000 0.0209071694434679
4850.0000000000000000 0.0211294466684717
4900.0000000000000000 0.0217206849307183
4950.0000000000000000 0.0222742121734140
5000.0000000000000000 0.0227791366632738
5050.0000000000000000 0.0232343472094744
5100.0000000000000000 0.0235784269419428
5150.0000000000000000 0.0236496255624091
5200.0000000000000000 0.0236775865199795
5250.0000000000000000 0.0237025006861039
5300.0000000000000000 0.0237124612745482
5350.0000000000000000 0.0237435300646570
5400.0000000000000000 0.0237632480874792
5450.0000000000000000 0.0237577605208568
5500.0000000000000000 0.0237402764579752
5550.0000000000000000 0.0237842453662322
5600.0000000000000000 0.0237986173009660
5650.0000000000000000 0.0238091053481810
5700.0000000000000000 0.0238359830335400
5750.0000000000000000 0.0238225838883104
5800.0000000000000000 0.0238395501223391
5850.0000000000000000 0.0238690822452165
5900.0000000000000000 0.0238562294787113
5950.0000000000000000 0.0238693807320570
6000.0000000000000000 0.0238824951162625
6050.0000000000000000 0.0238876934948206
6100.0000000000000000 0.0238962561595863
6150.0000000000000000 0.0238888859178792
6200.0000000000000000 0.0239155508132545
6250.0000000000000000 0.0238720520666210
6300.0000000000000000 0.0239286083268116
6350.0000000000000000 0.0239410518779853
6400.0000000000000000 0.0239987311672429
6450.0000000000000000 0.0243222970878941
6500.0000000000000000 0.0245932682715385
6550.0000000000000000 0.0248437165386792
6600.0000000000000000 0.0250735577364083
6650.0000000000000000 0.0252737209788862
6700.0000000000000000 0.0256318859141472
6750.0000000000000000 0.0261946740419064
6800.0000000000000000 0.0266986281338013
6850.0000000000000000 0.0271614827779691
6900.0000000000000000 0.0275782586252262
6950.0000000000000000 0.0280048914097435
7000.0000000000000000 0.0282666416812478
7050.0000000000000000 0.0282907878945826
7100.0000000000000000 0.0283008987842148
7150.0000000000000000 0.0283196410878218
7200.0000000000000000 0.0283304304020182
7250.0000000000000000 0.0283232054617710
7300.0000000000000000 0.0283182938373702
7350.0000000000000000 0.0283530382051706
7400.0000000000000000 0.0284048743098136
7450.0000000000000000 0.0283598930555157
7500.0000000000000000 0.0283359894980381
7550.0000000000000000 0.0283657312376186
7600.0000000000000000 0.0283809504251892
7650.0000000000000000 0.0283881330532706
7700.0000000000000000 0.0283768471981903
7750.0000000000000000 0.0283947095086727
7800.0000000000000000 0.0284034663024933
7850.0000000000000000 0.0284104417112540
7900.0000000000000000 0.0283936554943606
7950.0000000000000000 0.0284168767836993
8000.0000000000000000 0.0284242149513544
8050.0000000000000000 0.0284058904310918
8100.0000000000000000 0.0284295436074030
8150.0000000000000000 0.0284376190698589
8200.0000000000000000 0.0284195718040375
8250.0000000000000000 0.0284445921437178
8300.0000000000000000 0.0284446465341032
8350.0000000000000000 0.0284419242011711
8400.0000000000000000 0.0284566186114692
8450.0000000000000000 0.0284547498459047
8500.0000000000000000 0.0284618616660352
8550.0000000000000000 0.0284748116559323
8600.0000000000000000 0.0284734489543027
8650.0000000000000000 0.0284753077683629
8700.0000000000000000 0.0284457342461378
8750.0000000000000000 0.0284796606358336
8800.0000000000000000 0.0284853684060297
8850.0000000000000000 0.0285551492444541
8900.0000000000000000 0.0284946925720884
8950.0000000000000000 0.0284962394416685
9000.0000000000000000 0.0284957197840392
9050.0000000000000000 0.0285024314084512
9100.0000000000000000 0.0285037066286041
9150.0000000000000000 0.0284937661437595
9200.0000000000000000 0.0285088945017112
9250.0000000000000000 0.0284723343824254
9300.0000000000000000 0.0285173912809581
9350.0000000000000000 0.0285261877850958
9400.0000000000000000 0.0285144026573124
9450.0000000000000000 0.0285230877359952
9500.0000000000000000 0.0285119364812527
9550.0000000000000000 0.0285245141723609
9600.0000000000000000 0.0285307151235799
9650.0000000000000000 0.0285019885325842
9700.0000000000000000 0.0285332401693030
9750.0000000000000000 0.0285378565560084
9800.0000000000000000 0.0287241158057925
9850.0000000000000000 0.0285494906289745
9900.0000000000000000 0.0289038006329944
9950.0000000000000000 0.0289604556751903
10000.0000000000000000 0.0290479646604419
10050.0000000000000000 0.0291327497372140
10100.0000000000000000 0.0292159087705564
10150.0000000000000000 0.0292971258024088
10200.0000000000000000 0.0293761179814576
10250.0000000000000000 0.0294524683898989
10300.0000000000000000 0.0295255886413486
10350.0000000000000000 0.0295945899410838
10400.0000000000000000 0.0296584315186083
10450.0000000000000000 0.0297161863891842
10500.0000000000000000 0.0298806215716394
10550.0000000000000000 0.0301475693822330
10600.0000000000000000 0.0304373077123042
10650.0000000000000000 0.0307133346104271
10700.0000000000000000 0.0309779291932262
10750.0000000000000000 0.0312316449181523
10800.0000000000000000 0.0314704654471067
10850.0000000000000000 0.0317499719081687
10900.0000000000000000 0.0320305830445137
10950.0000000000000000 0.0322871080213989
11000.0000000000000000 0.0325259419005994
11050.0000000000000000 0.0327482635423444
11100.0000000000000000 0.0329184350335937
11150.0000000000000000 0.0329452458941229
11200.0000000000000000 0.0329488380108633
11250.0000000000000000 0.0329662223813928
11300.0000000000000000 0.0329549911246255
11350.0000000000000000 0.0329293464634634
11400.0000000000000000 0.0329570755015226
11450.0000000000000000 0.0329495180767224
11500.0000000000000000 0.0329657363979542
11550.0000000000000000 0.0329827415679000
11600.0000000000000000 0.0329747446617342
11650.0000000000000000 0.0329668494056639
11700.0000000000000000 0.0329797508956068
11750.0000000000000000 0.0329841124051191
11800.0000000000000000 0.0330175638276700
11850.0000000000000000 0.0329924500966600
11900.0000000000000000 0.0330017057219898
11950.0000000000000000 0.0329966094948430
12000.0000000000000000 0.0329983947548081
12050.0000000000000000 0.0330580683538096
12100.0000000000000000 0.0329996777424649
12150.0000000000000000 0.0330073312995604
12200.0000000000000000 0.0330122335250551
12250.0000000000000000 0.0330033252618922
12300.0000000000000000 0.0330129213230591
12350.0000000000000000 0.0330176776024690
12400.0000000000000000 0.0330212522832820
12450.0000000000000000 0.0330477069049555
12500.0000000000000000 0.0330283151501212
12550.0000000000000000 0.0330362112706023
12600.0000000000000000 0.0330296346602130
12650.0000000000000000 0.0330347712386542
12700.0000000000000000 0.0330310036804093
12750.0000000000000000 0.0330366540965968
12800.0000000000000000 0.0330883510517519
12850.0000000000000000 0.0330459360461212
12900.0000000000000000 0.0330561924365000
12950.0000000000000000 0.0330390875840360
13000.0000000000000000 0.0330510549311596
13050.0000000000000000 0.0330356141045159
13100.0000000000000000 0.0330528843939452
13150.0000000000000000 0.0330540624030335
13200.0000000000000000 0.0330582212592522
13250.0000000000000000 0.0330607361576402
13300.0000000000000000 0.0330732742877096
13350.0000000000000000 0.0330678427370874
13400.0000000000000000 0.0330665193317249
13450.0000000000000000 0.0330988491183791
13500.0000000000000000 0.0330711447035365
13550.0000000000000000 0.0330422139679303
13600.0000000000000000 0.0330692843831097
13650.0000000000000000 0.0330784871410263
13700.0000000000000000 0.0330838550142647
13750.0000000000000000 0.0330788687803546
13800.0000000000000000 0.0331094908088091
13850.0000000000000000 0.0330809043096250
13900.0000000000000000 0.0330845024686051
13950.0000000000000000 0.0330834915748745
14000.0000000000000000 0.0330887926242976
14050.0000000000000000 0.0330909383558671
14100.0000000000000000 0.0331001118500752
14150.0000000000000000 0.0330912140028321
14200.0000000000000000 0.0330957750228596
14250.0000000000000000 0.0330972754219313
14300.0000000000000000 0.0330970445635331
14350.0000000000000000 0.0330996783629122
14400.0000000000000000 0.0330853005499025
14450.0000000000000000 0.0331013432164818
14500.0000000000000000 0.0331015307657543
14550.0000000000000000 0.0331062823700224
14600.0000000000000000 0.0331052806023007
14650.0000000000000000 0.0331091624289966
14700.0000000000000000 0.0330932290593702
14750.0000000000000000 0.0331098772096084
14800.0000000000000000 0.0331619531434349
14850.0000000000000000 0.0331173977058180
14900.0000000000000000 0.0330741978406665
14950.0000000000000000 0.0331221901475265
15000.0000000000000000 0.0331244447405235
15050.0000000000000000 0.0331198031756155
15100.0000000000000000 0.0331453447724016
15150.0000000000000000 0.0331245987113417
15200.0000000000000000 0.0330985684445136
15250.0000000000000000 0.0331228544096719
15300.0000000000000000 0.0331551188494925
15350.0000000000000000 0.0331223740731366
15400.0000000000000000 0.0331190764975658
15450.0000000000000000 0.0331264062309441
15500.0000000000000000 0.0331314820299768
15550.0000000000000000 0.0331266256243934
15600.0000000000000000 0.0331355883315827
15650.0000000000000000 0.0331645699973082
15700.0000000000000000 0.0331362071974940
15750.0000000000000000 0.0331558888098784
15800.0000000000000000 0.0331409943827214
15850.0000000000000000 0.0331167879056028
15900.0000000000000000 0.0331428559009443
15950.0000000000000000 0.0331475219923792
16000.0000000000000000 0.0331467672283625
16050.0000000000000000 0.0331386176564197
16100.0000000000000000 0.0331600810254070
16150.0000000000000000 0.0331473677042163
16200.0000000000000000 0.0331448268292899
16250.0000000000000000 0.0331444220338226
16300.0000000000000000 0.0331565757043829
16350.0000000000000000 0.0331454675208234
16400.0000000000000000 0.0331480436851263
16450.0000000000000000 0.0331486971669699
16500.0000000000000000 0.0331623720575842
16550.0000000000000000 0.0331465858924965
16600.0000000000000000 0.0331528800799714
16650.0000000000000000 0.0331793810949634
16700.0000000000000000 0.0331516490452354
16750.0000000000000000 0.0331398082399341
16800.0000000000000000 0.0331614628250675
16850.0000000000000000 0.0331571470404533
16900.0000000000000000 0.0331556689940488
16950.0000000000000000 0.0331472859979092
17000.0000000000000000 0.0331603596063241
17050.0000000000000000 0.0331471588692058
17100.0000000000000000 0.0331594353733949
17150.0000000000000000 0.0331329131442534
17200.0000000000000000 0.0331638689804509
17250.0000000000000000 0.0331625629659400
17300.0000000000000000 0.0331259687312155
17350.0000000000000000 0.0331663122251152
17400.0000000000000000 0.0331653823111674
17450.0000000000000000 0.0331636665974156
17500.0000000000000000 0.0331671202586207
17550.0000000000000000 0.0331489854668962
17600.0000000000000000 0.0331641357098191
17650.0000000000000000 0.0332041785953847
17700.0000000000000000 0.0331633263586124
17750.0000000000000000 0.0331639592949328
17800.0000000000000000 0.0331656782395049
17850.0000000000000000 0.0331629270878906
17900.0000000000000000 0.0331749617912790
17950.0000000000000000 0.0331784621975300
18000.0000000000000000 0.0331789546524664
18050.0000000000000000 0.0331689284381003
18100.0000000000000000 0.0331633020850373
18150.0000000000000000 0.0331672578089008
18200.0000000000000000 0.0331508446051779
18250.0000000000000000 0.0333516844988009
18300.0000000000000000 0.0334500342324716
18350.0000000000000000 0.0335429985437868
18400.0000000000000000 0.0336312263195198
18450.0000000000000000 0.0337134591515166
18500.0000000000000000 0.0337885141343139
18550.0000000000000000 0.0338553435449845
18600.0000000000000000 0.0339290109965642
18650.0000000000000000 0.0340104981601610
18700.0000000000000000 0.0340876143266902
18750.0000000000000000 0.0341598777330890
18800.0000000000000000 0.0342820632041110
18850.0000000000000000 0.0346222691531917
18900.0000000000000000 0.0349444945866439
18950.0000000000000000 0.0352511914308184
19000.0000000000000000 0.0355423113972043
19050.0000000000000000 0.0358132345858391
19100.0000000000000000 0.0361276502551659
19150.0000000000000000 0.0364153037642200
19200.0000000000000000 0.0366673346648357
19250.0000000000000000 0.0369240640273323
19300.0000000000000000 0.0371557761303958
19350.0000000000000000 0.0373561391534087
19400.0000000000000000 0.0375190467806036
19450.0000000000000000 0.0375669920077532
19500.0000000000000000 0.0375761673349770
19550.0000000000000000 0.0375679379931300
19600.0000000000000000 0.0375670109031454
19650.0000000000000000 0.0375120606962553
19700.0000000000000000 0.0373875889845266
19750.0000000000000000 0.0372129439645689
19800.0000000000000000 0.0370923315698844
19850.0000000000000000 0.0370087264632836
19900.0000000000000000 0.0370023811190150
19950.0000000000000000 0.0370391360244964
20000.0000000000000000 0.0370994917375050
20050.0000000000000000 0.0371395847021436
20100.0000000000000000 0.0371777317634848
20150.0000000000000000 0.0372038636234577
20200.0000000000000000 0.0372154899692868
20250.0000000000000000 0.0372156108040867
20300.0000000000000000 0.0372236817835800
20350.0000000000000000 0.0372399958502958
20400.0000000000000000 0.0372523993949048
20450.0000000000000000 0.0372601340701173
20500.0000000000000000 0.0372704561295880
20550.0000000000000000 0.0372985733679325
20600.0000000000000000 0.0373542343238817
20650.0000000000000000 0.0374277094841408
20700.0000000000000000 0.0375036083837144
20750.0000000000000000 0.0375722794623233
20800.0000000000000000 0.0375845490291068
20850.0000000000000000 0.0375919788792834
20900.0000000000000000 0.0375996380418982
20950.0000000000000000 0.0376079642022108
21000.0000000000000000 0.0376164666736832
21050.0000000000000000 0.0376257599547097
21100.0000000000000000 0.0376338930640058
21150.0000000000000000 0.0376428379821805
21200.0000000000000000 0.0376524023697386
21250.0000000000000000 0.0376613500316285
21300.0000000000000000 0.0376704851029707
21350.0000000000000000 0.0376797147743170
21400.0000000000000000 0.0376882235524547
21450.0000000000000000 0.0376980067240770
21500.0000000000000000 0.0377069110815773
21550.0000000000000000 0.0377221560623655
21600.0000000000000000 0.0377248273267118
21650.0000000000000000 0.0377463530910444
21700.0000000000000000 0.0377330211036237
21750.0000000000000000 0.0377540091774229
21800.0000000000000000 0.0377524808986029
21850.0000000000000000 0.0377606277599523
21900.0000000000000000 0.0377677880433389
21950.0000000000000000 0.0377674699704976
22000.0000000000000000 0.0377864758551076
22050.0000000000000000 0.0377885018483388
22100.0000000000000000 0.0378133906231388
22150.0000000000000000 0.0377950180583272
22200.0000000000000000 0.0378078292967491
22250.0000000000000000 0.0378056053794246
22300.0000000000000000 0.0378088266828344
22350.0000000000000000 0.0378159985027019
22400.0000000000000000 0.0382378165539347
22450.0000000000000000 0.0382447734054178
22500.0000000000000000 0.0382927049220450
22550.0000000000000000 0.0383446223291200
22600.0000000000000000 0.0383964987566717
22650.0000000000000000 0.0384445728871566
22700.0000000000000000 0.0384939491543590
22750.0000000000000000 0.0385447211139924
22800.0000000000000000 0.0385939489742846
22850.0000000000000000 0.0386423298424244
22900.0000000000000000 0.0386883467498354
22950.0000000000000000 0.0388189128816341
23000.0000000000000000 0.0390058177078151
23050.0000000000000000 0.0390950595631107
23100.0000000000000000 0.0391808847320762
23150.0000000000000000 0.0392620133769457
23200.0000000000000000 0.0393428775892206
23250.0000000000000000 0.0394188430061555
23300.0000000000000000 0.0394988181407294
23350.0000000000000000 0.0395810918282068
23400.0000000000000000 0.0396660380980072
23450.0000000000000000 0.0397556453554132
23500.0000000000000000 0.0398429922124588
23550.0000000000000000 0.0399670901803140
23600.0000000000000000 0.0400359034757496
23650.0000000000000000 0.0401012784271267
23700.0000000000000000 0.0401174078777517
23750.0000000000000000 0.0400974055006909
23800.0000000000000000 0.0400815158261917
23850.0000000000000000 0.0400324589192760
23900.0000000000000000 0.0401135780109923
23950.0000000000000000 0.0400655870663721
24000.0000000000000000 0.0401838614012063
24050.0000000000000000 0.0402870489169928
24100.0000000000000000 0.0403570987324646
24150.0000000000000000 0.0405718169203534
24200.0000000000000000 0.0405960613987032
24250.0000000000000000 0.0406533655517307
24300.0000000000000000 0.0407094292734637
24350.0000000000000000 0.0407656604917967
24400.0000000000000000 0.0408177513839236
24450.0000000000000000 0.0408678476299839
24500.0000000000000000 0.0409164133289500
24550.0000000000000000 0.0409643133443974
24600.0000000000000000 0.0410107868088376
24650.0000000000000000 0.0410568241430454
24700.0000000000000000 0.0411024271509254
24750.0000000000000000 0.0411478221030508
24800.0000000000000000 0.0411962297466448
24850.0000000000000000 0.0412500585493574
24900.0000000000000000 0.0413094673244152
24950.0000000000000000 0.0413718630237235
25000.0000000000000000 0.0414361020234175
25050.0000000000000000 0.0414974721327508
25100.0000000000000000 0.0415604046521465
25150.0000000000000000 0.0416230408429989
25200.0000000000000000 0.0416861798562304
25250.0000000000000000 0.0416860894446233
25300.0000000000000000 0.0417921170690593
25350.0000000000000000 0.0418439876791676
25400.0000000000000000 0.0418728990366395
25450.0000000000000000 0.0419303805114107
25500.0000000000000000 0.0419323173476992
25550.0000000000000000 0.0419773487832747
25600.0000000000000000 0.0419390817694686
25650.0000000000000000 0.0421451790788188
25700.0000000000000000 0.0421686272351740
25750.0000000000000000 0.0422182702640259
25800.0000000000000000 0.0422401675654539
25850.0000000000000000 0.0422342355924715
25900.0000000000000000 0.0422601478247992
25950.0000000000000000 0.0422601184415694
26000.0000000000000000 0.0422170348892673
26050.0000000000000000 0.0422847987639348
26100.0000000000000000 0.0422303546365145
26150.0000000000000000 0.0422813518602945
26200.0000000000000000 0.0422365139199767
26250.0000000000000000 0.0422580298668243
26300.0000000000000000 0.0422552719273158
26350.0000000000000000 0.0422051718117017
26400.0000000000000000 0.0422955872306762
26450.0000000000000000 0.0422699939764039
26500.0000000000000000 0.0422789780902137
26550.0000000000000000 0.0422284844352068
26600.0000000000000000 0.0422816376774518
26650.0000000000000000 0.0422824158960822
26700.0000000000000000 0.0423056169869418
26750.0000000000000000 0.0423241789005855
26800.0000000000000000 0.0423221371561979
26850.0000000000000000 0.0423420356383506
26900.0000000000000000 0.0423283736032634
26950.0000000000000000 0.0423543802799885
27000.0000000000000000 0.0423645107172144
27050.0000000000000000 0.0423809901606018
27100.0000000000000000 0.0423812122347798
27150.0000000000000000 0.0423779209090432
27200.0000000000000000 0.0423963908863046
27250.0000000000000000 0.0424062509225988
27300.0000000000000000 0.0424321820650518
27350.0000000000000000 0.0424104256284957
27400.0000000000000000 0.0424019454351968
27450.0000000000000000 0.0424028482188501
27500.0000000000000000 0.0424261740997837
27550.0000000000000000 0.0424543854621034
27600.0000000000000000 0.0424290033435650
27650.0000000000000000 0.0424374349703475
27700.0000000000000000 0.0424702836623414
27750.0000000000000000 0.0424503515019179
27800.0000000000000000 0.0424435324047497
27850.0000000000000000 0.0424466986041740
27900.0000000000000000 0.0424561995890620
27950.0000000000000000 0.0427395484025747
28000.0000000000000000 0.0427155751233838
28050.0000000000000000 0.0427388671078033
28100.0000000000000000 0.0427660920104542
28150.0000000000000000 0.0427949073041720
28200.0000000000000000 0.0428261629643058
28250.0000000000000000 0.0428574919485624
28300.0000000000000000 0.0428864981153409
28350.0000000000000000 0.0429146471836192
28400.0000000000000000 0.0429419866070856
28450.0000000000000000 0.0429681229578312
28500.0000000000000000 0.0429941050407548
28550.0000000000000000 0.0430194105255430
28600.0000000000000000 0.0430439072817978
28650.0000000000000000 0.0430703581921937
28700.0000000000000000 0.0430939709746095
28750.0000000000000000 0.0431210430775670
28800.0000000000000000 0.0431522460394452
28850.0000000000000000 0.0431706062419493
28900.0000000000000000 0.0431722521572197
28950.0000000000000000 0.0432124380405504
29000.0000000000000000 0.0432386754305457
29050.0000000000000000 0.0435595076036126
29100.0000000000000000 0.0436176550142412
29150.0000000000000000 0.0436838364570392
29200.0000000000000000 0.0437359550805512
29250.0000000000000000 0.0437892874568873
29300.0000000000000000 0.0438450518055002
29350.0000000000000000 0.0439006308254426
29400.0000000000000000 0.0439555428142573
29450.0000000000000000 0.0440096275847178
29500.0000000000000000 0.0440607794083467
29550.0000000000000000 0.0441109057746351
29600.0000000000000000 0.0441600255653929
29650.0000000000000000 0.0442077918575438
29700.0000000000000000 0.0442530644520179
29750.0000000000000000 0.0442733955880668
29800.0000000000000000 0.0443473700184190
29850.0000000000000000 0.0444130269154141
29900.0000000000000000 0.0444666871668749
29950.0000000000000000 0.0445137036093019
30000.0000000000000000 0.0445536398374446
30050.0000000000000000 0.0444998879408401
30100.0000000000000000 0.0446392578750133
30150.0000000000000000 0.0447024855177134
30200.0000000000000000 0.0447593960139295
30250.0000000000000000 0.0448086314692069
30300.0000000000000000 0.0448531923735544
30350.0000000000000000 0.0448972878299306
30400.0000000000000000 0.0449399123502446
30450.0000000000000000 0.0449807498826737
30500.0000000000000000 0.0450208805216181
30550.0000000000000000 0.0450607574877707
30600.0000000000000000 0.0451001498780561
30650.0000000000000000 0.0451393391586477
30700.0000000000000000 0.0451768906930007
30750.0000000000000000 0.0452142756629021
30800.0000000000000000 0.0452512831207275
30850.0000000000000000 0.0452873178850865
30900.0000000000000000 0.0453225791653395
30950.0000000000000000 0.0453574257805771
31000.0000000000000000 0.0453929508573985
31050.0000000000000000 0.0454280450720533
31100.0000000000000000 0.0454628429018808
31150.0000000000000000 0.0454983505870237
31200.0000000000000000 0.0455359145776816
31250.0000000000000000 0.0455758932420979
31300.0000000000000000 0.0456148777086562
31350.0000000000000000 0.0456507889044833
31400.0000000000000000 0.0456867277492386
31450.0000000000000000 0.0457322750499704
31500.0000000000000000 0.0457699078902092
31550.0000000000000000 0.0458436803348408
31600.0000000000000000 0.0458654424219924
31650.0000000000000000 0.0458816592280706
31700.0000000000000000 0.0459432262461752
31750.0000000000000000 0.0459732502606832
31800.0000000000000000 0.0460194134408964
31850.0000000000000000 0.0460797470836424
31900.0000000000000000 0.0460959058117303
31950.0000000000000000 0.0461345066304964
32000.0000000000000000 0.0462961472162131
32050.0000000000000000 0.0461685686517067
32100.0000000000000000 0.0462115310229484
32150.0000000000000000 0.0461223611228747
32200.0000000000000000 0.0462266392302329
32250.0000000000000000 0.0463287682908012
32300.0000000000000000 0.0463689209780044
32350.0000000000000000 0.0464096587303417
32400.0000000000000000 0.0464479425286922
32450.0000000000000000 0.0465350728908785
32500.0000000000000000 0.0465591910428585
32550.0000000000000000 0.0465856135464717
32600.0000000000000000 0.0466147549345976
32650.0000000000000000 0.0466436527480783
32700.0000000000000000 0.0466710615265575
32750.0000000000000000 0.0467250263682723
32800.0000000000000000 0.0467237459907735
32850.0000000000000000 0.0467511196540694
32900.0000000000000000 0.0467655470424138
32950.0000000000000000 0.0468030742878596
33000.0000000000000000 0.0468326768302218
33050.0000000000000000 0.0468572805899148
33100.0000000000000000 0.0468877815231256
33150.0000000000000000 0.0469189277159950
33200.0000000000000000 0.0469411369305169
33250.0000000000000000 0.0468760654172453
33300.0000000000000000 0.0469453386862065
33350.0000000000000000 0.0469060935604848
33400.0000000000000000 0.0469475167269972
33450.0000000000000000 0.0469170235950133
33500.0000000000000000 0.0469451161379066
33550.0000000000000000 0.0469326817403842
33600.0000000000000000 0.0469214930995117
33650.0000000000000000 0.0468924176409250
33700.0000000000000000 0.0469435091321320
33750.0000000000000000 0.0469094166513391
33800.0000000000000000 0.0469365537866416
33850.0000000000000000 0.0469125936292272
33900.0000000000000000 0.0469350877504613
33950.0000000000000000 0.0469278027489802
34000.0000000000000000 0.0469298685106940
34050.0000000000000000 0.0469373810675356
34100.0000000000000000 0.0469330941218902
34150.0000000000000000 0.0469328316248623
34200.0000000000000000 0.0469316072565378
34250.0000000000000000 0.0466106798306708
34300.0000000000000000 0.0468799977229577
34350.0000000000000000 0.0469298151359098
34400.0000000000000000 0.0469491971587678
34450.0000000000000000 0.0469594297132291
34500.0000000000000000 0.0469667866649846
34550.0000000000000000 0.0469733507972757
34600.0000000000000000 0.0469794079561925
34650.0000000000000000 0.0469851662376961
34700.0000000000000000 0.0469907401026001
34750.0000000000000000 0.0469960827290126
34800.0000000000000000 0.0470013826140191
34850.0000000000000000 0.0470065487699721
34900.0000000000000000 0.0470114495817453
34950.0000000000000000 0.0470162383683776
35000.0000000000000000 0.0470210020883545
35050.0000000000000000 0.0470255994304341
35100.0000000000000000 0.0470301721501925
35150.0000000000000000 0.0470347054985490
35200.0000000000000000 0.0470390998263935
35250.0000000000000000 0.0470434860431381
35300.0000000000000000 0.0470475346913408
35350.0000000000000000 0.0470515136739271
35400.0000000000000000 0.0470549503959204
35450.0000000000000000 0.0471180943280502
35500.0000000000000000 0.0470560431750643
35550.0000000000000000 0.0470608184851199
35600.0000000000000000 0.0470990352581734
35650.0000000000000000 0.0470640144461826
35700.0000000000000000 0.0470666571365413
35750.0000000000000000 0.0470576959725230
35800.0000000000000000 0.0470682363512267
35850.0000000000000000 0.0470155612516905
35900.0000000000000000 0.0470751800535262
35950.0000000000000000 0.0470799651467547
36000.0000000000000000 0.0470753287642880
36050.0000000000000000 0.0471226173887906
36100.0000000000000000 0.0470776083600661
36150.0000000000000000 0.0470650798274200
36200.0000000000000000 0.0471210803109184
36250.0000000000000000 0.0470875442231375
36300.0000000000000000 0.0470913814343806
36350.0000000000000000 0.0470840075925034
36400.0000000000000000 0.0470918798574973
36450.0000000000000000 0.0470843500474237
36500.0000000000000000 0.0470949921087623
36550.0000000000000000 0.0470835285534461
36600.0000000000000000 0.0471335293842581
36650.0000000000000000 0.0470920893786324
36700.0000000000000000 0.0470905579129369
36750.0000000000000000 0.0471076658717252
36800.0000000000000000 0.0471142653431482
36850.0000000000000000 0.0471123144542518
36900.0000000000000000 0.0471064560403714
36950.0000000000000000 0.0470950497595944
37000.0000000000000000 0.0471088521128805
37050.0000000000000000 0.0471019486000879
37100.0000000000000000 0.0471672849054114
37150.0000000000000000 0.0473677105099338
37200.0000000000000000 0.0473328276458172
37250.0000000000000000 0.0473209775399255
37300.0000000000000000 0.0473171454227492
37350.0000000000000000 0.0473193552445426
37400.0000000000000000 0.0473246159003244
37450.0000000000000000 0.0473323859497182
37500.0000000000000000 0.0473429618263712
37550.0000000000000000 0.0473554665365030
37600.0000000000000000 0.0473690464482559
37650.0000000000000000 0.0473839403578587
37700.0000000000000000 0.0473993810833085
37750.0000000000000000 0.0474143574724487
37800.0000000000000000 0.0474307498730099
37850.0000000000000000 0.0474453186110042
37900.0000000000000000 0.0474614461574465
37950.0000000000000000 0.0474771946654480
38000.0000000000000000 0.0474933907226777
38050.0000000000000000 0.0475166357879574
38100.0000000000000000 0.0475113412971793
38150.0000000000000000 0.0475491889466961
38200.0000000000000000 0.0475201693716438
38250.0000000000000000 0.0475668510966280
38300.0000000000000000 0.0475670905598682
38350.0000000000000000 0.0475925347783636
38400.0000000000000000 0.0476284176281706
38450.0000000000000000 0.0476241483785583
38500.0000000000000000 0.0476024118439694
38550.0000000000000000 0.0476259437606949
38600.0000000000000000 0.0476530740217983
38650.0000000000000000 0.0476648389751387
38700.0000000000000000 0.0476675201490548
38750.0000000000000000 0.0476765669991496
38800.0000000000000000 0.0477011466256896
38850.0000000000000000 0.0476992362954834
38900.0000000000000000 0.0477168577260777
38950.0000000000000000 0.0477306183968970
39000.0000000000000000 0.0477450139938439
39050.0000000000000000 0.0478242322366768
39100.0000000000000000 0.0477702461185725
39150.0000000000000000 0.0477811591742972
39200.0000000000000000 0.0477719462978146
39250.0000000000000000 0.0478060898121981
39300.0000000000000000 0.0478088175908651
39350.0000000000000000 0.0481367801971994
39400.0000000000000000 0.0481595779896039
39450.0000000000000000 0.0481788915752143
39500.0000000000000000 0.0481990767586059
39550.0000000000000000 0.0482224673943165
39600.0000000000000000 0.0482475019322534
39650.0000000000000000 0.0482702432119914
39700.0000000000000000 0.0482921612679979
39750.0000000000000000 0.0483129896609220
39800.0000000000000000 0.0482787652848250
39850.0000000000000000 0.0483124170063045
39900.0000000000000000 0.0482917756318389
39950.0000000000000000 0.0482525913108033
40000.0000000000000000 0.0483065576264440
40050.0000000000000000 0.0482842517629564
40100.0000000000000000 0.0483004779736620
40150.0000000000000000 0.0483105335972495
40200.0000000000000000 0.0483049210174033
40250.0000000000000000 0.0483008284535022
40300.0000000000000000 0.0483047958123396
40350.0000000000000000 0.0483107142832111
40400.0000000000000000 0.0483116310679662
40450.0000000000000000 0.0483068183783823
40500.0000000000000000 0.0483124753538478
40550.0000000000000000 0.0483117542200820
40600.0000000000000000 0.0483004661931541
40650.0000000000000000 0.0482915671960079
40700.0000000000000000 0.0483135255641769
40750.0000000000000000 0.0482975615425657
40800.0000000000000000 0.0483119983081360
40850.0000000000000000 0.0483130160329453
40900.0000000000000000 0.0483070535490767
40950.0000000000000000 0.0483171502800244
41000.0000000000000000 0.0483088863753213
41050.0000000000000000 0.0483217142787594
41100.0000000000000000 0.0483134795400141
41150.0000000000000000 0.0483226706395239
41200.0000000000000000 0.0483155265998017
41250.0000000000000000 0.0483235232811547
41300.0000000000000000 0.0483286619432877
41350.0000000000000000 0.0483637766369176
41400.0000000000000000 0.0483916267756065
41450.0000000000000000 0.0484161717969666
41500.0000000000000000 0.0484391581706727
41550.0000000000000000 0.0484614204746353
41600.0000000000000000 0.0484835905383567
41650.0000000000000000 0.0485052408911286
41700.0000000000000000 0.0485263143808706
41750.0000000000000000 0.0485466118710375
41800.0000000000000000 0.0485663027734418
41850.0000000000000000 0.0485855469968005
41900.0000000000000000 0.0486042342293435
41950.0000000000000000 0.0486225279142875
42000.0000000000000000 0.0486403240348909
42050.0000000000000000 0.0486578359953481
42100.0000000000000000 0.0486750968296669
42150.0000000000000000 0.0486919229117238
42200.0000000000000000 0.0487083945376255
42250.0000000000000000 0.0487244694973089
42300.0000000000000000 0.0487402075221237
42350.0000000000000000 0.0487555344271197
42400.0000000000000000 0.0487705892281807
42450.0000000000000000 0.0487853103179535
42500.0000000000000000 0.0487998007975913
42550.0000000000000000 0.0488140126789696
42600.0000000000000000 0.0488282843342544
42650.0000000000000000 0.0488429392908064
42700.0000000000000000 0.0488576761850495
42750.0000000000000000 0.0488728209245103
42800.0000000000000000 0.0488880170296006
42850.0000000000000000 0.0489036632430842
42900.0000000000000000 0.0489189590936160
42950.0000000000000000 0.0489336159654324
43000.0000000000000000 0.0489476241688469
43050.0000000000000000 0.0489610005751463
43100.0000000000000000 0.0489737807863354
43150.0000000000000000 0.0489860274730291
43200.0000000000000000 0.0490665178401358
43250.0000000000000000 0.0490870041051879
43300.0000000000000000 0.0491105000846341
43350.0000000000000000 0.0491242842532640
43400.0000000000000000 0.0491354453516832
43450.0000000000000000 0.0491455854683633
43500.0000000000000000 0.0491543060496198
43550.0000000000000000 0.0491625565860953
43600.0000000000000000 0.0491705609752886
43650.0000000000000000 0.0491784519783266
43700.0000000000000000 0.0491861082624646
43750.0000000000000000 0.0491936454269217
43800.0000000000000000 0.0492012321293995
43850.0000000000000000 0.0492088562046454
43900.0000000000000000 0.0492163373544681
43950.0000000000000000 0.0492236818282462
44000.0000000000000000 0.0492309241807329
44050.0000000000000000 0.0492381104425879
44100.0000000000000000 0.0492452940440620
44150.0000000000000000 0.0492524000170814
44200.0000000000000000 0.0492594360441577
44250.0000000000000000 0.0492664324282549
44300.0000000000000000 0.0492733662719828
44350.0000000000000000 0.0492802462573931
44400.0000000000000000 0.0492870942600891
44450.0000000000000000 0.0492939984599671
44500.0000000000000000 0.0493008268440414
44550.0000000000000000 0.0493075980852167
44600.0000000000000000 0.0493143110975753
44650.0000000000000000 0.0493209890723954
44700.0000000000000000 0.0493276126218990
44750.0000000000000000 0.0493341936001607
44800.0000000000000000 0.0493407421949730
44850.0000000000000000 0.0493472404092725
44900.0000000000000000 0.0493536547347143
44950.0000000000000000 0.0493599381801387
45000.0000000000000000 0.0493660928627827
45050.0000000000000000 0.0493721747480723
45100.0000000000000000 0.0493782462416372
45150.0000000000000000 0.0493841909673007
45200.0000000000000000 0.0493900698051236
45250.0000000000000000 0.0493959054377441
45300.0000000000000000 0.0494016785284183
45350.0000000000000000 0.0494073719007525
45400.0000000000000000 0.0494130091782050
45450.0000000000000000 0.0494185835542895
45500.0000000000000000 0.0494241034042574
45550.0000000000000000 0.0494295569421931
45600.0000000000000000 0.0494349672684730
45650.0000000000000000 0.0494403335399856
45700.0000000000000000 0.0494456623513968
45750.0000000000000000 0.0494509669813277
45800.0000000000000000 0.0494562426212285
45850.0000000000000000 0.0494614792041364
45900.0000000000000000 0.0494666856693641
45950.0000000000000000 0.0494718654213361
46000.0000000000000000 0.0494770144038445
46050.0000000000000000 0.0494821302074417
46100.0000000000000000 0.0494872219429688
46150.0000000000000000 0.0494922952067182
46200.0000000000000000 0.0494973321637434
46250.0000000000000000 0.0495023511293788
46300.0000000000000000 0.0495073417365329
46350.0000000000000000 0.0495123099614115
46400.0000000000000000 0.0495172584725391
46450.0000000000000000 0.0495221771306568
46500.0000000000000000 0.0495270709201436
46550.0000000000000000 0.0495319435411322
46600.0000000000000000 0.0495369667627299
46650.0000000000000000 0.0495420955367696
46700.0000000000000000 0.0495471469371800
46750.0000000000000000 0.0495521539151481
46800.0000000000000000 0.0495571081746103
46850.0000000000000000 0.0495620253390640
46900.0000000000000000 0.0495669116001990
46950.0000000000000000 0.0495717427900690
47000.0000000000000000 0.0495765330594217
47050.0000000000000000 0.0495812927634551
47100.0000000000000000 0.0495860155776604
47150.0000000000000000 0.0495907080091045
47200.0000000000000000 0.0495953734444151
47250.0000000000000000 0.0496000492237796
47300.0000000000000000 0.0496047486786342
47350.0000000000000000 0.0496094272726451
47400.0000000000000000 0.0496140725242221
47450.0000000000000000 0.0496186915164292
47500.0000000000000000 0.0496233063612674
47550.0000000000000000 0.0496278974254150
47600.0000000000000000 0.0496324608440655
47650.0000000000000000 0.0496369816882573
47700.0000000000000000 0.0496414541869578
47750.0000000000000000 0.0496458163951009
47800.0000000000000000 0.0496501188794701
47850.0000000000000000 0.0496543780331304
47900.0000000000000000 0.0496586060376520
47950.0000000000000000 0.0496628040721665
48000.0000000000000000 0.0496669034079267
48050.0000000000000000 0.0496709663004433
48100.0000000000000000 0.0496749905345287
48150.0000000000000000 0.0496789267116095
48200.0000000000000000 0.0496828445338161
48250.0000000000000000 0.0496867506804916
48300.0000000000000000 0.0496906517865461
48350.0000000000000000 0.0496945383227764
48400.0000000000000000 0.0496984033039497
48450.0000000000000000 0.0497022435992503
48500.0000000000000000 0.0497062227043550
48550.0000000000000000 0.0497101629575787
48600.0000000000000000 0.0497140685731123
48650.0000000000000000 0.0497179306550062
48700.0000000000000000 0.0497217747246396
48750.0000000000000000 0.0497255927287934
48800.0000000000000000 0.0497293757137610
48850.0000000000000000 0.0497331269944345
48900.0000000000000000 0.0497368747724417
48950.0000000000000000 0.0497405889599553
49000.0000000000000000 0.0497442207898997
49050.0000000000000000 0.0497478655249420
49100.0000000000000000 0.0497515355142104
49150.0000000000000000 0.0497551541948187
49200.0000000000000000 0.0497587143705549
49250.0000000000000000 0.0497622717338596
49300.0000000000000000 0.0497659992576507
49350.0000000000000000 0.0497695861138310
49400.0000000000000000 0.0497730843546248
49450.0000000000000000 0.0497765430060728
49500.0000000000000000 0.0497799566444509
49550.0000000000000000 0.0497833192683951
49600.0000000000000000 0.0497866448018880
49650.0000000000000000 0.0497899340433532
49700.0000000000000000 0.0497931857710875
49750.0000000000000000 0.0497964065496034
49800.0000000000000000 0.0497995840466540
49850.0000000000000000 0.0498027055433782
49900.0000000000000000 0.0498058066227638
49950.0000000000000000 0.0498088881033633
50000.0000000000000000 0.0498119479255690


==> figures/parametric_shape_inference/cylinder5/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder5/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0637522864 -4.0000000000 -4.0000000000
3.0493159971 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/cylinder5/pinn/error_history_50000.txt <==
density pressure steps total velocityX velocityY
0.4316344846550036 0.4970136932249036 0.0000000000000000 0.4880701302968142 0.8235983690866696 0.2000339742206801
0.3746813673749294 0.4550411687639140 100.0000000000000000 0.4080604641559531 0.6236612020167102 0.1788581184682590
0.3425738507899339 0.4433421971630665 200.0000000000000000 0.2786906710246085 0.1482183564734144 0.1806282796720193
0.3589605163019717 0.5064171714009373 300.0000000000000000 0.2975919647432809 0.1445760283243336 0.1804141429458808
0.3599938686792642 0.5080727070128200 400.0000000000000000 0.2979864890583781 0.1432864381999729 0.1805929423414554
0.3573696186031839 0.5055122221308809 500.0000000000000000 0.2970945052152809 0.1460508654302149 0.1794453146968440
0.3493686384025275 0.4960679619930328 600.0000000000000000 0.2931673003777908 0.1522359929089478 0.1749966082066549
0.3330140163458066 0.4759696147813994 700.0000000000000000 0.2828297662423615 0.1584264851318314 0.1639089487104086
0.3144679840922292 0.4498187510463003 800.0000000000000000 0.2675191502003783 0.1585030808279703 0.1472867848350131
0.2974357674548771 0.4232746369498345 900.0000000000000000 0.2514918421557910 0.1516734526740717 0.1335835115443805
0.2746835562457188 0.3919081228757740 1000.0000000000000000 0.2340854024745847 0.1376535929666335 0.1320963378102125
0.2558144383082488 0.3570319963498169 1100.0000000000000000 0.2167300593818317 0.1176405115679006 0.1364332913013604
0.2444169172823800 0.3343227467088751 1200.0000000000000000 0.2023255118114733 0.0992673220595447 0.1312950611950932
0.2193975995889273 0.3109449809558843 1300.0000000000000000 0.1867664569151194 0.0906931865679945 0.1260300605476719
0.1959578001041478 0.2925077816558855 1400.0000000000000000 0.1747765031597233 0.0898888723144408 0.1207515585644192
0.1786560489351486 0.2841389251703105 1500.0000000000000000 0.1670931391815649 0.0908674696232723 0.1147101129975283
0.1693055169003736 0.2797356855162372 1600.0000000000000000 0.1621685451184144 0.0900486310722488 0.1095843469847983
0.1649316700702938 0.2759030249938072 1700.0000000000000000 0.1584620076280535 0.0886971943519685 0.1043161410961444
0.1638613983517376 0.2710414440530722 1800.0000000000000000 0.1554101549837522 0.0880709146723661 0.0986668628578330
0.1636698856111830 0.2651821832829944 1900.0000000000000000 0.1526591005393207 0.0877292203337679 0.0940551129293374
0.1646557922608898 0.2600372077685257 2000.0000000000000000 0.1503976012999949 0.0881686824723549 0.0887287226982093
0.1662023002239083 0.2562128789654709 2100.0000000000000000 0.1491486961378558 0.0889414615800079 0.0852381437820359
0.1681314083745539 0.2528533818855808 2200.0000000000000000 0.1485785318227828 0.0897441249441871 0.0835852120868094
0.1699352060956133 0.2504474964924663 2300.0000000000000000 0.1485493408744130 0.0902404170305949 0.0835742438789773
0.1709635343657628 0.2484054105538652 2400.0000000000000000 0.1486262011568285 0.0901831390029353 0.0849527207047505
0.1707883839380636 0.2456086960165755 2500.0000000000000000 0.1482078169058435 0.0895526687182014 0.0868815189505335
0.1694425274570876 0.2421951533797273 2600.0000000000000000 0.1471591834441217 0.0883501352624079 0.0886489176772638
0.1675212196371494 0.2389454537948925 2700.0000000000000000 0.1458338194671358 0.0868294200208639 0.0900391844156373
0.1655829978798141 0.2367488912700655 2800.0000000000000000 0.1446884671663494 0.0853176218337358 0.0911043576817821
0.1640723434758669 0.2360568845469768 2900.0000000000000000 0.1441088893946629 0.0841313615355965 0.0921749680202113
0.1626191648433996 0.2359283934179029 3000.0000000000000000 0.1435528151581072 0.0831481641063321 0.0925155382647940
0.1601273352714581 0.2349617033685910 3100.0000000000000000 0.1424825925037937 0.0822210938092221 0.0926202375659037
0.1566450154268295 0.2332384300893904 3200.0000000000000000 0.1407461330041956 0.0812599888964992 0.0918410976040634
0.1532815647127156 0.2314336128856361 3300.0000000000000000 0.1386841378326475 0.0800301312033047 0.0899912425289337
0.1509521687088290 0.2311416317415524 3400.0000000000000000 0.1370920127867812 0.0787103928321503 0.0875638578645931
0.1494753546987812 0.2319301211856466 3500.0000000000000000 0.1358899779476796 0.0774892562273490 0.0846651796789417
0.1481828985233631 0.2324873925689003 3600.0000000000000000 0.1346776370390485 0.0763448748103040 0.0816953822536267
0.1468079507567761 0.2323851303947075 3700.0000000000000000 0.1333350998629004 0.0752035034134255 0.0789438148866924
0.1452454053259420 0.2315525262756613 3800.0000000000000000 0.1317929362477945 0.0740480941135813 0.0763257192759936
0.1430770311564434 0.2298627175338407 3900.0000000000000000 0.1299910570706727 0.0729587467606660 0.0740657328317407
0.1399851535138619 0.2264224681166908 4000.0000000000000000 0.1276223561086257 0.0719557156162163 0.0721260871877338
0.1360342115807357 0.2212366285125448 4100.0000000000000000 0.1245922716869195 0.0707716852377772 0.0703265614166203
0.1325675741698582 0.2158143203906614 4200.0000000000000000 0.1217453532372563 0.0696298160653373 0.0689697023231681
0.1298573108671007 0.2108118144847694 4300.0000000000000000 0.1193006143322596 0.0683631065078392 0.0681702254693293
0.1276076667178685 0.2062716886464122 4400.0000000000000000 0.1171816392478601 0.0671151517219107 0.0677320499052492
0.1258984300671543 0.2023868155175609 4500.0000000000000000 0.1154494184242937 0.0659833555456542 0.0675290725668053
0.1246886278729413 0.1992045026486328 4600.0000000000000000 0.1140945685714503 0.0649967435358660 0.0674884002283611
0.1237789603232925 0.1966919359459226 4700.0000000000000000 0.1130460677158476 0.0641657550731166 0.0675476195210588
0.1229945097627407 0.1947292148453348 4800.0000000000000000 0.1122072814958251 0.0634909635876891 0.0676144377875356
0.1222427105085554 0.1931820976294953 4900.0000000000000000 0.1114943342208383 0.0629688749396281 0.0675836538056745
0.1214136260335213 0.1918990271231926 5000.0000000000000000 0.1108170725336244 0.0625994064272880 0.0673562305504955
0.1204357165105603 0.1907400183970809 5100.0000000000000000 0.1100985471420333 0.0623899997100528 0.0668284539504392
0.1194487827989540 0.1895886174147617 5200.0000000000000000 0.1093957639595145 0.0623618921260221 0.0661837634983203
0.1185510586511841 0.1885941324141423 5300.0000000000000000 0.1087287747710629 0.0622939567692506 0.0654759512496747
0.1175551536884921 0.1875750938222981 5400.0000000000000000 0.1080814513230033 0.0622819891255764 0.0649135686556464
0.1165290942710298 0.1865515078887730 5500.0000000000000000 0.1074251057403971 0.0622091777001807 0.0644106431016050
0.1153760627415038 0.1853513320511079 5600.0000000000000000 0.1066866618923951 0.0620823252417910 0.0639369275351777
0.1142657190521401 0.1841557898513417 5700.0000000000000000 0.1059761781142869 0.0619415050478219 0.0635416985058440
0.1132584776551178 0.1830018590021097 5800.0000000000000000 0.1053131333308777 0.0617752024751181 0.0632169941911651
0.1123378404567183 0.1819083381558437 5900.0000000000000000 0.1047181028722084 0.0616300393813652 0.0629961934949065
0.1115708727371958 0.1809662975832839 6000.0000000000000000 0.1042362567269142 0.0615228506327431 0.0628850059544340
0.1110321298033886 0.1802725627246304 6100.0000000000000000 0.1038732410944004 0.0613780216633655 0.0628102501862168
0.1105936256910351 0.1797068622877092 6200.0000000000000000 0.1036028644844269 0.0612906468495136 0.0628203231094498
0.1103051601836467 0.1793257540076850 6300.0000000000000000 0.1034224214943722 0.0612078116996920 0.0628509600864652
0.1100723121995198 0.1790389368935771 6400.0000000000000000 0.1033099839811850 0.0611797108821555 0.0629489759494876
0.1099556168520134 0.1789080492105081 6500.0000000000000000 0.1032607166913547 0.0611504217152726 0.0630287789876245
0.1099088097923487 0.1788768445616656 6600.0000000000000000 0.1032682531756477 0.0611454595167202 0.0631418988318563
0.1099217499659087 0.1789383005189207 6700.0000000000000000 0.1033161841553925 0.0611643360164545 0.0632403501202864
0.1102407173240839 0.1793141858452649 6800.0000000000000000 0.1033863621403593 0.0609333545727019 0.0630571908193867
0.1100958852669912 0.1792766261392095 6900.0000000000000000 0.1034946463921644 0.0612156563474212 0.0633904178150356
0.1102193865737050 0.1794937621279841 7000.0000000000000000 0.1036057932762710 0.0612466951664296 0.0634633292369651
0.1103621281622693 0.1797303982956250 7100.0000000000000000 0.1037184141835047 0.0612650648597702 0.0635160654163542
0.1104927781340812 0.1799690668835991 7200.0000000000000000 0.1038391778491507 0.0613054300477123 0.0635894363312101
0.1106227832007314 0.1801505828502800 7300.0000000000000000 0.1039223733230096 0.0612883802497114 0.0636277469913158
0.1106975396945968 0.1802938965050834 7400.0000000000000000 0.1040042724835169 0.0613168930490508 0.0637087606853366
0.1107908224645162 0.1804230380461681 7500.0000000000000000 0.1040604455603578 0.0612842170325425 0.0637437046982046
0.1108186041484459 0.1804485869258024 7600.0000000000000000 0.1040807662569861 0.0612606045480257 0.0637952694056703
0.1107897435211839 0.1804260951409088 7700.0000000000000000 0.1040954144375590 0.0612733519944671 0.0638924670936763
0.1106568911157155 0.1801420694932575 7800.0000000000000000 0.1039905046014406 0.0612114560687661 0.0639516017280233
0.1107094163940035 0.1801385045023366 7900.0000000000000000 0.1039432379878101 0.0610590564040279 0.0638659746508723
0.1107946512147751 0.1800385393986280 8000.0000000000000000 0.1038074324166552 0.0607372613797170 0.0636592776735008
0.1105164752558756 0.1796296443159309 8100.0000000000000000 0.1036627678404938 0.0607471245531281 0.0637578272370404
0.1103150858211555 0.1792239466018470 8200.0000000000000000 0.1034686962620501 0.0606184534717226 0.0637172991534755
0.1101225370792273 0.1788129253702563 8300.0000000000000000 0.1032476628211353 0.0604510236823294 0.0636041651527280
0.1098843389242377 0.1783332739884477 8400.0000000000000000 0.1029907471967556 0.0602764276902708 0.0634689481840661
0.1095990782072116 0.1778169190240747 8500.0000000000000000 0.1027199388361005 0.0601138221596209 0.0633499359534948
0.1092880629686724 0.1772499068826482 8600.0000000000000000 0.1024194278975676 0.0599464604822348 0.0631932812567152
0.1090339630697686 0.1769310384240572 8700.0000000000000000 0.1022338749955632 0.0598259067002500 0.0631445917881771
0.1086928248511407 0.1761396039098090 8800.0000000000000000 0.1017837147795818 0.0595399954993785 0.0627624348579989
0.1082257730930002 0.1754380854125324 8900.0000000000000000 0.1014420418914169 0.0594483362324545 0.0626559728276804
0.1079465766998505 0.1747986984495782 9000.0000000000000000 0.1010450383455147 0.0591414690664179 0.0622934091662121
0.1073596101105288 0.1739532816839243 9100.0000000000000000 0.1006654795981022 0.0591147536907871 0.0622342729071686
0.1070616191186927 0.1734768262936524 9200.0000000000000000 0.1003702840265961 0.0589308520322093 0.0620118386618300
0.1065927746932495 0.1726539290456954 9300.0000000000000000 0.0999343917292544 0.0587285223381396 0.0617623408399330
0.1061415405786355 0.1719548447253533 9400.0000000000000000 0.0995650761457032 0.0585938919374536 0.0615700273413705
0.1057155735874713 0.1712872667850620 9500.0000000000000000 0.0992030855005139 0.0584479109825518 0.0613615906469704
0.1053669418037200 0.1707505428054845 9600.0000000000000000 0.0988747615289098 0.0582552157826540 0.0611263457237808
0.1048478588255549 0.1699262079652623 9700.0000000000000000 0.0984728123264010 0.0581780389735011 0.0609391435412855
0.1044293155673228 0.1693334031324397 9800.0000000000000000 0.0981464709862893 0.0580757425082739 0.0607474227371207
0.1039630389744368 0.1686126457041623 9900.0000000000000000 0.0977644487290516 0.0579426410440879 0.0605394691935195
0.1035932340488609 0.1680073434636090 10000.0000000000000000 0.0974029338551323 0.0577623991143372 0.0602487587937223
0.1030735862117451 0.1673946527446223 10100.0000000000000000 0.0971004752618018 0.0577352074894414 0.0601984546013984
0.1026519849481703 0.1667113301862136 10200.0000000000000000 0.0967141590449070 0.0575967803770371 0.0598965406682072
0.1021274502036822 0.1659774524416918 10300.0000000000000000 0.0963420650902712 0.0575474773211808 0.0597158803945301
0.1015940411661930 0.1652586686450199 10400.0000000000000000 0.0959764227889167 0.0575206259495345 0.0595323553949196
0.1012649886445784 0.1647770445276097 10500.0000000000000000 0.0956667966547677 0.0573567499933610 0.0592684034535216
0.1007280209171791 0.1640800105260098 10600.0000000000000000 0.0953319030089853 0.0573713431043167 0.0591482374884355
0.1002950543499200 0.1634866145411872 10700.0000000000000000 0.0949839115793273 0.0572466613396103 0.0589073160865917
0.0998643895682594 0.1628396011077661 10800.0000000000000000 0.0946209034544501 0.0571196259763413 0.0586599971654336
0.0990398930567453 0.1617528176451621 10900.0000000000000000 0.0941853651485230 0.0572965608847287 0.0586521890074560
0.0989249238445313 0.1615238264650117 11000.0000000000000000 0.0939122342757455 0.0569657000210910 0.0582344867723482
0.0984655944924969 0.1609479070011288 11100.0000000000000000 0.0936012118649652 0.0569253028837927 0.0580660430824425
0.0979922080114889 0.1603119810689400 11200.0000000000000000 0.0932608262305591 0.0568658355967493 0.0578732802450584
0.0975367836396466 0.1596911440070764 11300.0000000000000000 0.0929213935591795 0.0567917867136817 0.0576658598763135
0.0970440274130484 0.1590796333794410 11400.0000000000000000 0.0925989483583595 0.0567587929319652 0.0575133397089833
0.0965937623185485 0.1584508623930134 11500.0000000000000000 0.0922581315091668 0.0566856359712342 0.0573022653538711
0.0961155488734518 0.1578798445573178 11600.0000000000000000 0.0919587417552067 0.0566796389001213 0.0571599346899361
0.0956864136249587 0.1572613906933967 11700.0000000000000000 0.0916135478801001 0.0565717871533260 0.0569346000487192
0.0951757725132219 0.1565820755185301 11800.0000000000000000 0.0912597015895819 0.0565254472864107 0.0567555110401648
0.0947631015028844 0.1560173215948726 11900.0000000000000000 0.0909387166711334 0.0564346003478813 0.0565398432388952
0.0942781309425506 0.1554386223627613 12000.0000000000000000 0.0906359116752326 0.0564272058549664 0.0563996875406521
0.0937098051804688 0.1546371224335746 12100.0000000000000000 0.0902392406491813 0.0563870308515553 0.0562230041311266
0.0933716738181587 0.1542347689834650 12200.0000000000000000 0.0899814954017466 0.0562909227632541 0.0560286160421085
0.0928653424000010 0.1535643837254066 12300.0000000000000000 0.0896313330108778 0.0562415735798110 0.0558540323382927
0.0924156117563802 0.1529797696322849 12400.0000000000000000 0.0893130444247059 0.0561785722757182 0.0556782240344404
0.0922288807260364 0.1526266462220293 12500.0000000000000000 0.0890391328679267 0.0559403897273065 0.0553606147963344
0.0914598811739829 0.1517052159036348 12600.0000000000000000 0.0886451392010512 0.0560637271204426 0.0553517326061443
0.0910575318057981 0.1512546480819525 12700.0000000000000000 0.0883808634108459 0.0560259814738938 0.0551852922817392
0.0907171367818001 0.1507286117745799 12800.0000000000000000 0.0880661340687137 0.0558700695321319 0.0549487181863429
0.0905842454018499 0.1504780302848761 12900.0000000000000000 0.0878397807489688 0.0556493136299707 0.0546475336791782
0.0897507645524166 0.1496181744552721 13000.0000000000000000 0.0874932576506579 0.0558758962053167 0.0547281953896260
0.0893432971881919 0.1490931654387015 13100.0000000000000000 0.0872040375039164 0.0558093972971114 0.0545702900916610
0.0889660061559314 0.1485876408985907 13200.0000000000000000 0.0869128342699125 0.0557100441194334 0.0543876459056944
0.0885397943364418 0.1480409425262100 13300.0000000000000000 0.0866194806171159 0.0556509572675406 0.0542462283382713
0.0881139799800199 0.1475033658790177 13400.0000000000000000 0.0863349809343043 0.0555980956163331 0.0541244822618463
0.0877640687623166 0.1470905278534267 13500.0000000000000000 0.0860949662580719 0.0555407746228225 0.0539844937937217
0.0873879892297555 0.1466185588219635 13600.0000000000000000 0.0858343208698950 0.0554767116150424 0.0538540238128187
0.0869903701058681 0.1460974133489338 13700.0000000000000000 0.0855624469194446 0.0554066368961786 0.0537553673267979
0.0866280248098449 0.1456738196253430 13800.0000000000000000 0.0853192828330576 0.0553635767032474 0.0536117101937953
0.0862824474807626 0.1452785240887635 13900.0000000000000000 0.0850953604933941 0.0553144609669850 0.0535060094370652
0.0859676193312453 0.1449268902118953 14000.0000000000000000 0.0848866603071593 0.0552586945868738 0.0533934370986229
0.0855942201799810 0.1444832088797354 14100.0000000000000000 0.0846463745525409 0.0552116653566138 0.0532964037938334
0.0853070194886118 0.1441675493458592 14200.0000000000000000 0.0844505977747331 0.0551464626893136 0.0531813595751480
0.0849166284251756 0.1436950837202930 14300.0000000000000000 0.0841998825475084 0.0550952007647253 0.0530926172798399
0.0846041237104978 0.1433776791165831 14400.0000000000000000 0.0840155781163640 0.0550623016747823 0.0530182079635929
0.0845640297914329 0.1431782071321203 14500.0000000000000000 0.0838189929454012 0.0547850000151314 0.0527487348429201
0.0841470016654879 0.1429086494485598 14600.0000000000000000 0.0836860946247931 0.0548957101849542 0.0527930172001705
0.0836934813202178 0.1423731956713754 14700.0000000000000000 0.0834124889148754 0.0548756657993527 0.0527076128685557
0.0834722752090476 0.1421716556612672 14800.0000000000000000 0.0832663476520493 0.0548105432116201 0.0526109165262621
0.0832143274985803 0.1418777415124813 14900.0000000000000000 0.0830815642788250 0.0547263030514986 0.0525078850527397
0.0829025086674206 0.1415412385639618 15000.0000000000000000 0.0828919869396540 0.0546836543580489 0.0524405461691847
0.0825296830773858 0.1411533309285625 15100.0000000000000000 0.0826995573817570 0.0546813727109433 0.0524338428101364
0.0819156571954621 0.1405502095695800 15200.0000000000000000 0.0824246870446222 0.0548288942905481 0.0524039871228984
0.0819805731728763 0.1405541384338859 15300.0000000000000000 0.0823169371402743 0.0545450823397136 0.0521879546146215
0.0817115520882024 0.1405288710438679 15400.0000000000000000 0.0822980202144211 0.0546802480067041 0.0522714097189098
0.0817582813406866 0.1404289605752946 15500.0000000000000000 0.0821318607479378 0.0543691196582639 0.0519710814175062
0.0813155717856150 0.1399866017994873 15600.0000000000000000 0.0819206557336321 0.0544141599366382 0.0519662894127880
0.0809963386179772 0.1396742296276232 15700.0000000000000000 0.0817394238683319 0.0543989015711368 0.0518882256565906
0.0808782498893766 0.1394402743121797 15800.0000000000000000 0.0815661646541683 0.0542017362889396 0.0517443981261775
0.0806118117038054 0.1392434154320971 15900.0000000000000000 0.0814399998705147 0.0542132920654678 0.0516914802806885
0.0803783941382060 0.1389629772054215 16000.0000000000000000 0.0812835495946986 0.0541383055687952 0.0516545214663716
0.0801913342692193 0.1388170529433517 16100.0000000000000000 0.0811545433016446 0.0540745805444379 0.0515352054495696
0.0797700171847775 0.1385763112124992 16200.0000000000000000 0.0810334747084363 0.0542328764532699 0.0515546939831988
0.0798203467396512 0.1384395826905195 16300.0000000000000000 0.0808863439136811 0.0539328745011880 0.0513525717233659
0.0794809322425955 0.1382002690153017 16400.0000000000000000 0.0807436881174265 0.0539848415579524 0.0513087096538565
0.0791626578468430 0.1377596978399349 16500.0000000000000000 0.0805312285524041 0.0539128053404958 0.0512897531823428
0.0792524002815816 0.1379695726760030 16600.0000000000000000 0.0805448563288486 0.0537917505231991 0.0511657018346105
0.0788049753349419 0.1375041737625975 16700.0000000000000000 0.0803260820421412 0.0538467964401659 0.0511483826308597
0.0787084490757376 0.1374351538966097 16800.0000000000000000 0.0802354228544445 0.0537613603117663 0.0510367281336644
0.0783465294255435 0.1370769486945925 16900.0000000000000000 0.0800721719001638 0.0538061329313707 0.0510590765491485
0.0780662485552154 0.1365941477521011 17000.0000000000000000 0.0798166914002586 0.0536815424817738 0.0509248268119439
0.0780769525224926 0.1367457257979201 17100.0000000000000000 0.0798129463396358 0.0536108332044785 0.0508182738336521
0.0778922346988976 0.1366288769012066 17200.0000000000000000 0.0797381329742018 0.0536187690134462 0.0508126512832568
0.0777442585577165 0.1364284151358670 17300.0000000000000000 0.0796130767439577 0.0535228970086102 0.0507567362736369
0.0775191950675889 0.1362483740157750 17400.0000000000000000 0.0794956286395333 0.0535347226658963 0.0506802228088731
0.0773470019973965 0.1360180791488543 17500.0000000000000000 0.0793633568976715 0.0534543220491466 0.0506340243952886
0.0771588539289000 0.1358778727208226 17600.0000000000000000 0.0792637951516738 0.0534560092731550 0.0505624446838175
0.0769151102154366 0.1357142267304831 17700.0000000000000000 0.0791751200318657 0.0535255213690071 0.0505456218125358
0.0767770847772661 0.1354432279901752 17800.0000000000000000 0.0790110224899965 0.0533697506963020 0.0504540264962425
0.0766290944940711 0.1353323718610065 17900.0000000000000000 0.0789241981801007 0.0533537263392888 0.0503816000260364
0.0764797329491490 0.1351557784440947 18000.0000000000000000 0.0788155967779164 0.0532933049459685 0.0503335707724534
0.0763252582257057 0.1350684148141690 18100.0000000000000000 0.0787553304767725 0.0533100566076097 0.0503175922596054
0.0762171733134728 0.1348782409467393 18200.0000000000000000 0.0786240596089650 0.0531901330333565 0.0502106911422914
0.0759416253281308 0.1345368536086980 18300.0000000000000000 0.0784549794284945 0.0531807762109722 0.0501606625661768
0.0757915553209436 0.1344196952368831 18400.0000000000000000 0.0783764619080310 0.0531751997651647 0.0501193973091326
0.0757116395752656 0.1342911452377069 18500.0000000000000000 0.0782800114102581 0.0530721887098890 0.0500450721181709
0.0757139590425700 0.1343951983356313 18600.0000000000000000 0.0782924949718060 0.0530427054682014 0.0500181170408215
0.0754383076795801 0.1339894189415978 18700.0000000000000000 0.0780911995041112 0.0529926297328439 0.0499444416624230
0.0753238217569278 0.1338920419768952 18800.0000000000000000 0.0780198116866681 0.0529656240755561 0.0498977589372935
0.0752122470380478 0.1337615870381848 18900.0000000000000000 0.0779382616282296 0.0529193126754747 0.0498598997612109
0.0750933383402811 0.1336878849461018 19000.0000000000000000 0.0778764587411072 0.0529166693172989 0.0498079423607470
0.0749218438546036 0.1334593765939701 19100.0000000000000000 0.0777547629275984 0.0528756878942559 0.0497621433675641
0.0748887127513868 0.1334339946918148 19200.0000000000000000 0.0777005223158182 0.0528086251896279 0.0496707566304435
0.0747326950500815 0.1332750988619481 19300.0000000000000000 0.0776168870130257 0.0528012303125030 0.0496585238275701
0.0746111157960241 0.1330551875958147 19400.0000000000000000 0.0774953178018048 0.0527115841915288 0.0496033836238514
0.0744941932661052 0.1329636444464705 19500.0000000000000000 0.0774282481234189 0.0527135073516380 0.0495416474294616
0.0743949152694233 0.1328565442176725 19600.0000000000000000 0.0773567808656561 0.0526812244435330 0.0494944395319957
0.0742698883523410 0.1326801689842775 19700.0000000000000000 0.0772555575923705 0.0526332170845188 0.0494389559483449
0.0742230960645500 0.1327224859387398 19800.0000000000000000 0.0772456056026834 0.0526500352072660 0.0493868052001777
0.0740575455021783 0.1326055686970666 19900.0000000000000000 0.0772103230260625 0.0527000202884281 0.0494781576165769
0.0738217113553625 0.1322327271333156 20000.0000000000000000 0.0770334108522657 0.0526592587022020 0.0494199462181827
0.0738551975846942 0.1322181879575212 20100.0000000000000000 0.0769711341504358 0.0525296693909180 0.0492814816686097
0.0738252529685627 0.1322475318371396 20200.0000000000000000 0.0769568376125011 0.0525246727281345 0.0492298929161675
0.0736401464466934 0.1320036295400465 20300.0000000000000000 0.0768513935901463 0.0525044684683165 0.0492573299055290
0.0735220085834103 0.1318736160192191 20400.0000000000000000 0.0767692852744695 0.0525031388001521 0.0491783776950964
0.0734164329998579 0.1316053661557376 20500.0000000000000000 0.0766234038354699 0.0524085300331295 0.0490632861531545
0.0734270256153609 0.1317378856787111 20600.0000000000000000 0.0766612516660531 0.0523922785780752 0.0490878167920650
0.0733078034424534 0.1315905062035932 20700.0000000000000000 0.0765847413374189 0.0523766863278089 0.0490639693758203
0.0732089874600983 0.1314802508135495 20800.0000000000000000 0.0765198050614609 0.0523643186479325 0.0490256633242631
0.0731435145136148 0.1313700208134885 20900.0000000000000000 0.0764529189773571 0.0523046539425278 0.0489934866397975
0.0732104956447313 0.1312596627657463 21000.0000000000000000 0.0763593860086694 0.0521001750718652 0.0488672105523349
0.0731262930800060 0.1314780485191367 21100.0000000000000000 0.0764580831684499 0.0522936517291097 0.0489343393455472
0.0729580420478290 0.1312018996341623 21200.0000000000000000 0.0763204466448844 0.0522498828142256 0.0488719620833206
0.0728877883616209 0.1311063513434463 21300.0000000000000000 0.0762617922050917 0.0522192041117078 0.0488338250035920
0.0727986718074666 0.1310119819932195 21400.0000000000000000 0.0762067974028053 0.0522127474282477 0.0488037883822874
0.0727569712278768 0.1309337135169990 21500.0000000000000000 0.0761501528866017 0.0521573227546670 0.0487526040468641
0.0727312427385359 0.1310476115964428 21600.0000000000000000 0.0761698434560991 0.0522462955132072 0.0486542239762105
0.0725315556117767 0.1306920043189605 21700.0000000000000000 0.0760220106215782 0.0521778363371959 0.0486866462183795
0.0725286385055650 0.1306941887263448 21800.0000000000000000 0.0760081636608294 0.0521272660787236 0.0486825613326842
0.0727130731812336 0.1308189108993517 21900.0000000000000000 0.0760176946623187 0.0519409236980693 0.0485978708706200
0.0723932345912878 0.1305155071463410 22000.0000000000000000 0.0758998112163789 0.0520780859689375 0.0486124171589492
0.0723627334149421 0.1304496440275041 22100.0000000000000000 0.0758446140424563 0.0520257428004334 0.0485403359269457
0.0723075004097530 0.1304750446757980 22200.0000000000000000 0.0758489641834160 0.0520698516703344 0.0485434599777788
0.0721969746240193 0.1303123018803080 22300.0000000000000000 0.0757731912352176 0.0520456171323910 0.0485378713041523
0.0721247283848635 0.1302560439504390 22400.0000000000000000 0.0757297547414575 0.0520701041743881 0.0484681424561396
0.0721060629669143 0.1301600334501424 22500.0000000000000000 0.0756710930660682 0.0519695259587548 0.0484487498884612
0.0718745343553192 0.1299227976947284 22600.0000000000000000 0.0755925489304435 0.0520662402043973 0.0485066234673292
0.0720094682891348 0.1300607272925399 22700.0000000000000000 0.0756004630368741 0.0519392878542599 0.0483923687115618
0.0719655071387050 0.1300114434268577 22800.0000000000000000 0.0755658831712621 0.0519188065083837 0.0483677756111020
0.0718941657416964 0.1298536959437364 22900.0000000000000000 0.0754808908210304 0.0518649383471490 0.0483107632515398
0.0718013260491400 0.1298222796844045 23000.0000000000000000 0.0754660862284879 0.0519201080356218 0.0483206311447855
0.0717796927634433 0.1298018543420280 23100.0000000000000000 0.0754440558787262 0.0518908956864733 0.0483037807229601
0.0717182939496884 0.1298839376653720 23200.0000000000000000 0.0754659257432359 0.0520145587662588 0.0482469125916242
0.0716224114323993 0.1296272150168213 23300.0000000000000000 0.0753574958895057 0.0518968766167207 0.0482834804920817
0.0717010221827369 0.1297338691088008 23400.0000000000000000 0.0753636501428661 0.0518384713089720 0.0481812379709548
0.0715766697763771 0.1294593837265263 23500.0000000000000000 0.0752573463293715 0.0517519263860180 0.0482414054285645
0.0715139982066704 0.1295078629180499 23600.0000000000000000 0.0752590914956317 0.0518427388348676 0.0481717660229388
0.0715144714191145 0.1295368463696800 23700.0000000000000000 0.0752521807231326 0.0518345125053192 0.0481228925984167
0.0713781120749622 0.1292592193858419 23800.0000000000000000 0.0751304135327014 0.0517739443503424 0.0481103783196593
0.0713020714599865 0.1292625365027171 23900.0000000000000000 0.0751296536437128 0.0518462982762596 0.0481077083358880
0.0713433986994030 0.1292673749684131 24000.0000000000000000 0.0751076840837653 0.0517535816607344 0.0480663810065107
0.0713175812863249 0.1290648952550989 24100.0000000000000000 0.0749933088313707 0.0516273423491552 0.0479634164349039
0.0711798900904247 0.1289581732199342 24200.0000000000000000 0.0749896125053215 0.0516614260049987 0.0481589607059282
0.0711996875655361 0.1289012780807882 24300.0000000000000000 0.0749124748599051 0.0516071478311940 0.0479417859621020
0.0711039025293708 0.1289797713628923 24400.0000000000000000 0.0749544881642425 0.0517279097867602 0.0480063689779468
0.0711676332952867 0.1290870251061372 24500.0000000000000000 0.0749782271141629 0.0516759216989326 0.0479823283562953
0.0711893253607346 0.1290351102208345 24600.0000000000000000 0.0749239144786708 0.0516042825907737 0.0478669397423402
0.0710523888695025 0.1289220138818847 24700.0000000000000000 0.0748847389859536 0.0516635435594549 0.0479010096329723
0.0710143746504402 0.1288410470936385 24800.0000000000000000 0.0748347896164111 0.0516270883521789 0.0478566483693868
0.0709956875403069 0.1289521294542232 24900.0000000000000000 0.0748795697107841 0.0516946810885563 0.0478757807600501
0.0709607738173767 0.1288000619810409 25000.0000000000000000 0.0747995883709223 0.0516040951770562 0.0478334225082153
0.0709015550720400 0.1286864182686224 25100.0000000000000000 0.0747428882871433 0.0515819609515571 0.0478016188563538
0.0707991288837768 0.1286038602194574 25200.0000000000000000 0.0747064315372006 0.0516235415588928 0.0477991954866753
0.0704737475693069 0.1282324930913734 25300.0000000000000000 0.0746168857130005 0.0517854674018584 0.0479758347894634
0.0708078343534725 0.1286523309523820 25400.0000000000000000 0.0747037388942168 0.0515812119468719 0.0477735783241410
0.0707617761361031 0.1286001205005622 25500.0000000000000000 0.0746690201620428 0.0515791079302599 0.0477350760812461
0.0707023589511655 0.1285071415457933 25600.0000000000000000 0.0746241873182528 0.0515655924402408 0.0477216563358118
0.0707523798346867 0.1285688608072600 25700.0000000000000000 0.0746290572468583 0.0515160612405076 0.0476789271049788
0.0705063921013856 0.1282623958506158 25800.0000000000000000 0.0745236779683052 0.0516085105068025 0.0477174134144168
0.0706268490938117 0.1283905698275336 25900.0000000000000000 0.0745424625971967 0.0515039598876686 0.0476484715797727
0.0705761358689418 0.1283512818919182 26000.0000000000000000 0.0745191253977773 0.0515181981009431 0.0476308857293061
0.0705593518494979 0.1282896575373384 26100.0000000000000000 0.0744812059711771 0.0514726582660949 0.0476031562317771
0.0705396643770828 0.1282820789402034 26200.0000000000000000 0.0744706892053041 0.0514631134261976 0.0475979000777324
0.0704487474789231 0.1281817486822691 26300.0000000000000000 0.0744263376513868 0.0514892120030215 0.0475856424413333
0.0706388242898178 0.1283929466341086 26400.0000000000000000 0.0744789118873276 0.0513757579282902 0.0475081186970939
0.0704263307794301 0.1281848308497008 26500.0000000000000000 0.0744082125487334 0.0514692045241632 0.0475524840416396
0.0703997058042063 0.1281144490447112 26600.0000000000000000 0.0743691170251089 0.0514335332352269 0.0475287800162910
0.0703632451118437 0.1281120705743225 26700.0000000000000000 0.0743612443070710 0.0514543162619655 0.0475153452801524
0.0703263351477694 0.1280171294611805 26800.0000000000000000 0.0743171053623705 0.0514086480061438 0.0475163088343881
0.0703542556835390 0.1280792157568423 26900.0000000000000000 0.0743267450709833 0.0514027586088131 0.0474707502347387
0.0702246477750671 0.1279899838681510 27000.0000000000000000 0.0742935272657019 0.0514814542233615 0.0474780231962281
0.0702119512569334 0.1279045737642284 27100.0000000000000000 0.0742468913903946 0.0514129800795109 0.0474580604609056
0.0702123791130145 0.1279272201077341 27200.0000000000000000 0.0742480028629216 0.0514057057097217 0.0474467065212163
0.0701906702151162 0.1278836421190813 27300.0000000000000000 0.0742186725854782 0.0513824326135789 0.0474179453941362
0.0702061130706867 0.1277507282613196 27400.0000000000000000 0.0741451279405089 0.0512686696474229 0.0473550007826065
0.0701369933368762 0.1278365524979358 27500.0000000000000000 0.0741826268210943 0.0513782603717905 0.0473787010777746
0.0700887674001919 0.1277320733806607 27600.0000000000000000 0.0741359625605085 0.0513433991634504 0.0473796102977310
0.0697782864997312 0.1273373935304816 27700.0000000000000000 0.0740151473855041 0.0514922698575261 0.0474526396542777
0.0700477936866289 0.1276069962268715 27800.0000000000000000 0.0740740882899027 0.0512817076384961 0.0473598556076145
0.0699255555211331 0.1275705819336723 27900.0000000000000000 0.0740654080211359 0.0513885994301670 0.0473768951995712
0.0701619534427162 0.1278148038852027 28000.0000000000000000 0.0741235072138226 0.0512462760175300 0.0472709955098414
0.0699646856764717 0.1276237552711961 28100.0000000000000000 0.0740588305270820 0.0513220863203772 0.0473247948402829
0.0699417787037652 0.1276081238363124 28200.0000000000000000 0.0740454827360989 0.0513185528691366 0.0473134755351813
0.0698856264626160 0.1274497075580281 28300.0000000000000000 0.0739780205658785 0.0512735079632831 0.0473032402795870
0.0698572133816551 0.1274982949086188 28400.0000000000000000 0.0739934981281219 0.0513046104475683 0.0473138737746453
0.0698023479389400 0.1274120471083171 28500.0000000000000000 0.0739571759312234 0.0513173052558431 0.0472970034217933
0.0698028864441650 0.1274665888680888 28600.0000000000000000 0.0739691858566670 0.0513208722581290 0.0472863958562853
0.0698008231358751 0.1274667320873671 28700.0000000000000000 0.0739594602366788 0.0513065861056516 0.0472636996178214
0.0698628243868978 0.1274968873736540 28800.0000000000000000 0.0739557007156486 0.0512248970034426 0.0472381940985998
0.0697262026003071 0.1273033081220753 28900.0000000000000000 0.0738879509135253 0.0512464870796539 0.0472758058520650
0.0696586301950732 0.1272642351718903 29000.0000000000000000 0.0738695244713540 0.0512975996404492 0.0472576328780034
0.0696618815736498 0.1271584111576990 29100.0000000000000000 0.0738141632975111 0.0512152550378072 0.0472211054208884
0.0696148982854657 0.1272491363476033 29200.0000000000000000 0.0738539503918306 0.0512997343304994 0.0472520326037539
0.0696496689778734 0.1272304256505360 29300.0000000000000000 0.0738300880982409 0.0512270418122253 0.0472132159523290
0.0697346624070309 0.1271825634855852 29400.0000000000000000 0.0737869329891500 0.0510918458002023 0.0471386602637815
0.0696334416447215 0.1272078038119531 29500.0000000000000000 0.0738023399062279 0.0511917917512485 0.0471763224169885
0.0695812390353197 0.1271705521574979 29600.0000000000000000 0.0737912829825598 0.0512171764832195 0.0471961642542020
0.0695887845800672 0.1272197779341434 29700.0000000000000000 0.0738009138783439 0.0512264538954745 0.0471686391036905
0.0695664100437628 0.1271939276364554 29800.0000000000000000 0.0737864296530110 0.0512206371456825 0.0471647437861434
0.0695933157205994 0.1272223308540051 29900.0000000000000000 0.0737869801582733 0.0511863113554897 0.0471459627029992
0.0695027981715053 0.1271264181734034 30000.0000000000000000 0.0737537814031955 0.0512243743663394 0.0471615349015340
0.0694237612256128 0.1269960326182597 30100.0000000000000000 0.0737113707725862 0.0512116062711355 0.0472140829753367
0.0694586498982489 0.1271016657480595 30200.0000000000000000 0.0737384318289825 0.0512241231763408 0.0471692884932810
0.0696711725061882 0.1273054393472383 30300.0000000000000000 0.0738089036148487 0.0510839869680181 0.0471750156379502
0.0694490200453864 0.1271000415678812 30400.0000000000000000 0.0737219013661702 0.0512078567279147 0.0471306871234985
0.0694250067878129 0.1270617997422329 30500.0000000000000000 0.0737020339955184 0.0511974076810589 0.0471239217709691
0.0694306617929672 0.1270584242305729 30600.0000000000000000 0.0736919335467249 0.0511761816510149 0.0471024665123446
0.0693762831180610 0.1269689946632763 30700.0000000000000000 0.0736562477299013 0.0511711730899038 0.0471085400483639
0.0694097690556045 0.1269938116066698 30800.0000000000000000 0.0736584871531468 0.0511306394611448 0.0470997284891679
0.0693538773909197 0.1269758570932479 30900.0000000000000000 0.0736504240034029 0.0511729924152978 0.0470989691141462
0.0693615874147744 0.1269750318435322 31000.0000000000000000 0.0736431469872315 0.0511500143481248 0.0470859543424948
0.0689738577895967 0.1265260094630587 31100.0000000000000000 0.0735218134355193 0.0513944262148643 0.0471929602745574
0.0692916326370089 0.1269099026461076 31200.0000000000000000 0.0736157471061058 0.0511642732828422 0.0470971798584646
0.0693012946097706 0.1269318606883284 31300.0000000000000000 0.0736166383677529 0.0511541325404563 0.0470792656324561
0.0692856759872045 0.1268810598979397 31400.0000000000000000 0.0735935029776486 0.0511251337273039 0.0470821422981462
0.0693243344687976 0.1269768963577946 31500.0000000000000000 0.0736203658390501 0.0511279968206349 0.0470522357089732
0.0692286211586002 0.1268420315460725 31600.0000000000000000 0.0735728047361369 0.0511478960466193 0.0470726701932554
0.0692201617958488 0.1268832992130492 31700.0000000000000000 0.0735906113155971 0.0511711745949231 0.0470878096585673
0.0691914972107515 0.1268336156723850 31800.0000000000000000 0.0735668781991994 0.0511593859177283 0.0470830139959326
0.0691016198714143 0.1267936576544472 31900.0000000000000000 0.0735482752073271 0.0512667375761390 0.0470310857273080
0.0691636961935522 0.1267821462922681 32000.0000000000000000 0.0735402000483008 0.0511371957202763 0.0470777619871067
0.0691497607379444 0.1267257491514346 32100.0000000000000000 0.0735145653249288 0.0511088491959709 0.0470739022143654
0.0691289121156124 0.1267142550271835 32200.0000000000000000 0.0735097663975286 0.0511137746193349 0.0470821238279838
0.0690992257561431 0.1267188882200085 32300.0000000000000000 0.0735091107968842 0.0511384217519290 0.0470799074594561
0.0692787657585543 0.1269457739036887 32400.0000000000000000 0.0735783989445831 0.0510567037685693 0.0470323523475200
0.0690476883650399 0.1266761543553964 32500.0000000000000000 0.0734998776229546 0.0511413000347561 0.0471343677366259
0.0690403073748229 0.1266402645250116 32600.0000000000000000 0.0734728792849865 0.0511280190565393 0.0470829261835723
0.0688185000116186 0.1263849371446340 32700.0000000000000000 0.0733974220937337 0.0513040524660057 0.0470821987526766
0.0690637250024016 0.1267821185783579 32800.0000000000000000 0.0735191514949608 0.0511771352227809 0.0470536271763028
0.0690205756242169 0.1266629438964893 32900.0000000000000000 0.0734785233239676 0.0511366396887324 0.0470939340864317
0.0690762413188571 0.1267633179112198 33000.0000000000000000 0.0735057444456836 0.0511260055501940 0.0470574130024633
0.0690477979555617 0.1267267506324838 33100.0000000000000000 0.0734883521654008 0.0511256202015937 0.0470532398719639
0.0691244530716075 0.1266956372361699 33200.0000000000000000 0.0734704805104841 0.0510075932856027 0.0470542384485565
0.0690106059414074 0.1266890479936613 33300.0000000000000000 0.0734691345409521 0.0511318524172750 0.0470450318114646
0.0689757263489091 0.1266268331695795 33400.0000000000000000 0.0734496505957084 0.0511186560287289 0.0470773868356160
0.0690970831194772 0.1267297921308044 33500.0000000000000000 0.0734729462061138 0.0510440433416122 0.0470208662325614
0.0689218460293644 0.1264569221511618 33600.0000000000000000 0.0733822945544761 0.0510827006795573 0.0470677093578210
0.0688502043990550 0.1265435508614259 33700.0000000000000000 0.0734259148475919 0.0512070979993783 0.0471028061305083
0.0689116924116701 0.1265709545784162 33800.0000000000000000 0.0734198588340251 0.0511396351705216 0.0470571531754928
0.0688514212238094 0.1263311008849368 33900.0000000000000000 0.0733294639085987 0.0510738664833783 0.0470614670422704
0.0689003295589365 0.1267112643630372 34000.0000000000000000 0.0734835619016433 0.0512241669761881 0.0470984867084112
0.0689010891134952 0.1265864483802704 34100.0000000000000000 0.0734259791683166 0.0511297549664342 0.0470866242130664
0.0688495955702064 0.1265170192834672 34200.0000000000000000 0.0734031996120038 0.0511412387325766 0.0471049448617650
0.0687959244018479 0.1263689631751656 34300.0000000000000000 0.0733478729387848 0.0511209686141444 0.0471056355639813
0.0688786340875635 0.1266179830561291 34400.0000000000000000 0.0734386660809806 0.0511449793520823 0.0471130678281475
0.0688660407082128 0.1265390444261228 34500.0000000000000000 0.0733949931572526 0.0511294368877311 0.0470454506069436
0.0686874072230041 0.1263423380387548 34600.0000000000000000 0.0733494358875453 0.0512169781365575 0.0471510201518650
0.0688242985088483 0.1264660034603361 34700.0000000000000000 0.0733731930466922 0.0511137954285556 0.0470886747890291
0.0688706779197732 0.1265578997039384 34800.0000000000000000 0.0734081268200478 0.0510964327243273 0.0471074969321525
0.0687974581645047 0.1265271264820036 34900.0000000000000000 0.0734011230369183 0.0511561236035014 0.0471237838976636
0.0687396058812257 0.1264209663353066 35000.0000000000000000 0.0733703137032043 0.0511521800846373 0.0471685025116474
0.0688140464922233 0.1264951000499186 35100.0000000000000000 0.0733897615172008 0.0511068530467958 0.0471430464798656
0.0687732468674432 0.1265506000804649 35200.0000000000000000 0.0734120614406627 0.0511974131275307 0.0471269856872120
0.0688887231253920 0.1265152990696138 35300.0000000000000000 0.0733938708929752 0.0510232486586083 0.0471482127182866
0.0686790673413415 0.1263321259250119 35400.0000000000000000 0.0733381319957426 0.0511639683104323 0.0471773664061848
0.0687812921994505 0.1265252671999180 35500.0000000000000000 0.0733962167595750 0.0511501948574501 0.0471281127814814
0.0687571240565260 0.1264938282148001 35600.0000000000000000 0.0733848559024034 0.0511566795843953 0.0471317917538922
0.0687303240485680 0.1264155033877862 35700.0000000000000000 0.0733546853013932 0.0511404545725829 0.0471324591966356
0.0687238271525673 0.1264826494326792 35800.0000000000000000 0.0733833674910591 0.0511857713887510 0.0471412219902390
0.0687528133144532 0.1265095977503988 35900.0000000000000000 0.0733892046964658 0.0511550270342169 0.0471393806867945
0.0687571237370279 0.1265502871424070 36000.0000000000000000 0.0733996816081864 0.0511814345912685 0.0471098809620422
0.0687803247411491 0.1265594110498255 36100.0000000000000000 0.0734080772305239 0.0511414637477400 0.0471511093833809
0.0686917993744043 0.1264413224496747 36200.0000000000000000 0.0733693785340828 0.0511773124662170 0.0471670798460351
0.0688165474729669 0.1265505853860004 36300.0000000000000000 0.0733978135021568 0.0510939176992986 0.0471302034503611
0.0686686555617120 0.1264460530483818 36400.0000000000000000 0.0733713663331413 0.0512039400846772 0.0471668166377942
0.0686353160717391 0.1263903686957559 36500.0000000000000000 0.0733622315374938 0.0511845418886157 0.0472386994938645
0.0689116454158437 0.1267235844514519 36600.0000000000000000 0.0734559273594088 0.0510825902113462 0.0471058893589933
0.0686751401705426 0.1264318471250377 36700.0000000000000000 0.0733679517283477 0.0511694017003538 0.0471954179174566
0.0686673811279743 0.1265394612329913 36800.0000000000000000 0.0734105373943386 0.0512342414176407 0.0472010657987480
0.0686655403486208 0.1264543450251087 36900.0000000000000000 0.0733794933478858 0.0511934747080605 0.0472046133097533
0.0686441077645744 0.1263516590087611 37000.0000000000000000 0.0733420908190399 0.0511453791254994 0.0472272173773247
0.0686001201409444 0.1264577879660815 37100.0000000000000000 0.0733953414210871 0.0512519143835878 0.0472715431937349
0.0686324670697273 0.1264589098123433 37200.0000000000000000 0.0733794510568302 0.0512231116694690 0.0472033156757813
0.0686322468787741 0.1264039850419573 37300.0000000000000000 0.0733605326054603 0.0511896590983257 0.0472162394027840
0.0685752992721949 0.1264906601809214 37400.0000000000000000 0.0733989258889791 0.0513188576566552 0.0472108864461449
0.0686458863103087 0.1265023654324948 37500.0000000000000000 0.0733976979649447 0.0512213825565584 0.0472211575604170
0.0686122268784350 0.1263989817356511 37600.0000000000000000 0.0733628190932105 0.0512010569775005 0.0472390107812554
0.0687259072183880 0.1266554968628587 37700.0000000000000000 0.0734426694593187 0.0512410678542432 0.0471482059017850
0.0685635336794185 0.1263713910328220 37800.0000000000000000 0.0733622894690726 0.0512443609293569 0.0472698722346932
0.0686067762581875 0.1264228284348334 37900.0000000000000000 0.0733842186901563 0.0511988735273308 0.0473083965402734
0.0685741433252042 0.1264862791328357 38000.0000000000000000 0.0734108168204862 0.0512829207026002 0.0472999241213048
0.0686374031265194 0.1264650029400374 38100.0000000000000000 0.0733858093632377 0.0511997238590684 0.0472411075273256
0.0685783236939084 0.1264113632116516 38200.0000000000000000 0.0733753840731395 0.0512354998415992 0.0472763495453989
0.0685374846536229 0.1262869748079924 38300.0000000000000000 0.0733451800194092 0.0511911927476027 0.0473650678684186
0.0685611922500761 0.1264098198700896 38400.0000000000000000 0.0733780750493062 0.0512491665571662 0.0472921215198927
0.0686437838040267 0.1265082702207682 38500.0000000000000000 0.0734099410842971 0.0512016317806032 0.0472860785317903
0.0684603017547239 0.1263621711328542 38600.0000000000000000 0.0733730998817438 0.0513442800044790 0.0473256466349182
0.0685317205240973 0.1263637828987547 38700.0000000000000000 0.0733747027936535 0.0512264246495031 0.0473768831022591
0.0685353937571829 0.1264240709692272 38800.0000000000000000 0.0733933975164681 0.0512796800243329 0.0473344453151294
0.0685319662949921 0.1264245643185948 38900.0000000000000000 0.0733903828667910 0.0512803489489080 0.0473246519046690
0.0686057523979874 0.1265012127302150 39000.0000000000000000 0.0734127889712817 0.0512428990638506 0.0473012916930737
0.0685838594980567 0.1265327632844962 39100.0000000000000000 0.0734306750217312 0.0512971314853605 0.0473089458190114
0.0684115763703597 0.1262483414404972 39200.0000000000000000 0.0733320245923842 0.0513417883794742 0.0473263921792055
0.0687435267228948 0.1267913588756308 39300.0000000000000000 0.0734963013514636 0.0512971908149485 0.0471531289923803
0.0685051037948290 0.1263516331213904 39400.0000000000000000 0.0733699238415318 0.0512804267174092 0.0473425317324986
0.0685263498933616 0.1264528146748949 39500.0000000000000000 0.0734096843963501 0.0512988160141386 0.0473607570030055
0.0684576758682241 0.1263948962608143 39600.0000000000000000 0.0733956093133402 0.0513514958531282 0.0473783692711944
0.0685371765039268 0.1264618887707851 39700.0000000000000000 0.0734116256338770 0.0512924622946818 0.0473549749661144
0.0685006616873795 0.1264456155509502 39800.0000000000000000 0.0734119225672886 0.0513262542627648 0.0473751587680597
0.0686146534172394 0.1265544796502442 39900.0000000000000000 0.0734694226967340 0.0512256302819422 0.0474829274375104
0.0685682995441464 0.1265453569991685 40000.0000000000000000 0.0734447833367630 0.0512982037704233 0.0473672730333139
0.0685163781329996 0.1264683676091121 40100.0000000000000000 0.0734213290792964 0.0513205513045379 0.0473800192705361
0.0684872169587403 0.1263397833336233 40200.0000000000000000 0.0733789742073833 0.0512863795027178 0.0474025170344518
0.0684521555125111 0.1264608983646209 40300.0000000000000000 0.0734339417486535 0.0513885502533371 0.0474341628641449
0.0685083652891031 0.1264716997318131 40400.0000000000000000 0.0734278225245709 0.0513304160502325 0.0474008090271349
0.0684282626796759 0.1263935306142740 40500.0000000000000000 0.0734053889719425 0.0513924553236313 0.0474073072701887
0.0685162566118215 0.1265464552178638 40600.0000000000000000 0.0734563137787787 0.0513693960009559 0.0473931472844737
0.0684157315238471 0.1261310184783047 40700.0000000000000000 0.0733247438133273 0.0512346747171104 0.0475175505340472
0.0683923259029175 0.1263614584071704 40800.0000000000000000 0.0734001768912915 0.0514137389078467 0.0474331843472316
0.0685071928297583 0.1265001796579840 40900.0000000000000000 0.0734424686429770 0.0513540012103999 0.0474085008737659
0.0685256740793290 0.1265229742319050 41000.0000000000000000 0.0734494467824879 0.0513469859485935 0.0474021528701238
0.0685021311817658 0.1264851076201450 41100.0000000000000000 0.0734403066362012 0.0513518100111401 0.0474221777317540
0.0685331823952504 0.1265827878304848 41200.0000000000000000 0.0734773863964529 0.0513707447360086 0.0474228306240677
0.0685829727932876 0.1265259813076154 41300.0000000000000000 0.0734460199038573 0.0513037107441109 0.0473714147704153
0.0684538819474670 0.1264624778159739 41400.0000000000000000 0.0734403690810815 0.0513984890593843 0.0474466275015008
0.0684178520412417 0.1263699154203646 41500.0000000000000000 0.0734193943450747 0.0513667308846356 0.0475230790340571
0.0684618796696228 0.1264546932361838 41600.0000000000000000 0.0734412164125693 0.0513873104519756 0.0474609822924951
0.0685026942231742 0.1265559578354776 41700.0000000000000000 0.0734720775578081 0.0514009874881666 0.0474286706844140
0.0684726762269687 0.1264965710335643 41800.0000000000000000 0.0734577062317169 0.0513917511109026 0.0474698265554322
0.0684769261966265 0.1265102044320513 41900.0000000000000000 0.0734641840136177 0.0513958924592663 0.0474737129665266
0.0684669321970640 0.1264824166660977 42000.0000000000000000 0.0734555096136380 0.0513932284149542 0.0474794611764361
0.0685110812156613 0.1265302382652730 42100.0000000000000000 0.0734708962931955 0.0513712012743485 0.0474710644174992
0.0684746865751080 0.1265087923810601 42200.0000000000000000 0.0734679427241204 0.0513995785542465 0.0474887133860671
0.0685408030581540 0.1267759119058650 42300.0000000000000000 0.0735499537001723 0.0515225867135394 0.0473605131231309
0.0685414528671846 0.1264485583639120 42400.0000000000000000 0.0734429122411581 0.0513186104195461 0.0474630273139897
0.0684148368565981 0.1264415643941195 42500.0000000000000000 0.0734496336544034 0.0514847817274137 0.0474573516394821
0.0686421268486969 0.1264612847364098 42600.0000000000000000 0.0734454961997283 0.0512387229019468 0.0474398503118597
0.0684277512943081 0.1264354911479272 42700.0000000000000000 0.0734616487851333 0.0513900912608418 0.0475932614374558
0.0684942382096089 0.1265430090031311 42800.0000000000000000 0.0734888709826704 0.0514045324407985 0.0475137042771431
0.0684449830039663 0.1265191227601743 42900.0000000000000000 0.0734857252775417 0.0514477806436993 0.0475310147023271
0.0684808716229150 0.1265524067188203 43000.0000000000000000 0.0734950245909143 0.0514276301410098 0.0475191898809122
0.0685329582223410 0.1263848737790851 43100.0000000000000000 0.0734300061925776 0.0513186674668751 0.0474835253020093
0.0684279402172955 0.1265186272700617 43200.0000000000000000 0.0734899696403844 0.0514764672268353 0.0475368438473453
0.0684426779106022 0.1263399039469887 43300.0000000000000000 0.0734319311315378 0.0513821896131629 0.0475629530553974
0.0685061931749630 0.1266305194357197 43400.0000000000000000 0.0735299559578365 0.0514429015621316 0.0475402096585318
0.0684922448128879 0.1266387765399032 43500.0000000000000000 0.0735302613024620 0.0514800389710077 0.0475099848860493
0.0684462629735139 0.1265413080771789 43600.0000000000000000 0.0735045124858151 0.0514691497420777 0.0475613291504898
0.0684640298243222 0.1265821947223446 43700.0000000000000000 0.0735186153961726 0.0514751354271757 0.0475531016108480
0.0684706409199499 0.1266004129974184 43800.0000000000000000 0.0735275476886891 0.0514781249579898 0.0475610118793984
0.0684741090409936 0.1265937276101806 43900.0000000000000000 0.0735259402992521 0.0514697820040371 0.0475661425417971
0.0684192471249884 0.1266807271614124 44000.0000000000000000 0.0735737581889135 0.0515723056835470 0.0476227527857060
0.0684657394141699 0.1265864890936142 44100.0000000000000000 0.0735240352125310 0.0514896383107806 0.0475542740315594
0.0684656469269405 0.1266939243858688 44200.0000000000000000 0.0735727370357501 0.0515356076072945 0.0475957692228968
0.0686660166616837 0.1268265272263377 44300.0000000000000000 0.0736172022324023 0.0514069039201115 0.0475693611214763
0.0684747930290558 0.1265623697143883 44400.0000000000000000 0.0735227596575684 0.0514671236564977 0.0475867522303319
0.0684889653522047 0.1266458413323790 44500.0000000000000000 0.0735507429181263 0.0514923337027426 0.0475758312851788
0.0684569210992546 0.1266007512727529 44600.0000000000000000 0.0735419864211520 0.0515093043154452 0.0476009689971551
0.0684461606841559 0.1266084460661131 44700.0000000000000000 0.0735498204692299 0.0515248721998860 0.0476198029267647
0.0684282692145993 0.1266226582732068 44800.0000000000000000 0.0735566355740102 0.0515525726883740 0.0476230421198607
0.0684651907674133 0.1266424651315996 44900.0000000000000000 0.0735618570046816 0.0515286296300094 0.0476111424897041
0.0684753550949078 0.1266295520368540 45000.0000000000000000 0.0735602691578957 0.0515071929186992 0.0476289765811218
0.0684286716589956 0.1266019661843207 45100.0000000000000000 0.0735527319559059 0.0515507376054437 0.0476295523748636
0.0685143271079471 0.1267187481285158 45200.0000000000000000 0.0735891391549983 0.0515255274243932 0.0475979539591371
0.0685366386217814 0.1265699589223942 45300.0000000000000000 0.0735369746966689 0.0514546652208637 0.0475866360216362
0.0684546220111043 0.1266312485612816 45400.0000000000000000 0.0735683166996585 0.0515448534903974 0.0476425427358509
0.0684400928140368 0.1266471982264502 45500.0000000000000000 0.0735745899699943 0.0515776188974110 0.0476334499420792
0.0684908727626761 0.1264548448680440 45600.0000000000000000 0.0735019298471156 0.0514776980086121 0.0475843037491301
0.0683452168538894 0.1264349118480093 45700.0000000000000000 0.0735250085172901 0.0515390106035595 0.0477808947637021
0.0684467212064786 0.1266246655956079 45800.0000000000000000 0.0735731496922331 0.0515653167889204 0.0476558951779254
0.0684621260443975 0.1266139229439190 45900.0000000000000000 0.0735674851145418 0.0515369751961057 0.0476569162737451
0.0684873304158898 0.1266954837776154 46000.0000000000000000 0.0736017429426356 0.0515558730112666 0.0476682845657706
0.0684983885990860 0.1267367847382517 46100.0000000000000000 0.0736135102690122 0.0515849029192098 0.0476339648195013
0.0685107699343352 0.1267775547608669 46200.0000000000000000 0.0736374442665383 0.0515715402748262 0.0476899120961251
0.0685871337015223 0.1269081788922659 46300.0000000000000000 0.0736703054217988 0.0516053824517441 0.0475805266416631
0.0684495293484423 0.1266405656070010 46400.0000000000000000 0.0735902779037539 0.0515808468612736 0.0476901697982988
0.0684592250087814 0.1266588705654912 46500.0000000000000000 0.0735980531308708 0.0515854974526146 0.0476886194965960
0.0684784125173410 0.1266308563940864 46600.0000000000000000 0.0735985950705094 0.0515404909429768 0.0477446204276333
0.0685101245226325 0.1267626083261477 46700.0000000000000000 0.0736337728006418 0.0515993473421400 0.0476630110116470
0.0683796290416113 0.1263948844700742 46800.0000000000000000 0.0735171471633707 0.0515740139341585 0.0477200612076388
0.0684846255125181 0.1266581942566216 46900.0000000000000000 0.0736004944481952 0.0515907698116430 0.0476683882119981
0.0684874978154892 0.1267529073016510 47000.0000000000000000 0.0736437328425410 0.0515995413012203 0.0477349849518034
0.0684639769968463 0.1266928587287297 47100.0000000000000000 0.0736230381742834 0.0515994872613151 0.0477358297102426
0.0684546492757723 0.1266848588900948 47200.0000000000000000 0.0736223875420234 0.0516222287594915 0.0477278132427350
0.0684855724100050 0.1267329043120189 47300.0000000000000000 0.0736384524302890 0.0516170033659896 0.0477183296331424
0.0685006357124921 0.1266233439904058 47400.0000000000000000 0.0736007150929154 0.0515712705791090 0.0477076100896546
0.0685782655719386 0.1266615935239358 47500.0000000000000000 0.0736067152671673 0.0514970373138488 0.0476899646589462
0.0685661705561813 0.1268876621447186 47600.0000000000000000 0.0736892915452680 0.0516391386434627 0.0476641948367096
0.0684535620558902 0.1266871460979336 47700.0000000000000000 0.0736338381100542 0.0516395045245460 0.0477551397618469
0.0683656692942334 0.1267130846075241 47800.0000000000000000 0.0736465996798223 0.0517982233026780 0.0477094215148535
0.0684834097481678 0.1265558153909972 47900.0000000000000000 0.0735912046292943 0.0515720052159430 0.0477535881620691
0.0684532308954624 0.1266947954032824 48000.0000000000000000 0.0736435577366385 0.0516470828509569 0.0477791217968522
0.0684906324093582 0.1267514275786134 48100.0000000000000000 0.0736616716213019 0.0516440367856555 0.0477605897115807
0.0684718284653784 0.1267089821891912 48200.0000000000000000 0.0736491273068967 0.0516462983415777 0.0477694002314393
0.0684674922601669 0.1267555295570156 48300.0000000000000000 0.0736650486981052 0.0516909229865353 0.0477462499887028
0.0685153101108593 0.1267776483852764 48400.0000000000000000 0.0736719746168087 0.0516484314683110 0.0477465085027881
0.0684634078773901 0.1266163948943907 48500.0000000000000000 0.0736246559913196 0.0516271463609529 0.0477916748325448
0.0684399944958968 0.1265477039198515 48600.0000000000000000 0.0735960222899545 0.0516354457944791 0.0477609449495904
0.0685742410250840 0.1268744406916703 48700.0000000000000000 0.0737154086919804 0.0516516492783710 0.0477613037727964
0.0684878081600219 0.1267593116852966 48800.0000000000000000 0.0736818228587539 0.0516672137248364 0.0478129578648605
0.0685558767884269 0.1267628088678283 48900.0000000000000000 0.0736803164744187 0.0516225513854497 0.0477800288559701
0.0685610967389782 0.1267772310380849 49000.0000000000000000 0.0736923619761810 0.0516098748236848 0.0478212453039762
0.0684731519540699 0.1267681642518980 49100.0000000000000000 0.0736906738581711 0.0516980588552801 0.0478233203714364
0.0684165631014594 0.1268683831470180 49200.0000000000000000 0.0737452163463439 0.0517938720324075 0.0479020471044906
0.0684916771435962 0.1267893981784495 49300.0000000000000000 0.0737012699792955 0.0516980767619614 0.0478259278331749
0.0684474116560175 0.1265997122564221 49400.0000000000000000 0.0736371613517623 0.0516790097189668 0.0478225117756428
0.0684600771507940 0.1267536894024798 49500.0000000000000000 0.0736978549276442 0.0517121808316037 0.0478654723256994
0.0684958298500290 0.1267759762300709 49600.0000000000000000 0.0737027067918001 0.0516896050569393 0.0478494160301613
0.0685186468565016 0.1267609278668869 49700.0000000000000000 0.0737120883043471 0.0516386689074399 0.0479301095865603
0.0685119328162570 0.1268324558937909 49800.0000000000000000 0.0737294728432841 0.0517094861954437 0.0478640164676448
0.0685424359480656 0.1268410149633224 49900.0000000000000000 0.0737350542020357 0.0516763260290573 0.0478804398676977
0.0685263596207921 0.1268650016949895 50000.0000000000000000 0.0737383130077335 0.0517263098737182 0.0478355808414342


==> figures/parametric_shape_inference/cylinder5/pinn/loss_history_50000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren shape_params signed_distance solid_interface steps total_temperature
0.2568781971931458 0.2294298410415649 0.0175468195229769 0.0093367379158735 0.0005648055230267 0.0000000000000000 1530.8562011718750000 44.3596267700195312 0.0000000000000000 0.0000000000000000 0.0008211535750888 0.0000000000000000 0.1167324706912041
0.1483997106552124 0.1111929416656494 0.0106925573199987 0.0263316836208105 0.0001825183571782 0.0000000000000000 973.0016479492187500 43.6366653442382812 0.0000000000000000 0.0000000000000000 1.4599884748458862 100.0000000000000000 0.1313681602478027
8.0362911224365234 6.6070637702941895 0.1076647117733955 1.3077647686004639 0.0137978754937649 0.0000000000000000 184.6140289306640625 42.8125839233398438 0.0000000000000000 0.0000000000000000 25.6208763122558594 200.0000000000000000 0.3088125288486481
4.2218799591064453 3.4221491813659668 0.0600044019520283 0.7260447144508362 0.0136813754215837 0.0000000000000000 179.2749938964843750 42.9072265625000000 0.0000000000000000 0.0000000000000000 24.7618980407714844 300.0000000000000000 0.3039300143718719
3.0165011882781982 2.4083116054534912 0.0444190576672554 0.5469326972961426 0.0168378595262766 0.0000000000000000 176.0826110839843750 42.8516082763671875 0.0000000000000000 0.0000000000000000 25.2379512786865234 400.0000000000000000 0.3329863846302032
2.6228783130645752 2.0814197063446045 0.0391795784235001 0.4773949384689331 0.0248840041458607 0.0000000000000000 169.8062438964843750 42.6866607666015625 0.0000000000000000 0.0000000000000000 26.4003524780273438 500.0000000000000000 0.4262619018554688
2.9791100025177002 2.3627328872680664 0.0474565774202347 0.5158693790435791 0.0530512705445290 0.0000000000000000 159.0310363769531250 42.3105545043945312 0.0000000000000000 0.0000000000000000 28.3447608947753906 600.0000000000000000 0.5845551490783691
4.6143231391906738 3.5976350307464600 0.0880574285984039 0.7828583121299744 0.1457726061344147 0.0000000000000000 142.7648315429687500 41.5575180053710938 0.0000000000000000 0.0000000000000000 30.0398387908935547 700.0000000000000000 0.7476192712783813
7.9492926597595215 6.0082116127014160 0.1868388205766678 1.3703107833862305 0.3839316070079803 0.0000000000000000 119.6413574218750000 40.5545997619628906 0.0000000000000000 0.0000000000000000 30.2378692626953125 800.0000000000000000 0.7835210561752319
10.3071718215942383 7.4379673004150391 0.3062951862812042 1.7702329158782959 0.7926757931709290 0.0000000000000000 94.0276031494140625 39.5649948120117188 0.0000000000000000 0.0000000000000000 28.8571453094482422 900.0000000000000000 0.7044521570205688
9.7590618133544922 6.3507165908813477 0.3911338448524475 1.6032353639602661 1.4139758348464966 0.0000000000000000 68.0651626586914062 38.2481689453125000 0.0000000000000000 0.0000000000000000 25.6470012664794922 1000.0000000000000000 0.6605049371719360
7.8956136703491211 4.3564715385437012 0.3573147952556610 0.9998007416725159 2.1820271015167236 0.0000000000000000 46.7836494445800781 37.1726722717285156 0.0000000000000000 0.0000000000000000 20.3597698211669922 1100.0000000000000000 0.7734553813934326
6.3542995452880859 2.7692916393280029 0.2487951517105103 0.6771895289421082 2.6590228080749512 0.0000000000000000 34.1381149291992188 36.3754043579101562 0.0000000000000000 0.0000000000000000 15.0890588760375977 1200.0000000000000000 0.9533165693283081
5.9494733810424805 2.2215578556060791 0.1942955851554871 0.7351342439651489 2.7984859943389893 0.0000000000000000 25.2849845886230469 34.7364540100097656 0.0000000000000000 0.0000000000000000 10.4923200607299805 1300.0000000000000000 1.1504484415054321
5.9677386283874512 2.1261110305786133 0.1656455695629120 0.8982736468315125 2.7777082920074463 0.0000000000000000 18.8031139373779297 32.8809661865234375 0.0000000000000000 0.0000000000000000 6.7384014129638672 1400.0000000000000000 1.0916149616241455
5.9393777847290039 2.0340905189514160 0.1428718268871307 1.0472954511642456 2.7151200771331787 0.0000000000000000 14.7980175018310547 32.0560264587402344 0.0000000000000000 0.0000000000000000 4.3693265914916992 1500.0000000000000000 0.9017634391784668
5.9559221267700195 2.0678079128265381 0.1321490556001663 1.1693532466888428 2.5866119861602783 0.0000000000000000 12.3521509170532227 31.2450447082519531 0.0000000000000000 0.0000000000000000 3.1156947612762451 1600.0000000000000000 0.7816398143768311
5.8016285896301270 1.9948475360870361 0.1302472949028015 1.2625678777694702 2.4139657020568848 0.0000000000000000 10.7588872909545898 30.2630844116210938 0.0000000000000000 0.0000000000000000 2.3744468688964844 1700.0000000000000000 0.7264990806579590
5.4743676185607910 1.7693212032318115 0.1389495283365250 1.3462200164794922 2.2198767662048340 0.0000000000000000 9.6359233856201172 29.0074081420898438 0.0000000000000000 0.0000000000000000 1.8589242696762085 1800.0000000000000000 0.7306003570556641
5.1850223541259766 1.5480706691741943 0.1530169993638992 1.4182565212249756 2.0656783580780029 0.0000000000000000 8.5840721130371094 27.5023250579833984 0.0000000000000000 0.0000000000000000 1.4585922956466675 1900.0000000000000000 0.7871199846267700
5.0424818992614746 1.4230388402938843 0.1606071889400482 1.4985728263854980 1.9602628946304321 0.0000000000000000 7.5974431037902832 26.3940677642822266 0.0000000000000000 0.0000000000000000 1.1498965024948120 2000.0000000000000000 0.8184949755668640
4.9724168777465820 1.3687745332717896 0.1638521850109100 1.5368021726608276 1.9029879570007324 0.0000000000000000 6.7143297195434570 25.4083766937255859 0.0000000000000000 0.0000000000000000 0.9474691748619080 2100.0000000000000000 0.8363510370254517
4.9361839294433594 1.3243318796157837 0.1671027839183807 1.5573163032531738 1.8874329328536987 0.0000000000000000 5.9144878387451172 24.4239978790283203 0.0000000000000000 0.0000000000000000 0.8037516474723816 2200.0000000000000000 0.8547394275665283
4.9066591262817383 1.2759298086166382 0.1717123240232468 1.5688651800155640 1.8901520967483521 0.0000000000000000 5.2011880874633789 23.3925685882568359 0.0000000000000000 0.0000000000000000 0.7019522786140442 2300.0000000000000000 0.8655720353126526
4.8475770950317383 1.2117514610290527 0.1795808374881744 1.5742468833923340 1.8819983005523682 0.0000000000000000 4.5714635848999023 22.3227672576904297 0.0000000000000000 0.0000000000000000 0.6318795680999756 2400.0000000000000000 0.8643626570701599
4.7522230148315430 1.1414065361022949 0.1927938312292099 1.5719277858734131 1.8460949659347534 0.0000000000000000 4.0338931083679199 21.1987056732177734 0.0000000000000000 0.0000000000000000 0.5814642906188965 2500.0000000000000000 0.8550898432731628
4.6404962539672852 1.0987427234649658 0.2114686816930771 1.5577480792999268 1.7725366353988647 0.0000000000000000 3.5697054862976074 20.0209159851074219 0.0000000000000000 0.0000000000000000 0.5381498932838440 2600.0000000000000000 0.8527982234954834
4.5483293533325195 1.1091748476028442 0.2319036424160004 1.5404185056686401 1.6668326854705811 0.0000000000000000 3.1691370010375977 18.7811012268066406 0.0000000000000000 0.0000000000000000 0.4902748763561249 2700.0000000000000000 0.8696941137313843
4.5006899833679199 1.1680740118026733 0.2509218752384186 1.5182538032531738 1.5634402036666870 0.0000000000000000 2.8399255275726318 17.4361457824707031 0.0000000000000000 0.0000000000000000 0.4422008097171783 2800.0000000000000000 0.9071457982063293
4.5151047706604004 1.2656587362289429 0.2820095419883728 1.4926458597183228 1.4747905731201172 0.0000000000000000 2.6443808078765869 15.7004308700561523 0.0000000000000000 0.0000000000000000 0.3996211886405945 2900.0000000000000000 0.9985771179199219
4.5766239166259766 1.3649075031280518 0.3141927123069763 1.4652444124221802 1.4322791099548340 0.0000000000000000 2.4394023418426514 13.6896715164184570 0.0000000000000000 0.0000000000000000 0.3706206679344177 3000.0000000000000000 1.1269662380218506
4.5982041358947754 1.4125272035598755 0.3326311707496643 1.4515823125839233 1.4014636278152466 0.0000000000000000 2.2201120853424072 11.6634635925292969 0.0000000000000000 0.0000000000000000 0.3398139476776123 3100.0000000000000000 1.2348476648330688
4.5904870033264160 1.4192622900009155 0.3510560393333435 1.4565254449844360 1.3636431694030762 0.0000000000000000 2.0420236587524414 9.6727991104125977 0.0000000000000000 0.0000000000000000 0.2951963841915131 3200.0000000000000000 1.3295810222625732
4.4981708526611328 1.3664429187774658 0.3574701547622681 1.4539489746093750 1.3203085660934448 0.0000000000000000 1.8464326858520508 8.0761280059814453 0.0000000000000000 0.0000000000000000 0.2559679746627808 3300.0000000000000000 1.3690217733383179
4.3183536529541016 1.2879035472869873 0.3474201560020447 1.4298098087310791 1.2532202005386353 0.0000000000000000 1.6626170873641968 6.9586229324340820 0.0000000000000000 0.0000000000000000 0.2222482413053513 3400.0000000000000000 1.3358619213104248
4.0996422767639160 1.2085348367691040 0.3275009989738464 1.3833470344543457 1.1802593469619751 0.0000000000000000 1.4973969459533691 6.1449189186096191 0.0000000000000000 0.0000000000000000 0.1932214647531509 3500.0000000000000000 1.2614371776580811
3.8703966140747070 1.1341525316238403 0.3017818629741669 1.3232389688491821 1.1112233400344849 0.0000000000000000 1.3450647592544556 5.4986424446105957 0.0000000000000000 0.0000000000000000 0.1633507311344147 3600.0000000000000000 1.1689426898956299
3.6426036357879639 1.0598441362380981 0.2737935185432434 1.2609448432922363 1.0480210781097412 0.0000000000000000 1.2056235074996948 4.9185414314270020 0.0000000000000000 0.0000000000000000 0.1313070356845856 3700.0000000000000000 1.0789850950241089
3.4339625835418701 0.9916422963142395 0.2457823902368546 1.2072252035140991 0.9893127083778381 0.0000000000000000 1.0776906013488770 4.3220024108886719 0.0000000000000000 0.0000000000000000 0.1013457253575325 3800.0000000000000000 1.0029011964797974
3.2589993476867676 0.9343897700309753 0.2194378376007080 1.1742124557495117 0.9309591650962830 0.0000000000000000 0.9688087701797485 3.6259198188781738 0.0000000000000000 0.0000000000000000 0.0772148072719574 3900.0000000000000000 0.9497146010398865
3.0793929100036621 0.8586707115173340 0.2000758647918701 1.1516485214233398 0.8689978122711182 0.0000000000000000 0.8843910694122314 2.9942398071289062 0.0000000000000000 0.0000000000000000 0.0597219876945019 4000.0000000000000000 0.9121707677841187
2.9000458717346191 0.7788109183311462 0.1809718161821365 1.1311691999435425 0.8090940117835999 0.0000000000000000 0.8222687244415283 2.4822609424591064 0.0000000000000000 0.0000000000000000 0.0464839935302734 4100.0000000000000000 0.8642835617065430
2.7343115806579590 0.7000247836112976 0.1655725687742233 1.1120116710662842 0.7567024827003479 0.0000000000000000 0.7620630264282227 2.0748059749603271 0.0000000000000000 0.0000000000000000 0.0376420840620995 4200.0000000000000000 0.8146336078643799
2.5882327556610107 0.6334755420684814 0.1531160771846771 1.0908527374267578 0.7107884287834167 0.0000000000000000 0.7104896903038025 1.7736327648162842 0.0000000000000000 0.0000000000000000 0.0314149968326092 4300.0000000000000000 0.7604050040245056
2.4624459743499756 0.5803335309028625 0.1429463475942612 1.0680309534072876 0.6711352467536926 0.0000000000000000 0.6638340950012207 1.5519305467605591 0.0000000000000000 0.0000000000000000 0.0271118823438883 4400.0000000000000000 0.7050005197525024
2.3540897369384766 0.5388282537460327 0.1343517601490021 1.0442312955856323 0.6366785168647766 0.0000000000000000 0.6212450265884399 1.3864210844039917 0.0000000000000000 0.0000000000000000 0.0238654203712940 4500.0000000000000000 0.6496995091438293
2.2600502967834473 0.5061243772506714 0.1269794851541519 1.0204430818557739 0.6065034866333008 0.0000000000000000 0.5823862552642822 1.2577255964279175 0.0000000000000000 0.0000000000000000 0.0211595445871353 4600.0000000000000000 0.5965790152549744
2.1779263019561768 0.4795912504196167 0.1206487342715263 0.9975310564041138 0.5801553130149841 0.0000000000000000 0.5468807220458984 1.1523209810256958 0.0000000000000000 0.0000000000000000 0.0188542529940605 4700.0000000000000000 0.5474544763565063
2.1058847904205322 0.4571384787559509 0.1151692718267441 0.9760870933532715 0.5574898123741150 0.0000000000000000 0.5144106149673462 1.0618193149566650 0.0000000000000000 0.0000000000000000 0.0169922299683094 4800.0000000000000000 0.5032734870910645
2.0423281192779541 0.4372823536396027 0.1103559881448746 0.9563120603561401 0.5383777022361755 0.0000000000000000 0.4846551418304443 0.9813630580902100 0.0000000000000000 0.0000000000000000 0.0156179014593363 4900.0000000000000000 0.4642652273178101
1.9859127998352051 0.4192616641521454 0.1060410439968109 0.9380671977996826 0.5225429534912109 0.0000000000000000 0.4570511877536774 0.9073386788368225 0.0000000000000000 0.0000000000000000 0.0147041976451874 5000.0000000000000000 0.4300666451454163
1.9363589286804199 0.4034500122070312 0.1021247357130051 0.9209555983543396 0.5098285079002380 0.0000000000000000 0.4312981367111206 0.8311727046966553 0.0000000000000000 0.0000000000000000 0.0142207443714142 5100.0000000000000000 0.3999552726745605
1.8919498920440674 0.3874944448471069 0.0987457782030106 0.9067075252532959 0.4990022778511047 0.0000000000000000 0.4082280099391937 0.7509090900421143 0.0000000000000000 0.0000000000000000 0.0141607755795121 5200.0000000000000000 0.3734017610549927
1.8487224578857422 0.3727722764015198 0.0961203053593636 0.8896593451499939 0.4901705086231232 0.0000000000000000 0.3872265815734863 0.6789280176162720 0.0000000000000000 0.0000000000000000 0.0143996728584170 5300.0000000000000000 0.3495958447456360
1.8070471286773682 0.3566080033779144 0.0935135409235954 0.8749466538429260 0.4819789528846741 0.0000000000000000 0.3674709796905518 0.6166574954986572 0.0000000000000000 0.0000000000000000 0.0148056298494339 5400.0000000000000000 0.3278708755970001
1.7673764228820801 0.3418289422988892 0.0911680459976196 0.8596461415290833 0.4747333824634552 0.0000000000000000 0.3494723439216614 0.5617230534553528 0.0000000000000000 0.0000000000000000 0.0153463277965784 5500.0000000000000000 0.3081990778446198
1.7309929132461548 0.3276148736476898 0.0888837575912476 0.8462144732475281 0.4682798385620117 0.0000000000000000 0.3324647545814514 0.5133343338966370 0.0000000000000000 0.0000000000000000 0.0159298535436392 5600.0000000000000000 0.2897637486457825
1.6972252130508423 0.3144244551658630 0.0866904258728027 0.8336143493652344 0.4624959230422974 0.0000000000000000 0.3165298700332642 0.4723607003688812 0.0000000000000000 0.0000000000000000 0.0166200157254934 5700.0000000000000000 0.2731066942214966
1.6660503149032593 0.3026663661003113 0.0847034007310867 0.8213680386543274 0.4573124945163727 0.0000000000000000 0.3019510507583618 0.4383162260055542 0.0000000000000000 0.0000000000000000 0.0173313673585653 5800.0000000000000000 0.2581238150596619
1.6375458240509033 0.2912641763687134 0.0827827379107475 0.8110882043838501 0.4524107277393341 0.0000000000000000 0.2884246706962585 0.4101196229457855 0.0000000000000000 0.0000000000000000 0.0180184766650200 5900.0000000000000000 0.2445785552263260
1.6115522384643555 0.2801831364631653 0.0809281840920448 0.8028588294982910 0.4475821852684021 0.0000000000000000 0.2760553658008575 0.3867501616477966 0.0000000000000000 0.0000000000000000 0.0186533983796835 6000.0000000000000000 0.2323640137910843
1.5867006778717041 0.2718389034271240 0.0794807970523834 0.7920604944229126 0.4433205127716064 0.0000000000000000 0.2654583156108856 0.3674242198467255 0.0000000000000000 0.0000000000000000 0.0192706361413002 6100.0000000000000000 0.2215004861354828
1.5630406141281128 0.2629131674766541 0.0780504941940308 0.7833270430564880 0.4387499094009399 0.0000000000000000 0.2556528747081757 0.3509092628955841 0.0000000000000000 0.0000000000000000 0.0197847634553909 6200.0000000000000000 0.2117320299148560
1.5401251316070557 0.2553966343402863 0.0768608599901199 0.7736165523529053 0.4342510402202606 0.0000000000000000 0.2473585605621338 0.3364894092082977 0.0000000000000000 0.0000000000000000 0.0202288664877415 6300.0000000000000000 0.2030628323554993
1.5190541744232178 0.2465019524097443 0.0756367892026901 0.7674860954284668 0.4294293224811554 0.0000000000000000 0.2390079945325851 0.3240270018577576 0.0000000000000000 0.0000000000000000 0.0205984171479940 6400.0000000000000000 0.1954740136861801
1.4981454610824585 0.2393113225698471 0.0746833682060242 0.7594121098518372 0.4247386753559113 0.0000000000000000 0.2317387610673904 0.3128061294555664 0.0000000000000000 0.0000000000000000 0.0209089983254671 6500.0000000000000000 0.1886240839958191
1.4779303073883057 0.2314111441373825 0.0736474394798279 0.7529537677764893 0.4199179112911224 0.0000000000000000 0.2253606319427490 0.3026576936244965 0.0000000000000000 0.0000000000000000 0.0211520548909903 6600.0000000000000000 0.1825171262025833
1.4585608243942261 0.2241865098476410 0.0727845951914787 0.7465062737464905 0.4150834381580353 0.0000000000000000 0.2193481028079987 0.2934720218181610 0.0000000000000000 0.0000000000000000 0.0213655717670918 6700.0000000000000000 0.1771650463342667
1.4399232864379883 0.2240501493215561 0.0725088119506836 0.7323713302612305 0.4109929203987122 0.0000000000000000 0.2169924974441528 0.2848925590515137 0.0000000000000000 0.0000000000000000 0.0215745326131582 6800.0000000000000000 0.1722296029329300
1.4210357666015625 0.2111241072416306 0.0713179707527161 0.7331085205078125 0.4054851531982422 0.0000000000000000 0.2088257372379303 0.2771337926387787 0.0000000000000000 0.0000000000000000 0.0217105187475681 6900.0000000000000000 0.1680805832147598
1.4031648635864258 0.2052747309207916 0.0706844553351402 0.7264685630798340 0.4007370769977570 0.0000000000000000 0.2039360851049423 0.2698331475257874 0.0000000000000000 0.0000000000000000 0.0218659657984972 7000.0000000000000000 0.1641623824834824
1.3856253623962402 0.1994332671165466 0.0700320973992348 0.7202022671699524 0.3959577679634094 0.0000000000000000 0.1996468007564545 0.2629691958427429 0.0000000000000000 0.0000000000000000 0.0219884701073170 7100.0000000000000000 0.1606769561767578
1.3690588474273682 0.1946674287319183 0.0695444494485855 0.7135966420173645 0.3912503123283386 0.0000000000000000 0.1948910504579544 0.2565884292125702 0.0000000000000000 0.0000000000000000 0.0221513472497463 7200.0000000000000000 0.1574700623750687
1.3528525829315186 0.1875925213098526 0.0687372535467148 0.7102241516113281 0.3862986266613007 0.0000000000000000 0.1906425505876541 0.2504900693893433 0.0000000000000000 0.0000000000000000 0.0222405064851046 7300.0000000000000000 0.1546073257923126
1.3367609977722168 0.1840258836746216 0.0683219954371452 0.7026311755180359 0.3817819654941559 0.0000000000000000 0.1869085878133774 0.2448483407497406 0.0000000000000000 0.0000000000000000 0.0223852340131998 7400.0000000000000000 0.1518986970186234
1.3212151527404785 0.1794319003820419 0.0677618905901909 0.6968573927879333 0.3771639466285706 0.0000000000000000 0.1833284944295883 0.2394244968891144 0.0000000000000000 0.0000000000000000 0.0225021503865719 7500.0000000000000000 0.1494283676147461
1.3064746856689453 0.1754233092069626 0.0672800466418266 0.6911600828170776 0.3726113140583038 0.0000000000000000 0.1795231550931931 0.2344032824039459 0.0000000000000000 0.0000000000000000 0.0226430054754019 7600.0000000000000000 0.1470912247896194
1.2930777072906494 0.1716473400592804 0.0668024793267250 0.6863871812820435 0.3682407140731812 0.0000000000000000 0.1753381192684174 0.2296406626701355 0.0000000000000000 0.0000000000000000 0.0228223539888859 7700.0000000000000000 0.1448801159858704
1.2797781229019165 0.1628147065639496 0.0656141042709351 0.6881193518638611 0.3632299602031708 0.0000000000000000 0.1735762506723404 0.2249358594417572 0.0000000000000000 0.0000000000000000 0.0227221120148897 7800.0000000000000000 0.1430399119853973
1.2654036283493042 0.1653637140989304 0.0659297779202461 0.6744683384895325 0.3596418201923370 0.0000000000000000 0.1689129769802094 0.2208329886198044 0.0000000000000000 0.0000000000000000 0.0231192987412214 7900.0000000000000000 0.1406125426292419
1.2518742084503174 0.1676024198532104 0.0658304318785667 0.6626402139663696 0.3558011651039124 0.0000000000000000 0.1690832674503326 0.2165180593729019 0.0000000000000000 0.0000000000000000 0.0233093332499266 8000.0000000000000000 0.1383940279483795
1.2392331361770630 0.1601927280426025 0.0651002004742622 0.6622499227523804 0.3516903221607208 0.0000000000000000 0.1638696342706680 0.2125119715929031 0.0000000000000000 0.0000000000000000 0.0234976429492235 8100.0000000000000000 0.1365089267492294
1.2273963689804077 0.1569604128599167 0.0646651312708855 0.6580364108085632 0.3477344810962677 0.0000000000000000 0.1608061194419861 0.2086205333471298 0.0000000000000000 0.0000000000000000 0.0237034577876329 8200.0000000000000000 0.1345463544130325
1.2157837152481079 0.1562972962856293 0.0644749850034714 0.6509091854095459 0.3441022336483002 0.0000000000000000 0.1581538766622543 0.2048508375883102 0.0000000000000000 0.0000000000000000 0.0239975303411484 8300.0000000000000000 0.1324906796216965
1.2044210433959961 0.1552519202232361 0.0642396509647369 0.6444645524024963 0.3404648900032043 0.0000000000000000 0.1558039784431458 0.2011133581399918 0.0000000000000000 0.0000000000000000 0.0242763441056013 8400.0000000000000000 0.1304804682731628
1.1936776638031006 0.1529858559370041 0.0638955831527710 0.6398348808288574 0.3369612991809845 0.0000000000000000 0.1532316952943802 0.1973884403705597 0.0000000000000000 0.0000000000000000 0.0246029868721962 8500.0000000000000000 0.1285840272903442
1.1831457614898682 0.1509841084480286 0.0635904371738434 0.6351323127746582 0.3334389328956604 0.0000000000000000 0.1509840190410614 0.1937691569328308 0.0000000000000000 0.0000000000000000 0.0249150693416595 8600.0000000000000000 0.1267642527818680
1.1767760515213013 0.1531687229871750 0.0634220540523529 0.6294910311698914 0.3306942284107208 0.0000000000000000 0.1504440903663635 0.1906125992536545 0.0000000000000000 0.0000000000000000 0.0256179682910442 8700.0000000000000000 0.1249512434005737
1.1634266376495361 0.1537995785474777 0.0636359229683876 0.6189715862274170 0.3270195126533508 0.0000000000000000 0.1470981985330582 0.1866504102945328 0.0000000000000000 0.0000000000000000 0.0258382670581341 8800.0000000000000000 0.1229541748762131
1.1533313989639282 0.1487342268228531 0.0631239488720894 0.6178926229476929 0.3235806226730347 0.0000000000000000 0.1446400135755539 0.1830590367317200 0.0000000000000000 0.0000000000000000 0.0261403676122427 8900.0000000000000000 0.1214737743139267
1.1430504322052002 0.1501127332448959 0.0631463453173637 0.6095040440559387 0.3202872872352600 0.0000000000000000 0.1440184414386749 0.1795302033424377 0.0000000000000000 0.0000000000000000 0.0265438202768564 9000.0000000000000000 0.1196940988302231
1.1339668035507202 0.1434061080217361 0.0625210180878639 0.6111844778060913 0.3168551623821259 0.0000000000000000 0.1407303214073181 0.1760810017585754 0.0000000000000000 0.0000000000000000 0.0268324874341488 9100.0000000000000000 0.1185086145997047
1.1250314712524414 0.1441055089235306 0.0624409951269627 0.6047440171241760 0.3137409389019012 0.0000000000000000 0.1393924057483673 0.1728768348693848 0.0000000000000000 0.0000000000000000 0.0273293536156416 9200.0000000000000000 0.1169903054833412
1.1140506267547607 0.1423408091068268 0.0623174533247948 0.5988843441009521 0.3105079829692841 0.0000000000000000 0.1380924582481384 0.1693458706140518 0.0000000000000000 0.0000000000000000 0.0277245994657278 9300.0000000000000000 0.1155315190553665
1.1048265695571899 0.1400294154882431 0.0620712302625179 0.5953295230865479 0.3073963820934296 0.0000000000000000 0.1361563503742218 0.1661414653062820 0.0000000000000000 0.0000000000000000 0.0281472615897655 9400.0000000000000000 0.1142871528863907
1.0955853462219238 0.1391406506299973 0.0619508475065231 0.5901024341583252 0.3043914437294006 0.0000000000000000 0.1345906257629395 0.1630976349115372 0.0000000000000000 0.0000000000000000 0.0286054816097021 9500.0000000000000000 0.1130309775471687
1.0864999294281006 0.1404431909322739 0.0619776546955109 0.5825318694114685 0.3015471994876862 0.0000000000000000 0.1336437910795212 0.1602054387331009 0.0000000000000000 0.0000000000000000 0.0291971322149038 9600.0000000000000000 0.1117048934102058
1.0770637989044189 0.1368916183710098 0.0617057867348194 0.5801825523376465 0.2982838153839111 0.0000000000000000 0.1315504163503647 0.1573558747768402 0.0000000000000000 0.0000000000000000 0.0294913928955793 9700.0000000000000000 0.1106941401958466
1.0684078931808472 0.1349854618310928 0.0614891648292542 0.5766170620918274 0.2953161895275116 0.0000000000000000 0.1294823586940765 0.1547283083200455 0.0000000000000000 0.0000000000000000 0.0299435090273619 9800.0000000000000000 0.1096903309226036
1.0588250160217285 0.1340402066707611 0.0613537430763245 0.5710638165473938 0.2923671901226044 0.0000000000000000 0.1284755170345306 0.1521068364381790 0.0000000000000000 0.0000000000000000 0.0303679257631302 9900.0000000000000000 0.1085592955350876
1.0496540069580078 0.1357689797878265 0.0614375248551369 0.5629456043243408 0.2895018756389618 0.0000000000000000 0.1275591254234314 0.1496786326169968 0.0000000000000000 0.0000000000000000 0.0308684464544058 10000.0000000000000000 0.1073547303676605
1.0418021678924561 0.1292390674352646 0.0605893619358540 0.5653438568115234 0.2866298556327820 0.0000000000000000 0.1262195855379105 0.1477278023958206 0.0000000000000000 0.0000000000000000 0.0312122795730829 10100.0000000000000000 0.1067107617855072
1.0316094160079956 0.1307074129581451 0.0608016923069954 0.5563781857490540 0.2837221920490265 0.0000000000000000 0.1243399977684021 0.1451271772384644 0.0000000000000000 0.0000000000000000 0.0316806994378567 10200.0000000000000000 0.1055688709020615
1.0228054523468018 0.1288407295942307 0.0606023818254471 0.5525439381599426 0.2808183729648590 0.0000000000000000 0.1226010844111443 0.1430200189352036 0.0000000000000000 0.0000000000000000 0.0320350006222725 10300.0000000000000000 0.1047628670930862
1.0149836540222168 0.1280477643013000 0.0604601576924324 0.5483936667442322 0.2780820131301880 0.0000000000000000 0.1206126585602760 0.1411177963018417 0.0000000000000000 0.0000000000000000 0.0324460268020630 10400.0000000000000000 0.1040474101901054
1.0051596164703369 0.1279138773679733 0.0602666214108467 0.5417302250862122 0.2752488553524017 0.0000000000000000 0.1196589022874832 0.1390956491231918 0.0000000000000000 0.0000000000000000 0.0328476503491402 10500.0000000000000000 0.1029688790440559
0.9982422590255737 0.1244592443108559 0.0597253367304802 0.5417554378509521 0.2723022997379303 0.0000000000000000 0.1186846494674683 0.1372984200716019 0.0000000000000000 0.0000000000000000 0.0329946316778660 10600.0000000000000000 0.1024772673845291
0.9881749153137207 0.1242787986993790 0.0596247911453247 0.5345216393470764 0.2697497308254242 0.0000000000000000 0.1165744066238403 0.1355027854442596 0.0000000000000000 0.0000000000000000 0.0334839411079884 10700.0000000000000000 0.1015523374080658
0.9788750410079956 0.1228628158569336 0.0593496821820736 0.5298125743865967 0.2668499946594238 0.0000000000000000 0.1161177903413773 0.1336825489997864 0.0000000000000000 0.0000000000000000 0.0336896218359470 10800.0000000000000000 0.1006613224744797
0.9756842851638794 0.1163279190659523 0.0584556721150875 0.5370599031448364 0.2638407945632935 0.0000000000000000 0.1163791865110397 0.1322344392538071 0.0000000000000000 0.0000000000000000 0.0334495268762112 10900.0000000000000000 0.1007579118013382
0.9616652727127075 0.1214060708880424 0.0588293150067329 0.5200436711311340 0.2613861858844757 0.0000000000000000 0.1133334115147591 0.1304818838834763 0.0000000000000000 0.0000000000000000 0.0341668091714382 11000.0000000000000000 0.0991700142621994
0.9534630179405212 0.1204624474048615 0.0584990866482258 0.5157313346862793 0.2587701678276062 0.0000000000000000 0.1115348339080811 0.1289982199668884 0.0000000000000000 0.0000000000000000 0.0343769639730453 11100.0000000000000000 0.0985230430960655
0.9450578689575195 0.1193503662943840 0.0581572130322456 0.5114578008651733 0.2560925185680389 0.0000000000000000 0.1102120578289032 0.1275104880332947 0.0000000000000000 0.0000000000000000 0.0344953089952469 11200.0000000000000000 0.0978650376200676
0.9366776943206787 0.1187101453542709 0.0578331165015697 0.5067355036735535 0.2533988952636719 0.0000000000000000 0.1089831590652466 0.1260672658681870 0.0000000000000000 0.0000000000000000 0.0345635153353214 11300.0000000000000000 0.0971663296222687
0.9286776185035706 0.1170841678977013 0.0573857016861439 0.5034214258193970 0.2507863044738770 0.0000000000000000 0.1073613390326500 0.1246855482459068 0.0000000000000000 0.0000000000000000 0.0345705375075340 11400.0000000000000000 0.0966267660260201
0.9203505516052246 0.1166669428348541 0.0570454485714436 0.4984749555587769 0.2481632232666016 0.0000000000000000 0.1062047109007835 0.1233315542340279 0.0000000000000000 0.0000000000000000 0.0345574729144573 11500.0000000000000000 0.0959568992257118
0.9134250879287720 0.1157947629690170 0.0565713271498680 0.4953610301017761 0.2456979751586914 0.0000000000000000 0.1044168919324875 0.1221440657973289 0.0000000000000000 0.0000000000000000 0.0345037467777729 11600.0000000000000000 0.0955099612474442
0.9046489596366882 0.1166363283991814 0.0563291199505329 0.4886659383773804 0.2430175542831421 0.0000000000000000 0.1034672334790230 0.1208513900637627 0.0000000000000000 0.0000000000000000 0.0344393141567707 11700.0000000000000000 0.0947001725435257
0.8962740302085876 0.1136367693543434 0.0557519532740116 0.4864850938320160 0.2404002100229263 0.0000000000000000 0.1024785637855530 0.1194680780172348 0.0000000000000000 0.0000000000000000 0.0341615304350853 11800.0000000000000000 0.0941689908504486
0.8883040547370911 0.1144541949033737 0.0554560795426369 0.4805815517902374 0.2378122061491013 0.0000000000000000 0.1014357358217239 0.1182731091976166 0.0000000000000000 0.0000000000000000 0.0339745916426182 11900.0000000000000000 0.0934662073850632
0.8806333541870117 0.1129774078726768 0.0549323298037052 0.4774058759212494 0.2353177070617676 0.0000000000000000 0.1000497192144394 0.1170777007937431 0.0000000000000000 0.0000000000000000 0.0336891785264015 12000.0000000000000000 0.0929798409342766
0.8738666176795959 0.1104617714881897 0.0544330887496471 0.4763163626194000 0.2326553910970688 0.0000000000000000 0.0997254624962807 0.1159212887287140 0.0000000000000000 0.0000000000000000 0.0331266596913338 12100.0000000000000000 0.0925706252455711
0.8654342889785767 0.1114700511097908 0.0539465881884098 0.4696958363056183 0.2303218543529510 0.0000000000000000 0.0977477654814720 0.1147637516260147 0.0000000000000000 0.0000000000000000 0.0330282598733902 12200.0000000000000000 0.0918252691626549
0.8578968644142151 0.1102151274681091 0.0534322932362556 0.4663819372653961 0.2278675585985184 0.0000000000000000 0.0966096147894859 0.1136003807187080 0.0000000000000000 0.0000000000000000 0.0326361469924450 12300.0000000000000000 0.0913540720939636
0.8504968285560608 0.1100534647703171 0.0529611781239510 0.4620466530323029 0.2254355698823929 0.0000000000000000 0.0954997837543488 0.1125212088227272 0.0000000000000000 0.0000000000000000 0.0322564542293549 12400.0000000000000000 0.0907988101243973
0.8439433574676514 0.1150076165795326 0.0527714043855667 0.4532111883163452 0.2229531705379486 0.0000000000000000 0.0962176620960236 0.1114841401576996 0.0000000000000000 0.0000000000000000 0.0320135653018951 12500.0000000000000000 0.0898169800639153
0.8363659381866455 0.1085900589823723 0.0519516021013260 0.4552168846130371 0.2206074148416519 0.0000000000000000 0.0932078137993813 0.1104712709784508 0.0000000000000000 0.0000000000000000 0.0313311479985714 12600.0000000000000000 0.0898883119225502
0.8291679620742798 0.1084803044795990 0.0514049567282200 0.4509556293487549 0.2183270156383514 0.0000000000000000 0.0920556336641312 0.1093351691961288 0.0000000000000000 0.0000000000000000 0.0309315398335457 12700.0000000000000000 0.0893153250217438
0.8219873309135437 0.1091318055987358 0.0509916804730892 0.4460575580596924 0.2158063054084778 0.0000000000000000 0.0922310128808022 0.1082770302891731 0.0000000000000000 0.0000000000000000 0.0304232779890299 12800.0000000000000000 0.0886223837733269
0.8177104592323303 0.1170064061880112 0.0508837513625622 0.4362688660621643 0.2135514765977859 0.0000000000000000 0.0934759303927422 0.1073996946215630 0.0000000000000000 0.0000000000000000 0.0302480105310678 12900.0000000000000000 0.0876981988549232
0.8093079328536987 0.1070396900177002 0.0497898608446121 0.4409405291080475 0.2115378081798553 0.0000000000000000 0.0887617245316505 0.1063338816165924 0.0000000000000000 0.0000000000000000 0.0294945985078812 13000.0000000000000000 0.0880421623587608
0.8030306696891785 0.1073996797204018 0.0492842756211758 0.4370138645172119 0.2093328684568405 0.0000000000000000 0.0877821519970894 0.1054262816905975 0.0000000000000000 0.0000000000000000 0.0290155597031116 13100.0000000000000000 0.0875598490238190
0.7956476211547852 0.1064051166176796 0.0487813167273998 0.4334668517112732 0.2069943398237228 0.0000000000000000 0.0873535200953484 0.1043331548571587 0.0000000000000000 0.0000000000000000 0.0285225324332714 13200.0000000000000000 0.0870711132884026
0.7891339659690857 0.1052651256322861 0.0482256039977074 0.4308777451515198 0.2047654986381531 0.0000000000000000 0.0866525396704674 0.1033712327480316 0.0000000000000000 0.0000000000000000 0.0280052162706852 13300.0000000000000000 0.0867172554135323
0.7832841873168945 0.1066304519772530 0.0478349551558495 0.4262298941612244 0.2025889307260513 0.0000000000000000 0.0856783837080002 0.1025934517383575 0.0000000000000000 0.0000000000000000 0.0275796018540859 13400.0000000000000000 0.0863107517361641
0.7769204378128052 0.1044854521751404 0.0472078807651997 0.4247596263885498 0.2004674673080444 0.0000000000000000 0.0850011333823204 0.1015531048178673 0.0000000000000000 0.0000000000000000 0.0270150341093540 13500.0000000000000000 0.0860203728079796
0.7708826065063477 0.1038405746221542 0.0466816537082195 0.4220049083232880 0.1983554214239120 0.0000000000000000 0.0843230560421944 0.1006825938820839 0.0000000000000000 0.0000000000000000 0.0265258885920048 13600.0000000000000000 0.0857136920094490
0.7661696076393127 0.1074058115482330 0.0464884713292122 0.4161453247070312 0.1961299926042557 0.0000000000000000 0.0840578749775887 0.1006908118724823 0.0000000000000000 0.0000000000000000 0.0261683706194162 13700.0000000000000000 0.0853903144598007
0.7593115568161011 0.1017533317208290 0.0456226803362370 0.4177832603454590 0.1941523104906082 0.0000000000000000 0.0833987295627594 0.0989961251616478 0.0000000000000000 0.0000000000000000 0.0254711695015430 13800.0000000000000000 0.0852012410759926
0.7537109255790710 0.1021559089422226 0.0451670214533806 0.4141919314861298 0.1921960860490799 0.0000000000000000 0.0823353677988052 0.0982053354382515 0.0000000000000000 0.0000000000000000 0.0250361487269402 13900.0000000000000000 0.0849464908242226
0.7484644651412964 0.1023784652352333 0.0446906499564648 0.4110998511314392 0.1902955174446106 0.0000000000000000 0.0814063102006912 0.0974493846297264 0.0000000000000000 0.0000000000000000 0.0245983544737101 14000.0000000000000000 0.0847197994589806
0.7430833578109741 0.1011214181780815 0.0441788397729397 0.4094559252262115 0.1883271932601929 0.0000000000000000 0.0810051709413528 0.0966659635305405 0.0000000000000000 0.0000000000000000 0.0240653660148382 14100.0000000000000000 0.0845494270324707
0.7379769086837769 0.1017139554023743 0.0437286533415318 0.4060278534889221 0.1865064650774002 0.0000000000000000 0.0803307369351387 0.0959835648536682 0.0000000000000000 0.0000000000000000 0.0236666984856129 14200.0000000000000000 0.0843294486403465
0.7327843904495239 0.1001613289117813 0.0432442352175713 0.4048265516757965 0.1845522969961166 0.0000000000000000 0.0800188183784485 0.0952568650245667 0.0000000000000000 0.0000000000000000 0.0231039579957724 14300.0000000000000000 0.0842166021466255
0.7283733487129211 0.0997751578688622 0.0427941642701626 0.4030408263206482 0.1827632039785385 0.0000000000000000 0.0791816487908363 0.0945364832878113 0.0000000000000000 0.0000000000000000 0.0225584972649813 14400.0000000000000000 0.0841028168797493
0.7255343794822693 0.1074694246053696 0.0427838601171970 0.3949309885501862 0.1803501397371292 0.0000000000000000 0.0829637944698334 0.0941038429737091 0.0000000000000000 0.0000000000000000 0.0223050713539124 14500.0000000000000000 0.0832298547029495
0.7197708487510681 0.1041717827320099 0.0421394482254982 0.3941747248172760 0.1792848706245422 0.0000000000000000 0.0780047848820686 0.0934636369347572 0.0000000000000000 0.0000000000000000 0.0218495428562164 14600.0000000000000000 0.0835173428058624
0.7140679359436035 0.0988197624683380 0.0414361506700516 0.3962827026844025 0.1775293350219727 0.0000000000000000 0.0780761167407036 0.0926250442862511 0.0000000000000000 0.0000000000000000 0.0211945138871670 14700.0000000000000000 0.0836525708436966
0.7101175785064697 0.1000817343592644 0.0410723127424717 0.3929891586303711 0.1759743839502335 0.0000000000000000 0.0771603956818581 0.0921154469251633 0.0000000000000000 0.0000000000000000 0.0207802113145590 14800.0000000000000000 0.0834143012762070
0.7057361602783203 0.1008916422724724 0.0408000536262989 0.3898270428180695 0.1742173880338669 0.0000000000000000 0.0768806114792824 0.0914557352662086 0.0000000000000000 0.0000000000000000 0.0203412733972073 14900.0000000000000000 0.0832309350371361
0.7015689015388489 0.0992829054594040 0.0403262116014957 0.3893086910247803 0.1726510971784592 0.0000000000000000 0.0764759480953217 0.0908521860837936 0.0000000000000000 0.0000000000000000 0.0198006033897400 15000.0000000000000000 0.0832000374794006
0.6977543830871582 0.0991835668683052 0.0400345772504807 0.3875203728675842 0.1710158288478851 0.0000000000000000 0.0763818994164467 0.0904635041952133 0.0000000000000000 0.0000000000000000 0.0193103924393654 15100.0000000000000000 0.0831431671977043
0.6975202560424805 0.0929377004504204 0.0389969572424889 0.3955276608467102 0.1700579375028610 0.0000000000000000 0.0779311433434486 0.0898171290755272 0.0000000000000000 0.0000000000000000 0.0185908805578947 15200.0000000000000000 0.0838594734668732
0.6900248527526855 0.0985020250082016 0.0392394401133060 0.3840997815132141 0.1681835949420929 0.0000000000000000 0.0763556212186813 0.0898559018969536 0.0000000000000000 0.0000000000000000 0.0185338575392962 15300.0000000000000000 0.0830947086215019
0.6934466361999512 0.1031528040766716 0.0387715771794319 0.3837927281856537 0.1677294820547104 0.0000000000000000 0.0745268166065216 0.0893856585025787 0.0000000000000000 0.0000000000000000 0.0180861018598080 15400.0000000000000000 0.0832683742046356
0.6846835613250732 0.1042300239205360 0.0387502908706665 0.3762044012546539 0.1654988229274750 0.0000000000000000 0.0747992470860481 0.0884566903114319 0.0000000000000000 0.0000000000000000 0.0178851876407862 15500.0000000000000000 0.0822990164160728
0.6802714467048645 0.0980479121208191 0.0380812026560307 0.3796674013137817 0.1644748896360397 0.0000000000000000 0.0735985189676285 0.0878847613930702 0.0000000000000000 0.0000000000000000 0.0172297507524490 15600.0000000000000000 0.0826028883457184
0.6765872836112976 0.0961960181593895 0.0376303307712078 0.3795230984687805 0.1632378846406937 0.0000000000000000 0.0735493004322052 0.0873724594712257 0.0000000000000000 0.0000000000000000 0.0167724415659904 15700.0000000000000000 0.0825467929244041
0.6726806163787842 0.0980166643857956 0.0375828258693218 0.3755280077457428 0.1615531742572784 0.0000000000000000 0.0741676688194275 0.0871406495571136 0.0000000000000000 0.0000000000000000 0.0164370667189360 15800.0000000000000000 0.0821495056152344
0.6696322560310364 0.0959974080324173 0.0370949506759644 0.3759614825248718 0.1605784296989441 0.0000000000000000 0.0731894373893738 0.0864123106002808 0.0000000000000000 0.0000000000000000 0.0159980934113264 15900.0000000000000000 0.0821336880326271
0.6670722961425781 0.0960517227649689 0.0368598364293575 0.3748817443847656 0.1592789888381958 0.0000000000000000 0.0736001357436180 0.0859457030892372 0.0000000000000000 0.0000000000000000 0.0155598409473896 16000.0000000000000000 0.0819446519017220
0.6637616753578186 0.0968526303768158 0.0365750528872013 0.3721430003643036 0.1581910103559494 0.0000000000000000 0.0728677287697792 0.0855491235852242 0.0000000000000000 0.0000000000000000 0.0153210097923875 16100.0000000000000000 0.0817280113697052
0.6628939509391785 0.0954663380980492 0.0359871238470078 0.3735493421554565 0.1578911393880844 0.0000000000000000 0.0726139172911644 0.0853317826986313 0.0000000000000000 0.0000000000000000 0.0150156440213323 16200.0000000000000000 0.0821285322308540
0.6606758832931519 0.0969358459115028 0.0358775146305561 0.3719273507595062 0.1559351533651352 0.0000000000000000 0.0738557875156403 0.0847810059785843 0.0000000000000000 0.0000000000000000 0.0145305236801505 16300.0000000000000000 0.0813654586672783
0.6554185152053833 0.0947994366288185 0.0355457067489624 0.3697536587715149 0.1553196907043457 0.0000000000000000 0.0719953179359436 0.0843138471245766 0.0000000000000000 0.0000000000000000 0.0143505381420255 16400.0000000000000000 0.0814758911728859
0.6529666185379028 0.0925707742571831 0.0353070832788944 0.3710098862648010 0.1540788859128952 0.0000000000000000 0.0723254755139351 0.0839204937219620 0.0000000000000000 0.0000000000000000 0.0138310836628079 16500.0000000000000000 0.0814668610692024
0.6520211100578308 0.0998976826667786 0.0353575907647610 0.3634307682514191 0.1533350497484207 0.0000000000000000 0.0707625001668930 0.0836868360638618 0.0000000000000000 0.0000000000000000 0.0139159243553877 16600.0000000000000000 0.0808996334671974
0.6476381421089172 0.0931762009859085 0.0347833149135113 0.3671471476554871 0.1525314599275589 0.0000000000000000 0.0704931095242500 0.0831066891551018 0.0000000000000000 0.0000000000000000 0.0134023940190673 16700.0000000000000000 0.0811633169651031
0.6455818414688110 0.0953196287155151 0.0346045829355717 0.3640376329421997 0.1516199707984924 0.0000000000000000 0.0703414455056190 0.0827743485569954 0.0000000000000000 0.0000000000000000 0.0132387243211269 16800.0000000000000000 0.0808050259947777
0.6434106230735779 0.0922473296523094 0.0342514812946320 0.3659108281135559 0.1510009914636612 0.0000000000000000 0.0694330930709839 0.0823701396584511 0.0000000000000000 0.0000000000000000 0.0128257712349296 16900.0000000000000000 0.0810350328683853
0.6458231210708618 0.0919429063796997 0.0339280255138874 0.3703841865062714 0.1495679914951324 0.0000000000000000 0.0742698311805725 0.0824470072984695 0.0000000000000000 0.0000000000000000 0.0122590316459537 17000.0000000000000000 0.0809382274746895
0.6385643482208252 0.0932100862264633 0.0338966324925423 0.3624168634414673 0.1490407735109329 0.0000000000000000 0.0702825859189034 0.0817383751273155 0.0000000000000000 0.0000000000000000 0.0123984580859542 17100.0000000000000000 0.0804849416017532
0.6368737220764160 0.0927937254309654 0.0335795618593693 0.3618641793727875 0.1486362814903259 0.0000000000000000 0.0685964152216911 0.0813462734222412 0.0000000000000000 0.0000000000000000 0.0121557004749775 17200.0000000000000000 0.0803904756903648
0.6348367929458618 0.0932084247469902 0.0334680341184139 0.3604508936405182 0.1477093994617462 0.0000000000000000 0.0686248838901520 0.0809143930673599 0.0000000000000000 0.0000000000000000 0.0119039118289948 17300.0000000000000000 0.0801761299371719
0.6328842639923096 0.0921276807785034 0.0331435948610306 0.3603405654430389 0.1472724229097366 0.0000000000000000 0.0679482519626617 0.0806142762303352 0.0000000000000000 0.0000000000000000 0.0117021044716239 17400.0000000000000000 0.0802010074257851
0.6307914257049561 0.0921259894967079 0.0330115705728531 0.3592854738235474 0.1463683843612671 0.0000000000000000 0.0680379420518875 0.0802180171012878 0.0000000000000000 0.0000000000000000 0.0114461695775390 17500.0000000000000000 0.0799337029457092
0.6291242837905884 0.0915128141641617 0.0327075310051441 0.3589230775833130 0.1459808647632599 0.0000000000000000 0.0673718079924583 0.0799541622400284 0.0000000000000000 0.0000000000000000 0.0112718446180224 17600.0000000000000000 0.0799221843481064
0.6300610899925232 0.0923212394118309 0.0323696061968803 0.3594727218151093 0.1458974927663803 0.0000000000000000 0.0679148659110069 0.0799030810594559 0.0000000000000000 0.0000000000000000 0.0111208111047745 17700.0000000000000000 0.0801217779517174
0.6249991655349731 0.0897301584482193 0.0322947800159454 0.3583830296993256 0.1445911973714828 0.0000000000000000 0.0672356337308884 0.0792543292045593 0.0000000000000000 0.0000000000000000 0.0107866832986474 17800.0000000000000000 0.0796529650688171
0.6234608292579651 0.0898135527968407 0.0320555977523327 0.3574567735195160 0.1441349238157272 0.0000000000000000 0.0668723583221436 0.0789514929056168 0.0000000000000000 0.0000000000000000 0.0106461774557829 17900.0000000000000000 0.0795093327760696
0.6218528747558594 0.0898473039269447 0.0318963415920734 0.3565595448017120 0.1435496658086777 0.0000000000000000 0.0664265826344490 0.0786594748497009 0.0000000000000000 0.0000000000000000 0.0104602025821805 18000.0000000000000000 0.0793220475316048
0.6224162578582764 0.0923865213990211 0.0317647159099579 0.3549387454986572 0.1433262825012207 0.0000000000000000 0.0658003389835358 0.0785575434565544 0.0000000000000000 0.0000000000000000 0.0103782871738076 18100.0000000000000000 0.0792530402541161
0.6186480522155762 0.0899391546845436 0.0315586254000664 0.3547102510929108 0.1424400508403778 0.0000000000000000 0.0659372583031654 0.0780630707740784 0.0000000000000000 0.0000000000000000 0.0101310899481177 18200.0000000000000000 0.0789501592516899
0.6165978908538818 0.0871150270104408 0.0312787517905235 0.3563818335533142 0.1418222635984421 0.0000000000000000 0.0668699145317078 0.0778610035777092 0.0000000000000000 0.0000000000000000 0.0098535781726241 18300.0000000000000000 0.0789837613701820
0.6154583692550659 0.0868967249989510 0.0310659725219011 0.3560109734535217 0.1414846926927567 0.0000000000000000 0.0658915340900421 0.0774497911334038 0.0000000000000000 0.0000000000000000 0.0096927946433425 18400.0000000000000000 0.0788779407739639
0.6138363480567932 0.0879953578114510 0.0310836005955935 0.3540087640285492 0.1407486200332642 0.0000000000000000 0.0661826506257057 0.0773817449808121 0.0000000000000000 0.0000000000000000 0.0095897307619452 18500.0000000000000000 0.0785863175988197
0.6153081655502319 0.0935993641614914 0.0310169067233801 0.3500189781188965 0.1406728923320770 0.0000000000000000 0.0646676570177078 0.0771955624222755 0.0000000000000000 0.0000000000000000 0.0096583859995008 18600.0000000000000000 0.0782499834895134
0.6108601093292236 0.0872702598571777 0.0306773502379656 0.3530254662036896 0.1398870348930359 0.0000000000000000 0.0653714761137962 0.0766323804855347 0.0000000000000000 0.0000000000000000 0.0092763788998127 18700.0000000000000000 0.0782542228698730
0.6096656322479248 0.0875419825315475 0.0305103119462729 0.3520659506320953 0.1395474076271057 0.0000000000000000 0.0647704973816872 0.0763813406229019 0.0000000000000000 0.0000000000000000 0.0091719999909401 18800.0000000000000000 0.0780947953462601
0.6081272959709167 0.0872145816683769 0.0303809568285942 0.3515904247760773 0.1389413326978683 0.0000000000000000 0.0651123449206352 0.0761360004544258 0.0000000000000000 0.0000000000000000 0.0090240659192204 18900.0000000000000000 0.0778855457901955
0.6079584360122681 0.0891110002994537 0.0302269719541073 0.3497044146060944 0.1389160454273224 0.0000000000000000 0.0639626458287239 0.0760664194822311 0.0000000000000000 0.0000000000000000 0.0090144248679280 19000.0000000000000000 0.0777590423822403
0.6060177087783813 0.0874569639563560 0.0300803836435080 0.3500935733318329 0.1383868008852005 0.0000000000000000 0.0640060976147652 0.0756711736321449 0.0000000000000000 0.0000000000000000 0.0088180480524898 19100.0000000000000000 0.0776960030198097
0.6046401262283325 0.0877228006720543 0.0299137569963932 0.3490481972694397 0.1379553973674774 0.0000000000000000 0.0638737082481384 0.0754529684782028 0.0000000000000000 0.0000000000000000 0.0087336022406816 19200.0000000000000000 0.0774157941341400
0.6043306589126587 0.0872909277677536 0.0297435224056244 0.3495137095451355 0.1377824991941452 0.0000000000000000 0.0633939802646637 0.0754233300685883 0.0000000000000000 0.0000000000000000 0.0085887536406517 19300.0000000000000000 0.0774749219417572
0.6019228100776672 0.0874530822038651 0.0297097265720367 0.3477893769741058 0.1369706541299820 0.0000000000000000 0.0640835091471672 0.0749723985791206 0.0000000000000000 0.0000000000000000 0.0084737678989768 19400.0000000000000000 0.0770558491349220
0.6007868647575378 0.0859356150031090 0.0294583588838577 0.3485817611217499 0.1368111521005630 0.0000000000000000 0.0635318979620934 0.0747110545635223 0.0000000000000000 0.0000000000000000 0.0083417557179928 19500.0000000000000000 0.0770661681890488
0.5997045040130615 0.0861332640051842 0.0293347686529160 0.3477639257907867 0.1364725232124329 0.0000000000000000 0.0632768645882607 0.0745051205158234 0.0000000000000000 0.0000000000000000 0.0082569643855095 19600.0000000000000000 0.0768979564309120
0.5985816121101379 0.0852401256561279 0.0291857235133648 0.3481430709362030 0.1360126882791519 0.0000000000000000 0.0636143684387207 0.0742389708757401 0.0000000000000000 0.0000000000000000 0.0081080570816994 19700.0000000000000000 0.0767671838402748
0.5978251695632935 0.0862206071615219 0.0290134046226740 0.3466202020645142 0.1359709352254868 0.0000000000000000 0.0629109218716621 0.0742017179727554 0.0000000000000000 0.0000000000000000 0.0081185391172767 19800.0000000000000000 0.0766520351171494
0.6021135449409485 0.0920300409197807 0.0290529094636440 0.3449019193649292 0.1361286789178848 0.0000000000000000 0.0625341683626175 0.0745570436120033 0.0000000000000000 0.0000000000000000 0.0081238765269518 19900.0000000000000000 0.0766463056206703
0.5991814136505127 0.0842171385884285 0.0285804457962513 0.3508746325969696 0.1355092227458954 0.0000000000000000 0.0634476393461227 0.0743163004517555 0.0000000000000000 0.0000000000000000 0.0076634949073195 20000.0000000000000000 0.0768014043569565
0.5941256284713745 0.0845204889774323 0.0286732688546181 0.3461270034313202 0.1348049044609070 0.0000000000000000 0.0627284198999405 0.0734544172883034 0.0000000000000000 0.0000000000000000 0.0077548115514219 20100.0000000000000000 0.0762542709708214
0.5942379832267761 0.0862104520201683 0.0285404492169619 0.3446496725082397 0.1348374187946320 0.0000000000000000 0.0620585195720196 0.0734736397862434 0.0000000000000000 0.0000000000000000 0.0077793677337468 20200.0000000000000000 0.0761543363332748
0.5932238698005676 0.0859962180256844 0.0285284444689751 0.3443434834480286 0.1343557238578796 0.0000000000000000 0.0619362778961658 0.0731525197625160 0.0000000000000000 0.0000000000000000 0.0076265847310424 20300.0000000000000000 0.0760245621204376
0.5914225578308105 0.0831673592329025 0.0282160416245461 0.3459374010562897 0.1341017633676529 0.0000000000000000 0.0621458925306797 0.0729163810610771 0.0000000000000000 0.0000000000000000 0.0074836513958871 20400.0000000000000000 0.0760132446885109
0.5923032760620117 0.0841908827424049 0.0281739979982376 0.3466826677322388 0.1332557350397110 0.0000000000000000 0.0683494806289673 0.0748764723539352 0.0000000000000000 0.0000000000000000 0.0073115462437272 20500.0000000000000000 0.0757404267787933
0.5893201828002930 0.0843008384108543 0.0280965100973845 0.3435125946998596 0.1334102153778076 0.0000000000000000 0.0617617741227150 0.0725313052535057 0.0000000000000000 0.0000000000000000 0.0073872013017535 20600.0000000000000000 0.0755679607391357
0.5883424878120422 0.0838841572403908 0.0279827732592821 0.3433187603950500 0.1331568211317062 0.0000000000000000 0.0616910047829151 0.0723730996251106 0.0000000000000000 0.0000000000000000 0.0072953007183969 20700.0000000000000000 0.0754629820585251
0.5876102447509766 0.0843682810664177 0.0279468782246113 0.3424546420574188 0.1328404247760773 0.0000000000000000 0.0616528093814850 0.0722644180059433 0.0000000000000000 0.0000000000000000 0.0072355596348643 20800.0000000000000000 0.0753246173262596
0.5863543748855591 0.0835233852267265 0.0278177447617054 0.3425341546535492 0.1324790567159653 0.0000000000000000 0.0619832538068295 0.0721645206212997 0.0000000000000000 0.0000000000000000 0.0071390131488442 20900.0000000000000000 0.0751933008432388
0.5914347171783447 0.0901775211095810 0.0280405394732952 0.3416846692562103 0.1315319836139679 0.0000000000000000 0.0678190663456917 0.0727842748165131 0.0000000000000000 0.0000000000000000 0.0070342617109418 21000.0000000000000000 0.0746006891131401
0.5880726575851440 0.0890421494841576 0.0276985410600901 0.3388988673686981 0.1324331313371658 0.0000000000000000 0.0606238432228565 0.0720108896493912 0.0000000000000000 0.0000000000000000 0.0072331265546381 21100.0000000000000000 0.0748398900032043
0.5840278863906860 0.0834270343184471 0.0274352543056011 0.3412481546401978 0.1319174766540527 0.0000000000000000 0.0609125718474388 0.0715267658233643 0.0000000000000000 0.0000000000000000 0.0069886641576886 21200.0000000000000000 0.0748233199119568
0.5831003189086914 0.0831717178225517 0.0273381974548101 0.3409526646137238 0.1316377669572830 0.0000000000000000 0.0609048418700695 0.0713435187935829 0.0000000000000000 0.0000000000000000 0.0069209057837725 21300.0000000000000000 0.0746934637427330
0.5822470188140869 0.0828349068760872 0.0272218063473701 0.3407492339611053 0.1314410716295242 0.0000000000000000 0.0607539638876915 0.0711944103240967 0.0000000000000000 0.0000000000000000 0.0068590603768826 21400.0000000000000000 0.0746117830276489
0.5813806056976318 0.0828838646411896 0.0271468777209520 0.3402420878410339 0.1311077624559402 0.0000000000000000 0.0609041377902031 0.0710159242153168 0.0000000000000000 0.0000000000000000 0.0067973425611854 21500.0000000000000000 0.0744264870882034
0.5816617012023926 0.0831282287836075 0.0268550720065832 0.3403930366039276 0.1312853693962097 0.0000000000000000 0.0627552121877670 0.0709887146949768 0.0000000000000000 0.0000000000000000 0.0068453964777291 21600.0000000000000000 0.0745355337858200
0.5797715783119202 0.0811585560441017 0.0268934499472380 0.3409250080585480 0.1307945400476456 0.0000000000000000 0.0615385361015797 0.0711147859692574 0.0000000000000000 0.0000000000000000 0.0066494494676590 21700.0000000000000000 0.0744741708040237
0.5790790915489197 0.0824031010270119 0.0268404390662909 0.3392850160598755 0.1305505484342575 0.0000000000000000 0.0602125190198421 0.0705891847610474 0.0000000000000000 0.0000000000000000 0.0066368514671922 21800.0000000000000000 0.0741341188549995
0.5801485776901245 0.0872913897037506 0.0269670616835356 0.3359219133853912 0.1299682259559631 0.0000000000000000 0.0612605772912502 0.0704360678792000 0.0000000000000000 0.0000000000000000 0.0067097912542522 21900.0000000000000000 0.0735627412796021
0.5773621797561646 0.0817594155669212 0.0266476329416037 0.3389036357402802 0.1300515085458755 0.0000000000000000 0.0602951124310493 0.0702812075614929 0.0000000000000000 0.0000000000000000 0.0065139303915203 22000.0000000000000000 0.0738894864916801
0.5770471096038818 0.0813896358013153 0.0265202708542347 0.3394199609756470 0.1297172456979752 0.0000000000000000 0.0612056218087673 0.0702203959226608 0.0000000000000000 0.0000000000000000 0.0064079272560775 22100.0000000000000000 0.0737387686967850
0.5767295360565186 0.0831143260002136 0.0264449454843998 0.3372660875320435 0.1299041509628296 0.0000000000000000 0.0594830252230167 0.0701847374439240 0.0000000000000000 0.0000000000000000 0.0065082148648798 22200.0000000000000000 0.0736538544297218
0.5754270553588867 0.0821022689342499 0.0263881385326385 0.3373811542987823 0.1295554935932159 0.0000000000000000 0.0595636516809464 0.0698761865496635 0.0000000000000000 0.0000000000000000 0.0064036077819765 22300.0000000000000000 0.0735853612422943
0.5745567083358765 0.0806644558906555 0.0261910911649466 0.3382825553417206 0.1294186413288116 0.0000000000000000 0.0599231421947479 0.0697403103113174 0.0000000000000000 0.0000000000000000 0.0063354126177728 22400.0000000000000000 0.0735972821712494
0.5736665129661560 0.0811832994222641 0.0261978227645159 0.3372796475887299 0.1290057450532913 0.0000000000000000 0.0598621070384979 0.0695655867457390 0.0000000000000000 0.0000000000000000 0.0062765935435891 22500.0000000000000000 0.0733057036995888
0.5742158889770508 0.0792608037590981 0.0260098427534103 0.3398662209510803 0.1290790289640427 0.0000000000000000 0.0599269084632397 0.0695517584681511 0.0000000000000000 0.0000000000000000 0.0060990708880126 22600.0000000000000000 0.0736687108874321
0.5722798705101013 0.0812489315867424 0.0260290745645761 0.3363457620143890 0.1286560744047165 0.0000000000000000 0.0594728477299213 0.0692950412631035 0.0000000000000000 0.0000000000000000 0.0062070051208138 22700.0000000000000000 0.0730672925710678
0.5716605186462402 0.0815684273838997 0.0259548891335726 0.3356431126594543 0.1284940689802170 0.0000000000000000 0.0592066757380962 0.0691676363348961 0.0000000000000000 0.0000000000000000 0.0061907307244837 22800.0000000000000000 0.0729360431432724
0.5731596350669861 0.0814094617962837 0.0258091911673546 0.3378283977508545 0.1281125992536545 0.0000000000000000 0.0605762191116810 0.0690027773380280 0.0000000000000000 0.0000000000000000 0.0060320273041725 22900.0000000000000000 0.0728344470262527
0.5701666474342346 0.0800621882081032 0.0257473792880774 0.3362254798412323 0.1281316131353378 0.0000000000000000 0.0592272803187370 0.0689285993576050 0.0000000000000000 0.0000000000000000 0.0060432367026806 23000.0000000000000000 0.0728356540203094
0.5696722865104675 0.0810171738266945 0.0256963409483433 0.3349640965461731 0.1279946416616440 0.0000000000000000 0.0587652698159218 0.0687931925058365 0.0000000000000000 0.0000000000000000 0.0060627972707152 23100.0000000000000000 0.0726685374975204
0.5705372691154480 0.0814201682806015 0.0254566054791212 0.3354170918464661 0.1282433867454529 0.0000000000000000 0.0595394298434258 0.0688875466585159 0.0000000000000000 0.0000000000000000 0.0060962862335145 23200.0000000000000000 0.0728279575705528
0.5705135464668274 0.0838795602321625 0.0256691556423903 0.3332114219665527 0.1277533918619156 0.0000000000000000 0.0586145147681236 0.0687191262841225 0.0000000000000000 0.0000000000000000 0.0060525527223945 23300.0000000000000000 0.0725106149911880
0.5678055882453918 0.0810228660702705 0.0254290942102671 0.3338201045989990 0.1275335401296616 0.0000000000000000 0.0584241524338722 0.0684552118182182 0.0000000000000000 0.0000000000000000 0.0059870430268347 23400.0000000000000000 0.0723573043942451
0.5676354169845581 0.0807378739118576 0.0254685170948505 0.3344118595123291 0.1270171552896500 0.0000000000000000 0.0598818063735962 0.0682701170444489 0.0000000000000000 0.0000000000000000 0.0058234911412001 23500.0000000000000000 0.0721522867679596
0.5665032863616943 0.0802754461765289 0.0252591185271740 0.3337548673152924 0.1272138506174088 0.0000000000000000 0.0581833384931087 0.0682067424058914 0.0000000000000000 0.0000000000000000 0.0058857169933617 23600.0000000000000000 0.0722039639949799
0.5667182207107544 0.0818504169583321 0.0251919366419315 0.3325086832046509 0.1271671354770660 0.0000000000000000 0.0581461004912853 0.0682012885808945 0.0000000000000000 0.0000000000000000 0.0059374365955591 23700.0000000000000000 0.0720810368657112
0.5650542974472046 0.0801099240779877 0.0251915324479342 0.3330741524696350 0.1266786754131317 0.0000000000000000 0.0589896664023399 0.0683250129222870 0.0000000000000000 0.0000000000000000 0.0057830568403006 23800.0000000000000000 0.0719606801867485
0.5644887089729309 0.0791595876216888 0.0249976292252541 0.3336597383022308 0.1266717463731766 0.0000000000000000 0.0580315142869949 0.0678595677018166 0.0000000000000000 0.0000000000000000 0.0057475045323372 23900.0000000000000000 0.0719184949994087
0.5638211965560913 0.0799761414527893 0.0249894130975008 0.3323980271816254 0.1264576017856598 0.0000000000000000 0.0579253435134888 0.0676965266466141 0.0000000000000000 0.0000000000000000 0.0057448716834188 24000.0000000000000000 0.0717196241021156
0.5669414401054382 0.0811225622892380 0.0249334312975407 0.3350206911563873 0.1258647292852402 0.0000000000000000 0.0615740977227688 0.0680334493517876 0.0000000000000000 0.0000000000000000 0.0055528944358230 24100.0000000000000000 0.0715421736240387
0.5643138885498047 0.0815527886152267 0.0250763148069382 0.3318399488925934 0.1258448660373688 0.0000000000000000 0.0607443153858185 0.0674773827195168 0.0000000000000000 0.0000000000000000 0.0055871168151498 24200.0000000000000000 0.0714314058423042
0.5700441002845764 0.0833539217710495 0.0248226691037416 0.3363910317420959 0.1254764646291733 0.0000000000000000 0.0632551908493042 0.0679719895124435 0.0000000000000000 0.0000000000000000 0.0054172645322978 24300.0000000000000000 0.0713654011487961
0.5614061951637268 0.0793998986482620 0.0246945936232805 0.3315590620040894 0.1257526427507401 0.0000000000000000 0.0577202998101711 0.0672465339303017 0.0000000000000000 0.0000000000000000 0.0056069451384246 24400.0000000000000000 0.0712828561663628
0.5612978935241699 0.0809298008680344 0.0246866829693317 0.3300071358680725 0.1256742477416992 0.0000000000000000 0.0574744082987309 0.0671780332922935 0.0000000000000000 0.0000000000000000 0.0056216241791844 24500.0000000000000000 0.0710908174514771
0.5606651306152344 0.0809288024902344 0.0246606487780809 0.3298644721508026 0.1252112388610840 0.0000000000000000 0.0582709498703480 0.0669726431369781 0.0000000000000000 0.0000000000000000 0.0055839046835899 24600.0000000000000000 0.0708653107285500
0.5595868825912476 0.0792453885078430 0.0244753994047642 0.3305287361145020 0.1253373771905899 0.0000000000000000 0.0573351308703423 0.0668991208076477 0.0000000000000000 0.0000000000000000 0.0055419784039259 24700.0000000000000000 0.0710086151957512
0.5588928461074829 0.0785258337855339 0.0243863277137280 0.3309012055397034 0.1250794976949692 0.0000000000000000 0.0577640570700169 0.0667941942811012 0.0000000000000000 0.0000000000000000 0.0054763839580119 24800.0000000000000000 0.0709055662155151
0.5600380897521973 0.0814472138881683 0.0243579354137182 0.3289432823657990 0.1252896338701248 0.0000000000000000 0.0569063313305378 0.0669571310281754 0.0000000000000000 0.0000000000000000 0.0055854599922895 24900.0000000000000000 0.0708423033356667
0.5579145550727844 0.0793869718909264 0.0242924951016903 0.3293879628181458 0.1248471364378929 0.0000000000000000 0.0571064837276936 0.0665667876601219 0.0000000000000000 0.0000000000000000 0.0054726954549551 25000.0000000000000000 0.0706522837281227
0.5575312376022339 0.0784215703606606 0.0242170970886946 0.3304001390933990 0.1244924440979958 0.0000000000000000 0.0583160519599915 0.0666106045246124 0.0000000000000000 0.0000000000000000 0.0053672124631703 25100.0000000000000000 0.0705379620194435
0.5568997263908386 0.0774716809391975 0.0240792613476515 0.3307453393936157 0.1246034353971481 0.0000000000000000 0.0572088584303856 0.0663699582219124 0.0000000000000000 0.0000000000000000 0.0053356569260359 25200.0000000000000000 0.0706458985805511
0.5619586706161499 0.0801414027810097 0.0241432432085276 0.3328689038753510 0.1248051151633263 0.0000000000000000 0.0590434558689594 0.0667481943964958 0.0000000000000000 0.0000000000000000 0.0051675024442375 25300.0000000000000000 0.0712768435478210
0.5563797354698181 0.0803831368684769 0.0240673609077930 0.3275486528873444 0.1243805736303329 0.0000000000000000 0.0564843527972698 0.0662347227334976 0.0000000000000000 0.0000000000000000 0.0054175187833607 25400.0000000000000000 0.0702551826834679
0.5557486414909363 0.0797244235873222 0.0239612329751253 0.3277755081653595 0.1242875009775162 0.0000000000000000 0.0564241707324982 0.0661198273301125 0.0000000000000000 0.0000000000000000 0.0053831436671317 25500.0000000000000000 0.0702249109745026
0.5549541711807251 0.0793919041752815 0.0238983128219843 0.3275637924671173 0.1241001710295677 0.0000000000000000 0.0563837252557278 0.0660069808363914 0.0000000000000000 0.0000000000000000 0.0053435172885656 25600.0000000000000000 0.0700867176055908
0.5544351935386658 0.0803781375288963 0.0238524470478296 0.3263238668441772 0.1238807514309883 0.0000000000000000 0.0565327703952789 0.0658885613083839 0.0000000000000000 0.0000000000000000 0.0053676716051996 25700.0000000000000000 0.0698563084006310
0.5537642240524292 0.0766157433390617 0.0236861519515514 0.3297261595726013 0.1237361431121826 0.0000000000000000 0.0569159016013145 0.0657936930656433 0.0000000000000000 0.0000000000000000 0.0051587629131973 25800.0000000000000000 0.0701229572296143
0.5529013872146606 0.0785198509693146 0.0237055085599422 0.3271281123161316 0.1235479414463043 0.0000000000000000 0.0564622953534126 0.0656311437487602 0.0000000000000000 0.0000000000000000 0.0052463612519205 25900.0000000000000000 0.0697676390409470
0.5524090528488159 0.0782442986965179 0.0236261505633593 0.3270647823810577 0.1234738007187843 0.0000000000000000 0.0562723055481911 0.0655478835105896 0.0000000000000000 0.0000000000000000 0.0052243163809180 26000.0000000000000000 0.0697272643446922
0.5519345402717590 0.0778824537992477 0.0235547237098217 0.3272657990455627 0.1232315376400948 0.0000000000000000 0.0565519146621227 0.0654212534427643 0.0000000000000000 0.0000000000000000 0.0051697152666748 26100.0000000000000000 0.0695810541510582
0.5513825416564941 0.0783832669258118 0.0235352460294962 0.3263114988803864 0.1231525018811226 0.0000000000000000 0.0561691746115685 0.0653488859534264 0.0000000000000000 0.0000000000000000 0.0051758890040219 26200.0000000000000000 0.0694909989833832
0.5507920980453491 0.0776223540306091 0.0234402697533369 0.3266702592372894 0.1230592429637909 0.0000000000000000 0.0561321862041950 0.0652632266283035 0.0000000000000000 0.0000000000000000 0.0051350481808186 26300.0000000000000000 0.0694667100906372
0.5516161918640137 0.0815914720296860 0.0234885029494762 0.3237849771976471 0.1227512136101723 0.0000000000000000 0.0565580874681473 0.0651436075568199 0.0000000000000000 0.0000000000000000 0.0052639874629676 26400.0000000000000000 0.0690489262342453
0.5499541759490967 0.0781738385558128 0.0233200099319220 0.3256273567676544 0.1228329315781593 0.0000000000000000 0.0557741075754166 0.0650998279452324 0.0000000000000000 0.0000000000000000 0.0051319338381290 26500.0000000000000000 0.0692390352487564
0.5493347644805908 0.0780302360653877 0.0232885442674160 0.3254105746746063 0.1226054430007935 0.0000000000000000 0.0559163205325603 0.0649483352899551 0.0000000000000000 0.0000000000000000 0.0050931600853801 26600.0000000000000000 0.0690952762961388
0.5489162206649780 0.0780041292309761 0.0231997128576040 0.3251456320285797 0.1225667297840118 0.0000000000000000 0.0556530356407166 0.0649052783846855 0.0000000000000000 0.0000000000000000 0.0050903693772852 26700.0000000000000000 0.0690455213189125
0.5483525395393372 0.0779526606202126 0.0231867674738169 0.3248835504055023 0.1223295703530312 0.0000000000000000 0.0558029264211655 0.0647624135017395 0.0000000000000000 0.0000000000000000 0.0050433804281056 26800.0000000000000000 0.0689039379358292
0.5481674075126648 0.0770799070596695 0.0230572093278170 0.3258785307407379 0.1221517473459244 0.0000000000000000 0.0560563728213310 0.0646992847323418 0.0000000000000000 0.0000000000000000 0.0049928510561585 26900.0000000000000000 0.0688601583242416
0.5481233596801758 0.0773165524005890 0.0229681767523289 0.3254849016666412 0.1223537474870682 0.0000000000000000 0.0554405227303505 0.0647357031702995 0.0000000000000000 0.0000000000000000 0.0050103622488678 27000.0000000000000000 0.0689938738942146
0.5467412471771240 0.0768255889415741 0.0229575838893652 0.3249587118625641 0.1219993382692337 0.0000000000000000 0.0556361377239227 0.0645086467266083 0.0000000000000000 0.0000000000000000 0.0049580265767872 27100.0000000000000000 0.0687272772192955
0.5464935302734375 0.0776683315634727 0.0229189842939377 0.3239815533161163 0.1219246387481689 0.0000000000000000 0.0552443228662014 0.0644335001707077 0.0000000000000000 0.0000000000000000 0.0049942745827138 27200.0000000000000000 0.0685884281992912
0.5458199977874756 0.0774008035659790 0.0228634271770716 0.3238158822059631 0.1217398717999458 0.0000000000000000 0.0553651712834835 0.0643037930130959 0.0000000000000000 0.0000000000000000 0.0049640685319901 27300.0000000000000000 0.0684803798794746
0.5491299033164978 0.0791587382555008 0.0228322558104992 0.3258241117000580 0.1213147938251495 0.0000000000000000 0.0578324310481548 0.0642602816224098 0.0000000000000000 0.0000000000000000 0.0048252427950501 27400.0000000000000000 0.0682767704129219
0.5448586344718933 0.0770425945520401 0.0227320268750191 0.3235691785812378 0.1215148195624352 0.0000000000000000 0.0552472211420536 0.0641252696514130 0.0000000000000000 0.0000000000000000 0.0049287346191704 27500.0000000000000000 0.0683308243751526
0.5443401336669922 0.0767372101545334 0.0226996280252934 0.3235946297645569 0.1213086992502213 0.0000000000000000 0.0554316788911819 0.0640323683619499 0.0000000000000000 0.0000000000000000 0.0048725926317275 27600.0000000000000000 0.0682021602988243
0.5467764735221863 0.0747785195708275 0.0225543286651373 0.3281435370445251 0.1213000789284706 0.0000000000000000 0.0570936799049377 0.0643648952245712 0.0000000000000000 0.0000000000000000 0.0046361628919840 27700.0000000000000000 0.0686675533652306
0.5467509627342224 0.0785497426986694 0.0226150639355183 0.3248065114021301 0.1207796335220337 0.0000000000000000 0.0577391535043716 0.0640639513731003 0.0000000000000000 0.0000000000000000 0.0047466410323977 27800.0000000000000000 0.0678732991218567
0.5447126030921936 0.0785057693719864 0.0226538442075253 0.3225199878215790 0.1210330203175545 0.0000000000000000 0.0554279536008835 0.0641417354345322 0.0000000000000000 0.0000000000000000 0.0048298169858754 27900.0000000000000000 0.0680844262242317
0.5429596900939941 0.0777988284826279 0.0224386677145958 0.3217610418796539 0.1209611296653748 0.0000000000000000 0.0549020245671272 0.0639880225062370 0.0000000000000000 0.0000000000000000 0.0049165873788297 28000.0000000000000000 0.0677684247493744
0.5420879721641541 0.0769076198339462 0.0224399417638779 0.3219689130783081 0.1207715123891830 0.0000000000000000 0.0547804348170757 0.0635904967784882 0.0000000000000000 0.0000000000000000 0.0048196651041508 28100.0000000000000000 0.0677630752325058
0.5416483283042908 0.0769661217927933 0.0223866887390614 0.3216241598129272 0.1206713393330574 0.0000000000000000 0.0546943582594395 0.0635156780481339 0.0000000000000000 0.0000000000000000 0.0048077683895826 28200.0000000000000000 0.0676690936088562
0.5421345233917236 0.0778873786330223 0.0224081296473742 0.3216178119182587 0.1202211827039719 0.0000000000000000 0.0563215203583241 0.0635513812303543 0.0000000000000000 0.0000000000000000 0.0047499975189567 28300.0000000000000000 0.0673807635903358
0.5410187840461731 0.0774332433938980 0.0223480667918921 0.3208008110523224 0.1204366907477379 0.0000000000000000 0.0546054393053055 0.0633866563439369 0.0000000000000000 0.0000000000000000 0.0047630588524044 28400.0000000000000000 0.0674924179911613
0.5404034852981567 0.0758854746818542 0.0222367439419031 0.3219842314720154 0.1202970594167709 0.0000000000000000 0.0546723715960979 0.0632727295160294 0.0000000000000000 0.0000000000000000 0.0047025312669575 28500.0000000000000000 0.0675090774893761
0.5399684906005859 0.0763119012117386 0.0221617370843887 0.3212273418903351 0.1202675104141235 0.0000000000000000 0.0543379075825214 0.0632042139768600 0.0000000000000000 0.0000000000000000 0.0047244168817997 28600.0000000000000000 0.0673890262842178
0.5395445823669434 0.0765149965882301 0.0221141185611486 0.3207544088363647 0.1201610639691353 0.0000000000000000 0.0542316325008869 0.0631134510040283 0.0000000000000000 0.0000000000000000 0.0047286073677242 28700.0000000000000000 0.0672940909862518
0.5394011139869690 0.0783656612038612 0.0221608113497496 0.3189924657344818 0.1198821589350700 0.0000000000000000 0.0545068308711052 0.0629662796854973 0.0000000000000000 0.0000000000000000 0.0047646448947489 28800.0000000000000000 0.0669698789715767
0.5383677482604980 0.0761284977197647 0.0220770314335823 0.3203944861888885 0.1197677180171013 0.0000000000000000 0.0548192746937275 0.0630275607109070 0.0000000000000000 0.0000000000000000 0.0046309866011143 28900.0000000000000000 0.0670225098729134
0.5382435917854309 0.0752110704779625 0.0219473727047443 0.3213488161563873 0.1197363138198853 0.0000000000000000 0.0544571727514267 0.0628268420696259 0.0000000000000000 0.0000000000000000 0.0045980461873114 29000.0000000000000000 0.0670907944440842
0.5388003587722778 0.0754002183675766 0.0219332054257393 0.3220623433589935 0.1194045841693878 0.0000000000000000 0.0560004003345966 0.0630288496613503 0.0000000000000000 0.0000000000000000 0.0045137549750507 29100.0000000000000000 0.0669414997100830
0.5375983715057373 0.0762447565793991 0.0219037905335426 0.3198373913764954 0.1196124479174614 0.0000000000000000 0.0539400316774845 0.0626806765794754 0.0000000000000000 0.0000000000000000 0.0046245651319623 29200.0000000000000000 0.0669232904911041
0.5367264151573181 0.0758241638541222 0.0218521654605865 0.3197355866432190 0.1193144693970680 0.0000000000000000 0.0544104650616646 0.0625545307993889 0.0000000000000000 0.0000000000000000 0.0045883562415838 29300.0000000000000000 0.0666935890913010
0.5387418866157532 0.0781292021274567 0.0218800008296967 0.3198293149471283 0.1189033612608910 0.0000000000000000 0.0569110848009586 0.0629555583000183 0.0000000000000000 0.0000000000000000 0.0045430548489094 29400.0000000000000000 0.0663993731141090
0.5368345975875854 0.0780695825815201 0.0218443498015404 0.3178555071353912 0.1190651431679726 0.0000000000000000 0.0546683967113495 0.0628087744116783 0.0000000000000000 0.0000000000000000 0.0046308897435665 29500.0000000000000000 0.0664562359452248
0.5354374647140503 0.0760083794593811 0.0217159595340490 0.3186895847320557 0.1190235391259193 0.0000000000000000 0.0540031231939793 0.0622919388115406 0.0000000000000000 0.0000000000000000 0.0045713465660810 29600.0000000000000000 0.0664241090416908
0.5350178480148315 0.0758872255682945 0.0216381866484880 0.3185124993324280 0.1189799606800079 0.0000000000000000 0.0537598542869091 0.0622150227427483 0.0000000000000000 0.0000000000000000 0.0045772930607200 29700.0000000000000000 0.0663905441761017
0.5346410870552063 0.0759154930710793 0.0215988587588072 0.3182532787322998 0.1188734397292137 0.0000000000000000 0.0536683127284050 0.0621334537863731 0.0000000000000000 0.0000000000000000 0.0045643988996744 29800.0000000000000000 0.0662982538342476
0.5343217849731445 0.0766535401344299 0.0215874258428812 0.3173497915267944 0.1187310442328453 0.0000000000000000 0.0537078343331814 0.0620481930673122 0.0000000000000000 0.0000000000000000 0.0045732925646007 29900.0000000000000000 0.0661298409104347
0.5339372158050537 0.0758632123470306 0.0215230602771044 0.3178513646125793 0.1186996102333069 0.0000000000000000 0.0534955337643623 0.0619814470410347 0.0000000000000000 0.0000000000000000 0.0045302016660571 30000.0000000000000000 0.0661708787083626
0.5343937873840332 0.0770450234413147 0.0215997956693172 0.3172410726547241 0.1185078620910645 0.0000000000000000 0.0539611838757992 0.0620168596506119 0.0000000000000000 0.0000000000000000 0.0044842706993222 30100.0000000000000000 0.0660415366292000
0.5334398150444031 0.0764469206333160 0.0214534532278776 0.3169997334480286 0.1185396984219551 0.0000000000000000 0.0532379634678364 0.0618555434048176 0.0000000000000000 0.0000000000000000 0.0045235245488584 30200.0000000000000000 0.0659977793693542
0.5396263003349304 0.0876688435673714 0.0217609833925962 0.3119333982467651 0.1182630583643913 0.0000000000000000 0.0551173798739910 0.0621980689466000 0.0000000000000000 0.0000000000000000 0.0047750691883266 30300.0000000000000000 0.0653390362858772
0.5323609709739685 0.0759236514568329 0.0213277041912079 0.3167884349822998 0.1183211952447891 0.0000000000000000 0.0531930588185787 0.0616785660386086 0.0000000000000000 0.0000000000000000 0.0045056133531034 30400.0000000000000000 0.0658320114016533
0.5318795442581177 0.0757184326648712 0.0212796926498413 0.3166690468788147 0.1182123422622681 0.0000000000000000 0.0531774945557117 0.0615890622138977 0.0000000000000000 0.0000000000000000 0.0044842353090644 30500.0000000000000000 0.0657465159893036
0.5313498973846436 0.0754124000668526 0.0212184805423021 0.3166712522506714 0.1180477589368820 0.0000000000000000 0.0532991476356983 0.0614697113633156 0.0000000000000000 0.0000000000000000 0.0044708158820868 30600.0000000000000000 0.0656372904777527
0.5309079885482788 0.0749779567122459 0.0211890563368797 0.3168394267559052 0.1179015338420868 0.0000000000000000 0.0533638224005699 0.0613842010498047 0.0000000000000000 0.0000000000000000 0.0044205072335899 30700.0000000000000000 0.0655718296766281
0.5306333303451538 0.0756782144308090 0.0211803279817104 0.3160146474838257 0.1177601292729378 0.0000000000000000 0.0533465333282948 0.0612853057682514 0.0000000000000000 0.0000000000000000 0.0044306851923466 30800.0000000000000000 0.0654106810688972
0.5301442742347717 0.0751851573586464 0.0211059506982565 0.3161052763462067 0.1177478805184364 0.0000000000000000 0.0530861318111420 0.0612285025417805 0.0000000000000000 0.0000000000000000 0.0044189034961164 30900.0000000000000000 0.0654171407222748
0.5298618078231812 0.0750912874937057 0.0210455991327763 0.3161116242408752 0.1176133081316948 0.0000000000000000 0.0531561970710754 0.0611457824707031 0.0000000000000000 0.0000000000000000 0.0044021555222571 31000.0000000000000000 0.0653020963072777
0.5352389812469482 0.0743654891848564 0.0209167618304491 0.3221557736396790 0.1178009659051895 0.0000000000000000 0.0549743026494980 0.0614098869264126 0.0000000000000000 0.0000000000000000 0.0041408599354327 31100.0000000000000000 0.0661518871784210
0.5289703011512756 0.0750701427459717 0.0209905989468098 0.3154590725898743 0.1174504682421684 0.0000000000000000 0.0529200173914433 0.0609925463795662 0.0000000000000000 0.0000000000000000 0.0043787304311991 31200.0000000000000000 0.0651734322309494
0.5286530852317810 0.0749385952949524 0.0209183599799871 0.3154189288616180 0.1173771992325783 0.0000000000000000 0.0528074055910110 0.0609307028353214 0.0000000000000000 0.0000000000000000 0.0043805073946714 31300.0000000000000000 0.0650993436574936
0.5282787680625916 0.0751054659485817 0.0209129303693771 0.3150629699230194 0.1171973720192909 0.0000000000000000 0.0529809445142746 0.0608112588524818 0.0000000000000000 0.0000000000000000 0.0043501630425453 31400.0000000000000000 0.0649520456790924
0.5283589363098145 0.0766505077481270 0.0208918061107397 0.3136683106422424 0.1171483173966408 0.0000000000000000 0.0528072603046894 0.0607425421476364 0.0000000000000000 0.0000000000000000 0.0044286772608757 31500.0000000000000000 0.0648269504308701
0.5274152159690857 0.0747483074665070 0.0208169035613537 0.3147819042205811 0.1170680969953537 0.0000000000000000 0.0527236610651016 0.0606710389256477 0.0000000000000000 0.0000000000000000 0.0043317563831806 31600.0000000000000000 0.0648701041936874
0.5275928974151611 0.0764798596501350 0.0208035316318274 0.3133104741573334 0.1169990375638008 0.0000000000000000 0.0525552369654179 0.0606896094977856 0.0000000000000000 0.0000000000000000 0.0044091492891312 31700.0000000000000000 0.0646863132715225
0.5268593430519104 0.0750871598720551 0.0207482483237982 0.3140875697135925 0.1169363781809807 0.0000000000000000 0.0524129644036293 0.0605383589863777 0.0000000000000000 0.0000000000000000 0.0043279873207211 31800.0000000000000000 0.0647270977497101
0.5275722146034241 0.0727475881576538 0.0205143261700869 0.3173325359821320 0.1169777438044548 0.0000000000000000 0.0538709089159966 0.0605744682252407 0.0000000000000000 0.0000000000000000 0.0042533050291240 31900.0000000000000000 0.0650376677513123
0.5259834527969360 0.0747744441032410 0.0206703580915928 0.3138474225997925 0.1166912466287613 0.0000000000000000 0.0524230413138866 0.0603502579033375 0.0000000000000000 0.0000000000000000 0.0042930184863508 32000.0000000000000000 0.0645490661263466
0.5256626009941101 0.0745935663580894 0.0206402558833361 0.3139309287071228 0.1164978668093681 0.0000000000000000 0.0528845749795437 0.0602888986468315 0.0000000000000000 0.0000000000000000 0.0042490828782320 32100.0000000000000000 0.0643921196460724
0.5253331065177917 0.0744402036070824 0.0205867830663919 0.3138608038425446 0.1164452955126762 0.0000000000000000 0.0526083372533321 0.0601913630962372 0.0000000000000000 0.0000000000000000 0.0042373933829367 32200.0000000000000000 0.0643535330891609
0.5248851776123047 0.0747045651078224 0.0205674357712269 0.3131829202175140 0.1164302825927734 0.0000000000000000 0.0522728003561497 0.0601279027760029 0.0000000000000000 0.0000000000000000 0.0042563341557980 32300.0000000000000000 0.0643318817019463
0.5259561538696289 0.0781252235174179 0.0206022951751947 0.3109296858310699 0.1162989735603333 0.0000000000000000 0.0523927211761475 0.0600611045956612 0.0000000000000000 0.0000000000000000 0.0043795434758067 32400.0000000000000000 0.0640489384531975
0.5246974229812622 0.0755953937768936 0.0205494295805693 0.3122833073139191 0.1162693202495575 0.0000000000000000 0.0520619563758373 0.0600308962166309 0.0000000000000000 0.0000000000000000 0.0042462558485568 32500.0000000000000000 0.0641600787639618
0.5237587690353394 0.0744815766811371 0.0204633921384811 0.3126820027828217 0.1161317601799965 0.0000000000000000 0.0522558726370335 0.0599231831729412 0.0000000000000000 0.0000000000000000 0.0042145671322942 32600.0000000000000000 0.0640923082828522
0.5276336669921875 0.0725316032767296 0.0202458985149860 0.3186587989330292 0.1161973178386688 0.0000000000000000 0.0544161461293697 0.0603172294795513 0.0000000000000000 0.0000000000000000 0.0040046959184110 32700.0000000000000000 0.0647011026740074
0.5236014127731323 0.0752713307738304 0.0203678309917450 0.3119121789932251 0.1160500645637512 0.0000000000000000 0.0519159473478794 0.0597740225493908 0.0000000000000000 0.0000000000000000 0.0042571579106152 32800.0000000000000000 0.0639728829264641
0.5229775905609131 0.0744781345129013 0.0203303117305040 0.3122430443763733 0.1159260943531990 0.0000000000000000 0.0517816580832005 0.0597532577812672 0.0000000000000000 0.0000000000000000 0.0041983462870121 32900.0000000000000000 0.0639002174139023
0.5230692028999329 0.0759881734848022 0.0203016065061092 0.3109156191349030 0.1158638000488281 0.0000000000000000 0.0517754517495632 0.0597087182104588 0.0000000000000000 0.0000000000000000 0.0042833946645260 33000.0000000000000000 0.0637280866503716
0.5221114754676819 0.0744992420077324 0.0202264264225960 0.3116529583930969 0.1157328411936760 0.0000000000000000 0.0517901331186295 0.0595185086131096 0.0000000000000000 0.0000000000000000 0.0042163413017988 33100.0000000000000000 0.0637234896421432
0.5224833488464355 0.0761244520545006 0.0202896222472191 0.3106471896171570 0.1154220551252365 0.0000000000000000 0.0525123365223408 0.0593559294939041 0.0000000000000000 0.0000000000000000 0.0042003090493381 33200.0000000000000000 0.0634311810135841
0.5212997198104858 0.0738786458969116 0.0201314706355333 0.3117321729660034 0.1155574247241020 0.0000000000000000 0.0517796836793423 0.0593481734395027 0.0000000000000000 0.0000000000000000 0.0041817901656032 33300.0000000000000000 0.0636169761419296
0.5210337042808533 0.0745063275098801 0.0201626531779766 0.3109205365180969 0.1154442057013512 0.0000000000000000 0.0516431294381618 0.0592639632523060 0.0000000000000000 0.0000000000000000 0.0041686710901558 33400.0000000000000000 0.0634904280304909
0.5215827822685242 0.0753333419561386 0.0200864672660828 0.3109714984893799 0.1151914596557617 0.0000000000000000 0.0523946806788445 0.0591439455747604 0.0000000000000000 0.0000000000000000 0.0041843559592962 33500.0000000000000000 0.0632889419794083
0.5212044715881348 0.0733689218759537 0.0200772341340780 0.3126841187477112 0.1150741800665855 0.0000000000000000 0.0531506203114986 0.0594260543584824 0.0000000000000000 0.0000000000000000 0.0040170461870730 33600.0000000000000000 0.0633439198136330
0.5204694867134094 0.0729392766952515 0.0199571345001459 0.3123069703578949 0.1152661219239235 0.0000000000000000 0.0514744818210602 0.0592092126607895 0.0000000000000000 0.0000000000000000 0.0040865470655262 33700.0000000000000000 0.0634801164269447
0.5194892287254333 0.0730696320533752 0.0199564453214407 0.3113746345043182 0.1150885447859764 0.0000000000000000 0.0517131239175797 0.0589813627302647 0.0000000000000000 0.0000000000000000 0.0040938104502857 33800.0000000000000000 0.0633022785186768
0.5218729972839355 0.0737433582544327 0.0199640132486820 0.3133809864521027 0.1147846877574921 0.0000000000000000 0.0542100369930267 0.0596164576709270 0.0000000000000000 0.0000000000000000 0.0039450949989259 33900.0000000000000000 0.0631755441427231
0.5206800699234009 0.0737466216087341 0.0198180731385946 0.3119175732135773 0.1151978150010109 0.0000000000000000 0.0514425076544285 0.0598379783332348 0.0000000000000000 0.0000000000000000 0.0041134315542877 34000.0000000000000000 0.0633685886859894
0.5187773108482361 0.0743991956114769 0.0199129618704319 0.3095861077308655 0.1148790642619133 0.0000000000000000 0.0511798225343227 0.0587638840079308 0.0000000000000000 0.0000000000000000 0.0041253985837102 34100.0000000000000000 0.0630072355270386
0.5182776451110840 0.0735123977065086 0.0198665633797646 0.3101301491260529 0.1147685125470161 0.0000000000000000 0.0512076392769814 0.0586677603423595 0.0000000000000000 0.0000000000000000 0.0040667778812349 34200.0000000000000000 0.0629846304655075
0.5179646015167236 0.0727194175124168 0.0198380257934332 0.3108162581920624 0.1145909130573273 0.0000000000000000 0.0518075786530972 0.0587281323969364 0.0000000000000000 0.0000000000000000 0.0039982842281461 34300.0000000000000000 0.0629520863294601
0.5187071561813354 0.0758943706750870 0.0198597460985184 0.3082446455955505 0.1147084012627602 0.0000000000000000 0.0509439222514629 0.0585926510393620 0.0000000000000000 0.0000000000000000 0.0041434876620770 34400.0000000000000000 0.0627827718853951
0.5173370838165283 0.0728066042065620 0.0196989867836237 0.3103763461112976 0.1144551709294319 0.0000000000000000 0.0518055669963360 0.0585109591484070 0.0000000000000000 0.0000000000000000 0.0040456112474203 34500.0000000000000000 0.0627891570329666
0.5183161497116089 0.0722096264362335 0.0197009090334177 0.3119039535522461 0.1145016402006149 0.0000000000000000 0.0514911897480488 0.0584807135164738 0.0000000000000000 0.0000000000000000 0.0039168167859316 34600.0000000000000000 0.0630436167120934
0.5166690945625305 0.0728926509618759 0.0196778587996960 0.3098493218421936 0.1142492592334747 0.0000000000000000 0.0514623187482357 0.0583017468452454 0.0000000000000000 0.0000000000000000 0.0039993012323976 34700.0000000000000000 0.0625987276434898
0.5164973735809326 0.0744611099362373 0.0197076052427292 0.3081093728542328 0.1142193078994751 0.0000000000000000 0.0510032549500465 0.0582083612680435 0.0000000000000000 0.0000000000000000 0.0040613715536892 34800.0000000000000000 0.0624352023005486
0.5162879824638367 0.0741104483604431 0.0196465551853180 0.3082717955112457 0.1142591685056686 0.0000000000000000 0.0507429204881191 0.0581810735166073 0.0000000000000000 0.0000000000000000 0.0040538245812058 34900.0000000000000000 0.0624843724071980
0.5157905220985413 0.0739263445138931 0.0196283385157585 0.3081824481487274 0.1140534132719040 0.0000000000000000 0.0509273298084736 0.0581101067364216 0.0000000000000000 0.0000000000000000 0.0040146275423467 35000.0000000000000000 0.0623257569968700
0.5155227780342102 0.0740891173481941 0.0196137800812721 0.3078449368476868 0.1139749512076378 0.0000000000000000 0.0508567877113819 0.0580007918179035 0.0000000000000000 0.0000000000000000 0.0040215849876404 35100.0000000000000000 0.0622490532696247
0.5167098045349121 0.0757125839591026 0.0195633433759212 0.3072619140148163 0.1141719520092010 0.0000000000000000 0.0507337562739849 0.0583226382732391 0.0000000000000000 0.0000000000000000 0.0040946677327156 35200.0000000000000000 0.0622886046767235
0.5156679153442383 0.0755674839019775 0.0196116995066404 0.3068167269229889 0.1136720329523087 0.0000000000000000 0.0514610931277275 0.0578166991472244 0.0000000000000000 0.0000000000000000 0.0040212599560618 35300.0000000000000000 0.0619503892958164
0.5146449804306030 0.0727457255125046 0.0194873735308647 0.3087111413478851 0.1137007549405098 0.0000000000000000 0.0509260222315788 0.0578587241470814 0.0000000000000000 0.0000000000000000 0.0039127436466515 35400.0000000000000000 0.0621600523591042
0.5141491889953613 0.0734921619296074 0.0194442812353373 0.3074988722801208 0.1137138307094574 0.0000000000000000 0.0505236759781837 0.0577207356691360 0.0000000000000000 0.0000000000000000 0.0040072281844914 35500.0000000000000000 0.0620715059340000
0.5137277841567993 0.0729816630482674 0.0194051787257195 0.3077236711978912 0.1136172935366631 0.0000000000000000 0.0505291596055031 0.0576397404074669 0.0000000000000000 0.0000000000000000 0.0039761289954185 35600.0000000000000000 0.0620273053646088
0.5133833885192871 0.0724691152572632 0.0193751789629459 0.3080743253231049 0.1134647652506828 0.0000000000000000 0.0508775003254414 0.0576067641377449 0.0000000000000000 0.0000000000000000 0.0039274115115404 35700.0000000000000000 0.0619517304003239
0.5136550068855286 0.0717933624982834 0.0192801486700773 0.3090452551841736 0.1135362237691879 0.0000000000000000 0.0504610650241375 0.0576299726963043 0.0000000000000000 0.0000000000000000 0.0039065973833203 35800.0000000000000000 0.0620834566652775
0.5127705931663513 0.0730622112751007 0.0193167291581631 0.3070170283317566 0.1133745983242989 0.0000000000000000 0.0504692010581493 0.0574406534433365 0.0000000000000000 0.0000000000000000 0.0039633559063077 35900.0000000000000000 0.0617927126586437
0.5125036239624023 0.0726280584931374 0.0192408245056868 0.3072940111160278 0.1133407279849052 0.0000000000000000 0.0505158081650734 0.0573659241199493 0.0000000000000000 0.0000000000000000 0.0039687445387244 36000.0000000000000000 0.0618103854358196
0.5126572847366333 0.0742670223116875 0.0193038936704397 0.3058368265628815 0.1132495701313019 0.0000000000000000 0.0501983202993870 0.0573211461305618 0.0000000000000000 0.0000000000000000 0.0039955442771316 36100.0000000000000000 0.0616216287016869
0.5118866562843323 0.0726129114627838 0.0192283559590578 0.3068880736827850 0.1131573468446732 0.0000000000000000 0.0502231866121292 0.0572335198521614 0.0000000000000000 0.0000000000000000 0.0039237197488546 36200.0000000000000000 0.0616550408303738
0.5120788216590881 0.0736075416207314 0.0191982220858335 0.3063432276248932 0.1129298210144043 0.0000000000000000 0.0507199615240097 0.0571139045059681 0.0000000000000000 0.0000000000000000 0.0039441194385290 36300.0000000000000000 0.0614386573433876
0.5113804936408997 0.0719525367021561 0.0191239621490240 0.3072986304759979 0.1130053624510765 0.0000000000000000 0.0502027086913586 0.0571426264941692 0.0000000000000000 0.0000000000000000 0.0038961556274444 36400.0000000000000000 0.0615811645984650
0.5114529132843018 0.0732171535491943 0.0192007943987846 0.3061302602291107 0.1129046976566315 0.0000000000000000 0.0501476079225540 0.0570841208100319 0.0000000000000000 0.0000000000000000 0.0038779336027801 36500.0000000000000000 0.0614303685724735
0.5119001269340515 0.0753373131155968 0.0191277470439672 0.3047012984752655 0.1127338036894798 0.0000000000000000 0.0508686453104019 0.0569261871278286 0.0000000000000000 0.0000000000000000 0.0040192161686718 36600.0000000000000000 0.0612363740801811
0.5103818774223328 0.0726155936717987 0.0191024169325829 0.3059445619583130 0.1127193197607994 0.0000000000000000 0.0500977821648121 0.0568730868399143 0.0000000000000000 0.0000000000000000 0.0038893450982869 36700.0000000000000000 0.0612906590104103
0.5110315680503845 0.0738536641001701 0.0190747454762459 0.3052555918693542 0.1128475889563560 0.0000000000000000 0.0497772172093391 0.0570379011332989 0.0000000000000000 0.0000000000000000 0.0039482619613409 36800.0000000000000000 0.0613167583942413
0.5100358128547668 0.0728696137666702 0.0190493706613779 0.3054880797863007 0.1126287356019020 0.0000000000000000 0.0497732385993004 0.0567794553935528 0.0000000000000000 0.0000000000000000 0.0039033903740346 36900.0000000000000000 0.0611953474581242
0.5095556378364563 0.0728806927800179 0.0190709065645933 0.3051858842372894 0.1124181225895882 0.0000000000000000 0.0503452159464359 0.0567250810563564 0.0000000000000000 0.0000000000000000 0.0038489180151373 37000.0000000000000000 0.0610382780432701
0.5112481713294983 0.0751178637146950 0.0190768372267485 0.3043909072875977 0.1126625388860703 0.0000000000000000 0.0496799089014530 0.0570185221731663 0.0000000000000000 0.0000000000000000 0.0039162281900644 37100.0000000000000000 0.0611262544989586
0.5089292526245117 0.0720401480793953 0.0189359504729509 0.3055264949798584 0.1124266907572746 0.0000000000000000 0.0497899428009987 0.0565838478505611 0.0000000000000000 0.0000000000000000 0.0038592293858528 37200.0000000000000000 0.0610914528369904
0.5085668563842773 0.0721262395381927 0.0189313273876905 0.3052580356597900 0.1122512370347977 0.0000000000000000 0.0499280877411366 0.0564869865775108 0.0000000000000000 0.0000000000000000 0.0038403272628784 37300.0000000000000000 0.0609409473836422
0.5097497701644897 0.0716755241155624 0.0187438745051622 0.3067888617515564 0.1125414967536926 0.0000000000000000 0.0510065928101540 0.0565772540867329 0.0000000000000000 0.0000000000000000 0.0039189709350467 37400.0000000000000000 0.0612923800945282
0.5082533359527588 0.0722927600145340 0.0188650283962488 0.3048670589923859 0.1122284904122353 0.0000000000000000 0.0495138764381409 0.0564034506678581 0.0000000000000000 0.0000000000000000 0.0038503322284669 37500.0000000000000000 0.0609054304659367
0.5077193975448608 0.0719791874289513 0.0188514906913042 0.3048622012138367 0.1120264828205109 0.0000000000000000 0.0497870482504368 0.0562950447201729 0.0000000000000000 0.0000000000000000 0.0038170504849404 37600.0000000000000000 0.0607609413564205
0.5080595016479492 0.0714709013700485 0.0186473075300455 0.3058753609657288 0.1120659112930298 0.0000000000000000 0.0503922477364540 0.0563015416264534 0.0000000000000000 0.0000000000000000 0.0038999230600893 37700.0000000000000000 0.0608581900596619
0.5074656009674072 0.0714759901165962 0.0188040528446436 0.3053006231784821 0.1118849441409111 0.0000000000000000 0.0497563071548939 0.0561678372323513 0.0000000000000000 0.0000000000000000 0.0037720287218690 37800.0000000000000000 0.0607291013002396
0.5073845386505127 0.0733876079320908 0.0188377015292645 0.3033123910427094 0.1118468195199966 0.0000000000000000 0.0494431965053082 0.0561503246426582 0.0000000000000000 0.0000000000000000 0.0038432930596173 37900.0000000000000000 0.0605100281536579
0.5069248676300049 0.0723637565970421 0.0187442488968372 0.3039951324462891 0.1118217185139656 0.0000000000000000 0.0492375455796719 0.0561633668839931 0.0000000000000000 0.0000000000000000 0.0038324326742440 38000.0000000000000000 0.0605261884629726
0.5065436363220215 0.0729231163859367 0.0187264196574688 0.3032691776752472 0.1116248965263367 0.0000000000000000 0.0497778691351414 0.0559723004698753 0.0000000000000000 0.0000000000000000 0.0038448879495263 38100.0000000000000000 0.0603626817464828
0.5061047077178955 0.0716623216867447 0.0186844337731600 0.3041284978389740 0.1116294637322426 0.0000000000000000 0.0493311621248722 0.0559083968400955 0.0000000000000000 0.0000000000000000 0.0037893711123616 38200.0000000000000000 0.0604407563805580
0.5062068700790405 0.0730324089527130 0.0187831409275532 0.3029193878173828 0.1114719361066818 0.0000000000000000 0.0498394891619682 0.0558379776775837 0.0000000000000000 0.0000000000000000 0.0037692293990403 38300.0000000000000000 0.0602613016963005
0.5055208206176758 0.0716202184557915 0.0186311956495047 0.3038082122802734 0.1114611849188805 0.0000000000000000 0.0493160933256149 0.0557845719158649 0.0000000000000000 0.0000000000000000 0.0037752767093480 38400.0000000000000000 0.0602999851107597
0.5057922005653381 0.0736601427197456 0.0186924431473017 0.3021021783351898 0.1113374233245850 0.0000000000000000 0.0494158715009689 0.0557165928184986 0.0000000000000000 0.0000000000000000 0.0038165773730725 38500.0000000000000000 0.0600734464824200
0.5055592656135559 0.0713010802865028 0.0185780394822359 0.3042017221450806 0.1114784106612206 0.0000000000000000 0.0490844659507275 0.0557445399463177 0.0000000000000000 0.0000000000000000 0.0037451805546880 38600.0000000000000000 0.0604194551706314
0.5055678486824036 0.0739285498857498 0.0187008697539568 0.3017033338546753 0.1112350896000862 0.0000000000000000 0.0493474453687668 0.0556616969406605 0.0000000000000000 0.0000000000000000 0.0037715658545494 38700.0000000000000000 0.0599908381700516
0.5047382712364197 0.0715310946106911 0.0185189060866833 0.3034163117408752 0.1112719550728798 0.0000000000000000 0.0488649383187294 0.0556763336062431 0.0000000000000000 0.0000000000000000 0.0037645099218935 38800.0000000000000000 0.0601530373096466
0.5041992068290710 0.0722652971744537 0.0185459274798632 0.3022271990776062 0.1111607700586319 0.0000000000000000 0.0489966869354248 0.0554925240576267 0.0000000000000000 0.0000000000000000 0.0037843117024750 38900.0000000000000000 0.0599870756268501
0.5039265155792236 0.0720798745751381 0.0184829533100128 0.3023187220096588 0.1110449507832527 0.0000000000000000 0.0490209497511387 0.0554026141762733 0.0000000000000000 0.0000000000000000 0.0037923424970359 39000.0000000000000000 0.0599207691848278
0.5039524435997009 0.0716386809945107 0.0184191688895226 0.3028002977371216 0.1110943108797073 0.0000000000000000 0.0487028919160366 0.0555991679430008 0.0000000000000000 0.0000000000000000 0.0037977930624038 39100.0000000000000000 0.0599778927862644
0.5039809942245483 0.0703471675515175 0.0184356682002544 0.3042300343513489 0.1109680980443954 0.0000000000000000 0.0501561425626278 0.0560166239738464 0.0000000000000000 0.0000000000000000 0.0036419036332518 39200.0000000000000000 0.0600452981889248
0.5046383738517761 0.0720801502466202 0.0182313956320286 0.3033486008644104 0.1109782531857491 0.0000000000000000 0.0515413284301758 0.0553064830601215 0.0000000000000000 0.0000000000000000 0.0038831396959722 39300.0000000000000000 0.0600894019007683
0.5032029747962952 0.0705512985587120 0.0183795541524887 0.3035455644130707 0.1107265874743462 0.0000000000000000 0.0493757389485836 0.0552587620913982 0.0000000000000000 0.0000000000000000 0.0036613442935050 39400.0000000000000000 0.0598114132881165
0.5027617216110229 0.0721120312809944 0.0184052791446447 0.3014694154262543 0.1107750013470650 0.0000000000000000 0.0485607013106346 0.0551308915019035 0.0000000000000000 0.0000000000000000 0.0037578837946057 39500.0000000000000000 0.0597097501158714
0.5026639699935913 0.0707721486687660 0.0183167830109596 0.3028594255447388 0.1107156500220299 0.0000000000000000 0.0485704801976681 0.0551607646048069 0.0000000000000000 0.0000000000000000 0.0036997832357883 39600.0000000000000000 0.0597948282957077
0.5019654631614685 0.0717304125428200 0.0183383859694004 0.3013148903846741 0.1105817481875420 0.0000000000000000 0.0486707352101803 0.0549905747175217 0.0000000000000000 0.0000000000000000 0.0037424769252539 39700.0000000000000000 0.0595582872629166
0.5019255280494690 0.0711600780487061 0.0182857550680637 0.3019120693206787 0.1105676069855690 0.0000000000000000 0.0484251640737057 0.0550251267850399 0.0000000000000000 0.0000000000000000 0.0037216194905341 39800.0000000000000000 0.0595990084111691
0.5047481656074524 0.0765528753399849 0.0184444393962622 0.2993257939815521 0.1104250773787498 0.0000000000000000 0.0496546477079391 0.0555830895900726 0.0000000000000000 0.0000000000000000 0.0037995025049895 39900.0000000000000000 0.0591944567859173
0.5017386674880981 0.0729573145508766 0.0183013025671244 0.3000441193580627 0.1104359403252602 0.0000000000000000 0.0484105162322521 0.0548299401998520 0.0000000000000000 0.0000000000000000 0.0037810096982867 40000.0000000000000000 0.0593638457357883
0.5009465813636780 0.0710505768656731 0.0182187333703041 0.3013518750667572 0.1103253737092018 0.0000000000000000 0.0484089367091656 0.0547678545117378 0.0000000000000000 0.0000000000000000 0.0037077411543578 40100.0000000000000000 0.0594062060117722
0.5009723901748657 0.0708552524447441 0.0182233825325966 0.3017597496509552 0.1101340353488922 0.0000000000000000 0.0489934049546719 0.0547078996896744 0.0000000000000000 0.0000000000000000 0.0036438216920942 40200.0000000000000000 0.0593076758086681
0.5027339458465576 0.0731303393840790 0.0182832777500153 0.3008918464183807 0.1104284524917603 0.0000000000000000 0.0484116710722446 0.0548674836754799 0.0000000000000000 0.0000000000000000 0.0036987140774727 40300.0000000000000000 0.0595679655671120
0.5001653432846069 0.0711370334029198 0.0181597210466862 0.3007315993309021 0.1101370155811310 0.0000000000000000 0.0482558794319630 0.0545911341905594 0.0000000000000000 0.0000000000000000 0.0037037965375930 40400.0000000000000000 0.0592393428087234
0.5001595616340637 0.0703641176223755 0.0181261487305164 0.3015451133251190 0.1101241558790207 0.0000000000000000 0.0483231320977211 0.0545721612870693 0.0000000000000000 0.0000000000000000 0.0036549833603203 40500.0000000000000000 0.0593411549925804
0.5013825297355652 0.0740967765450478 0.0182119496166706 0.2989271879196167 0.1101466119289398 0.0000000000000000 0.0483283139765263 0.0545207299292088 0.0000000000000000 0.0000000000000000 0.0037745537701994 40600.0000000000000000 0.0590938627719879
0.5005155801773071 0.0727443173527718 0.0182902701199055 0.2998000383377075 0.1096809357404709 0.0000000000000000 0.0505577437579632 0.0547253116965294 0.0000000000000000 0.0000000000000000 0.0035830291453749 40700.0000000000000000 0.0588841550052166
0.5001742243766785 0.0703850165009499 0.0180888753384352 0.3017133772373199 0.1099869683384895 0.0000000000000000 0.0485421679913998 0.0545525737106800 0.0000000000000000 0.0000000000000000 0.0035979673266411 40800.0000000000000000 0.0593153722584248
0.4988474845886230 0.0708796083927155 0.0180390924215317 0.3001140952110291 0.1098146885633469 0.0000000000000000 0.0480860993266106 0.0542966164648533 0.0000000000000000 0.0000000000000000 0.0036879298277199 40900.0000000000000000 0.0589935779571533
0.4987198114395142 0.0714689940214157 0.0180405788123608 0.2994505763053894 0.1097596585750580 0.0000000000000000 0.0480977930128574 0.0542275048792362 0.0000000000000000 0.0000000000000000 0.0037100121844560 41000.0000000000000000 0.0589055940508842
0.4983116388320923 0.0707314684987068 0.0179978404194117 0.2999366521835327 0.1096456497907639 0.0000000000000000 0.0480938442051411 0.0541764609515667 0.0000000000000000 0.0000000000000000 0.0036691781133413 41100.0000000000000000 0.0588727779686451
0.4982659518718719 0.0709038004279137 0.0179507061839104 0.2997721135616302 0.1096393093466759 0.0000000000000000 0.0478566810488701 0.0542140416800976 0.0000000000000000 0.0000000000000000 0.0036979394499213 41200.0000000000000000 0.0588463470339775
0.4987622201442719 0.0708005949854851 0.0178861189633608 0.3006657063961029 0.1094098165631294 0.0000000000000000 0.0490894652903080 0.0541365221142769 0.0000000000000000 0.0000000000000000 0.0036605771165341 41300.0000000000000000 0.0587588250637054
0.4976946115493774 0.0700986683368683 0.0179152246564627 0.3001818656921387 0.1094988510012627 0.0000000000000000 0.0478998012840748 0.0540432855486870 0.0000000000000000 0.0000000000000000 0.0036338802892715 41400.0000000000000000 0.0588144622743130
0.4976731538772583 0.0715522170066833 0.0180094279348850 0.2986896336078644 0.1094218865036964 0.0000000000000000 0.0479073710739613 0.0539956316351891 0.0000000000000000 0.0000000000000000 0.0036365380510688 41500.0000000000000000 0.0586620084941387
0.4971959590911865 0.0707010924816132 0.0179150812327862 0.2992231845855713 0.1093565747141838 0.0000000000000000 0.0478172339498997 0.0538893230259418 0.0000000000000000 0.0000000000000000 0.0036476382520050 41600.0000000000000000 0.0586463473737240
0.4968650043010712 0.0704367384314537 0.0178446508944035 0.2992536723613739 0.1093299314379692 0.0000000000000000 0.0477973707020283 0.0538546070456505 0.0000000000000000 0.0000000000000000 0.0036631671246141 41700.0000000000000000 0.0586275793612003
0.4966134130954742 0.0706813484430313 0.0178675334900618 0.2988269329071045 0.1092375814914703 0.0000000000000000 0.0477032586932182 0.0538077019155025 0.0000000000000000 0.0000000000000000 0.0036447644233704 41800.0000000000000000 0.0585424043238163
0.4964105188846588 0.0706844851374626 0.0178421735763550 0.2987005412578583 0.1091833189129829 0.0000000000000000 0.0476160198450089 0.0537486486136913 0.0000000000000000 0.0000000000000000 0.0036472943611443 41900.0000000000000000 0.0584941506385803
0.4960866868495941 0.0703399702906609 0.0178124140948057 0.2988436520099640 0.1090906634926796 0.0000000000000000 0.0477062799036503 0.0536916516721249 0.0000000000000000 0.0000000000000000 0.0036261882632971 42000.0000000000000000 0.0584466718137264
0.4958913326263428 0.0707404166460037 0.0177963711321354 0.2983663082122803 0.1089882105588913 0.0000000000000000 0.0477367863059044 0.0536131747066975 0.0000000000000000 0.0000000000000000 0.0036427599843591 42100.0000000000000000 0.0583413019776344
0.4956279993057251 0.0705497413873672 0.0177817009389400 0.2983300983905792 0.1089664846658707 0.0000000000000000 0.0475732423365116 0.0535776726901531 0.0000000000000000 0.0000000000000000 0.0036324881948531 42200.0000000000000000 0.0583316944539547
0.4974457621574402 0.0707778781652451 0.0175891201943159 0.2998639643192291 0.1092147752642632 0.0000000000000000 0.0500674247741699 0.0536639131605625 0.0000000000000000 0.0000000000000000 0.0037292425986379 42300.0000000000000000 0.0586795285344124
0.4981368780136108 0.0715686231851578 0.0177144110202789 0.3002814948558807 0.1085723564028740 0.0000000000000000 0.0497033819556236 0.0537210553884506 0.0000000000000000 0.0000000000000000 0.0035306820645928 42400.0000000000000000 0.0581533238291740
0.4983646273612976 0.0695085823535919 0.0175839960575104 0.3024940490722656 0.1087779849767685 0.0000000000000000 0.0485934503376484 0.0535394251346588 0.0000000000000000 0.0000000000000000 0.0035000564530492 42500.0000000000000000 0.0585302338004112
0.5023666620254517 0.0755345821380615 0.0177206471562386 0.3007844388484955 0.1083270311355591 0.0000000000000000 0.0521096922457218 0.0540405325591564 0.0000000000000000 0.0000000000000000 0.0035149750765413 42600.0000000000000000 0.0579879879951477
0.4951793551445007 0.0725352764129639 0.0177910570055246 0.2961710989475250 0.1086819171905518 0.0000000000000000 0.0474246144294739 0.0533584468066692 0.0000000000000000 0.0000000000000000 0.0036423078272492 42700.0000000000000000 0.0579770132899284
0.4942993223667145 0.0702875629067421 0.0176465846598148 0.2978630065917969 0.1085021719336510 0.0000000000000000 0.0476970337331295 0.0532645992934704 0.0000000000000000 0.0000000000000000 0.0035946615971625 42800.0000000000000000 0.0579782202839851
0.4940162301063538 0.0700326487421989 0.0176336150616407 0.2977831363677979 0.1085668131709099 0.0000000000000000 0.0472224391996861 0.0532349124550819 0.0000000000000000 0.0000000000000000 0.0035940033849329 42900.0000000000000000 0.0580593384802341
0.4936928153038025 0.0700906664133072 0.0175985731184483 0.2975214421749115 0.1084821224212646 0.0000000000000000 0.0472690798342228 0.0531620047986507 0.0000000000000000 0.0000000000000000 0.0036045929882675 43000.0000000000000000 0.0579674057662487
0.4991700351238251 0.0727960169315338 0.0175892841070890 0.3006635010242462 0.1081212460994720 0.0000000000000000 0.0508575886487961 0.0538440309464931 0.0000000000000000 0.0000000000000000 0.0034546058159322 43100.0000000000000000 0.0578567683696747
0.4933014214038849 0.0697848945856094 0.0175677146762609 0.2975395321846008 0.1084092929959297 0.0000000000000000 0.0471312813460827 0.0530780367553234 0.0000000000000000 0.0000000000000000 0.0035837951581925 43200.0000000000000000 0.0579575225710869
0.4966017901897430 0.0716906562447548 0.0176479239016771 0.2992486357688904 0.1080145835876465 0.0000000000000000 0.0500113479793072 0.0531701967120171 0.0000000000000000 0.0000000000000000 0.0034316726960242 43300.0000000000000000 0.0577800050377846
0.4928653836250305 0.0700722783803940 0.0175096765160561 0.2970847487449646 0.1081986874341965 0.0000000000000000 0.0471656955778599 0.0529677867889404 0.0000000000000000 0.0000000000000000 0.0035967775620520 43400.0000000000000000 0.0577433928847313
0.4925539493560791 0.0698715671896935 0.0174788422882557 0.2969525456428528 0.1082509681582451 0.0000000000000000 0.0471152774989605 0.0529094599187374 0.0000000000000000 0.0000000000000000 0.0036121793091297 43500.0000000000000000 0.0577996149659157
0.4923121333122253 0.0699142962694168 0.0175019148737192 0.2967553734779358 0.1081405580043793 0.0000000000000000 0.0469917245209217 0.0528552234172821 0.0000000000000000 0.0000000000000000 0.0035777359735221 43600.0000000000000000 0.0577169619500637
0.4920716285705566 0.0698673278093338 0.0174672137945890 0.2966461479663849 0.1080909371376038 0.0000000000000000 0.0469279997050762 0.0528049282729626 0.0000000000000000 0.0000000000000000 0.0035865386016667 43700.0000000000000000 0.0576814562082291
0.4919027090072632 0.0700161680579185 0.0174471605569124 0.2963942587375641 0.1080451458692551 0.0000000000000000 0.0468319691717625 0.0527618676424026 0.0000000000000000 0.0000000000000000 0.0035978329833597 43800.0000000000000000 0.0576282702386379
0.4916484355926514 0.0701699480414391 0.0174427814781666 0.2960673570632935 0.1079683154821396 0.0000000000000000 0.0468458235263824 0.0526948422193527 0.0000000000000000 0.0000000000000000 0.0035932201426476 43900.0000000000000000 0.0575548149645329
0.4952878355979919 0.0755465850234032 0.0176249872893095 0.2939191162586212 0.1081971675157547 0.0000000000000000 0.0470694936811924 0.0528753548860550 0.0000000000000000 0.0000000000000000 0.0036997317802161 44000.0000000000000000 0.0575677156448364
0.4911304116249084 0.0697498247027397 0.0173949785530567 0.2961298525333405 0.1078557446599007 0.0000000000000000 0.0469090119004250 0.0526035539805889 0.0000000000000000 0.0000000000000000 0.0035751513205469 44100.0000000000000000 0.0575061999261379
0.4925099909305573 0.0724837481975555 0.0174601897597313 0.2945967316627502 0.1079693213105202 0.0000000000000000 0.0466579273343086 0.0527982972562313 0.0000000000000000 0.0000000000000000 0.0036592751275748 44200.0000000000000000 0.0574442595243454
0.4930565357208252 0.0727819949388504 0.0172590725123882 0.2952936589717865 0.1077218204736710 0.0000000000000000 0.0476972870528698 0.0532139055430889 0.0000000000000000 0.0000000000000000 0.0037476632278413 44300.0000000000000000 0.0573454648256302
0.4905347824096680 0.0697457417845726 0.0173512473702431 0.2958325445652008 0.1076052635908127 0.0000000000000000 0.0470445826649666 0.0524466820061207 0.0000000000000000 0.0000000000000000 0.0035460677463561 44400.0000000000000000 0.0572991929948330
0.4901934862136841 0.0696278139948845 0.0173084400594234 0.2956053018569946 0.1076519638299942 0.0000000000000000 0.0467142798006535 0.0524228401482105 0.0000000000000000 0.0000000000000000 0.0035723038017750 44500.0000000000000000 0.0573275238275528
0.4900136590003967 0.0695861876010895 0.0173028800636530 0.2955441772937775 0.1075804308056831 0.0000000000000000 0.0465953536331654 0.0523598827421665 0.0000000000000000 0.0000000000000000 0.0035586198791862 44600.0000000000000000 0.0572880469262600
0.4900459051132202 0.0696863457560539 0.0172796789556742 0.2955303490161896 0.1075495555996895 0.0000000000000000 0.0464215539395809 0.0523977354168892 0.0000000000000000 0.0000000000000000 0.0035607160534710 44700.0000000000000000 0.0572571046650410
0.4900396466255188 0.0702705755829811 0.0172870121896267 0.2949274480342865 0.1075545996427536 0.0000000000000000 0.0463601872324944 0.0523538663983345 0.0000000000000000 0.0000000000000000 0.0035815478768200 44800.0000000000000000 0.0572293512523174
0.4894454777240753 0.0698824450373650 0.0172572713345289 0.2948737442493439 0.1074320003390312 0.0000000000000000 0.0464091897010803 0.0522185899317265 0.0000000000000000 0.0000000000000000 0.0035717168357223 44900.0000000000000000 0.0571504123508930
0.4892683625221252 0.0702192038297653 0.0172614622861147 0.2944546937942505 0.1073330044746399 0.0000000000000000 0.0464333407580853 0.0521461181342602 0.0000000000000000 0.0000000000000000 0.0035683356691152 45000.0000000000000000 0.0570443905889988
0.4893212318420410 0.0705724880099297 0.0172842666506767 0.2940870225429535 0.1073774769902229 0.0000000000000000 0.0463752485811710 0.0521272569894791 0.0000000000000000 0.0000000000000000 0.0035698274150491 45100.0000000000000000 0.0570618808269501
0.4889342486858368 0.0704182907938957 0.0172070190310478 0.2940401434898376 0.1072687879204750 0.0000000000000000 0.0464160703122616 0.0520305782556534 0.0000000000000000 0.0000000000000000 0.0035988250747323 45200.0000000000000000 0.0569884739816189
0.4929285049438477 0.0715272948145866 0.0171521808952093 0.2973619699478149 0.1068870425224304 0.0000000000000000 0.0497304946184158 0.0528804510831833 0.0000000000000000 0.0000000000000000 0.0034398010466248 45300.0000000000000000 0.0568869374692440
0.4882920384407043 0.0696982294321060 0.0171805061399937 0.2942699491977692 0.1071433573961258 0.0000000000000000 0.0462574698030949 0.0519574545323849 0.0000000000000000 0.0000000000000000 0.0035485303960741 45400.0000000000000000 0.0569340549409389
0.4880805015563965 0.0692491307854652 0.0171362441033125 0.2945705652236938 0.1071245670318604 0.0000000000000000 0.0462508462369442 0.0519372820854187 0.0000000000000000 0.0000000000000000 0.0035372464917600 45500.0000000000000000 0.0569550469517708
0.4963527321815491 0.0732265338301659 0.0171330999583006 0.2992145717144012 0.1067785322666168 0.0000000000000000 0.0510378032922745 0.0532534010708332 0.0000000000000000 0.0000000000000000 0.0033422803971916 45600.0000000000000000 0.0568974763154984
0.4885033965110779 0.0715400129556656 0.0172943528741598 0.2927107214927673 0.1069583073258400 0.0000000000000000 0.0466087907552719 0.0518652200698853 0.0000000000000000 0.0000000000000000 0.0035060425288975 45700.0000000000000000 0.0567171983420849
0.4873561263084412 0.0689657256007195 0.0170898865908384 0.2944032251834869 0.1068972796201706 0.0000000000000000 0.0462186634540558 0.0517701916396618 0.0000000000000000 0.0000000000000000 0.0035101305693388 45800.0000000000000000 0.0567994266748428
0.4872469604015350 0.0702526122331619 0.0171402934938669 0.2930171191692352 0.1068369522690773 0.0000000000000000 0.0463883504271507 0.0518270805478096 0.0000000000000000 0.0000000000000000 0.0035407328978181 45900.0000000000000000 0.0566579960286617
0.4870940446853638 0.0699727907776833 0.0170759912580252 0.2932542264461517 0.1067910119891167 0.0000000000000000 0.0460568629205227 0.0516640990972519 0.0000000000000000 0.0000000000000000 0.0035568473394960 46000.0000000000000000 0.0566329620778561
0.4867214262485504 0.0689401701092720 0.0170128978788853 0.2940393090248108 0.1067290604114532 0.0000000000000000 0.0460553765296936 0.0516315624117851 0.0000000000000000 0.0000000000000000 0.0035224363673478 46100.0000000000000000 0.0566579885780811
0.4874638915061951 0.0712329670786858 0.0170652437955141 0.2924010455608368 0.1067646518349648 0.0000000000000000 0.0459282845258713 0.0517183616757393 0.0000000000000000 0.0000000000000000 0.0036014802753925 46200.0000000000000000 0.0565404780209064
0.4868347048759460 0.0683353245258331 0.0168404579162598 0.2949923574924469 0.1066665500402451 0.0000000000000000 0.0466331429779530 0.0516333058476448 0.0000000000000000 0.0000000000000000 0.0035759711172432 46300.0000000000000000 0.0567023679614067
0.4860193431377411 0.0689923986792564 0.0169952660799026 0.2934821844100952 0.1065495014190674 0.0000000000000000 0.0460421070456505 0.0514879859983921 0.0000000000000000 0.0000000000000000 0.0034982690121979 46400.0000000000000000 0.0565112531185150
0.4858132302761078 0.0690993294119835 0.0169853065162897 0.2932150661945343 0.1065135300159454 0.0000000000000000 0.0459529310464859 0.0514174476265907 0.0000000000000000 0.0000000000000000 0.0035084828268737 46500.0000000000000000 0.0564840324223042
0.4860323071479797 0.0694040656089783 0.0170065555721521 0.2933423519134521 0.1062793359160423 0.0000000000000000 0.0468414314091206 0.0514678694307804 0.0000000000000000 0.0000000000000000 0.0034663029946387 46600.0000000000000000 0.0563162341713905
0.4854497909545898 0.0690354779362679 0.0169038418680429 0.2930690944194794 0.1064413934946060 0.0000000000000000 0.0458865426480770 0.0513242147862911 0.0000000000000000 0.0000000000000000 0.0035405920352787 46700.0000000000000000 0.0564191453158855
0.4898771643638611 0.0703169927000999 0.0169759728014469 0.2964091002941132 0.1061751097440720 0.0000000000000000 0.0488124527037144 0.0521110594272614 0.0000000000000000 0.0000000000000000 0.0033066202886403 46800.0000000000000000 0.0564609728753567
0.4856702685356140 0.0683161094784737 0.0168575644493103 0.2942420840263367 0.1062545329332352 0.0000000000000000 0.0465868338942528 0.0513535887002945 0.0000000000000000 0.0000000000000000 0.0034575029276311 46900.0000000000000000 0.0563823543488979
0.4855031073093414 0.0707595050334930 0.0169434659183025 0.2914906740188599 0.1063094437122345 0.0000000000000000 0.0456731356680393 0.0512924119830132 0.0000000000000000 0.0000000000000000 0.0035616394598037 47000.0000000000000000 0.0561842396855354
0.4847064912319183 0.0692133307456970 0.0168683268129826 0.2924326062202454 0.1061922237277031 0.0000000000000000 0.0457244664430618 0.0511790253221989 0.0000000000000000 0.0000000000000000 0.0035009749699384 47100.0000000000000000 0.0562061034142971
0.4844374060630798 0.0691255182027817 0.0168853588402271 0.2922388911247253 0.1061876267194748 0.0000000000000000 0.0456047169864178 0.0510945916175842 0.0000000000000000 0.0000000000000000 0.0034991130232811 47200.0000000000000000 0.0562187992036343
0.4841444194316864 0.0688479393720627 0.0168358944356441 0.2923570275306702 0.1061035767197609 0.0000000000000000 0.0456183999776840 0.0510516166687012 0.0000000000000000 0.0000000000000000 0.0035007682163268 47300.0000000000000000 0.0561641938984394
0.4857935309410095 0.0688588544726372 0.0167925767600536 0.2942807674407959 0.1058613285422325 0.0000000000000000 0.0468268133699894 0.0510523989796638 0.0000000000000000 0.0000000000000000 0.0034025481436402 47400.0000000000000000 0.0561238005757332
0.4858256578445435 0.0722162723541260 0.0169335082173347 0.2908042371273041 0.1058716475963593 0.0000000000000000 0.0474467948079109 0.0517031438648701 0.0000000000000000 0.0000000000000000 0.0035146458540112 47500.0000000000000000 0.0559206791222095
0.4837774634361267 0.0686573907732964 0.0166950710117817 0.2924447357654572 0.1059802696108818 0.0000000000000000 0.0458351001143456 0.0509090237319469 0.0000000000000000 0.0000000000000000 0.0035434528253973 47600.0000000000000000 0.0561000406742096
0.4833542704582214 0.0691176727414131 0.0168333593755960 0.2915060520172119 0.1058971732854843 0.0000000000000000 0.0455814823508263 0.0508675016462803 0.0000000000000000 0.0000000000000000 0.0034717037342489 47700.0000000000000000 0.0559838190674782
0.4873114526271820 0.0706766322255135 0.0168109778314829 0.2935865223407745 0.1062373146414757 0.0000000000000000 0.0471243709325790 0.0511555112898350 0.0000000000000000 0.0000000000000000 0.0034808511845767 47800.0000000000000000 0.0564843900501728
0.4856149256229401 0.0691160857677460 0.0167412012815475 0.2942104339599609 0.1055472269654274 0.0000000000000000 0.0476775802671909 0.0514217801392078 0.0000000000000000 0.0000000000000000 0.0033441802952439 47900.0000000000000000 0.0558816529810429
0.4827523231506348 0.0687524080276489 0.0167543664574623 0.2915115654468536 0.1057339981198311 0.0000000000000000 0.0453691333532333 0.0507265813648701 0.0000000000000000 0.0000000000000000 0.0034696292132139 48000.0000000000000000 0.0558903850615025
0.4824911355972290 0.0686655864119530 0.0167123563587666 0.2914361059665680 0.1056770831346512 0.0000000000000000 0.0453616678714752 0.0506612733006477 0.0000000000000000 0.0000000000000000 0.0034859529696405 48100.0000000000000000 0.0558480098843575
0.4822512269020081 0.0684648528695107 0.0167092215269804 0.2914648354053497 0.1056123077869415 0.0000000000000000 0.0454486645758152 0.0506274476647377 0.0000000000000000 0.0000000000000000 0.0034613579045981 48200.0000000000000000 0.0558072142302990
0.4821238517761230 0.0679721608757973 0.0166573524475098 0.2918750345706940 0.1056192964315414 0.0000000000000000 0.0454438850283623 0.0506095886230469 0.0000000000000000 0.0000000000000000 0.0034593529999256 48300.0000000000000000 0.0558519996702671
0.4818563461303711 0.0685518085956573 0.0166650824248791 0.2910920381546021 0.1055474355816841 0.0000000000000000 0.0454374998807907 0.0505304634571075 0.0000000000000000 0.0000000000000000 0.0034798227716237 48400.0000000000000000 0.0557359866797924
0.4830741584300995 0.0684482827782631 0.0166738964617252 0.2926321327686310 0.1053198277950287 0.0000000000000000 0.0466653369367123 0.0508403293788433 0.0000000000000000 0.0000000000000000 0.0033575627021492 48500.0000000000000000 0.0556929446756840
0.4831183850765228 0.0687383487820625 0.0166902430355549 0.2923226654529572 0.1053671315312386 0.0000000000000000 0.0472240932285786 0.0515105612576008 0.0000000000000000 0.0000000000000000 0.0033544446341693 48600.0000000000000000 0.0556815676391125
0.4815385937690735 0.0692321062088013 0.0166792515665293 0.2901904284954071 0.1054367944598198 0.0000000000000000 0.0450663715600967 0.0504742488265038 0.0000000000000000 0.0000000000000000 0.0034907958470285 48700.0000000000000000 0.0555931702256203
0.4811267852783203 0.0687236785888672 0.0166263617575169 0.2904508411884308 0.1053259223699570 0.0000000000000000 0.0451162122189999 0.0503486357629299 0.0000000000000000 0.0000000000000000 0.0034713586792350 48800.0000000000000000 0.0555556379258633
0.4825682044029236 0.0684896558523178 0.0165284313261509 0.2924683392047882 0.1050817891955376 0.0000000000000000 0.0460451580584049 0.0502773113548756 0.0000000000000000 0.0000000000000000 0.0033988312352449 48900.0000000000000000 0.0555215924978256
0.4823970794677734 0.0704602226614952 0.0166154988110065 0.2903644740581512 0.1049568653106689 0.0000000000000000 0.0463563725352287 0.0502230562269688 0.0000000000000000 0.0000000000000000 0.0034579774364829 49000.0000000000000000 0.0552752427756786
0.4807171821594238 0.0692444071173668 0.0166194923222065 0.2895953655242920 0.1052579283714294 0.0000000000000000 0.0449350997805595 0.0502193905413151 0.0000000000000000 0.0000000000000000 0.0034840735606849 49100.0000000000000000 0.0554633475840092
0.4872262775897980 0.0771536082029343 0.0168197322636843 0.2876076698303223 0.1056452617049217 0.0000000000000000 0.0457250438630581 0.0506742522120476 0.0000000000000000 0.0000000000000000 0.0036193274427205 49200.0000000000000000 0.0554934255778790
0.4800803065299988 0.0684277191758156 0.0165447462350130 0.2900038063526154 0.1051040366292000 0.0000000000000000 0.0449167229235172 0.0501197390258312 0.0000000000000000 0.0000000000000000 0.0034608351998031 49300.0000000000000000 0.0553979948163033
0.4814986586570740 0.0682733952999115 0.0165537279099226 0.2917124629020691 0.1049590855836868 0.0000000000000000 0.0462859980762005 0.0503794923424721 0.0000000000000000 0.0000000000000000 0.0033440524712205 49400.0000000000000000 0.0554156340658665
0.4800078868865967 0.0692177638411522 0.0165808368474245 0.2891407907009125 0.1050685122609138 0.0000000000000000 0.0447918511927128 0.0500568188726902 0.0000000000000000 0.0000000000000000 0.0034657679498196 49500.0000000000000000 0.0553221069276333
0.4794286489486694 0.0685493648052216 0.0165243111550808 0.2894260585308075 0.1049289032816887 0.0000000000000000 0.0450306423008442 0.0499976575374603 0.0000000000000000 0.0000000000000000 0.0034466614015400 49600.0000000000000000 0.0552312135696411
0.4801261425018311 0.0701191425323486 0.0165641959756613 0.2886223196983337 0.1048204749822617 0.0000000000000000 0.0452986247837543 0.0499694868922234 0.0000000000000000 0.0000000000000000 0.0034726115409285 49700.0000000000000000 0.0550766326487064
0.4792975783348083 0.0685479789972305 0.0164625886827707 0.2894283235073090 0.1048587039113045 0.0000000000000000 0.0447177141904831 0.0499722547829151 0.0000000000000000 0.0000000000000000 0.0034642049577087 49800.0000000000000000 0.0551852770149708
0.4793635010719299 0.0691841766238213 0.0164622031152248 0.2889794409275055 0.1047376915812492 0.0000000000000000 0.0449161343276501 0.0498846247792244 0.0000000000000000 0.0000000000000000 0.0034683025442064 49900.0000000000000000 0.0550564266741276
0.4787440001964569 0.0685222968459129 0.0164383016526699 0.2889685928821564 0.1048147901892662 0.0000000000000000 0.0447377376258373 0.0497917383909225 0.0000000000000000 0.0000000000000000 0.0034756280947477 50000.0000000000000000 0.0551431737840176


==> figures/parametric_shape_inference/cylinder5/pinn/radius_history_50000.txt <==
0.0000000000000000 0.0099999997764826
100.0000000000000000 0.0100183393806219
200.0000000000000000 0.0102529376745224
300.0000000000000000 0.0103806257247925
400.0000000000000000 0.0104836914688349
500.0000000000000000 0.0105972383171320
600.0000000000000000 0.0107438182458282
700.0000000000000000 0.0109180333092809
800.0000000000000000 0.0110689150169492
900.0000000000000000 0.0111824572086334
1000.0000000000000000 0.0112859522923827
1100.0000000000000000 0.0111969728022814
1200.0000000000000000 0.0108816036954522
1300.0000000000000000 0.0106015643104911
1400.0000000000000000 0.0103645119816065
1500.0000000000000000 0.0101774372160435
1600.0000000000000000 0.0100353788584471
1700.0000000000000000 0.0099291354417801
1800.0000000000000000 0.0098539199680090
1900.0000000000000000 0.0098068155348301
2000.0000000000000000 0.0097849322482944
2100.0000000000000000 0.0097919749096036
2200.0000000000000000 0.0098206438124180
2300.0000000000000000 0.0098644699901342
2400.0000000000000000 0.0099188741296530
2500.0000000000000000 0.0099803358316422
2600.0000000000000000 0.0100451922044158
2700.0000000000000000 0.0101119261234999
2800.0000000000000000 0.0101822754368186
2900.0000000000000000 0.0102559542283416
3000.0000000000000000 0.0103306388482451
3100.0000000000000000 0.0104082692414522
3200.0000000000000000 0.0104935178533196
3300.0000000000000000 0.0105872973799706
3400.0000000000000000 0.0106891151517630
3500.0000000000000000 0.0107980929315090
3600.0000000000000000 0.0109109682962298
3700.0000000000000000 0.0110254324972630
3800.0000000000000000 0.0111412247642875
3900.0000000000000000 0.0112583609297872
4000.0000000000000000 0.0113756908103824
4100.0000000000000000 0.0114928632974625
4200.0000000000000000 0.0116091603413224
4300.0000000000000000 0.0117255020886660
4400.0000000000000000 0.0118416547775269
4500.0000000000000000 0.0119572505354881
4600.0000000000000000 0.0120720714330673
4700.0000000000000000 0.0121861621737480
4800.0000000000000000 0.0122996820136905
4900.0000000000000000 0.0124127995222807
5000.0000000000000000 0.0125257084146142
5100.0000000000000000 0.0126386303454638
5200.0000000000000000 0.0127514768391848
5300.0000000000000000 0.0128642302006483
5400.0000000000000000 0.0129765747115016
5500.0000000000000000 0.0130880177021027
5600.0000000000000000 0.0131985004991293
5700.0000000000000000 0.0133077427744865
5800.0000000000000000 0.0134156644344330
5900.0000000000000000 0.0135225905105472
6000.0000000000000000 0.0136290704831481
6100.0000000000000000 0.0137357003986835
6200.0000000000000000 0.0138432793319225
6300.0000000000000000 0.0139527581632137
6400.0000000000000000 0.0140648270025849
6500.0000000000000000 0.0141801321879029
6600.0000000000000000 0.0142993116751313
6700.0000000000000000 0.0144228171557188
6800.0000000000000000 0.0145508479326963
6900.0000000000000000 0.0146836051717401
7000.0000000000000000 0.0148211400955915
7100.0000000000000000 0.0149637628346682
7200.0000000000000000 0.0151114268228412
7300.0000000000000000 0.0152642736211419
7400.0000000000000000 0.0154223162680864
7500.0000000000000000 0.0155855119228363
7600.0000000000000000 0.0157536659389734
7700.0000000000000000 0.0159267988055944
7800.0000000000000000 0.0161047708243132
7900.0000000000000000 0.0162874553352594
8000.0000000000000000 0.0164746716618538
8100.0000000000000000 0.0166662018746138
8200.0000000000000000 0.0168618727475405
8300.0000000000000000 0.0170615687966347
8400.0000000000000000 0.0172651838511229
8500.0000000000000000 0.0174725409597158
8600.0000000000000000 0.0176836214959621
8700.0000000000000000 0.0178981814533472
8800.0000000000000000 0.0181163456290960
8900.0000000000000000 0.0183380022644997
9000.0000000000000000 0.0185633003711700
9100.0000000000000000 0.0187923125922680
9200.0000000000000000 0.0190250724554062
9300.0000000000000000 0.0192616228014231
9400.0000000000000000 0.0195018686354160
9500.0000000000000000 0.0197458900511265
9600.0000000000000000 0.0199936665594578
9700.0000000000000000 0.0202452801167965
9800.0000000000000000 0.0205005779862404
9900.0000000000000000 0.0207595750689507
10000.0000000000000000 0.0210222676396370
10100.0000000000000000 0.0212885010987520
10200.0000000000000000 0.0215580537915230
10300.0000000000000000 0.0218304824084044
10400.0000000000000000 0.0221058689057827
10500.0000000000000000 0.0223840139806271
10600.0000000000000000 0.0226647257804871
10700.0000000000000000 0.0229476559907198
10800.0000000000000000 0.0232327245175838
10900.0000000000000000 0.0235198009759188
11000.0000000000000000 0.0238086823374033
11100.0000000000000000 0.0240991394966841
11200.0000000000000000 0.0243911668658257
11300.0000000000000000 0.0246846806257963
11400.0000000000000000 0.0249797627329826
11500.0000000000000000 0.0252761021256447
11600.0000000000000000 0.0255736876279116
11700.0000000000000000 0.0258725397288799
11800.0000000000000000 0.0261726770550013
11900.0000000000000000 0.0264739990234375
12000.0000000000000000 0.0267763957381248
12100.0000000000000000 0.0270797777920961
12200.0000000000000000 0.0273840185254812
12300.0000000000000000 0.0276888553053141
12400.0000000000000000 0.0279940906912088
12500.0000000000000000 0.0282996762543917
12600.0000000000000000 0.0286052860319614
12700.0000000000000000 0.0289107598364353
12800.0000000000000000 0.0292159169912338
12900.0000000000000000 0.0295205246657133
13000.0000000000000000 0.0298242941498756
13100.0000000000000000 0.0301271807402372
13200.0000000000000000 0.0304291713982821
13300.0000000000000000 0.0307300221174955
13400.0000000000000000 0.0310297906398773
13500.0000000000000000 0.0313281640410423
13600.0000000000000000 0.0316250473260880
13700.0000000000000000 0.0319204032421112
13800.0000000000000000 0.0322140604257584
13900.0000000000000000 0.0325058959424496
14000.0000000000000000 0.0327956192195415
14100.0000000000000000 0.0330827161669731
14200.0000000000000000 0.0333671420812607
14300.0000000000000000 0.0336485169827938
14400.0000000000000000 0.0339268594980240
14500.0000000000000000 0.0342016890645027
14600.0000000000000000 0.0344725735485554
14700.0000000000000000 0.0347394943237305
14800.0000000000000000 0.0350019596517086
14900.0000000000000000 0.0352599434554577
15000.0000000000000000 0.0355130918323994
15100.0000000000000000 0.0357616357505322
15200.0000000000000000 0.0360046811401844
15300.0000000000000000 0.0362426377832890
15400.0000000000000000 0.0364759117364883
15500.0000000000000000 0.0367044173181057
15600.0000000000000000 0.0369282141327858
15700.0000000000000000 0.0371476635336876
15800.0000000000000000 0.0373625755310059
15900.0000000000000000 0.0375728607177734
16000.0000000000000000 0.0377787500619888
16100.0000000000000000 0.0379802584648132
16200.0000000000000000 0.0381774865090847
16300.0000000000000000 0.0383701957762241
16400.0000000000000000 0.0385586246848106
16500.0000000000000000 0.0387423969805241
16600.0000000000000000 0.0389212965965271
16700.0000000000000000 0.0390951186418533
16800.0000000000000000 0.0392644330859184
16900.0000000000000000 0.0394287668168545
17000.0000000000000000 0.0395878888666630
17100.0000000000000000 0.0397413820028305
17200.0000000000000000 0.0398899205029011
17300.0000000000000000 0.0400334075093269
17400.0000000000000000 0.0401717759668827
17500.0000000000000000 0.0403045751154423
17600.0000000000000000 0.0404323488473892
17700.0000000000000000 0.0405555032193661
17800.0000000000000000 0.0406734943389893
17900.0000000000000000 0.0407866798341274
18000.0000000000000000 0.0408950597047806
18100.0000000000000000 0.0409993454813957
18200.0000000000000000 0.0410992465913296
18300.0000000000000000 0.0411955043673515
18400.0000000000000000 0.0412878878414631
18500.0000000000000000 0.0413766317069530
18600.0000000000000000 0.0414619110524654
18700.0000000000000000 0.0415439791977406
18800.0000000000000000 0.0416232086718082
18900.0000000000000000 0.0416993796825409
19000.0000000000000000 0.0417722612619400
19100.0000000000000000 0.0418431125581264
19200.0000000000000000 0.0419118329882622
19300.0000000000000000 0.0419780500233173
19400.0000000000000000 0.0420415773987770
19500.0000000000000000 0.0421035774052143
19600.0000000000000000 0.0421635247766972
19700.0000000000000000 0.0422213971614838
19800.0000000000000000 0.0422773063182831
19900.0000000000000000 0.0423320345580578
20000.0000000000000000 0.0423859730362892
20100.0000000000000000 0.0424376428127289
20200.0000000000000000 0.0424875617027283
20300.0000000000000000 0.0425366163253784
20400.0000000000000000 0.0425853021442890
20500.0000000000000000 0.0426322892308235
20600.0000000000000000 0.0426769256591797
20700.0000000000000000 0.0427198484539986
20800.0000000000000000 0.0427631847560406
20900.0000000000000000 0.0428050905466080
21000.0000000000000000 0.0428483188152313
21100.0000000000000000 0.0428878888487816
21200.0000000000000000 0.0429271683096886
21300.0000000000000000 0.0429659970104694
21400.0000000000000000 0.0430038645863533
21500.0000000000000000 0.0430411249399185
21600.0000000000000000 0.0430768989026546
21700.0000000000000000 0.0431125424802303
21800.0000000000000000 0.0431478954851627
21900.0000000000000000 0.0431824773550034
22000.0000000000000000 0.0432161353528500
22100.0000000000000000 0.0432488061487675
22200.0000000000000000 0.0432811379432678
22300.0000000000000000 0.0433146171271801
22400.0000000000000000 0.0433460734784603
22500.0000000000000000 0.0433771163225174
22600.0000000000000000 0.0434074811637402
22700.0000000000000000 0.0434367507696152
22800.0000000000000000 0.0434668734669685
22900.0000000000000000 0.0434955582022667
23000.0000000000000000 0.0435235425829887
23100.0000000000000000 0.0435527488589287
23200.0000000000000000 0.0435806550085545
23300.0000000000000000 0.0436082258820534
23400.0000000000000000 0.0436347611248493
23500.0000000000000000 0.0436619184911251
23600.0000000000000000 0.0436883233487606
23700.0000000000000000 0.0437142439186573
23800.0000000000000000 0.0437400937080383
23900.0000000000000000 0.0437649190425873
24000.0000000000000000 0.0437891706824303
24100.0000000000000000 0.0438155792653561
24200.0000000000000000 0.0438396595418453
24300.0000000000000000 0.0438646003603935
24400.0000000000000000 0.0438866019248962
24500.0000000000000000 0.0439076572656631
24600.0000000000000000 0.0439338944852352
24700.0000000000000000 0.0439572073519230
24800.0000000000000000 0.0439786277711391
24900.0000000000000000 0.0440003424882889
25000.0000000000000000 0.0440249666571617
25100.0000000000000000 0.0440465733408928
25200.0000000000000000 0.0440682172775269
25300.0000000000000000 0.0440907552838326
25400.0000000000000000 0.0441107638180256
25500.0000000000000000 0.0441321991384029
25600.0000000000000000 0.0441529788076878
25700.0000000000000000 0.0441742092370987
25800.0000000000000000 0.0441961959004402
25900.0000000000000000 0.0442165173590183
26000.0000000000000000 0.0442360825836658
26100.0000000000000000 0.0442571006715298
26200.0000000000000000 0.0442765504121780
26300.0000000000000000 0.0442951321601868
26400.0000000000000000 0.0443151257932186
26500.0000000000000000 0.0443349741399288
26600.0000000000000000 0.0443540327250957
26700.0000000000000000 0.0443736501038074
26800.0000000000000000 0.0443934611976147
26900.0000000000000000 0.0444118045270443
27000.0000000000000000 0.0444296076893806
27100.0000000000000000 0.0444489382207394
27200.0000000000000000 0.0444673225283623
27300.0000000000000000 0.0444858856499195
27400.0000000000000000 0.0445045903325081
27500.0000000000000000 0.0445212386548519
27600.0000000000000000 0.0445391498506069
27700.0000000000000000 0.0445579215884209
27800.0000000000000000 0.0445756837725639
27900.0000000000000000 0.0445925667881966
28000.0000000000000000 0.0446090623736382
28100.0000000000000000 0.0446274168789387
28200.0000000000000000 0.0446442179381847
28300.0000000000000000 0.0446623377501965
28400.0000000000000000 0.0446774140000343
28500.0000000000000000 0.0446948297321796
28600.0000000000000000 0.0447120368480682
28700.0000000000000000 0.0447285585105419
28800.0000000000000000 0.0447452329099178
28900.0000000000000000 0.0447619333863258
29000.0000000000000000 0.0447788946330547
29100.0000000000000000 0.0447947680950165
29200.0000000000000000 0.0448109135031700
29300.0000000000000000 0.0448275618255138
29400.0000000000000000 0.0448438823223114
29500.0000000000000000 0.0448582246899605
29600.0000000000000000 0.0448751859366894
29700.0000000000000000 0.0448912866413593
29800.0000000000000000 0.0449065119028091
29900.0000000000000000 0.0449212305247784
30000.0000000000000000 0.0449362285435200
30100.0000000000000000 0.0449518896639347
30200.0000000000000000 0.0449678115546703
30300.0000000000000000 0.0449833609163761
30400.0000000000000000 0.0449979119002819
30500.0000000000000000 0.0450125858187675
30600.0000000000000000 0.0450277328491211
30700.0000000000000000 0.0450435802340508
30800.0000000000000000 0.0450578965246677
30900.0000000000000000 0.0450726300477982
31000.0000000000000000 0.0450871475040913
31100.0000000000000000 0.0451027862727642
31200.0000000000000000 0.0451158285140991
31300.0000000000000000 0.0451301708817482
31400.0000000000000000 0.0451449304819107
31500.0000000000000000 0.0451591201126575
31600.0000000000000000 0.0451732799410820
31700.0000000000000000 0.0451877377927303
31800.0000000000000000 0.0452014207839966
31900.0000000000000000 0.0452165491878986
32000.0000000000000000 0.0452298484742641
32100.0000000000000000 0.0452427417039871
32200.0000000000000000 0.0452564023435116
32300.0000000000000000 0.0452711135149002
32400.0000000000000000 0.0452846959233284
32500.0000000000000000 0.0452974587678909
32600.0000000000000000 0.0453116074204445
32700.0000000000000000 0.0453264862298965
32800.0000000000000000 0.0453374721109867
32900.0000000000000000 0.0453515909612179
33000.0000000000000000 0.0453648082911968
33100.0000000000000000 0.0453783757984638
33200.0000000000000000 0.0453926250338554
33300.0000000000000000 0.0454050451517105
33400.0000000000000000 0.0454176552593708
33500.0000000000000000 0.0454306453466415
33600.0000000000000000 0.0454438254237175
33700.0000000000000000 0.0454565025866032
33800.0000000000000000 0.0454696752130985
33900.0000000000000000 0.0454836115241051
34000.0000000000000000 0.0454950816929340
34100.0000000000000000 0.0455074049532413
34200.0000000000000000 0.0455207526683807
34300.0000000000000000 0.0455329231917858
34400.0000000000000000 0.0455458723008633
34500.0000000000000000 0.0455575063824654
34600.0000000000000000 0.0455705486238003
34700.0000000000000000 0.0455829575657845
34800.0000000000000000 0.0455946922302246
34900.0000000000000000 0.0456067807972431
35000.0000000000000000 0.0456190668046474
35100.0000000000000000 0.0456312410533428
35200.0000000000000000 0.0456420928239822
35300.0000000000000000 0.0456550978124142
35400.0000000000000000 0.0456661991775036
35500.0000000000000000 0.0456779561936855
35600.0000000000000000 0.0456897430121899
35700.0000000000000000 0.0457015261054039
35800.0000000000000000 0.0457125566899776
35900.0000000000000000 0.0457235500216484
36000.0000000000000000 0.0457351543009281
36100.0000000000000000 0.0457466728985310
36200.0000000000000000 0.0457576550543308
36300.0000000000000000 0.0457697622478008
36400.0000000000000000 0.0457798093557358
36500.0000000000000000 0.0457917861640453
36600.0000000000000000 0.0458022877573967
36700.0000000000000000 0.0458136275410652
36800.0000000000000000 0.0458234250545502
36900.0000000000000000 0.0458354167640209
37000.0000000000000000 0.0458466485142708
37100.0000000000000000 0.0458565615117550
37200.0000000000000000 0.0458681583404541
37300.0000000000000000 0.0458790399134159
37400.0000000000000000 0.0458889901638031
37500.0000000000000000 0.0458991713821888
37600.0000000000000000 0.0459104068577290
37700.0000000000000000 0.0459199808537960
37800.0000000000000000 0.0459310077130795
37900.0000000000000000 0.0459413751959801
38000.0000000000000000 0.0459501817822456
38100.0000000000000000 0.0459610633552074
38200.0000000000000000 0.0459711775183678
38300.0000000000000000 0.0459816791117191
38400.0000000000000000 0.0459915809333324
38500.0000000000000000 0.0460019446909428
38600.0000000000000000 0.0460122749209404
38700.0000000000000000 0.0460200235247612
38800.0000000000000000 0.0460304580628872
38900.0000000000000000 0.0460404381155968
39000.0000000000000000 0.0460506044328213
39100.0000000000000000 0.0460594259202480
39200.0000000000000000 0.0460701398551464
39300.0000000000000000 0.0460795424878597
39400.0000000000000000 0.0460885651409626
39500.0000000000000000 0.0460986457765102
39600.0000000000000000 0.0461070053279400
39700.0000000000000000 0.0461170002818108
39800.0000000000000000 0.0461260005831718
39900.0000000000000000 0.0461361445486546
40000.0000000000000000 0.0461444184184074
40100.0000000000000000 0.0461545065045357
40200.0000000000000000 0.0461633987724781
40300.0000000000000000 0.0461725853383541
40400.0000000000000000 0.0461811050772667
40500.0000000000000000 0.0461907796561718
40600.0000000000000000 0.0461965948343277
40700.0000000000000000 0.0462088845670223
40800.0000000000000000 0.0462167821824551
40900.0000000000000000 0.0462257452309132
41000.0000000000000000 0.0462338253855705
41100.0000000000000000 0.0462429784238338
41200.0000000000000000 0.0462519936263561
41300.0000000000000000 0.0462601929903030
41400.0000000000000000 0.0462692007422447
41500.0000000000000000 0.0462767556309700
41600.0000000000000000 0.0462858341634274
41700.0000000000000000 0.0462935641407967
41800.0000000000000000 0.0463024787604809
41900.0000000000000000 0.0463102124631405
42000.0000000000000000 0.0463182590901852
42100.0000000000000000 0.0463271550834179
42200.0000000000000000 0.0463350415229797
42300.0000000000000000 0.0463426820933819
42400.0000000000000000 0.0463518835604191
42500.0000000000000000 0.0463594570755959
42600.0000000000000000 0.0463683456182480
42700.0000000000000000 0.0463745482265949
42800.0000000000000000 0.0463823936879635
42900.0000000000000000 0.0463909655809402
43000.0000000000000000 0.0463976413011551
43100.0000000000000000 0.0464072637259960
43200.0000000000000000 0.0464143641293049
43300.0000000000000000 0.0464219376444817
43400.0000000000000000 0.0464284010231495
43500.0000000000000000 0.0464371368288994
43600.0000000000000000 0.0464446470141411
43700.0000000000000000 0.0464524962007999
43800.0000000000000000 0.0464594438672066
43900.0000000000000000 0.0464672781527042
44000.0000000000000000 0.0464743115007877
44100.0000000000000000 0.0464820079505444
44200.0000000000000000 0.0464872308075428
44300.0000000000000000 0.0464963987469673
44400.0000000000000000 0.0465035438537598
44500.0000000000000000 0.0465109683573246
44600.0000000000000000 0.0465174131095409
44700.0000000000000000 0.0465246513485909
44800.0000000000000000 0.0465321466326714
44900.0000000000000000 0.0465396158397198
45000.0000000000000000 0.0465463995933533
45100.0000000000000000 0.0465537048876286
45200.0000000000000000 0.0465613454580307
45300.0000000000000000 0.0465694479644299
45400.0000000000000000 0.0465752258896828
45500.0000000000000000 0.0465820319950581
45600.0000000000000000 0.0465906672179699
45700.0000000000000000 0.0465954095125198
45800.0000000000000000 0.0466028153896332
45900.0000000000000000 0.0466099381446838
46000.0000000000000000 0.0466162525117397
46100.0000000000000000 0.0466226041316986
46200.0000000000000000 0.0466300770640373
46300.0000000000000000 0.0466356016695499
46400.0000000000000000 0.0466431602835655
46500.0000000000000000 0.0466501004993916
46600.0000000000000000 0.0466572716832161
46700.0000000000000000 0.0466625727713108
46800.0000000000000000 0.0466708205640316
46900.0000000000000000 0.0466759763658047
47000.0000000000000000 0.0466819144785404
47100.0000000000000000 0.0466886982321739
47200.0000000000000000 0.0466952174901962
47300.0000000000000000 0.0467015244066715
47400.0000000000000000 0.0467092134058475
47500.0000000000000000 0.0467153936624527
47600.0000000000000000 0.0467203706502914
47700.0000000000000000 0.0467263646423817
47800.0000000000000000 0.0467338748276234
47900.0000000000000000 0.0467383675277233
48000.0000000000000000 0.0467460006475449
48100.0000000000000000 0.0467524118721485
48200.0000000000000000 0.0467584989964962
48300.0000000000000000 0.0467643439769745
48400.0000000000000000 0.0467708818614483
48500.0000000000000000 0.0467777624726295
48600.0000000000000000 0.0467838458716869
48700.0000000000000000 0.0467883050441742
48800.0000000000000000 0.0467951297760010
48900.0000000000000000 0.0468017086386681
49000.0000000000000000 0.0468075759708881
49100.0000000000000000 0.0468132719397545
49200.0000000000000000 0.0468194223940372
49300.0000000000000000 0.0468256473541260
49400.0000000000000000 0.0468318164348602
49500.0000000000000000 0.0468367896974087
49600.0000000000000000 0.0468425415456295
49700.0000000000000000 0.0468490198254585
49800.0000000000000000 0.0468547344207764
49900.0000000000000000 0.0468600280582905
50000.0000000000000000 0.0468657054007053


==> figures/parametric_shape_inference/cylinder5/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.3129047800 -4.0000000000 -4.0000000000
2.5226554079 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/ellipse/odil/angle_history_150000.txt <==
0.0000000000000000 0.0000000000000000
150.0000000000000000 -4.5196879903043703
300.0000000000000000 -5.2474065608896803
450.0000000000000000 -2.5372500500845794
600.0000000000000000 0.1497363338921835
750.0000000000000000 0.2145754983637437
900.0000000000000000 0.0772567945049490
1050.0000000000000000 0.0233728829936362
1200.0000000000000000 -0.8644007026274505
1350.0000000000000000 -1.6998534866623922
1500.0000000000000000 -2.5566587111978589
1650.0000000000000000 -2.8798700112423328
1800.0000000000000000 -3.6103519384891629
1950.0000000000000000 -4.3370852869804235
2100.0000000000000000 -5.1118705769116142
2250.0000000000000000 -5.9706837229401764
2400.0000000000000000 -6.9353152605989115
2550.0000000000000000 -7.9883472810631311
2700.0000000000000000 -9.1582938486423942
2850.0000000000000000 -10.4476223023752475
3000.0000000000000000 -11.8744072188766445
3150.0000000000000000 -11.9162780450900136
3300.0000000000000000 -12.7341078419544758
3450.0000000000000000 -13.5211021065380699
3600.0000000000000000 -14.3627820334318663
3750.0000000000000000 -15.3310300067028997
3900.0000000000000000 -16.4586462496261063
4050.0000000000000000 -17.7809538498622324
4200.0000000000000000 -19.0418921648401671
4350.0000000000000000 -21.0228734982651133
4500.0000000000000000 -23.7655306523293284
4650.0000000000000000 -26.2462589317048689
4800.0000000000000000 -28.9069600835555391
4950.0000000000000000 -30.5526776247245202
5100.0000000000000000 -31.7973461375920650
5250.0000000000000000 -32.7363036744867486
5400.0000000000000000 -33.6322347597686147
5550.0000000000000000 -35.1103688496909285
5700.0000000000000000 -36.5580134020880649
5850.0000000000000000 -37.6659954148789495
6000.0000000000000000 -38.9604726157938401
6150.0000000000000000 -40.7586373961367414
6300.0000000000000000 -42.7356839161742954
6450.0000000000000000 -45.0339892056597222
6600.0000000000000000 -48.4845429943732498
6750.0000000000000000 -51.9723085612170905
6900.0000000000000000 -56.1151836032347120
7050.0000000000000000 -59.2209147115537533
7200.0000000000000000 -61.6884861276550680
7350.0000000000000000 -63.7248713734445147
7500.0000000000000000 -65.1448092211549579
7650.0000000000000000 -66.1985467398079663
7800.0000000000000000 -66.5443084385200194
7950.0000000000000000 -66.6547127615469606
8100.0000000000000000 -66.5775302584397224
8250.0000000000000000 -66.7484195737352479
8400.0000000000000000 -66.5786689889627468
8550.0000000000000000 -65.8840844252622020
8700.0000000000000000 -65.1012833068131158
8850.0000000000000000 -64.2788876623061896
9000.0000000000000000 -64.3857149871495693
9150.0000000000000000 -65.1490715427168396
9300.0000000000000000 -66.0371343324035820
9450.0000000000000000 -66.5612145162913009
9600.0000000000000000 -66.9909135165918030
9750.0000000000000000 -67.4093461322746919
9900.0000000000000000 -67.9017587553513238
10050.0000000000000000 -67.9158986594182323
10200.0000000000000000 -67.7353029680491119
10350.0000000000000000 -67.2269653927805138
10500.0000000000000000 -66.7701174467991052
10650.0000000000000000 -66.4788942195463051
10800.0000000000000000 -65.8933985854400959
10950.0000000000000000 -65.1376468106141999
11100.0000000000000000 -64.2275197233007020
11250.0000000000000000 -63.5367911484446353
11400.0000000000000000 -62.6105754169979107
11550.0000000000000000 -62.1113247822084773
11700.0000000000000000 -62.2627244399200919
11850.0000000000000000 -62.2691291751586604
12000.0000000000000000 -62.3370690225110948
12150.0000000000000000 -62.4739370576852338
12300.0000000000000000 -62.4150735528296110
12450.0000000000000000 -62.1324519353276656
12600.0000000000000000 -61.7330833700214541
12750.0000000000000000 -61.1312569801946850
12900.0000000000000000 -61.1482630189603924
13050.0000000000000000 -60.5383458482481771
13200.0000000000000000 -60.4945261884807550
13350.0000000000000000 -60.4218841469056329
13500.0000000000000000 -60.3114830447126380
13650.0000000000000000 -60.1887734612967122
13800.0000000000000000 -60.0520213333147623
13950.0000000000000000 -59.8896740196871136
14100.0000000000000000 -59.7210123799553756
14250.0000000000000000 -59.5270091825968990
14400.0000000000000000 -59.2734107007920770
14550.0000000000000000 -58.9860000307316739
14700.0000000000000000 -58.6721294827932454
14850.0000000000000000 -58.3254542529261357
15000.0000000000000000 -58.1009451702918724
15150.0000000000000000 -57.7943503467991917
15300.0000000000000000 -57.3936732918781018
15450.0000000000000000 -57.0017616200188186
15600.0000000000000000 -56.8322371665957604
15750.0000000000000000 -56.9849145068081242
15900.0000000000000000 -57.0685003777701212
16050.0000000000000000 -57.1601123526704669
16200.0000000000000000 -57.2448366326456792
16350.0000000000000000 -57.3334000478883965
16500.0000000000000000 -57.3585933428111900
16650.0000000000000000 -57.4149506698204988
16800.0000000000000000 -57.5198328534292003
16950.0000000000000000 -57.6499714250035780
17100.0000000000000000 -57.6248227188228057
17250.0000000000000000 -57.3580804534261262
17400.0000000000000000 -57.1180364683962125
17550.0000000000000000 -56.4974565203263026
17700.0000000000000000 -55.7303979305095254
17850.0000000000000000 -54.9923634689707228
18000.0000000000000000 -54.3598990353361700
18150.0000000000000000 -53.5523525482970228
18300.0000000000000000 -52.7063722975278282
18450.0000000000000000 -52.7716300616056202
18600.0000000000000000 -52.9288049835900978
18750.0000000000000000 -53.0648753440676941
18900.0000000000000000 -53.2313033324097091
19050.0000000000000000 -53.2828329694718548
19200.0000000000000000 -53.4116215870575388
19350.0000000000000000 -53.5796948179417072
19500.0000000000000000 -53.3584399878370732
19650.0000000000000000 -52.8923521831205505
19800.0000000000000000 -52.0474902649895697
19950.0000000000000000 -51.1245687429088136
20100.0000000000000000 -50.6387886772926521
20250.0000000000000000 -49.8596099927913485
20400.0000000000000000 -49.4018967508029903
20550.0000000000000000 -49.0722776960956537
20700.0000000000000000 -48.7670360223088650
20850.0000000000000000 -48.2514311088464893
21000.0000000000000000 -48.1112148863150324
21150.0000000000000000 -48.0763191935780938
21300.0000000000000000 -47.9665376349758645
21450.0000000000000000 -47.6808216592908849
21600.0000000000000000 -47.5739369864692705
21750.0000000000000000 -47.4466288873995339
21900.0000000000000000 -47.2520417373079056
22050.0000000000000000 -47.0249092204463111
22200.0000000000000000 -46.8007027387830874
22350.0000000000000000 -46.4929878283014872
22500.0000000000000000 -46.2333539644285310
22650.0000000000000000 -46.0217647570591808
22800.0000000000000000 -45.9088893887045941
22950.0000000000000000 -45.6377386958540612
23100.0000000000000000 -45.3801111897480070
23250.0000000000000000 -45.0580287873481566
23400.0000000000000000 -44.7429456279135636
23550.0000000000000000 -44.4260632619680109
23700.0000000000000000 -44.1615818691531032
23850.0000000000000000 -43.8409521629596810
24000.0000000000000000 -43.5667773268584284
24150.0000000000000000 -43.3222611186018582
24300.0000000000000000 -43.3501639603747222
24450.0000000000000000 -43.3452294874204185
24600.0000000000000000 -43.3281984308572774
24750.0000000000000000 -43.3002413771803063
24900.0000000000000000 -43.2766658016290222
25050.0000000000000000 -43.2571649862746455
25200.0000000000000000 -42.8470865597460673
25350.0000000000000000 -42.7131260187931474
25500.0000000000000000 -42.5882524009223715
25650.0000000000000000 -42.3589876078611951
25800.0000000000000000 -42.2776573673601561
25950.0000000000000000 -42.1055581723145238
26100.0000000000000000 -41.9254332982490325
26250.0000000000000000 -41.7604721726341310
26400.0000000000000000 -41.5911948483122345
26550.0000000000000000 -41.3728108199044939
26700.0000000000000000 -41.1887662239547083
26850.0000000000000000 -40.9661714727835360
27000.0000000000000000 -40.7997944894951559
27150.0000000000000000 -40.6202791034941058
27300.0000000000000000 -40.4277655767536572
27450.0000000000000000 -40.3046082851179293
27600.0000000000000000 -40.1346951623509156
27750.0000000000000000 -40.0102546641519154
27900.0000000000000000 -39.8819120781349241
28050.0000000000000000 -39.8267388080732090
28200.0000000000000000 -39.7571072037568385
28350.0000000000000000 -39.7145944507001403
28500.0000000000000000 -39.6707221632129716
28650.0000000000000000 -39.3950910375403396
28800.0000000000000000 -39.2834212317766784
28950.0000000000000000 -39.1905028099772750
29100.0000000000000000 -39.0890031550577959
29250.0000000000000000 -38.9785234489942241
29400.0000000000000000 -38.8745541715619538
29550.0000000000000000 -38.7692621305544520
29700.0000000000000000 -38.6958255929321950
29850.0000000000000000 -38.7134883795081919
30000.0000000000000000 -38.6139724446673895
30150.0000000000000000 -38.5063933865691794
30300.0000000000000000 -38.3829225070596678
30450.0000000000000000 -38.2652601729161503
30600.0000000000000000 -38.0915605926385155
30750.0000000000000000 -37.9897360051360025
30900.0000000000000000 -37.9113542026643771
31050.0000000000000000 -37.8142715604972182
31200.0000000000000000 -37.7784564795886197
31350.0000000000000000 -37.6579624098694978
31500.0000000000000000 -37.5348548945542291
31650.0000000000000000 -37.4183586990720158
31800.0000000000000000 -37.3553282063528300
31950.0000000000000000 -37.3048552313476449
32100.0000000000000000 -37.2531792867350333
32250.0000000000000000 -37.1977086865606452
32400.0000000000000000 -37.1307368754906051
32550.0000000000000000 -36.9955091805634453
32700.0000000000000000 -37.0193434955539686
32850.0000000000000000 -36.9409244205006644
33000.0000000000000000 -36.8905515452131638
33150.0000000000000000 -36.8398701916749332
33300.0000000000000000 -36.7723573411126594
33450.0000000000000000 -36.7594860077892918
33600.0000000000000000 -36.4722139490833897
33750.0000000000000000 -36.5210236405658293
33900.0000000000000000 -36.5362608284604278
34050.0000000000000000 -36.5314511190722087
34200.0000000000000000 -36.4989473057378859
34350.0000000000000000 -36.4696611220812272
34500.0000000000000000 -36.4824010267265422
34650.0000000000000000 -36.4519880470108717
34800.0000000000000000 -36.0386318701211579
34950.0000000000000000 -36.1715953907156162
35100.0000000000000000 -36.2086019706888251
35250.0000000000000000 -36.2262729982122167
35400.0000000000000000 -36.2390607197729295
35550.0000000000000000 -36.2494579886561610
35700.0000000000000000 -36.2574020422178549
35850.0000000000000000 -36.2631486425114602
36000.0000000000000000 -36.2683290173935973
36150.0000000000000000 -36.2740596767783146
36300.0000000000000000 -36.2369872491939518
36450.0000000000000000 -35.9385779359314839
36600.0000000000000000 -35.9453363674547788
36750.0000000000000000 -35.9242895375904112
36900.0000000000000000 -35.8769113639710824
37050.0000000000000000 -35.8282335958565952
37200.0000000000000000 -35.7774042711695515
37350.0000000000000000 -35.7273552445080327
37500.0000000000000000 -35.6701477749753408
37650.0000000000000000 -35.6121547374693677
37800.0000000000000000 -35.5492331406328290
37950.0000000000000000 -35.4802326780808031
38100.0000000000000000 -35.4141461339959633
38250.0000000000000000 -35.3413234497308650
38400.0000000000000000 -35.2661287821227489
38550.0000000000000000 -35.2520028516625317
38700.0000000000000000 -35.3450854199703599
38850.0000000000000000 -35.2509444634079472
39000.0000000000000000 -35.1460206779186279
39150.0000000000000000 -35.1025761105945477
39300.0000000000000000 -35.0634077056960294
39450.0000000000000000 -35.0125589920623241
39600.0000000000000000 -34.9475386116652587
39750.0000000000000000 -34.8733769553232804
39900.0000000000000000 -34.7974433376405798
40050.0000000000000000 -34.7218587808876578
40200.0000000000000000 -34.6124862099198438
40350.0000000000000000 -34.5365279375098595
40500.0000000000000000 -34.5316537242899386
40650.0000000000000000 -34.4702062941715255
40800.0000000000000000 -34.4050560788807047
40950.0000000000000000 -34.3425360192847862
41100.0000000000000000 -34.2785879009092795
41250.0000000000000000 -34.2150884705886966
41400.0000000000000000 -34.1576070520778643
41550.0000000000000000 -34.1092136499351568
41700.0000000000000000 -34.0818700017343517
41850.0000000000000000 -34.1177111492210372
42000.0000000000000000 -34.1489691328452096
42150.0000000000000000 -34.1531606523534350
42300.0000000000000000 -34.1660500508327445
42450.0000000000000000 -34.1877129934425810
42600.0000000000000000 -34.2088716289664134
42750.0000000000000000 -34.2257054854961709
42900.0000000000000000 -34.2520294551672038
43050.0000000000000000 -34.2786772033936913
43200.0000000000000000 -34.2707453813082878
43350.0000000000000000 -34.2540388569077123
43500.0000000000000000 -34.2581293704365635
43650.0000000000000000 -34.2562463314704431
43800.0000000000000000 -34.2600538137222017
43950.0000000000000000 -34.2516830137769119
44100.0000000000000000 -34.2387358456625037
44250.0000000000000000 -34.2119465601068384
44400.0000000000000000 -34.1758060398475862
44550.0000000000000000 -34.1449902315911089
44700.0000000000000000 -34.1327975333441955
44850.0000000000000000 -34.1141231267807186
45000.0000000000000000 -34.0947931813823075
45150.0000000000000000 -34.0725417526707872
45300.0000000000000000 -34.0324792163529253
45450.0000000000000000 -33.9908690996954022
45600.0000000000000000 -33.9585116895753885
45750.0000000000000000 -33.9376491070188635
45900.0000000000000000 -33.9777886816616146
46050.0000000000000000 -34.0421640882264995
46200.0000000000000000 -33.9587891272528424
46350.0000000000000000 -33.9264496419375590
46500.0000000000000000 -33.8773892844536917
46650.0000000000000000 -33.8498136572225974
46800.0000000000000000 -33.8228789946383728
46950.0000000000000000 -33.7717899617946387
47100.0000000000000000 -33.7623599877911218
47250.0000000000000000 -33.7349382488013489
47400.0000000000000000 -33.6962911646061443
47550.0000000000000000 -33.6731930568348332
47700.0000000000000000 -33.6640385416405366
47850.0000000000000000 -33.5866289550937012
48000.0000000000000000 -33.5519002213382862
48150.0000000000000000 -33.5344763772372687
48300.0000000000000000 -33.5145528692081243
48450.0000000000000000 -33.4952689067205611
48600.0000000000000000 -33.4585434235655654
48750.0000000000000000 -33.4269091590843317
48900.0000000000000000 -33.4247199404177664
49050.0000000000000000 -33.4925911138215113
49200.0000000000000000 -33.4974067351690366
49350.0000000000000000 -33.5136834636745036
49500.0000000000000000 -33.5425206141499146
49650.0000000000000000 -33.5626036513558290
49800.0000000000000000 -33.5803661844988497
49950.0000000000000000 -33.5912104833038114
50100.0000000000000000 -33.5835824122430893
50250.0000000000000000 -33.5934826741513177
50400.0000000000000000 -33.5883022733632899
50550.0000000000000000 -33.5964629153711485
50700.0000000000000000 -33.6047615412563658
50850.0000000000000000 -33.6181830009578491
51000.0000000000000000 -33.6560610094428299
51150.0000000000000000 -33.6848567736947260
51300.0000000000000000 -33.7066373060985285
51450.0000000000000000 -33.7284513909786838
51600.0000000000000000 -33.7306379143764730
51750.0000000000000000 -33.7303642896512912
51900.0000000000000000 -33.7357218590495336
52050.0000000000000000 -33.7358237493325390
52200.0000000000000000 -33.7255387332186558
52350.0000000000000000 -33.7370711064519995
52500.0000000000000000 -33.7466378482581675
52650.0000000000000000 -33.7491065393917964
52800.0000000000000000 -33.7490352619501266
52950.0000000000000000 -33.7500703570227003
53100.0000000000000000 -33.7217318485154394
53250.0000000000000000 -33.7481558043930789
53400.0000000000000000 -33.7555774584897250
53550.0000000000000000 -33.7694180680554155
53700.0000000000000000 -33.7733716259457353
53850.0000000000000000 -33.7759803941061421
54000.0000000000000000 -33.7781623304693355
54150.0000000000000000 -33.7824637044645044
54300.0000000000000000 -33.7851308770837448
54450.0000000000000000 -33.7773704264110961
54600.0000000000000000 -33.7712241547421925
54750.0000000000000000 -33.7690420629334795
54900.0000000000000000 -33.5766301711560047
55050.0000000000000000 -33.5819744169535497
55200.0000000000000000 -33.5686415287740800
55350.0000000000000000 -33.5473325300784850
55500.0000000000000000 -33.5382638481982127
55650.0000000000000000 -33.5336455291587612
55800.0000000000000000 -33.5134774233979442
55950.0000000000000000 -33.5000791824043702
56100.0000000000000000 -33.4828998513565423
56250.0000000000000000 -33.4648216049277849
56400.0000000000000000 -33.4447007661273830
56550.0000000000000000 -33.4292786389744663
56700.0000000000000000 -33.4092135661211955
56850.0000000000000000 -33.4044444114959447
57000.0000000000000000 -33.4033121326649436
57150.0000000000000000 -33.3682765527105971
57300.0000000000000000 -33.3227775815042477
57450.0000000000000000 -33.3048018295410486
57600.0000000000000000 -33.2661686629810802
57750.0000000000000000 -33.2333785650762437
57900.0000000000000000 -33.2675574488954808
58050.0000000000000000 -33.2342962175048200
58200.0000000000000000 -33.1808569722508722
58350.0000000000000000 -33.1440566672990684
58500.0000000000000000 -33.1144636561447996
58650.0000000000000000 -33.1104406273827863
58800.0000000000000000 -33.0645206559928155
58950.0000000000000000 -33.0251387958349696
59100.0000000000000000 -32.9965326501248910
59250.0000000000000000 -32.9487181924113202
59400.0000000000000000 -32.9103222662542549
59550.0000000000000000 -32.8743565963259456
59700.0000000000000000 -32.8321902399941052
59850.0000000000000000 -32.7994261877587618
60000.0000000000000000 -32.7596431727727548
60150.0000000000000000 -32.7180178619721076
60300.0000000000000000 -32.6787888930591279
60450.0000000000000000 -32.6286015120568749
60600.0000000000000000 -32.5125786659339013
60750.0000000000000000 -32.5508033785508388
60900.0000000000000000 -32.5331891100617341
61050.0000000000000000 -32.4771396719560101
61200.0000000000000000 -32.4413332536716226
61350.0000000000000000 -32.4162124987137972
61500.0000000000000000 -32.4067490240954328
61650.0000000000000000 -32.3972580903684957
61800.0000000000000000 -32.3309970121564803
61950.0000000000000000 -32.3619171155252801
62100.0000000000000000 -32.3577332608873434
62250.0000000000000000 -32.3495364755565404
62400.0000000000000000 -32.2996656865483942
62550.0000000000000000 -32.2792207491972150
62700.0000000000000000 -32.2419826973870727
62850.0000000000000000 -32.2091000270980246
63000.0000000000000000 -32.1759396499108661
63150.0000000000000000 -32.1595037437950992
63300.0000000000000000 -32.1463568780190769
63450.0000000000000000 -32.1411847130833763
63600.0000000000000000 -32.1310074261885177
63750.0000000000000000 -32.0982368944164804
63900.0000000000000000 -32.0555446897006817
64050.0000000000000000 -32.0979397548308185
64200.0000000000000000 -32.1013092574456422
64350.0000000000000000 -32.0941055745677133
64500.0000000000000000 -32.1005646507055715
64650.0000000000000000 -32.1111349075603911
64800.0000000000000000 -32.1119532774917076
64950.0000000000000000 -32.0994679024932594
65100.0000000000000000 -32.1024462355365188
65250.0000000000000000 -32.1059441944822694
65400.0000000000000000 -32.0970346785882654
65550.0000000000000000 -32.1009444561705592
65700.0000000000000000 -32.1068753741257353
65850.0000000000000000 -32.1130935618149707
66000.0000000000000000 -32.1150094535598569
66150.0000000000000000 -32.1204392512192953
66300.0000000000000000 -32.1160128337996937
66450.0000000000000000 -32.1151441304322773
66600.0000000000000000 -32.1197725779524887
66750.0000000000000000 -32.0043394323160655
66900.0000000000000000 -32.0433613388196434
67050.0000000000000000 -32.0520935035009771
67200.0000000000000000 -32.0552221233827694
67350.0000000000000000 -32.0736060238761169
67500.0000000000000000 -32.0710513825669636
67650.0000000000000000 -32.0722679185774595
67800.0000000000000000 -32.0728319920278437
67950.0000000000000000 -32.0710147681638560
68100.0000000000000000 -32.0683933032215052
68250.0000000000000000 -32.0654167009927917
68400.0000000000000000 -32.0616786471263353
68550.0000000000000000 -32.0582490820948749
68700.0000000000000000 -32.0574889075972393
68850.0000000000000000 -32.0562840439304395
69000.0000000000000000 -32.0520132455045967
69150.0000000000000000 -32.0473567296590716
69300.0000000000000000 -32.0430398903079876
69450.0000000000000000 -32.0445921101686011
69600.0000000000000000 -32.0453968449374713
69750.0000000000000000 -32.0494132788818149
69900.0000000000000000 -32.0517119163894648
70050.0000000000000000 -32.0545716479494160
70200.0000000000000000 -32.0553900715018685
70350.0000000000000000 -32.0499287083959103
70500.0000000000000000 -32.0425793704565578
70650.0000000000000000 -32.0371476414699003
70800.0000000000000000 -32.0302821794637680
70950.0000000000000000 -32.0225856960245707
71100.0000000000000000 -32.0149302225006309
71250.0000000000000000 -32.0117292362685717
71400.0000000000000000 -32.0068046885744693
71550.0000000000000000 -31.9960509410810339
71700.0000000000000000 -31.9901614288286567
71850.0000000000000000 -31.9882680045065158
72000.0000000000000000 -31.9827798391009139
72150.0000000000000000 -31.9800898926051111
72300.0000000000000000 -31.9746744429091763
72450.0000000000000000 -31.9709205078492538
72600.0000000000000000 -31.9653989014778510
72750.0000000000000000 -31.8101762522279614
72900.0000000000000000 -31.8341631816113519
73050.0000000000000000 -31.8199867251989659
73200.0000000000000000 -31.8358721759794143
73350.0000000000000000 -31.8433924460997879
73500.0000000000000000 -31.8485092376511574
73650.0000000000000000 -31.8523382620895106
73800.0000000000000000 -31.8552574826318171
73950.0000000000000000 -31.8555173376755825
74100.0000000000000000 -31.7144933450946134
74250.0000000000000000 -31.7139896818203013
74400.0000000000000000 -31.7120415849068316
74550.0000000000000000 -31.7023513171586160
74700.0000000000000000 -31.6870589870210608
74850.0000000000000000 -31.6756254385019247
75000.0000000000000000 -31.6727978499613343
75150.0000000000000000 -31.6494009602821613
75300.0000000000000000 -31.6323860127660836
75450.0000000000000000 -31.6037162282456947
75600.0000000000000000 -31.5894675009508283
75750.0000000000000000 -31.5576111749132195
75900.0000000000000000 -31.5550157474901170
76050.0000000000000000 -31.5274021121128420
76200.0000000000000000 -31.5157593265517804
76350.0000000000000000 -31.4926301095444181
76500.0000000000000000 -31.4639595356587058
76650.0000000000000000 -31.4066036748820885
76800.0000000000000000 -31.4672984750405362
76950.0000000000000000 -31.4423002365293307
77100.0000000000000000 -31.4286395589781691
77250.0000000000000000 -31.3965136604267485
77400.0000000000000000 -31.4056113604079989
77550.0000000000000000 -31.3956846799234164
77700.0000000000000000 -31.3749722908090618
77850.0000000000000000 -31.4063576841785839
78000.0000000000000000 -31.3839626538164929
78150.0000000000000000 -31.3640174965370093
78300.0000000000000000 -31.3725693704444524
78450.0000000000000000 -31.3613003579085081
78600.0000000000000000 -31.2703111219196934
78750.0000000000000000 -31.2667268554319158
78900.0000000000000000 -31.2576924908439260
79050.0000000000000000 -31.2456114804323839
79200.0000000000000000 -31.2297539805386286
79350.0000000000000000 -31.2294860952272870
79500.0000000000000000 -31.2124352597951393
79650.0000000000000000 -31.2031119029877573
79800.0000000000000000 -31.1816088981513815
79950.0000000000000000 -31.1788607512483651
80100.0000000000000000 -31.1707981546910879
80250.0000000000000000 -31.1313952103864757
80400.0000000000000000 -31.1499318560017997
80550.0000000000000000 -31.1092840036353770
80700.0000000000000000 -31.0370039544199834
80850.0000000000000000 -31.0943683564707527
81000.0000000000000000 -31.0882168963823560
81150.0000000000000000 -31.0744748755502513
81300.0000000000000000 -31.0400644681923623
81450.0000000000000000 -31.0157020042269025
81600.0000000000000000 -30.9831234037095236
81750.0000000000000000 -30.9958451211063597
81900.0000000000000000 -30.9341035916952691
82050.0000000000000000 -30.9414461127315690
82200.0000000000000000 -30.8453313827697926
82350.0000000000000000 -30.8450367245563761
82500.0000000000000000 -30.8387444093365062
82650.0000000000000000 -30.8288585045723735
82800.0000000000000000 -30.8188267503026410
82950.0000000000000000 -30.7921732468395817
83100.0000000000000000 -30.7828826261982478
83250.0000000000000000 -30.7495226654825586
83400.0000000000000000 -30.7409567218107327
83550.0000000000000000 -30.7314962146020747
83700.0000000000000000 -30.6922916436194342
83850.0000000000000000 -30.7081421059261430
84000.0000000000000000 -30.6950193242310903
84150.0000000000000000 -30.6595554822903793
84300.0000000000000000 -30.6641591046973332
84450.0000000000000000 -30.6705172340364527
84600.0000000000000000 -30.6467060191784952
84750.0000000000000000 -30.6458217348899993
84900.0000000000000000 -30.6334097532615992
85050.0000000000000000 -30.6340750344144404
85200.0000000000000000 -30.5108948957092316
85350.0000000000000000 -30.5761434114403023
85500.0000000000000000 -30.5913002806775047
85650.0000000000000000 -30.5851027668111861
85800.0000000000000000 -30.5743253750956079
85950.0000000000000000 -30.5627854766113849
86100.0000000000000000 -30.5509958240198181
86250.0000000000000000 -30.5413137713468146
86400.0000000000000000 -30.5298875656560540
86550.0000000000000000 -30.5257726150020972
86700.0000000000000000 -30.5563191808497940
86850.0000000000000000 -30.4969330752168624
87000.0000000000000000 -30.5040667102294485
87150.0000000000000000 -30.4975405716672761
87300.0000000000000000 -30.3313092795227313
87450.0000000000000000 -30.3745058536986541
87600.0000000000000000 -30.3832500649859263
87750.0000000000000000 -30.3904490208843683
87900.0000000000000000 -30.4036807498809800
88050.0000000000000000 -30.4030066327939359
88200.0000000000000000 -30.4058136801484018
88350.0000000000000000 -30.4082431828448492
88500.0000000000000000 -30.4009894339449680
88650.0000000000000000 -30.3915479587478892
88800.0000000000000000 -30.3864955787630500
88950.0000000000000000 -30.3749246702416471
89100.0000000000000000 -30.3619476864082429
89250.0000000000000000 -30.3423143177838348
89400.0000000000000000 -30.3529150080447749
89550.0000000000000000 -30.1903966407473554
89700.0000000000000000 -30.2127532235940350
89850.0000000000000000 -30.2259013770676610
90000.0000000000000000 -30.2365021194779189
90150.0000000000000000 -30.2440311027331781
90300.0000000000000000 -30.2502768957896606
90450.0000000000000000 -29.8753541705373031
90600.0000000000000000 -30.0706056092465701
90750.0000000000000000 -30.1093015820568617
90900.0000000000000000 -30.1217403959706616
91050.0000000000000000 -30.1293618667082939
91200.0000000000000000 -30.1347746150642450
91350.0000000000000000 -30.1391835101165526
91500.0000000000000000 -30.1431165873179516
91650.0000000000000000 -30.1466405499928030
91800.0000000000000000 -30.1492968780323487
91950.0000000000000000 -30.1528194740402213
92100.0000000000000000 -30.1505672304649543
92250.0000000000000000 -30.1390538658863676
92400.0000000000000000 -30.1326570212608260
92550.0000000000000000 -30.1455283662964852
92700.0000000000000000 -30.1071275614076903
92850.0000000000000000 -30.1163600607615756
93000.0000000000000000 -30.1236875007153024
93150.0000000000000000 -30.1296487185052193
93300.0000000000000000 -30.1178151500396041
93450.0000000000000000 -30.0473247323044639
93600.0000000000000000 -30.0874076588597994
93750.0000000000000000 -30.0966204117227036
93900.0000000000000000 -30.0930431468118371
94050.0000000000000000 -30.0924954389491788
94200.0000000000000000 -30.0902358105292471
94350.0000000000000000 -30.0793157261228181
94500.0000000000000000 -30.0063937958966953
94650.0000000000000000 -30.0264160806181870
94800.0000000000000000 -30.0362786418068879
94950.0000000000000000 -30.0440682194211384
95100.0000000000000000 -30.0461804614811143
95250.0000000000000000 -30.0383565826916659
95400.0000000000000000 -29.9971951193736004
95550.0000000000000000 -29.9679141757411500
95700.0000000000000000 -29.8773325957244644
95850.0000000000000000 -29.8796231574110784
96000.0000000000000000 -29.9178527597386825
96150.0000000000000000 -29.9215431077032967
96300.0000000000000000 -29.9277763767394269
96450.0000000000000000 -29.9338834765920332
96600.0000000000000000 -29.9358510451081195
96750.0000000000000000 -29.9346328179542844
96900.0000000000000000 -29.9242098023393979
97050.0000000000000000 -29.9299998008088117
97200.0000000000000000 -29.9214230478878598
97350.0000000000000000 -29.8389332960609437
97500.0000000000000000 -29.8939296028838086
97650.0000000000000000 -29.9023419985297210
97800.0000000000000000 -29.9083604047215132
97950.0000000000000000 -29.8689877581129615
98100.0000000000000000 -29.8908913896501893
98250.0000000000000000 -29.8980054278871279
98400.0000000000000000 -29.8957920723000150
98550.0000000000000000 -29.8929620715045736
98700.0000000000000000 -29.9018353678506159
98850.0000000000000000 -29.9056940735131640
99000.0000000000000000 -29.8978196769540503
99150.0000000000000000 -29.9050133145682473
99300.0000000000000000 -29.7702996531853366
99450.0000000000000000 -29.8256313028772908
99600.0000000000000000 -29.8408300736538763
99750.0000000000000000 -29.8500347277865252
99900.0000000000000000 -29.8571219887319650
100050.0000000000000000 -29.8630305320087110
100200.0000000000000000 -29.8685889839067649
100350.0000000000000000 -29.8734332518797387
100500.0000000000000000 -29.8774528695176436
100650.0000000000000000 -29.8724247769833475
100800.0000000000000000 -29.8691703054830597
100950.0000000000000000 -29.6248994331140914
101100.0000000000000000 -29.6872121401734503
101250.0000000000000000 -29.7536318911803690
101400.0000000000000000 -29.7683880018122515
101550.0000000000000000 -29.7774068362538529
101700.0000000000000000 -29.7869801664792462
101850.0000000000000000 -29.7949875045771577
102000.0000000000000000 -29.8019453531369152
102150.0000000000000000 -29.8084572666147771
102300.0000000000000000 -29.8144490428354878
102450.0000000000000000 -29.8201892002062756
102600.0000000000000000 -29.8259665838911339
102750.0000000000000000 -29.7462158292100973
102900.0000000000000000 -29.8042000493140335
103050.0000000000000000 -29.8137479491939814
103200.0000000000000000 -29.8203518771464786
103350.0000000000000000 -29.8261973880477953
103500.0000000000000000 -29.7790525709894496
103650.0000000000000000 -29.7989954256379299
103800.0000000000000000 -29.8076300519552362
103950.0000000000000000 -29.8145298858606687
104100.0000000000000000 -29.8204411480263829
104250.0000000000000000 -29.8268448827752479
104400.0000000000000000 -29.8317812614104092
104550.0000000000000000 -29.3825399007736756
104700.0000000000000000 -29.5326902871758179
104850.0000000000000000 -29.5765450554019509
105000.0000000000000000 -29.5988333244563080
105150.0000000000000000 -29.6141045895084858
105300.0000000000000000 -29.6272049277379317
105450.0000000000000000 -29.6382561336304207
105600.0000000000000000 -29.6481049362529134
105750.0000000000000000 -29.6591301640708309
105900.0000000000000000 -29.6699187260823400
106050.0000000000000000 -29.6794053416550199
106200.0000000000000000 -29.6884551850079426
106350.0000000000000000 -29.5427705476953442
106500.0000000000000000 -29.5923660771289043
106650.0000000000000000 -29.6298547474699987
106800.0000000000000000 -29.6431823591855910
106950.0000000000000000 -29.6521166483830143
107100.0000000000000000 -29.6602806805981878
107250.0000000000000000 -29.6672194873222175
107400.0000000000000000 -29.6738660054024450
107550.0000000000000000 -29.6804932793446454
107700.0000000000000000 -29.6869658755576111
107850.0000000000000000 -29.4314267425420617
108000.0000000000000000 -29.5183200090124274
108150.0000000000000000 -29.5448798321784061
108300.0000000000000000 -29.5665512371117956
108450.0000000000000000 -29.5799568370908119
108600.0000000000000000 -29.5902531456855655
108750.0000000000000000 -29.5985731211930663
108900.0000000000000000 -29.6023184366832908
109050.0000000000000000 -29.5979901354824300
109200.0000000000000000 -29.3647430541898906
109350.0000000000000000 -29.4919280764519804
109500.0000000000000000 -29.5153301358507356
109650.0000000000000000 -29.5280041597996217
109800.0000000000000000 -29.5398749579860187
109950.0000000000000000 -29.5507313782097789
110100.0000000000000000 -29.5607126232666459
110250.0000000000000000 -29.5706740707865023
110400.0000000000000000 -29.3646241162543653
110550.0000000000000000 -29.4784612054169415
110700.0000000000000000 -29.5015175492954320
110850.0000000000000000 -29.5132547099101181
111000.0000000000000000 -29.5216689871040110
111150.0000000000000000 -29.5324597076573596
111300.0000000000000000 -29.5419113834455267
111450.0000000000000000 -29.5505433289369002
111600.0000000000000000 -29.5590370604290129
111750.0000000000000000 -29.5680857459907571
111900.0000000000000000 -29.5564593669087401
112050.0000000000000000 -29.5309538119927986
112200.0000000000000000 -29.5611400641089865
112350.0000000000000000 -29.3380173965370545
112500.0000000000000000 -29.3739044178806132
112650.0000000000000000 -29.4281084003040547
112800.0000000000000000 -29.4480336587543121
112950.0000000000000000 -29.4606506807261184
113100.0000000000000000 -29.4702347258538886
113250.0000000000000000 -29.4795348038524558
113400.0000000000000000 -29.4882187951823838
113550.0000000000000000 -29.4966276227546977
113700.0000000000000000 -29.5050142169845913
113850.0000000000000000 -29.5131900650535712
114000.0000000000000000 -29.5214072640644645
114150.0000000000000000 -29.5309236427617599
114300.0000000000000000 -29.5406749859331335
114450.0000000000000000 -29.5506983117095103
114600.0000000000000000 -29.5608279542191141
114750.0000000000000000 -29.4745825282282290
114900.0000000000000000 -29.5006770036928003
115050.0000000000000000 -29.5132137574402975
115200.0000000000000000 -29.5236321943639481
115350.0000000000000000 -29.5359657795714305
115500.0000000000000000 -29.5394948044959627
115650.0000000000000000 -29.5523692420665043
115800.0000000000000000 -29.5470062586800886
115950.0000000000000000 -29.5707189506222967
116100.0000000000000000 -29.5810276957169975
116250.0000000000000000 -29.5611691949367597
116400.0000000000000000 -29.5559596413329047
116550.0000000000000000 -29.2141742442963412
116700.0000000000000000 -29.3575965683370370
116850.0000000000000000 -29.4031889209900257
117000.0000000000000000 -29.4269299234272310
117150.0000000000000000 -29.4397905783740121
117300.0000000000000000 -29.4491387832983129
117450.0000000000000000 -29.4569882618413246
117600.0000000000000000 -29.4653115682025835
117750.0000000000000000 -29.4724637671662002
117900.0000000000000000 -29.4794984901248363
118050.0000000000000000 -29.4866160519074008
118200.0000000000000000 -29.4935393704818019
118350.0000000000000000 -29.5004240757429415
118500.0000000000000000 -29.5076134338100999
118650.0000000000000000 -29.5146316207818238
118800.0000000000000000 -29.5214449307960152
118950.0000000000000000 -29.5302406150975720
119100.0000000000000000 -29.5394976561391722
119250.0000000000000000 -29.5489810334503922
119400.0000000000000000 -29.5580766455406305
119550.0000000000000000 -29.5670300615878467
119700.0000000000000000 -29.3934208350053758
119850.0000000000000000 -29.3581372048225724
120000.0000000000000000 -29.4188781744187402
120150.0000000000000000 -29.4402042792394916
120300.0000000000000000 -29.4523658179897225
120450.0000000000000000 -29.4625207706061794
120600.0000000000000000 -29.4715194275510477
120750.0000000000000000 -29.4803252002640157
120900.0000000000000000 -29.4883388838170006
121050.0000000000000000 -29.4965669919168114
121200.0000000000000000 -29.5044402855694692
121350.0000000000000000 -29.5121120826835970
121500.0000000000000000 -29.5195078246709883
121650.0000000000000000 -29.5285524260688845
121800.0000000000000000 -29.5382136341348414
121950.0000000000000000 -29.5477771514784777
122100.0000000000000000 -29.5572176979242158
122250.0000000000000000 -29.5313625018266634
122400.0000000000000000 -29.5533099209855372
122550.0000000000000000 -29.5654695373414675
122700.0000000000000000 -29.5600160693451244
122850.0000000000000000 -29.5827474822561953
123000.0000000000000000 -29.3323253344492159
123150.0000000000000000 -29.3838103865383893
123300.0000000000000000 -29.4360927605972549
123450.0000000000000000 -29.4566472712132246
123600.0000000000000000 -29.4688792778446640
123750.0000000000000000 -29.4787089407144052
123900.0000000000000000 -29.4878485608783336
124050.0000000000000000 -29.4958473115688093
124200.0000000000000000 -29.5030574558433791
124350.0000000000000000 -29.5101484788555659
124500.0000000000000000 -29.5171493172784984
124650.0000000000000000 -29.5243190269582350
124800.0000000000000000 -29.5327224073557346
124950.0000000000000000 -29.5415879383309203
125100.0000000000000000 -29.5507791426926261
125250.0000000000000000 -29.5595215564492264
125400.0000000000000000 -29.5667971566601580
125550.0000000000000000 -29.5777692461590469
125700.0000000000000000 -29.3666845933379044
125850.0000000000000000 -29.4283256081878548
126000.0000000000000000 -29.4677159998021807
126150.0000000000000000 -29.4837330989383517
126300.0000000000000000 -29.4939804581947271
126450.0000000000000000 -29.5023403228384531
126600.0000000000000000 -29.5097547205820945
126750.0000000000000000 -29.5168228093728722
126900.0000000000000000 -29.5239643391683408
127050.0000000000000000 -29.5317636847450586
127200.0000000000000000 -29.5401432566179842
127350.0000000000000000 -29.5484600896028766
127500.0000000000000000 -29.5570500658269069
127650.0000000000000000 -29.5403778242329871
127800.0000000000000000 -29.5639541198288924
127950.0000000000000000 -29.5749810691985715
128100.0000000000000000 -29.2931789715516331
128250.0000000000000000 -29.3873485294228551
128400.0000000000000000 -29.4354927477845187
128550.0000000000000000 -29.4569790679478380
128700.0000000000000000 -29.4693291376463193
128850.0000000000000000 -29.4782434490450953
129000.0000000000000000 -29.4868799899178633
129150.0000000000000000 -29.4939987902851364
129300.0000000000000000 -29.5010355505122313
129450.0000000000000000 -29.5079712947262252
129600.0000000000000000 -29.5146740940948149
129750.0000000000000000 -29.5217034972741672
129900.0000000000000000 -29.5282458611384477
130050.0000000000000000 -29.5366138557297546
130200.0000000000000000 -29.5439509334486274
130350.0000000000000000 -29.5511384477899419
130500.0000000000000000 -29.5580747328542692
130650.0000000000000000 -29.5647592958127987
130800.0000000000000000 -29.5711861214782950
130950.0000000000000000 -29.5772943792617156
131100.0000000000000000 -29.5832172488363234
131250.0000000000000000 -29.5889558370303263
131400.0000000000000000 -29.5897300880736225
131550.0000000000000000 -29.5921858743833823
131700.0000000000000000 -29.5959286147658105
131850.0000000000000000 -29.5982671213879200
132000.0000000000000000 -29.5960952775321928
132150.0000000000000000 -29.6048754323278160
132300.0000000000000000 -29.6021965281807766
132450.0000000000000000 -29.4912397061536637
132600.0000000000000000 -29.5173667430837590
132750.0000000000000000 -29.5302471974469434
132900.0000000000000000 -29.5397031323557862
133050.0000000000000000 -29.5462777858657724
133200.0000000000000000 -29.5513914057663030
133350.0000000000000000 -29.5556358035693876
133500.0000000000000000 -29.5593295200299160
133650.0000000000000000 -29.5626616233978794
133800.0000000000000000 -29.5657398555857682
133950.0000000000000000 -29.5686351496621214
134100.0000000000000000 -29.5713979128486706
134250.0000000000000000 -29.5740504500411987
134400.0000000000000000 -29.5766129198907386
134550.0000000000000000 -29.5790944559408153
134700.0000000000000000 -29.5815417853641627
134850.0000000000000000 -29.5839331241523453
135000.0000000000000000 -29.5862832859872320
135150.0000000000000000 -29.5885987303247795
135300.0000000000000000 -29.5908797856104684
135450.0000000000000000 -29.5931299966120456
135600.0000000000000000 -29.5953540588487485
135750.0000000000000000 -29.5961366866833799
135900.0000000000000000 -29.5970782675800343
136050.0000000000000000 -29.5949268419065241
136200.0000000000000000 -29.5954327967097335
136350.0000000000000000 -29.5968789393520559
136500.0000000000000000 -29.5967508091007474
136650.0000000000000000 -29.5979067729514078
136800.0000000000000000 -29.5993104754282257
136950.0000000000000000 -29.5983696736551494
137100.0000000000000000 -29.5996171746808940
137250.0000000000000000 -29.5986767539378484
137400.0000000000000000 -29.5981195785761919
137550.0000000000000000 -29.6010046150231751
137700.0000000000000000 -29.5947690581170519
137850.0000000000000000 -29.5997617293044755
138000.0000000000000000 -29.5961049607620623
138150.0000000000000000 -29.6004616982980941
138300.0000000000000000 -29.6005351602781843
138450.0000000000000000 -29.6018132678003205
138600.0000000000000000 -29.6024939625493175
138750.0000000000000000 -29.6028477237769749
138900.0000000000000000 -29.6030899741679967
139050.0000000000000000 -29.6030254381051989
139200.0000000000000000 -29.6021099543165995
139350.0000000000000000 -29.6020020805252919
139500.0000000000000000 -29.6035020509192677
139650.0000000000000000 -29.6027042035690080
139800.0000000000000000 -29.6041810533975926
139950.0000000000000000 -29.6042594001169874
140100.0000000000000000 -29.6039242016885993
140250.0000000000000000 -29.6041313729387205
140400.0000000000000000 -29.6046003203610795
140550.0000000000000000 -29.6049250599620279
140700.0000000000000000 -29.6049604828332811
140850.0000000000000000 -29.6047986987202272
141000.0000000000000000 -29.6050608287603580
141150.0000000000000000 -29.6050523838659494
141300.0000000000000000 -29.6039959332169751
141450.0000000000000000 -29.6046582217234331
141600.0000000000000000 -29.6055518144775114
141750.0000000000000000 -29.6055798806922610
141900.0000000000000000 -29.6056306920313581
142050.0000000000000000 -29.6052733463758564
142200.0000000000000000 -29.6057776143462839
142350.0000000000000000 -29.6058094759047599
142500.0000000000000000 -29.6058242999348735
142650.0000000000000000 -29.6059637045561104
142800.0000000000000000 -29.6059704273280282
142950.0000000000000000 -29.6060075690224984
143100.0000000000000000 -29.6059426496106468
143250.0000000000000000 -29.6059170583040192
143400.0000000000000000 -29.6058304434745594
143550.0000000000000000 -29.6061293040546083
143700.0000000000000000 -29.6059395275919037
143850.0000000000000000 -29.6062258382349945
144000.0000000000000000 -29.6061750927453993
144150.0000000000000000 -29.6061402246240206
144300.0000000000000000 -29.6062328752676187
144450.0000000000000000 -29.6062812124696215
144600.0000000000000000 -29.6062636599213960
144750.0000000000000000 -29.6058596483431486
144900.0000000000000000 -29.6061270847173006
145050.0000000000000000 -29.6062948735350382
145200.0000000000000000 -29.6063840156087679
145350.0000000000000000 -29.6062916952703787
145500.0000000000000000 -29.6063214678863496
145650.0000000000000000 -29.6064199323888175
145800.0000000000000000 -29.6064039092464384
145950.0000000000000000 -29.6064839992742783
146100.0000000000000000 -29.6063044592172027
146250.0000000000000000 -29.6064861539149113
146400.0000000000000000 -29.6065013568334194
146550.0000000000000000 -29.6062993390437939
146700.0000000000000000 -29.6062868911070254
146850.0000000000000000 -29.6065157071469898
147000.0000000000000000 -29.6063848348503704
147150.0000000000000000 -29.6065564927858418
147300.0000000000000000 -29.6065003146264232
147450.0000000000000000 -29.6064362745375504
147600.0000000000000000 -29.6064620324764718
147750.0000000000000000 -29.6064082145061924
147900.0000000000000000 -29.6064401046731547
148050.0000000000000000 -29.6065551769056974
148200.0000000000000000 -29.6065332593521973
148350.0000000000000000 -29.6065928228522175
148500.0000000000000000 -29.6066368286869483
148650.0000000000000000 -29.6065387724171138
148800.0000000000000000 -29.6066518604236002
148950.0000000000000000 -29.6066618249230693
149100.0000000000000000 -29.6063878266494491
149250.0000000000000000 -29.6065529915493677
149400.0000000000000000 -29.6066810455165736
149550.0000000000000000 -29.6065638088220844
149700.0000000000000000 -29.6062373286779952
149850.0000000000000000 -29.6067411336098587
150000.0000000000000000 -29.6066595440191129


==> figures/parametric_shape_inference/ellipse/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.0707979688 -4.0000000000 -4.0000000000
3.0160220896 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/ellipse/odil/error_history_150000.txt <==
density pressure steps velocityX velocityY velocityZ
0.3103746931762361 0.3942436801203283 0.0000000000000000 0.8366348138631919 0.1149304901079589 0.0000000000000000
0.3381568933040705 0.4437667949276231 300.0000000000000000 0.6095510983302883 0.0829930255781884 0.0000000000000000
0.3472552566067272 0.4298495154075941 600.0000000000000000 0.4082854365409914 0.0653657729922183 0.0000000000000000
0.2916828830210400 0.3974464489958421 900.0000000000000000 0.3093786343959585 0.0635815566596319 0.0000000000000000
0.2472531609352973 0.3567496429632405 1200.0000000000000000 0.2577800017976050 0.0638409697996197 0.0000000000000000
0.2187888050574613 0.3241921185912706 1500.0000000000000000 0.2306315714292248 0.0647384516852278 0.0000000000000000
0.1986181091303571 0.3010421137477672 1800.0000000000000000 0.2148190021462451 0.0660806291861598 0.0000000000000000
0.1889358218080279 0.2900799811899626 2100.0000000000000000 0.2029241530290855 0.0700603618740503 0.0000000000000000
0.1884745153922730 0.2904811494982418 2400.0000000000000000 0.1943194617571626 0.0747696554401338 0.0000000000000000
0.1909608931156189 0.2950660766838671 2700.0000000000000000 0.1863036413932925 0.0794697381964668 0.0000000000000000
0.1950853772310377 0.3013193539951816 3000.0000000000000000 0.1766407806132449 0.0861007264395246 0.0000000000000000
0.2023020607286956 0.3028364909100155 3300.0000000000000000 0.1645911104177708 0.0959041683859173 0.0000000000000000
0.1980832561743096 0.2904951820199070 3600.0000000000000000 0.1566782939099245 0.0977442142794958 0.0000000000000000
0.1906027140879115 0.2784075390917726 3900.0000000000000000 0.1503214550602925 0.0985881577948052 0.0000000000000000
0.1821581956580583 0.2660786348924998 4200.0000000000000000 0.1453523033888693 0.0986814348851063 0.0000000000000000
0.1734969630990639 0.2544494086663334 4500.0000000000000000 0.1409723674581794 0.0983326665353416 0.0000000000000000
0.1639691455117299 0.2434716216229117 4800.0000000000000000 0.1368537674724784 0.0972484631860856 0.0000000000000000
0.1583385247732531 0.2359283180502592 5100.0000000000000000 0.1330692082683131 0.0968411746166829 0.0000000000000000
0.1527032204084273 0.2298693479653914 5400.0000000000000000 0.1294303040619306 0.0972023368487561 0.0000000000000000
0.1473007751663114 0.2259227176943129 5700.0000000000000000 0.1259195336874837 0.0985558878204353 0.0000000000000000
0.1453587904134611 0.2279756884066670 6000.0000000000000000 0.1223969779778535 0.1008817713231651 0.0000000000000000
0.1437660422742132 0.2347818426248183 6300.0000000000000000 0.1158346847320818 0.1032584458772029 0.0000000000000000
0.1440226440223137 0.2446804506983571 6600.0000000000000000 0.1085134866239121 0.1084242675578400 0.0000000000000000
0.1373544113647891 0.2641874596467923 6900.0000000000000000 0.0919303565418186 0.1199644670072231 0.0000000000000000
0.1475876741846641 0.2748442660294481 7200.0000000000000000 0.0859435110024863 0.1275489422736011 0.0000000000000000
0.1508133083662865 0.2789955345694632 7500.0000000000000000 0.0846811426400102 0.1302959203012566 0.0000000000000000
0.1524761696137799 0.2813990104739413 7800.0000000000000000 0.0843200696053807 0.1316090856835855 0.0000000000000000
0.1533705077524219 0.2829252813510615 8100.0000000000000000 0.0840627674847089 0.1323028027300394 0.0000000000000000
0.1528510761080265 0.2831142864062528 8400.0000000000000000 0.0832729122821694 0.1321458624721853 0.0000000000000000
0.1514157444814581 0.2814733427506604 8700.0000000000000000 0.0818964149899397 0.1318771536420459 0.0000000000000000
0.1502277816849884 0.2804651423514310 9000.0000000000000000 0.0811625151665836 0.1324949988197814 0.0000000000000000
0.1492236736471096 0.2798967301100428 9300.0000000000000000 0.0806565164841229 0.1329177970417083 0.0000000000000000
0.1485262742584771 0.2793926484769281 9600.0000000000000000 0.0800980998678808 0.1329259097321691 0.0000000000000000
0.1480276671798006 0.2791630318388418 9900.0000000000000000 0.0796304443343456 0.1329260074476263 0.0000000000000000
0.1477813341923991 0.2790529442409083 10200.0000000000000000 0.0792706736888011 0.1327111749706624 0.0000000000000000
0.1477301372487141 0.2790180917319072 10500.0000000000000000 0.0790767652213531 0.1327522177392153 0.0000000000000000
0.1478172569078141 0.2792064708843172 10800.0000000000000000 0.0790735376734204 0.1330136654415398 0.0000000000000000
0.1474697132674409 0.2788508011507950 11100.0000000000000000 0.0787759951604452 0.1327795890268648 0.0000000000000000
0.1460132927683306 0.2773458765852995 11400.0000000000000000 0.0777393855935269 0.1319388401330568 0.0000000000000000
0.1450153507785140 0.2762584380677292 11700.0000000000000000 0.0771124735896420 0.1318897313440844 0.0000000000000000
0.1445152692160746 0.2758042838442901 12000.0000000000000000 0.0768212368352572 0.1318464340535719 0.0000000000000000
0.1441735095770214 0.2755183473525065 12300.0000000000000000 0.0764848358289175 0.1315666597879177 0.0000000000000000
0.1440069827370139 0.2753108560405621 12600.0000000000000000 0.0762922643815061 0.1313667767351194 0.0000000000000000
0.1441653726802789 0.2753225991032910 12900.0000000000000000 0.0762084340908840 0.1312833132987204 0.0000000000000000
0.1447380238495260 0.2755420296527034 13200.0000000000000000 0.0758028903291521 0.1304808226100612 0.0000000000000000
0.1444255125446725 0.2753182656804236 13500.0000000000000000 0.0759497072785861 0.1309146688703787 0.0000000000000000
0.1443619735963119 0.2753830687402581 13800.0000000000000000 0.0760325963029904 0.1312230073720992 0.0000000000000000
0.1443268672801176 0.2754539644936824 14100.0000000000000000 0.0760735011124820 0.1314292336277483 0.0000000000000000
0.1442960405507256 0.2754800900720780 14400.0000000000000000 0.0760650737415648 0.1315332272270751 0.0000000000000000
0.1442521712392874 0.2754551288392169 14700.0000000000000000 0.0759993424866757 0.1315534652696996 0.0000000000000000
0.1441861378168071 0.2754789298815309 15000.0000000000000000 0.0758114944885752 0.1314316240317735 0.0000000000000000
0.1440541786396592 0.2754001526158835 15300.0000000000000000 0.0754148065918707 0.1310173377533367 0.0000000000000000
0.1435877917942553 0.2747821439446845 15600.0000000000000000 0.0749550891997422 0.1306089092538679 0.0000000000000000
0.1432288189685953 0.2743606872894251 15900.0000000000000000 0.0747990243111657 0.1306182695146997 0.0000000000000000
0.1428920846300163 0.2739000750840265 16200.0000000000000000 0.0746152244713033 0.1304874934817132 0.0000000000000000
0.1425934372213710 0.2734350152207894 16500.0000000000000000 0.0744476453717381 0.1303622204800913 0.0000000000000000
0.1423557664670501 0.2730296431964581 16800.0000000000000000 0.0742675404970520 0.1301849800702051 0.0000000000000000
0.1422261013820315 0.2728061587061714 17100.0000000000000000 0.0739997327794180 0.1297088242396301 0.0000000000000000
0.1420649979550954 0.2724686642939490 17400.0000000000000000 0.0739330816875101 0.1294767308694622 0.0000000000000000
0.1418080848258569 0.2719420696157099 17700.0000000000000000 0.0736703306724744 0.1290017670855752 0.0000000000000000
0.1415046637512864 0.2713933059083855 18000.0000000000000000 0.0734172108329117 0.1287063271168098 0.0000000000000000
0.1410764031276569 0.2707232810328726 18300.0000000000000000 0.0730142822035130 0.1282044173912318 0.0000000000000000
0.1408045769269351 0.2701780464603810 18600.0000000000000000 0.0726943439789290 0.1281378068711833 0.0000000000000000
0.1406209028825570 0.2697600717323086 18900.0000000000000000 0.0723951137438688 0.1278318871553273 0.0000000000000000
0.1405279056591216 0.2695577734051106 19200.0000000000000000 0.0722426371587199 0.1276415865363447 0.0000000000000000
0.1388282328438703 0.2697410604813433 19500.0000000000000000 0.0726536039376287 0.1274450474351691 0.0000000000000000
0.1230799897787410 0.2641205403456106 19800.0000000000000000 0.0814569886113951 0.1261798019338725 0.0000000000000000
0.1176801029737567 0.2429599984809178 20100.0000000000000000 0.0995458448937456 0.1127761934373629 0.0000000000000000
0.1050287926740009 0.2009175741089875 20400.0000000000000000 0.0864373501156913 0.0936022151202715 0.0000000000000000
0.0842606747798986 0.1437533048461640 20700.0000000000000000 0.0602145051893340 0.0677698035395752 0.0000000000000000
0.0675787725235775 0.1088041566899756 21000.0000000000000000 0.0430717383756571 0.0520977695060353 0.0000000000000000
0.0578142687776566 0.0917268562374994 21300.0000000000000000 0.0347338136863862 0.0440253490269512 0.0000000000000000
0.0526135304376890 0.0821622659284624 21600.0000000000000000 0.0304332643278788 0.0400424986443846 0.0000000000000000
0.0485917252398906 0.0756219473114048 21900.0000000000000000 0.0276255564108193 0.0372093006950203 0.0000000000000000
0.0458638020877754 0.0712415451823760 22200.0000000000000000 0.0257975462744851 0.0353204894333157 0.0000000000000000
0.0433145988708006 0.0669576437687720 22500.0000000000000000 0.0242816415613323 0.0334270965573367 0.0000000000000000
0.0413223506348930 0.0638632646682217 22800.0000000000000000 0.0231454734903555 0.0319718080236618 0.0000000000000000
0.0398380657649415 0.0613938904733191 23100.0000000000000000 0.0222021071949173 0.0309203981452466 0.0000000000000000
0.0384534722735278 0.0592052439660729 23400.0000000000000000 0.0215183536764176 0.0298477432155531 0.0000000000000000
0.0373314048864781 0.0569407685357148 23700.0000000000000000 0.0207168348860933 0.0287366569113575 0.0000000000000000
0.0362734225749073 0.0554135785297799 24000.0000000000000000 0.0201913264179634 0.0281207780400274 0.0000000000000000
0.0359777945427285 0.0543438759506741 24300.0000000000000000 0.0197411308831013 0.0276501909029617 0.0000000000000000
0.0354966476715902 0.0535809039896337 24600.0000000000000000 0.0194838320813897 0.0274223353229818 0.0000000000000000
0.0346297977013592 0.0522456063764112 24900.0000000000000000 0.0191390808541709 0.0268027521596214 0.0000000000000000
0.0339340971321732 0.0509892875898788 25200.0000000000000000 0.0188189560780983 0.0263504358293978 0.0000000000000000
0.0330260100717292 0.0496202640248803 25500.0000000000000000 0.0184602500632560 0.0256173752047278 0.0000000000000000
0.0319090749599520 0.0478996169562713 25800.0000000000000000 0.0180408385429700 0.0246963707431945 0.0000000000000000
0.0302927732627403 0.0463554026963056 26100.0000000000000000 0.0178368617041640 0.0241423867508045 0.0000000000000000
0.0288963624891881 0.0444309967865749 26400.0000000000000000 0.0172751065013889 0.0234046599968477 0.0000000000000000
0.0277250952465774 0.0423839608237847 26700.0000000000000000 0.0167163699392274 0.0228164328738956 0.0000000000000000
0.0264478036148725 0.0408453266707613 27000.0000000000000000 0.0162233016238163 0.0224990664552246 0.0000000000000000
0.0260347484382631 0.0399711283841066 27300.0000000000000000 0.0158746022734963 0.0219719693774981 0.0000000000000000
0.0255201021455483 0.0389311056338272 27600.0000000000000000 0.0155272396853835 0.0215914615986539 0.0000000000000000
0.0245140628244999 0.0378309404805974 27900.0000000000000000 0.0153127109995498 0.0217423440618660 0.0000000000000000
0.0239359425346302 0.0368602622223622 28200.0000000000000000 0.0151501439775016 0.0213916237979268 0.0000000000000000
0.0231740583034851 0.0356978623353879 28500.0000000000000000 0.0150551052641641 0.0213493882339158 0.0000000000000000
0.0223546690526201 0.0346189867347521 28800.0000000000000000 0.0148620106153425 0.0211430658667272 0.0000000000000000
0.0220600820695975 0.0343305753253289 29100.0000000000000000 0.0148026315547678 0.0208889490997323 0.0000000000000000
0.0217791737642167 0.0335503040189958 29400.0000000000000000 0.0146411857294008 0.0205079364790593 0.0000000000000000
0.0212352118677959 0.0328292736207199 29700.0000000000000000 0.0144212664171335 0.0201759407974065 0.0000000000000000
0.0208416834198535 0.0327420647555237 30000.0000000000000000 0.0143213978810268 0.0199137245666598 0.0000000000000000
0.0205763774028705 0.0322346283830468 30300.0000000000000000 0.0141438026391366 0.0197439410379382 0.0000000000000000
0.0200656163512925 0.0315057072248423 30600.0000000000000000 0.0139549225187604 0.0191493416714036 0.0000000000000000
0.0200116910350200 0.0313381096589749 30900.0000000000000000 0.0138290759404337 0.0191830181160736 0.0000000000000000
0.0198862134801105 0.0310589062155427 31200.0000000000000000 0.0136743388981601 0.0189259315170721 0.0000000000000000
0.0197714127275132 0.0311557794113418 31500.0000000000000000 0.0137873630578999 0.0190275054844356 0.0000000000000000
0.0195959333918812 0.0307361496451406 31800.0000000000000000 0.0135165982549708 0.0188384730109030 0.0000000000000000
0.0194648788758280 0.0305627942514614 32100.0000000000000000 0.0135314465504123 0.0189871186578660 0.0000000000000000
0.0195250263389816 0.0304850243836228 32400.0000000000000000 0.0134227146979065 0.0187742847643654 0.0000000000000000
0.0191748070554012 0.0304424169344108 32700.0000000000000000 0.0134751002664312 0.0189601065196814 0.0000000000000000
0.0191582267961863 0.0300579434170959 33000.0000000000000000 0.0134028194535033 0.0187139956311010 0.0000000000000000
0.0191537430888822 0.0299128135361397 33300.0000000000000000 0.0133458724510188 0.0185142864780060 0.0000000000000000
0.0187308962112598 0.0294119781679436 33600.0000000000000000 0.0130592738312311 0.0183738808573449 0.0000000000000000
0.0188827309101484 0.0295502461316737 33900.0000000000000000 0.0131464370434539 0.0183832875691678 0.0000000000000000
0.0191096631427942 0.0297085289395880 34200.0000000000000000 0.0131611550598875 0.0183703246583257 0.0000000000000000
0.0189573262359664 0.0296060531848394 34500.0000000000000000 0.0132129297415243 0.0184679325014835 0.0000000000000000
0.0175267282842659 0.0286176834691541 34800.0000000000000000 0.0128455434113279 0.0180335926233357 0.0000000000000000
0.0182528129356143 0.0285621580228236 35100.0000000000000000 0.0129961173506209 0.0181309377353731 0.0000000000000000
0.0185148253184363 0.0288173015510933 35400.0000000000000000 0.0131246625113181 0.0183501105568311 0.0000000000000000
0.0187036866170963 0.0291106798064292 35700.0000000000000000 0.0130940407706217 0.0183050616690309 0.0000000000000000
0.0185888255331274 0.0292429486797707 36000.0000000000000000 0.0131396461253206 0.0185494752597958 0.0000000000000000
0.0187851957566616 0.0292008124575601 36300.0000000000000000 0.0131423718671123 0.0183257170417774 0.0000000000000000
0.0185894738940844 0.0289967716152346 36600.0000000000000000 0.0130909156128049 0.0179738892039645 0.0000000000000000
0.0183704258546365 0.0286526452909719 36900.0000000000000000 0.0130092483946549 0.0180068228170915 0.0000000000000000
0.0181097230724922 0.0282772198088086 37200.0000000000000000 0.0129192865475091 0.0179695354488521 0.0000000000000000
0.0182451423911324 0.0284472447583755 37500.0000000000000000 0.0129718998648171 0.0178432998126502 0.0000000000000000
0.0180316685157230 0.0279027193672826 37800.0000000000000000 0.0128481381786464 0.0176887275657107 0.0000000000000000
0.0180628305828228 0.0280351922793518 38100.0000000000000000 0.0127813351202460 0.0173448216219206 0.0000000000000000
0.0174328541581248 0.0274341938697290 38400.0000000000000000 0.0125755336236269 0.0173824299035455 0.0000000000000000
0.0182733508802463 0.0273905905346538 38700.0000000000000000 0.0126802357921789 0.0174119019049182 0.0000000000000000
0.0176697879793721 0.0271967704746624 39000.0000000000000000 0.0123258325780904 0.0168242509327432 0.0000000000000000
0.0173209833224639 0.0268173808350951 39300.0000000000000000 0.0121742147466454 0.0167359242549057 0.0000000000000000
0.0169784082299250 0.0265659358504974 39600.0000000000000000 0.0120636939284937 0.0167369409198604 0.0000000000000000
0.0168206820718823 0.0262067406322924 39900.0000000000000000 0.0119500874250536 0.0165033967924421 0.0000000000000000
0.0167882312518117 0.0261569530490468 40200.0000000000000000 0.0119454536996411 0.0163333907605075 0.0000000000000000
0.0163869132518110 0.0260637654533427 40500.0000000000000000 0.0117426665403948 0.0161935420257796 0.0000000000000000
0.0162195244537594 0.0254017844940438 40800.0000000000000000 0.0114731308750488 0.0158024302984386 0.0000000000000000
0.0158593722303725 0.0250240606011405 41100.0000000000000000 0.0112914473319232 0.0156387657861764 0.0000000000000000
0.0157411929857531 0.0247797715705554 41400.0000000000000000 0.0110975270893221 0.0153672495789430 0.0000000000000000
0.0153707223396021 0.0242930543068956 41700.0000000000000000 0.0109551456115582 0.0151527789867650 0.0000000000000000
0.0152124549737530 0.0240906736081170 42000.0000000000000000 0.0108377460723152 0.0151883971914606 0.0000000000000000
0.0152225416593937 0.0240394711877592 42300.0000000000000000 0.0108898820653908 0.0149731510914994 0.0000000000000000
0.0150135567104909 0.0240535670505178 42600.0000000000000000 0.0106775752813914 0.0150889558132804 0.0000000000000000
0.0150529569673177 0.0236696561345987 42900.0000000000000000 0.0106259557156828 0.0148175603060692 0.0000000000000000
0.0147985673878716 0.0235674904760398 43200.0000000000000000 0.0104922384328058 0.0145255515834456 0.0000000000000000
0.0145519097580359 0.0230902394540022 43500.0000000000000000 0.0103661014701588 0.0140634237017048 0.0000000000000000
0.0141268357590569 0.0225043779859498 43800.0000000000000000 0.0100704943680743 0.0138767066338749 0.0000000000000000
0.0139233500408178 0.0223075222659018 44100.0000000000000000 0.0099357967976121 0.0136905614988833 0.0000000000000000
0.0133464200337811 0.0214273180817221 44400.0000000000000000 0.0096898988184998 0.0132853508076169 0.0000000000000000
0.0136815491862614 0.0219111416581533 44700.0000000000000000 0.0098230952054529 0.0131042832403961 0.0000000000000000
0.0132698268562771 0.0214201026891049 45000.0000000000000000 0.0095095160653208 0.0129986917930932 0.0000000000000000
0.0130151274461224 0.0210810341794427 45300.0000000000000000 0.0093492350217910 0.0127187487786510 0.0000000000000000
0.0127331617500201 0.0205166949334122 45600.0000000000000000 0.0090484040874576 0.0123879633940638 0.0000000000000000
0.0124952760268660 0.0203291429111693 45900.0000000000000000 0.0088337221560007 0.0120722620898381 0.0000000000000000
0.0123160235837053 0.0200181686133439 46200.0000000000000000 0.0087014254574270 0.0117585176207057 0.0000000000000000
0.0120378279309569 0.0194076004110590 46500.0000000000000000 0.0085115781700463 0.0114343254928874 0.0000000000000000
0.0119157256822178 0.0194747382912717 46800.0000000000000000 0.0083868801389906 0.0113304872060534 0.0000000000000000
0.0117698880862761 0.0192990698677619 47100.0000000000000000 0.0082456649109928 0.0110610657608233 0.0000000000000000
0.0113525463932483 0.0184581236201130 47400.0000000000000000 0.0080504133245889 0.0108137703626690 0.0000000000000000
0.0113075477293304 0.0186507671973802 47700.0000000000000000 0.0079569465771392 0.0106830236764482 0.0000000000000000
0.0108977116702423 0.0177489472291466 48000.0000000000000000 0.0076812924789833 0.0102255086990034 0.0000000000000000
0.0109979291050211 0.0180264072678623 48300.0000000000000000 0.0075388864229414 0.0103560363916477 0.0000000000000000
0.0105249636799749 0.0171551908535275 48600.0000000000000000 0.0074338680191213 0.0098912126234233 0.0000000000000000
0.0104890911643809 0.0170696636239343 48900.0000000000000000 0.0073520787485553 0.0095754509401586 0.0000000000000000
0.0103328406184642 0.0166973996937416 49200.0000000000000000 0.0072646126182263 0.0095206242281369 0.0000000000000000
0.0104219345346815 0.0168319524435847 49500.0000000000000000 0.0071841227014783 0.0095841770779522 0.0000000000000000
0.0102894357079381 0.0166232430536020 49800.0000000000000000 0.0071617343348862 0.0094339398521753 0.0000000000000000
0.0103593820436581 0.0166799574410361 50100.0000000000000000 0.0071443904093116 0.0092106889829685 0.0000000000000000
0.0102650752188517 0.0165530424531535 50400.0000000000000000 0.0070947759243611 0.0093201254349317 0.0000000000000000
0.0102120451401283 0.0165103786498768 50700.0000000000000000 0.0070288296037924 0.0093115123592331 0.0000000000000000
0.0103198015518581 0.0164689756486527 51000.0000000000000000 0.0070186627642279 0.0094312995914751 0.0000000000000000
0.0106972333903751 0.0171526142725289 51300.0000000000000000 0.0072070059792166 0.0095072251845153 0.0000000000000000
0.0105781042662458 0.0167782750210284 51600.0000000000000000 0.0071323950273874 0.0095329448651304 0.0000000000000000
0.0104631139838973 0.0165708404152408 51900.0000000000000000 0.0070599211866874 0.0094190772962431 0.0000000000000000
0.0105969792434232 0.0168588431938396 52200.0000000000000000 0.0071139727930568 0.0097588356919641 0.0000000000000000
0.0107140396403792 0.0169055777349357 52500.0000000000000000 0.0071355163908266 0.0096124818639306 0.0000000000000000
0.0108596803393745 0.0169942135332733 52800.0000000000000000 0.0070432028671294 0.0097856598236239 0.0000000000000000
0.0108123057049017 0.0170167767855530 53100.0000000000000000 0.0071022254833315 0.0095123599657633 0.0000000000000000
0.0106773588459623 0.0167983254486656 53400.0000000000000000 0.0070921766115649 0.0095146845695727 0.0000000000000000
0.0104792353372784 0.0164830991497700 53700.0000000000000000 0.0070568533184146 0.0092192528644870 0.0000000000000000
0.0103071642732116 0.0163074675114533 54000.0000000000000000 0.0069410024543596 0.0090131653056648 0.0000000000000000
0.0104481341681766 0.0165791039462126 54300.0000000000000000 0.0068573235977555 0.0092277147207169 0.0000000000000000
0.0102285098822114 0.0162844871700230 54600.0000000000000000 0.0069080139449319 0.0088701804419791 0.0000000000000000
0.0098215819888794 0.0155650209220788 54900.0000000000000000 0.0067184422518066 0.0085162908036349 0.0000000000000000
0.0097574792051486 0.0156853603473257 55200.0000000000000000 0.0066135285197280 0.0085523845342612 0.0000000000000000
0.0097335776204886 0.0156213772092429 55500.0000000000000000 0.0065841365173681 0.0085059075996546 0.0000000000000000
0.0094309197185007 0.0152055020071406 55800.0000000000000000 0.0064574868792040 0.0081897647869002 0.0000000000000000
0.0095063298246463 0.0153666873761712 56100.0000000000000000 0.0063975045267635 0.0080873086645141 0.0000000000000000
0.0093668455299055 0.0151369726523123 56400.0000000000000000 0.0062735679638198 0.0079437847019302 0.0000000000000000
0.0090380891817221 0.0145726460993840 56700.0000000000000000 0.0061216690594435 0.0077272347127957 0.0000000000000000
0.0092292287072482 0.0148225518196452 57000.0000000000000000 0.0060852496464797 0.0076731907020839 0.0000000000000000
0.0091177251342072 0.0147389575355075 57300.0000000000000000 0.0060057129131715 0.0075460487555032 0.0000000000000000
0.0088229277216502 0.0141371483307474 57600.0000000000000000 0.0058728393900151 0.0072608993840152 0.0000000000000000
0.0088406707289450 0.0141905084844171 57900.0000000000000000 0.0058305339455717 0.0073064786629735 0.0000000000000000
0.0086730265911483 0.0138193556484122 58200.0000000000000000 0.0057187334429628 0.0070639365300629 0.0000000000000000
0.0085112954037244 0.0135948966094754 58500.0000000000000000 0.0055982902573789 0.0069061210672099 0.0000000000000000
0.0084250137597655 0.0134885418218054 58800.0000000000000000 0.0055188281361074 0.0067921961004743 0.0000000000000000
0.0090747924433746 0.0146377578875571 59100.0000000000000000 0.0053201630600093 0.0071165511209473 0.0000000000000000
0.0082547836042609 0.0132184223049709 59400.0000000000000000 0.0052979296958175 0.0065459776231667 0.0000000000000000
0.0082131252268804 0.0130887887341081 59700.0000000000000000 0.0052773312369890 0.0064023907426148 0.0000000000000000
0.0080789797513015 0.0128991915362140 60000.0000000000000000 0.0051173622813049 0.0062624051876577 0.0000000000000000
0.0077104377587950 0.0123266755806470 60300.0000000000000000 0.0050085943857470 0.0060815348555266 0.0000000000000000
0.0075457988400096 0.0122015579647362 60600.0000000000000000 0.0048535690942173 0.0058344833448478 0.0000000000000000
0.0074652897492809 0.0120020994565632 60900.0000000000000000 0.0047926031473022 0.0057858020998898 0.0000000000000000
0.0073009921400067 0.0117275118004820 61200.0000000000000000 0.0047563815244255 0.0056130357294421 0.0000000000000000
0.0071812075656563 0.0114951971277593 61500.0000000000000000 0.0046871843225284 0.0056422989201637 0.0000000000000000
0.0074160179990673 0.0116741964883492 61800.0000000000000000 0.0044568690329665 0.0056427176377668 0.0000000000000000
0.0073043281425910 0.0117126867789487 62100.0000000000000000 0.0044994324284577 0.0056547810899770 0.0000000000000000
0.0073425574536988 0.0117709033861742 62400.0000000000000000 0.0045257541854763 0.0056448096929362 0.0000000000000000
0.0068589008109963 0.0110393886542127 62700.0000000000000000 0.0044094748352633 0.0053786342938202 0.0000000000000000
0.0065754324025137 0.0105589351634703 63000.0000000000000000 0.0042820828469352 0.0051821142704619 0.0000000000000000
0.0068808273807754 0.0111547234953575 63300.0000000000000000 0.0043754008886068 0.0053408185336869 0.0000000000000000
0.0064583532410320 0.0104255136327087 63600.0000000000000000 0.0041888623981154 0.0051303107877338 0.0000000000000000
0.0064194771158400 0.0103732178523820 63900.0000000000000000 0.0042034680210217 0.0051513418929836 0.0000000000000000
0.0067480359466764 0.0108523271140998 64200.0000000000000000 0.0041923529936550 0.0052694359502025 0.0000000000000000
0.0063519910604611 0.0101590276701028 64500.0000000000000000 0.0041017668244877 0.0051226196173221 0.0000000000000000
0.0065052099146337 0.0103444489965651 64800.0000000000000000 0.0041163926725571 0.0050875029740857 0.0000000000000000
0.0061852680362064 0.0098360609094543 65100.0000000000000000 0.0040287968731931 0.0049896721581736 0.0000000000000000
0.0067032713600270 0.0107648252268590 65400.0000000000000000 0.0041786025996627 0.0053027076980834 0.0000000000000000
0.0064786194151353 0.0103237171790338 65700.0000000000000000 0.0040788380284230 0.0051653145661999 0.0000000000000000
0.0064766739332656 0.0102779804497252 66000.0000000000000000 0.0040763689016773 0.0051020550998515 0.0000000000000000
0.0062357720780797 0.0099048414357710 66300.0000000000000000 0.0039896063032379 0.0050045229910228 0.0000000000000000
0.0064946740870732 0.0103056080945203 66600.0000000000000000 0.0039901350893431 0.0051167650483397 0.0000000000000000
0.0060085617795070 0.0097180330839369 66900.0000000000000000 0.0039605918393354 0.0049683908650062 0.0000000000000000
0.0063001138761616 0.0100794652563597 67200.0000000000000000 0.0039118813569418 0.0051386070793722 0.0000000000000000
0.0062794881942522 0.0100156876577105 67500.0000000000000000 0.0040149837479483 0.0050382860975506 0.0000000000000000
0.0063104509682411 0.0100849797176624 67800.0000000000000000 0.0040523207657887 0.0051136479146317 0.0000000000000000
0.0061938149919529 0.0098895654128138 68100.0000000000000000 0.0039487719396470 0.0050331667038087 0.0000000000000000
0.0060145379933083 0.0095287338258416 68400.0000000000000000 0.0038942854561059 0.0048605857583539 0.0000000000000000
0.0065827602720215 0.0104619439314223 68700.0000000000000000 0.0039476585244600 0.0051448694062214 0.0000000000000000
0.0063441756091246 0.0101446930168443 69000.0000000000000000 0.0040111750138011 0.0050665964292200 0.0000000000000000
0.0061644505095798 0.0097967211339672 69300.0000000000000000 0.0038838372900927 0.0048886833465614 0.0000000000000000
0.0062527785636214 0.0099763559268588 69600.0000000000000000 0.0038424689105158 0.0049032653737331 0.0000000000000000
0.0059260550307442 0.0093975797457596 69900.0000000000000000 0.0038029375472913 0.0047391397400105 0.0000000000000000
0.0064936246464512 0.0103732893995791 70200.0000000000000000 0.0038190754225244 0.0050759065532832 0.0000000000000000
0.0061280698834493 0.0096223556437166 70500.0000000000000000 0.0038155157429352 0.0047845526405312 0.0000000000000000
0.0060279653794017 0.0095102106557008 70800.0000000000000000 0.0037834862497097 0.0047443819511669 0.0000000000000000
0.0061241825866315 0.0095746293637870 71100.0000000000000000 0.0037305737949413 0.0047785995374591 0.0000000000000000
0.0061335831032820 0.0096764019549911 71400.0000000000000000 0.0037756125680510 0.0047867274592406 0.0000000000000000
0.0058799126162196 0.0092698267307127 71700.0000000000000000 0.0036738176240202 0.0046608259902784 0.0000000000000000
0.0059473028600610 0.0094570300007389 72000.0000000000000000 0.0038037999748096 0.0047806238502377 0.0000000000000000
0.0059282078860044 0.0092629376762126 72300.0000000000000000 0.0037199702331144 0.0046338461710169 0.0000000000000000
0.0060868226506293 0.0096544886189230 72600.0000000000000000 0.0037265893511698 0.0048015305760975 0.0000000000000000
0.0056325911194719 0.0089833001229889 72900.0000000000000000 0.0036298326710303 0.0045558621581010 0.0000000000000000
0.0055209640853848 0.0086250448222649 73200.0000000000000000 0.0036776745346662 0.0044963937793996 0.0000000000000000
0.0057408218512039 0.0091080726890811 73500.0000000000000000 0.0036934457514510 0.0046530452357124 0.0000000000000000
0.0059143162574030 0.0093123946912404 73800.0000000000000000 0.0036751435849801 0.0046890193687038 0.0000000000000000
0.0057959522394329 0.0090110981060576 74100.0000000000000000 0.0035413780061553 0.0042269631372505 0.0000000000000000
0.0054544674464049 0.0085375599978094 74400.0000000000000000 0.0035684724182869 0.0044050211343500 0.0000000000000000
0.0054061402765498 0.0085518861582421 74700.0000000000000000 0.0035800835096667 0.0043922185376150 0.0000000000000000
0.0054899464892667 0.0087380426143464 75000.0000000000000000 0.0036966118709948 0.0045639617248138 0.0000000000000000
0.0061083105802609 0.0098150327395829 75300.0000000000000000 0.0035663270114724 0.0047643172843145 0.0000000000000000
0.0054434015194746 0.0085361212175447 75600.0000000000000000 0.0034833291605720 0.0043177767584804 0.0000000000000000
0.0051363761150906 0.0081707253391516 75900.0000000000000000 0.0034182417563036 0.0042051522119136 0.0000000000000000
0.0051640695725854 0.0081388313561541 76200.0000000000000000 0.0033958569010901 0.0041555559948719 0.0000000000000000
0.0050372618442659 0.0079925265653010 76500.0000000000000000 0.0034096870537519 0.0041464731035788 0.0000000000000000
0.0050835318814806 0.0080655499763291 76800.0000000000000000 0.0033106247984065 0.0041501957107474 0.0000000000000000
0.0049217302489164 0.0078903629810790 77100.0000000000000000 0.0032874689402586 0.0040513877658500 0.0000000000000000
0.0047973416297782 0.0076631657993911 77400.0000000000000000 0.0032949311553948 0.0040290137859202 0.0000000000000000
0.0049666014924080 0.0079669472088088 77700.0000000000000000 0.0032082755147823 0.0040118513371448 0.0000000000000000
0.0049652440855331 0.0079516247377736 78000.0000000000000000 0.0032328764196911 0.0040054391917641 0.0000000000000000
0.0047614419924300 0.0076784828874933 78300.0000000000000000 0.0032037509289412 0.0039229145921819 0.0000000000000000
0.0048710102484928 0.0078335598511430 78600.0000000000000000 0.0032192112140359 0.0038954826853760 0.0000000000000000
0.0045735624269212 0.0073042203325707 78900.0000000000000000 0.0031108036337063 0.0037088438665368 0.0000000000000000
0.0046116292831607 0.0075518371225122 79200.0000000000000000 0.0029980760714034 0.0037563988198014 0.0000000000000000
0.0045985128587158 0.0073832707926058 79500.0000000000000000 0.0030402660163014 0.0035926421542132 0.0000000000000000
0.0042433923199379 0.0068555350059031 79800.0000000000000000 0.0029493890915024 0.0035269421431402 0.0000000000000000
0.0049340004381466 0.0081518687866876 80100.0000000000000000 0.0031577476204183 0.0038573595079061 0.0000000000000000
0.0042927052834678 0.0069258898069829 80400.0000000000000000 0.0029425572844309 0.0034658660577429 0.0000000000000000
0.0042330047183609 0.0069000531284211 80700.0000000000000000 0.0029123956600037 0.0034787903784065 0.0000000000000000
0.0039567655024870 0.0062857518858728 81000.0000000000000000 0.0028162851557211 0.0032435192882814 0.0000000000000000
0.0045650960289107 0.0074773225960339 81300.0000000000000000 0.0030235961758832 0.0036894491258815 0.0000000000000000
0.0041320751272819 0.0066884024184683 81600.0000000000000000 0.0028472382882728 0.0034089352209578 0.0000000000000000
0.0038686314851776 0.0063748681882400 81900.0000000000000000 0.0027624712803491 0.0032865155667300 0.0000000000000000
0.0038655556531281 0.0064232960194400 82200.0000000000000000 0.0026412538082526 0.0031131515903393 0.0000000000000000
0.0038927735782785 0.0064384570359298 82500.0000000000000000 0.0026498196699381 0.0031826283528421 0.0000000000000000
0.0041700840265604 0.0070347391234467 82800.0000000000000000 0.0027379732678115 0.0033207162832175 0.0000000000000000
0.0040856483877091 0.0068644421180048 83100.0000000000000000 0.0027270794417611 0.0033297913306686 0.0000000000000000
0.0038213945021826 0.0062915339621322 83400.0000000000000000 0.0026086100380601 0.0031498069973415 0.0000000000000000
0.0037012700356530 0.0061115615415973 83700.0000000000000000 0.0026506358712360 0.0031782834206165 0.0000000000000000
0.0036763050489759 0.0060580312639022 84000.0000000000000000 0.0026071966816140 0.0030745334546887 0.0000000000000000
0.0043941831633691 0.0073767520257514 84300.0000000000000000 0.0027482414916371 0.0034862402949195 0.0000000000000000
0.0038399752546374 0.0063691604092304 84600.0000000000000000 0.0026427925372590 0.0031822639417884 0.0000000000000000
0.0036802624905129 0.0061734331735999 84900.0000000000000000 0.0025704131071829 0.0030253915805723 0.0000000000000000
0.0033629803522818 0.0056024932973939 85200.0000000000000000 0.0025014491379692 0.0029071634320304 0.0000000000000000
0.0042045574232073 0.0072597354818124 85500.0000000000000000 0.0026971345706209 0.0034305401453266 0.0000000000000000
0.0036986003061129 0.0061862617016018 85800.0000000000000000 0.0025304797532239 0.0030101795585365 0.0000000000000000
0.0034710330525101 0.0058687213591514 86100.0000000000000000 0.0024686054324812 0.0029298271495972 0.0000000000000000
0.0035864059696648 0.0060312614235169 86400.0000000000000000 0.0024438305009347 0.0029216681350127 0.0000000000000000
0.0035177669771805 0.0058847609641564 86700.0000000000000000 0.0024530342120989 0.0028358104765867 0.0000000000000000
0.0033776430515322 0.0058020659336809 87000.0000000000000000 0.0025164261151694 0.0029916473227953 0.0000000000000000
0.0036633561674413 0.0062150614166670 87300.0000000000000000 0.0025112511230923 0.0030156094409574 0.0000000000000000
0.0034309617794281 0.0058095242165726 87600.0000000000000000 0.0024610224299118 0.0029252169818226 0.0000000000000000
0.0035512345992122 0.0059633155862269 87900.0000000000000000 0.0024317739275650 0.0028517576487248 0.0000000000000000
0.0034144539334528 0.0058764206728216 88200.0000000000000000 0.0023908804645681 0.0028462266347339 0.0000000000000000
0.0032896637173582 0.0054083487828636 88500.0000000000000000 0.0023459084336129 0.0026317943132933 0.0000000000000000
0.0036139471398084 0.0061793262268349 88800.0000000000000000 0.0023512231110128 0.0028146542113552 0.0000000000000000
0.0034642349111344 0.0058107696479813 89100.0000000000000000 0.0023967156541201 0.0028072628914111 0.0000000000000000
0.0035246448432705 0.0061360858435403 89400.0000000000000000 0.0024484627576610 0.0028061501466809 0.0000000000000000
0.0033056068125217 0.0056557545044231 89700.0000000000000000 0.0023380554683330 0.0027860540353310 0.0000000000000000
0.0035025938905256 0.0058761956552425 90000.0000000000000000 0.0023289613667951 0.0027963751625949 0.0000000000000000
0.0034128252896789 0.0058660283778196 90300.0000000000000000 0.0023520912413801 0.0027563941149937 0.0000000000000000
0.0033269934153341 0.0057490571373455 90600.0000000000000000 0.0023638564490902 0.0028893806463594 0.0000000000000000
0.0033391650065599 0.0057289958450983 90900.0000000000000000 0.0022803001762929 0.0027207165014458 0.0000000000000000
0.0034738828929541 0.0060088159192570 91200.0000000000000000 0.0023459527625839 0.0027680806123038 0.0000000000000000
0.0031373736369097 0.0053078145801077 91500.0000000000000000 0.0022354160459299 0.0025308035013616 0.0000000000000000
0.0031687519696907 0.0055264189577913 91800.0000000000000000 0.0022703579469750 0.0025803545423206 0.0000000000000000
0.0030482601063810 0.0052209149414320 92100.0000000000000000 0.0022622197157845 0.0024542592424858 0.0000000000000000
0.0039001121517530 0.0069121093586704 92400.0000000000000000 0.0022849145864445 0.0031043230813377 0.0000000000000000
0.0031822427966044 0.0054524498226721 92700.0000000000000000 0.0021992289348715 0.0026121739584968 0.0000000000000000
0.0032331803739378 0.0054695954779839 93000.0000000000000000 0.0022532530519646 0.0025919890963168 0.0000000000000000
0.0031300859207543 0.0053369317915669 93300.0000000000000000 0.0021933741136300 0.0024511019288328 0.0000000000000000
0.0031385265743415 0.0053917277142047 93600.0000000000000000 0.0022192768559584 0.0025179603075700 0.0000000000000000
0.0029342743293438 0.0050159355988351 93900.0000000000000000 0.0021181551368923 0.0024482385838411 0.0000000000000000
0.0035163419908359 0.0061345847212290 94200.0000000000000000 0.0022230816543495 0.0027040840767866 0.0000000000000000
0.0031692053332882 0.0055200119821234 94500.0000000000000000 0.0022026849073991 0.0025693188983862 0.0000000000000000
0.0030527719832935 0.0053182227851758 94800.0000000000000000 0.0021687398575550 0.0024782590058920 0.0000000000000000
0.0031034096126236 0.0054008974494282 95100.0000000000000000 0.0021598392705729 0.0024921093216473 0.0000000000000000
0.0030643273739947 0.0054014493351411 95400.0000000000000000 0.0022463944845842 0.0025046816667734 0.0000000000000000
0.0034937587993675 0.0059068539435605 95700.0000000000000000 0.0021811339622597 0.0027028622089288 0.0000000000000000
0.0031581253200849 0.0054600005225950 96000.0000000000000000 0.0020870880801482 0.0024947845686614 0.0000000000000000
0.0029974345606136 0.0051817364215020 96300.0000000000000000 0.0021241566243525 0.0023586811429875 0.0000000000000000
0.0031081328286172 0.0054421000273930 96600.0000000000000000 0.0021547770902553 0.0024789866889923 0.0000000000000000
0.0031387935322719 0.0053379893710101 96900.0000000000000000 0.0021544321232886 0.0024261855480471 0.0000000000000000
0.0029918400045881 0.0051742878826808 97200.0000000000000000 0.0021079442676530 0.0023814739064879 0.0000000000000000
0.0030693151411062 0.0054056575080496 97500.0000000000000000 0.0021192359841235 0.0025376768303785 0.0000000000000000
0.0030496746879882 0.0053131799080740 97800.0000000000000000 0.0021314551860394 0.0024859354813457 0.0000000000000000
0.0028324575303988 0.0049000384410838 98100.0000000000000000 0.0020625997556126 0.0023737100913997 0.0000000000000000
0.0030947133291330 0.0051836566776976 98400.0000000000000000 0.0020615912158116 0.0024573745971888 0.0000000000000000
0.0032040605010229 0.0055580777617352 98700.0000000000000000 0.0021789217268202 0.0025734696367539 0.0000000000000000
0.0028673954356247 0.0049684515000117 99000.0000000000000000 0.0020538565379373 0.0024022510829365 0.0000000000000000
0.0028430987219120 0.0048894335445074 99300.0000000000000000 0.0020966046071941 0.0024215711663357 0.0000000000000000
0.0034516909042658 0.0059846575458923 99600.0000000000000000 0.0022728699988891 0.0028229310606372 0.0000000000000000
0.0031745874735861 0.0056138055940247 99900.0000000000000000 0.0021399413807224 0.0026302975458599 0.0000000000000000
0.0029265682947259 0.0050723012323112 100200.0000000000000000 0.0021031979770506 0.0023842903112491 0.0000000000000000
0.0028086934192575 0.0048426465542841 100500.0000000000000000 0.0020147494521431 0.0023050939719353 0.0000000000000000
0.0029048854176676 0.0051413884997719 100800.0000000000000000 0.0020962960015517 0.0023797618198879 0.0000000000000000
0.0030547895254803 0.0052921678281492 101100.0000000000000000 0.0021942743341850 0.0026402369023699 0.0000000000000000
0.0033717987061896 0.0058413640744483 101400.0000000000000000 0.0021544904542675 0.0028357246309791 0.0000000000000000
0.0030721925577074 0.0053253292758789 101700.0000000000000000 0.0020983485472901 0.0025116032769105 0.0000000000000000
0.0028899838808404 0.0050814803525013 102000.0000000000000000 0.0021276620816341 0.0024726019124729 0.0000000000000000
0.0030102757941106 0.0054215758149471 102300.0000000000000000 0.0021262092782136 0.0025032641268226 0.0000000000000000
0.0027387512757891 0.0048342642594038 102600.0000000000000000 0.0020343494916755 0.0022734573699382 0.0000000000000000
0.0032107239100994 0.0058069588094121 102900.0000000000000000 0.0022005743352415 0.0027566111119437 0.0000000000000000
0.0028820078501995 0.0050191297688515 103200.0000000000000000 0.0020625762878015 0.0023805281831336 0.0000000000000000
0.0030861069968341 0.0055886357317059 103500.0000000000000000 0.0022201637709293 0.0026156157019057 0.0000000000000000
0.0030137546329592 0.0053512516989965 103800.0000000000000000 0.0022033083770107 0.0025313472793625 0.0000000000000000
0.0028874976207102 0.0051422584488180 104100.0000000000000000 0.0020291973282030 0.0024446108738929 0.0000000000000000
0.0028638300125933 0.0050934162779548 104400.0000000000000000 0.0020808821736410 0.0023350228807896 0.0000000000000000
0.0027030983959037 0.0046894075345183 104700.0000000000000000 0.0020387470827992 0.0022326798802157 0.0000000000000000
0.0029602075386676 0.0051423490075188 105000.0000000000000000 0.0022362173563178 0.0024564022806984 0.0000000000000000
0.0030073435657778 0.0053597355826088 105300.0000000000000000 0.0021802768348589 0.0024704899771854 0.0000000000000000
0.0029097118501938 0.0051871607518624 105600.0000000000000000 0.0020616452251399 0.0024539561403338 0.0000000000000000
0.0028544438201029 0.0050179697381697 105900.0000000000000000 0.0021160023085567 0.0022990185455133 0.0000000000000000
0.0029904386348518 0.0053446838596581 106200.0000000000000000 0.0021430841876736 0.0023986501485474 0.0000000000000000
0.0027544175194335 0.0048548179930423 106500.0000000000000000 0.0020806785417476 0.0023388935102736 0.0000000000000000
0.0028462784802361 0.0050639095152124 106800.0000000000000000 0.0021700189937804 0.0023960284233260 0.0000000000000000
0.0031873829170747 0.0056255828896583 107100.0000000000000000 0.0021164707578625 0.0025083146340147 0.0000000000000000
0.0028373614952870 0.0051156309696025 107400.0000000000000000 0.0020517667373364 0.0023381245429227 0.0000000000000000
0.0026864341830355 0.0048350550869552 107700.0000000000000000 0.0020019265914886 0.0022368311919649 0.0000000000000000
0.0029914984066439 0.0051992646863837 108000.0000000000000000 0.0020941794884277 0.0024165845627968 0.0000000000000000
0.0027538246756550 0.0049335205923600 108300.0000000000000000 0.0020085092725732 0.0023229601025699 0.0000000000000000
0.0028777672026938 0.0051367736059631 108600.0000000000000000 0.0020356042021889 0.0022973895869215 0.0000000000000000
0.0027359073107492 0.0049455440078957 108900.0000000000000000 0.0020204290127785 0.0022828842115373 0.0000000000000000
0.0029641501969458 0.0052459263408590 109200.0000000000000000 0.0022116553304619 0.0026237906828733 0.0000000000000000
0.0030251254378650 0.0054685578606665 109500.0000000000000000 0.0021930957408178 0.0024734837039666 0.0000000000000000
0.0026965754754228 0.0048970090906433 109800.0000000000000000 0.0020701396911535 0.0022802158247635 0.0000000000000000
0.0031292408643669 0.0055260357541122 110100.0000000000000000 0.0021269488305782 0.0024267161848871 0.0000000000000000
0.0032284688185543 0.0057099539993533 110400.0000000000000000 0.0022093150953062 0.0024827603541623 0.0000000000000000
0.0028893166053540 0.0052029664544913 110700.0000000000000000 0.0021121227060957 0.0024156085214835 0.0000000000000000
0.0027429927534997 0.0050372121486364 111000.0000000000000000 0.0020719506800228 0.0023082623567294 0.0000000000000000
0.0027372047778354 0.0049946778375949 111300.0000000000000000 0.0020745242641710 0.0023307698048888 0.0000000000000000
0.0025082781371248 0.0046083898995769 111600.0000000000000000 0.0019998446345095 0.0021920326966159 0.0000000000000000
0.0029784824053959 0.0054449385276743 111900.0000000000000000 0.0022393601689053 0.0025406185118459 0.0000000000000000
0.0027029704067712 0.0050238877944533 112200.0000000000000000 0.0020539505891100 0.0023446010489487 0.0000000000000000
0.0028631551508563 0.0052754913256612 112500.0000000000000000 0.0022347713771473 0.0023361807199908 0.0000000000000000
0.0029161440638099 0.0053327887626570 112800.0000000000000000 0.0022406058929211 0.0024915425414758 0.0000000000000000
0.0027208082239367 0.0050105664173481 113100.0000000000000000 0.0021413895058651 0.0024070983584520 0.0000000000000000
0.0028895831993869 0.0052529118274357 113400.0000000000000000 0.0020572436237098 0.0024344672433210 0.0000000000000000
0.0026686958601497 0.0049126891894096 113700.0000000000000000 0.0020438007508789 0.0023211873198329 0.0000000000000000
0.0029795446343392 0.0054370540793862 114000.0000000000000000 0.0022474073788630 0.0024907442973460 0.0000000000000000
0.0027644102931536 0.0050843805103884 114300.0000000000000000 0.0021061394807576 0.0023290184834130 0.0000000000000000
0.0029017626417803 0.0053702153401204 114600.0000000000000000 0.0021165856336367 0.0024939151181202 0.0000000000000000
0.0030024442092353 0.0055407919924243 114900.0000000000000000 0.0021951803820054 0.0025587774251461 0.0000000000000000
0.0027795114767622 0.0051870385613386 115200.0000000000000000 0.0021532289115817 0.0023917451757087 0.0000000000000000
0.0026463141690175 0.0049650059121224 115500.0000000000000000 0.0021235101771162 0.0023377980650760 0.0000000000000000
0.0028150197049638 0.0051385719170248 115800.0000000000000000 0.0021666680390612 0.0023361260307599 0.0000000000000000
0.0029504803186477 0.0053835874567351 116100.0000000000000000 0.0021318804324334 0.0024460300158328 0.0000000000000000
0.0029295111530666 0.0052418861898492 116400.0000000000000000 0.0020837851171563 0.0024909042390810 0.0000000000000000
0.0029873562355781 0.0051967076031540 116700.0000000000000000 0.0023378766755387 0.0023406392114177 0.0000000000000000
0.0028001259436966 0.0048728502542237 117000.0000000000000000 0.0022108536801994 0.0023881694735691 0.0000000000000000
0.0028823009458239 0.0050333512649029 117300.0000000000000000 0.0021694578128008 0.0024331264850333 0.0000000000000000
0.0027961700813699 0.0049224287872162 117600.0000000000000000 0.0021372700837162 0.0023695360075297 0.0000000000000000
0.0030723393927735 0.0055496767507125 117900.0000000000000000 0.0022006093836357 0.0025684829429728 0.0000000000000000
0.0028934247436592 0.0052106518715524 118200.0000000000000000 0.0021731482939955 0.0024971880122322 0.0000000000000000
0.0027209093096526 0.0049375453840871 118500.0000000000000000 0.0020886798349967 0.0023494771787353 0.0000000000000000
0.0027723209920692 0.0051502441232270 118800.0000000000000000 0.0021479088202057 0.0023530805117993 0.0000000000000000
0.0026177177779435 0.0048732334679048 119100.0000000000000000 0.0020849243460097 0.0024162487421621 0.0000000000000000
0.0031169372321469 0.0057500070996966 119400.0000000000000000 0.0021555467881082 0.0025569862539808 0.0000000000000000
0.0029738751746704 0.0051927077310080 119700.0000000000000000 0.0023204349636112 0.0025391119359658 0.0000000000000000
0.0026948317309029 0.0048121681340073 120000.0000000000000000 0.0021762943942950 0.0023673677022990 0.0000000000000000
0.0030977475164824 0.0057052766076645 120300.0000000000000000 0.0023560526299574 0.0026038710531378 0.0000000000000000
0.0028965127989287 0.0052844330300654 120600.0000000000000000 0.0021959755992136 0.0025418829810144 0.0000000000000000
0.0029487334677108 0.0054173492548804 120900.0000000000000000 0.0022304305815733 0.0025977891561114 0.0000000000000000
0.0027743280161853 0.0050187788309173 121200.0000000000000000 0.0021588114175216 0.0023823229441569 0.0000000000000000
0.0027323620716788 0.0051066012525883 121500.0000000000000000 0.0021910300380162 0.0024225262431908 0.0000000000000000
0.0030212120694649 0.0054915095130232 121800.0000000000000000 0.0021865600196962 0.0025290362412600 0.0000000000000000
0.0028110068479927 0.0052213072062056 122100.0000000000000000 0.0021198759055739 0.0023747361044204 0.0000000000000000
0.0025733612624701 0.0047945808514409 122400.0000000000000000 0.0020793483794838 0.0023201249060091 0.0000000000000000
0.0027366273282222 0.0050357148385520 122700.0000000000000000 0.0022254512362806 0.0023711173754018 0.0000000000000000
0.0032771996666257 0.0054114980899316 123000.0000000000000000 0.0023592041126308 0.0028153683815971 0.0000000000000000
0.0026784508928392 0.0049147045387237 123300.0000000000000000 0.0021596548121933 0.0023831159146782 0.0000000000000000
0.0030325220636130 0.0055638339431429 123600.0000000000000000 0.0023155499642657 0.0025904125826284 0.0000000000000000
0.0028951935149307 0.0051706490745560 123900.0000000000000000 0.0022103072747660 0.0024126684827801 0.0000000000000000
0.0029677448659133 0.0054705802653987 124200.0000000000000000 0.0021929746767125 0.0025505525882507 0.0000000000000000
0.0026871366357243 0.0049758674367164 124500.0000000000000000 0.0021322839631032 0.0023614962773823 0.0000000000000000
0.0027968798089527 0.0051875451739642 124800.0000000000000000 0.0021348227830647 0.0023948140660669 0.0000000000000000
0.0030407942283988 0.0056994087651055 125100.0000000000000000 0.0021387769376115 0.0025842134709145 0.0000000000000000
0.0028240411438811 0.0052108750477800 125400.0000000000000000 0.0021342391343721 0.0023978624276251 0.0000000000000000
0.0030756575027564 0.0052400219074361 125700.0000000000000000 0.0022915102448685 0.0024193345193019 0.0000000000000000
0.0026298501455900 0.0048280444603003 126000.0000000000000000 0.0021347076885616 0.0023341296798598 0.0000000000000000
0.0028642384643717 0.0052267846154769 126300.0000000000000000 0.0021836104798378 0.0024159416495067 0.0000000000000000
0.0028831987361069 0.0052679196671908 126600.0000000000000000 0.0020951626768886 0.0024375276040916 0.0000000000000000
0.0025876190349624 0.0047974357834786 126900.0000000000000000 0.0020588790301184 0.0023262883601584 0.0000000000000000
0.0029288270265068 0.0054060165980580 127200.0000000000000000 0.0022356863653111 0.0024757969341504 0.0000000000000000
0.0027046098156900 0.0050112288356207 127500.0000000000000000 0.0021434400854059 0.0023094635304861 0.0000000000000000
0.0028490547909309 0.0053420119917031 127800.0000000000000000 0.0021074740836775 0.0024439228665909 0.0000000000000000
0.0033585198658027 0.0062326941673900 128100.0000000000000000 0.0022564835000205 0.0025102169783460 0.0000000000000000
0.0027105296579446 0.0049479523290885 128400.0000000000000000 0.0022497446919975 0.0023471951688818 0.0000000000000000
0.0026322281758078 0.0047290645050352 128700.0000000000000000 0.0021672240311348 0.0023231322354756 0.0000000000000000
0.0035800773134972 0.0064209639084840 129000.0000000000000000 0.0024809264279671 0.0028239322895569 0.0000000000000000
0.0029235399489010 0.0052315546638955 129300.0000000000000000 0.0021533298765237 0.0025352291283270 0.0000000000000000
0.0028757214599079 0.0051534429770484 129600.0000000000000000 0.0021839854773194 0.0024184001837446 0.0000000000000000
0.0028169087844972 0.0051454658911783 129900.0000000000000000 0.0021756923968573 0.0023909126001122 0.0000000000000000
0.0025954425599871 0.0048106857126819 130200.0000000000000000 0.0021040799582090 0.0023402376792710 0.0000000000000000
0.0021307472675736 0.0036788883605610 130500.0000000000000000 0.0018927517450170 0.0019461180485089 0.0000000000000000
0.0018856204018745 0.0030650604968854 130800.0000000000000000 0.0017569332477710 0.0017266212576750 0.0000000000000000
0.0017617602084195 0.0027599244660647 131100.0000000000000000 0.0016617401363909 0.0016313714080404 0.0000000000000000
0.0017030044542260 0.0025904215723018 131400.0000000000000000 0.0015995168749338 0.0015808071655199 0.0000000000000000
0.0016972977968947 0.0025159912204298 131700.0000000000000000 0.0015612768099398 0.0015549557011979 0.0000000000000000
0.0017089308495055 0.0024801043981854 132000.0000000000000000 0.0015254585892036 0.0015296956198677 0.0000000000000000
0.0018689438846416 0.0024957565954858 132300.0000000000000000 0.0015223197725742 0.0015290915193354 0.0000000000000000
0.0019879940039755 0.0026405561754104 132600.0000000000000000 0.0016018355516214 0.0016127497224291 0.0000000000000000
0.0019680691865222 0.0025887062377864 132900.0000000000000000 0.0015634155372943 0.0015576513512174 0.0000000000000000
0.0019560462904714 0.0025629337093617 133200.0000000000000000 0.0015358807502124 0.0015302140768953 0.0000000000000000
0.0019514556042965 0.0025598710324916 133500.0000000000000000 0.0015163823979610 0.0015060846473938 0.0000000000000000
0.0019482452334080 0.0025564139434715 133800.0000000000000000 0.0014999233148455 0.0014885723118667 0.0000000000000000
0.0019458137469753 0.0025597037661627 134100.0000000000000000 0.0014887024736726 0.0014753631091267 0.0000000000000000
0.0019441840748479 0.0025613504008438 134400.0000000000000000 0.0014772601154395 0.0014632712828070 0.0000000000000000
0.0019467393176721 0.0025701781532103 134700.0000000000000000 0.0014677463148700 0.0014498273692512 0.0000000000000000
0.0019432621118695 0.0025719034123977 135000.0000000000000000 0.0014581260908757 0.0014385963721534 0.0000000000000000
0.0019390289399680 0.0025751857190151 135300.0000000000000000 0.0014494336181714 0.0014293572416224 0.0000000000000000
0.0019333514998834 0.0025763111788766 135600.0000000000000000 0.0014415638131143 0.0014199587574554 0.0000000000000000
0.0019313737885774 0.0025825284443502 135900.0000000000000000 0.0014368085958255 0.0014142747908581 0.0000000000000000
0.0019383042862747 0.0025995224666034 136200.0000000000000000 0.0014363328873390 0.0014148441012676 0.0000000000000000
0.0019362037225625 0.0025992588270714 136500.0000000000000000 0.0014349251403584 0.0014121306825953 0.0000000000000000
0.0019365167669015 0.0025985792590433 136800.0000000000000000 0.0014327558721044 0.0014082074005515 0.0000000000000000
0.0019388389257567 0.0026030900426015 137100.0000000000000000 0.0014330578812161 0.0014070973645473 0.0000000000000000
0.0019426001014179 0.0026105597006860 137400.0000000000000000 0.0014341355416693 0.0014085388075414 0.0000000000000000
0.0019512857690609 0.0026306694252004 137700.0000000000000000 0.0014333325587795 0.0014096861220241 0.0000000000000000
0.0019406771992767 0.0026201423099249 138000.0000000000000000 0.0014327458781809 0.0014087618482821 0.0000000000000000
0.0019520589177667 0.0026139355443169 138300.0000000000000000 0.0014288420419033 0.0013997165188860 0.0000000000000000
0.0019428224847072 0.0026101499147019 138600.0000000000000000 0.0014293831400967 0.0014008267386386 0.0000000000000000
0.0019438178099180 0.0026102899640286 138900.0000000000000000 0.0014281859269374 0.0013989605336798 0.0000000000000000
0.0019456221623525 0.0026146295725049 139200.0000000000000000 0.0014300765717679 0.0014012875306260 0.0000000000000000
0.0019428691613108 0.0026116114666771 139500.0000000000000000 0.0014282286380464 0.0013989000714246 0.0000000000000000
0.0019435388576775 0.0026109101955373 139800.0000000000000000 0.0014274942830205 0.0013978115008253 0.0000000000000000
0.0019460941616542 0.0026148735694103 140100.0000000000000000 0.0014269990709483 0.0013965809224453 0.0000000000000000
0.0019442306093237 0.0026113616966181 140400.0000000000000000 0.0014268311891374 0.0013971870137550 0.0000000000000000
0.0019434097633315 0.0026102857508958 140700.0000000000000000 0.0014263961543811 0.0013965079852667 0.0000000000000000
0.0019447363610549 0.0026112227655081 141000.0000000000000000 0.0014259854529565 0.0013963697375903 0.0000000000000000
0.0019466441500580 0.0026153109611615 141300.0000000000000000 0.0014272787803959 0.0013982264544031 0.0000000000000000
0.0019446389818300 0.0026110214523262 141600.0000000000000000 0.0014257216506484 0.0013956265776442 0.0000000000000000
0.0019439419861078 0.0026106248216903 141900.0000000000000000 0.0014257890043718 0.0013958008860946 0.0000000000000000
0.0019437535425623 0.0026102222537258 142200.0000000000000000 0.0014253977081016 0.0013954320213583 0.0000000000000000
0.0019436752086699 0.0026100608336638 142500.0000000000000000 0.0014251231333182 0.0013952047056623 0.0000000000000000
0.0019433495784693 0.0026100735901025 142800.0000000000000000 0.0014249216665370 0.0013951348616611 0.0000000000000000
0.0019435174014516 0.0026102991052943 143100.0000000000000000 0.0014248586034378 0.0013951769269536 0.0000000000000000
0.0019446880632025 0.0026114996254290 143400.0000000000000000 0.0014248660512360 0.0013953374735500 0.0000000000000000
0.0019443899536928 0.0026113415263075 143700.0000000000000000 0.0014246094496968 0.0013952223490392 0.0000000000000000
0.0019439785683095 0.0026100974531635 144000.0000000000000000 0.0014243644196538 0.0013948670427265 0.0000000000000000
0.0019440178883432 0.0026098682609787 144300.0000000000000000 0.0014241091133237 0.0013947835895754 0.0000000000000000
0.0019437340608175 0.0026099398472324 144600.0000000000000000 0.0014241790799832 0.0013947099426041 0.0000000000000000
0.0019454856654193 0.0026108118674218 144900.0000000000000000 0.0014238372183391 0.0013950968974804 0.0000000000000000
0.0019441580778063 0.0026098326557085 145200.0000000000000000 0.0014239266567861 0.0013945694201398 0.0000000000000000
0.0019444729713703 0.0026106856837279 145500.0000000000000000 0.0014238593213709 0.0013947835665091 0.0000000000000000
0.0019445378295878 0.0026102806478443 145800.0000000000000000 0.0014236510153225 0.0013947078945961 0.0000000000000000
0.0019444745170439 0.0026107189878006 146100.0000000000000000 0.0014237924456283 0.0013949522566003 0.0000000000000000
0.0019441335780169 0.0026099300123631 146400.0000000000000000 0.0014237122258573 0.0013945278449875 0.0000000000000000
0.0019461063061379 0.0026116980493541 146700.0000000000000000 0.0014235140827052 0.0013948995026007 0.0000000000000000
0.0019446352548232 0.0026106663499790 147000.0000000000000000 0.0014238100397194 0.0013948963509413 0.0000000000000000
0.0019448061098281 0.0026103263040121 147300.0000000000000000 0.0014234641933922 0.0013946679131733 0.0000000000000000
0.0019453289501284 0.0026107199874475 147600.0000000000000000 0.0014233947931274 0.0013949390030825 0.0000000000000000
0.0019451048479935 0.0026113266807620 147900.0000000000000000 0.0014233719209560 0.0013947783262467 0.0000000000000000
0.0019445839341526 0.0026105749894663 148200.0000000000000000 0.0014234702257073 0.0013946763915964 0.0000000000000000
0.0019443897758296 0.0026100307466205 148500.0000000000000000 0.0014234825617623 0.0013945041849910 0.0000000000000000
0.0019449251516183 0.0026102633405934 148800.0000000000000000 0.0014233083233365 0.0013945497544082 0.0000000000000000
0.0019460787718665 0.0026112741790012 149100.0000000000000000 0.0014232345681117 0.0013944908701337 0.0000000000000000
0.0019446607806990 0.0026103571620471 149400.0000000000000000 0.0014232787805163 0.0013944981649249 0.0000000000000000
0.0019460228308170 0.0026125069259126 149700.0000000000000000 0.0014234275530834 0.0013954161415850 0.0000000000000000
0.0019450837572147 0.0026100112454692 150000.0000000000000000 0.0014231123367234 0.0013942769081671 0.0000000000000000


==> figures/parametric_shape_inference/ellipse/odil/loss_history_150000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1466.1776998839350199 0.0000000000000000 1444.6592118057128573 21.5184880782222265 0.0000000000000000 0.0000000000000000
300.0000000000000000 531.2064578665665522 8.6106806819851496 514.9618688436470393 7.6154448156077414 0.0000000000000000 0.0184635253266811
600.0000000000000000 178.7555886940949961 8.5225866997867818 163.2754836579496498 6.9319181219607051 0.0000000000000000 0.0256002143978485
900.0000000000000000 61.2806699078141435 7.3969325233488146 48.3511099530437889 5.4998415302249342 0.0000000000000000 0.0327859011966055
1200.0000000000000000 25.9483145583017212 7.2684914236434786 13.9322831395715276 4.7141265311895113 0.0000000000000000 0.0334134638972058
1500.0000000000000000 15.9925633013394553 7.3210684347902220 4.2493069224823037 4.3878771005967101 0.0000000000000000 0.0343108434702191
1800.0000000000000000 13.1384316184281573 7.3806766645537145 1.6156608547261972 4.1067396090356452 0.0000000000000000 0.0353544901125994
2100.0000000000000000 12.2340935767569441 7.3780399563906691 0.8560575659480926 3.9653221097227020 0.0000000000000000 0.0346739446954803
2400.0000000000000000 11.9036187387906480 7.3885552836812494 0.6077248083024472 3.8722083396559395 0.0000000000000000 0.0351303071510132
2700.0000000000000000 11.7350092243503230 7.3707526480441325 0.5175562505754402 3.8112551811047721 0.0000000000000000 0.0354451446259781
3000.0000000000000000 11.5640782609133144 7.2775201763760062 0.4849376129616728 3.7672633115110621 0.0000000000000000 0.0343571600645733
3300.0000000000000000 11.1089418589117610 6.9914387001262401 0.4690271347155365 3.6172477693344138 0.0000000000000000 0.0312282547355701
3600.0000000000000000 10.9623828974494071 6.9289963909191474 0.4575730332932090 3.5444009528824121 0.0000000000000000 0.0314125203546396
3900.0000000000000000 10.8968687346636681 6.8824834118968319 0.4510399634882706 3.5311898969954321 0.0000000000000000 0.0321554622831341
4200.0000000000000000 10.8390600939268662 6.8370435927572926 0.4465269595000454 3.5224011240817856 0.0000000000000000 0.0330884175877422
4500.0000000000000000 10.7744020610588542 6.7851258582595815 0.4421346531532190 3.5132258699833443 0.0000000000000000 0.0339156796627085
4800.0000000000000000 10.8214541086080516 6.8615114799056576 0.4264426225299178 3.4990759028352696 0.0000000000000000 0.0344241033372067
5100.0000000000000000 10.6296793899839273 6.6800363714050324 0.4311907625056501 3.4836137756459262 0.0000000000000000 0.0348384804273187
5400.0000000000000000 10.5143973582977743 6.5739514971486086 0.4312835664387712 3.4738630004423805 0.0000000000000000 0.0352992942680124
5700.0000000000000000 10.3642699846587973 6.4393028306823652 0.4246845588675343 3.4646504037912091 0.0000000000000000 0.0356321913176886
6000.0000000000000000 10.1738297873838430 6.2716098593062082 0.4162422962864512 3.4502977888308775 0.0000000000000000 0.0356798429603058
6300.0000000000000000 9.8562430980671873 6.0108788562003284 0.4066909052226419 3.4041608177207028 0.0000000000000000 0.0345125189235143
6600.0000000000000000 9.6150487578883510 5.8166918157513514 0.4069468480367577 3.3573626009453919 0.0000000000000000 0.0340474931548515
6900.0000000000000000 9.0889451149912954 5.5187675286485023 0.4019302811857140 3.1355293935738975 0.0000000000000000 0.0327179115831800
7200.0000000000000000 8.8825651561240004 5.3480814091647009 0.3968338776434092 3.1072662258909145 0.0000000000000000 0.0303836434249754
7500.0000000000000000 8.7701803218014671 5.2496513063875696 0.3967471117640339 3.0944249104620236 0.0000000000000000 0.0293569931878396
7800.0000000000000000 8.7093962339124413 5.2034553185871735 0.3938994385976096 3.0832427160235389 0.0000000000000000 0.0287987607041208
8100.0000000000000000 8.6360174498554461 5.1431303731759570 0.3916132387771315 3.0728975581215145 0.0000000000000000 0.0283762797808433
8400.0000000000000000 8.4574450188519048 4.9918375712201701 0.3826756538933326 3.0551662301415412 0.0000000000000000 0.0277655635968606
8700.0000000000000000 8.2050129127633564 4.7765830932810847 0.3767948655933416 3.0246891258096840 0.0000000000000000 0.0269458280792456
9000.0000000000000000 8.0523206533902716 4.6480480495200913 0.3735555646242193 3.0041325611719181 0.0000000000000000 0.0265844780740423
9300.0000000000000000 7.9469832352586804 4.5582138796285854 0.3722647497138872 2.9901327489274498 0.0000000000000000 0.0263718569887583
9600.0000000000000000 7.8608876801062104 4.4877863122447543 0.3712512074366969 2.9757277565035714 0.0000000000000000 0.0261224039211873
9900.0000000000000000 7.7854806268036372 4.4251734366107485 0.3711970935123993 2.9631730110737533 0.0000000000000000 0.0259370856067368
10200.0000000000000000 7.7264701785804704 4.3802017919275915 0.3684050920941106 2.9520842199382455 0.0000000000000000 0.0257790746205228
10500.0000000000000000 7.6763816241800784 4.3403970859511807 0.3665172825725441 2.9437616721892774 0.0000000000000000 0.0257055834670759
10800.0000000000000000 7.6507048364742358 4.3175956009013490 0.3652706390716443 2.9420925027597296 0.0000000000000000 0.0257460937415130
11100.0000000000000000 7.5742510948488855 4.2541921746666462 0.3590952202176541 2.9353460750712150 0.0000000000000000 0.0256176248933707
11400.0000000000000000 7.3756911392512565 4.0871940096900223 0.3508482967449226 2.9124469073646861 0.0000000000000000 0.0252019254516250
11700.0000000000000000 7.2604444905931595 3.9911902407954996 0.3499648858586980 2.8942032082881068 0.0000000000000000 0.0250861556508551
12000.0000000000000000 7.2086180236719359 3.9491443102371697 0.3493426880440205 2.8850771352927316 0.0000000000000000 0.0250538900980138
12300.0000000000000000 7.1703301717187093 3.9213892727512283 0.3477153351577608 2.8762338974195605 0.0000000000000000 0.0249916663901593
12600.0000000000000000 7.2639208567011408 4.0240618539231257 0.3451143121160224 2.8697724503865638 0.0000000000000000 0.0249722402754287
12900.0000000000000000 7.1141701819890431 3.8779542986566522 0.3448472769232652 2.8663718592087180 0.0000000000000000 0.0249967472004083
13200.0000000000000000 7.1207271896254403 3.8972857343287153 0.3380907682081096 2.8605491214888086 0.0000000000000000 0.0248015655998063
13500.0000000000000000 7.0954622991926923 3.8667411997419778 0.3418666528509250 2.8619958567184089 0.0000000000000000 0.0248585898813804
13800.0000000000000000 7.0816617787337268 3.8519124376160683 0.3421879584405535 2.8626320592830039 0.0000000000000000 0.0249293233941013
14100.0000000000000000 7.0689031457547165 3.8397613020364725 0.3417706089460790 2.8623853951629155 0.0000000000000000 0.0249858396092493
14400.0000000000000000 7.0541241796543446 3.8271175592730438 0.3405166437193349 2.8614703654645037 0.0000000000000000 0.0250196111974625
14700.0000000000000000 7.0268194268752646 3.8039882139661820 0.3385304849660744 2.8592704399013407 0.0000000000000000 0.0250302880416667
15000.0000000000000000 6.9807412950023640 3.7663019885535665 0.3358598171751104 2.8535687815076565 0.0000000000000000 0.0250107077660305
15300.0000000000000000 6.8965408168629132 3.6975047478644361 0.3313788249546412 2.8427585712756591 0.0000000000000000 0.0248986727681763
15600.0000000000000000 6.8020147538402469 3.6199375119655004 0.3283387131718607 2.8289451092415820 0.0000000000000000 0.0247934194613037
15900.0000000000000000 6.7674198374630485 3.5907837250086558 0.3292103844290839 2.8226166279101808 0.0000000000000000 0.0248091001151277
16200.0000000000000000 6.7366452795472469 3.5658918217952413 0.3291666066216677 2.8167890335182850 0.0000000000000000 0.0247978176120531
16500.0000000000000000 6.7092255131752649 3.5433924181055616 0.3293185322904948 2.8117338149838496 0.0000000000000000 0.0247807477953584
16800.0000000000000000 6.6910023191437809 3.5301692761958772 0.3294705566124240 2.8066010515590403 0.0000000000000000 0.0247614347764385
17100.0000000000000000 6.6737660446804847 3.5239320340616698 0.3251870944789813 2.7999327653761652 0.0000000000000000 0.0247141507636674
17400.0000000000000000 6.6208975002701225 3.4760626141106568 0.3252307631500643 2.7949103407204032 0.0000000000000000 0.0246937822889979
17700.0000000000000000 6.5382872233520519 3.4074022764831553 0.3193618916596724 2.7869232778326087 0.0000000000000000 0.0245997773766154
18000.0000000000000000 6.4645277422580572 3.3468499151959898 0.3135761259043010 2.7795795254324611 0.0000000000000000 0.0245221757253056
18300.0000000000000000 6.3600730571070567 3.2602818360731303 0.3058302705855370 2.7695453969235699 0.0000000000000000 0.0244155535248196
18600.0000000000000000 6.3028582089146461 3.2125342534418775 0.3071783494091065 2.7587361781553716 0.0000000000000000 0.0244094279082907
18900.0000000000000000 6.2648236535456689 3.1834350350748304 0.3073281124448359 2.7496645428408502 0.0000000000000000 0.0243959631851532
19200.0000000000000000 6.2840140577642423 3.2027293670425965 0.3084635938526399 2.7484039877722282 0.0000000000000000 0.0244171090967776
19500.0000000000000000 7.0448443300819115 3.8469717583058523 0.3268283061395826 2.8462197214796330 0.0000000000000000 0.0248245441568438
19800.0000000000000000 13.4109961768484993 8.4016657560606660 0.6192087735849895 4.3596609254611360 0.0000000000000000 0.0304607217417080
20100.0000000000000000 15.9601736420935225 9.6685518816652625 0.7314684227377674 5.5262637732499176 0.0000000000000000 0.0338895644405748
20400.0000000000000000 5.7244173137255601 4.0603806877780331 0.2636433790862917 1.3725649246287361 0.0000000000000000 0.0278283222324995
20700.0000000000000000 1.6299935078814023 1.2437689595403034 0.1179255958390143 0.2525689323464189 0.0000000000000000 0.0157300201556658
21000.0000000000000000 0.9895350435029824 0.7728230089123279 0.0875454104399783 0.1190701232248609 0.0000000000000000 0.0100965009258153
21300.0000000000000000 0.9354475665100435 0.7512954586103453 0.0775441227820084 0.0987717652541571 0.0000000000000000 0.0078362198635327
21600.0000000000000000 0.8568102137840251 0.6809399131025509 0.0762329616274440 0.0928013438001230 0.0000000000000000 0.0068359952539073
21900.0000000000000000 0.8458880253710271 0.6768996630996152 0.0741354687186051 0.0885546042776725 0.0000000000000000 0.0062982892751343
22200.0000000000000000 0.8060737177330574 0.6418917422176131 0.0721248481365718 0.0861042253349775 0.0000000000000000 0.0059529020438949
22500.0000000000000000 0.7931787676198253 0.6346311229445369 0.0689736130349057 0.0838749000996075 0.0000000000000000 0.0056991315407751
22800.0000000000000000 0.7704723104063163 0.6152387098753644 0.0677310312621768 0.0819843612643154 0.0000000000000000 0.0055182080044596
23100.0000000000000000 0.7917105452755785 0.6400957103331516 0.0661403666286182 0.0800971887190257 0.0000000000000000 0.0053772795947829
23400.0000000000000000 0.7111151758333829 0.5634817118787805 0.0640114685951677 0.0784166255356986 0.0000000000000000 0.0052053698237361
23700.0000000000000000 0.7018326767965537 0.5577359318270309 0.0621196450921895 0.0769336661031532 0.0000000000000000 0.0050434337741801
24000.0000000000000000 0.6677676056796684 0.5274968732687568 0.0596259755861962 0.0757306461978260 0.0000000000000000 0.0049141106268894
24300.0000000000000000 0.6576427992992959 0.5184682219839742 0.0589123936912109 0.0754460074709578 0.0000000000000000 0.0048161761531530
24600.0000000000000000 0.6587361287596433 0.5205648934596515 0.0588773140618241 0.0745486220925321 0.0000000000000000 0.0047452991456356
24900.0000000000000000 0.6526438602811281 0.5175899854209348 0.0577186931343293 0.0726472188707308 0.0000000000000000 0.0046879628551331
25200.0000000000000000 0.6388774613758671 0.5077651736713500 0.0573475271215874 0.0691689324315904 0.0000000000000000 0.0045958281513393
25500.0000000000000000 0.6243511366922029 0.4963668044282309 0.0560215436478554 0.0674756208113715 0.0000000000000000 0.0044871678047451
25800.0000000000000000 0.5954612951942795 0.4709218804438883 0.0547386272248632 0.0654522266206786 0.0000000000000000 0.0043485609048493
26100.0000000000000000 0.5824726048575237 0.4621266938440691 0.0534732360994282 0.0625639778631763 0.0000000000000000 0.0043086970508501
26400.0000000000000000 0.5598394312820190 0.4445464691839164 0.0519855552576452 0.0591205900127752 0.0000000000000000 0.0041868168276822
26700.0000000000000000 0.5354244800651375 0.4251258450537597 0.0504665212743529 0.0557749479034445 0.0000000000000000 0.0040571658335805
27000.0000000000000000 0.5390139445530483 0.4343271423389040 0.0477242770256764 0.0530186029931693 0.0000000000000000 0.0039439221952986
27300.0000000000000000 0.4902244370595623 0.3891070042793275 0.0459400098014951 0.0513374522579337 0.0000000000000000 0.0038399707208059
27600.0000000000000000 0.4810589326936672 0.3827926606846341 0.0446282479489720 0.0498822997382111 0.0000000000000000 0.0037557243218500
27900.0000000000000000 0.4757349033894996 0.3801229676748609 0.0434850320692334 0.0484481364573557 0.0000000000000000 0.0036787671880497
28200.0000000000000000 0.4510172955288258 0.3584208290728432 0.0421251901183740 0.0468654572160319 0.0000000000000000 0.0036058191215767
28500.0000000000000000 0.4423630172203883 0.3517701263141400 0.0414802396150362 0.0455580922519691 0.0000000000000000 0.0035545590392430
28800.0000000000000000 0.4405186416248048 0.3526845019875874 0.0403566243885653 0.0439772713982934 0.0000000000000000 0.0035002438503587
29100.0000000000000000 0.4213047865104157 0.3356376760460826 0.0393082948726875 0.0428849407918407 0.0000000000000000 0.0034738747998049
29400.0000000000000000 0.4089225836301569 0.3252722016623220 0.0380973256076041 0.0421402174565581 0.0000000000000000 0.0034128389036728
29700.0000000000000000 0.4053058935433041 0.3233614237274012 0.0374445809928748 0.0411541254664369 0.0000000000000000 0.0033457633565912
30000.0000000000000000 0.4483549549757160 0.3677710155404743 0.0365901070572900 0.0406992914986253 0.0000000000000000 0.0032945408793265
30300.0000000000000000 0.3747397314552887 0.2963488967132093 0.0355238271206019 0.0396251264093953 0.0000000000000000 0.0032418812120822
30600.0000000000000000 0.3757275616378858 0.2991534607207113 0.0351327512898462 0.0382382780272465 0.0000000000000000 0.0032030716000819
30900.0000000000000000 0.3647172176723427 0.2899069163934354 0.0338198845732886 0.0378329202965648 0.0000000000000000 0.0031574964090538
31200.0000000000000000 0.3629711015089970 0.2891995711191284 0.0333756978627556 0.0372667861621571 0.0000000000000000 0.0031290463649559
31500.0000000000000000 0.3566379529867332 0.2837634141706723 0.0329229172455533 0.0368487997921032 0.0000000000000000 0.0031028217784044
31800.0000000000000000 0.3506607107985449 0.2784183550612715 0.0327490635532537 0.0364113829300839 0.0000000000000000 0.0030819092539358
32100.0000000000000000 0.3700172633690786 0.2983478011329645 0.0320898171436802 0.0365140592424189 0.0000000000000000 0.0030655858500150
32400.0000000000000000 0.3386969882808784 0.2678827862364286 0.0316256626760921 0.0361527339459515 0.0000000000000000 0.0030358054224062
32700.0000000000000000 0.3350924235116220 0.2655393328391503 0.0312412975569201 0.0352949462573312 0.0000000000000000 0.0030168468582205
33000.0000000000000000 0.3317577800453903 0.2631539448986627 0.0308083556881200 0.0348075038413464 0.0000000000000000 0.0029879756172612
33300.0000000000000000 0.3341299225094707 0.2666872008401609 0.0301112668210855 0.0343685165638053 0.0000000000000000 0.0029629382844189
33600.0000000000000000 0.3579822865922204 0.2925151473440845 0.0294247268933416 0.0331376534480800 0.0000000000000000 0.0029047589067144
33900.0000000000000000 0.3261905718592799 0.2599035546138937 0.0297465206537207 0.0336337275756830 0.0000000000000000 0.0029067690159824
34200.0000000000000000 0.3235174663243373 0.2572422547251575 0.0295320095060319 0.0338384848785981 0.0000000000000000 0.0029047172145497
34500.0000000000000000 0.3210507983632887 0.2550528581989194 0.0294383753436512 0.0336561602737397 0.0000000000000000 0.0029034045469784
34800.0000000000000000 0.3566583833919587 0.2949727088184699 0.0276772661281672 0.0311737498208681 0.0000000000000000 0.0028346586244535
35100.0000000000000000 0.3223309252419999 0.2583517211892269 0.0290991063786300 0.0320359651306916 0.0000000000000000 0.0028441325434515
35400.0000000000000000 0.3179563073659363 0.2534490163775224 0.0291191354217544 0.0325258133186991 0.0000000000000000 0.0028623422479605
35700.0000000000000000 0.3263801008526755 0.2615097230061286 0.0291192688338515 0.0328824094824350 0.0000000000000000 0.0028686995302604
36000.0000000000000000 0.3170168784949062 0.2525823956735193 0.0287574477298924 0.0327977141235281 0.0000000000000000 0.0028793209679664
36300.0000000000000000 0.3226801741844033 0.2583827196359393 0.0285527185748954 0.0328697152942391 0.0000000000000000 0.0028750206793295
36600.0000000000000000 0.3206661544799175 0.2579006551010659 0.0280616575404660 0.0318489165409122 0.0000000000000000 0.0028549252974734
36900.0000000000000000 0.3010373783975542 0.2391892494948095 0.0275006072843860 0.0315040028520388 0.0000000000000000 0.0028435187663199
37200.0000000000000000 0.3352948255584952 0.2742191473909022 0.0271027643919019 0.0311503514411301 0.0000000000000000 0.0028225623345610
37500.0000000000000000 0.2954665167733045 0.2353656470369020 0.0265347147257971 0.0307611751096799 0.0000000000000000 0.0028049799009255
37800.0000000000000000 0.2921659557733348 0.2329431431634390 0.0261070479995422 0.0303373092236897 0.0000000000000000 0.0027784553866639
38100.0000000000000000 0.3045990137581992 0.2462488086039730 0.0255773224243518 0.0300185033533618 0.0000000000000000 0.0027543793765125
38400.0000000000000000 0.3380488788598974 0.2814578449151307 0.0247176042468691 0.0291480154228122 0.0000000000000000 0.0027254142750853
38700.0000000000000000 0.3589666724858566 0.2994813402334740 0.0273470199221113 0.0294630953930092 0.0000000000000000 0.0026752169372620
39000.0000000000000000 0.2841911186575103 0.2289041107606811 0.0241850207914626 0.0284743129974181 0.0000000000000000 0.0026276741079486
39300.0000000000000000 0.2717046058011017 0.2175955991727652 0.0236394362949442 0.0278689061840524 0.0000000000000000 0.0026006641493399
39600.0000000000000000 0.2677699434366202 0.2148355506570113 0.0231026176256651 0.0272569781798377 0.0000000000000000 0.0025747969741061
39900.0000000000000000 0.2597546257878484 0.2081259211163470 0.0224818934340398 0.0266035302411910 0.0000000000000000 0.0025432809962707
40200.0000000000000000 0.2457302880668030 0.1954608080904059 0.0217279804525954 0.0260252508238314 0.0000000000000000 0.0025162486999702
40500.0000000000000000 0.2672191830609527 0.2176365320519549 0.0218807572818080 0.0252027625001641 0.0000000000000000 0.0024991312270257
40800.0000000000000000 0.2367493816618253 0.1892061706636327 0.0204538250019100 0.0246420870722263 0.0000000000000000 0.0024472989240563
41100.0000000000000000 0.2317019971479517 0.1856606262594133 0.0198220229981719 0.0238115029769161 0.0000000000000000 0.0024078449134505
41400.0000000000000000 0.2226480423287640 0.1782377398580176 0.0190219827322317 0.0230223968569054 0.0000000000000000 0.0023659228816093
41700.0000000000000000 0.2150931815378922 0.1720145527971808 0.0185607092881242 0.0221898433225913 0.0000000000000000 0.0023280761299958
42000.0000000000000000 0.2240915569968008 0.1813636015862609 0.0183973738536420 0.0220279151488223 0.0000000000000000 0.0023026664080756
42300.0000000000000000 0.2690596703143934 0.2266162433690573 0.0182341829905551 0.0219238253893243 0.0000000000000000 0.0022854185654568
42600.0000000000000000 0.2132651294762407 0.1713164645303833 0.0181828610683746 0.0215004791938020 0.0000000000000000 0.0022653246836808
42900.0000000000000000 0.2038968278111213 0.1622447057856777 0.0181048605509177 0.0212987118943677 0.0000000000000000 0.0022485495801581
43200.0000000000000000 0.2172383846524999 0.1770603121882410 0.0172623489653668 0.0206823723876774 0.0000000000000000 0.0022333511112147
43500.0000000000000000 0.2008025088770014 0.1614939770672252 0.0170627491762733 0.0200544980773382 0.0000000000000000 0.0021912845561647
43800.0000000000000000 0.2244124798272429 0.1864045046495517 0.0164927499410763 0.0193555226564305 0.0000000000000000 0.0021597025801843
44100.0000000000000000 0.1946346561563200 0.1577904782867849 0.0159680893162719 0.0187478127538188 0.0000000000000000 0.0021282757994444
44400.0000000000000000 0.1899187944859698 0.1544035621770806 0.0154286897471768 0.0180140377557604 0.0000000000000000 0.0020725048059521
44700.0000000000000000 0.1821566342752666 0.1468125403977093 0.0152173344593305 0.0180528857688849 0.0000000000000000 0.0020738736493420
45000.0000000000000000 0.1719284239311433 0.1377596525862193 0.0147656464314742 0.0173589613152452 0.0000000000000000 0.0020441635982047
45300.0000000000000000 0.1644199298539492 0.1314697335722252 0.0143301993184837 0.0166012228933240 0.0000000000000000 0.0020187740699162
45600.0000000000000000 0.2363665348623221 0.2044456766081776 0.0137760876303639 0.0161553147172443 0.0000000000000000 0.0019894559065363
45900.0000000000000000 0.1632397600311278 0.1327715082791160 0.0130720354202461 0.0154392470368280 0.0000000000000000 0.0019569692949378
46200.0000000000000000 0.1562071128359773 0.1262608084181166 0.0129338637975330 0.0150851302374477 0.0000000000000000 0.0019273103828800
46500.0000000000000000 0.1486587438101943 0.1199993962102412 0.0123474837211202 0.0144115795331782 0.0000000000000000 0.0019002843456547
46800.0000000000000000 0.1658851351519428 0.1382307479361140 0.0118940925733006 0.0138854225310636 0.0000000000000000 0.0018748721114646
47100.0000000000000000 0.1553696627087163 0.1285271813519995 0.0114835849426518 0.0135091196621902 0.0000000000000000 0.0018497767518748
47400.0000000000000000 0.1316934419452230 0.1058188027169552 0.0110968704600415 0.0129562653614154 0.0000000000000000 0.0018215034068109
47700.0000000000000000 0.1326230319764828 0.1075938729229084 0.0107212817587363 0.0125102430158053 0.0000000000000000 0.0017976342790328
48000.0000000000000000 0.1214633178459976 0.0976824416694304 0.0103070425103382 0.0117109377826666 0.0000000000000000 0.0017628958835623
48300.0000000000000000 0.1355963379278841 0.1127581675841980 0.0098360001587209 0.0112637192947883 0.0000000000000000 0.0017384508901769
48600.0000000000000000 0.1199775447724915 0.0979939266196444 0.0095253750344792 0.0107464824711197 0.0000000000000000 0.0017117606472481
48900.0000000000000000 0.1092840169162487 0.0880451310840168 0.0092495189436657 0.0102981519364112 0.0000000000000000 0.0016912149521549
49200.0000000000000000 0.1053620790502414 0.0844135683985950 0.0090786863130978 0.0101938979284096 0.0000000000000000 0.0016759264101390
49500.0000000000000000 0.1170122396881763 0.0962841471030013 0.0089751039485066 0.0100919199164623 0.0000000000000000 0.0016610687202061
49800.0000000000000000 0.1019433515754093 0.0815252635640440 0.0088944030774103 0.0098729407771717 0.0000000000000000 0.0016507441567833
50100.0000000000000000 0.1089104893923006 0.0885278339615267 0.0089192583093592 0.0098199497489200 0.0000000000000000 0.0016434473724946
50400.0000000000000000 0.1004882763570690 0.0802217899262090 0.0089553173978717 0.0096793948491599 0.0000000000000000 0.0016317741838284
50700.0000000000000000 0.1078050371561838 0.0875078416283266 0.0090280178473737 0.0096429229746001 0.0000000000000000 0.0016262547058834
51000.0000000000000000 0.1207423468252272 0.1000543926101184 0.0092800975561033 0.0097881363497349 0.0000000000000000 0.0016197203092707
51300.0000000000000000 0.1437274824660801 0.1227474409308275 0.0094947683043143 0.0098673938464293 0.0000000000000000 0.0016178793845090
51600.0000000000000000 0.1149035040882262 0.0937207356968792 0.0095965637360447 0.0099837436412864 0.0000000000000000 0.0016024610140159
51900.0000000000000000 0.1032910455581427 0.0828298422856988 0.0091449003394136 0.0097257402763485 0.0000000000000000 0.0015905626566818
52200.0000000000000000 0.1129445417860987 0.0916028383611713 0.0097451513740328 0.0100052753861914 0.0000000000000000 0.0015912766647033
52500.0000000000000000 0.1131652095361571 0.0917832777771341 0.0097115834890754 0.0100841437548594 0.0000000000000000 0.0015862045150882
52800.0000000000000000 0.1222639963871638 0.1007465563120643 0.0096876960923971 0.0102476536962525 0.0000000000000000 0.0015820902864500
53100.0000000000000000 0.1194968748699881 0.0991378181299767 0.0089866221060910 0.0097998928555305 0.0000000000000000 0.0015725417783899
53400.0000000000000000 0.1031393409110504 0.0823605654097860 0.0092213095847704 0.0099837737080515 0.0000000000000000 0.0015736922084424
53700.0000000000000000 0.1180982931718287 0.0978837755682939 0.0089266652030240 0.0097162360788741 0.0000000000000000 0.0015716163216367
54000.0000000000000000 0.0975024884252711 0.0776913554275040 0.0087703190934881 0.0094678945443448 0.0000000000000000 0.0015729193599342
54300.0000000000000000 0.1120521617515457 0.0925091122465385 0.0086095150329340 0.0093606248980181 0.0000000000000000 0.0015729095740551
54600.0000000000000000 0.0941740968231103 0.0749997402799028 0.0084616479537282 0.0091439593957361 0.0000000000000000 0.0015687491937432
54900.0000000000000000 0.0997972370710494 0.0815655925881537 0.0080547185198913 0.0086220606548290 0.0000000000000000 0.0015548653081755
55200.0000000000000000 0.0948365114124513 0.0767311252798684 0.0079747674083744 0.0085738835830805 0.0000000000000000 0.0015567351411280
55500.0000000000000000 0.1063734894696379 0.0885572425582623 0.0078310844520822 0.0084348139205760 0.0000000000000000 0.0015503485387173
55800.0000000000000000 0.0879814887104076 0.0708542632839234 0.0075206166578000 0.0080645039931811 0.0000000000000000 0.0015421047755030
56100.0000000000000000 0.1016999936489263 0.0850206179794086 0.0072961810760956 0.0078478490884008 0.0000000000000000 0.0015353455050213
56400.0000000000000000 0.0847003525581395 0.0685600721792876 0.0070563920513306 0.0075602326753031 0.0000000000000000 0.0015236556522183
56700.0000000000000000 0.0845623614924195 0.0690302437374703 0.0066839168957589 0.0073356041493876 0.0000000000000000 0.0015125967098028
57000.0000000000000000 0.1035406907939733 0.0882366921963485 0.0065735761848084 0.0072252230368513 0.0000000000000000 0.0015051993759650
57300.0000000000000000 0.0869317324798988 0.0721750329334437 0.0063572054631460 0.0069066751776085 0.0000000000000000 0.0014928189057007
57600.0000000000000000 0.0728702323502970 0.0586962002966744 0.0061370706364308 0.0065579705310673 0.0000000000000000 0.0014789908861245
57900.0000000000000000 0.0853196100363843 0.0716469434906586 0.0057625232790752 0.0064419094118555 0.0000000000000000 0.0014682338547951
58200.0000000000000000 0.0741676004670625 0.0608830754638859 0.0056384626866275 0.0061888302775477 0.0000000000000000 0.0014572320390014
58500.0000000000000000 0.0980817547632313 0.0852058970915567 0.0054053823055113 0.0060252428553729 0.0000000000000000 0.0014452325107903
58800.0000000000000000 0.0648386257667014 0.0525427211454943 0.0051705486829411 0.0056948325236590 0.0000000000000000 0.0014305234146071
59100.0000000000000000 0.0996648069399912 0.0875572640231554 0.0049524212367050 0.0057343307334288 0.0000000000000000 0.0014207909467020
59400.0000000000000000 0.0625049422291744 0.0512489197840593 0.0046814166147318 0.0051711604265830 0.0000000000000000 0.0014034454038004
59700.0000000000000000 0.0581742659788647 0.0474012043498866 0.0044603975794765 0.0049195214269748 0.0000000000000000 0.0013931426225268
60000.0000000000000000 0.0598669188448887 0.0495472604409917 0.0042446619921888 0.0046944902096127 0.0000000000000000 0.0013805062020956
60300.0000000000000000 0.0569141760135281 0.0470849042595860 0.0040399035496258 0.0044199447899337 0.0000000000000000 0.0013694234143825
60600.0000000000000000 0.1976638736372050 0.1882691435110947 0.0038417413603529 0.0041906457555291 0.0000000000000000 0.0013623430102283
60900.0000000000000000 0.0547487435629472 0.0455695535825826 0.0038050447469338 0.0040121499459492 0.0000000000000000 0.0013619952874816
61200.0000000000000000 0.0887679741109876 0.0798229689489772 0.0036159805377517 0.0039734156377574 0.0000000000000000 0.0013556089865013
61500.0000000000000000 0.0472013772996586 0.0387407908043018 0.0035157139348234 0.0036044963884364 0.0000000000000000 0.0013403761720971
61800.0000000000000000 0.1901637105283617 0.1817775646207253 0.0033891109652250 0.0036625290936176 0.0000000000000000 0.0013345058487938
62100.0000000000000000 0.0481824840437619 0.0400910910087310 0.0033783785456625 0.0033892591293300 0.0000000000000000 0.0013237553600384
62400.0000000000000000 0.0598344327115354 0.0518631147310944 0.0032331807399490 0.0034150315672286 0.0000000000000000 0.0013231056732634
62700.0000000000000000 0.0495473192352773 0.0418478756869686 0.0031787264585145 0.0032043809568581 0.0000000000000000 0.0013163361329362
63000.0000000000000000 0.0478296986164845 0.0404128086808861 0.0030281885555169 0.0030781081676872 0.0000000000000000 0.0013105932123943
63300.0000000000000000 0.0763203459782581 0.0691304769175441 0.0029085695290389 0.0029739915186677 0.0000000000000000 0.0013073080130073
63600.0000000000000000 0.0447334889058690 0.0377522335038081 0.0028259945517611 0.0028574351447761 0.0000000000000000 0.0012978257055236
63900.0000000000000000 0.0774250071723175 0.0703442741138637 0.0029842180030701 0.0027999605482280 0.0000000000000000 0.0012965545071557
64200.0000000000000000 0.0403528924586286 0.0334142990987448 0.0028827990298265 0.0027651113422404 0.0000000000000000 0.0012906829878170
64500.0000000000000000 0.1714411954035098 0.1641867018355338 0.0032365500098566 0.0027277455468878 0.0000000000000000 0.0012901980112316
64800.0000000000000000 0.0441971948297776 0.0372957141878155 0.0029111567978552 0.0027048840055818 0.0000000000000000 0.0012854398385250
65100.0000000000000000 0.0461296551206034 0.0392536364397936 0.0029014416933602 0.0026909064300261 0.0000000000000000 0.0012836705574236
65400.0000000000000000 0.0550078238576111 0.0480133880941189 0.0029265188623221 0.0027819726741568 0.0000000000000000 0.0012859442270133
65700.0000000000000000 0.0427115225494870 0.0358352801943649 0.0028935031998603 0.0027012135933786 0.0000000000000000 0.0012815255618833
66000.0000000000000000 0.0755565373164900 0.0685110273215392 0.0029221748929305 0.0028410543568433 0.0000000000000000 0.0012822807451769
66300.0000000000000000 0.0448208877045739 0.0379253993754952 0.0029142161475543 0.0027029486714151 0.0000000000000000 0.0012783235101093
66600.0000000000000000 0.0532162192794608 0.0463175449589844 0.0029204423737705 0.0027021860587388 0.0000000000000000 0.0012760458879671
66900.0000000000000000 0.0468926256741482 0.0401210687647199 0.0029179943637456 0.0025796377186328 0.0000000000000000 0.0012739248270499
67200.0000000000000000 0.0687446956828535 0.0618978820638345 0.0028885168431540 0.0026803111470092 0.0000000000000000 0.0012779856288558
67500.0000000000000000 0.0388978959258534 0.0321403415974820 0.0028331988284565 0.0026482332208659 0.0000000000000000 0.0012761222790490
67800.0000000000000000 0.0443767760967351 0.0375921529365539 0.0028031845950307 0.0027079729206222 0.0000000000000000 0.0012734656445283
68100.0000000000000000 0.0405048449462220 0.0338258645918142 0.0027744447981938 0.0026322626664360 0.0000000000000000 0.0012722728897781
68400.0000000000000000 0.0448175149121689 0.0381830269507919 0.0027493124640142 0.0026145359442997 0.0000000000000000 0.0012706395530631
68700.0000000000000000 0.0479222941324780 0.0412794810882890 0.0027387257658677 0.0026343958524987 0.0000000000000000 0.0012696914258225
69000.0000000000000000 0.0504880834066288 0.0439362196140660 0.0027221540649345 0.0025603946125211 0.0000000000000000 0.0012693151151073
69300.0000000000000000 0.0525199521823718 0.0460488286984782 0.0026902194062424 0.0025130523694669 0.0000000000000000 0.0012678517081843
69600.0000000000000000 0.0438816286471150 0.0374076047815544 0.0027164396948941 0.0024898947102111 0.0000000000000000 0.0012676894604555
69900.0000000000000000 0.0529841873862853 0.0465069239062232 0.0027140935757079 0.0024974801048259 0.0000000000000000 0.0012656897995284
70200.0000000000000000 0.0614661883063383 0.0549551182278313 0.0026912260114526 0.0025526043519554 0.0000000000000000 0.0012672397150990
70500.0000000000000000 0.0448545781094072 0.0385084053189669 0.0026695145512931 0.0024140868496442 0.0000000000000000 0.0012625713895030
70800.0000000000000000 0.0447376218581789 0.0384276249315552 0.0026494851665318 0.0023971509404220 0.0000000000000000 0.0012633608196699
71100.0000000000000000 0.0753213327749052 0.0689402489519869 0.0025933416146350 0.0025223052556381 0.0000000000000000 0.0012654369526452
71400.0000000000000000 0.0345152328122130 0.0283473274593908 0.0025928552836167 0.0023155575612671 0.0000000000000000 0.0012594925079384
71700.0000000000000000 0.0376991901274155 0.0315584378588644 0.0025670491578905 0.0023137789220094 0.0000000000000000 0.0012599241886513
72000.0000000000000000 0.0384467438488079 0.0323027822176277 0.0025834236771982 0.0023010685090541 0.0000000000000000 0.0012594694449280
72300.0000000000000000 0.0387970580223545 0.0327645643140919 0.0025253712137213 0.0022497258232238 0.0000000000000000 0.0012573966713175
72600.0000000000000000 0.0377191252194162 0.0316588339610509 0.0025378456178965 0.0022637168287145 0.0000000000000000 0.0012587288117543
72900.0000000000000000 0.0401192272892838 0.0342323154109601 0.0024462297992364 0.0021770110304832 0.0000000000000000 0.0012636710486041
73200.0000000000000000 0.0718045903888670 0.0658707123402479 0.0024045601853073 0.0022665617958153 0.0000000000000000 0.0012627560674966
73500.0000000000000000 0.0453324743505058 0.0394494497691827 0.0023995176758920 0.0022207898744162 0.0000000000000000 0.0012627170310149
73800.0000000000000000 0.0401500738341758 0.0343460674641258 0.0023721125418272 0.0021712119658820 0.0000000000000000 0.0012606818623408
74100.0000000000000000 0.0958306251099858 0.0903284518748179 0.0021015139528309 0.0021432738513755 0.0000000000000000 0.0012573854309615
74400.0000000000000000 0.0510834193686868 0.0454801980226396 0.0021734149096365 0.0021718105881243 0.0000000000000000 0.0012579958482864
74700.0000000000000000 0.0372063511078206 0.0317234761336041 0.0021591233132666 0.0020643620013505 0.0000000000000000 0.0012593896595994
75000.0000000000000000 0.0350737345653699 0.0296229053457785 0.0021246260973556 0.0020644738367430 0.0000000000000000 0.0012617292854928
75300.0000000000000000 0.0501523417827471 0.0446555929251446 0.0020756525762710 0.0021582708987579 0.0000000000000000 0.0012628253825735
75600.0000000000000000 0.0426893079247538 0.0375033081417321 0.0019975837155410 0.0019322941569990 0.0000000000000000 0.0012561219104817
75900.0000000000000000 0.0331836742336882 0.0281770334704164 0.0019430706286612 0.0018097358908249 0.0000000000000000 0.0012538342437856
76200.0000000000000000 0.0451770197024298 0.0402327371626189 0.0018716248907784 0.0018199331313502 0.0000000000000000 0.0012527245176824
76500.0000000000000000 0.0341540801397963 0.0293995626242858 0.0018113194272842 0.0016914404038320 0.0000000000000000 0.0012517576843943
76800.0000000000000000 0.0337594852053251 0.0290574418455860 0.0017807878463739 0.0016715464716701 0.0000000000000000 0.0012497090416951
77100.0000000000000000 0.0343613314314939 0.0297962344238398 0.0017332906788455 0.0015849327638841 0.0000000000000000 0.0012468735649244
77400.0000000000000000 0.0514688474665440 0.0468456079529537 0.0017384885572706 0.0016406983711854 0.0000000000000000 0.0012440525851342
77700.0000000000000000 0.0597453344162403 0.0552206575260415 0.0016793989264227 0.0016014351401393 0.0000000000000000 0.0012438428236367
78000.0000000000000000 0.0445841317675312 0.0400879029650483 0.0016728334627006 0.0015835384233439 0.0000000000000000 0.0012398569164384
78300.0000000000000000 0.0339298742297317 0.0295387703495831 0.0016814336246560 0.0014749529019539 0.0000000000000000 0.0012347173535388
78600.0000000000000000 0.0562048341098501 0.0518349294470406 0.0016724823910470 0.0014608796604287 0.0000000000000000 0.0012365426113338
78900.0000000000000000 0.0288248859792541 0.0247610733439167 0.0014728617368460 0.0013581547821483 0.0000000000000000 0.0012327961163431
79200.0000000000000000 0.0362141658828371 0.0322575317494348 0.0014134780022984 0.0013128787955023 0.0000000000000000 0.0012302773356017
79500.0000000000000000 0.0311495479301603 0.0273383555979586 0.0013353226670543 0.0012477612815105 0.0000000000000000 0.0012281083836368
79800.0000000000000000 0.0281205287181244 0.0244266773013105 0.0012887081539062 0.0011786371812789 0.0000000000000000 0.0012265060816287
80100.0000000000000000 0.0284687624278397 0.0247724007057043 0.0012639314430107 0.0012077780792598 0.0000000000000000 0.0012246521998649
80400.0000000000000000 0.0275979607622927 0.0241153684957322 0.0011847222575812 0.0010786539818094 0.0000000000000000 0.0012192160271698
80700.0000000000000000 0.0714765880275912 0.0679701681693492 0.0011897981651683 0.0010990038517633 0.0000000000000000 0.0012176178413104
81000.0000000000000000 0.0325081412009967 0.0291658486141309 0.0011096844939928 0.0010179721622823 0.0000000000000000 0.0012146359305907
81300.0000000000000000 0.0333596652592058 0.0300070876233538 0.0010973011651919 0.0010398204410226 0.0000000000000000 0.0012154560296374
81600.0000000000000000 0.0477742578463020 0.0444897008505625 0.0011081928371804 0.0009635933949220 0.0000000000000000 0.0012127707636371
81900.0000000000000000 0.0317923826496278 0.0286037003650413 0.0010327609037139 0.0009412990421676 0.0000000000000000 0.0012146223387051
82200.0000000000000000 0.0300781552354309 0.0271438530325716 0.0008535313636330 0.0008763624884402 0.0000000000000000 0.0012044083507861
82500.0000000000000000 0.0287346766423842 0.0258061896724170 0.0008406089883797 0.0008864774525479 0.0000000000000000 0.0012014005290397
82800.0000000000000000 0.0517217607557371 0.0487862728885612 0.0008132303311719 0.0009189842580620 0.0000000000000000 0.0012032732779419
83100.0000000000000000 0.0275004054953254 0.0246599181827148 0.0007630680688419 0.0008768617503885 0.0000000000000000 0.0012005574933801
83400.0000000000000000 0.0349944657229216 0.0322625631402163 0.0007240313664396 0.0008081434884819 0.0000000000000000 0.0011997277277838
83700.0000000000000000 0.0293130849601142 0.0265769923340378 0.0007452840719215 0.0007901106449132 0.0000000000000000 0.0012006979092417
84000.0000000000000000 0.0397221043343724 0.0370147410049577 0.0006935364504998 0.0008169683996171 0.0000000000000000 0.0011968584792978
84300.0000000000000000 0.0476834312417572 0.0448818034824675 0.0006892551996482 0.0009135530724497 0.0000000000000000 0.0011988194871917
84600.0000000000000000 0.0275465467354336 0.0249140801074423 0.0006859444693266 0.0007519814774077 0.0000000000000000 0.0011945406812569
84900.0000000000000000 0.0294934347857928 0.0268719289653861 0.0006753301951058 0.0007550834419893 0.0000000000000000 0.0011910921833115
85200.0000000000000000 0.0242771674261233 0.0217662104387208 0.0006715055927496 0.0006499656828143 0.0000000000000000 0.0011894857118385
85500.0000000000000000 0.0378728036075923 0.0351429458274004 0.0006174498318388 0.0009146741348293 0.0000000000000000 0.0011977338135238
85800.0000000000000000 0.0277978273442560 0.0253117069537687 0.0006053148769663 0.0006899383350868 0.0000000000000000 0.0011908671784342
86100.0000000000000000 0.0306061237625589 0.0281407080617407 0.0005802811952012 0.0006945058475780 0.0000000000000000 0.0011906286580390
86400.0000000000000000 0.0348876012767469 0.0324350025826915 0.0005445131107593 0.0007199302484566 0.0000000000000000 0.0011881553348396
86700.0000000000000000 0.0332679025090943 0.0308742224273370 0.0005471095372893 0.0006612137566110 0.0000000000000000 0.0011853567878570
87000.0000000000000000 0.0383910871336348 0.0358670415925307 0.0006069017740748 0.0007284553815534 0.0000000000000000 0.0011886883854759
87300.0000000000000000 0.0266165225227587 0.0242736796092132 0.0005701435536650 0.0005861803038759 0.0000000000000000 0.0011865190560045
87600.0000000000000000 0.0369439799938725 0.0345396713996453 0.0005774875051518 0.0006348463094254 0.0000000000000000 0.0011919747796499
87900.0000000000000000 0.0301534269543794 0.0278603180634424 0.0004815557530374 0.0006222163042958 0.0000000000000000 0.0011893368336038
88200.0000000000000000 0.0250270891620326 0.0227782987879278 0.0004513682781702 0.0006120905020636 0.0000000000000000 0.0011853315938710
88500.0000000000000000 0.0896229557799372 0.0872624020262192 0.0004304888791639 0.0007475759077874 0.0000000000000000 0.0011824889667667
88800.0000000000000000 0.0306831005695354 0.0284488891188878 0.0004362864615319 0.0006147127751210 0.0000000000000000 0.0011832122139947
89100.0000000000000000 0.0257585205075406 0.0235788906715681 0.0004123473949097 0.0005857180067299 0.0000000000000000 0.0011815644343329
89400.0000000000000000 0.0299331242455211 0.0277806534445959 0.0003914642950599 0.0005780991362703 0.0000000000000000 0.0011829073695950
89700.0000000000000000 0.0306450370457445 0.0284273247641075 0.0004223043939373 0.0006097210082036 0.0000000000000000 0.0011856868794961
90000.0000000000000000 0.0303120944000806 0.0281557042819548 0.0003871686875950 0.0005838675898191 0.0000000000000000 0.0011853538407118
90300.0000000000000000 0.0254974964783131 0.0234094432771774 0.0003614030737769 0.0005453202148271 0.0000000000000000 0.0011813299125317
90600.0000000000000000 0.0312005794657879 0.0290054318453754 0.0004271335796374 0.0005804179130859 0.0000000000000000 0.0011875961276893
90900.0000000000000000 0.0331870069416765 0.0310209407330009 0.0003774330700146 0.0006036184903509 0.0000000000000000 0.0011850146483102
91200.0000000000000000 0.0263862193307234 0.0242907048634162 0.0003395182378808 0.0005724006549686 0.0000000000000000 0.0011835955744578
91500.0000000000000000 0.0225307612670439 0.0205280237047188 0.0003258724392910 0.0004974670697946 0.0000000000000000 0.0011793980532395
91800.0000000000000000 0.0216971587343585 0.0197035274796518 0.0003085979974029 0.0005060182707731 0.0000000000000000 0.0011790149865307
92100.0000000000000000 0.0552116315646906 0.0531203245981253 0.0002968317210015 0.0006148591390433 0.0000000000000000 0.0011796161065205
92400.0000000000000000 0.0247485601749216 0.0226363320954364 0.0003011250132322 0.0006308861430203 0.0000000000000000 0.0011802169232326
92700.0000000000000000 0.0220996754550964 0.0201350492365050 0.0003089725057897 0.0004774735794773 0.0000000000000000 0.0011781801333244
93000.0000000000000000 0.0227293320532858 0.0207617445658749 0.0002824676515800 0.0005062771275622 0.0000000000000000 0.0011788427082687
93300.0000000000000000 0.0264517766223674 0.0245196575814611 0.0002631130575826 0.0004915906304010 0.0000000000000000 0.0011774153529226
93600.0000000000000000 0.0245383639006958 0.0225935544652050 0.0002786546954921 0.0004884990471696 0.0000000000000000 0.0011776556928291
93900.0000000000000000 0.0261329259631383 0.0242401155448185 0.0002537642402205 0.0004625421233157 0.0000000000000000 0.0011765040547837
94200.0000000000000000 0.0263057266387586 0.0243505787619641 0.0002539791902034 0.0005223000919028 0.0000000000000000 0.0011788685946884
94500.0000000000000000 0.0295541219284653 0.0275877414850067 0.0002764772749005 0.0005066645267450 0.0000000000000000 0.0011832386418131
94800.0000000000000000 0.0243956648428175 0.0225209096246333 0.0002342374044567 0.0004604323020707 0.0000000000000000 0.0011800855116567
95100.0000000000000000 0.0391820951975104 0.0372407249601010 0.0002298232825921 0.0005286984263847 0.0000000000000000 0.0011828485284326
95400.0000000000000000 0.0551769702181049 0.0531572778498785 0.0002292847601013 0.0006019625307463 0.0000000000000000 0.0011884450773788
95700.0000000000000000 0.0415459352233633 0.0394304530458498 0.0002902614916944 0.0006290561111927 0.0000000000000000 0.0011961645746265
96000.0000000000000000 0.0229810069583863 0.0211320781427903 0.0001856605515657 0.0004667286911757 0.0000000000000000 0.0011965395728546
96300.0000000000000000 0.0406351195189253 0.0386768175477639 0.0001718040677804 0.0005927654145583 0.0000000000000000 0.0011937324888226
96600.0000000000000000 0.0250372856323259 0.0231954326014033 0.0001791340273208 0.0004714803837187 0.0000000000000000 0.0011912386198831
96900.0000000000000000 0.0361615184892588 0.0342976509807826 0.0001873217195400 0.0004860957606106 0.0000000000000000 0.0011904500283256
97200.0000000000000000 0.0240018859857550 0.0221762416948890 0.0001748368241409 0.0004627974132493 0.0000000000000000 0.0011880100534758
97500.0000000000000000 0.0350643955789830 0.0331994015601509 0.0001768647650366 0.0004973970392583 0.0000000000000000 0.0011907322145372
97800.0000000000000000 0.0270070330388678 0.0251780241896127 0.0001646012754216 0.0004757960873623 0.0000000000000000 0.0011886114864712
98100.0000000000000000 0.0267982519373662 0.0249794493629381 0.0001725616523415 0.0004582131912276 0.0000000000000000 0.0011880277308590
98400.0000000000000000 0.0578490764185904 0.0557289038798416 0.0004470375375129 0.0004757341922738 0.0000000000000000 0.0011974008089621
98700.0000000000000000 0.0289758802242144 0.0271508275114163 0.0001670374160093 0.0004763900434827 0.0000000000000000 0.0011816252533061
99000.0000000000000000 0.0289584780246799 0.0271756221258911 0.0001624221574344 0.0004393574457009 0.0000000000000000 0.0011810762956534
99300.0000000000000000 0.0226555682448022 0.0208286962975268 0.0002160306181302 0.0004278082360686 0.0000000000000000 0.0011830330930766
99600.0000000000000000 0.0501030374414991 0.0479289074405364 0.0001898839839139 0.0007929711106951 0.0000000000000000 0.0011912749063536
99900.0000000000000000 0.0223780710499431 0.0205865231973138 0.0001631681387045 0.0004422208072926 0.0000000000000000 0.0011861589066322
100200.0000000000000000 0.0334869947741473 0.0316900207622145 0.0001574803948453 0.0004554194603054 0.0000000000000000 0.0011840741567820
100500.0000000000000000 0.0215912289770365 0.0198532549187922 0.0001483162306089 0.0004090545754124 0.0000000000000000 0.0011806032522230
100800.0000000000000000 0.0339346199191149 0.0321223946116739 0.0001551884403645 0.0004762002428329 0.0000000000000000 0.0011808366242436
101100.0000000000000000 0.0225946724907634 0.0207580458328151 0.0002158527213806 0.0004413022208919 0.0000000000000000 0.0011794717156758
101400.0000000000000000 0.0482151265485808 0.0462021487120867 0.0001775297665321 0.0006497974162387 0.0000000000000000 0.0011856506537233
101700.0000000000000000 0.0248685023989075 0.0231011991709024 0.0001519415334821 0.0004347977735570 0.0000000000000000 0.0011805639209660
102000.0000000000000000 0.0282472932980419 0.0264179145440264 0.0001463114607934 0.0005025230342340 0.0000000000000000 0.0011805442589881
102300.0000000000000000 0.0241374839860458 0.0223685171596349 0.0001323856630033 0.0004568434944038 0.0000000000000000 0.0011797376690038
102600.0000000000000000 0.0238707074883829 0.0221661517689106 0.0001223572983891 0.0004060426334285 0.0000000000000000 0.0011761557876547
102900.0000000000000000 0.0289112440419680 0.0270365431487596 0.0001621042507100 0.0005304119081667 0.0000000000000000 0.0011821847343318
103200.0000000000000000 0.0226915663101181 0.0209618915928873 0.0001424257167373 0.0004096230667411 0.0000000000000000 0.0011776259337524
103500.0000000000000000 0.0231099633877560 0.0213096650213788 0.0001798117282337 0.0004388849125204 0.0000000000000000 0.0011816017256230
103800.0000000000000000 0.0293389640166602 0.0275055997415097 0.0001532336939866 0.0004992171928498 0.0000000000000000 0.0011809133883141
104100.0000000000000000 0.0257661318287957 0.0240074694994131 0.0001442448208419 0.0004361238465544 0.0000000000000000 0.0011782936619862
104400.0000000000000000 0.0256926531208339 0.0239588004305150 0.0001327228869703 0.0004264407286950 0.0000000000000000 0.0011746890746536
104700.0000000000000000 0.0235912980508185 0.0218016313168615 0.0001842946336788 0.0004248083333741 0.0000000000000000 0.0011805637669041
105000.0000000000000000 0.0592935199892256 0.0573107489743036 0.0001480639492613 0.0006512933033919 0.0000000000000000 0.0011834137622689
105300.0000000000000000 0.0270165780203119 0.0252436230604826 0.0001244309081602 0.0004677355288220 0.0000000000000000 0.0011807885228470
105600.0000000000000000 0.0211241042034899 0.0194007599725217 0.0001064981058204 0.0004386420604846 0.0000000000000000 0.0011782040646632
105900.0000000000000000 0.0276184793338064 0.0259042567301740 0.0001022280092632 0.0004355848325938 0.0000000000000000 0.0011764097617754
106200.0000000000000000 0.0194748485914009 0.0177839723695402 0.0000943465703235 0.0004222481478751 0.0000000000000000 0.0011742815036621
106500.0000000000000000 0.0267787746914579 0.0250187671403101 0.0001344930470774 0.0004542648799949 0.0000000000000000 0.0011712496240755
106800.0000000000000000 0.0336702097232986 0.0318781259722257 0.0001134089998544 0.0005068072891214 0.0000000000000000 0.0011718674620971
107100.0000000000000000 0.0215958529601493 0.0198672256319121 0.0001049147471654 0.0004507516239880 0.0000000000000000 0.0011729609570837
107400.0000000000000000 0.0209090023462418 0.0192644351104708 0.0000984225074366 0.0003749670810111 0.0000000000000000 0.0011711776473233
107700.0000000000000000 0.0299462320418731 0.0282385889985975 0.0000930147247388 0.0004442903904516 0.0000000000000000 0.0011703379280851
108000.0000000000000000 0.0244449891499428 0.0227079092610518 0.0001279645510310 0.0004381175504779 0.0000000000000000 0.0011709977873820
108300.0000000000000000 0.0263057654709771 0.0246326432265442 0.0000934170800421 0.0004092203468041 0.0000000000000000 0.0011704848175867
108600.0000000000000000 0.0399428017879499 0.0382305905639128 0.0000952559187677 0.0004459242792754 0.0000000000000000 0.0011710310259940
108900.0000000000000000 0.0252301979301849 0.0235576321210019 0.0000809099065157 0.0004215162074916 0.0000000000000000 0.0011701396951758
109200.0000000000000000 0.1458323059927172 0.1435535861843100 0.0005276697759406 0.0005671555601423 0.0000000000000000 0.0011838944723243
109500.0000000000000000 0.0208262504209861 0.0191469287759224 0.0000992437013386 0.0004043558958041 0.0000000000000000 0.0011757220479211
109800.0000000000000000 0.0244447704245164 0.0227877831591070 0.0000906710991250 0.0003921402559820 0.0000000000000000 0.0011741759103026
110100.0000000000000000 0.0842479130007182 0.0822132308801427 0.0001217579931907 0.0007349090619694 0.0000000000000000 0.0011780150654155
110400.0000000000000000 0.0688886971154542 0.0668057290838779 0.0003033459225999 0.0006010346658958 0.0000000000000000 0.0011785874430806
110700.0000000000000000 0.0205360823775740 0.0188441948270124 0.0001018393265269 0.0004159398002801 0.0000000000000000 0.0011741084237546
111000.0000000000000000 0.0232135507119293 0.0215270885803721 0.0000922919226097 0.0004203062618390 0.0000000000000000 0.0011738639471084
111300.0000000000000000 0.0261120112396472 0.0244265493583257 0.0000879751514227 0.0004234956077798 0.0000000000000000 0.0011739911221190
111600.0000000000000000 0.0248528519101234 0.0231979045490368 0.0000821974527405 0.0004010006538256 0.0000000000000000 0.0011717492545204
111900.0000000000000000 0.0455168206980996 0.0436335887901149 0.0000957730134517 0.0006125377109657 0.0000000000000000 0.0011749211835674
112200.0000000000000000 0.0223229550656390 0.0206476998635041 0.0000990215480493 0.0004032978789076 0.0000000000000000 0.0011729357751780
112500.0000000000000000 0.0266624368876237 0.0248155378079098 0.0001646020865835 0.0005015836201295 0.0000000000000000 0.0011807133730009
112800.0000000000000000 0.0272148663979604 0.0254650615024337 0.0001273503092547 0.0004424623451195 0.0000000000000000 0.0011799922411525
113100.0000000000000000 0.0287475738955055 0.0270194904468802 0.0001069678574301 0.0004405909930152 0.0000000000000000 0.0011805245981801
113400.0000000000000000 0.0235402492189931 0.0218177458338244 0.0000986918286169 0.0004446196946946 0.0000000000000000 0.0011791918618571
113700.0000000000000000 0.0243982665328145 0.0227270756426338 0.0000917716978900 0.0004013341908886 0.0000000000000000 0.0011780850014021
114000.0000000000000000 0.0275674735541419 0.0258091960059585 0.0000920711491431 0.0004869805243897 0.0000000000000000 0.0011792258746506
114300.0000000000000000 0.0291964081356192 0.0274764243945954 0.0000940483153567 0.0004500722822993 0.0000000000000000 0.0011758631433678
114600.0000000000000000 0.0291990293337346 0.0274739217625041 0.0000792307722595 0.0004703751579685 0.0000000000000000 0.0011755016410025
114900.0000000000000000 0.0195218636673562 0.0178043591432899 0.0001052052447414 0.0004312283346327 0.0000000000000000 0.0011810709446923
115200.0000000000000000 0.0260110577106508 0.0242589344686374 0.0000991415693931 0.0004739278446557 0.0000000000000000 0.0011790538279646
115500.0000000000000000 0.0303028537561277 0.0285792170039205 0.0001025077357340 0.0004432686823246 0.0000000000000000 0.0011778603341486
115800.0000000000000000 0.0265208150916228 0.0247730124881734 0.0000900097366343 0.0004828058423239 0.0000000000000000 0.0011749870244911
116100.0000000000000000 0.0693980521014062 0.0675478120386888 0.0001433036958280 0.0005340336134080 0.0000000000000000 0.0011729027534814
116400.0000000000000000 0.0224389291868296 0.0207581740166987 0.0000987240626868 0.0004123605042574 0.0000000000000000 0.0011696706031867
116700.0000000000000000 0.0325262005403591 0.0306238891452418 0.0002337735658490 0.0005005923463469 0.0000000000000000 0.0011679454829214
117000.0000000000000000 0.0231337634981253 0.0213531936194301 0.0001610313011573 0.0004475413206521 0.0000000000000000 0.0011719972568859
117300.0000000000000000 0.0245614872506825 0.0227696386187748 0.0001296059990666 0.0004882161074742 0.0000000000000000 0.0011740265253669
117600.0000000000000000 0.0306321984157825 0.0288912581787016 0.0001179839054537 0.0004470397941844 0.0000000000000000 0.0011759165374429
117900.0000000000000000 0.0212272386537152 0.0194909844085558 0.0001076952525744 0.0004507023581628 0.0000000000000000 0.0011778566344223
118200.0000000000000000 0.0236394701689771 0.0219099145397570 0.0001040825510626 0.0004478684575910 0.0000000000000000 0.0011776046205664
118500.0000000000000000 0.0227825161753303 0.0210837190670188 0.0000949968841774 0.0004276493616213 0.0000000000000000 0.0011761508625129
118800.0000000000000000 0.0199250587843300 0.0182537136391584 0.0000947218703792 0.0004013972755960 0.0000000000000000 0.0011752259991964
119100.0000000000000000 0.0421053629146131 0.0403505829249366 0.0000974281368871 0.0004816935165070 0.0000000000000000 0.0011756583362824
119400.0000000000000000 0.0233243037375790 0.0216338460338796 0.0000836515238746 0.0004341578941378 0.0000000000000000 0.0011726482856870
119700.0000000000000000 2.8896180420907180 2.8857131500031041 0.0022858668641087 0.0004516106267264 0.0000000000000000 0.0011674145967790
120000.0000000000000000 0.0214487818446243 0.0197126002905137 0.0001373625254307 0.0004211122636119 0.0000000000000000 0.0011777067650680
120300.0000000000000000 0.0255500562195385 0.0237699515099236 0.0001277832408784 0.0004708647758485 0.0000000000000000 0.0011814566928880
120600.0000000000000000 0.0272240323425576 0.0254711397357992 0.0001158442171340 0.0004568593883280 0.0000000000000000 0.0011801890012964
120900.0000000000000000 0.0421056800985747 0.0402240743378011 0.0001124449769345 0.0005879682120043 0.0000000000000000 0.0011811925718348
121200.0000000000000000 0.0225447676696011 0.0208529784927772 0.0001004384018521 0.0004142418510585 0.0000000000000000 0.0011771089239133
121500.0000000000000000 0.0227976735622499 0.0211003482434838 0.0000947270224133 0.0004247665778561 0.0000000000000000 0.0011778317184968
121800.0000000000000000 0.0248276648592551 0.0230940192171564 0.0000900011388837 0.0004659986131953 0.0000000000000000 0.0011776458900197
122100.0000000000000000 0.0220887532246176 0.0204021524833609 0.0000906118753698 0.0004218764793697 0.0000000000000000 0.0011741123865171
122400.0000000000000000 0.0257344892139960 0.0240302965403971 0.0001021343264684 0.0004277238419117 0.0000000000000000 0.0011743345052188
122700.0000000000000000 0.0456637276574004 0.0438884609967513 0.0000925731815650 0.0005085264188200 0.0000000000000000 0.0011741670602641
123000.0000000000000000 1.4248589359827288 1.4187811121931877 0.0043536053118812 0.0005655210091856 0.0000000000000000 0.0011586974684745
123300.0000000000000000 0.0252129561138100 0.0234868181938699 0.0001305565134852 0.0004181729791870 0.0000000000000000 0.0011774084272679
123600.0000000000000000 0.0336908687185541 0.0318620378372120 0.0001265048832162 0.0005213126155585 0.0000000000000000 0.0011810133825674
123900.0000000000000000 0.0324338828957776 0.0306511354236068 0.0001096288430332 0.0004935185976753 0.0000000000000000 0.0011796000314623
124200.0000000000000000 0.0224532206338683 0.0207302000311410 0.0001045988576663 0.0004392617713994 0.0000000000000000 0.0011791599736615
124500.0000000000000000 0.0302201563479951 0.0285426130999099 0.0001001040205047 0.0004013897800649 0.0000000000000000 0.0011760494475156
124800.0000000000000000 0.0311348361489676 0.0294393887817427 0.0000892683264319 0.0004309973604360 0.0000000000000000 0.0011751816803570
125100.0000000000000000 0.0267504611816945 0.0250270124301533 0.0000854028974247 0.0004618923117833 0.0000000000000000 0.0011761535423332
125400.0000000000000000 0.0280159095739259 0.0263424217643647 0.0000801750879008 0.0004211589141761 0.0000000000000000 0.0011721538074843
125700.0000000000000000 0.3377143318321197 0.3350093024732860 0.0009861208884440 0.0005485644934341 0.0000000000000000 0.0011703439769555
126000.0000000000000000 0.0263633905722263 0.0246524380405367 0.0001218538979753 0.0004167607421327 0.0000000000000000 0.0011723378915815
126300.0000000000000000 0.0288566604683539 0.0271205103168362 0.0001051863294163 0.0004558540896327 0.0000000000000000 0.0011751097324687
126600.0000000000000000 0.0203802983977329 0.0186878616533942 0.0000975519084234 0.0004196584727396 0.0000000000000000 0.0011752263631756
126900.0000000000000000 0.0283475653745189 0.0266394436952245 0.0001062231402874 0.0004274389089665 0.0000000000000000 0.0011744596300406
127200.0000000000000000 0.0193120815864231 0.0176325432108036 0.0000890225359315 0.0004163017396677 0.0000000000000000 0.0011742141000203
127500.0000000000000000 0.0203427991303333 0.0186783622228831 0.0000865754549068 0.0004052265529645 0.0000000000000000 0.0011726348995790
127800.0000000000000000 0.0193274493304208 0.0176729544706909 0.0000950216212768 0.0003869780506743 0.0000000000000000 0.0011724951877788
128100.0000000000000000 0.1618608167774446 0.1588034855947683 0.0011194558310726 0.0007552819733133 0.0000000000000000 0.0011825933782903
128400.0000000000000000 0.0274794943945778 0.0257215900032397 0.0001512234196070 0.0004291262468296 0.0000000000000000 0.0011775547249015
128700.0000000000000000 0.0227064114063124 0.0209604617235550 0.0001265815656884 0.0004397870289679 0.0000000000000000 0.0011795810881011
129000.0000000000000000 0.0764748585743747 0.0742315453285661 0.0001501384997203 0.0009069598681346 0.0000000000000000 0.0011862148779537
129300.0000000000000000 0.0229946152350295 0.0212834980437252 0.0001115931303832 0.0004201329167378 0.0000000000000000 0.0011793911441834
129600.0000000000000000 0.0388754869175012 0.0370927021705691 0.0000982921745117 0.0005034239744469 0.0000000000000000 0.0011810685979736
129900.0000000000000000 0.0308132416711296 0.0291043379350438 0.0000991189333858 0.0004311739142208 0.0000000000000000 0.0011786108884792
130200.0000000000000000 0.0068542571119620 0.0052551915663725 0.0000927119457667 0.0003320235296878 0.0000000000000000 0.0011743300701351
130500.0000000000000000 0.0038451808295187 0.0023429529467955 0.0000859234850490 0.0002469803620910 0.0000000000000000 0.0011693240355832
130800.0000000000000000 0.0032753585144300 0.0017989334108726 0.0000807828423011 0.0002291847473651 0.0000000000000000 0.0011664575138912
131100.0000000000000000 0.0030521897086946 0.0015905857435822 0.0000770384291522 0.0002201610325690 0.0000000000000000 0.0011644045033912
131400.0000000000000000 0.0029259436812567 0.0014753904126218 0.0000756794039384 0.0002118597428363 0.0000000000000000 0.0011630141218602
131700.0000000000000000 0.0027717322718533 0.0013261513676890 0.0000763574386720 0.0002068904996777 0.0000000000000000 0.0011623329658146
132000.0000000000000000 0.0027732187111025 0.0013318969802186 0.0000754806957298 0.0002038797814816 0.0000000000000000 0.0011619612536725
132300.0000000000000000 0.0027271103116096 0.0012807773291298 0.0000756989457384 0.0002090642651521 0.0000000000000000 0.0011615697715893
132600.0000000000000000 0.0029632469735021 0.0014872307750288 0.0000951089297481 0.0002148594353630 0.0000000000000000 0.0011660478333622
132900.0000000000000000 0.0026223795148886 0.0011614866056855 0.0000868437669749 0.0002096988956093 0.0000000000000000 0.0011643502466189
133200.0000000000000000 0.0025453277581944 0.0010918165342972 0.0000828526127522 0.0002071216723408 0.0000000000000000 0.0011635369388043
133500.0000000000000000 0.0024931885022312 0.0010451368371444 0.0000801134349773 0.0002050091520408 0.0000000000000000 0.0011629290780688
133800.0000000000000000 0.0024286374122840 0.0009840333467570 0.0000784391401097 0.0002037405642785 0.0000000000000000 0.0011624243611388
134100.0000000000000000 0.0024052031247008 0.0009634471617288 0.0000769954288127 0.0002027453979525 0.0000000000000000 0.0011620151362067
134400.0000000000000000 0.0023703462868015 0.0009311717281747 0.0000757610946912 0.0002018127407993 0.0000000000000000 0.0011616007231363
134700.0000000000000000 0.0023539976846126 0.0009174442359968 0.0000745327606724 0.0002008352876583 0.0000000000000000 0.0011611854002851
135000.0000000000000000 0.0023317692181601 0.0008976123280382 0.0000734181776715 0.0001999619708494 0.0000000000000000 0.0011607767416009
135300.0000000000000000 0.0023121572050279 0.0008803704396541 0.0000724028179378 0.0001990150049024 0.0000000000000000 0.0011603689425336
135600.0000000000000000 0.0022937326432808 0.0008645581778040 0.0000713223565583 0.0001978875820011 0.0000000000000000 0.0011599645269174
135900.0000000000000000 0.0022849202044256 0.0008563192805780 0.0000714556421225 0.0001973741095167 0.0000000000000000 0.0011597711722085
136200.0000000000000000 0.0022987732838749 0.0008683032314407 0.0000730775403394 0.0001975232598343 0.0000000000000000 0.0011598692522605
136500.0000000000000000 0.0022862388553474 0.0008569182262579 0.0000724107500357 0.0001971538073342 0.0000000000000000 0.0011597560717196
136800.0000000000000000 0.0022684170782339 0.0008408548733672 0.0000714992093583 0.0001963212848979 0.0000000000000000 0.0011597417106105
137100.0000000000000000 0.0022670381003067 0.0008396646639262 0.0000714755763866 0.0001961195527684 0.0000000000000000 0.0011597783072255
137400.0000000000000000 0.0022695385717892 0.0008411460541678 0.0000722037793589 0.0001962546959955 0.0000000000000000 0.0011599340422671
137700.0000000000000000 0.0023028655951548 0.0008704123784329 0.0000753317394591 0.0001969601575586 0.0000000000000000 0.0011601613197043
138000.0000000000000000 0.0023378424323995 0.0009056135129436 0.0000749907699225 0.0001972303343801 0.0000000000000000 0.0011600078151533
138300.0000000000000000 0.0023379862377826 0.0009086542060405 0.0000739791902056 0.0001955449151021 0.0000000000000000 0.0011598079264344
138600.0000000000000000 0.0022569683981507 0.0008308070147030 0.0000712443549269 0.0001951783987206 0.0000000000000000 0.0011597386298001
138900.0000000000000000 0.0022574529368085 0.0008312908636976 0.0000714911766858 0.0001949628539897 0.0000000000000000 0.0011597080424354
139200.0000000000000000 0.0022574255833276 0.0008309415333165 0.0000715358527654 0.0001951025592550 0.0000000000000000 0.0011598456379907
139500.0000000000000000 0.0022553885138046 0.0008295063823515 0.0000712413265215 0.0001949109858546 0.0000000000000000 0.0011597298190769
139800.0000000000000000 0.0022518951511392 0.0008264951015195 0.0000710020720480 0.0001946867090561 0.0000000000000000 0.0011597112685156
140100.0000000000000000 0.0022546849790459 0.0008284196253867 0.0000718032973765 0.0001947597601562 0.0000000000000000 0.0011597022961265
140400.0000000000000000 0.0022505733200159 0.0008252487034567 0.0000710594444095 0.0001945415352416 0.0000000000000000 0.0011597236369080
140700.0000000000000000 0.0022495510123171 0.0008245431510613 0.0000708743875126 0.0001944373885753 0.0000000000000000 0.0011596960851679
141000.0000000000000000 0.0022506917737395 0.0008254733487208 0.0000711547143752 0.0001943625090108 0.0000000000000000 0.0011597012016327
141300.0000000000000000 0.0022520144618376 0.0008260846537401 0.0000714237991582 0.0001946909446547 0.0000000000000000 0.0011598150642846
141600.0000000000000000 0.0022478650530833 0.0008228201875239 0.0000710239202677 0.0001943222932180 0.0000000000000000 0.0011596986520737
141900.0000000000000000 0.0022473464619122 0.0008225553372731 0.0000707857405647 0.0001942930939712 0.0000000000000000 0.0011597122901032
142200.0000000000000000 0.0022469444575658 0.0008222311095022 0.0000707627480270 0.0001942436728880 0.0000000000000000 0.0011597069271487
142500.0000000000000000 0.0022502027521004 0.0008255168227910 0.0000707669874050 0.0001942176021455 0.0000000000000000 0.0011597013397589
142800.0000000000000000 0.0022463606503406 0.0008216283434287 0.0000707784312729 0.0001942463147741 0.0000000000000000 0.0011597075608649
143100.0000000000000000 0.0022464487068730 0.0008216704899997 0.0000707992519981 0.0001942610258426 0.0000000000000000 0.0011597179390326
143400.0000000000000000 0.0022464471640517 0.0008215268270417 0.0000709234958574 0.0001942669839013 0.0000000000000000 0.0011597298572513
143700.0000000000000000 0.0022461152686055 0.0008212528755739 0.0000708954351106 0.0001942502202404 0.0000000000000000 0.0011597167376806
144000.0000000000000000 0.0022453084928776 0.0008206185488874 0.0000707930216880 0.0001941896204792 0.0000000000000000 0.0011597073018231
144300.0000000000000000 0.0022453155355645 0.0008206239445240 0.0000708566675650 0.0001941442726137 0.0000000000000000 0.0011596906508618
144600.0000000000000000 0.0022449740932389 0.0008203500233920 0.0000707426377970 0.0001941851597405 0.0000000000000000 0.0011596962723093
144900.0000000000000000 0.0022475520016684 0.0008225796987138 0.0000711831041741 0.0001941027861968 0.0000000000000000 0.0011596864125838
145200.0000000000000000 0.0022447296511177 0.0008201940960358 0.0000707525773850 0.0001941039863289 0.0000000000000000 0.0011596789913680
145500.0000000000000000 0.0022445691427273 0.0008199287417258 0.0000707947963776 0.0001941595234542 0.0000000000000000 0.0011596860811697
145800.0000000000000000 0.0022445817497865 0.0008199467260214 0.0000708660306615 0.0001940959519441 0.0000000000000000 0.0011596730411594
146100.0000000000000000 0.0022445969726682 0.0008198939917158 0.0000707942639186 0.0001942126750985 0.0000000000000000 0.0011596960419352
146400.0000000000000000 0.0022437164195037 0.0008192921538500 0.0000706445842730 0.0001941046098941 0.0000000000000000 0.0011596750714866
146700.0000000000000000 0.0022465771041244 0.0008215938902194 0.0000711688123607 0.0001941429505621 0.0000000000000000 0.0011596714509823
147000.0000000000000000 0.0022439219798852 0.0008193303223701 0.0000707299245182 0.0001941703969536 0.0000000000000000 0.0011596913360434
147300.0000000000000000 0.0022450574736009 0.0008204876737748 0.0000707971988641 0.0001940966734338 0.0000000000000000 0.0011596759275283
147600.0000000000000000 0.0022448495488355 0.0008201411337933 0.0000709303943368 0.0001940979394483 0.0000000000000000 0.0011596800812570
147900.0000000000000000 0.0022439387230458 0.0008191430144430 0.0000709515409190 0.0001941621498738 0.0000000000000000 0.0011596820178100
148200.0000000000000000 0.0022431868386446 0.0008186897251057 0.0000706414845073 0.0001941628565730 0.0000000000000000 0.0011596927724585
148500.0000000000000000 0.0022426692558311 0.0008183167037122 0.0000705642897885 0.0001941044802483 0.0000000000000000 0.0011596837820822
148800.0000000000000000 0.0022425845307423 0.0008181325943776 0.0000706952121672 0.0001940798604051 0.0000000000000000 0.0011596768637924
149100.0000000000000000 0.0022453143727616 0.0008204041024534 0.0000709945676627 0.0001942157992419 0.0000000000000000 0.0011596999034035
149400.0000000000000000 0.0022423156399902 0.0008179679060514 0.0000705658443554 0.0001940939267968 0.0000000000000000 0.0011596879627866
149700.0000000000000000 0.0022442891219051 0.0008193518065811 0.0000708621560923 0.0001943373899395 0.0000000000000000 0.0011597377692922
150000.0000000000000000 0.0022425470138009 0.0008179655445349 0.0000707193380285 0.0001941564427953 0.0000000000000000 0.0011597056884422


==> figures/parametric_shape_inference/ellipse/odil/radius_history_150000.txt <==
0.0000000000000000 0.0100000000000000
150.0000000000000000 0.0078348016483507
300.0000000000000000 0.0094837285823609
450.0000000000000000 0.0102280431858359
600.0000000000000000 0.0103640277394572
750.0000000000000000 0.0104212798083480
900.0000000000000000 0.0104021411550718
1050.0000000000000000 0.0103950764628239
1200.0000000000000000 0.0106833094138115
1350.0000000000000000 0.0106468424904877
1500.0000000000000000 0.0106401448240032
1650.0000000000000000 0.0104059296173921
1800.0000000000000000 0.0105993363752635
1950.0000000000000000 0.0105897857963843
2100.0000000000000000 0.0105822322676602
2250.0000000000000000 0.0105750041630545
2400.0000000000000000 0.0105614364275196
2550.0000000000000000 0.0105580660947456
2700.0000000000000000 0.0105536899622680
2850.0000000000000000 0.0105649031006273
3000.0000000000000000 0.0105707171885400
3150.0000000000000000 0.0105401517654794
3300.0000000000000000 0.0105422947232248
3450.0000000000000000 0.0105485172820348
3600.0000000000000000 0.0105634203863952
3750.0000000000000000 0.0105777294057097
3900.0000000000000000 0.0105880477045228
4050.0000000000000000 0.0106322838985975
4200.0000000000000000 0.0106753218406379
4350.0000000000000000 0.0107626579675909
4500.0000000000000000 0.0108128086303654
4650.0000000000000000 0.0110538248244844
4800.0000000000000000 0.0114591623363923
4950.0000000000000000 0.0117202648394838
5100.0000000000000000 0.0119964096544900
5250.0000000000000000 0.0122520026917362
5400.0000000000000000 0.0124994596620535
5550.0000000000000000 0.0128856196576267
5700.0000000000000000 0.0132374341692214
5850.0000000000000000 0.0136041276104559
6000.0000000000000000 0.0142855300117410
6150.0000000000000000 0.0153568404650988
6300.0000000000000000 0.0162098518766138
6450.0000000000000000 0.0166741048044967
6600.0000000000000000 0.0170516633496679
6750.0000000000000000 0.0175150718212924
6900.0000000000000000 0.0181610680220499
7050.0000000000000000 0.0186764142250656
7200.0000000000000000 0.0191262340395414
7350.0000000000000000 0.0194957027375711
7500.0000000000000000 0.0198254470176890
7650.0000000000000000 0.0200769907475694
7800.0000000000000000 0.0202919175977450
7950.0000000000000000 0.0206409662332822
8100.0000000000000000 0.0209331589049463
8250.0000000000000000 0.0215286380685713
8400.0000000000000000 0.0226910418787938
8550.0000000000000000 0.0238540506456325
8700.0000000000000000 0.0248607600126321
8850.0000000000000000 0.0254759309065933
9000.0000000000000000 0.0260585419971539
9150.0000000000000000 0.0265109388987650
9300.0000000000000000 0.0270705537549381
9450.0000000000000000 0.0275527665037618
9600.0000000000000000 0.0280035461555119
9750.0000000000000000 0.0284374680283736
9900.0000000000000000 0.0288449960399172
10050.0000000000000000 0.0292547971663812
10200.0000000000000000 0.0296123268848372
10350.0000000000000000 0.0300579378107827
10500.0000000000000000 0.0301179879771686
10650.0000000000000000 0.0301538450844831
10800.0000000000000000 0.0302996470358265
10950.0000000000000000 0.0305561804437311
11100.0000000000000000 0.0310678995304504
11250.0000000000000000 0.0318687011581866
11400.0000000000000000 0.0332270935471878
11550.0000000000000000 0.0339920289328114
11700.0000000000000000 0.0343736881192721
11850.0000000000000000 0.0347183250137333
12000.0000000000000000 0.0350379649982762
12150.0000000000000000 0.0353100709688057
12300.0000000000000000 0.0356272127000763
12450.0000000000000000 0.0359402120383851
12600.0000000000000000 0.0360186629093115
12750.0000000000000000 0.0361867414428262
12900.0000000000000000 0.0363139215809169
13050.0000000000000000 0.0361482273176074
13200.0000000000000000 0.0363631522721597
13350.0000000000000000 0.0364391510837733
13500.0000000000000000 0.0364838190682322
13650.0000000000000000 0.0365171046094779
13800.0000000000000000 0.0365459663879959
13950.0000000000000000 0.0365851589857639
14100.0000000000000000 0.0366295839329187
14250.0000000000000000 0.0366884481049369
14400.0000000000000000 0.0367711803324325
14550.0000000000000000 0.0368790603879355
14700.0000000000000000 0.0370171974231168
14850.0000000000000000 0.0371825969427784
15000.0000000000000000 0.0375498329708434
15150.0000000000000000 0.0379726564318825
15300.0000000000000000 0.0385591813065243
15450.0000000000000000 0.0392304785817936
15600.0000000000000000 0.0396437346566160
15750.0000000000000000 0.0398592515263025
15900.0000000000000000 0.0400690115010621
16050.0000000000000000 0.0402863481295328
16200.0000000000000000 0.0405067462861778
16350.0000000000000000 0.0407100834167430
16500.0000000000000000 0.0408633959902772
16650.0000000000000000 0.0410332258906449
16800.0000000000000000 0.0412091959455664
16950.0000000000000000 0.0414072647705052
17100.0000000000000000 0.0417346054934104
17250.0000000000000000 0.0420031283563575
17400.0000000000000000 0.0422917567586478
17550.0000000000000000 0.0427200132229001
17700.0000000000000000 0.0432056588509681
17850.0000000000000000 0.0435088251944907
18000.0000000000000000 0.0438380390108224
18150.0000000000000000 0.0442979512648045
18300.0000000000000000 0.0449705110115596
18450.0000000000000000 0.0453904083848884
18600.0000000000000000 0.0457397515289367
18750.0000000000000000 0.0460998036006751
18900.0000000000000000 0.0464373822450197
19050.0000000000000000 0.0466309167521084
19200.0000000000000000 0.0468073075808678
19350.0000000000000000 0.0469677506271442
19500.0000000000000000 0.0473154108879633
19650.0000000000000000 0.0479101185996385
19800.0000000000000000 0.0485539097015459
19950.0000000000000000 0.0489104302937650
20100.0000000000000000 0.0489148759515842
20250.0000000000000000 0.0489922795137152
20400.0000000000000000 0.0490106143165642
20550.0000000000000000 0.0491146189602000
20700.0000000000000000 0.0493156931789241
20850.0000000000000000 0.0496537367782387
21000.0000000000000000 0.0497971971559437
21150.0000000000000000 0.0499114374686708
21300.0000000000000000 0.0500485345632584
21450.0000000000000000 0.0500442540942083
21600.0000000000000000 0.0502096556330103
21750.0000000000000000 0.0503318382630187
21900.0000000000000000 0.0504834692450986
22050.0000000000000000 0.0506477505748805
22200.0000000000000000 0.0508063466505471
22350.0000000000000000 0.0510452153569965
22500.0000000000000000 0.0512602268273511
22650.0000000000000000 0.0514219437872455
22800.0000000000000000 0.0515795998113361
22950.0000000000000000 0.0517687985270896
23100.0000000000000000 0.0519827487582274
23250.0000000000000000 0.0522014961870787
23400.0000000000000000 0.0524291441096453
23550.0000000000000000 0.0526580760618950
23700.0000000000000000 0.0528924789088528
23850.0000000000000000 0.0531137325347412
24000.0000000000000000 0.0532943576254218
24150.0000000000000000 0.0532659988857012
24300.0000000000000000 0.0534334099567570
24450.0000000000000000 0.0534578425662983
24600.0000000000000000 0.0534903714063492
24750.0000000000000000 0.0535344483956636
24900.0000000000000000 0.0535845655628509
25050.0000000000000000 0.0535662143232615
25200.0000000000000000 0.0539306909014002
25350.0000000000000000 0.0541346634726293
25500.0000000000000000 0.0543196063194371
25650.0000000000000000 0.0546015672174492
25800.0000000000000000 0.0547448649598219
25950.0000000000000000 0.0549311368964073
26100.0000000000000000 0.0551555679035796
26250.0000000000000000 0.0553917303581112
26400.0000000000000000 0.0556285400771100
26550.0000000000000000 0.0558546596303978
26700.0000000000000000 0.0560908214488845
26850.0000000000000000 0.0563005502061065
27000.0000000000000000 0.0565020879477258
27150.0000000000000000 0.0568116441044736
27300.0000000000000000 0.0570324307203577
27450.0000000000000000 0.0572273978348850
27600.0000000000000000 0.0574192441340992
27750.0000000000000000 0.0576461670152801
27900.0000000000000000 0.0577238576986903
28050.0000000000000000 0.0578339238076942
28200.0000000000000000 0.0579877073561299
28350.0000000000000000 0.0580829099410011
28500.0000000000000000 0.0581852369266172
28650.0000000000000000 0.0585079937630251
28800.0000000000000000 0.0586523710693269
28950.0000000000000000 0.0587933596760517
29100.0000000000000000 0.0589447116400777
29250.0000000000000000 0.0591042843852989
29400.0000000000000000 0.0592602301122353
29550.0000000000000000 0.0594514060066050
29700.0000000000000000 0.0595795047254879
29850.0000000000000000 0.0596195177431224
30000.0000000000000000 0.0597752870145980
30150.0000000000000000 0.0599389789661068
30300.0000000000000000 0.0600979164949358
30450.0000000000000000 0.0602697728195961
30600.0000000000000000 0.0604497028774021
30750.0000000000000000 0.0605453416768855
30900.0000000000000000 0.0605577464345644
31050.0000000000000000 0.0606078306924516
31200.0000000000000000 0.0607330550644852
31350.0000000000000000 0.0608473671239563
31500.0000000000000000 0.0609122999707346
31650.0000000000000000 0.0608031929174836
31800.0000000000000000 0.0609144129366120
31950.0000000000000000 0.0609788346487940
32100.0000000000000000 0.0610400122968950
32250.0000000000000000 0.0611037888860376
32400.0000000000000000 0.0611747434733822
32550.0000000000000000 0.0610750516661773
32700.0000000000000000 0.0612806536675668
32850.0000000000000000 0.0613382055976155
33000.0000000000000000 0.0614111697349440
33150.0000000000000000 0.0614844550025986
33300.0000000000000000 0.0615546986618171
33450.0000000000000000 0.0616754408352910
33600.0000000000000000 0.0614748239742447
33750.0000000000000000 0.0615659745244556
33900.0000000000000000 0.0616293271282191
34050.0000000000000000 0.0616745086143346
34200.0000000000000000 0.0616920584196507
34350.0000000000000000 0.0617273314936701
34500.0000000000000000 0.0617874742381328
34650.0000000000000000 0.0618215220225099
34800.0000000000000000 0.0615605937949571
34950.0000000000000000 0.0617092199813000
35100.0000000000000000 0.0617597385894701
35250.0000000000000000 0.0617917151830064
35400.0000000000000000 0.0618207704650654
35550.0000000000000000 0.0618479152850910
35700.0000000000000000 0.0618739985774733
35850.0000000000000000 0.0618999582681674
36000.0000000000000000 0.0619251891026788
36150.0000000000000000 0.0619494959645094
36300.0000000000000000 0.0619396240695931
36450.0000000000000000 0.0621731087061108
36600.0000000000000000 0.0622661387117513
36750.0000000000000000 0.0623408955582052
36900.0000000000000000 0.0623846058150621
37050.0000000000000000 0.0624472363067353
37200.0000000000000000 0.0625156754272290
37350.0000000000000000 0.0625835630434270
37500.0000000000000000 0.0626609765393031
37650.0000000000000000 0.0627364804968848
37800.0000000000000000 0.0628154361352795
37950.0000000000000000 0.0629081012447098
38100.0000000000000000 0.0629984987337096
38250.0000000000000000 0.0630978321135503
38400.0000000000000000 0.0632064367573029
38550.0000000000000000 0.0630587645091456
38700.0000000000000000 0.0633182710357961
38850.0000000000000000 0.0633700145113990
39000.0000000000000000 0.0635127641184839
39150.0000000000000000 0.0635858859181538
39300.0000000000000000 0.0636624386157955
39450.0000000000000000 0.0637380670758484
39600.0000000000000000 0.0638236763071782
39750.0000000000000000 0.0639181990863460
39900.0000000000000000 0.0640130869813935
40050.0000000000000000 0.0641539253616748
40200.0000000000000000 0.0642453662254248
40350.0000000000000000 0.0643293718924581
40500.0000000000000000 0.0646467002932533
40650.0000000000000000 0.0647892181665359
40800.0000000000000000 0.0649209687819969
40950.0000000000000000 0.0650520834399059
41100.0000000000000000 0.0651893727224766
41250.0000000000000000 0.0653243108345847
41400.0000000000000000 0.0654448870331063
41550.0000000000000000 0.0655761401573950
41700.0000000000000000 0.0656689847348933
41850.0000000000000000 0.0656826923721684
42000.0000000000000000 0.0657315814551411
42150.0000000000000000 0.0657929765022879
42300.0000000000000000 0.0658457431449049
42450.0000000000000000 0.0658910586770741
42600.0000000000000000 0.0659162164364272
42750.0000000000000000 0.0659570904494134
42900.0000000000000000 0.0660049155691897
43050.0000000000000000 0.0660453618879543
43200.0000000000000000 0.0665346413992365
43350.0000000000000000 0.0666632147402589
43500.0000000000000000 0.0667337476456966
43650.0000000000000000 0.0668284791247476
43800.0000000000000000 0.0669430559208706
43950.0000000000000000 0.0670704029315003
44100.0000000000000000 0.0672083928684589
44250.0000000000000000 0.0673082799448007
44400.0000000000000000 0.0673625344294782
44550.0000000000000000 0.0674275996675863
44700.0000000000000000 0.0675206794840001
44850.0000000000000000 0.0676163526056722
45000.0000000000000000 0.0677161276318650
45150.0000000000000000 0.0678129233526324
45300.0000000000000000 0.0679996828931691
45450.0000000000000000 0.0681025383338404
45600.0000000000000000 0.0681985248887745
45750.0000000000000000 0.0683049818701704
45900.0000000000000000 0.0686828952262605
46050.0000000000000000 0.0687575486081392
46200.0000000000000000 0.0688577423174258
46350.0000000000000000 0.0689484523354545
46500.0000000000000000 0.0690779821449788
46650.0000000000000000 0.0691898127709787
46800.0000000000000000 0.0693100917861577
46950.0000000000000000 0.0693887938917299
47100.0000000000000000 0.0694988443908631
47250.0000000000000000 0.0696105961138187
47400.0000000000000000 0.0697277727608298
47550.0000000000000000 0.0698363520024191
47700.0000000000000000 0.0699481719681868
47850.0000000000000000 0.0701135254138352
48000.0000000000000000 0.0702089286804456
48150.0000000000000000 0.0703396490207566
48300.0000000000000000 0.0704495322812505
48450.0000000000000000 0.0705945456639847
48600.0000000000000000 0.0706612877131861
48750.0000000000000000 0.0707572633418900
48900.0000000000000000 0.0708548871074181
49050.0000000000000000 0.0708951215961278
49200.0000000000000000 0.0709262814078137
49350.0000000000000000 0.0709651423284281
49500.0000000000000000 0.0710118744663202
49650.0000000000000000 0.0710619670359551
49800.0000000000000000 0.0711060668261938
49950.0000000000000000 0.0711150525646719
50100.0000000000000000 0.0711310640852143
50250.0000000000000000 0.0712220893304904
50400.0000000000000000 0.0711549281580072
50550.0000000000000000 0.0711361129713203
50700.0000000000000000 0.0710931074656511
50850.0000000000000000 0.0711459448270452
51000.0000000000000000 0.0710957419748685
51150.0000000000000000 0.0711183400237291
51300.0000000000000000 0.0711300048243640
51450.0000000000000000 0.0711258965043513
51600.0000000000000000 0.0711205583629452
51750.0000000000000000 0.0711055588501430
51900.0000000000000000 0.0710886224661515
52050.0000000000000000 0.0711292184426044
52200.0000000000000000 0.0710663786858110
52350.0000000000000000 0.0711221215580072
52500.0000000000000000 0.0711151657436936
52650.0000000000000000 0.0711153166633444
52800.0000000000000000 0.0711151488706203
52950.0000000000000000 0.0711154966461441
53100.0000000000000000 0.0711202259593999
53250.0000000000000000 0.0711497517810287
53400.0000000000000000 0.0711589277211670
53550.0000000000000000 0.0712221431002858
53700.0000000000000000 0.0712804213774937
53850.0000000000000000 0.0713361107384022
54000.0000000000000000 0.0713886410672860
54150.0000000000000000 0.0714412835803131
54300.0000000000000000 0.0714915197889389
54450.0000000000000000 0.0715393359870258
54600.0000000000000000 0.0715885008229136
54750.0000000000000000 0.0716470591899016
54900.0000000000000000 0.0717488475931777
55050.0000000000000000 0.0718152254193632
55200.0000000000000000 0.0718733946781688
55350.0000000000000000 0.0719316927830787
55500.0000000000000000 0.0719869003086708
55650.0000000000000000 0.0721306969513536
55800.0000000000000000 0.0722061967487530
55950.0000000000000000 0.0722839736090577
56100.0000000000000000 0.0723577965224349
56250.0000000000000000 0.0724407646798722
56400.0000000000000000 0.0725280350794034
56550.0000000000000000 0.0725993261765721
56700.0000000000000000 0.0726811217287396
56850.0000000000000000 0.0727643577327816
57000.0000000000000000 0.0727832558979987
57150.0000000000000000 0.0728838753005061
57300.0000000000000000 0.0729565824672055
57450.0000000000000000 0.0730480480075729
57600.0000000000000000 0.0731036965107122
57750.0000000000000000 0.0731676805982771
57900.0000000000000000 0.0731980191809021
58050.0000000000000000 0.0732528473606077
58200.0000000000000000 0.0733471557078729
58350.0000000000000000 0.0734045290377522
58500.0000000000000000 0.0734618278694044
58650.0000000000000000 0.0735712558305979
58800.0000000000000000 0.0736727278889011
58950.0000000000000000 0.0737286154526794
59100.0000000000000000 0.0738070188278394
59250.0000000000000000 0.0738990893921995
59400.0000000000000000 0.0739793263068171
59550.0000000000000000 0.0740488981933167
59700.0000000000000000 0.0741461199356518
59850.0000000000000000 0.0741611315408462
60000.0000000000000000 0.0743189598435105
60150.0000000000000000 0.0743799451199710
60300.0000000000000000 0.0744593227607010
60450.0000000000000000 0.0745454685299487
60600.0000000000000000 0.0746281631931748
60750.0000000000000000 0.0746507670815746
60900.0000000000000000 0.0747635575568929
61050.0000000000000000 0.0748210928362976
61200.0000000000000000 0.0748808564027448
61350.0000000000000000 0.0749434215815914
61500.0000000000000000 0.0749750285162992
61650.0000000000000000 0.0750322399783712
61800.0000000000000000 0.0750927360612745
61950.0000000000000000 0.0751442016202890
62100.0000000000000000 0.0751378753125788
62250.0000000000000000 0.0751644647779538
62400.0000000000000000 0.0752126827832850
62550.0000000000000000 0.0752415894107270
62700.0000000000000000 0.0752738446791363
62850.0000000000000000 0.0753364443468921
63000.0000000000000000 0.0753784559955446
63150.0000000000000000 0.0754166926940013
63300.0000000000000000 0.0754087605265998
63450.0000000000000000 0.0755022611791378
63600.0000000000000000 0.0755238529322549
63750.0000000000000000 0.0755506773419471
63900.0000000000000000 0.0755332213951924
64050.0000000000000000 0.0755840169412463
64200.0000000000000000 0.0756145149873911
64350.0000000000000000 0.0755956451559723
64500.0000000000000000 0.0754617925935881
64650.0000000000000000 0.0756248911340699
64800.0000000000000000 0.0756536143513751
64950.0000000000000000 0.0756541960417615
65100.0000000000000000 0.0756621964231819
65250.0000000000000000 0.0756395841247461
65400.0000000000000000 0.0756822345582345
65550.0000000000000000 0.0756898285509749
65700.0000000000000000 0.0756756842832491
65850.0000000000000000 0.0756405544028316
66000.0000000000000000 0.0756487526920642
66150.0000000000000000 0.0756731191826956
66300.0000000000000000 0.0756892047022365
66450.0000000000000000 0.0756897850205928
66600.0000000000000000 0.0756488712687264
66750.0000000000000000 0.0758649697821187
66900.0000000000000000 0.0755821148628245
67050.0000000000000000 0.0756163389069716
67200.0000000000000000 0.0756371414711598
67350.0000000000000000 0.0756736531909254
67500.0000000000000000 0.0756898781523944
67650.0000000000000000 0.0757080696200670
67800.0000000000000000 0.0757261587853427
67950.0000000000000000 0.0757438068575748
68100.0000000000000000 0.0757617862191927
68250.0000000000000000 0.0757801272466965
68400.0000000000000000 0.0757986792787509
68550.0000000000000000 0.0758171911917719
68700.0000000000000000 0.0758273141789784
68850.0000000000000000 0.0758659911267174
69000.0000000000000000 0.0758414162807435
69150.0000000000000000 0.0758906231297146
69300.0000000000000000 0.0758926799023119
69450.0000000000000000 0.0758998078691971
69600.0000000000000000 0.0759205548150800
69750.0000000000000000 0.0759061103005033
69900.0000000000000000 0.0759153705347647
70050.0000000000000000 0.0759361687365875
70200.0000000000000000 0.0759589695007303
70350.0000000000000000 0.0759414887456987
70500.0000000000000000 0.0759779221205107
70650.0000000000000000 0.0759896103516796
70800.0000000000000000 0.0759969554823881
70950.0000000000000000 0.0760112882231862
71100.0000000000000000 0.0760230234816775
71250.0000000000000000 0.0760350087544488
71400.0000000000000000 0.0760458129152827
71550.0000000000000000 0.0760774301530303
71700.0000000000000000 0.0760749812496843
71850.0000000000000000 0.0761006826421249
72000.0000000000000000 0.0760939278351273
72150.0000000000000000 0.0760935949223541
72300.0000000000000000 0.0760862944592499
72450.0000000000000000 0.0761242484580985
72600.0000000000000000 0.0761293432431591
72750.0000000000000000 0.0761233878955565
72900.0000000000000000 0.0761409198827150
73050.0000000000000000 0.0761970972458237
73200.0000000000000000 0.0762159559196663
73350.0000000000000000 0.0762318639654116
73500.0000000000000000 0.0762485462387457
73650.0000000000000000 0.0762664593634173
73800.0000000000000000 0.0762840414784959
73950.0000000000000000 0.0762980022112276
74100.0000000000000000 0.0763431235083100
74250.0000000000000000 0.0763478309091206
74400.0000000000000000 0.0763765669274654
74550.0000000000000000 0.0763769088571220
74700.0000000000000000 0.0764100361036359
74850.0000000000000000 0.0764307850209191
75000.0000000000000000 0.0764460734335921
75150.0000000000000000 0.0764854256392177
75300.0000000000000000 0.0765255878805419
75450.0000000000000000 0.0765535764687239
75600.0000000000000000 0.0765769981775883
75750.0000000000000000 0.0765775715342012
75900.0000000000000000 0.0766483983561078
76050.0000000000000000 0.0766846914787726
76200.0000000000000000 0.0767263122063516
76350.0000000000000000 0.0767470731639057
76500.0000000000000000 0.0767690200408885
76650.0000000000000000 0.0768038627979653
76800.0000000000000000 0.0768114768870012
76950.0000000000000000 0.0768607539175689
77100.0000000000000000 0.0768960737072599
77250.0000000000000000 0.0769311801657237
77400.0000000000000000 0.0769084551501444
77550.0000000000000000 0.0769134994669715
77700.0000000000000000 0.0769435774570848
77850.0000000000000000 0.0769154700074297
78000.0000000000000000 0.0769612647960699
78150.0000000000000000 0.0769917697047402
78300.0000000000000000 0.0769769119185096
78450.0000000000000000 0.0770199843386820
78600.0000000000000000 0.0770676078955339
78750.0000000000000000 0.0771471723640521
78900.0000000000000000 0.0771784999276446
79050.0000000000000000 0.0772007655310772
79200.0000000000000000 0.0772797015222752
79350.0000000000000000 0.0773050656666854
79500.0000000000000000 0.0773339893519235
79650.0000000000000000 0.0773565170164783
79800.0000000000000000 0.0773838993287753
79950.0000000000000000 0.0774212436029481
80100.0000000000000000 0.0774344365254678
80250.0000000000000000 0.0774696214743673
80400.0000000000000000 0.0775071668142006
80550.0000000000000000 0.0775300242263325
80700.0000000000000000 0.0773410162146424
80850.0000000000000000 0.0775728932457917
81000.0000000000000000 0.0775950505704371
81150.0000000000000000 0.0776161334705781
81300.0000000000000000 0.0776200884527975
81450.0000000000000000 0.0776426941743854
81600.0000000000000000 0.0777052889395047
81750.0000000000000000 0.0777224632411628
81900.0000000000000000 0.0776612594690361
82050.0000000000000000 0.0776997882015201
82200.0000000000000000 0.0778187074760898
82350.0000000000000000 0.0778199939018644
82500.0000000000000000 0.0778342571930512
82650.0000000000000000 0.0778471320749749
82800.0000000000000000 0.0778578012438800
82950.0000000000000000 0.0778722685676102
83100.0000000000000000 0.0778877945207008
83250.0000000000000000 0.0779013860668101
83400.0000000000000000 0.0779313164526948
83550.0000000000000000 0.0779329445728607
83700.0000000000000000 0.0778458757214790
83850.0000000000000000 0.0779381605895813
84000.0000000000000000 0.0779665735767400
84150.0000000000000000 0.0779690155841036
84300.0000000000000000 0.0778920070033397
84450.0000000000000000 0.0779764269457345
84600.0000000000000000 0.0779784058796649
84750.0000000000000000 0.0780012784683159
84900.0000000000000000 0.0780176539623593
85050.0000000000000000 0.0780617143379723
85200.0000000000000000 0.0780218538307140
85350.0000000000000000 0.0780508490456929
85500.0000000000000000 0.0780694327755794
85650.0000000000000000 0.0780869301805599
85800.0000000000000000 0.0781003081297425
85950.0000000000000000 0.0781215921476472
86100.0000000000000000 0.0781325738496600
86250.0000000000000000 0.0781543751503189
86400.0000000000000000 0.0781761957586964
86550.0000000000000000 0.0781865430169390
86700.0000000000000000 0.0781869582182821
86850.0000000000000000 0.0781220702163748
87000.0000000000000000 0.0781801238147243
87150.0000000000000000 0.0782146063033414
87300.0000000000000000 0.0782024256567436
87450.0000000000000000 0.0782381582403447
87600.0000000000000000 0.0782548939011025
87750.0000000000000000 0.0782706951744419
87900.0000000000000000 0.0783220023562354
88050.0000000000000000 0.0783287654129346
88200.0000000000000000 0.0783432008287470
88350.0000000000000000 0.0783586909161179
88500.0000000000000000 0.0783688674551059
88650.0000000000000000 0.0783759362789511
88800.0000000000000000 0.0783934890640699
88950.0000000000000000 0.0783971431222396
89100.0000000000000000 0.0784100124210719
89250.0000000000000000 0.0784220284968324
89400.0000000000000000 0.0784548218188371
89550.0000000000000000 0.0784018177378726
89700.0000000000000000 0.0784099032861640
89850.0000000000000000 0.0784300124451476
90000.0000000000000000 0.0784507478746761
90150.0000000000000000 0.0784712186022493
90300.0000000000000000 0.0784910417499285
90450.0000000000000000 0.0783027706006991
90600.0000000000000000 0.0784146381552077
90750.0000000000000000 0.0784682894385703
90900.0000000000000000 0.0784858172056993
91050.0000000000000000 0.0785007787755092
91200.0000000000000000 0.0785146519724159
91350.0000000000000000 0.0785283084872447
91500.0000000000000000 0.0785418784201914
91650.0000000000000000 0.0785556188265480
91800.0000000000000000 0.0785692355583104
91950.0000000000000000 0.0785852719382632
92100.0000000000000000 0.0785931797898039
92250.0000000000000000 0.0785954912991788
92400.0000000000000000 0.0785903952778358
92550.0000000000000000 0.0786220893661330
92700.0000000000000000 0.0785953803842662
92850.0000000000000000 0.0786196394617702
93000.0000000000000000 0.0786395396147254
93150.0000000000000000 0.0786590754529076
93300.0000000000000000 0.0786630657500351
93450.0000000000000000 0.0785948630754123
93600.0000000000000000 0.0786682229047109
93750.0000000000000000 0.0786874243742499
93900.0000000000000000 0.0786948230089878
94050.0000000000000000 0.0787146271566534
94200.0000000000000000 0.0787178532113629
94350.0000000000000000 0.0786995745367158
94500.0000000000000000 0.0787052396855024
94650.0000000000000000 0.0787325413857738
94800.0000000000000000 0.0787541449920476
94950.0000000000000000 0.0787731111657036
95100.0000000000000000 0.0787854909384244
95250.0000000000000000 0.0787889833587903
95400.0000000000000000 0.0787875698145833
95550.0000000000000000 0.0787778075553417
95700.0000000000000000 0.0787446205866678
95850.0000000000000000 0.0788107336720582
96000.0000000000000000 0.0788555448396603
96150.0000000000000000 0.0788588313534639
96300.0000000000000000 0.0788471909082262
96450.0000000000000000 0.0788714350905656
96600.0000000000000000 0.0788736323032977
96750.0000000000000000 0.0788859926338378
96900.0000000000000000 0.0788703241857433
97050.0000000000000000 0.0788974863001324
97200.0000000000000000 0.0788831128394645
97350.0000000000000000 0.0787588877084575
97500.0000000000000000 0.0788651998902756
97650.0000000000000000 0.0788843705329642
97800.0000000000000000 0.0789003110169885
97950.0000000000000000 0.0788746483634870
98100.0000000000000000 0.0788960410347535
98250.0000000000000000 0.0789147209216531
98400.0000000000000000 0.0789173509710033
98550.0000000000000000 0.0788881063767594
98700.0000000000000000 0.0789101757903209
98850.0000000000000000 0.0789237948434496
99000.0000000000000000 0.0789312502538694
99150.0000000000000000 0.0789457555870813
99300.0000000000000000 0.0788527037820539
99450.0000000000000000 0.0789045708316043
99600.0000000000000000 0.0789179696093664
99750.0000000000000000 0.0789271033560809
99900.0000000000000000 0.0789359660297459
100050.0000000000000000 0.0789448770836684
100200.0000000000000000 0.0789543603948261
100350.0000000000000000 0.0789642173541558
100500.0000000000000000 0.0789742305668685
100650.0000000000000000 0.0789772569298033
100800.0000000000000000 0.0789812686282021
100950.0000000000000000 0.0785617189814174
101100.0000000000000000 0.0788938667837912
101250.0000000000000000 0.0789338607508004
101400.0000000000000000 0.0789459642437425
101550.0000000000000000 0.0789546297692152
101700.0000000000000000 0.0789644427185466
101850.0000000000000000 0.0789738634030802
102000.0000000000000000 0.0789829232749460
102150.0000000000000000 0.0789921603879512
102300.0000000000000000 0.0790018511450743
102450.0000000000000000 0.0790116643193682
102600.0000000000000000 0.0790215420748879
102750.0000000000000000 0.0788669340476866
102900.0000000000000000 0.0789548105866720
103050.0000000000000000 0.0789762147715536
103200.0000000000000000 0.0789913460807168
103350.0000000000000000 0.0789910983863709
103500.0000000000000000 0.0789150396209823
103650.0000000000000000 0.0789478969440559
103800.0000000000000000 0.0789641105671105
103950.0000000000000000 0.0789781233569283
104100.0000000000000000 0.0789910033817268
104250.0000000000000000 0.0790042051988951
104400.0000000000000000 0.0790149333621229
104550.0000000000000000 0.0791841452911116
104700.0000000000000000 0.0791534998733606
104850.0000000000000000 0.0791435795114169
105000.0000000000000000 0.0791407160235899
105150.0000000000000000 0.0791503581569287
105300.0000000000000000 0.0791431899638688
105450.0000000000000000 0.0791454509684552
105600.0000000000000000 0.0791486824676707
105750.0000000000000000 0.0791529461488588
105900.0000000000000000 0.0791595855012356
106050.0000000000000000 0.0791660885424654
106200.0000000000000000 0.0791732285441197
106350.0000000000000000 0.0792690400191214
106500.0000000000000000 0.0790773166508664
106650.0000000000000000 0.0791162979299341
106800.0000000000000000 0.0791272565225543
106950.0000000000000000 0.0791336562621366
107100.0000000000000000 0.0791396639756354
107250.0000000000000000 0.0791457090835644
107400.0000000000000000 0.0791517079146512
107550.0000000000000000 0.0791580691820563
107700.0000000000000000 0.0791646011424313
107850.0000000000000000 0.0792267663775750
108000.0000000000000000 0.0792279757606802
108150.0000000000000000 0.0792338242267730
108300.0000000000000000 0.0792284430488738
108450.0000000000000000 0.0792286783234453
108600.0000000000000000 0.0792308054325077
108750.0000000000000000 0.0792337144142309
108900.0000000000000000 0.0792335153576777
109050.0000000000000000 0.0792274545818227
109200.0000000000000000 0.0790246911793600
109350.0000000000000000 0.0792155378627236
109500.0000000000000000 0.0792274135294219
109650.0000000000000000 0.0792323682034990
109800.0000000000000000 0.0792367925017963
109950.0000000000000000 0.0792407723294503
110100.0000000000000000 0.0792454194301312
110250.0000000000000000 0.0792501495420040
110400.0000000000000000 0.0791478295590460
110550.0000000000000000 0.0792055091983421
110700.0000000000000000 0.0792164805876232
110850.0000000000000000 0.0792202886606974
111000.0000000000000000 0.0792225682426074
111150.0000000000000000 0.0792254111738517
111300.0000000000000000 0.0792284337313365
111450.0000000000000000 0.0792323263694774
111600.0000000000000000 0.0792369196396953
111750.0000000000000000 0.0792426630744663
111900.0000000000000000 0.0792433479931270
112050.0000000000000000 0.0792313797299536
112200.0000000000000000 0.0792500269468489
112350.0000000000000000 0.0792696104859935
112500.0000000000000000 0.0791965915056754
112650.0000000000000000 0.0792207302043620
112800.0000000000000000 0.0792275594685866
112950.0000000000000000 0.0792302847740813
113100.0000000000000000 0.0792324162458801
113250.0000000000000000 0.0792347197080815
113400.0000000000000000 0.0792367961608610
113550.0000000000000000 0.0792392078576903
113700.0000000000000000 0.0792416734605302
113850.0000000000000000 0.0792443778989781
114000.0000000000000000 0.0792476178412966
114150.0000000000000000 0.0792517620203771
114300.0000000000000000 0.0792563969977718
114450.0000000000000000 0.0792612248653923
114600.0000000000000000 0.0792648957770036
114750.0000000000000000 0.0792048980857446
114900.0000000000000000 0.0792222107530827
115050.0000000000000000 0.0792307434574846
115200.0000000000000000 0.0792366931997420
115350.0000000000000000 0.0792433650630819
115500.0000000000000000 0.0792344147363718
115650.0000000000000000 0.0792460526452768
115800.0000000000000000 0.0792466180851952
115950.0000000000000000 0.0792587452998335
116100.0000000000000000 0.0792638980540014
116250.0000000000000000 0.0792757014112558
116400.0000000000000000 0.0792570202422985
116550.0000000000000000 0.0790624565357124
116700.0000000000000000 0.0791796532034463
116850.0000000000000000 0.0792019027182789
117000.0000000000000000 0.0792105531164932
117150.0000000000000000 0.0792143909330260
117300.0000000000000000 0.0792160839600157
117450.0000000000000000 0.0792175880284581
117600.0000000000000000 0.0792193445876058
117750.0000000000000000 0.0792212129705388
117900.0000000000000000 0.0792225092650536
118050.0000000000000000 0.0792240845871454
118200.0000000000000000 0.0792257301893646
118350.0000000000000000 0.0792274756935572
118500.0000000000000000 0.0792295332763628
118650.0000000000000000 0.0792318834026240
118800.0000000000000000 0.0792343398505634
118950.0000000000000000 0.0792382318177184
119100.0000000000000000 0.0792423628354568
119250.0000000000000000 0.0792474193904939
119400.0000000000000000 0.0792521914390439
119550.0000000000000000 0.0792570068103969
119700.0000000000000000 0.0793766517393750
119850.0000000000000000 0.0791651068126768
120000.0000000000000000 0.0792016640299542
120150.0000000000000000 0.0792107712088133
120300.0000000000000000 0.0792143949557532
120450.0000000000000000 0.0792174435792439
120600.0000000000000000 0.0792201218259017
120750.0000000000000000 0.0792228878875484
120900.0000000000000000 0.0792258417507078
121050.0000000000000000 0.0792287094532858
121200.0000000000000000 0.0792318628391786
121350.0000000000000000 0.0792351535596558
121500.0000000000000000 0.0792384997934620
121650.0000000000000000 0.0792434257082420
121800.0000000000000000 0.0792486495292810
121950.0000000000000000 0.0792537698992150
122100.0000000000000000 0.0792609888787449
122250.0000000000000000 0.0792399472434978
122400.0000000000000000 0.0792548292324665
122550.0000000000000000 0.0792627106890531
122700.0000000000000000 0.0792661490244651
122850.0000000000000000 0.0792778494089326
123000.0000000000000000 0.0792618143081864
123150.0000000000000000 0.0792108206199344
123300.0000000000000000 0.0792325131295701
123450.0000000000000000 0.0792382078880595
123600.0000000000000000 0.0792405029876748
123750.0000000000000000 0.0792423496473539
123900.0000000000000000 0.0792448499146863
124050.0000000000000000 0.0792473266897212
124200.0000000000000000 0.0792496376286586
124350.0000000000000000 0.0792520859667584
124500.0000000000000000 0.0792548258519820
124650.0000000000000000 0.0792578750564626
124800.0000000000000000 0.0792621658183295
124950.0000000000000000 0.0792669937239450
125100.0000000000000000 0.0792725766114506
125250.0000000000000000 0.0792776025637914
125400.0000000000000000 0.0792954438051800
125550.0000000000000000 0.0792810747172202
125700.0000000000000000 0.0788511983608578
125850.0000000000000000 0.0792347087618459
126000.0000000000000000 0.0792494433936538
126150.0000000000000000 0.0792528690406704
126300.0000000000000000 0.0792552456773039
126450.0000000000000000 0.0792572620330702
126600.0000000000000000 0.0792591136728147
126750.0000000000000000 0.0792613310587203
126900.0000000000000000 0.0792638723724494
127050.0000000000000000 0.0792673360347768
127200.0000000000000000 0.0792716356674393
127350.0000000000000000 0.0792761511303725
127500.0000000000000000 0.0792807934586111
127650.0000000000000000 0.0792621773495254
127800.0000000000000000 0.0792619584174642
127950.0000000000000000 0.0792739531380194
128100.0000000000000000 0.0791319723150397
128250.0000000000000000 0.0792230130963894
128400.0000000000000000 0.0792387459163213
128550.0000000000000000 0.0792417050621193
128700.0000000000000000 0.0792425424175792
128850.0000000000000000 0.0792432382149712
129000.0000000000000000 0.0792447162880107
129150.0000000000000000 0.0792452311582319
129300.0000000000000000 0.0792467430472217
129450.0000000000000000 0.0792485508689570
129600.0000000000000000 0.0792506136332688
129750.0000000000000000 0.0792531483358112
129900.0000000000000000 0.0792554790375768
130050.0000000000000000 0.0792591677761347
130200.0000000000000000 0.0792626905170725
130350.0000000000000000 0.0792663833287048
130500.0000000000000000 0.0792698982531464
130650.0000000000000000 0.0792735361363700
130800.0000000000000000 0.0792771111855949
130950.0000000000000000 0.0792806594473004
131100.0000000000000000 0.0792841888918014
131250.0000000000000000 0.0792876417630324
131400.0000000000000000 0.0792881813310345
131550.0000000000000000 0.0792897981503256
131700.0000000000000000 0.0792845777552730
131850.0000000000000000 0.0792877094152698
132000.0000000000000000 0.0792883915168566
132150.0000000000000000 0.0792819506536146
132300.0000000000000000 0.0792930118728249
132450.0000000000000000 0.0792414255108139
132600.0000000000000000 0.0792604601754596
132750.0000000000000000 0.0792690118009197
132900.0000000000000000 0.0792746856511637
133050.0000000000000000 0.0792781684796525
133200.0000000000000000 0.0792806338748054
133350.0000000000000000 0.0792826081461066
133500.0000000000000000 0.0792843093081051
133650.0000000000000000 0.0792858558078395
133800.0000000000000000 0.0792873168432578
133950.0000000000000000 0.0792887305218014
134100.0000000000000000 0.0792901121900336
134250.0000000000000000 0.0792914706170534
134400.0000000000000000 0.0792928161393665
134550.0000000000000000 0.0792941508358937
134700.0000000000000000 0.0792954903482856
134850.0000000000000000 0.0792968221197471
135000.0000000000000000 0.0792981530843683
135150.0000000000000000 0.0792994828017421
135300.0000000000000000 0.0793008090700321
135450.0000000000000000 0.0793021334247430
135600.0000000000000000 0.0793034567772537
135750.0000000000000000 0.0793038808304782
135900.0000000000000000 0.0793044168091798
136050.0000000000000000 0.0793017188547689
136200.0000000000000000 0.0793025285548490
136350.0000000000000000 0.0793041556786685
136500.0000000000000000 0.0793026736119692
136650.0000000000000000 0.0793052829339724
136800.0000000000000000 0.0793065738887463
136950.0000000000000000 0.0793059551928974
137100.0000000000000000 0.0793069264019243
137250.0000000000000000 0.0793063433794178
137400.0000000000000000 0.0793059170887497
137550.0000000000000000 0.0793082856868512
137700.0000000000000000 0.0793042003448861
137850.0000000000000000 0.0793077145744841
138000.0000000000000000 0.0793038007797647
138150.0000000000000000 0.0793084236641888
138300.0000000000000000 0.0793053013375200
138450.0000000000000000 0.0793090509080260
138600.0000000000000000 0.0793099825480518
138750.0000000000000000 0.0793101958498863
138900.0000000000000000 0.0793102838070396
139050.0000000000000000 0.0793107983731811
139200.0000000000000000 0.0793101271014391
139350.0000000000000000 0.0793083510314382
139500.0000000000000000 0.0793109743629768
139650.0000000000000000 0.0793117877566599
139800.0000000000000000 0.0793120143398434
139950.0000000000000000 0.0793122112419456
140100.0000000000000000 0.0793113668999083
140250.0000000000000000 0.0793122535924462
140400.0000000000000000 0.0793126973969733
140550.0000000000000000 0.0793129763867480
140700.0000000000000000 0.0793123031760460
140850.0000000000000000 0.0793128250926829
141000.0000000000000000 0.0793136360338000
141150.0000000000000000 0.0793134595558457
141300.0000000000000000 0.0793124329955830
141450.0000000000000000 0.0793135956795770
141600.0000000000000000 0.0793141749018683
141750.0000000000000000 0.0793138975621568
141900.0000000000000000 0.0793142430261717
142050.0000000000000000 0.0793136934416073
142200.0000000000000000 0.0793140633732539
142350.0000000000000000 0.0793145459384124
142500.0000000000000000 0.0793137721892397
142650.0000000000000000 0.0793147771389923
142800.0000000000000000 0.0793146786519108
142950.0000000000000000 0.0793148300698361
143100.0000000000000000 0.0793146992105976
143250.0000000000000000 0.0793148782387468
143400.0000000000000000 0.0793147717489872
143550.0000000000000000 0.0793151664507260
143700.0000000000000000 0.0793149098169726
143850.0000000000000000 0.0793151649757839
144000.0000000000000000 0.0793152506632064
144150.0000000000000000 0.0793152552467933
144300.0000000000000000 0.0793152683222246
144450.0000000000000000 0.0793155206249592
144600.0000000000000000 0.0793153817297608
144750.0000000000000000 0.0793149032106908
144900.0000000000000000 0.0793150081202258
145050.0000000000000000 0.0793155768503533
145200.0000000000000000 0.0793155754683150
145350.0000000000000000 0.0793153736498002
145500.0000000000000000 0.0793156605657769
145650.0000000000000000 0.0793155963293621
145800.0000000000000000 0.0793157018450142
145950.0000000000000000 0.0793159857632162
146100.0000000000000000 0.0793156379927664
146250.0000000000000000 0.0793159632607391
146400.0000000000000000 0.0793160476780478
146550.0000000000000000 0.0793158363991944
146700.0000000000000000 0.0793161867646434
146850.0000000000000000 0.0793162625763749
147000.0000000000000000 0.0793161075423940
147150.0000000000000000 0.0793163311645578
147300.0000000000000000 0.0793159302299425
147450.0000000000000000 0.0793162859891070
147600.0000000000000000 0.0793160610776812
147750.0000000000000000 0.0793164329941976
147900.0000000000000000 0.0793161856178997
148050.0000000000000000 0.0793164665032856
148200.0000000000000000 0.0793165114209139
148350.0000000000000000 0.0793167231481164
148500.0000000000000000 0.0793168580333249
148650.0000000000000000 0.0793162853376399
148800.0000000000000000 0.0793170156136173
148950.0000000000000000 0.0793170160334023
149100.0000000000000000 0.0793166393336153
149250.0000000000000000 0.0793168040059711
149400.0000000000000000 0.0793171394076593
149550.0000000000000000 0.0793156772975838
149700.0000000000000000 0.0793162061589671
149850.0000000000000000 0.0793172306345543
150000.0000000000000000 0.0793170085166849


==> figures/parametric_shape_inference/ellipse/odil/ratio_history_150000.txt <==
0.0000000000000000 0.5000000000000000 0.0050000000000000
150.0000000000000000 0.4959739169567562 0.0038858572621118
300.0000000000000000 0.5038947076564070 0.0047788006415015
450.0000000000000000 0.5089222410062052 0.0052052786592439
600.0000000000000000 0.5124770877986610 0.0053113267537816
750.0000000000000000 0.5156286026957240 0.0053735099458796
900.0000000000000000 0.5179826014029157 0.0053881281356644
1050.0000000000000000 0.5198855485076291 0.0054042500286539
1200.0000000000000000 0.5232791750850968 0.0055903533372381
1350.0000000000000000 0.5278060566524136 0.0056194679507037
1500.0000000000000000 0.5334748420750732 0.0056762495796410
1650.0000000000000000 0.5404212779987380 0.0056235857825959
1800.0000000000000000 0.5436679916248501 0.0057625199196957
1950.0000000000000000 0.5466799213251506 0.0057892232660176
2100.0000000000000000 0.5501358901618785 0.0058216657684690
2250.0000000000000000 0.5540834329614204 0.0058594346102465
2400.0000000000000000 0.5585234933831660 0.0058988103686425
2550.0000000000000000 0.5634540316073248 0.0059489849070610
2700.0000000000000000 0.5688627274168195 0.0060036008562473
2850.0000000000000000 0.5747451298102618 0.0060721266040029
3000.0000000000000000 0.5811030182584841 0.0061426756634175
3150.0000000000000000 0.5873788723167112 0.0061910624580543
3300.0000000000000000 0.5905572159782838 0.0062258282217702
3450.0000000000000000 0.5940047855304875 0.0062658697457797
3600.0000000000000000 0.5977672822465299 0.0063144670956031
3750.0000000000000000 0.6018500220677913 0.0063662066762535
3900.0000000000000000 0.6062792581185578 0.0064193137072220
4050.0000000000000000 0.6110689020552872 0.0064970580482561
4200.0000000000000000 0.6155423312763708 0.0065711124929118
4350.0000000000000000 0.6209325991022454 0.0066828851850647
4500.0000000000000000 0.6262055096050380 0.0067710403386397
4650.0000000000000000 0.6313553995068660 0.0069788919881413
4800.0000000000000000 0.6367203137561215 0.0072962814382101
4950.0000000000000000 0.6402212135755853 0.0075035621789616
5100.0000000000000000 0.6435132443904508 0.0077198484977978
5250.0000000000000000 0.6470825797210898 0.0079280575085184
5400.0000000000000000 0.6512775029311940 0.0081406168766914
5550.0000000000000000 0.6550877488846504 0.0084412115744985
5700.0000000000000000 0.6575823756792912 0.0087047034088948
5850.0000000000000000 0.6623659470691177 0.0090109108687488
6000.0000000000000000 0.6674820931080584 0.0095353354733949
6150.0000000000000000 0.6728289344988762 0.0103325266074016
6300.0000000000000000 0.6804748188135330 0.0110303960187330
6450.0000000000000000 0.6864123705097650 0.0114453118049828
6600.0000000000000000 0.6878850017919595 0.0117295834738422
6750.0000000000000000 0.6860437072912209 0.0120161048057514
6900.0000000000000000 0.6820763886825888 0.0123872356910986
7050.0000000000000000 0.6760266737247665 0.0126257541856770
7200.0000000000000000 0.6693956196595587 0.0128030172866525
7350.0000000000000000 0.6626024768687511 0.0129179009222115
7500.0000000000000000 0.6561615610144886 0.0130086962629369
7650.0000000000000000 0.6505203182680250 0.0130604904109731
7800.0000000000000000 0.6482049486631575 0.0131533214047233
7950.0000000000000000 0.6452063892531459 0.0133176832940721
8100.0000000000000000 0.6412480547982483 0.0134233474285794
8250.0000000000000000 0.6389529178546525 0.0137557861113504
8400.0000000000000000 0.6400929196368735 0.0145243752457997
8550.0000000000000000 0.6423665280563319 0.0153230436933148
8700.0000000000000000 0.6451024276108662 0.0160377366364001
8850.0000000000000000 0.6473345845589215 0.0164914511496714
9000.0000000000000000 0.6446735675421003 0.0167992532342508
9150.0000000000000000 0.6352043017324079 0.0168398624314605
9300.0000000000000000 0.6246921434352840 0.0169107622491523
9450.0000000000000000 0.6137721551963987 0.0169111208786370
9600.0000000000000000 0.6045198597855781 0.0169286997954290
9750.0000000000000000 0.5953276875486515 0.0169296120810703
9900.0000000000000000 0.5861686618306504 0.0169080327292287
10050.0000000000000000 0.5794718199371885 0.0169523305558962
10200.0000000000000000 0.5739423979460057 0.0169957699010444
10350.0000000000000000 0.5747964459987325 0.0172771958276888
10500.0000000000000000 0.5741183171356091 0.0172912885729626
10650.0000000000000000 0.5736051489129965 0.0172964007999843
10800.0000000000000000 0.5744752648960932 0.0174063977571646
10950.0000000000000000 0.5749338123858335 0.0175677813144638
11100.0000000000000000 0.5755014920957192 0.0178796225360541
11250.0000000000000000 0.5780474778940951 0.0184216223282504
11400.0000000000000000 0.5804723161207971 0.0192874079492985
11550.0000000000000000 0.5794829771544471 0.0196978021255057
11700.0000000000000000 0.5721331177896630 0.0196663253536087
11850.0000000000000000 0.5641388980903135 0.0195859576167889
12000.0000000000000000 0.5559937225027319 0.0194808885883120
12150.0000000000000000 0.5476483201405415 0.0193375010501097
12300.0000000000000000 0.5421606495778978 0.0193156727801233
12450.0000000000000000 0.5388593731061161 0.0193667201283051
12600.0000000000000000 0.5351816933537191 0.0192765290081421
12750.0000000000000000 0.5369281441455517 0.0194296799255716
12900.0000000000000000 0.5369963080269619 0.0195004418189330
13050.0000000000000000 0.5387543100091193 0.0194750132665504
13200.0000000000000000 0.5395065715986957 0.0196181596148742
13350.0000000000000000 0.5401434705651693 0.0196823695308378
13500.0000000000000000 0.5405516903255118 0.0197213900668630
13650.0000000000000000 0.5408503543290276 0.0197502889671063
13800.0000000000000000 0.5411079445008604 0.0197753127520060
13950.0000000000000000 0.5412106660066449 0.0198002782606443
14100.0000000000000000 0.5412100274098354 0.0198242981243458
14250.0000000000000000 0.5410090490239461 0.0198487824194163
14400.0000000000000000 0.5412500399811804 0.0199024028250843
14550.0000000000000000 0.5414224909906427 0.0199671527406304
14700.0000000000000000 0.5414701088098507 0.0200437059165308
14850.0000000000000000 0.5412971090141326 0.0201268322307637
15000.0000000000000000 0.5424920691250024 0.0203704865836511
15150.0000000000000000 0.5436471921719527 0.0206437280485032
15300.0000000000000000 0.5447905307442703 0.0210066768490459
15450.0000000000000000 0.5457638629936812 0.0214105775378906
15600.0000000000000000 0.5452004993062151 0.0216137839291501
15750.0000000000000000 0.5420106965511221 0.0216041406837776
15900.0000000000000000 0.5381802272180557 0.0215643497140445
16050.0000000000000000 0.5341349267594050 0.0215183456075719
16200.0000000000000000 0.5297598626714121 0.0214588483498313
16350.0000000000000000 0.5253442091219777 0.0213868065758586
16500.0000000000000000 0.5210479167650742 0.0212917873526802
16650.0000000000000000 0.5161132904947997 0.0211777932340372
16800.0000000000000000 0.5108965506100241 0.0210536360620025
16950.0000000000000000 0.5050855401008787 0.0209142106907107
17100.0000000000000000 0.5003810058816764 0.0208832038768676
17250.0000000000000000 0.4987699080043192 0.0209498964661940
17400.0000000000000000 0.4966654358451189 0.0210048538031896
17550.0000000000000000 0.4986093095234437 0.0213005962959026
17700.0000000000000000 0.5009125356658033 0.0216422561301501
17850.0000000000000000 0.5026031671972816 0.0218676733437839
18000.0000000000000000 0.5038882766388392 0.0220894739283895
18150.0000000000000000 0.5055083471618161 0.0223929841265260
18300.0000000000000000 0.5087082868137224 0.0228768716138281
18450.0000000000000000 0.5047782950336966 0.0229120929554072
18600.0000000000000000 0.4984427409061153 0.0227986471204479
18750.0000000000000000 0.4918569983745651 0.0226745110246850
18900.0000000000000000 0.4856637780944952 0.0225529545059345
19050.0000000000000000 0.4800301264996402 0.0223842448673088
19200.0000000000000000 0.4755095886327256 0.0222573235727839
19350.0000000000000000 0.4715891619518140 0.0221494821570167
19500.0000000000000000 0.4678777730027519 0.0221378290749704
19650.0000000000000000 0.4673346049487581 0.0223900563488102
19800.0000000000000000 0.4684420750927938 0.0227446942144603
19950.0000000000000000 0.4709232576495773 0.0230330591669824
20100.0000000000000000 0.4742516665853860 0.0231979614408562
20250.0000000000000000 0.4787302738284744 0.0234540873870820
20400.0000000000000000 0.4812208737191685 0.0235849306429302
20550.0000000000000000 0.4818838574994511 0.0236675420441568
20700.0000000000000000 0.4821997112010559 0.0237800130085571
20850.0000000000000000 0.4823439610648614 0.0239501800792876
21000.0000000000000000 0.4794006777875859 0.0238728100684815
21150.0000000000000000 0.4767081473557474 0.0237931888875523
21300.0000000000000000 0.4755386218201584 0.0238000111503305
21450.0000000000000000 0.4757763840422844 0.0238098742550357
21600.0000000000000000 0.4753421040000524 0.0238667633497132
21750.0000000000000000 0.4741086561044879 0.0238627601981483
21900.0000000000000000 0.4731924441582732 0.0238883962016772
22050.0000000000000000 0.4726672259226250 0.0239395317634498
22200.0000000000000000 0.4721144823160199 0.0239864120472913
22350.0000000000000000 0.4713934236613025 0.0240623788286631
22500.0000000000000000 0.4707846269196783 0.0241325267627326
22650.0000000000000000 0.4700348296884894 0.0241701045902890
22800.0000000000000000 0.4684217752421477 0.0241610077099056
22950.0000000000000000 0.4678788672487488 0.0242215268136834
23100.0000000000000000 0.4671735789341457 0.0242849667802156
23250.0000000000000000 0.4667974490968967 0.0243675252591697
23400.0000000000000000 0.4663110946428587 0.0244482915809569
23550.0000000000000000 0.4657525343519804 0.0245256323799270
23700.0000000000000000 0.4656278513564857 0.0246282113072474
23850.0000000000000000 0.4650475376287951 0.0247004105295558
24000.0000000000000000 0.4647665264646355 0.0247694334737314
24150.0000000000000000 0.4633291086992817 0.0246796877876889
24300.0000000000000000 0.4624431313743307 0.0247099134204110
24450.0000000000000000 0.4606851403386481 0.0246272337048565
24600.0000000000000000 0.4586829370058859 0.0245351206581999
24750.0000000000000000 0.4565025959144507 0.0244386146634686
24900.0000000000000000 0.4539669631892624 0.0243256225023833
25050.0000000000000000 0.4520356850439183 0.0242138403868249
25200.0000000000000000 0.4514452355641843 0.0243467534581218
25350.0000000000000000 0.4506366050896049 0.0243950609649739
25500.0000000000000000 0.4495776282735482 0.0244208797778454
25650.0000000000000000 0.4478625530092558 0.0244539972923133
25800.0000000000000000 0.4468605257191656 0.0244633191363707
25950.0000000000000000 0.4460714573840749 0.0245032122911445
26100.0000000000000000 0.4451039509524997 0.0245499611909121
26250.0000000000000000 0.4440603503932739 0.0245972711917126
26400.0000000000000000 0.4429457844348708 0.0246404273214221
26550.0000000000000000 0.4423007546559268 0.0247045581055749
26700.0000000000000000 0.4416426883584290 0.0247721011769180
26850.0000000000000000 0.4413044950956390 0.0248456858823125
27000.0000000000000000 0.4396206689084576 0.0248394856983037
27150.0000000000000000 0.4391241192537372 0.0249473631807337
27300.0000000000000000 0.4379497771048779 0.0249773403217300
27450.0000000000000000 0.4375379627041827 0.0250391590595374
27600.0000000000000000 0.4366459123961317 0.0250718782440300
27750.0000000000000000 0.4357156117412985 0.0251173349256038
27900.0000000000000000 0.4345900272157236 0.0250862128882704
28050.0000000000000000 0.4328808801410841 0.0250351998398871
28200.0000000000000000 0.4309345175387871 0.0249889046926942
28350.0000000000000000 0.4292678388048216 0.0249331252218686
28500.0000000000000000 0.4277101604628045 0.0248864170224498
28650.0000000000000000 0.4291151605871216 0.0251066671392508
28800.0000000000000000 0.4282684492175328 0.0251189600007919
28950.0000000000000000 0.4275190527310577 0.0251352814355820
29100.0000000000000000 0.4267646500977685 0.0251555192381916
29250.0000000000000000 0.4259860710929498 0.0251776018900539
29400.0000000000000000 0.4250688741775325 0.0251896792973094
29550.0000000000000000 0.4240987493204659 0.0252132669327444
29700.0000000000000000 0.4222540900250127 0.0251576895520018
29850.0000000000000000 0.4219872004089993 0.0251586733821549
30000.0000000000000000 0.4214496376958510 0.0251922730554678
30150.0000000000000000 0.4212681406002365 0.0252503822185285
30300.0000000000000000 0.4209829860997071 0.0253002003444089
30450.0000000000000000 0.4206374722214085 0.0253517248901935
30600.0000000000000000 0.4218931686895533 0.0255033166932892
30750.0000000000000000 0.4216928919746077 0.0255315402273166
30900.0000000000000000 0.4208233999949098 0.0254841167506230
31050.0000000000000000 0.4201734067871783 0.0254657987000279
31200.0000000000000000 0.4199395397832672 0.0255042111934118
31350.0000000000000000 0.4195604852998994 0.0255291508797482
31500.0000000000000000 0.4195649702851498 0.0255566673272214
31650.0000000000000000 0.4263412914605416 0.0259229117933644
31800.0000000000000000 0.4261503002556201 0.0259586953628320
31950.0000000000000000 0.4257755676612732 0.0259632979379132
32100.0000000000000000 0.4254393491391887 0.0259688231030391
32250.0000000000000000 0.4250542098985470 0.0259724227067623
32400.0000000000000000 0.4247986224416062 0.0259869467557114
32550.0000000000000000 0.4237287088870717 0.0258792527877205
32700.0000000000000000 0.4239336593548865 0.0259789317569510
32850.0000000000000000 0.4234604111896721 0.0259743017640029
33000.0000000000000000 0.4230486805113552 0.0259799143250269
33150.0000000000000000 0.4226398164977140 0.0259857787797602
33300.0000000000000000 0.4220355472906767 0.0259782709380527
33450.0000000000000000 0.4252731832456118 0.0262289110521006
33600.0000000000000000 0.4253207971009379 0.0261465211343656
33750.0000000000000000 0.4253781426344412 0.0261888198926923
33900.0000000000000000 0.4252694906074478 0.0262090725542975
34050.0000000000000000 0.4250058510672267 0.0262120270227883
34200.0000000000000000 0.4244995286086947 0.0261882497180418
34350.0000000000000000 0.4239626021808771 0.0261700800857380
34500.0000000000000000 0.4238064719476136 0.0261859314674171
34650.0000000000000000 0.4232628460645863 0.0261667533592921
34800.0000000000000000 0.4227818234675592 0.0260267000983777
34950.0000000000000000 0.4237238560036027 0.0261476686414510
35100.0000000000000000 0.4239268305255648 0.0261816102343215
35250.0000000000000000 0.4239170592593879 0.0261945621869737
35400.0000000000000000 0.4238687468815260 0.0262038925082777
35550.0000000000000000 0.4237843090537005 0.0262101760455041
35700.0000000000000000 0.4236663672266802 0.0262139322031069
35850.0000000000000000 0.4235144779201319 0.0262155285092209
36000.0000000000000000 0.4233343586168103 0.0262150602110072
36150.0000000000000000 0.4231263200161728 0.0262124622543196
36300.0000000000000000 0.4226524775415341 0.0261789355710048
36450.0000000000000000 0.4219095870257351 0.0262314306183013
36600.0000000000000000 0.4219497246435497 0.0262731800840405
36750.0000000000000000 0.4217816894543321 0.0262942482506358
36900.0000000000000000 0.4214346799948795 0.0262910363882774
37050.0000000000000000 0.4210560134342800 0.0262937843693024
37200.0000000000000000 0.4206060349577064 0.0262944703641497
37350.0000000000000000 0.4201441428562687 0.0262941174517719
37500.0000000000000000 0.4197166992515392 0.0262998582449544
37650.0000000000000000 0.4194179429271290 0.0263128055964914
37800.0000000000000000 0.4191553368760231 0.0263294252942974
37950.0000000000000000 0.4188491019365070 0.0263490017108775
38100.0000000000000000 0.4185766826223679 0.0263697026101456
38250.0000000000000000 0.4182424616115657 0.0263901926255246
38400.0000000000000000 0.4179053621307406 0.0264143088420544
38550.0000000000000000 0.4174063437916672 0.0263211283377822
38700.0000000000000000 0.4177565293271716 0.0264516211509113
38850.0000000000000000 0.4168487523374902 0.0264157114846853
39000.0000000000000000 0.4163575512570774 0.0264440189419403
39150.0000000000000000 0.4162393139379280 0.0264669455307077
39300.0000000000000000 0.4159614018792406 0.0264811172136774
39450.0000000000000000 0.4158081719998602 0.0265028091576130
39600.0000000000000000 0.4156108365143829 0.0265258114994495
39750.0000000000000000 0.4154646342395084 0.0265557512046568
39900.0000000000000000 0.4152369960939093 0.0265806019488520
40050.0000000000000000 0.4149323721677445 0.0266195404341921
40200.0000000000000000 0.4147487919875122 0.0266456880327903
40350.0000000000000000 0.4146368351444319 0.0266733271683180
40500.0000000000000000 0.4149282207342931 0.0268237403290227
40650.0000000000000000 0.4142424267568760 0.0268384429609865
40800.0000000000000000 0.4138133641694171 0.0268651644968158
40950.0000000000000000 0.4134662672675347 0.0268968421178741
41100.0000000000000000 0.4130969710179898 0.0269295324142178
41250.0000000000000000 0.4126545274726922 0.0269563726199248
41400.0000000000000000 0.4122256150315733 0.0269780588078941
41550.0000000000000000 0.4118323391112581 0.0270063751909077
41700.0000000000000000 0.4112281893313893 0.0270049376877608
41850.0000000000000000 0.4103703137762185 0.0269542270784336
42000.0000000000000000 0.4094428461986998 0.0269133257961346
42150.0000000000000000 0.4086226053271433 0.0268844974705924
42300.0000000000000000 0.4078584421211169 0.0268557422193881
42450.0000000000000000 0.4070836240369365 0.0268231709578938
42600.0000000000000000 0.4062852706504732 0.0267807878351290
42750.0000000000000000 0.4055765302127915 0.0267506478874044
42900.0000000000000000 0.4048430906520645 0.0267216340172593
43050.0000000000000000 0.4041362216871838 0.0266913230133606
43200.0000000000000000 0.4026301177233282 0.0267888504992540
43350.0000000000000000 0.4015521400743774 0.0267687565431887
43500.0000000000000000 0.4001175757644680 0.0267013453296739
43650.0000000000000000 0.3987267264894268 0.0266463007176776
43800.0000000000000000 0.3973573565039195 0.0266003157370112
43950.0000000000000000 0.3962859637277661 0.0265790592633192
44100.0000000000000000 0.3959266846937536 0.0266095961720043
44250.0000000000000000 0.3955269994903423 0.0266222420074230
44400.0000000000000000 0.3957006492599089 0.0266553986095375
44550.0000000000000000 0.3960588687434959 0.0267052988464336
44700.0000000000000000 0.3966108606489625 0.0267794348017520
44850.0000000000000000 0.3968074067370904 0.0268306695304775
45000.0000000000000000 0.3969791494119682 0.0268818907487701
45150.0000000000000000 0.3971301747847415 0.0269305581036952
45300.0000000000000000 0.3968947658330452 0.0269887182186057
45450.0000000000000000 0.3969707586836980 0.0270347163106702
45600.0000000000000000 0.3972203122226878 0.0270898393494457
45750.0000000000000000 0.3973817104618232 0.0271431505286321
45900.0000000000000000 0.3968699910980871 0.0272581800170369
46050.0000000000000000 0.3971795416764959 0.0273090916429801
46200.0000000000000000 0.3983399583509003 0.0274287902068604
46350.0000000000000000 0.3988601380603894 0.0275007892175695
46500.0000000000000000 0.3993154281058340 0.0275839040129094
46650.0000000000000000 0.3993534442322527 0.0276311900358751
46800.0000000000000000 0.3993713272110414 0.0276804633457569
46950.0000000000000000 0.4005484035575130 0.0277935706181137
47100.0000000000000000 0.4007255904206132 0.0278499654520789
47250.0000000000000000 0.4005866599854022 0.0278850761968275
47400.0000000000000000 0.4003686584921625 0.0279168148398998
47550.0000000000000000 0.3998387781541444 0.0279232816553900
47700.0000000000000000 0.3999298057330150 0.0279743588266165
47850.0000000000000000 0.4013103974569564 0.0281372867509346
48000.0000000000000000 0.4009313943823162 0.0281489636739396
48150.0000000000000000 0.4007700628615821 0.0281900255597102
48300.0000000000000000 0.4005360752363536 0.0282175791621689
48450.0000000000000000 0.4003137490241117 0.0282599672354036
48600.0000000000000000 0.4003487525995358 0.0282891583930510
48750.0000000000000000 0.3999055443287868 0.0282962219119538
48900.0000000000000000 0.3993426890505207 0.0282953811498474
49050.0000000000000000 0.3991589347459514 0.0282984212149951
49200.0000000000000000 0.3987526572744410 0.0282820431819605
49350.0000000000000000 0.3982461120341090 0.0282615920222437
49500.0000000000000000 0.3975500625881034 0.0282307751385841
49650.0000000000000000 0.3968497657059989 0.0282009249688262
49800.0000000000000000 0.3961534721740347 0.0281689152658356
49950.0000000000000000 0.3955888846894487 0.0281323243286901
50100.0000000000000000 0.3951468114817854 0.0281072131705790
50250.0000000000000000 0.3948362622365231 0.0281210635399266
50400.0000000000000000 0.3945185159133923 0.0280719366568211
50550.0000000000000000 0.3943291420691858 0.0280510423981174
50700.0000000000000000 0.3938878254385719 0.0280027095033160
50850.0000000000000000 0.3934189506540677 0.0279901629571483
51000.0000000000000000 0.3933385046836167 0.0279646928377670
51150.0000000000000000 0.3930456655761483 0.0279527552892974
51300.0000000000000000 0.3930320798823979 0.0279563737381648
51450.0000000000000000 0.3931756933107400 0.0279649736704463
51600.0000000000000000 0.3932013649585369 0.0279647006249233
51750.0000000000000000 0.3932196344233830 0.0279601018565236
51900.0000000000000000 0.3930800470711960 0.0279435190652213
52050.0000000000000000 0.3930810846809024 0.0279595503379238
52200.0000000000000000 0.3931666342822133 0.0279409289185255
52350.0000000000000000 0.3932042759627494 0.0279655223121509
52500.0000000000000000 0.3931352755993048 0.0279578802839372
52650.0000000000000000 0.3931159805308194 0.0279565674408704
52800.0000000000000000 0.3931145880775321 0.0279564024543463
52950.0000000000000000 0.3930903295701781 0.0279548140141797
53100.0000000000000000 0.3926405802092191 0.0279246867853095
53250.0000000000000000 0.3928100109164138 0.0279483347738060
53400.0000000000000000 0.3926837562911510 0.0279429550311984
53550.0000000000000000 0.3922188304174498 0.0279346656666184
53700.0000000000000000 0.3917638743453966 0.0279250940438194
53850.0000000000000000 0.3913401698653656 0.0279166856939008
54000.0000000000000000 0.3909495852173785 0.0279093596144878
54150.0000000000000000 0.3905744042855776 0.0279031367757778
54300.0000000000000000 0.3902321064251411 0.0278982863587723
54450.0000000000000000 0.3898185946526563 0.0278873634168466
54600.0000000000000000 0.3892844796691625 0.0278682922931433
54750.0000000000000000 0.3887821963185284 0.0278551010316136
54900.0000000000000000 0.3883493223625810 0.0278636163431066
55050.0000000000000000 0.3884357837168078 0.0278956033685696
55200.0000000000000000 0.3884238285265242 0.0279173391300923
55350.0000000000000000 0.3885160137333252 0.0279466145411719
55500.0000000000000000 0.3884795075309405 0.0279654355805914
55650.0000000000000000 0.3883285135810002 0.0280104063306807
55800.0000000000000000 0.3877815921440489 0.0280002339378979
55950.0000000000000000 0.3874861550854977 0.0280090390080753
56100.0000000000000000 0.3872536421938939 0.0280208202444376
56250.0000000000000000 0.3878400932981100 0.0280954329320281
56400.0000000000000000 0.3875557528824286 0.0281086572402814
56550.0000000000000000 0.3875524022769878 0.0281360432634211
56700.0000000000000000 0.3875049791527339 0.0281642965602926
56850.0000000000000000 0.3870095336374755 0.0281605001515942
57000.0000000000000000 0.3874502432574566 0.0281998902027493
57150.0000000000000000 0.3871944301749253 0.0282202305659198
57300.0000000000000000 0.3866478782780168 0.0282085078173602
57450.0000000000000000 0.3863167585305731 0.0282196851232712
57600.0000000000000000 0.3859766471259650 0.0282163196717188
57750.0000000000000000 0.3857535386370246 0.0282246917046489
57900.0000000000000000 0.3859417928121769 0.0282501747529775
58050.0000000000000000 0.3854058173805035 0.0282320735124643
58200.0000000000000000 0.3871970428419274 0.0283998017909548
58350.0000000000000000 0.3869601148746897 0.0284046249887711
58500.0000000000000000 0.3867485390399851 0.0284112546036990
58650.0000000000000000 0.3862203440046024 0.0284147157357441
58800.0000000000000000 0.3862716054371872 0.0284576828785829
58950.0000000000000000 0.3861978476289493 0.0284738325964873
59100.0000000000000000 0.3860781560084321 0.0284952777295319
59250.0000000000000000 0.3858259151715991 0.0285121837950932
59400.0000000000000000 0.3856320426946656 0.0285287987208731
59550.0000000000000000 0.3854660240742669 0.0285433343736580
59700.0000000000000000 0.3852794797134050 0.0285669785115757
59850.0000000000000000 0.3849290657353143 0.0285467750778917
60000.0000000000000000 0.3846308825989961 0.0285853671184488
60150.0000000000000000 0.3842775346285501 0.0285825419365093
60300.0000000000000000 0.3844882656663201 0.0286287358709507
60450.0000000000000000 0.3842078742657225 0.0286409560000339
60600.0000000000000000 0.3839830116822076 0.0286559468592265
60750.0000000000000000 0.3839755419035615 0.0286640687436642
60900.0000000000000000 0.3835425811939032 0.0286750078446096
61050.0000000000000000 0.3835505680831488 0.0286976726619640
61200.0000000000000000 0.3833973409796601 0.0287091212350921
61350.0000000000000000 0.3832873488383677 0.0287248653708843
61500.0000000000000000 0.3827177486783798 0.0286942741208554
61650.0000000000000000 0.3825643109335098 0.0287046571851233
61800.0000000000000000 0.3819621227979365 0.0286825808726696
61950.0000000000000000 0.3814916063556830 0.0286668821844394
62100.0000000000000000 0.3814782484527541 0.0286634650667040
62250.0000000000000000 0.3812548818461701 0.0286568191379494
62400.0000000000000000 0.3814065271819663 0.0286866081404116
62550.0000000000000000 0.3811076938559351 0.0286751486223773
62700.0000000000000000 0.3813390036877956 0.0287048529336917
62850.0000000000000000 0.3812887125794895 0.0287249358753428
63000.0000000000000000 0.3811905939230227 0.0287335584099421
63150.0000000000000000 0.3809348165904897 0.0287288439992507
63300.0000000000000000 0.3802306645987081 0.0286727231315938
63450.0000000000000000 0.3798953371685382 0.0286829569676356
63600.0000000000000000 0.3795035202333539 0.0286615680493769
63750.0000000000000000 0.3794618897844124 0.0286686027986676
63900.0000000000000000 0.3784557219599531 0.0285859798350785
64050.0000000000000000 0.3786672569613055 0.0286211923652586
64200.0000000000000000 0.3787128738089563 0.0286361902725453
64350.0000000000000000 0.3783814616145521 0.0286039907058118
64500.0000000000000000 0.3776227595096426 0.0284960903567351
64650.0000000000000000 0.3780945565769687 0.0285933596795177
64800.0000000000000000 0.3780190511612478 0.0285985075140258
64950.0000000000000000 0.3777026734609565 0.0285747921035126
65100.0000000000000000 0.3776470551422172 0.0285736056648066
65250.0000000000000000 0.3776171459891144 0.0285628038809902
65400.0000000000000000 0.3775786584932859 0.0285759965962724
65550.0000000000000000 0.3775357997499252 0.0285756199549270
65700.0000000000000000 0.3774647821667401 0.0285649056832956
65850.0000000000000000 0.3774121834150534 0.0285476667918978
66000.0000000000000000 0.3773591993446735 0.0285467527473005
66150.0000000000000000 0.3771460563034180 0.0285398184679322
66300.0000000000000000 0.3771270227835720 0.0285444444262108
66450.0000000000000000 0.3771229906081016 0.0285443580854503
66600.0000000000000000 0.3771129677574639 0.0285281703516518
66750.0000000000000000 0.3769465355455878 0.0285970375286404
66900.0000000000000000 0.3768855497377006 0.0284858069104136
67050.0000000000000000 0.3768856429384451 0.0284987125056053
67200.0000000000000000 0.3768638038693093 0.0285049008486224
67350.0000000000000000 0.3774280979157192 0.0285613629861848
67500.0000000000000000 0.3774153507875730 0.0285665219139546
67650.0000000000000000 0.3774103396475410 0.0285730082693692
67800.0000000000000000 0.3773903438658220 0.0285783211036383
67950.0000000000000000 0.3773126503585674 0.0285790965136790
68100.0000000000000000 0.3772203958272115 0.0285788909861804
68250.0000000000000000 0.3771158293370891 0.0285778855339081
68400.0000000000000000 0.3770078573714612 0.0285766976664685
68550.0000000000000000 0.3768757301075852 0.0285736592851054
68700.0000000000000000 0.3767172155045556 0.0285654546566938
68850.0000000000000000 0.3765220666825326 0.0285652197699503
69000.0000000000000000 0.3763660586388531 0.0285441349271720
69150.0000000000000000 0.3762867344459500 0.0285566347525486
69300.0000000000000000 0.3762481639127476 0.0285544814676627
69450.0000000000000000 0.3762379474212713 0.0285563879223756
69600.0000000000000000 0.3762092551411457 0.0285620153768838
69750.0000000000000000 0.3762227967054890 0.0285576091042907
69900.0000000000000000 0.3762041661408417 0.0285596786693042
70050.0000000000000000 0.3762031399303896 0.0285674251129881
70200.0000000000000000 0.3761553774331174 0.0285723748419779
70350.0000000000000000 0.3760479205819950 0.0285576389287210
70500.0000000000000000 0.3759452657723307 0.0285635401244248
70650.0000000000000000 0.3758878430945008 0.0285635707326844
70800.0000000000000000 0.3758316771557517 0.0285620632376769
70950.0000000000000000 0.3758018595089732 0.0285651834579459
71100.0000000000000000 0.3757796053326393 0.0285679017601388
71250.0000000000000000 0.3756926328062832 0.0285657926244077
71400.0000000000000000 0.3756376856549452 0.0285656731672457
71550.0000000000000000 0.3756364243133198 0.0285774538336306
71700.0000000000000000 0.3755439078231270 0.0285694957460776
71850.0000000000000000 0.3754884395702400 0.0285749265755215
72000.0000000000000000 0.3754917678166750 0.0285726434829264
72150.0000000000000000 0.3754998017454071 0.0285731298074393
72300.0000000000000000 0.3754565790683678 0.0285670998316585
72450.0000000000000000 0.3754288815195361 0.0285792414551392
72600.0000000000000000 0.3753443618010309 0.0285747197539352
72750.0000000000000000 0.3747716150707155 0.0285288850262723
72900.0000000000000000 0.3747123634023673 0.0285309440408824
73050.0000000000000000 0.3743836115836796 0.0285269444590843
73200.0000000000000000 0.3743596490099380 0.0285321785070432
73350.0000000000000000 0.3742637139980572 0.0285308205326896
73500.0000000000000000 0.3741279926990113 0.0285267155505197
73650.0000000000000000 0.3739744750967104 0.0285217091079186
73800.0000000000000000 0.3738160421915794 0.0285161984678696
73950.0000000000000000 0.3736265505758719 0.0285069593820112
74100.0000000000000000 0.3737997767877964 0.0285370425266894
74250.0000000000000000 0.3742989258676002 0.0285769111016050
74400.0000000000000000 0.3745113678038173 0.0286038925481649
74550.0000000000000000 0.3744397543073135 0.0285985509872128
74700.0000000000000000 0.3742340454943666 0.0285952369274343
74850.0000000000000000 0.3741150956256791 0.0285939104468469
75000.0000000000000000 0.3740800667812929 0.0285969522552057
75150.0000000000000000 0.3739269426452332 0.0285999613661920
75300.0000000000000000 0.3738504898205123 0.0286091285129433
75450.0000000000000000 0.3736652885717091 0.0286054142423821
75600.0000000000000000 0.3737197926832004 0.0286183398832301
75750.0000000000000000 0.3731161839396212 0.0285723312662045
75900.0000000000000000 0.3732553024210429 0.0286094211084976
76050.0000000000000000 0.3730213455329784 0.0286050267971931
76200.0000000000000000 0.3730332950663027 0.0286214690606212
76350.0000000000000000 0.3729492538380401 0.0286227636707321
76500.0000000000000000 0.3728294015833429 0.0286217478019841
76650.0000000000000000 0.3720404029581353 0.0285741400640963
76800.0000000000000000 0.3727408312764453 0.0286307737464323
76950.0000000000000000 0.3724432026662949 0.0286262653484053
77100.0000000000000000 0.3722638796474347 0.0286256307279197
77250.0000000000000000 0.3722031998737250 0.0286340314277444
77400.0000000000000000 0.3710153013754515 0.0285342136658512
77550.0000000000000000 0.3726677744797310 0.0286631826738042
77700.0000000000000000 0.3725870023530368 0.0286681768750539
77850.0000000000000000 0.3722132987457137 0.0286289608160424
78000.0000000000000000 0.3722727103241700 0.0286505786356091
78150.0000000000000000 0.3721962499764622 0.0286560479631557
78300.0000000000000000 0.3705519130355625 0.0285239419709737
78450.0000000000000000 0.3704907879976980 0.0285351946892087
78600.0000000000000000 0.3698716928959173 0.0285051265997599
78750.0000000000000000 0.3715711342783538 0.0286656623416785
78900.0000000000000000 0.3717151234409098 0.0286884156275887
79050.0000000000000000 0.3717056199238630 0.0286959584103258
79200.0000000000000000 0.3692021905340785 0.0285318350858438
79350.0000000000000000 0.3698605878715134 0.0285920970329262
79500.0000000000000000 0.3701285215304235 0.0286235151428770
79650.0000000000000000 0.3696480070827786 0.0285946823500062
79800.0000000000000000 0.3691939224792998 0.0285696653299338
79950.0000000000000000 0.3688096860925714 0.0285537045500998
80100.0000000000000000 0.3691936382097128 0.0285883013435565
80250.0000000000000000 0.3679669599269152 0.0285062611006118
80400.0000000000000000 0.3688566448125738 0.0285890335000145
80550.0000000000000000 0.3686802647599983 0.0285837898586133
80700.0000000000000000 0.3687661550930452 0.0285207491804625
80850.0000000000000000 0.3684657148500863 0.0285829515628001
81000.0000000000000000 0.3686998596041334 0.0286092842512958
81150.0000000000000000 0.3687200347659361 0.0286186234316691
81300.0000000000000000 0.3682418675727633 0.0285829663330212
81450.0000000000000000 0.3685372302468862 0.0286142234599340
81600.0000000000000000 0.3685509341461927 0.0286383568267543
81750.0000000000000000 0.3689667961108544 0.0286770082479355
81900.0000000000000000 0.3695570073238781 0.0287002626343802
82050.0000000000000000 0.3697021558652833 0.0287257792083779
82200.0000000000000000 0.3708711871379159 0.0288607164231956
82350.0000000000000000 0.3708172411479075 0.0288569954448363
82500.0000000000000000 0.3708007999668136 0.0288610048320061
82650.0000000000000000 0.3708134729762909 0.0288667654059654
82800.0000000000000000 0.3708632062158303 0.0288745937982202
82950.0000000000000000 0.3709474303850492 0.0288865179234095
83100.0000000000000000 0.3711240136044604 0.0289060309133220
83250.0000000000000000 0.3708781959012298 0.0288919255226637
83400.0000000000000000 0.3710643296967078 0.0289175317019012
83550.0000000000000000 0.3710027195864515 0.0289133343819115
83700.0000000000000000 0.3712952631077095 0.0289038049078566
83850.0000000000000000 0.3718810059197924 0.0289837215595918
84000.0000000000000000 0.3719461891531399 0.0289993699231963
84150.0000000000000000 0.3715762758010157 0.0289714364386126
84300.0000000000000000 0.3715770418541759 0.0289428815463857
84450.0000000000000000 0.3721256102314119 0.0290170254608465
84600.0000000000000000 0.3715643503665785 0.0289739957232991
84750.0000000000000000 0.3719417301271813 0.0290119304656375
84900.0000000000000000 0.3714489796510114 0.0289795779590840
85050.0000000000000000 0.3718622887299188 0.0290282077558995
85200.0000000000000000 0.3704373076196462 0.0289022054685433
85350.0000000000000000 0.3718151605951574 0.0290204889725127
85500.0000000000000000 0.3724258119396824 0.0290750718891156
85650.0000000000000000 0.3725431649173995 0.0290907521081498
85800.0000000000000000 0.3725381907738044 0.0290953474895309
85950.0000000000000000 0.3725047476355388 0.0291006639678458
86100.0000000000000000 0.3724365927224776 0.0290994295852047
86250.0000000000000000 0.3724050628413622 0.0291050849891819
86400.0000000000000000 0.3723917729187050 0.0291121721386207
86550.0000000000000000 0.3723073693040123 0.0291094261456115
86700.0000000000000000 0.3716157718542797 0.0290555068272252
86850.0000000000000000 0.3694017703952965 0.0288584310448745
87000.0000000000000000 0.3698626773520319 0.0289159099098273
87150.0000000000000000 0.3699833291950996 0.0289381004317943
87300.0000000000000000 0.3694212315428830 0.0288896363957550
87450.0000000000000000 0.3699566591696994 0.0289447276421882
87600.0000000000000000 0.3702070871083974 0.0289705163231039
87750.0000000000000000 0.3703983622939079 0.0289913373082190
87900.0000000000000000 0.3719613013892966 0.0291327539238409
88050.0000000000000000 0.3720666076984817 0.0291435180324007
88200.0000000000000000 0.3722175723941933 0.0291607160260670
88350.0000000000000000 0.3723761124668604 0.0291789047013363
88500.0000000000000000 0.3723782759595843 0.0291828637518375
88650.0000000000000000 0.3723151283469782 0.0291805467750123
88800.0000000000000000 0.3723048211407236 0.0291862739245958
88950.0000000000000000 0.3722229183591418 0.0291812134039793
89100.0000000000000000 0.3720436581433894 0.0291719478562042
89250.0000000000000000 0.3718260234161416 0.0291593510042045
89400.0000000000000000 0.3721627330988900 0.0291979609128849
89550.0000000000000000 0.3724947509184884 0.0292042655698256
89700.0000000000000000 0.3725321380279956 0.0292102089137630
89850.0000000000000000 0.3726276022722731 0.0292251874836199
90000.0000000000000000 0.3727660934028998 0.0292437788097788
90150.0000000000000000 0.3729212692989096 0.0292635864445830
90300.0000000000000000 0.3730584971858611 0.0292817500777810
90450.0000000000000000 0.3704865760371857 0.0290101253740782
90600.0000000000000000 0.3718372498148949 0.0291574833968625
90750.0000000000000000 0.3735883608208769 0.0293148396277736
90900.0000000000000000 0.3738321446092822 0.0293405213674187
91050.0000000000000000 0.3739633890467161 0.0293564172736959
91200.0000000000000000 0.3740709569559190 0.0293700509983825
91350.0000000000000000 0.3741674642604946 0.0293827380593382
91500.0000000000000000 0.3742489192477496 0.0293942131144448
91650.0000000000000000 0.3743271385936567 0.0294055000157957
91800.0000000000000000 0.3744096806675908 0.0294170823956837
91950.0000000000000000 0.3744956401451447 0.0294298417205002
92100.0000000000000000 0.3744492173455605 0.0294291546609910
92250.0000000000000000 0.3742011434494188 0.0294105227141216
92400.0000000000000000 0.3740023260448638 0.0293929906386959
92550.0000000000000000 0.3742038899589860 0.0294206916775100
92700.0000000000000000 0.3729367414635849 0.0293111050545992
92850.0000000000000000 0.3732618456144833 0.0293457117270456
93000.0000000000000000 0.3734526681018018 0.0293681458874165
93150.0000000000000000 0.3736108703720999 0.0293878856426255
93300.0000000000000000 0.3735190990044610 0.0293821574438818
93450.0000000000000000 0.3733211387774087 0.0293411237853674
93600.0000000000000000 0.3737609893859956 0.0294031128261028
93750.0000000000000000 0.3739283917643449 0.0294234620483418
93900.0000000000000000 0.3739244778650693 0.0294259206043198
94050.0000000000000000 0.3739691729678449 0.0294368440182460
94200.0000000000000000 0.3738676268077440 0.0294300569675326
94350.0000000000000000 0.3738434070637496 0.0294213170792733
94500.0000000000000000 0.3734745240448154 0.0293944019313761
94650.0000000000000000 0.3736735643748993 0.0294202693719164
94800.0000000000000000 0.3737895904446406 0.0294374796023953
94950.0000000000000000 0.3738831656895845 0.0294519401738508
95100.0000000000000000 0.3738653750014648 0.0294551671143686
95250.0000000000000000 0.3739631068579284 0.0294641730030308
95400.0000000000000000 0.3740173849267519 0.0294679208267843
95550.0000000000000000 0.3742889417112490 0.0294856622202213
95700.0000000000000000 0.3740652114197565 0.0294556231479204
95850.0000000000000000 0.3749855654047852 0.0295528875259827
96000.0000000000000000 0.3752429251093805 0.0295899853067281
96150.0000000000000000 0.3751834310422046 0.0295865269151712
96300.0000000000000000 0.3751473929961460 0.0295793181142905
96450.0000000000000000 0.3750430982649722 0.0295801873809704
96600.0000000000000000 0.3749260379343352 0.0295717784569650
96750.0000000000000000 0.3747888595997055 0.0295655912176269
96900.0000000000000000 0.3745206108998426 0.0295385619959132
97050.0000000000000000 0.3745248569355400 0.0295490697691308
97200.0000000000000000 0.3744886014878649 0.0295408266082605
97350.0000000000000000 0.3739361839792226 0.0294507979241487
97500.0000000000000000 0.3746729630732703 0.0295486581262553
97650.0000000000000000 0.3748511280359429 0.0295698952786869
97800.0000000000000000 0.3749988380125504 0.0295875249501995
97950.0000000000000000 0.3741752904425250 0.0295129444599598
98100.0000000000000000 0.3744968210088806 0.0295463165577014
98250.0000000000000000 0.3746944458261435 0.0295689076232636
98400.0000000000000000 0.3746677222468747 0.0295677841340630
98550.0000000000000000 0.3743619257878227 0.0295327034249583
98700.0000000000000000 0.3746682420963079 0.0295651368468702
98850.0000000000000000 0.3748437139504603 0.0295840883781828
99000.0000000000000000 0.3744165841548061 0.0295531691031220
99150.0000000000000000 0.3746533093104401 0.0295772885867132
99300.0000000000000000 0.3730760989044243 0.0294180591150748
99450.0000000000000000 0.3734988633489030 0.0294707675186372
99600.0000000000000000 0.3737006258556670 0.0294916946342787
99750.0000000000000000 0.3738712439998271 0.0295085743170409
99900.0000000000000000 0.3740287482425696 0.0295243205654238
100050.0000000000000000 0.3741807002541591 0.0295396493886456
100200.0000000000000000 0.3743379819729423 0.0295556159381636
100350.0000000000000000 0.3744650675388630 0.0295693409846774
100500.0000000000000000 0.3745950604808900 0.0295833566756278
100650.0000000000000000 0.3744796029315648 0.0295753718156969
100800.0000000000000000 0.3743506891340445 0.0295666923396485
100950.0000000000000000 0.3721389744104500 0.0292358775296666
101100.0000000000000000 0.3734049695083886 0.0294593619208004
101250.0000000000000000 0.3738566699769902 0.0295099503287217
101400.0000000000000000 0.3740647087055498 0.0295308991183143
101550.0000000000000000 0.3742278072624769 0.0295470179717541
101700.0000000000000000 0.3743558340943910 0.0295607998177003
101850.0000000000000000 0.3744701785777051 0.0295733567315227
102000.0000000000000000 0.3745753896209912 0.0295850592591178
102150.0000000000000000 0.3746823397495856 0.0295969674760321
102300.0000000000000000 0.3747879394179768 0.0296089410008681
102450.0000000000000000 0.3748890207164187 0.0296206054618624
102600.0000000000000000 0.3749856046251434 0.0296319407333630
102750.0000000000000000 0.3741065242355429 0.0295046345736938
102900.0000000000000000 0.3747403207421673 0.0295875510433866
103050.0000000000000000 0.3749030034518318 0.0296084201191124
103200.0000000000000000 0.3750278021949062 0.0296239509130684
103350.0000000000000000 0.3751153393848572 0.0296307726795862
103500.0000000000000000 0.3741256614764253 0.0295241413986383
103650.0000000000000000 0.3744231936671982 0.0295599237071022
103800.0000000000000000 0.3746119169424233 0.0295808968291987
103950.0000000000000000 0.3747716251619392 0.0295987596427161
104100.0000000000000000 0.3749126695789454 0.0296147279505627
104250.0000000000000000 0.3750426569684886 0.0296299470294773
104400.0000000000000000 0.3751024955425861 0.0296386986892634
104550.0000000000000000 0.3734035047216376 0.0295676373700884
104700.0000000000000000 0.3743779545136698 0.0296333253751868
104850.0000000000000000 0.3745455150481029 0.0296428727508541
105000.0000000000000000 0.3746985200256053 0.0296539091678058
105150.0000000000000000 0.3747964386668349 0.0296652723564214
105300.0000000000000000 0.3749805229399066 0.0296771547597839
105450.0000000000000000 0.3751152926372134 0.0296886690009363
105600.0000000000000000 0.3752327614384648 0.0296991786865603
105750.0000000000000000 0.3753159694636212 0.0297073647197607
105900.0000000000000000 0.3754310382750961 0.0297189653741551
106050.0000000000000000 0.3755383349790333 0.0297299010780402
106200.0000000000000000 0.3756340119201642 0.0297401574746997
106350.0000000000000000 0.3755196259188625 0.0297670802549278
106500.0000000000000000 0.3747356973250554 0.0296330933977566
106650.0000000000000000 0.3752370789529429 0.0296873685327992
106800.0000000000000000 0.3754314795829691 0.0297068629916037
106950.0000000000000000 0.3755573452214613 0.0297192258634757
107100.0000000000000000 0.3756595114605438 0.0297295675062388
107250.0000000000000000 0.3757515306704007 0.0297391213341436
107400.0000000000000000 0.3758324680884590 0.0297477817389802
107550.0000000000000000 0.3759107509266171 0.0297563692281279
107700.0000000000000000 0.3759842630570812 0.0297646442207448
107850.0000000000000000 0.3750322260233736 0.0297125905552157
108000.0000000000000000 0.3764083126654355 0.0298220686719757
108150.0000000000000000 0.3766592708444255 0.0298441544594717
108300.0000000000000000 0.3767200207578060 0.0298469407099804
108450.0000000000000000 0.3767899496445588 0.0298525697158959
108600.0000000000000000 0.3768467781869526 0.0298578737603978
108750.0000000000000000 0.3769005550509941 0.0298632309414756
108900.0000000000000000 0.3768304674572451 0.0298576026305145
109050.0000000000000000 0.3765509639735556 0.0298331743959564
109200.0000000000000000 0.3748039151180694 0.0296187636450205
109350.0000000000000000 0.3763238939468150 0.0298106996695915
109500.0000000000000000 0.3765778800599319 0.0298352914295413
109650.0000000000000000 0.3767193344813934 0.0298483650190069
109800.0000000000000000 0.3768132407612833 0.0298574725701312
109950.0000000000000000 0.3768886316124893 0.0298649462511633
110100.0000000000000000 0.3769549226798107 0.0298719509540143
110250.0000000000000000 0.3770109525791303 0.0298781743708695
110400.0000000000000000 0.3756585080467357 0.0297325555672886
110550.0000000000000000 0.3766236719989881 0.0298306697168292
110700.0000000000000000 0.3768712477961858 0.0298544138850799
110850.0000000000000000 0.3770132893733795 0.0298671016130782
111000.0000000000000000 0.3771229703481404 0.0298766502542604
111150.0000000000000000 0.3772043631742570 0.0298841707690514
111300.0000000000000000 0.3772639091171842 0.0298900286227158
111450.0000000000000000 0.3773240672765369 0.0298962636455132
111600.0000000000000000 0.3773860581241194 0.0299029087607222
111750.0000000000000000 0.3774373576574321 0.0299091413645647
111900.0000000000000000 0.3770813291761836 0.0298811869896192
112050.0000000000000000 0.3765099615048407 0.0298314037321002
112200.0000000000000000 0.3768243527667324 0.0298633401109924
112350.0000000000000000 0.3748877495220529 0.0297172058805838
112500.0000000000000000 0.3750083649308838 0.0296993842886425
112650.0000000000000000 0.3755724150991937 0.0297531209687739
112800.0000000000000000 0.3758140092171223 0.0297748267643775
112950.0000000000000000 0.3759920755623867 0.0297899592196058
113100.0000000000000000 0.3761375733983245 0.0298022887812113
113250.0000000000000000 0.3762702942733969 0.0298136713012299
113400.0000000000000000 0.3763959858376373 0.0298244120055832
113550.0000000000000000 0.3765138754011760 0.0298346612342183
113700.0000000000000000 0.3766210788736875 0.0298440845504613
113850.0000000000000000 0.3767322488576539 0.0298539126952078
114000.0000000000000000 0.3768337428318521 0.0298631764416441
114150.0000000000000000 0.3769281744604275 0.0298722219811130
114300.0000000000000000 0.3770111314055306 0.0298805439032558
114450.0000000000000000 0.3770877650779100 0.0298884381418285
114600.0000000000000000 0.3771562684356899 0.0298952523091986
114750.0000000000000000 0.3758680761684108 0.0297705926666039
114900.0000000000000000 0.3761064992168408 0.0297959883465607
115050.0000000000000000 0.3762881447462843 0.0298135894624857
115200.0000000000000000 0.3764471487841815 0.0298284272341298
115350.0000000000000000 0.3765794651724040 0.0298414240339169
115500.0000000000000000 0.3763088065533362 0.0298166080473962
115650.0000000000000000 0.3764838388757411 0.0298348581156429
115800.0000000000000000 0.3761676705116164 0.0298100157210316
115950.0000000000000000 0.3764939664022286 0.0298404393899983
116100.0000000000000000 0.3766352561328494 0.0298535785456569
116250.0000000000000000 0.3763355188090908 0.0298342622195595
116400.0000000000000000 0.3759181026923116 0.0297941486745310
116550.0000000000000000 0.3740994727940746 0.0295772233078145
116700.0000000000000000 0.3750369190122362 0.0296952931858778
116850.0000000000000000 0.3753703397794561 0.0297300451345398
117000.0000000000000000 0.3755500753051385 0.0297475291878607
117150.0000000000000000 0.3756812900270475 0.0297593645744260
117300.0000000000000000 0.3758011936997612 0.0297694989123944
117450.0000000000000000 0.3759095876610261 0.0297786508512787
117600.0000000000000000 0.3760198249745739 0.0297880440864320
117750.0000000000000000 0.3761204517188088 0.0297967184081910
117900.0000000000000000 0.3762159258284808 0.0298047696696075
118050.0000000000000000 0.3763137976704029 0.0298131161379499
118200.0000000000000000 0.3764092898358611 0.0298213008373063
118350.0000000000000000 0.3764980909519621 0.0298289933495673
118500.0000000000000000 0.3765857175439267 0.0298367106395495
118650.0000000000000000 0.3766757827901354 0.0298447317026201
118800.0000000000000000 0.3767659927753091 0.0298528047156938
118950.0000000000000000 0.3768474650007398 0.0298607267916481
119100.0000000000000000 0.3769172695891609 0.0298678150357340
119250.0000000000000000 0.3769813462791034 0.0298747988509731
119400.0000000000000000 0.3770456741125832 0.0298816959460338
119550.0000000000000000 0.3771101485937068 0.0298886216153612
119700.0000000000000000 0.3746312654064644 0.0297369754848503
119850.0000000000000000 0.3744135258334389 0.0296404867647151
120000.0000000000000000 0.3750575707197441 0.0297051837080360
120150.0000000000000000 0.3753165635405168 0.0297291144454859
120300.0000000000000000 0.3754977370284650 0.0297448260459644
120450.0000000000000000 0.3756465497288671 0.0297577593588842
120600.0000000000000000 0.3757780354901287 0.0297691817510260
120750.0000000000000000 0.3759043646537993 0.0297802293374080
120900.0000000000000000 0.3760422397783208 0.0297922629802590
121050.0000000000000000 0.3761638190215419 0.0298029739240961
121200.0000000000000000 0.3762783903610000 0.0298132378144297
121350.0000000000000000 0.3763881795507168 0.0298231752047403
121500.0000000000000000 0.3764983311461655 0.0298331629347642
121650.0000000000000000 0.3765971960023323 0.0298428519233431
121800.0000000000000000 0.3766811744550441 0.0298514743786657
121950.0000000000000000 0.3767732098648707 0.0298606972788191
122100.0000000000000000 0.3768561620305729 0.0298699920675917
122250.0000000000000000 0.3757440141484934 0.0297739358581867
122400.0000000000000000 0.3760355704049018 0.0298026349177736
122550.0000000000000000 0.3762041478818746 0.0298189605335828
122700.0000000000000000 0.3759530694034092 0.0298003520255357
122850.0000000000000000 0.3763069348748214 0.0298328045145431
123000.0000000000000000 0.3736514882190886 0.0296162948751989
123150.0000000000000000 0.3747936657417233 0.0296877138265553
123300.0000000000000000 0.3751663778581263 0.0297253749594172
123450.0000000000000000 0.3753373193229643 0.0297410565366600
123600.0000000000000000 0.3754639593971623 0.0297519529963751
123750.0000000000000000 0.3755793283077392 0.0297617884540802
123900.0000000000000000 0.3756909858746446 0.0297715757899367
124050.0000000000000000 0.3758081540040235 0.0297817915530179
124200.0000000000000000 0.3759130017827471 0.0297909691711840
124350.0000000000000000 0.3760163301185384 0.0298000785194594
124500.0000000000000000 0.3761150990238715 0.0298089366734379
124650.0000000000000000 0.3762185154002050 0.0298182800875173
124800.0000000000000000 0.3763148014223551 0.0298275261902305
124950.0000000000000000 0.3763952308432958 0.0298357184009783
125100.0000000000000000 0.3764668315047069 0.0298434957421269
125250.0000000000000000 0.3765460917296841 0.0298516714070948
125400.0000000000000000 0.3766008526954737 0.0298627317518968
125550.0000000000000000 0.3762179025096621 0.0298269596388244
125700.0000000000000000 0.3735422130274120 0.0294542511355783
125850.0000000000000000 0.3750570252261155 0.0297175341628755
126000.0000000000000000 0.3754446218968212 0.0297537773104639
126150.0000000000000000 0.3756495319253559 0.0297713031588694
126300.0000000000000000 0.3758251172298819 0.0297861119977558
126450.0000000000000000 0.3759699971391925 0.0297983525798336
126600.0000000000000000 0.3760955738916178 0.0298090018429182
126750.0000000000000000 0.3762158949713780 0.0298193726008791
126900.0000000000000000 0.3763272651110453 0.0298291563120348
127050.0000000000000000 0.3764256311127072 0.0298382569935139
127200.0000000000000000 0.3765124131879503 0.0298467548425036
127350.0000000000000000 0.3765988839792030 0.0298553100418649
127500.0000000000000000 0.3766769131390417 0.0298632445512036
127650.0000000000000000 0.3762552373347415 0.0298228093503140
127800.0000000000000000 0.3759487246754258 0.0297984321823223
127950.0000000000000000 0.3761350167128278 0.0298177096884608
128100.0000000000000000 0.3731760522383897 0.0295301570343641
128250.0000000000000000 0.3738542466955569 0.0296178598821029
128400.0000000000000000 0.3742431203043722 0.0296545555207294
128550.0000000000000000 0.3744677447812255 0.0296734625872308
128700.0000000000000000 0.3746346156403163 0.0296869994209712
128850.0000000000000000 0.3747845949806585 0.0296991449393538
129000.0000000000000000 0.3749197256367995 0.0297104072888670
129150.0000000000000000 0.3750511747566266 0.0297210170397553
129300.0000000000000000 0.3751846466843169 0.0297321612910547
129450.0000000000000000 0.3753082728326597 0.0297426367511194
129600.0000000000000000 0.3754287845599803 0.0297529615519707
129750.0000000000000000 0.3755427172265829 0.0297629426747920
129900.0000000000000000 0.3756569145961205 0.0297728687200936
130050.0000000000000000 0.3757604164298346 0.0297824578894425
130200.0000000000000000 0.3758489430581252 0.0297907984547850
130350.0000000000000000 0.3759330924343193 0.0297988566108442
130500.0000000000000000 0.3760120796660791 0.0298064392970841
130650.0000000000000000 0.3760856920549175 0.0298136426994872
130800.0000000000000000 0.3761540270283834 0.0298204046236384
130950.0000000000000000 0.3762199102345290 0.0298269625805976
131100.0000000000000000 0.3762822334955262 0.0298332316770882
131250.0000000000000000 0.3763402650212569 0.0298391321140101
131400.0000000000000000 0.3763277215380828 0.0298383406252066
131550.0000000000000000 0.3763168472501296 0.0298380868590297
131700.0000000000000000 0.3762167133348161 0.0298281832612275
131850.0000000000000000 0.3762156145821960 0.0298292743264803
132000.0000000000000000 0.3761382374389396 0.0298233958345190
132150.0000000000000000 0.3761077720771990 0.0298185578262654
132300.0000000000000000 0.3761088790291007 0.0298228058103294
132450.0000000000000000 0.3752547237907162 0.0297357192428431
132600.0000000000000000 0.3754244628032678 0.0297563156829117
132750.0000000000000000 0.3755292904010436 0.0297678357523913
132900.0000000000000000 0.3755970021741231 0.0297753342788730
133050.0000000000000000 0.3756476725917300 0.0297806594767165
133200.0000000000000000 0.3756885234297062 0.0297848242769968
133350.0000000000000000 0.3757232528069928 0.0297883194236774
133500.0000000000000000 0.3757540723632811 0.0297914020970305
133650.0000000000000000 0.3757821499870686 0.0297942093590346
133800.0000000000000000 0.3758082334381903 0.0297968264769188
133950.0000000000000000 0.3758327945396927 0.0297993051675133
134100.0000000000000000 0.3758561759781837 0.0298016783606272
134250.0000000000000000 0.3758785645810180 0.0298039641590560
134400.0000000000000000 0.3759000734097701 0.0298061754076553
134550.0000000000000000 0.3759207516623665 0.0298083167846582
134700.0000000000000000 0.3759406679918815 0.0298103996102783
134850.0000000000000000 0.3759600156043594 0.0298124344815162
135000.0000000000000000 0.3759788735084804 0.0298144302679638
135150.0000000000000000 0.3759972678114293 0.0298163888723145
135300.0000000000000000 0.3760152887045985 0.0298183166169764
135450.0000000000000000 0.3760329244864495 0.0298202131497207
135600.0000000000000000 0.3760501991069585 0.0298220807109563
135750.0000000000000000 0.3760547624839727 0.0298226020697628
135900.0000000000000000 0.3760532737835164 0.0298226855665846
136050.0000000000000000 0.3760185942228196 0.0298189208432235
136200.0000000000000000 0.3760076405229221 0.0298183566494104
136350.0000000000000000 0.3760069565978325 0.0298189142222969
136500.0000000000000000 0.3759920972037930 0.0298171785652322
136650.0000000000000000 0.3759849503457223 0.0298175928660831
136800.0000000000000000 0.3759837526135612 0.0298179832576155
136950.0000000000000000 0.3759548549961075 0.0298154588848735
137100.0000000000000000 0.3759531409337539 0.0298156880786055
137250.0000000000000000 0.3759305039558172 0.0298136736335176
137400.0000000000000000 0.3759090890202201 0.0298118150467450
137550.0000000000000000 0.3759224972684045 0.0298137688094772
137700.0000000000000000 0.3758572883155906 0.0298070616936652
137850.0000000000000000 0.3758830424257066 0.0298104250420866
138000.0000000000000000 0.3758486294277020 0.0298062248314821
138150.0000000000000000 0.3758677025277362 0.0298094749937550
138300.0000000000000000 0.3758649647111066 0.0298080842886306
138450.0000000000000000 0.3758615463051436 0.0298092225102840
138600.0000000000000000 0.3758583057785708 0.0298093156718388
138750.0000000000000000 0.3758518083143192 0.0298088805279426
138900.0000000000000000 0.3758454717594769 0.0298084110328348
139050.0000000000000000 0.3758346029384189 0.0298077424153135
139200.0000000000000000 0.3758193278751913 0.0298062786609588
139350.0000000000000000 0.3758117410654687 0.0298050094821562
139500.0000000000000000 0.3758155398776127 0.0298062966484416
139650.0000000000000000 0.3758048257549222 0.0298057525782029
139800.0000000000000000 0.3758065843082416 0.0298059772036628
139950.0000000000000000 0.3758005185968319 0.0298055701157846
140100.0000000000000000 0.3757919527453655 0.0298045734422207
140250.0000000000000000 0.3757870346328189 0.0298045165875515
140400.0000000000000000 0.3757844989740129 0.0298044822535991
140550.0000000000000000 0.3757810881344754 0.0298043165697961
140700.0000000000000000 0.3757764006116029 0.0298036918117108
140850.0000000000000000 0.3757698957871444 0.0298033720196615
141000.0000000000000000 0.3757674951300114 0.0298034863420744
141150.0000000000000000 0.3757618317068309 0.0298029708417102
141300.0000000000000000 0.3757520743312859 0.0298018112183514
141450.0000000000000000 0.3757544789358369 0.0298024388171071
141600.0000000000000000 0.3757541559277509 0.0298026308433575
141750.0000000000000000 0.3757509556120446 0.0298022728022962
141900.0000000000000000 0.3757482005333363 0.0298021840937477
142050.0000000000000000 0.3757435906199422 0.0298016119590789
142200.0000000000000000 0.3757434710121970 0.0298017414719478
142350.0000000000000000 0.3757409043615825 0.0298017192199273
142500.0000000000000000 0.3757387878889614 0.0298012606252861
142650.0000000000000000 0.3757367862371167 0.0298014794633181
142800.0000000000000000 0.3757345377731515 0.0298012641219018
142950.0000000000000000 0.3757327077476018 0.0298011758666804
143100.0000000000000000 0.3757301515141384 0.0298009239516961
143250.0000000000000000 0.3757281086969659 0.0298008291921745
143400.0000000000000000 0.3757260279079752 0.0298006241436746
143550.0000000000000000 0.3757257276253696 0.0298007486264263
143700.0000000000000000 0.3757234196060241 0.0298004691421764
143850.0000000000000000 0.3757233016801764 0.0298005556580094
144000.0000000000000000 0.3757215819350448 0.0298004514507545
144150.0000000000000000 0.3757204782976338 0.0298003656376241
144300.0000000000000000 0.3757194018984243 0.0298002851754393
144450.0000000000000000 0.3757182205292348 0.0298002862695595
144600.0000000000000000 0.3757171020257170 0.0298001453695692
144750.0000000000000000 0.3757150175125039 0.0297998002488072
144900.0000000000000000 0.3757150937614595 0.0297998457125815
145050.0000000000000000 0.3757144538434803 0.0298000086376111
145200.0000000000000000 0.3757140455413112 0.0297999757336378
145350.0000000000000000 0.3757128406468810 0.0297998043409352
145500.0000000000000000 0.3757119886788995 0.0297998445645486
145650.0000000000000000 0.3757114739611224 0.0297997796050100
145800.0000000000000000 0.3757105872368829 0.0297997489172958
145950.0000000000000000 0.3757097379102241 0.0297997882231890
146100.0000000000000000 0.3757080883919755 0.0297995267298522
146250.0000000000000000 0.3757077731994759 0.0297996239358637
146400.0000000000000000 0.3757067866556061 0.0297995774033422
146550.0000000000000000 0.3757053738760646 0.0297993859686521
146700.0000000000000000 0.3757043550015663 0.0297994367895941
146850.0000000000000000 0.3757038004618813 0.0297994212883766
147000.0000000000000000 0.3757023408366179 0.0297992472697263
147150.0000000000000000 0.3757020597444859 0.0297993089899001
147300.0000000000000000 0.3757010960355979 0.0297990819204724
147450.0000000000000000 0.3756997559106331 0.0297991092858455
147600.0000000000000000 0.3756990767452820 0.0297989709179572
147750.0000000000000000 0.3756979570358533 0.0297990218352912
147900.0000000000000000 0.3756969162247385 0.0297988463433539
148050.0000000000000000 0.3756962972260974 0.0297989027743422
148200.0000000000000000 0.3756951746088521 0.0297988306076453
148350.0000000000000000 0.3756943545292875 0.0297988451065098
148500.0000000000000000 0.3756934998413708 0.0297988279909610
148650.0000000000000000 0.3756923658417888 0.0297985228882803
148800.0000000000000000 0.3756916611309689 0.0297987413518309
148950.0000000000000000 0.3756905671645975 0.0297986547393924
149100.0000000000000000 0.3756888810804492 0.0297983794823075
149250.0000000000000000 0.3756881654579604 0.0297983845869919
149400.0000000000000000 0.3756876223587327 0.0297984675163597
149550.0000000000000000 0.3756863801026558 0.0297978196893196
149700.0000000000000000 0.3756841022224938 0.0297978377025258
149850.0000000000000000 0.3756850670208407 0.0297982991068500
150000.0000000000000000 0.3756839509416103 0.0297981271364175


==> figures/parametric_shape_inference/ellipse/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
0.0088004378 -4.0000000000 -4.0000000000
2.5263535035 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/ellipse/pinn/angle_history_150000.txt <==
0.0000000000000000 0.0000000000000000
100.0000000000000000 0.9596535058210350
200.0000000000000000 -1.5222468923188268
300.0000000000000000 -2.4731134309765452
400.0000000000000000 -1.0639340859793711
500.0000000000000000 -1.2200503194700234
600.0000000000000000 -2.5076843924827248
700.0000000000000000 -3.5550136690271437
800.0000000000000000 -4.3766890524027469
900.0000000000000000 -5.0734285845993323
1000.0000000000000000 -5.6260856864839619
1100.0000000000000000 -6.0166415271514975
1200.0000000000000000 -6.3118576706740201
1300.0000000000000000 -6.5646702148067391
1400.0000000000000000 -6.7820510224951729
1500.0000000000000000 -6.9806036670638489
1600.0000000000000000 -7.1678274312156764
1700.0000000000000000 -7.3527213365880666
1800.0000000000000000 -7.5264728789770432
1900.0000000000000000 -7.6838588759688138
2000.0000000000000000 -7.8679889070500266
2100.0000000000000000 -8.0333729811872967
2200.0000000000000000 -8.1954266052494695
2300.0000000000000000 -8.3874715164618348
2400.0000000000000000 -8.5869104381241836
2500.0000000000000000 -8.8018327653042849
2600.0000000000000000 -9.0690457231104311
2700.0000000000000000 -9.3207571031154455
2800.0000000000000000 -9.5956513509277439
2900.0000000000000000 -9.9214600049995614
3000.0000000000000000 -10.2774247328834409
3100.0000000000000000 -10.6742045746945617
3200.0000000000000000 -11.1039942355690346
3300.0000000000000000 -11.5559478476746555
3400.0000000000000000 -11.9752096762454592
3500.0000000000000000 -12.3984144196003321
3600.0000000000000000 -12.8174908021882992
3700.0000000000000000 -13.2138657041647818
3800.0000000000000000 -13.6229259771885243
3900.0000000000000000 -14.0629078475720686
4000.0000000000000000 -14.4926556528617549
4100.0000000000000000 -15.1251329701199069
4200.0000000000000000 -15.9970474034388666
4300.0000000000000000 -17.0219755125009478
4400.0000000000000000 -17.9635310224613427
4500.0000000000000000 -18.4505530311079262
4600.0000000000000000 -18.3010563530791508
4700.0000000000000000 -17.9502545065948098
4800.0000000000000000 -17.6400505020195624
4900.0000000000000000 -17.0617426862516410
5000.0000000000000000 -16.3141925534817425
5100.0000000000000000 -16.0445649683181522
5200.0000000000000000 -16.5469489792875777
5300.0000000000000000 -17.7304550107199042
5400.0000000000000000 -18.2356612519858174
5500.0000000000000000 -18.0216335203923990
5600.0000000000000000 -17.8737286315839370
5700.0000000000000000 -19.1949276378324640
5800.0000000000000000 -20.1438316920433991
5900.0000000000000000 -20.2193546426846140
6000.0000000000000000 -20.1964515337587471
6100.0000000000000000 -22.3058530815523177
6200.0000000000000000 -22.3906857828381298
6300.0000000000000000 -22.6007878227367769
6400.0000000000000000 -22.7376487466072739
6500.0000000000000000 -24.7723847184923009
6600.0000000000000000 -26.2064443224137591
6700.0000000000000000 -27.2417694067886345
6800.0000000000000000 -26.1819646522225824
6900.0000000000000000 -25.4333081094331170
7000.0000000000000000 -25.6831283793563792
7100.0000000000000000 -27.2948649148046734
7200.0000000000000000 -26.7080205066446226
7300.0000000000000000 -26.1002896049198867
7400.0000000000000000 -26.2787589956922254
7500.0000000000000000 -26.5106755918514949
7600.0000000000000000 -26.2068353489773038
7700.0000000000000000 -26.1272188080459529
7800.0000000000000000 -26.1788957491673280
7900.0000000000000000 -25.6205059471925978
8000.0000000000000000 -25.2876718910971761
8100.0000000000000000 -24.7399316175922266
8200.0000000000000000 -24.7007083953946704
8300.0000000000000000 -24.5514739869932761
8400.0000000000000000 -24.5248081027420639
8500.0000000000000000 -24.4940489217822410
8600.0000000000000000 -24.2636208621924396
8700.0000000000000000 -24.4790702167177194
8800.0000000000000000 -24.8486760934590549
8900.0000000000000000 -25.3067031303262056
9000.0000000000000000 -26.0308082431468080
9100.0000000000000000 -25.2899975774805128
9200.0000000000000000 -24.9332899302850386
9300.0000000000000000 -24.7977340266348811
9400.0000000000000000 -24.5218610471712672
9500.0000000000000000 -24.7032599645368443
9600.0000000000000000 -24.6145328990521719
9700.0000000000000000 -24.7384221443281653
9800.0000000000000000 -24.7048562892795580
9900.0000000000000000 -24.7197469998432595
10000.0000000000000000 -25.2105078376747294
10100.0000000000000000 -25.1173213848041392
10200.0000000000000000 -24.8941989729977067
10300.0000000000000000 -24.9393105413361020
10400.0000000000000000 -25.2180638104096317
10500.0000000000000000 -25.2677100612288790
10600.0000000000000000 -25.3861672730357313
10700.0000000000000000 -25.1213898754067486
10800.0000000000000000 -25.0598132290784612
10900.0000000000000000 -25.0528161156659372
11000.0000000000000000 -25.0200713764432869
11100.0000000000000000 -25.1719568143886256
11200.0000000000000000 -25.2164489506025689
11300.0000000000000000 -25.1672755432203203
11400.0000000000000000 -25.1697873451402891
11500.0000000000000000 -25.3747044954354450
11600.0000000000000000 -25.4836173533770953
11700.0000000000000000 -25.5495494687855746
11800.0000000000000000 -25.5571748734801325
11900.0000000000000000 -25.6089888418046741
12000.0000000000000000 -25.5894690612794342
12100.0000000000000000 -25.6555451706874607
12200.0000000000000000 -25.6608341851103283
12300.0000000000000000 -25.6505581495250006
12400.0000000000000000 -25.6473119963257865
12500.0000000000000000 -25.7849580500288269
12600.0000000000000000 -25.7683916838570788
12700.0000000000000000 -25.7889473446645354
12800.0000000000000000 -25.9236247007679452
12900.0000000000000000 -25.9722307250765709
13000.0000000000000000 -25.9725881104413254
13100.0000000000000000 -26.0826758359919459
13200.0000000000000000 -26.0908829058582761
13300.0000000000000000 -26.1783857274409790
13400.0000000000000000 -26.1852924464349321
13500.0000000000000000 -26.2282940207717274
13600.0000000000000000 -26.2242548323262419
13700.0000000000000000 -26.1729137509250407
13800.0000000000000000 -26.3136068802952643
13900.0000000000000000 -26.3601145848571043
14000.0000000000000000 -26.3721995064253818
14100.0000000000000000 -26.3977635182979888
14200.0000000000000000 -26.3962842330934606
14300.0000000000000000 -26.4964011944276621
14400.0000000000000000 -26.5185918933031815
14500.0000000000000000 -26.5181792756868049
14600.0000000000000000 -26.5128733201410647
14700.0000000000000000 -26.5937241375071842
14800.0000000000000000 -26.7153562703625163
14900.0000000000000000 -26.7283644119925050
15000.0000000000000000 -26.7677699377147249
15100.0000000000000000 -26.7730074967375664
15200.0000000000000000 -26.7784711249683731
15300.0000000000000000 -26.7826426118392895
15400.0000000000000000 -26.9675000813958086
15500.0000000000000000 -26.9510805451167386
15600.0000000000000000 -26.9051671102721563
15700.0000000000000000 -26.9100032992297038
15800.0000000000000000 -26.9149647572157704
15900.0000000000000000 -26.8793386966774648
16000.0000000000000000 -26.8809791911184597
16100.0000000000000000 -26.8825487651108013
16200.0000000000000000 -26.9801397948085615
16300.0000000000000000 -27.0543300197709122
16400.0000000000000000 -27.0587244249030334
16500.0000000000000000 -27.0574324667318891
16600.0000000000000000 -27.0597583157174313
16700.0000000000000000 -27.0348315232674743
16800.0000000000000000 -27.0347271393742687
16900.0000000000000000 -26.9697558913798154
17000.0000000000000000 -26.9131840802776487
17100.0000000000000000 -26.9115559093418639
17200.0000000000000000 -26.9735248645703365
17300.0000000000000000 -26.9665104731734004
17400.0000000000000000 -26.9807542802676785
17500.0000000000000000 -26.9855123350042660
17600.0000000000000000 -26.9875672544169518
17700.0000000000000000 -27.0000954204631611
17800.0000000000000000 -27.0090709051068885
17900.0000000000000000 -27.0045839150837459
18000.0000000000000000 -27.0043430149620285
18100.0000000000000000 -26.9871477692306563
18200.0000000000000000 -26.9688716203090380
18300.0000000000000000 -26.9620355533614031
18400.0000000000000000 -26.9598187709088393
18500.0000000000000000 -26.9603944586957205
18600.0000000000000000 -27.1064297644553172
18700.0000000000000000 -27.0242373065968735
18800.0000000000000000 -26.9847150651507484
18900.0000000000000000 -26.9653956256619729
19000.0000000000000000 -27.1032919886482340
19100.0000000000000000 -27.1103809017860513
19200.0000000000000000 -27.1337819007410310
19300.0000000000000000 -27.1374829663011674
19400.0000000000000000 -27.1405475439612722
19500.0000000000000000 -27.1426940041775246
19600.0000000000000000 -27.1470685088758259
19700.0000000000000000 -27.1464546613512994
19800.0000000000000000 -27.2792283524994623
19900.0000000000000000 -27.2756402278717509
20000.0000000000000000 -27.2756386320382518
20100.0000000000000000 -27.2781938603779857
20200.0000000000000000 -27.2726045898816629
20300.0000000000000000 -27.2953340975529599
20400.0000000000000000 -27.2957478340694486
20500.0000000000000000 -27.3121940869610498
20600.0000000000000000 -27.3215702467212331
20700.0000000000000000 -27.3283557965210377
20800.0000000000000000 -27.3342323711990680
20900.0000000000000000 -27.3333930480407190
21000.0000000000000000 -27.3427313052263550
21100.0000000000000000 -27.3496780658426069
21200.0000000000000000 -27.3570953199418447
21300.0000000000000000 -27.3663655632238481
21400.0000000000000000 -27.3757242733333683
21500.0000000000000000 -27.3827905752979888
21600.0000000000000000 -27.3868624203325695
21700.0000000000000000 -27.3960340029329465
21800.0000000000000000 -27.4084736677821219
21900.0000000000000000 -27.4148715537420031
22000.0000000000000000 -27.4235318995542841
22100.0000000000000000 -27.4292884853388053
22200.0000000000000000 -27.4297133783169258
22300.0000000000000000 -27.4392914301344781
22400.0000000000000000 -27.4421502866528009
22500.0000000000000000 -27.4452528680132133
22600.0000000000000000 -27.4496968491965774
22700.0000000000000000 -27.4465878505138896
22800.0000000000000000 -27.4535067938193258
22900.0000000000000000 -27.4545981910752523
23000.0000000000000000 -27.4560503293170299
23100.0000000000000000 -27.4580627890834883
23200.0000000000000000 -27.4606981185514769
23300.0000000000000000 -27.4634474724652335
23400.0000000000000000 -27.4669026248824153
23500.0000000000000000 -27.4717130243775571
23600.0000000000000000 -27.4710893909476219
23700.0000000000000000 -27.4742841199474448
23800.0000000000000000 -27.4762377948393883
23900.0000000000000000 -27.4790331602963285
24000.0000000000000000 -27.4828481892632546
24100.0000000000000000 -27.4839525699369673
24200.0000000000000000 -27.4852741637428437
24300.0000000000000000 -27.4893612610710569
24400.0000000000000000 -27.4925804107628444
24500.0000000000000000 -27.4928085295492686
24600.0000000000000000 -27.4947418777409816
24700.0000000000000000 -27.4950849967371056
24800.0000000000000000 -27.4962487210018018
24900.0000000000000000 -27.4972028583680554
25000.0000000000000000 -27.4988117805651697
25100.0000000000000000 -27.4983124992762349
25200.0000000000000000 -27.5019235977846819
25300.0000000000000000 -27.5013813597310808
25400.0000000000000000 -27.5084366368512399
25500.0000000000000000 -27.5058145814372708
25600.0000000000000000 -27.5057893478839475
25700.0000000000000000 -27.5068482768710076
25800.0000000000000000 -27.5083958562213766
25900.0000000000000000 -27.5112106482306622
26000.0000000000000000 -27.5142748030842199
26100.0000000000000000 -27.5038245534906736
26200.0000000000000000 -27.5342817808104527
26300.0000000000000000 -27.6762808286928674
26400.0000000000000000 -27.6717082246264496
26500.0000000000000000 -27.8430814836858573
26600.0000000000000000 -27.8427449339019653
26700.0000000000000000 -27.8314436010388029
26800.0000000000000000 -27.8456953737251318
26900.0000000000000000 -27.8427983789889844
27000.0000000000000000 -27.8466527865834657
27100.0000000000000000 -27.8503048452608333
27200.0000000000000000 -27.8533058643194842
27300.0000000000000000 -27.8472650757491991
27400.0000000000000000 -27.8501470650182945
27500.0000000000000000 -27.8614651739589085
27600.0000000000000000 -27.8584316663048774
27700.0000000000000000 -27.8605172272233332
27800.0000000000000000 -27.8688385803293563
27900.0000000000000000 -27.8707829276168866
28000.0000000000000000 -27.9001865273914689
28100.0000000000000000 -27.8693024278429036
28200.0000000000000000 -27.8977815384285819
28300.0000000000000000 -27.8752873825460341
28400.0000000000000000 -27.8743474672163991
28500.0000000000000000 -27.8299929458748423
28600.0000000000000000 -27.8767947328050631
28700.0000000000000000 -27.8809353071681656
28800.0000000000000000 -27.9104936666196437
28900.0000000000000000 -27.8906113102766575
29000.0000000000000000 -27.8665495911323369
29100.0000000000000000 -27.8807134643124961
29200.0000000000000000 -27.8937538859577110
29300.0000000000000000 -27.8445693591735406
29400.0000000000000000 -27.8710944616356784
29500.0000000000000000 -27.8951204943829296
29600.0000000000000000 -27.9054088737971213
29700.0000000000000000 -27.8973069516978605
29800.0000000000000000 -27.8422500116122009
29900.0000000000000000 -27.8712510643579385
30000.0000000000000000 -27.9036278760457535
30100.0000000000000000 -27.7513379103025066
30200.0000000000000000 -27.9010451176228393
30300.0000000000000000 -27.9261645957438382
30400.0000000000000000 -27.9310794906750637
30500.0000000000000000 -27.8417948120805505
30600.0000000000000000 -27.8246230474174112
30700.0000000000000000 -27.8317719028974579
30800.0000000000000000 -27.8349255368811086
30900.0000000000000000 -27.8629112499620639
31000.0000000000000000 -27.8981035949418192
31100.0000000000000000 -27.9120155135222703
31200.0000000000000000 -27.9269300520829304
31300.0000000000000000 -27.9283488411958096
31400.0000000000000000 -27.9283157886075415
31500.0000000000000000 -27.9286795154154674
31600.0000000000000000 -27.9294761464137160
31700.0000000000000000 -27.9306558769198858
31800.0000000000000000 -27.9336151841799598
31900.0000000000000000 -27.9350766806097823
32000.0000000000000000 -27.9368137046852887
32100.0000000000000000 -27.9402179360889811
32200.0000000000000000 -27.9435270661669684
32300.0000000000000000 -27.9508419274081596
32400.0000000000000000 -27.9624832491826645
32500.0000000000000000 -28.0008830354913663
32600.0000000000000000 -28.0055761613508061
32700.0000000000000000 -28.0293329928483423
32800.0000000000000000 -28.1123712868143834
32900.0000000000000000 -28.1143953459804194
33000.0000000000000000 -28.1227384217896770
33100.0000000000000000 -28.1206137416825328
33200.0000000000000000 -28.1262491435691722
33300.0000000000000000 -28.1303386703742859
33400.0000000000000000 -28.1344397895791900
33500.0000000000000000 -28.1334566943248134
33600.0000000000000000 -28.1358221779299278
33700.0000000000000000 -28.1375408888526124
33800.0000000000000000 -28.1422572997664169
33900.0000000000000000 -28.1417385415683441
34000.0000000000000000 -28.1427766962597623
34100.0000000000000000 -28.1510242175362464
34200.0000000000000000 -28.1498370029337153
34300.0000000000000000 -28.1541145566469204
34400.0000000000000000 -28.1535339875600847
34500.0000000000000000 -28.1565382266930300
34600.0000000000000000 -28.1569183331417392
34700.0000000000000000 -28.1548921992547356
34800.0000000000000000 -28.1539444503178409
34900.0000000000000000 -28.1543862032153953
35000.0000000000000000 -28.1622522292714912
35100.0000000000000000 -28.1600847421202864
35200.0000000000000000 -28.1604779307859232
35300.0000000000000000 -28.1640602894949481
35400.0000000000000000 -28.1723830242257769
35500.0000000000000000 -28.1698615814541355
35600.0000000000000000 -28.1712854712800400
35700.0000000000000000 -28.1754927497684982
35800.0000000000000000 -28.1775900467331795
35900.0000000000000000 -28.1803529180105414
36000.0000000000000000 -28.1814703773645299
36100.0000000000000000 -28.1803974328747486
36200.0000000000000000 -28.1893138387916409
36300.0000000000000000 -28.1910846626237550
36400.0000000000000000 -28.1938700298382194
36500.0000000000000000 -28.1923072664719463
36600.0000000000000000 -28.1968039568497417
36700.0000000000000000 -28.1979571570215555
36800.0000000000000000 -28.2015774613940593
36900.0000000000000000 -28.2071178678488117
37000.0000000000000000 -28.2043560989349267
37100.0000000000000000 -28.2079173029618602
37200.0000000000000000 -28.2082515645699168
37300.0000000000000000 -28.2089680444633046
37400.0000000000000000 -28.2117542295711026
37500.0000000000000000 -28.2317860196414223
37600.0000000000000000 -28.2336009424178158
37700.0000000000000000 -28.2402144561077364
37800.0000000000000000 -28.2481782412944504
37900.0000000000000000 -28.2514478464544290
38000.0000000000000000 -28.2553305625016016
38100.0000000000000000 -28.2602580025286336
38200.0000000000000000 -28.2649358655231460
38300.0000000000000000 -28.2607887072019999
38400.0000000000000000 -28.2637688240615290
38500.0000000000000000 -28.2595948817005329
38600.0000000000000000 -28.2646204974432464
38700.0000000000000000 -28.2606355355467755
38800.0000000000000000 -28.2609514791487975
38900.0000000000000000 -28.2594691850248907
39000.0000000000000000 -28.2592137664312197
39100.0000000000000000 -28.2604850360829900
39200.0000000000000000 -28.2592185928259170
39300.0000000000000000 -28.2619802571427350
39400.0000000000000000 -28.2642425984043264
39500.0000000000000000 -28.2645581221536517
39600.0000000000000000 -28.2658397581263294
39700.0000000000000000 -28.2717844710776234
39800.0000000000000000 -28.2704007328014022
39900.0000000000000000 -28.2759266912308895
40000.0000000000000000 -28.2788299241733299
40100.0000000000000000 -28.2772597679176982
40200.0000000000000000 -28.2846968996888748
40300.0000000000000000 -28.2857263954858063
40400.0000000000000000 -28.2933968427221743
40500.0000000000000000 -28.2952004735277747
40600.0000000000000000 -28.3005058115792458
40700.0000000000000000 -28.3022569372514923
40800.0000000000000000 -28.3043582365513835
40900.0000000000000000 -28.3137794514950407
41000.0000000000000000 -28.3186999007318292
41100.0000000000000000 -28.3191300876567738
41200.0000000000000000 -28.3206587106137775
41300.0000000000000000 -28.3268132157861814
41400.0000000000000000 -28.3320452030959764
41500.0000000000000000 -28.3318680461142414
41600.0000000000000000 -28.3322632620552639
41700.0000000000000000 -28.3331219798064993
41800.0000000000000000 -28.3367062092992796
41900.0000000000000000 -28.3404688275766148
42000.0000000000000000 -28.3439847025139855
42100.0000000000000000 -28.3451182609377632
42200.0000000000000000 -28.3505681393742748
42300.0000000000000000 -28.3509089619554828
42400.0000000000000000 -28.3538804628177381
42500.0000000000000000 -28.3566831455372039
42600.0000000000000000 -28.3598998119821850
42700.0000000000000000 -28.3594674042129355
42800.0000000000000000 -28.3650892287085199
42900.0000000000000000 -28.3651646788445397
43000.0000000000000000 -28.3674033386436513
43100.0000000000000000 -28.3693363592670416
43200.0000000000000000 -28.3730396735890089
43300.0000000000000000 -28.3776544958821582
43400.0000000000000000 -28.3772360705754707
43500.0000000000000000 -28.3779983292070987
43600.0000000000000000 -28.3765181994962639
43700.0000000000000000 -28.3770699711719203
43800.0000000000000000 -28.3780112240618188
43900.0000000000000000 -28.3785030656350941
44000.0000000000000000 -28.3789048104154524
44100.0000000000000000 -28.3771199161704928
44200.0000000000000000 -28.3773366578677937
44300.0000000000000000 -28.3794501170231115
44400.0000000000000000 -28.3821406402842378
44500.0000000000000000 -28.3843518191841362
44600.0000000000000000 -28.3842747810124578
44700.0000000000000000 -28.3877778855150495
44800.0000000000000000 -28.3898231998393236
44900.0000000000000000 -28.3934188296680006
45000.0000000000000000 -28.3954700040167509
45100.0000000000000000 -28.3977120983238152
45200.0000000000000000 -28.4117324473862638
45300.0000000000000000 -28.4176231085303392
45400.0000000000000000 -28.4195678188219105
45500.0000000000000000 -28.4239745207851904
45600.0000000000000000 -28.4259800409241414
45700.0000000000000000 -28.4251665780803542
45800.0000000000000000 -28.4256269683797420
45900.0000000000000000 -28.4251795454209528
46000.0000000000000000 -28.4269362270165686
46100.0000000000000000 -28.4280239982793645
46200.0000000000000000 -28.4282338132196415
46300.0000000000000000 -28.4309197535091691
46400.0000000000000000 -28.4291446072791985
46500.0000000000000000 -28.4326774330641960
46600.0000000000000000 -28.4365211297892593
46700.0000000000000000 -28.4370988099093189
46800.0000000000000000 -28.4402605307093168
46900.0000000000000000 -28.4435640835730439
47000.0000000000000000 -28.4456119847259536
47100.0000000000000000 -28.4485608148865694
47200.0000000000000000 -28.4493209895394195
47300.0000000000000000 -28.4479568504226030
47400.0000000000000000 -28.4484436162827947
47500.0000000000000000 -28.4481104653070922
47600.0000000000000000 -28.4449267419245722
47700.0000000000000000 -28.4498137748940927
47800.0000000000000000 -28.4486055333770089
47900.0000000000000000 -28.4509831629706404
48000.0000000000000000 -28.4493109734379814
48100.0000000000000000 -28.4527084116276399
48200.0000000000000000 -28.4554235399891198
48300.0000000000000000 -28.4565965329558210
48400.0000000000000000 -28.4580070660490314
48500.0000000000000000 -28.4602578624622282
48600.0000000000000000 -28.4613086049177326
48700.0000000000000000 -28.4650939286879776
48800.0000000000000000 -28.4746580214861638
48900.0000000000000000 -28.4771019167541724
49000.0000000000000000 -28.4779559498384174
49100.0000000000000000 -28.4825098850465857
49200.0000000000000000 -28.4834960118013711
49300.0000000000000000 -28.4808023776170351
49400.0000000000000000 -28.4829964912455829
49500.0000000000000000 -28.4837556202680453
49600.0000000000000000 -28.4813399257771351
49700.0000000000000000 -28.4819820230414393
49800.0000000000000000 -28.4826002763479700
49900.0000000000000000 -28.4841871691107720
50000.0000000000000000 -28.4836074074210188
50100.0000000000000000 -28.4842236309349346
50200.0000000000000000 -28.4859862827035570
50300.0000000000000000 -28.4887963995261977
50400.0000000000000000 -28.4939232018824171
50500.0000000000000000 -28.4962723056840801
50600.0000000000000000 -28.4980893529883161
50700.0000000000000000 -28.4977922411923323
50800.0000000000000000 -28.4980166316388015
50900.0000000000000000 -28.4994013356042082
51000.0000000000000000 -28.5005115984118653
51100.0000000000000000 -28.5015829732329458
51200.0000000000000000 -28.5032806936981835
51300.0000000000000000 -28.5047761212322968
51400.0000000000000000 -28.5062639866606631
51500.0000000000000000 -28.5079316721861531
51600.0000000000000000 -28.5093188013134728
51700.0000000000000000 -28.5105761582825394
51800.0000000000000000 -28.5125424108094414
51900.0000000000000000 -28.5143043141164192
52000.0000000000000000 -28.5156503190511827
52100.0000000000000000 -28.5172899753653262
52200.0000000000000000 -28.5190100291010111
52300.0000000000000000 -28.5207628692907811
52400.0000000000000000 -28.5226887583832038
52500.0000000000000000 -28.5245554219236688
52600.0000000000000000 -28.5266338928723897
52700.0000000000000000 -28.5270988968720864
52800.0000000000000000 -28.5270724681069439
52900.0000000000000000 -28.5284563224254910
53000.0000000000000000 -28.5325220651951277
53100.0000000000000000 -28.5352417292245804
53200.0000000000000000 -28.5380013538070116
53300.0000000000000000 -28.5400123464161553
53400.0000000000000000 -28.5427024540326606
53500.0000000000000000 -28.5468654557014077
53600.0000000000000000 -28.5642915433596158
53700.0000000000000000 -28.5561532001445109
53800.0000000000000000 -28.5565926917522788
53900.0000000000000000 -28.5576294244333901
54000.0000000000000000 -28.5566102013788488
54100.0000000000000000 -28.5565124376522270
54200.0000000000000000 -28.5573163874869351
54300.0000000000000000 -28.5582871543281236
54400.0000000000000000 -28.5594515670861391
54500.0000000000000000 -28.5607322547118052
54600.0000000000000000 -28.5620955056332342
54700.0000000000000000 -28.5635261447043831
54800.0000000000000000 -28.5649793852777201
54900.0000000000000000 -28.5672689567822147
55000.0000000000000000 -28.5689784899925066
55100.0000000000000000 -28.5714879024197543
55200.0000000000000000 -28.5782222084822877
55300.0000000000000000 -28.5788583847430786
55400.0000000000000000 -28.5784376234199584
55500.0000000000000000 -28.5779808824830326
55600.0000000000000000 -28.5786823649429955
55700.0000000000000000 -28.5784427052557000
55800.0000000000000000 -28.5789365274969320
55900.0000000000000000 -28.5798415816310900
56000.0000000000000000 -28.5807502973136529
56100.0000000000000000 -28.5815608752866801
56200.0000000000000000 -28.5826283807516859
56300.0000000000000000 -28.5835002366215392
56400.0000000000000000 -28.5844655990887979
56500.0000000000000000 -28.5848456913734985
56600.0000000000000000 -28.5849480980164472
56700.0000000000000000 -28.5845152717833066
56800.0000000000000000 -28.5843454201090950
56900.0000000000000000 -28.5835646579340690
57000.0000000000000000 -28.5834925876472603
57100.0000000000000000 -28.5833848737877538
57200.0000000000000000 -28.5829428132363255
57300.0000000000000000 -28.5824674873195121
57400.0000000000000000 -28.5825964012954792
57500.0000000000000000 -28.5824351643086345
57600.0000000000000000 -28.5823310061807376
57700.0000000000000000 -28.5829920452669022
57800.0000000000000000 -28.5835709731531828
57900.0000000000000000 -28.5843851115439342
58000.0000000000000000 -28.5851454173502724
58100.0000000000000000 -28.5861333190495159
58200.0000000000000000 -28.5870829635652797
58300.0000000000000000 -28.5880834355993443
58400.0000000000000000 -28.5891017619157708
58500.0000000000000000 -28.5901928494987203
58600.0000000000000000 -28.5913259263733686
58700.0000000000000000 -28.5925671492403417
58800.0000000000000000 -28.5939559384721420
58900.0000000000000000 -28.5955897637411525
59000.0000000000000000 -28.5963775918423551
59100.0000000000000000 -28.5975827257743056
59200.0000000000000000 -28.5978369500807261
59300.0000000000000000 -28.5984110618157636
59400.0000000000000000 -28.5996129250014555
59500.0000000000000000 -28.6008290643905347
59600.0000000000000000 -28.6016540985341230
59700.0000000000000000 -28.6013846242801897
59800.0000000000000000 -28.6019834044308467
59900.0000000000000000 -28.6027404819390938
60000.0000000000000000 -28.6037429156988559
60100.0000000000000000 -28.6170564981931754
60200.0000000000000000 -28.6307794255228245
60300.0000000000000000 -28.6333824822922551
60400.0000000000000000 -28.6359600799667788
60500.0000000000000000 -28.6378987619796348
60600.0000000000000000 -28.6395727510391112
60700.0000000000000000 -28.6410292551518921
60800.0000000000000000 -28.6425559079679317
60900.0000000000000000 -28.6435726117648137
61000.0000000000000000 -28.6357254053760428
61100.0000000000000000 -28.6372315327710680
61200.0000000000000000 -28.6372831333336322
61300.0000000000000000 -28.6383771730234038
61400.0000000000000000 -28.6396522242232017
61500.0000000000000000 -28.6408493400340660
61600.0000000000000000 -28.6420025396036486
61700.0000000000000000 -28.6431591732949435
61800.0000000000000000 -28.6444590168568034
61900.0000000000000000 -28.6456407493457803
62000.0000000000000000 -28.6467441740133673
62100.0000000000000000 -28.6479548845848626
62200.0000000000000000 -28.6491184922296256
62300.0000000000000000 -28.6535583377815328
62400.0000000000000000 -28.6553423171812653
62500.0000000000000000 -28.6566775548394368
62600.0000000000000000 -28.6579047652872312
62700.0000000000000000 -28.6614671270630694
62800.0000000000000000 -28.6632665682525811
62900.0000000000000000 -28.6647690106785227
63000.0000000000000000 -28.6661354380623656
63100.0000000000000000 -28.6672219074181491
63200.0000000000000000 -28.6685815447947867
63300.0000000000000000 -28.6697632178580157
63400.0000000000000000 -28.6723022445830189
63500.0000000000000000 -28.6738362143286700
63600.0000000000000000 -28.6752823320731380
63700.0000000000000000 -28.6762714684098228
63800.0000000000000000 -28.6766968041634058
63900.0000000000000000 -28.6765830589586947
64000.0000000000000000 -28.6767331240827446
64100.0000000000000000 -28.6767608566771557
64200.0000000000000000 -28.6767247716999982
64300.0000000000000000 -28.6763932008648936
64400.0000000000000000 -28.6769079571295009
64500.0000000000000000 -28.6775943148462282
64600.0000000000000000 -28.6783451916500631
64700.0000000000000000 -28.6806891966881814
64800.0000000000000000 -28.6815936670896470
64900.0000000000000000 -28.6824677410611208
65000.0000000000000000 -28.6833016593988575
65100.0000000000000000 -28.6842965283363895
65200.0000000000000000 -28.6852386293402581
65300.0000000000000000 -28.6860994738007626
65400.0000000000000000 -28.6856473349604926
65500.0000000000000000 -28.6869480032666324
65600.0000000000000000 -28.6868170610102737
65700.0000000000000000 -28.6864858366082736
65800.0000000000000000 -28.6874979944726114
65900.0000000000000000 -28.6870546360109024
66000.0000000000000000 -28.6878599007127306
66100.0000000000000000 -28.6880005710840038
66200.0000000000000000 -28.6879137641898154
66300.0000000000000000 -28.6881373322031621
66400.0000000000000000 -28.6888768858280123
66500.0000000000000000 -28.6888521458442405
66600.0000000000000000 -28.6887864861302830
66700.0000000000000000 -28.6893243591520992
66800.0000000000000000 -28.6892081832491925
66900.0000000000000000 -28.6895347371231431
67000.0000000000000000 -28.6896252780297267
67100.0000000000000000 -28.6898557756163264
67200.0000000000000000 -28.6902066562922471
67300.0000000000000000 -28.6905210719519737
67400.0000000000000000 -28.6906721432955507
67500.0000000000000000 -28.6909045765665738
67600.0000000000000000 -28.6914310332547906
67700.0000000000000000 -28.6913849007080657
67800.0000000000000000 -28.6916683546611537
67900.0000000000000000 -28.6911909193096584
68000.0000000000000000 -28.6913855037526453
68100.0000000000000000 -28.6917369188888394
68200.0000000000000000 -28.6921106000832928
68300.0000000000000000 -28.6925397026886984
68400.0000000000000000 -28.6930511132544197
68500.0000000000000000 -28.6934382192366684
68600.0000000000000000 -28.6939187373283247
68700.0000000000000000 -28.6943071357851061
68800.0000000000000000 -28.6947648335575103
68900.0000000000000000 -28.6952221754003922
69000.0000000000000000 -28.6956973290747150
69100.0000000000000000 -28.6962137086990019
69200.0000000000000000 -28.6966942839517323
69300.0000000000000000 -28.6971428110096696
69400.0000000000000000 -28.6977676135786339
69500.0000000000000000 -28.6981689748934237
69600.0000000000000000 -28.6986114595652282
69700.0000000000000000 -28.6990992985939712
69800.0000000000000000 -28.6995580383801894
69900.0000000000000000 -28.7000171407706510
70000.0000000000000000 -28.7004488576111143
70100.0000000000000000 -28.7009320676703084
70200.0000000000000000 -28.7014197243716467
70300.0000000000000000 -28.7014509152996666
70400.0000000000000000 -28.7018383912177946
70500.0000000000000000 -28.7019594751522753
70600.0000000000000000 -28.7022906544122769
70700.0000000000000000 -28.7027491830019486
70800.0000000000000000 -28.7031864640916154
70900.0000000000000000 -28.7036656331050395
71000.0000000000000000 -28.7040733049713488
71100.0000000000000000 -28.7045402355919670
71200.0000000000000000 -28.7049502228229905
71300.0000000000000000 -28.7053426720499374
71400.0000000000000000 -28.7058075856871113
71500.0000000000000000 -28.7060914570881920
71600.0000000000000000 -28.7065747971245386
71700.0000000000000000 -28.7069800879340917
71800.0000000000000000 -28.7075721288946966
71900.0000000000000000 -28.7079742991966178
72000.0000000000000000 -28.7083851121619951
72100.0000000000000000 -28.7088344943348126
72200.0000000000000000 -28.7092377217877299
72300.0000000000000000 -28.7097260317613596
72400.0000000000000000 -28.7100972943919217
72500.0000000000000000 -28.7107048432202774
72600.0000000000000000 -28.7110260871943517
72700.0000000000000000 -28.7114657027048068
72800.0000000000000000 -28.7119783690866583
72900.0000000000000000 -28.7124407593187101
73000.0000000000000000 -28.7143467665232137
73100.0000000000000000 -28.7152346113791239
73200.0000000000000000 -28.7159223277815876
73300.0000000000000000 -28.7165144644182213
73400.0000000000000000 -28.7170750429902739
73500.0000000000000000 -28.7176121810717184
73600.0000000000000000 -28.7181424606320022
73700.0000000000000000 -28.7184020405589280
73800.0000000000000000 -28.7186376725706971
73900.0000000000000000 -28.7187676775153307
74000.0000000000000000 -28.7189988584699876
74100.0000000000000000 -28.7193569347764281
74200.0000000000000000 -28.7197019612240574
74300.0000000000000000 -28.7201108168004247
74400.0000000000000000 -28.7204989169580429
74500.0000000000000000 -28.7209632675837874
74600.0000000000000000 -28.7212551585364189
74700.0000000000000000 -28.7217315602454271
74800.0000000000000000 -28.7222234821144049
74900.0000000000000000 -28.7230026966377210
75000.0000000000000000 -28.7234910341285179
75100.0000000000000000 -28.7239182041156020
75200.0000000000000000 -28.7244073546640202
75300.0000000000000000 -28.7268602486245967
75400.0000000000000000 -28.7445153198240462
75500.0000000000000000 -28.7510263238403851
75600.0000000000000000 -28.7535338660842683
75700.0000000000000000 -28.7547725948145327
75800.0000000000000000 -28.7560705355872415
75900.0000000000000000 -28.7562583035175230
76000.0000000000000000 -28.7571189844997370
76100.0000000000000000 -28.7577977399622675
76200.0000000000000000 -28.7584031513746972
76300.0000000000000000 -28.7593408986256343
76400.0000000000000000 -28.7598050591017831
76500.0000000000000000 -28.7603763006014361
76600.0000000000000000 -28.7609104091244916
76700.0000000000000000 -28.7613918058653972
76800.0000000000000000 -28.7617503305266240
76900.0000000000000000 -28.7623099793551056
77000.0000000000000000 -28.7604926120712854
77100.0000000000000000 -28.7609282424678447
77200.0000000000000000 -28.7613521352124017
77300.0000000000000000 -28.7617891407294941
77400.0000000000000000 -28.7621410294998761
77500.0000000000000000 -28.7625807740398471
77600.0000000000000000 -28.7629148051480499
77700.0000000000000000 -28.7632158172528385
77800.0000000000000000 -28.7636325289426580
77900.0000000000000000 -28.7640452038061767
78000.0000000000000000 -28.7642724724774865
78100.0000000000000000 -28.7645226581831892
78200.0000000000000000 -28.7648265823529989
78300.0000000000000000 -28.7651549580910952
78400.0000000000000000 -28.7653443668452162
78500.0000000000000000 -28.7656453399454080
78600.0000000000000000 -28.7658842526953045
78700.0000000000000000 -28.7661544640005609
78800.0000000000000000 -28.7663289882156299
78900.0000000000000000 -28.7666637134463805
79000.0000000000000000 -28.7444636513056224
79100.0000000000000000 -28.7419798344530051
79200.0000000000000000 -28.7411168217865125
79300.0000000000000000 -28.7407037802498806
79400.0000000000000000 -28.7405335311163554
79500.0000000000000000 -28.7403848167241129
79600.0000000000000000 -28.7405273862665389
79700.0000000000000000 -28.7405651192035094
79800.0000000000000000 -28.7409702576026831
79900.0000000000000000 -28.7413148336235942
80000.0000000000000000 -28.7415439624408044
80100.0000000000000000 -28.7417201253040204
80200.0000000000000000 -28.7419571224557977
80300.0000000000000000 -28.7422279862269932
80400.0000000000000000 -28.7431404529090315
80500.0000000000000000 -28.7435181214453124
80600.0000000000000000 -28.7438494552245771
80700.0000000000000000 -28.7441446613897114
80800.0000000000000000 -28.7444528013546332
80900.0000000000000000 -28.7447766058083580
81000.0000000000000000 -28.7448926678861767
81100.0000000000000000 -28.7452406528745392
81200.0000000000000000 -28.7455414348694909
81300.0000000000000000 -28.7457556375686529
81400.0000000000000000 -28.7460901384631491
81500.0000000000000000 -28.7463289605317165
81600.0000000000000000 -28.7466152722036234
81700.0000000000000000 -28.7468444589383338
81800.0000000000000000 -28.7470391827614051
81900.0000000000000000 -28.7476850284949386
82000.0000000000000000 -28.7478613094942936
82100.0000000000000000 -28.7483567595057963
82200.0000000000000000 -28.7487991048890734
82300.0000000000000000 -28.7491230537363229
82400.0000000000000000 -28.7492112296761384
82500.0000000000000000 -28.7496268854755392
82600.0000000000000000 -28.7498296121708847
82700.0000000000000000 -28.7500218377680881
82800.0000000000000000 -28.7502247288263497
82900.0000000000000000 -28.7504157631576724
83000.0000000000000000 -28.7505796912888947
83100.0000000000000000 -28.7507391198768616
83200.0000000000000000 -28.7509584204744755
83300.0000000000000000 -28.7510370545490410
83400.0000000000000000 -28.7512422139234580
83500.0000000000000000 -28.7513336909261739
83600.0000000000000000 -28.7515260963096999
83700.0000000000000000 -28.7516602982333644
83800.0000000000000000 -28.7518982894207475
83900.0000000000000000 -28.7520400243561909
84000.0000000000000000 -28.7521212487892406
84100.0000000000000000 -28.7523456985562369
84200.0000000000000000 -28.7523789569948782
84300.0000000000000000 -28.7524161175642092
84400.0000000000000000 -28.7526056585298271
84500.0000000000000000 -28.7526993213510487
84600.0000000000000000 -28.7527721623823105
84700.0000000000000000 -28.7528696767005911
84800.0000000000000000 -28.7529630662784506
84900.0000000000000000 -28.7530246692949270
85000.0000000000000000 -28.7531021105964939
85100.0000000000000000 -28.7531635983133960
85200.0000000000000000 -28.7531016438391731
85300.0000000000000000 -28.7532913368345255
85400.0000000000000000 -28.7532729930147966
85500.0000000000000000 -28.7533249438136131
85600.0000000000000000 -28.7533378765321253
85700.0000000000000000 -28.7534324750027537
85800.0000000000000000 -28.7533741441643329
85900.0000000000000000 -28.7534803217869239
86000.0000000000000000 -28.7534217514747574
86100.0000000000000000 -28.7534062231304404
86200.0000000000000000 -28.7533924276102582
86300.0000000000000000 -28.7532339621030957
86400.0000000000000000 -28.7535455392629729
86500.0000000000000000 -28.7533387541629040
86600.0000000000000000 -28.7533416273451969
86700.0000000000000000 -28.7533454723363775
86800.0000000000000000 -28.7526199625262713
86900.0000000000000000 -28.7530467577405133
87000.0000000000000000 -28.7532725290928397
87100.0000000000000000 -28.7530773141589329
87200.0000000000000000 -28.7530427861662083
87300.0000000000000000 -28.7530766789733825
87400.0000000000000000 -28.7531382755684248
87500.0000000000000000 -28.7524186263200185
87600.0000000000000000 -28.7531373258628555
87700.0000000000000000 -28.7531562497882049
87800.0000000000000000 -28.7528113495395310
87900.0000000000000000 -28.7528910571129757
88000.0000000000000000 -28.7526398870786544
88100.0000000000000000 -28.7529921440279352
88200.0000000000000000 -28.7527883328297804
88300.0000000000000000 -28.7528133886902388
88400.0000000000000000 -28.7534415662098368
88500.0000000000000000 -28.7521348894523605
88600.0000000000000000 -28.7526015207948333
88700.0000000000000000 -28.7525100393320088
88800.0000000000000000 -28.7535504277025993
88900.0000000000000000 -28.7526642759309752
89000.0000000000000000 -28.7520798265394539
89100.0000000000000000 -28.7540995398566395
89200.0000000000000000 -28.7525573996924670
89300.0000000000000000 -28.7511171618683008
89400.0000000000000000 -28.7541699376118558
89500.0000000000000000 -28.7527510328094777
89600.0000000000000000 -28.7521158144524485
89700.0000000000000000 -28.7519797196046234
89800.0000000000000000 -28.7522358442863606
89900.0000000000000000 -28.7519689026064640
90000.0000000000000000 -28.7521111511395659
90100.0000000000000000 -28.7519652462232962
90200.0000000000000000 -28.7519943300020238
90300.0000000000000000 -28.7512135728595943
90400.0000000000000000 -28.7518849645985561
90500.0000000000000000 -28.7515394295705917
90600.0000000000000000 -28.7515878631357182
90700.0000000000000000 -28.7513553659946517
90800.0000000000000000 -28.7509950637139191
90900.0000000000000000 -28.7518813533260094
91000.0000000000000000 -28.7519903407976756
91100.0000000000000000 -28.7518720942267407
91200.0000000000000000 -28.7506231695514387
91300.0000000000000000 -28.7522279673425700
91400.0000000000000000 -28.7515568291206662
91500.0000000000000000 -28.7512528269836274
91600.0000000000000000 -28.7526964134944016
91700.0000000000000000 -28.7515117170078547
91800.0000000000000000 -28.7512813588216147
91900.0000000000000000 -28.7513204466648631
92000.0000000000000000 -28.7512017828003330
92100.0000000000000000 -28.7512568095512577
92200.0000000000000000 -28.7509615232231077
92300.0000000000000000 -28.7512034102182668
92400.0000000000000000 -28.7502980094160741
92500.0000000000000000 -28.7504716525495816
92600.0000000000000000 -28.7509922969637408
92700.0000000000000000 -28.7523467387534488
92800.0000000000000000 -28.7505067267466998
92900.0000000000000000 -28.7511455530477775
93000.0000000000000000 -28.7511617230581500
93100.0000000000000000 -28.7522815134480467
93200.0000000000000000 -28.7508634647903563
93300.0000000000000000 -28.7520727037686292
93400.0000000000000000 -28.7510979253286898
93500.0000000000000000 -28.7513483451355079
93600.0000000000000000 -28.7505556808482616
93700.0000000000000000 -28.7502162155616148
93800.0000000000000000 -28.7501316888015985
93900.0000000000000000 -28.7502798250845899
94000.0000000000000000 -28.7505650763466392
94100.0000000000000000 -28.7510097559890561
94200.0000000000000000 -28.7508675124066464
94300.0000000000000000 -28.7505618400651208
94400.0000000000000000 -28.7502050510502656
94500.0000000000000000 -28.7506345475468983
94600.0000000000000000 -28.7502952609454923
94700.0000000000000000 -28.7506761435992111
94800.0000000000000000 -28.7498809727786977
94900.0000000000000000 -28.7502006721728307
95000.0000000000000000 -28.7503902442176660
95100.0000000000000000 -28.7501046218257557
95200.0000000000000000 -28.7504253264425564
95300.0000000000000000 -28.7497576091256271
95400.0000000000000000 -28.7498199122423941
95500.0000000000000000 -28.7500875151661788
95600.0000000000000000 -28.7501348565601447
95700.0000000000000000 -28.7498606307776043
95800.0000000000000000 -28.7507576660197763
95900.0000000000000000 -28.7500283122104321
96000.0000000000000000 -28.7498391194972136
96100.0000000000000000 -28.7495120259402519
96200.0000000000000000 -28.7498675455402939
96300.0000000000000000 -28.7496675741377210
96400.0000000000000000 -28.7496390980012642
96500.0000000000000000 -28.7494950603933326
96600.0000000000000000 -28.7494890623266848
96700.0000000000000000 -28.7495742207628346
96800.0000000000000000 -28.7495654181244475
96900.0000000000000000 -28.7493623904910400
97000.0000000000000000 -28.7494693340078520
97100.0000000000000000 -28.7495490445839970
97200.0000000000000000 -28.7493465955984604
97300.0000000000000000 -28.7493531443252870
97400.0000000000000000 -28.7492254516806476
97500.0000000000000000 -28.7492118633417029
97600.0000000000000000 -28.7491700110319996
97700.0000000000000000 -28.7491318315617512
97800.0000000000000000 -28.7491384342646086
97900.0000000000000000 -28.7490607475147648
98000.0000000000000000 -28.7490842368628741
98100.0000000000000000 -28.7490482501736757
98200.0000000000000000 -28.7490258454694754
98300.0000000000000000 -28.7489488182716322
98400.0000000000000000 -28.7489028704460914
98500.0000000000000000 -28.7488223591997958
98600.0000000000000000 -28.7489293548548979
98700.0000000000000000 -28.7488614095118216
98800.0000000000000000 -28.7487811455537852
98900.0000000000000000 -28.7487593981538971
99000.0000000000000000 -28.7487543136687300
99100.0000000000000000 -28.7487248472970052
99200.0000000000000000 -28.7487156442425089
99300.0000000000000000 -28.7486878025411450
99400.0000000000000000 -28.7487178250760564
99500.0000000000000000 -28.7487512191133021
99600.0000000000000000 -28.7487858739391733
99700.0000000000000000 -28.7487477489287784
99800.0000000000000000 -28.7486244363738095
99900.0000000000000000 -28.7486160488763431
100000.0000000000000000 -28.7485493049797043
100100.0000000000000000 -28.7486650996669191
100200.0000000000000000 -28.7486373563622841
100300.0000000000000000 -28.7485722921366147
100400.0000000000000000 -28.7486827944200840
100500.0000000000000000 -28.7486250214017112
100600.0000000000000000 -28.7486251745241006
100700.0000000000000000 -28.7486359101269358
100800.0000000000000000 -28.7486843563627339
100900.0000000000000000 -28.7486023448018244
101000.0000000000000000 -28.7486632586062001
101100.0000000000000000 -28.7486185019843106
101200.0000000000000000 -28.7486454870985249
101300.0000000000000000 -28.7486011448458960
101400.0000000000000000 -28.7486257890324559
101500.0000000000000000 -28.7487400814636764
101600.0000000000000000 -28.7486330416494908
101700.0000000000000000 -28.7486576729069085
101800.0000000000000000 -28.7486584529981286
101900.0000000000000000 -28.7486756300957289
102000.0000000000000000 -28.7486911294689449
102100.0000000000000000 -28.7486983339173996
102200.0000000000000000 -28.7487974750628794
102300.0000000000000000 -28.7487288956026603
102400.0000000000000000 -28.7487083200327369
102500.0000000000000000 -28.7487191055625004
102600.0000000000000000 -28.7486932433586198
102700.0000000000000000 -28.7487927256320042
102800.0000000000000000 -28.7486841003318574
102900.0000000000000000 -28.7488093997417771
103000.0000000000000000 -28.7487467237898748
103100.0000000000000000 -28.7488401628818515
103200.0000000000000000 -28.7489208194165435
103300.0000000000000000 -28.7489331872291061
103400.0000000000000000 -28.7487356149477549
103500.0000000000000000 -28.7490646835447912
103600.0000000000000000 -28.7490057097747105
103700.0000000000000000 -28.7490669932064122
103800.0000000000000000 -28.7490923050495972
103900.0000000000000000 -28.7492670254209912
104000.0000000000000000 -28.7490413030839846
104100.0000000000000000 -28.7491823727836682
104200.0000000000000000 -28.7492447973486271
104300.0000000000000000 -28.7490607512037606
104400.0000000000000000 -28.7491309492018061
104500.0000000000000000 -28.7489611411191213
104600.0000000000000000 -28.7491295283299557
104700.0000000000000000 -28.7487207119335650
104800.0000000000000000 -28.7489290683844274
104900.0000000000000000 -28.7486966418751031
105000.0000000000000000 -28.7489572000063873
105100.0000000000000000 -28.7487842177711634
105200.0000000000000000 -28.7488949678340013
105300.0000000000000000 -28.7489442035234362
105400.0000000000000000 -28.7488339705458174
105500.0000000000000000 -28.7486234589118403
105600.0000000000000000 -28.7484508242112149
105700.0000000000000000 -28.7484446259560684
105800.0000000000000000 -28.7486709820941293
105900.0000000000000000 -28.7479952840386268
106000.0000000000000000 -28.7476244559965650
106100.0000000000000000 -28.7479801237423267
106200.0000000000000000 -28.7477854343593364
106300.0000000000000000 -28.7477567128076643
106400.0000000000000000 -28.7477397974197828
106500.0000000000000000 -28.7476200932962627
106600.0000000000000000 -28.7474656251292338
106700.0000000000000000 -28.7474292805516818
106800.0000000000000000 -28.7473237141811353
106900.0000000000000000 -28.7471250146259258
107000.0000000000000000 -28.7473616722776839
107100.0000000000000000 -28.7472246112215579
107200.0000000000000000 -28.7476367646520714
107300.0000000000000000 -28.7474126751090608
107400.0000000000000000 -28.7472598270567126
107500.0000000000000000 -28.7472646421578233
107600.0000000000000000 -28.7473950090800265
107700.0000000000000000 -28.7471681921218050
107800.0000000000000000 -28.7471084301400417
107900.0000000000000000 -28.7473208000455926
108000.0000000000000000 -28.7468898893651570
108100.0000000000000000 -28.7469852800596364
108200.0000000000000000 -28.7471050118643596
108300.0000000000000000 -28.7468528820404146
108400.0000000000000000 -28.7467939088055644
108500.0000000000000000 -28.7467434767427434
108600.0000000000000000 -28.7468143019585831
108700.0000000000000000 -28.7468225031786915
108800.0000000000000000 -28.7468832996038302
108900.0000000000000000 -28.7469246559224700
109000.0000000000000000 -28.7470543548300839
109100.0000000000000000 -28.7471306012961207
109200.0000000000000000 -28.7472448780174190
109300.0000000000000000 -28.7473306900753371
109400.0000000000000000 -28.7474307246622551
109500.0000000000000000 -28.7474864583732419
109600.0000000000000000 -28.7475220848887929
109700.0000000000000000 -28.7477202683771615
109800.0000000000000000 -28.7477478949744309
109900.0000000000000000 -28.7479257219057054
110000.0000000000000000 -28.7481076839541920
110100.0000000000000000 -28.7501417895805851
110200.0000000000000000 -28.7512624796786262
110300.0000000000000000 -28.7520191801829696
110400.0000000000000000 -28.7524392528178723
110500.0000000000000000 -28.7529189621168726
110600.0000000000000000 -28.7532576713509052
110700.0000000000000000 -28.7536199778976922
110800.0000000000000000 -28.7537986588598535
110900.0000000000000000 -28.7540571230972546
111000.0000000000000000 -28.7544140146451497
111100.0000000000000000 -28.7547017793397224
111200.0000000000000000 -28.7549584442976744
111300.0000000000000000 -28.7551802810066199
111400.0000000000000000 -28.7555656193598956
111500.0000000000000000 -28.7557927215175511
111600.0000000000000000 -28.7560064083087603
111700.0000000000000000 -28.7562540179703241
111800.0000000000000000 -28.7564560146089470
111900.0000000000000000 -28.7566763964147860
112000.0000000000000000 -28.7569339227340421
112100.0000000000000000 -28.7572313993474609
112200.0000000000000000 -28.7574148294297665
112300.0000000000000000 -28.7576365832191279
112400.0000000000000000 -28.7579160478409577
112500.0000000000000000 -28.7581663529750209
112600.0000000000000000 -28.7584277946493536
112700.0000000000000000 -28.7586684981535576
112800.0000000000000000 -28.7589870652206407
112900.0000000000000000 -28.7592085195504055
113000.0000000000000000 -28.7594913095638240
113100.0000000000000000 -28.7599046059857422
113200.0000000000000000 -28.7602583015256421
113300.0000000000000000 -28.7605430721561461
113400.0000000000000000 -28.7606395391972924
113500.0000000000000000 -28.7610851162219028
113600.0000000000000000 -28.7612617713458931
113700.0000000000000000 -28.7615565770720814
113800.0000000000000000 -28.7619180889174615
113900.0000000000000000 -28.7621710368624193
114000.0000000000000000 -28.7624802703351570
114100.0000000000000000 -28.7627572263241262
114200.0000000000000000 -28.7631118694456944
114300.0000000000000000 -28.7633362854083252
114400.0000000000000000 -28.7636340376292061
114500.0000000000000000 -28.7639206016716216
114600.0000000000000000 -28.7641793701707087
114700.0000000000000000 -28.7644642292565251
114800.0000000000000000 -28.7646834312480983
114900.0000000000000000 -28.7649896761159773
115000.0000000000000000 -28.7653416131557584
115100.0000000000000000 -28.7656655833434058
115200.0000000000000000 -28.7659499292873697
115300.0000000000000000 -28.7662158282672173
115400.0000000000000000 -28.7665357642704009
115500.0000000000000000 -28.7668243742172329
115600.0000000000000000 -28.7671639331186029
115700.0000000000000000 -28.7674757916798995
115800.0000000000000000 -28.7677192200258780
115900.0000000000000000 -28.7680356451838577
116000.0000000000000000 -28.7683668197345774
116100.0000000000000000 -28.7686184989227911
116200.0000000000000000 -28.7689499021594202
116300.0000000000000000 -28.7691908224123196
116400.0000000000000000 -28.7695557692140902
116500.0000000000000000 -28.7698831441118088
116600.0000000000000000 -28.7814483680018114
116700.0000000000000000 -28.7836317015865042
116800.0000000000000000 -28.7851072548621190
116900.0000000000000000 -28.7861429492168597
117000.0000000000000000 -28.7870972799871225
117100.0000000000000000 -28.7879336419142504
117200.0000000000000000 -28.7926684366142993
117300.0000000000000000 -28.8002632897593500
117400.0000000000000000 -28.7989951922784648
117500.0000000000000000 -28.7986837134036193
117600.0000000000000000 -28.7965389992775656
117700.0000000000000000 -28.7952477740949249
117800.0000000000000000 -28.7938887460736233
117900.0000000000000000 -28.7938446625048279
118000.0000000000000000 -28.7938759583367414
118100.0000000000000000 -28.7939394245969389
118200.0000000000000000 -28.7940848234348721
118300.0000000000000000 -28.7941061563409910
118400.0000000000000000 -28.7941189992971864
118500.0000000000000000 -28.7942053796162121
118600.0000000000000000 -28.7942877628045579
118700.0000000000000000 -28.7944482287794585
118800.0000000000000000 -28.7946768751360587
118900.0000000000000000 -28.7950096552597081
119000.0000000000000000 -28.7951681575764056
119100.0000000000000000 -28.7954807887792512
119200.0000000000000000 -28.7967746621348724
119300.0000000000000000 -28.7975178497238211
119400.0000000000000000 -28.7979998262766159
119500.0000000000000000 -28.7983802568762179
119600.0000000000000000 -28.7987714940803059
119700.0000000000000000 -28.7990847995694565
119800.0000000000000000 -28.7993800014537094
119900.0000000000000000 -28.7996938722782758
120000.0000000000000000 -28.8000241715533534
120100.0000000000000000 -28.8003170954548047
120200.0000000000000000 -28.8013246097008064
120300.0000000000000000 -28.8049553618422429
120400.0000000000000000 -28.8062304467762971
120500.0000000000000000 -28.8069809743184884
120600.0000000000000000 -28.8076424634639174
120700.0000000000000000 -28.8081801471028989
120800.0000000000000000 -28.8087114260727368
120900.0000000000000000 -28.8092479000993578
121000.0000000000000000 -28.8096335653041145
121100.0000000000000000 -28.8100061149883402
121200.0000000000000000 -28.8104474680560259
121300.0000000000000000 -28.8108348137972854
121400.0000000000000000 -28.8111707508658768
121500.0000000000000000 -28.8114626601950263
121600.0000000000000000 -28.8118662543174082
121700.0000000000000000 -28.8124009528952918
121800.0000000000000000 -28.8127952964264367
121900.0000000000000000 -28.8125710586897092
122000.0000000000000000 -28.8129702396939678
122100.0000000000000000 -28.8133768914104174
122200.0000000000000000 -28.8137360547971717
122300.0000000000000000 -28.8140765294888546
122400.0000000000000000 -28.8144816242520108
122500.0000000000000000 -28.8148772297812528
122600.0000000000000000 -28.8153546595791390
122700.0000000000000000 -28.8156523640194671
122800.0000000000000000 -28.8158317539195004
122900.0000000000000000 -28.8162119710290234
123000.0000000000000000 -28.8165533970974792
123100.0000000000000000 -28.8168030791251013
123200.0000000000000000 -28.8171734808293891
123300.0000000000000000 -28.8174608993927031
123400.0000000000000000 -28.8176211369492314
123500.0000000000000000 -28.8179047957332557
123600.0000000000000000 -28.8177132935747515
123700.0000000000000000 -28.8177082981547947
123800.0000000000000000 -28.8177746520053084
123900.0000000000000000 -28.8181031850025349
124000.0000000000000000 -28.8183357082259697
124100.0000000000000000 -28.8185690638581313
124200.0000000000000000 -28.8187935197858209
124300.0000000000000000 -28.8190517280771488
124400.0000000000000000 -28.8192789164202630
124500.0000000000000000 -28.8195673168190787
124600.0000000000000000 -28.8200351371413213
124700.0000000000000000 -28.8203230480506640
124800.0000000000000000 -28.8269794870007736
124900.0000000000000000 -28.8301193224767687
125000.0000000000000000 -28.8315982103802320
125100.0000000000000000 -28.8330864274802323
125200.0000000000000000 -28.8392003439709299
125300.0000000000000000 -28.8406026328685030
125400.0000000000000000 -28.8410569991464349
125500.0000000000000000 -28.8418521400236010
125600.0000000000000000 -28.8424322979983394
125700.0000000000000000 -28.8431062181813473
125800.0000000000000000 -28.8436300799016934
125900.0000000000000000 -28.8439895175750358
126000.0000000000000000 -28.8444701281623388
126100.0000000000000000 -28.8449204144769844
126200.0000000000000000 -28.8463579046197083
126300.0000000000000000 -28.8468903965717978
126400.0000000000000000 -28.8472667560583140
126500.0000000000000000 -28.8476664409994719
126600.0000000000000000 -28.8479967550469460
126700.0000000000000000 -28.8482541370050640
126800.0000000000000000 -28.8485336766555456
126900.0000000000000000 -28.8487988210281934
127000.0000000000000000 -28.8490413309495359
127100.0000000000000000 -28.8492457030245255
127200.0000000000000000 -28.8494698876443323
127300.0000000000000000 -28.8496761294468342
127400.0000000000000000 -28.8498618590009386
127500.0000000000000000 -28.8500162749795841
127600.0000000000000000 -28.8502440094353290
127700.0000000000000000 -28.8504297395634879
127800.0000000000000000 -28.8506908617439244
127900.0000000000000000 -28.8507376393094219
128000.0000000000000000 -28.8509384465571941
128100.0000000000000000 -28.8510479711419272
128200.0000000000000000 -28.8512131405167089
128300.0000000000000000 -28.8513640451964051
128400.0000000000000000 -28.8514853314875381
128500.0000000000000000 -28.8516735392412897
128600.0000000000000000 -28.8518152826842211
128700.0000000000000000 -28.8516864543422891
128800.0000000000000000 -28.8520832884325209
128900.0000000000000000 -28.8523064449290843
129000.0000000000000000 -28.8523291036221003
129100.0000000000000000 -28.8524010323323417
129200.0000000000000000 -28.8526389727018469
129300.0000000000000000 -28.8526817660984136
129400.0000000000000000 -28.8527838254962674
129500.0000000000000000 -28.8528538137590687
129600.0000000000000000 -28.8530193956055463
129700.0000000000000000 -28.8531701081698095
129800.0000000000000000 -28.8532790424865979
129900.0000000000000000 -28.8533908931618654
130000.0000000000000000 -28.8534863099440919
130100.0000000000000000 -28.8536100668327400
130200.0000000000000000 -28.8537225520553022
130300.0000000000000000 -28.8540250963851364
130400.0000000000000000 -28.8541689658647300
130500.0000000000000000 -28.8542606726784285
130600.0000000000000000 -28.8543972338887258
130700.0000000000000000 -28.8545187186456431
130800.0000000000000000 -28.8546367777472597
130900.0000000000000000 -28.8547248014165696
131000.0000000000000000 -28.8548117157867523
131100.0000000000000000 -28.8549249172318767
131200.0000000000000000 -28.8550452949064855
131300.0000000000000000 -28.8551188646549939
131400.0000000000000000 -28.8552269829429697
131500.0000000000000000 -28.8553148030286088
131600.0000000000000000 -28.8554534482716321
131700.0000000000000000 -28.8555508413120485
131800.0000000000000000 -28.8556960997299612
131900.0000000000000000 -28.8557260896408572
132000.0000000000000000 -28.8557560641850621
132100.0000000000000000 -28.8559348826854034
132200.0000000000000000 -28.8560164733036402
132300.0000000000000000 -28.8561180059548690
132400.0000000000000000 -28.8562392420373612
132500.0000000000000000 -28.8562823812544060
132600.0000000000000000 -28.8563274580618163
132700.0000000000000000 -28.8565387191970828
132800.0000000000000000 -28.8565881896490986
132900.0000000000000000 -28.8567839637208898
133000.0000000000000000 -28.8568120972580253
133100.0000000000000000 -28.8568620115486496
133200.0000000000000000 -28.8569473684672779
133300.0000000000000000 -28.8570520789859870
133400.0000000000000000 -28.8571001521911334
133500.0000000000000000 -28.8572124263124259
133600.0000000000000000 -28.8573474107595906
133700.0000000000000000 -28.8574479503463692
133800.0000000000000000 -28.8575166684043225
133900.0000000000000000 -28.8576212497312952
134000.0000000000000000 -28.8577040111716450
134100.0000000000000000 -28.8578110132074848
134200.0000000000000000 -28.8578907494373134
134300.0000000000000000 -28.8579387451636933
134400.0000000000000000 -28.8580468008998281
134500.0000000000000000 -28.8581488014015868
134600.0000000000000000 -28.8582573519647632
134700.0000000000000000 -28.8583155564023208
134800.0000000000000000 -28.8586017232657746
134900.0000000000000000 -28.8588495249515624
135000.0000000000000000 -28.8588492918254147
135100.0000000000000000 -28.8587934622033231
135200.0000000000000000 -28.8590313708818442
135300.0000000000000000 -28.8591291596451107
135400.0000000000000000 -28.8592434479844862
135500.0000000000000000 -28.8592581096698844
135600.0000000000000000 -28.8594494839445090
135700.0000000000000000 -28.8594464509420341
135800.0000000000000000 -28.8595156622796694
135900.0000000000000000 -28.8595732112914121
136000.0000000000000000 -28.8597175966582675
136100.0000000000000000 -28.8598142270771802
136200.0000000000000000 -28.8598774126305067
136300.0000000000000000 -28.8598266337802194
136400.0000000000000000 -28.8599822875083731
136500.0000000000000000 -28.8601134213856163
136600.0000000000000000 -28.8602809996312040
136700.0000000000000000 -28.8603031995161174
136800.0000000000000000 -28.8603567509825218
136900.0000000000000000 -28.8604510500042686
137000.0000000000000000 -28.8605927922820058
137100.0000000000000000 -28.8606466377730300
137200.0000000000000000 -28.8607083990052153
137300.0000000000000000 -28.8607734618444987
137400.0000000000000000 -28.8608207044897327
137500.0000000000000000 -28.8609583238149625
137600.0000000000000000 -28.8610111248326753
137700.0000000000000000 -28.8610597798116544
137800.0000000000000000 -28.8611700743413060
137900.0000000000000000 -28.8612398791734783
138000.0000000000000000 -28.8613139439079198
138100.0000000000000000 -28.8613958261666603
138200.0000000000000000 -28.8614194858028164
138300.0000000000000000 -28.8615811405539127
138400.0000000000000000 -28.8616201106279746
138500.0000000000000000 -28.8616919713713713
138600.0000000000000000 -28.8618730051493806
138700.0000000000000000 -28.8618457936910566
138800.0000000000000000 -28.8619309299538429
138900.0000000000000000 -28.8619279478179926
139000.0000000000000000 -28.8619364892825629
139100.0000000000000000 -28.8620201025880938
139200.0000000000000000 -28.8620474069113371
139300.0000000000000000 -28.8620149179351024
139400.0000000000000000 -28.8620911220862126
139500.0000000000000000 -28.8621298088155420
139600.0000000000000000 -28.8621860901516207
139700.0000000000000000 -28.8622937308502472
139800.0000000000000000 -28.8623190269963921
139900.0000000000000000 -28.8623984909311559
140000.0000000000000000 -28.8625895083695241
140100.0000000000000000 -28.8625465367330953
140200.0000000000000000 -28.8626283770433645
140300.0000000000000000 -28.8626681213527263
140400.0000000000000000 -28.8627054360907103
140500.0000000000000000 -28.8627594834188912
140600.0000000000000000 -28.8628229868818416
140700.0000000000000000 -28.8629539785243274
140800.0000000000000000 -28.8629770004919166
140900.0000000000000000 -28.8630966993551894
141000.0000000000000000 -28.8631366179579594
141100.0000000000000000 -28.8632276480778671
141200.0000000000000000 -28.8632380419449426
141300.0000000000000000 -28.8633200257617872
141400.0000000000000000 -28.8634046375808104
141500.0000000000000000 -28.8634649410468072
141600.0000000000000000 -28.8635552090799941
141700.0000000000000000 -28.8636828622243371
141800.0000000000000000 -28.8636403063997875
141900.0000000000000000 -28.8637660827781595
142000.0000000000000000 -28.8637786825529474
142100.0000000000000000 -28.8638659588165112
142200.0000000000000000 -28.8639091484009640
142300.0000000000000000 -28.8639142178332690
142400.0000000000000000 -28.8640152649999386
142500.0000000000000000 -28.8641092396474477
142600.0000000000000000 -28.8641916158174645
142700.0000000000000000 -28.8642027946083886
142800.0000000000000000 -28.8643227443618962
142900.0000000000000000 -28.8643745163276009
143000.0000000000000000 -28.8642368017178157
143100.0000000000000000 -28.8644655079967833
143200.0000000000000000 -28.8645298401210191
143300.0000000000000000 -28.8645902958323290
143400.0000000000000000 -28.8646416740271761
143500.0000000000000000 -28.8646962749826486
143600.0000000000000000 -28.8648969355565832
143700.0000000000000000 -28.8648529020272697
143800.0000000000000000 -28.8648832561798443
143900.0000000000000000 -28.8649760255014449
144000.0000000000000000 -28.8649933609774365
144100.0000000000000000 -28.8650741419735724
144200.0000000000000000 -28.8651463176084171
144300.0000000000000000 -28.8651556172427028
144400.0000000000000000 -28.8652406461156694
144500.0000000000000000 -28.8652472926953294
144600.0000000000000000 -28.8651729911492758
144700.0000000000000000 -28.8652021766018301
144800.0000000000000000 -28.8653078896025477
144900.0000000000000000 -28.8653574408723124
145000.0000000000000000 -28.8654292943028992
145100.0000000000000000 -28.8655191981973935
145200.0000000000000000 -28.8655432953776696
145300.0000000000000000 -28.8655591943972603
145400.0000000000000000 -28.8655392741172463
145500.0000000000000000 -28.8657860417302494
145600.0000000000000000 -28.8655938783552486
145700.0000000000000000 -28.8658318972048455
145800.0000000000000000 -28.8658933790972156
145900.0000000000000000 -28.8659346541905393
146000.0000000000000000 -28.8659051485790492
146100.0000000000000000 -28.8660400793671101
146200.0000000000000000 -28.8660396484006050
146300.0000000000000000 -28.8661378958586923
146400.0000000000000000 -28.8661417246614711
146500.0000000000000000 -28.8662093560603630
146600.0000000000000000 -28.8664067850400947
146700.0000000000000000 -28.8663724086288767
146800.0000000000000000 -28.8664300296446505
146900.0000000000000000 -28.8664777919407918
147000.0000000000000000 -28.8664330852850526
147100.0000000000000000 -28.8665133332880686
147200.0000000000000000 -28.8665971107585477
147300.0000000000000000 -28.8666617032964901
147400.0000000000000000 -28.8666935752468383
147500.0000000000000000 -28.8668088029187686
147600.0000000000000000 -28.8669085235291405
147700.0000000000000000 -28.8668158215207491
147800.0000000000000000 -28.8669783789583967
147900.0000000000000000 -28.8669902386290431
148000.0000000000000000 -28.8670249264293446
148100.0000000000000000 -28.8670621686612705
148200.0000000000000000 -28.8671853946168042
148300.0000000000000000 -28.8669885114800131
148400.0000000000000000 -28.8664152598517845
148500.0000000000000000 -28.8663903869228413
148600.0000000000000000 -28.8663904489753484
148700.0000000000000000 -28.8664035487581963
148800.0000000000000000 -28.8664234554078476
148900.0000000000000000 -28.8664492234389698
149000.0000000000000000 -28.8664732526931971
149100.0000000000000000 -28.8664946999901559
149200.0000000000000000 -28.8666107900416016
149300.0000000000000000 -28.8665767141015159
149400.0000000000000000 -28.8666252795769509
149500.0000000000000000 -28.8665645399740569
149600.0000000000000000 -28.8666902748902459
149700.0000000000000000 -28.8666982350302845
149800.0000000000000000 -28.8667142211329697
149900.0000000000000000 -28.8667824785912188
150000.0000000000000000 -28.8668004183316498


==> figures/parametric_shape_inference/ellipse/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.0707979688 -4.0000000000 -4.0000000000
3.0160220896 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/ellipse/pinn/error_history_150000.txt <==
density pressure steps total velocityX velocityY
0.3909061609992440 0.4787286395733387 0.0000000000000000 0.4605500370597611 0.8366348138631919 0.1359305338032695
0.5884117818631546 0.9885880887248658 100.0000000000000000 0.5013943053666149 0.2542939014208466 0.1742834494575926
0.5422395908541660 0.9052758936427792 200.0000000000000000 0.4567877415094981 0.2117873156347842 0.1678481659062631
0.4043892896774579 0.7219863778812442 300.0000000000000000 0.3718059796992181 0.1921107682203617 0.1687374830178084
0.2599110636564441 0.3954976835268884 400.0000000000000000 0.2302472495352161 0.1072446020938980 0.1583356488636337
0.2440307935537351 0.3591998786400795 500.0000000000000000 0.2030580365315203 0.1072952560954436 0.1017062178368229
0.1991800886140814 0.3217347551702798 600.0000000000000000 0.1732221292810117 0.1026581406267617 0.0693155327129238
0.1619773686932867 0.2747402654314784 700.0000000000000000 0.1474022373397462 0.0897182011802053 0.0631731140540146
0.1323080928467340 0.2300037231852235 800.0000000000000000 0.1237883824520409 0.0745437959526291 0.0582979178235769
0.1137810567154546 0.2014661142707168 900.0000000000000000 0.1079288299216664 0.0645672817562240 0.0519008669442703
0.0999336045353628 0.1847129623843919 1000.0000000000000000 0.0997358271875553 0.0617738773567730 0.0525228644736937
0.0895090546710697 0.1769579219790853 1100.0000000000000000 0.0952214004073864 0.0618756637969765 0.0525429611824141
0.0859409782640532 0.1749256419633576 1200.0000000000000000 0.0931587056476706 0.0616688740422320 0.0500993283210396
0.0872163813024140 0.1708802975579793 1300.0000000000000000 0.0910803758297326 0.0590461064414137 0.0471787180171232
0.0874261591008117 0.1615538144415292 1400.0000000000000000 0.0867132731873874 0.0546015309108036 0.0432715882964051
0.0860800619749446 0.1505024329011516 1500.0000000000000000 0.0819641379639796 0.0505168008907322 0.0407572560890902
0.0840467483534893 0.1398286299608800 1600.0000000000000000 0.0776003547361417 0.0469316296584477 0.0395944109717497
0.0812140111878795 0.1302997242462365 1700.0000000000000000 0.0734253243995735 0.0432303688001270 0.0389571933640512
0.0776325308938367 0.1223834828845273 1800.0000000000000000 0.0694525871022438 0.0394627426190911 0.0383315920115202
0.0743551030100786 0.1168427950834094 1900.0000000000000000 0.0662240783401175 0.0362648862307136 0.0374335290362683
0.0715895312792837 0.1131293531504462 2000.0000000000000000 0.0637614753811271 0.0339251120017872 0.0364019050929912
0.0696567363863154 0.1104664767509982 2100.0000000000000000 0.0620436096494071 0.0325582207271886 0.0354930047331264
0.0679936625227151 0.1081173857554041 2200.0000000000000000 0.0606596769444641 0.0317686216916807 0.0347590378080566
0.0666037423376983 0.1060008108534577 2300.0000000000000000 0.0595351325431804 0.0314352838975186 0.0341006930840469
0.0655433678300322 0.1041867713840118 2400.0000000000000000 0.0586566231565438 0.0314588669877685 0.0334374864243628
0.0647784333940474 0.1027003571446489 2500.0000000000000000 0.0579602550454182 0.0315793669423427 0.0327828627006339
0.0642771130513759 0.1015784031902247 2600.0000000000000000 0.0574288843093677 0.0317141528478400 0.0321458681480305
0.0639619203386732 0.1008786540809763 2700.0000000000000000 0.0570833936601441 0.0319633805842288 0.0315296196366981
0.0640088007011706 0.1002929150528518 2800.0000000000000000 0.0568531252425109 0.0321410343714853 0.0309697508445361
0.0640538269100742 0.0999069454819503 2900.0000000000000000 0.0566999602296285 0.0323450947365285 0.0304939737899612
0.0641559474854458 0.0996462440276396 3000.0000000000000000 0.0566053444579104 0.0325190290363211 0.0301001572822351
0.0642852103526674 0.0995428025789211 3100.0000000000000000 0.0565661981887141 0.0326663766149589 0.0297704032083090
0.0644484528316453 0.0995317878425233 3200.0000000000000000 0.0565802047176972 0.0328319321275948 0.0295086460690256
0.0645499363946531 0.0995469963393631 3300.0000000000000000 0.0565946229472271 0.0330003061293803 0.0292812529255117
0.0649008685729568 0.0998961014302074 3400.0000000000000000 0.0567809956404252 0.0332126778071966 0.0291143347513399
0.0651422811410523 0.1001051539305882 3500.0000000000000000 0.0569003171958813 0.0333550941744063 0.0289987395374785
0.0654120900708130 0.1003991385169637 3600.0000000000000000 0.0570603152929818 0.0335309059090915 0.0288991266750591
0.0657268002989451 0.1007205004523358 3700.0000000000000000 0.0572526385192605 0.0337338123782096 0.0288294409475516
0.0661000067042633 0.1010909973513344 3800.0000000000000000 0.0574788181278339 0.0339382628921812 0.0287860055635566
0.0665051932367677 0.1014358741848405 3900.0000000000000000 0.0577203278842592 0.0341683017757084 0.0287719423397203
0.0670626879681027 0.1019395755918143 4000.0000000000000000 0.0580698106480504 0.0344606239677221 0.0288163550645625
0.0674461054649398 0.1021336146877901 4100.0000000000000000 0.0582278798444290 0.0345661592937488 0.0287656399312375
0.0680282716532097 0.1023659988696618 4200.0000000000000000 0.0585421753921280 0.0349871901459572 0.0287872408996834
0.0685186587839473 0.1026796980992929 4300.0000000000000000 0.0588015287599784 0.0352160130190796 0.0287917451375937
0.0687971350288556 0.1027214160935130 4400.0000000000000000 0.0589759245348254 0.0355519384204113 0.0288332085965217
0.0693180779301698 0.1030183818895501 4500.0000000000000000 0.0592394200797721 0.0356789672588812 0.0289422532404873
0.0695834408899359 0.1030445722816545 4600.0000000000000000 0.0593948553040297 0.0358939415644394 0.0290574664800890
0.0698390642687840 0.1029256877822477 4700.0000000000000000 0.0594338861210160 0.0358770658039712 0.0290937266290610
0.0698645900381031 0.1025896837501769 4800.0000000000000000 0.0594300262447687 0.0360149967833708 0.0292508344074241
0.0700485335828388 0.1027223566749224 4900.0000000000000000 0.0594678647038969 0.0358558188763007 0.0292447496815255
0.0701121863358947 0.1023710108287069 5000.0000000000000000 0.0594367860953963 0.0358635703991180 0.0294003768178657
0.0700873648374658 0.1020096302051241 5100.0000000000000000 0.0593311929814356 0.0357814978383127 0.0294462790448398
0.0700446892232520 0.1016023384008763 5200.0000000000000000 0.0592098634149015 0.0356569044918284 0.0295355215436492
0.0699648068584728 0.1010817440990591 5300.0000000000000000 0.0590744141859385 0.0356504945364606 0.0296006112497615
0.0697515078581504 0.1004901968892181 5400.0000000000000000 0.0588177448576592 0.0352915860424484 0.0297376886408199
0.0694473520459421 0.0997071697131512 5500.0000000000000000 0.0585073341816912 0.0350915709489696 0.0297832440187017
0.0690786698211742 0.0988603027444802 5600.0000000000000000 0.0581603280857859 0.0348779256520773 0.0298244141254117
0.0687876873124473 0.0979731408129996 5700.0000000000000000 0.0578043348328574 0.0346229862454758 0.0298335249605069
0.0683870759754680 0.0970900719722194 5800.0000000000000000 0.0573979687069227 0.0343051262973971 0.0298096005826062
0.0681491587945231 0.0963733163264221 5900.0000000000000000 0.0570932592570997 0.0339957165591650 0.0298548453482885
0.0677704349280665 0.0953516641409151 6000.0000000000000000 0.0566806504086016 0.0337618924187092 0.0298386101467157
0.0674371579088281 0.0942549552354117 6100.0000000000000000 0.0562753506280933 0.0334634427602893 0.0299458466078440
0.0666901741027837 0.0929193270743834 6200.0000000000000000 0.0556401998301500 0.0330759056189095 0.0298753925245234
0.0661265637169631 0.0916593125338447 6300.0000000000000000 0.0551102688787979 0.0327936634653213 0.0298615357990625
0.0654823266804854 0.0903555172493402 6400.0000000000000000 0.0545415044482813 0.0324945432739549 0.0298336305893448
0.0647992604500648 0.0889411717128991 6500.0000000000000000 0.0539253322604246 0.0321278750274041 0.0298330218513306
0.0637501272801462 0.0872764375125583 6600.0000000000000000 0.0531249476532568 0.0317395102768916 0.0297337155434310
0.0628239080249713 0.0856957175025348 6700.0000000000000000 0.0523634069725452 0.0313640607391772 0.0295699416234975
0.0620207305090274 0.0843268085749184 6800.0000000000000000 0.0517170430341945 0.0310876211317170 0.0294330119211151
0.0615207879495852 0.0833926398738847 6900.0000000000000000 0.0513255133244052 0.0309369660889555 0.0294516593851954
0.0610423042320353 0.0825903973412117 7000.0000000000000000 0.0509944473967473 0.0307896783257434 0.0295554096879990
0.0600715723377877 0.0812417583308544 7100.0000000000000000 0.0502828922611965 0.0303566736906946 0.0294615646854496
0.0594289810643161 0.0800615137865723 7200.0000000000000000 0.0498329358260658 0.0302359677674415 0.0296052806859330
0.0587484394248891 0.0791390524406149 7300.0000000000000000 0.0493493493634364 0.0298662703709419 0.0296436352172997
0.0580267322866851 0.0780616609150973 7400.0000000000000000 0.0488189632342633 0.0295425138394812 0.0296449458957895
0.0572463262729918 0.0769797797483904 7500.0000000000000000 0.0483386996038119 0.0293752449892304 0.0297534474046351
0.0564078723219229 0.0758316166089301 7600.0000000000000000 0.0477487937931838 0.0290072772043593 0.0297484090375231
0.0558717143689500 0.0749962137411987 7700.0000000000000000 0.0474320338953276 0.0289296133817214 0.0299305940894403
0.0551244626199528 0.0740518613762989 7800.0000000000000000 0.0468432835262050 0.0285188987209302 0.0296779113876382
0.0541199402874890 0.0729494276817066 7900.0000000000000000 0.0461869458648165 0.0281619610544729 0.0295164544355972
0.0542351725859413 0.0728165470815794 8000.0000000000000000 0.0462728953519805 0.0282463341610324 0.0297935275793690
0.0540536074506255 0.0726056924780904 8100.0000000000000000 0.0460717959962217 0.0280504114702095 0.0295774725859613
0.0534534900385541 0.0718506725256650 8200.0000000000000000 0.0457392286602851 0.0278986865507262 0.0297540655261953
0.0533612401553922 0.0716636000840151 8300.0000000000000000 0.0456782265121761 0.0278726151968394 0.0298154506124579
0.0526246798642011 0.0710553222562782 8400.0000000000000000 0.0452490603442767 0.0276801133660913 0.0296361258905361
0.0528105102601317 0.0710751339722926 8500.0000000000000000 0.0453455538390581 0.0277169240548523 0.0297796470689560
0.0526384483072482 0.0709542310182908 8600.0000000000000000 0.0452521054532395 0.0276434729667456 0.0297722695206732
0.0522007397309688 0.0704561904135422 8700.0000000000000000 0.0449499468498955 0.0274502478044309 0.0296926094506404
0.0520612781636076 0.0702319240870983 8800.0000000000000000 0.0449079985434507 0.0274454959714927 0.0298932959516043
0.0517020648099278 0.0699532286094913 8900.0000000000000000 0.0446001238661482 0.0271913795062596 0.0295538225389140
0.0510799167966044 0.0691124785128583 9000.0000000000000000 0.0441068974930270 0.0268688586169468 0.0293663360456983
0.0505764303618531 0.0683801840031550 9100.0000000000000000 0.0437036105649244 0.0266965798083271 0.0291612480863624
0.0503466198638944 0.0680036414159575 9200.0000000000000000 0.0434986314715685 0.0266298653522778 0.0290143992541441
0.0502389787934554 0.0679441381926421 9300.0000000000000000 0.0433739154914880 0.0265308581464582 0.0287816868333964
0.0498483503654972 0.0674894000249792 9400.0000000000000000 0.0431389286371649 0.0264448685827510 0.0287730955754320
0.0495188418945082 0.0671068401709403 9500.0000000000000000 0.0428913979809813 0.0262841570633288 0.0286557527951478
0.0493539056553107 0.0669657536962464 9600.0000000000000000 0.0427581928639725 0.0261857098564311 0.0285274022479016
0.0492056229111694 0.0668232710085346 9700.0000000000000000 0.0426447102715283 0.0260918237271705 0.0284581234392386
0.0485356869595424 0.0661661959192001 9800.0000000000000000 0.0422535813000752 0.0258707530827822 0.0284416892387760
0.0488625918866131 0.0664854988014883 9900.0000000000000000 0.0423911499729240 0.0258459109795915 0.0283705982240031
0.0483587424511776 0.0659661856571334 10000.0000000000000000 0.0420105330775430 0.0255867209872544 0.0281304832146067
0.0483887680325995 0.0660443351411602 10100.0000000000000000 0.0420083157817631 0.0255210065409802 0.0280791534123123
0.0485107561308911 0.0662038499824802 10200.0000000000000000 0.0420926811504682 0.0255257724233684 0.0281303460651330
0.0476222697110460 0.0653082623136478 10300.0000000000000000 0.0415275904992065 0.0252360452285196 0.0279437847436126
0.0470583211699018 0.0647095160736859 10400.0000000000000000 0.0410415537059940 0.0248615124803661 0.0275368651000221
0.0469588077960546 0.0646589187247839 10500.0000000000000000 0.0409660098584352 0.0247362697833546 0.0275100431295476
0.0465766452316343 0.0642801824894378 10600.0000000000000000 0.0407005707475091 0.0245545309175980 0.0273909243513664
0.0463218355326563 0.0640360419839632 10700.0000000000000000 0.0404697173067287 0.0243432189005609 0.0271777728097343
0.0462168322683018 0.0639162518265014 10800.0000000000000000 0.0403498614628853 0.0242333210149164 0.0270330407418214
0.0457909659288404 0.0634222312801771 10900.0000000000000000 0.0400103892896224 0.0240326998968670 0.0267956600526050
0.0454246496213593 0.0630537968825550 11000.0000000000000000 0.0397572202616940 0.0238956812797723 0.0266547532630896
0.0455912375596869 0.0633448657161637 11100.0000000000000000 0.0398122641099331 0.0238219611226441 0.0264909920412378
0.0453687783046794 0.0632195444500993 11200.0000000000000000 0.0397133931840205 0.0237666815709279 0.0264985684103753
0.0455133700324876 0.0634857199436075 11300.0000000000000000 0.0398063104342677 0.0238024636095638 0.0264236881514120
0.0453264392450187 0.0633433984779272 11400.0000000000000000 0.0396981456802491 0.0237370379203105 0.0263857070777398
0.0451498027337271 0.0632258027676622 11500.0000000000000000 0.0395748558872169 0.0236154516971941 0.0263083663502844
0.0453866089449576 0.0635823401744299 11600.0000000000000000 0.0396808922806503 0.0236927826876576 0.0260618373155561
0.0449198097810109 0.0631237208104131 11700.0000000000000000 0.0394719533257523 0.0235878156938136 0.0262564670177718
0.0453252066305085 0.0637705799565570 11800.0000000000000000 0.0397352675583830 0.0236061938766869 0.0262390897697797
0.0449160726843338 0.0632134303080451 11900.0000000000000000 0.0394227836321598 0.0234408070894298 0.0261208244468305
0.0451247224691131 0.0635862565749493 12000.0000000000000000 0.0395769364731376 0.0234692407496893 0.0261275260987988
0.0448014908380157 0.0631978159102859 12100.0000000000000000 0.0393408567785390 0.0233466628032054 0.0260174575626489
0.0444132113672551 0.0627978396294271 12200.0000000000000000 0.0391186594135346 0.0233234988867307 0.0259400877707257
0.0448089647309098 0.0632902760011586 12300.0000000000000000 0.0393384715342976 0.0233266451621046 0.0259280002430175
0.0446892881512947 0.0631969546933953 12400.0000000000000000 0.0392737544664719 0.0232794992437174 0.0259292757774803
0.0447213810665078 0.0632819948262062 12500.0000000000000000 0.0392745660426158 0.0232448607719927 0.0258500275057566
0.0446569233691625 0.0632394165168496 12600.0000000000000000 0.0392421912657152 0.0232242278530269 0.0258481973238220
0.0444756178607338 0.0630638259645811 12700.0000000000000000 0.0391464451436008 0.0231929841128284 0.0258533526362599
0.0447391971962396 0.0634067763418865 12800.0000000000000000 0.0392857711818127 0.0232215605740226 0.0257755506151020
0.0448437364741824 0.0636714123995984 12900.0000000000000000 0.0393907731958022 0.0232449479068194 0.0258029960026087
0.0445211727451112 0.0631419476210150 13000.0000000000000000 0.0391407743015489 0.0230889279212225 0.0258110489188467
0.0445239852241725 0.0632728645404377 13100.0000000000000000 0.0391566006771350 0.0231226306957499 0.0257069222481800
0.0443122582522701 0.0630324353078675 13200.0000000000000000 0.0390204811803585 0.0230471852381407 0.0256900459231556
0.0442660106916408 0.0630648875768267 13300.0000000000000000 0.0389848290312411 0.0230061305600036 0.0256022872964935
0.0444392209876497 0.0632516940025475 13400.0000000000000000 0.0390554620514331 0.0230030380503348 0.0255278951652004
0.0441088779002710 0.0628341818819197 13500.0000000000000000 0.0388524875545910 0.0229785952275821 0.0254882952085913
0.0442625396499412 0.0630684947713271 13600.0000000000000000 0.0389281366177285 0.0229756349257403 0.0254058771239053
0.0442844559056468 0.0632033852260823 13700.0000000000000000 0.0389916079299959 0.0230248363358552 0.0254537542523992
0.0436463483265263 0.0625026719392807 13800.0000000000000000 0.0386223241205267 0.0229350927355675 0.0254051834807323
0.0446756044149866 0.0638672686093789 13900.0000000000000000 0.0392510699148637 0.0231095789233995 0.0253518277116900
0.0442035481923385 0.0631910795394162 14000.0000000000000000 0.0389251270030599 0.0229481622830296 0.0253577179974553
0.0440776661186175 0.0631014474401106 14100.0000000000000000 0.0388449043022543 0.0229212401466708 0.0252792635036183
0.0440874043984999 0.0631753969136873 14200.0000000000000000 0.0388573589141146 0.0229070215958931 0.0252596127483783
0.0441409625638114 0.0632704388506980 14300.0000000000000000 0.0389012156024223 0.0229259376944469 0.0252675233007329
0.0440891486839994 0.0632353183660492 14400.0000000000000000 0.0388656935447526 0.0229294933394128 0.0252088137895492
0.0441035796471636 0.0632999118799304 14500.0000000000000000 0.0388842619354521 0.0229504647286481 0.0251830914860664
0.0440786357551696 0.0633447243508177 14600.0000000000000000 0.0388882717996235 0.0229530837634064 0.0251766433291001
0.0440791819185884 0.0633612586805457 14700.0000000000000000 0.0388786910839181 0.0229310215476601 0.0251433021888781
0.0438980536392055 0.0632670269492695 14800.0000000000000000 0.0388384850681434 0.0230518669807447 0.0251369927033541
0.0443473850363409 0.0638092785056426 14900.0000000000000000 0.0390443365445760 0.0229551425684826 0.0250655400678380
0.0442120418680341 0.0636618460588376 15000.0000000000000000 0.0389787110772076 0.0230064975946019 0.0250344587873566
0.0440578522649788 0.0635307892977974 15100.0000000000000000 0.0389212286715466 0.0230241513747145 0.0250721217486956
0.0438291409212920 0.0632475407770116 15200.0000000000000000 0.0387497590402024 0.0230108090381403 0.0249115454243660
0.0443160764911271 0.0640594882147527 15300.0000000000000000 0.0390993024750591 0.0231235045991323 0.0248981405952242
0.0442644028774469 0.0639064662966191 15400.0000000000000000 0.0390813846023010 0.0231023888529301 0.0250522803822079
0.0442142265457318 0.0639274805743912 15500.0000000000000000 0.0390908855110727 0.0231409624272853 0.0250808724968824
0.0437628914915860 0.0633408602312654 15600.0000000000000000 0.0387413990611132 0.0229310244417719 0.0249308200798296
0.0438892843242078 0.0635022652919605 15700.0000000000000000 0.0387943835848057 0.0229275763288656 0.0248584083941888
0.0442411158597194 0.0639789881390510 15800.0000000000000000 0.0390186396685895 0.0229338070827172 0.0249206475928704
0.0440074474036593 0.0637783432461216 15900.0000000000000000 0.0388360278472278 0.0229484340323605 0.0246098867067697
0.0442390352987971 0.0641733664362252 16000.0000000000000000 0.0390830706346407 0.0230138369611012 0.0249060438424393
0.0435563333749495 0.0632162784334740 16100.0000000000000000 0.0386763760089589 0.0231004227528937 0.0248324694745184
0.0438874179668955 0.0638341058399974 16200.0000000000000000 0.0388755237076991 0.0229996626541365 0.0247809083697669
0.0438865830665653 0.0639069504651578 16300.0000000000000000 0.0388901742463742 0.0230065585318506 0.0247606049219231
0.0437521175934264 0.0639096430737394 16400.0000000000000000 0.0388798196146552 0.0231165299268874 0.0247409878645676
0.0439013868846183 0.0640497945890901 16500.0000000000000000 0.0389309805593970 0.0230479072879002 0.0247248334759792
0.0442510589187332 0.0646294379445162 16600.0000000000000000 0.0392040852328914 0.0231474615959292 0.0247883824723870
0.0440214502048637 0.0643009174773008 16700.0000000000000000 0.0390304621492972 0.0231295049476892 0.0246699759673353
0.0440274472260522 0.0643813743652381 16800.0000000000000000 0.0390629016965501 0.0231566115190195 0.0246861736758904
0.0439681945970750 0.0644174208259718 16900.0000000000000000 0.0390558831269754 0.0231487480825931 0.0246891690022616
0.0439932270811090 0.0644984278173688 17000.0000000000000000 0.0391006683944011 0.0232171443562793 0.0246938743228472
0.0450637421348614 0.0660680876035899 17100.0000000000000000 0.0398277751852670 0.0233763573663283 0.0248029136362883
0.0438390968486046 0.0643258028427929 17200.0000000000000000 0.0390693581652111 0.0233267399700701 0.0247857929993766
0.0445978767423967 0.0654932255896819 17300.0000000000000000 0.0395732638962168 0.0233999117625607 0.0248020414902278
0.0447444414300019 0.0657302905775134 17400.0000000000000000 0.0396403224256077 0.0233244317939722 0.0247621259009431
0.0444323907329696 0.0654435629003452 17500.0000000000000000 0.0394748294361584 0.0233845602897063 0.0246388038216126
0.0440169901543318 0.0647761508189829 17600.0000000000000000 0.0391770713892943 0.0233128360411177 0.0246023085427449
0.0441392344951923 0.0649688075774731 17700.0000000000000000 0.0393053031202228 0.0234474277199854 0.0246657426882404
0.0440640982654095 0.0650009893867373 17800.0000000000000000 0.0392590482001947 0.0233553428994024 0.0246157622492295
0.0444768490012809 0.0656013786044431 17900.0000000000000000 0.0395580665725202 0.0234488453705707 0.0247051933137859
0.0446051129019763 0.0657786594515154 18000.0000000000000000 0.0396114662586893 0.0234103353612471 0.0246517573200185
0.0439461250171930 0.0649997037354577 18100.0000000000000000 0.0392744032272733 0.0234419307199373 0.0247098534365052
0.0443050141533871 0.0654803390757578 18200.0000000000000000 0.0394745599356395 0.0234422799483363 0.0246706065650769
0.0442394366447736 0.0654634209245402 18300.0000000000000000 0.0394612725161417 0.0234985356223281 0.0246436968729248
0.0441041583354692 0.0653195872269811 18400.0000000000000000 0.0393868692397227 0.0234705139759407 0.0246532174205000
0.0440636578102014 0.0653270441658413 18500.0000000000000000 0.0393754408776324 0.0234767353897138 0.0246343261447730
0.0442477815001571 0.0655460381507858 18600.0000000000000000 0.0394929376558247 0.0235097976787740 0.0246681332935819
0.0442227794705277 0.0655625454923084 18700.0000000000000000 0.0395006532840472 0.0235129947357248 0.0247042934376277
0.0446931465489065 0.0663008582993608 18800.0000000000000000 0.0398364495969649 0.0236560248467813 0.0246957686928111
0.0447268663359175 0.0662935093546577 18900.0000000000000000 0.0398333749765435 0.0236090761912853 0.0247040480243135
0.0443192000986046 0.0658210086552852 19000.0000000000000000 0.0396275365256459 0.0236465916005994 0.0247233457480942
0.0442975875288082 0.0658409235933484 19100.0000000000000000 0.0395952723305249 0.0235690764612206 0.0246735017387225
0.0443342232677083 0.0659074712499702 19200.0000000000000000 0.0396315724936703 0.0236025658255382 0.0246820296314646
0.0448891391639882 0.0667665057714898 19300.0000000000000000 0.0400298141620047 0.0237222165672515 0.0247413951452894
0.0443573930179912 0.0659504154682593 19400.0000000000000000 0.0396701990629983 0.0236572563646915 0.0247157314010513
0.0443868865995262 0.0660713641637310 19500.0000000000000000 0.0396995610778909 0.0236351427536337 0.0247048507946727
0.0443567926476784 0.0660654742988646 19600.0000000000000000 0.0396969336698624 0.0236622030902327 0.0247032646426738
0.0445789489700864 0.0664426423275654 19700.0000000000000000 0.0398768586731723 0.0237274948774966 0.0247583485175409
0.0445934693208627 0.0663242396139123 19800.0000000000000000 0.0398249339364978 0.0237400118625605 0.0246420149486557
0.0443611546777155 0.0661536771967184 19900.0000000000000000 0.0397264477172058 0.0236843819719174 0.0247065770224720
0.0444120084517124 0.0662687794840335 20000.0000000000000000 0.0397835173190726 0.0237228521329372 0.0247304292076073
0.0443769720322700 0.0662437967164684 20100.0000000000000000 0.0397574126106449 0.0237226631755766 0.0246862185182645
0.0443940303913016 0.0663122530138767 20200.0000000000000000 0.0397995288592020 0.0237450291377389 0.0247468028938906
0.0442938123311503 0.0662105537101673 20300.0000000000000000 0.0397374568717404 0.0237086437092847 0.0247368177363593
0.0443463016286327 0.0663189335629649 20400.0000000000000000 0.0397716014615197 0.0237050849925207 0.0247160856619605
0.0443616610293918 0.0664195509805356 20500.0000000000000000 0.0397990869741355 0.0237270241813090 0.0246881117053054
0.0444178775846820 0.0664441475248393 20600.0000000000000000 0.0398323924551086 0.0237452870175514 0.0247222576933616
0.0442893666278815 0.0663240553638356 20700.0000000000000000 0.0397682801741149 0.0237385692024592 0.0247211295022834
0.0440497624738096 0.0659089469535445 20800.0000000000000000 0.0396581651164552 0.0238245355470359 0.0248494154914307
0.0444119105055018 0.0664831438396708 20900.0000000000000000 0.0398447541324184 0.0237543544443694 0.0247296077401315
0.0439608645659273 0.0659682143022392 21000.0000000000000000 0.0395547937156234 0.0237019819649208 0.0245881140294064
0.0443634054960391 0.0664788755786079 21100.0000000000000000 0.0398327959010095 0.0237898132429169 0.0246990892864740
0.0444655513578703 0.0666518537725035 21200.0000000000000000 0.0399192815372629 0.0238131998569540 0.0247465211617240
0.0445234701162265 0.0668200011182641 21300.0000000000000000 0.0399491542284124 0.0237485512098357 0.0247045944693233
0.0446077801941394 0.0669158365302236 21400.0000000000000000 0.0400278573265105 0.0238231297439228 0.0247646828377564
0.0442584382037239 0.0664436755376793 21500.0000000000000000 0.0398414627826429 0.0238006550364856 0.0248630823526828
0.0442302497525024 0.0664243896971118 21600.0000000000000000 0.0397853906080141 0.0237934442051245 0.0246934787773176
0.0443826403694131 0.0666867910434625 21700.0000000000000000 0.0399059459732341 0.0238024280133486 0.0247519244667124
0.0445060153754498 0.0668344227846786 21800.0000000000000000 0.0399780179029290 0.0238072325471229 0.0247644009044645
0.0442577789362531 0.0664882150410917 21900.0000000000000000 0.0398368599336908 0.0238479498879689 0.0247534958694495
0.0439416893665516 0.0662024638437404 22000.0000000000000000 0.0396649773238964 0.0238107669246393 0.0247049891606542
0.0445134030641036 0.0669138234656085 22100.0000000000000000 0.0400099927678788 0.0238781285292311 0.0247346160125720
0.0444249855713269 0.0668426748461740 22200.0000000000000000 0.0399790219773297 0.0238527434260939 0.0247956840657239
0.0442655412049403 0.0665286569316943 22300.0000000000000000 0.0398792099617463 0.0238945183851430 0.0248281233252076
0.0443324974833514 0.0667372890080927 22400.0000000000000000 0.0399170002547265 0.0238420456725449 0.0247561688549167
0.0442738941308665 0.0666919045186412 22500.0000000000000000 0.0398917006993185 0.0238424443729868 0.0247585597747794
0.0443902267031191 0.0668875353292279 22600.0000000000000000 0.0399789659930309 0.0238604213885211 0.0247776805512554
0.0444303592171898 0.0669291848337896 22700.0000000000000000 0.0399978741985677 0.0238665096685225 0.0247654430747689
0.0444112506832326 0.0669397937378235 22800.0000000000000000 0.0399967869332171 0.0238572590565513 0.0247788442552608
0.0447153331093869 0.0673315113299834 22900.0000000000000000 0.0402015232753007 0.0239398193667100 0.0248194292951225
0.0443791822701559 0.0669477504314625 23000.0000000000000000 0.0400016872738554 0.0238819365499686 0.0247978798438344
0.0444347241189364 0.0670056835728925 23100.0000000000000000 0.0400288402131844 0.0238914879870240 0.0247834651738848
0.0443818865249241 0.0669698017810974 23200.0000000000000000 0.0400081486326601 0.0238848507295940 0.0247960554950250
0.0445584170606084 0.0673100333882219 23300.0000000000000000 0.0401608624868409 0.0239508131215030 0.0248241863770303
0.0453540152401476 0.0683827367214770 23400.0000000000000000 0.0406983462023047 0.0240994149546962 0.0249572178928981
0.0443895677415530 0.0671788037138146 23500.0000000000000000 0.0400674604334791 0.0239256858521177 0.0247757844264310
0.0445380334000412 0.0672594333300616 23600.0000000000000000 0.0401328744699028 0.0238983230828572 0.0248357080666512
0.0444048951000248 0.0670920555856969 23700.0000000000000000 0.0400498368181492 0.0239055307314421 0.0247968658554332
0.0441113548217360 0.0667026804983575 23800.0000000000000000 0.0398642835488724 0.0238823930821133 0.0247607057932827
0.0437722465239274 0.0663086093625202 23900.0000000000000000 0.0398228051823366 0.0241481710841724 0.0250621937587263
0.0445201489736287 0.0672514554735767 24000.0000000000000000 0.0401401474129620 0.0239312528814580 0.0248577323231846
0.0444286813404125 0.0671586057028385 24100.0000000000000000 0.0400813288565306 0.0239350764736070 0.0248029519092647
0.0443744270608170 0.0671306555828375 24200.0000000000000000 0.0400657693403001 0.0239268169453105 0.0248311777722354
0.0444557283926163 0.0674760598345427 24300.0000000000000000 0.0401793845165361 0.0239951029935306 0.0247906468454549
0.0442372061995721 0.0669329160856316 24400.0000000000000000 0.0399802282743182 0.0239253318955643 0.0248254589165048
0.0442936959949208 0.0671063877207223 24500.0000000000000000 0.0400721957426768 0.0239797820475268 0.0249089172075373
0.0441754503497986 0.0669362507811476 24600.0000000000000000 0.0399545485397386 0.0238948652105906 0.0248116278174177
0.0444305740540204 0.0671993146368800 24700.0000000000000000 0.0400951624672997 0.0239508633227359 0.0247998978555623
0.0444017475598036 0.0672362760107865 24800.0000000000000000 0.0401092612642001 0.0239495801862938 0.0248494412999166
0.0438132235351338 0.0664848243415812 24900.0000000000000000 0.0397217732722013 0.0238576353850440 0.0247314098270462
0.0443275435563357 0.0671729488120741 25000.0000000000000000 0.0400623144291402 0.0239328791684643 0.0248158861796868
0.0447719265194332 0.0675635875187573 25100.0000000000000000 0.0402537871036943 0.0239369819446965 0.0247426524318901
0.0444948705313181 0.0673514482186264 25200.0000000000000000 0.0401661869170556 0.0239805077887558 0.0248379211295221
0.0446968018857893 0.0678118749631906 25300.0000000000000000 0.0402962836259523 0.0238889461195757 0.0247875115352537
0.0442144909616171 0.0670208328446659 25400.0000000000000000 0.0399926262238691 0.0239159283719154 0.0248192527172779
0.0446067178599811 0.0674970877307190 25500.0000000000000000 0.0402357589120386 0.0240028385145529 0.0248363915429013
0.0442579013596647 0.0671359430943184 25600.0000000000000000 0.0400513545281083 0.0239631224718904 0.0248484511865596
0.0442955392285407 0.0673421412798332 25700.0000000000000000 0.0402099931904878 0.0241293676854711 0.0250729245681062
0.0444030094179590 0.0673695713555578 25800.0000000000000000 0.0401660468269583 0.0240038619002647 0.0248877446340516
0.0442033394292066 0.0670936570890784 25900.0000000000000000 0.0400120857821421 0.0239401198030648 0.0248112268072185
0.0444238505560280 0.0673767109774977 26000.0000000000000000 0.0401608462893059 0.0239841493220918 0.0248586743016060
0.0444158003926312 0.0673683481399660 26100.0000000000000000 0.0401570346151670 0.0240047488957377 0.0248392410323329
0.0448060030684918 0.0681114425282166 26200.0000000000000000 0.0404051372085574 0.0239268274369492 0.0247762758005718
0.0443702756949727 0.0673575377774654 26300.0000000000000000 0.0401458071809120 0.0239825305796270 0.0248728846715830
0.0443678867832922 0.0673744539880512 26400.0000000000000000 0.0401609192564078 0.0240128379330716 0.0248884983212160
0.0443868199543343 0.0673532541508889 26500.0000000000000000 0.0401543461123176 0.0240005731181471 0.0248767372259004
0.0443534221800997 0.0673421733097120 26600.0000000000000000 0.0401457074157999 0.0239979746975073 0.0248892594758807
0.0443727297871118 0.0673612720576456 26700.0000000000000000 0.0401624337785049 0.0240166615887472 0.0248990716805150
0.0439305779308421 0.0668664590889320 26800.0000000000000000 0.0399790045742727 0.0241259307483441 0.0249930505289724
0.0443182596562181 0.0673493912376463 26900.0000000000000000 0.0401588579652647 0.0240485730266943 0.0249192079405000
0.0443029519395666 0.0673197277794287 27000.0000000000000000 0.0401381345566544 0.0240452706760560 0.0248845878315661
0.0441844536105623 0.0672045088374628 27100.0000000000000000 0.0400692421863952 0.0240187334068027 0.0248692728907531
0.0441306060611431 0.0672558337228322 27200.0000000000000000 0.0400991968209011 0.0240739151063989 0.0249364323932304
0.0443630312246188 0.0674104464508574 27300.0000000000000000 0.0401824202582497 0.0240544240865090 0.0249017792710136
0.0446427030766203 0.0677383668915015 27400.0000000000000000 0.0403166427995272 0.0240083921755962 0.0248771090543908
0.0443360025273550 0.0674220018954505 27500.0000000000000000 0.0401702560500249 0.0241018439157616 0.0248211758615327
0.0445723832726620 0.0676426692722625 27600.0000000000000000 0.0403297832375242 0.0241350267836928 0.0249690536214795
0.0443823239759425 0.0675483204604743 27700.0000000000000000 0.0402151073988236 0.0240407843479035 0.0248890008109742
0.0443850726965793 0.0675291789962254 27800.0000000000000000 0.0402079391887766 0.0240377297118679 0.0248797753504336
0.0444782623176024 0.0678176724829253 27900.0000000000000000 0.0403195353037732 0.0240696281025072 0.0249125783120581
0.0445100334172086 0.0678682376153187 28000.0000000000000000 0.0403444467515470 0.0240860910828380 0.0249134248908226
0.0445117370818093 0.0678691627526281 28100.0000000000000000 0.0403455633269246 0.0241121652841018 0.0248891881891592
0.0445154346855796 0.0678625247843246 28200.0000000000000000 0.0403808713685877 0.0240640385282234 0.0250814874762234
0.0443662745355431 0.0676463014305457 28300.0000000000000000 0.0402492136996402 0.0240780727444779 0.0249062060879943
0.0444765107207369 0.0678498638181377 28400.0000000000000000 0.0403362882911262 0.0241040768832926 0.0249147017423377
0.0443403644400288 0.0675218832050151 28500.0000000000000000 0.0401871173620405 0.0239960498691300 0.0248901719339882
0.0444800542373138 0.0678586675415404 28600.0000000000000000 0.0403164440438164 0.0240566143724126 0.0248704400239987
0.0445270051591244 0.0679549055568646 28700.0000000000000000 0.0403796254856525 0.0241162995312841 0.0249202916953367
0.0445922601046550 0.0680434340238203 28800.0000000000000000 0.0403639215325814 0.0240472110586545 0.0247727809431958
0.0445213475310538 0.0679502171994124 28900.0000000000000000 0.0403740878529506 0.0241211885059912 0.0249035981753451
0.0440250505060258 0.0674388857414211 29000.0000000000000000 0.0401236275332379 0.0241136976530149 0.0249168762324900
0.0444818508312264 0.0679551296975719 29100.0000000000000000 0.0402413748525882 0.0239074775654706 0.0246210413160838
0.0444900871737966 0.0677498993458318 29200.0000000000000000 0.0402918308565595 0.0240977825159478 0.0248295543906619
0.0444335057511955 0.0678592101841708 29300.0000000000000000 0.0403239948344549 0.0241164729563818 0.0248867904460716
0.0447843254869951 0.0684273589050965 29400.0000000000000000 0.0405670049087768 0.0241565136983274 0.0248998215446883
0.0448018326238671 0.0682969025567190 29500.0000000000000000 0.0405580453513983 0.0241745121144102 0.0249589341105970
0.0446467119798022 0.0681026335518999 29600.0000000000000000 0.0404193946220739 0.0241418181473630 0.0247864148092305
0.0444812963500843 0.0679383264942053 29700.0000000000000000 0.0403562302112326 0.0241213569096784 0.0248839410909623
0.0443347010604617 0.0676879079998729 29800.0000000000000000 0.0402282193552618 0.0240820464891588 0.0248082218715537
0.0445273990371038 0.0680513603843888 29900.0000000000000000 0.0403975106804189 0.0241410503075467 0.0248702329926363
0.0441562631251350 0.0675582029576109 30000.0000000000000000 0.0401728187262603 0.0241178425243831 0.0248589662979123
0.0443764005716424 0.0677798169247234 30100.0000000000000000 0.0403009281692371 0.0240995155441580 0.0249479796364248
0.0445480692557754 0.0680678063500104 30200.0000000000000000 0.0403948625609000 0.0241324796117205 0.0248310950260938
0.0445190940071988 0.0680466874615290 30300.0000000000000000 0.0403908992072825 0.0241375311250048 0.0248602842353976
0.0447115712522133 0.0683062269877989 30400.0000000000000000 0.0405207321765258 0.0241809949070426 0.0248841355590483
0.0444131330790758 0.0678904682101416 30500.0000000000000000 0.0403277847639368 0.0241574852994880 0.0248500524670420
0.0446679163286432 0.0682668804815625 30600.0000000000000000 0.0404919635725337 0.0241931670665061 0.0248398904134229
0.0444372178147876 0.0679931616293700 30700.0000000000000000 0.0403521825993429 0.0241548075047001 0.0248235434485140
0.0445394243316786 0.0681931481351718 30800.0000000000000000 0.0404254326242245 0.0241649701992704 0.0248041878307774
0.0444406720115856 0.0680517358964767 30900.0000000000000000 0.0403806724944881 0.0241604375390481 0.0248698445308419
0.0447102954915500 0.0683666931244149 31000.0000000000000000 0.0405103680478552 0.0242015773100332 0.0247629062654227
0.0441062248567514 0.0676343382119662 31100.0000000000000000 0.0401714919604340 0.0241480941553212 0.0247973106176971
0.0440811827040611 0.0675061239356749 31200.0000000000000000 0.0400642784528992 0.0240165409236674 0.0246532662481936
0.0445634349501667 0.0682381105967378 31300.0000000000000000 0.0404546524987270 0.0241811865587395 0.0248358778892639
0.0445594931114758 0.0682759498943958 31400.0000000000000000 0.0404500268308424 0.0241606912210496 0.0248039730964484
0.0446013971550642 0.0683299200357589 31500.0000000000000000 0.0404786748205532 0.0241871751741261 0.0247962069172637
0.0442478431213062 0.0682591643278955 31600.0000000000000000 0.0403634918746213 0.0241756236800506 0.0247713363692326
0.0451221710949431 0.0691352145806877 31700.0000000000000000 0.0408254735842919 0.0241992538418282 0.0248452548197085
0.0445196807936029 0.0682655467841925 31800.0000000000000000 0.0404226122973648 0.0241462234700605 0.0247589981416033
0.0444222775484480 0.0681331578141948 31900.0000000000000000 0.0403380580853406 0.0240949822835002 0.0247018146952193
0.0445407307531933 0.0682298766430675 32000.0000000000000000 0.0404133136937351 0.0241659108732320 0.0247167365054475
0.0445480918360195 0.0682565650250585 32100.0000000000000000 0.0404308957956528 0.0241749190281130 0.0247440072934202
0.0447800114801211 0.0686591437458334 32200.0000000000000000 0.0405423135391490 0.0240890343552081 0.0246410645754333
0.0446117824257933 0.0684209259735201 32300.0000000000000000 0.0404948623090134 0.0241794384572898 0.0247673023794504
0.0444863112152150 0.0682563825844727 32400.0000000000000000 0.0404201432511727 0.0241995863147815 0.0247382928902215
0.0445188267308559 0.0683115373566280 32500.0000000000000000 0.0404381529590791 0.0241844786724158 0.0247377690764165
0.0448542339034502 0.0686486336119228 32600.0000000000000000 0.0406348775181674 0.0242862115051648 0.0247504310521317
0.0445604479537063 0.0684193330790691 32700.0000000000000000 0.0404886102632200 0.0242308048130351 0.0247438552070696
0.0442114549228116 0.0678656036054375 32800.0000000000000000 0.0402348249224358 0.0241472548399468 0.0247149863215474
0.0444678591077838 0.0682821107691368 32900.0000000000000000 0.0404232389088308 0.0242156785382557 0.0247273072201469
0.0439069990723061 0.0676815907912825 33000.0000000000000000 0.0401026200723867 0.0241544721251732 0.0246674183007848
0.0445896074126097 0.0680733781631285 33100.0000000000000000 0.0403801677335311 0.0242473937744886 0.0246102915838977
0.0449795951755737 0.0691457614192326 33200.0000000000000000 0.0408434847036242 0.0243987363595123 0.0248498458601781
0.0445582791979103 0.0685001586415446 33300.0000000000000000 0.0404887016837645 0.0242286492146548 0.0246677196809484
0.0444591110150759 0.0682247762805853 33400.0000000000000000 0.0403993503882887 0.0241825585085191 0.0247309557489744
0.0445114126240920 0.0683876728458388 33500.0000000000000000 0.0404481913004705 0.0242170897023601 0.0246765900295910
0.0446851833759296 0.0686456516268148 33600.0000000000000000 0.0405506186548370 0.0241845529198838 0.0246870866967199
0.0444243760058902 0.0682683821641809 33700.0000000000000000 0.0403856338217918 0.0242179654047261 0.0246318117123702
0.0444377266086280 0.0683423350641022 33800.0000000000000000 0.0404165653408661 0.0242316996628320 0.0246545000279021
0.0441140954019549 0.0680504855667961 33900.0000000000000000 0.0403332367674686 0.0243214811239495 0.0248468849771740
0.0444242445655777 0.0683624174900227 34000.0000000000000000 0.0404018034570485 0.0242077437914497 0.0246128079811441
0.0446077632444933 0.0686018422923442 34100.0000000000000000 0.0405347982080100 0.0242737836009581 0.0246558036942443
0.0444218034417548 0.0683563168339697 34200.0000000000000000 0.0404287458993330 0.0242571337228917 0.0246797295987156
0.0445011727391074 0.0685389478131571 34300.0000000000000000 0.0404830967020345 0.0242548643324373 0.0246374019234362
0.0444654835984553 0.0684012533419249 34400.0000000000000000 0.0404183094154594 0.0242187398190709 0.0245877609023864
0.0446608386332817 0.0686978347103024 34500.0000000000000000 0.0405589034767310 0.0242715115331218 0.0246054290302182
0.0440601365933717 0.0677703093974104 34600.0000000000000000 0.0401300054262130 0.0241818327817059 0.0245077429323642
0.0445005508713237 0.0684953465539255 34700.0000000000000000 0.0404630230133430 0.0242938301312273 0.0245623644968956
0.0443157476936213 0.0682295314262767 34800.0000000000000000 0.0403539944899841 0.0242451613824564 0.0246255374575820
0.0445789721951990 0.0686134740626152 34900.0000000000000000 0.0404503827846556 0.0241180105434434 0.0244910743373646
0.0443097354725979 0.0683271099237217 35000.0000000000000000 0.0403687166298342 0.0242315033803074 0.0246065177427098
0.0445056033245746 0.0685007254830363 35100.0000000000000000 0.0404563154372948 0.0242772167069043 0.0245417162346642
0.0443718517573562 0.0684205446491015 35200.0000000000000000 0.0403852782806216 0.0242192363914257 0.0245294803246028
0.0446446704327892 0.0688425105977581 35300.0000000000000000 0.0406268129598155 0.0243903840829949 0.0246296867257198
0.0445325377839013 0.0685561215367628 35400.0000000000000000 0.0404745358019783 0.0243147604874557 0.0244947233997933
0.0446462076791088 0.0687326983212484 35500.0000000000000000 0.0405609510154938 0.0243204346323314 0.0245444634292867
0.0441782549387434 0.0680747548009489 35600.0000000000000000 0.0403261735113192 0.0244389782065758 0.0246127060990087
0.0445056647093260 0.0685218158239098 35700.0000000000000000 0.0404460201136897 0.0242725413119435 0.0244840586095793
0.0445183387407420 0.0685693109093962 35800.0000000000000000 0.0404584273952412 0.0242668221346370 0.0244792377961897
0.0446038544375797 0.0686890747372223 35900.0000000000000000 0.0405138370653520 0.0243183813730455 0.0244440377135606
0.0443278744733933 0.0682953452191382 36000.0000000000000000 0.0403935218287564 0.0243528286866618 0.0245980389358322
0.0443381726235020 0.0685132816095241 36100.0000000000000000 0.0404575932128680 0.0244083516678185 0.0245705669506274
0.0441185575755389 0.0680938444081030 36200.0000000000000000 0.0402157069827787 0.0242227119902557 0.0244277139572173
0.0443077028948215 0.0682664907462233 36300.0000000000000000 0.0403734691334612 0.0244166301963581 0.0245030526964421
0.0446036572469786 0.0686992358090071 36400.0000000000000000 0.0405340835616400 0.0243459834168722 0.0244874577737021
0.0444695714883020 0.0685942997414943 36500.0000000000000000 0.0404611107776054 0.0243224341941047 0.0244581376865208
0.0444421695175805 0.0685637533202483 36600.0000000000000000 0.0404497527587907 0.0243406133071096 0.0244524748902242
0.0444719131286036 0.0685675515343698 36700.0000000000000000 0.0404539372876186 0.0243414513847406 0.0244348331027605
0.0446147540182072 0.0688303946907948 36800.0000000000000000 0.0405699482458701 0.0243798652376278 0.0244547790368505
0.0444311986646120 0.0685531058344446 36900.0000000000000000 0.0404453546399851 0.0243670807423071 0.0244300333185766
0.0448146309206586 0.0692969923492485 37000.0000000000000000 0.0407737862012174 0.0244609820662300 0.0245225394687325
0.0440144178852318 0.0679540347352409 37100.0000000000000000 0.0402689163570049 0.0245372947118631 0.0245699180956838
0.0444379510061197 0.0686069774520473 37200.0000000000000000 0.0404495791521703 0.0243517940830913 0.0244015940674228
0.0445306754163377 0.0687165841139951 37300.0000000000000000 0.0405059239529010 0.0243773482136420 0.0243990880676290
0.0445029907794269 0.0687023562933348 37400.0000000000000000 0.0404889311263884 0.0243628842991136 0.0243874931336784
0.0444701670413741 0.0686692227908241 37500.0000000000000000 0.0404697331502139 0.0243630326046981 0.0243765101639595
0.0445126461588218 0.0687352422381556 37600.0000000000000000 0.0404988938285200 0.0243766308282896 0.0243710560888132
0.0444587231016084 0.0686435071129181 37700.0000000000000000 0.0404564610969579 0.0243623751763940 0.0243612389969110
0.0444166174968146 0.0686383530851818 37800.0000000000000000 0.0404409972422915 0.0243683830757697 0.0243406353113998
0.0445068085905297 0.0687610812146069 37900.0000000000000000 0.0404857661672060 0.0243298756537074 0.0243452992099802
0.0444443315986064 0.0686821506035920 38000.0000000000000000 0.0404579813326103 0.0243701067712744 0.0243353363569685
0.0445191794603524 0.0687919619394590 38100.0000000000000000 0.0405070761263484 0.0243898833671184 0.0243272797384637
0.0445006477855615 0.0687755250410930 38200.0000000000000000 0.0405043999075562 0.0243970643478972 0.0243443624556733
0.0446959730558653 0.0691742947672950 38300.0000000000000000 0.0406864698077988 0.0244974183727896 0.0243781930352455
0.0445708816040857 0.0688769555567142 38400.0000000000000000 0.0405304238879173 0.0243834152245965 0.0242904431662727
0.0448572035756623 0.0690469214130810 38500.0000000000000000 0.0405847724080247 0.0242831732632349 0.0241517913801207
0.0444718564981762 0.0686542113627020 38600.0000000000000000 0.0404581619448057 0.0244295351776161 0.0242770447407286
0.0445665015130074 0.0688731877001565 38700.0000000000000000 0.0405391370298032 0.0244366258716431 0.0242802330344056
0.0445596540725655 0.0688535444942088 38800.0000000000000000 0.0405152789908314 0.0243972172994503 0.0242507000971011
0.0445089822763909 0.0691775718133722 38900.0000000000000000 0.0405719223167005 0.0243468136054061 0.0242543215716328
0.0448117690209878 0.0692185114014591 39000.0000000000000000 0.0407039863857866 0.0244581708526474 0.0243274942680519
0.0443558666012228 0.0685395183601487 39100.0000000000000000 0.0403832658613842 0.0244289566689715 0.0242087218151940
0.0443800752289534 0.0686651439850338 39200.0000000000000000 0.0404402222768601 0.0244622258527474 0.0242534440407059
0.0445056255465417 0.0688694329375340 39300.0000000000000000 0.0405125285569195 0.0244306707438243 0.0242443849997779
0.0443451922350558 0.0684211882737287 39400.0000000000000000 0.0403745544155614 0.0245044980456365 0.0242273391078245
0.0444008531108196 0.0687332247597565 39500.0000000000000000 0.0404650282667118 0.0244803799502106 0.0242456552460605
0.0443257592528331 0.0685519051170483 39600.0000000000000000 0.0403712558522082 0.0244141008103220 0.0241932582286295
0.0439600952302427 0.0684745051903426 39700.0000000000000000 0.0402564898058132 0.0243842935902792 0.0242070652123882
0.0443351543098658 0.0687431186188705 39800.0000000000000000 0.0404452853540301 0.0244292383569505 0.0242736301304336
0.0441352556406390 0.0684638503679416 39900.0000000000000000 0.0403057016489491 0.0244335004699193 0.0241902001172967
0.0445866645350406 0.0690034866042383 40000.0000000000000000 0.0405675660537410 0.0244944092401046 0.0241857038355803
0.0446703623088023 0.0690819401269475 40100.0000000000000000 0.0406099256255926 0.0245167312779447 0.0241706687886758
0.0438615452986428 0.0681965247772127 40200.0000000000000000 0.0401345468576002 0.0243616770284415 0.0241184403261037
0.0444763258212926 0.0690515824964850 40300.0000000000000000 0.0405749467389800 0.0245056461478353 0.0242662324903072
0.0445419775895526 0.0690028944420684 40400.0000000000000000 0.0405496075838159 0.0244847485467731 0.0241688097568695
0.0442004204934651 0.0685596351178108 40500.0000000000000000 0.0403340178712605 0.0244256508796694 0.0241503649940967
0.0444379985142823 0.0688077956824916 40600.0000000000000000 0.0404551559922472 0.0244460631273040 0.0241287666449109
0.0444517679507847 0.0689197533274215 40700.0000000000000000 0.0405117703137385 0.0245106054347646 0.0241649545419833
0.0441492961228331 0.0684952283097906 40800.0000000000000000 0.0403046564531813 0.0244515983048448 0.0241225030752568
0.0445220334842246 0.0690168026638983 40900.0000000000000000 0.0405444853965338 0.0245106456008932 0.0241284598371192
0.0445414534845122 0.0690664622703989 41000.0000000000000000 0.0405634849292273 0.0245128650449885 0.0241331589170098
0.0445624430629327 0.0690473044030315 41100.0000000000000000 0.0405478710875543 0.0244846898380956 0.0240970470461575
0.0450787664988635 0.0698701694968726 41200.0000000000000000 0.0409437929116178 0.0246491767594950 0.0241770588912402
0.0446257330359446 0.0692331469668658 41300.0000000000000000 0.0406292562923583 0.0245355777271163 0.0241225674395065
0.0445345863029067 0.0690708403432199 41400.0000000000000000 0.0405564005510510 0.0245199542240338 0.0241002213340435
0.0443295727111634 0.0688339728116901 41500.0000000000000000 0.0404586011618280 0.0245447575436584 0.0241261015808001
0.0444330492600798 0.0689680515302446 41600.0000000000000000 0.0405248065830315 0.0245809184585178 0.0241172070832837
0.0448083541808687 0.0694375787525147 41700.0000000000000000 0.0407271048179887 0.0245653217310572 0.0240971646075144
0.0445372464559787 0.0691235292397202 41800.0000000000000000 0.0405726921026031 0.0245528206363706 0.0240771720783428
0.0446981275006816 0.0692757057054969 41900.0000000000000000 0.0406818318421606 0.0246598764614893 0.0240936177009745
0.0443415195903032 0.0689147685030186 42000.0000000000000000 0.0404771703102645 0.0245691681011001 0.0240832250466361
0.0441884692056468 0.0687385130195181 42100.0000000000000000 0.0403696951870424 0.0245699631668157 0.0239818353561892
0.0444812679065887 0.0690997291609562 42200.0000000000000000 0.0405387016195937 0.0245411833704885 0.0240326260403414
0.0446021740387940 0.0692316969467410 42300.0000000000000000 0.0405877043935943 0.0245117584361356 0.0240051881527066
0.0447935934951361 0.0695359060641540 42400.0000000000000000 0.0407468395926954 0.0246137603016085 0.0240440985098830
0.0442680288768117 0.0688774801450100 42500.0000000000000000 0.0404098843979307 0.0245203629639748 0.0239736656059265
0.0444572861294616 0.0690618956024367 42600.0000000000000000 0.0405250886701085 0.0245569773744768 0.0240241955740589
0.0448344139871469 0.0695209201406326 42700.0000000000000000 0.0406700188839844 0.0243924306745602 0.0239323107335978
0.0444261065285526 0.0690244980471807 42800.0000000000000000 0.0405029601618709 0.0245743547491244 0.0239868813226260
0.0445590641318366 0.0692689332497845 42900.0000000000000000 0.0406087882774649 0.0246010615857805 0.0240060941424579
0.0448182432628516 0.0695876200880167 43000.0000000000000000 0.0406978771834195 0.0244535579859279 0.0239320873968815
0.0446711122708008 0.0694453068977420 43100.0000000000000000 0.0406857905681276 0.0246199022059811 0.0240068408979865
0.0446359590578895 0.0694757763225304 43200.0000000000000000 0.0407010654413005 0.0246423300728904 0.0240501963118918
0.0444880245198024 0.0692215130504002 43300.0000000000000000 0.0405813194598355 0.0246211134319405 0.0239946268371990
0.0445941110739534 0.0693605792648042 43400.0000000000000000 0.0406393440275305 0.0246190712127923 0.0239836145585721
0.0447831530792825 0.0696496531202927 43500.0000000000000000 0.0407709765700427 0.0246754109719398 0.0239756891086560
0.0442566472733652 0.0690094001138334 43600.0000000000000000 0.0404490827614657 0.0245376813805760 0.0239926022780883
0.0443794748141014 0.0691168643501135 43700.0000000000000000 0.0405136772395190 0.0245998690180936 0.0239585007757674
0.0446834128212525 0.0695019593094906 43800.0000000000000000 0.0406929785541367 0.0246520101733356 0.0239345319124681
0.0443486864794033 0.0690743626348320 43900.0000000000000000 0.0404797526462591 0.0245655584666191 0.0239304030041820
0.0444525573634111 0.0691574272452339 44000.0000000000000000 0.0405381902495866 0.0245622843890199 0.0239804920006816
0.0444709872923361 0.0692488256547682 44100.0000000000000000 0.0405967238875158 0.0246870903346747 0.0239799922682844
0.0445931504120040 0.0694311493688093 44200.0000000000000000 0.0406612489804899 0.0246530137516323 0.0239676823895139
0.0442316862321143 0.0689503088698031 44300.0000000000000000 0.0403790397525109 0.0244785604966991 0.0238556034114270
0.0445267987275849 0.0693825752712684 44400.0000000000000000 0.0406017249581753 0.0246057200727857 0.0238918057610623
0.0445825779829453 0.0694102276794022 44500.0000000000000000 0.0406517952486297 0.0246658093596540 0.0239485659725175
0.0449991503441559 0.0700487406854031 44600.0000000000000000 0.0408451752546345 0.0245160297632846 0.0238167802256944
0.0444203604920544 0.0694103714959875 44700.0000000000000000 0.0406115762746225 0.0246573236028988 0.0239582495075494
0.0443897925770768 0.0692273657240886 44800.0000000000000000 0.0405633661580084 0.0247118396687804 0.0239244666620877
0.0445838896807288 0.0694788684895385 44900.0000000000000000 0.0406769314938007 0.0247109285726832 0.0239340392322523
0.0444801830624256 0.0693565634252356 45000.0000000000000000 0.0406470227322807 0.0247891580593948 0.0239621863820668
0.0444384549628656 0.0694218950618625 45100.0000000000000000 0.0406169871273287 0.0246908410963260 0.0239167573882607
0.0446071795258038 0.0695702763536163 45200.0000000000000000 0.0406922489147905 0.0247069581538878 0.0238845816258540
0.0443373046251601 0.0692276671210702 45300.0000000000000000 0.0405351233409226 0.0247067887044981 0.0238687329129617
0.0444457518890036 0.0693481093984848 45400.0000000000000000 0.0405809881132209 0.0246718949394013 0.0238581962259938
0.0443532243305257 0.0691239930961893 45500.0000000000000000 0.0404943142761187 0.0246892319188602 0.0238108077588995
0.0441437501855858 0.0689446189192800 45600.0000000000000000 0.0404977435629350 0.0248847330363817 0.0240178721104924
0.0443196697543045 0.0692140792642216 45700.0000000000000000 0.0405155398122176 0.0246732231926120 0.0238551870377322
0.0444380203322566 0.0694151782722539 45800.0000000000000000 0.0406129267839852 0.0247306884819476 0.0238678200494826
0.0444922215852559 0.0695124776752020 45900.0000000000000000 0.0406526004592253 0.0247378040554029 0.0238678985210404
0.0445103447008346 0.0695347765999463 46000.0000000000000000 0.0406542054887110 0.0247314389369006 0.0238402617171627
0.0445290258208898 0.0695770192358435 46100.0000000000000000 0.0406715078334570 0.0247318792694138 0.0238481070076808
0.0442413535402428 0.0692166964721357 46200.0000000000000000 0.0405023834433626 0.0247090319875540 0.0238424517735178
0.0444752807125970 0.0696568977774493 46300.0000000000000000 0.0407022127806540 0.0247944760509398 0.0238821965816301
0.0443081766696625 0.0692861510692022 46400.0000000000000000 0.0405077083404286 0.0246602486488658 0.0237762569739839
0.0446670999943708 0.0697437793619884 46500.0000000000000000 0.0407257012377285 0.0247297594385539 0.0237621661560010
0.0447094704155607 0.0698250863584150 46600.0000000000000000 0.0407810498669081 0.0247636246061464 0.0238260180875102
0.0445335066018248 0.0696111667532773 46700.0000000000000000 0.0406775825886192 0.0247606606373213 0.0238049963620533
0.0445458332634292 0.0696715449168222 46800.0000000000000000 0.0406981394155838 0.0247737994987139 0.0238013799833700
0.0444006269019122 0.0693347190787537 46900.0000000000000000 0.0405433889074692 0.0247064721815032 0.0237317374677078
0.0446836161858331 0.0701103102467936 47000.0000000000000000 0.0408630173368871 0.0248545248771467 0.0238036180377752
0.0445100545961942 0.0696558655681153 47100.0000000000000000 0.0406874818634343 0.0247835880834512 0.0238004192059766
0.0445054582145022 0.0696338254331387 47200.0000000000000000 0.0406706132024996 0.0247637862866176 0.0237793828757400
0.0445602435522857 0.0696986715814289 47300.0000000000000000 0.0407022327263481 0.0247691769416260 0.0237808388300517
0.0444562330595023 0.0695520803768512 47400.0000000000000000 0.0406498723741836 0.0248098759330769 0.0237813001273041
0.0442782999581996 0.0693829047758829 47500.0000000000000000 0.0405544237886617 0.0247780343469474 0.0237784560736170
0.0448651300269633 0.0696198039101945 47600.0000000000000000 0.0407386659639124 0.0247672126987959 0.0237025172196958
0.0444103193430447 0.0695286698161000 47700.0000000000000000 0.0406215497850356 0.0247953971427947 0.0237518128382033
0.0444971918358204 0.0696824677006931 47800.0000000000000000 0.0406969830526746 0.0248305380997357 0.0237777345744491
0.0446175466543633 0.0698709736955876 47900.0000000000000000 0.0407681093442692 0.0248073505447220 0.0237765664824042
0.0443658852876313 0.0695204886172882 48000.0000000000000000 0.0406092036796991 0.0247998848512479 0.0237505559626288
0.0446472578249121 0.0698795726576819 48100.0000000000000000 0.0407824510993297 0.0248476828262914 0.0237552910884334
0.0445605653875574 0.0698049364160007 48200.0000000000000000 0.0407538379640587 0.0248906847921667 0.0237591652605102
0.0445952687772594 0.0698402487888090 48300.0000000000000000 0.0407602069165611 0.0248551714507789 0.0237501386493972
0.0445086776087277 0.0697381716180655 48400.0000000000000000 0.0407045398081354 0.0248405729647866 0.0237307370409620
0.0444481770370663 0.0698291054203504 48500.0000000000000000 0.0407309242207294 0.0249005157587532 0.0237458986667479
0.0445463673044133 0.0699292990558929 48600.0000000000000000 0.0407157544360332 0.0246976689770363 0.0236896824067905
0.0445455586009755 0.0698493682943506 48700.0000000000000000 0.0407400052049921 0.0248477820274428 0.0237173118971994
0.0445850798885857 0.0697765909012363 48800.0000000000000000 0.0407174471061769 0.0248047321007474 0.0237033855341382
0.0446635666090333 0.0700019985435721 48900.0000000000000000 0.0408219890655048 0.0249023203585128 0.0237200707509008
0.0445991002726756 0.0699180142697252 49000.0000000000000000 0.0407795835241439 0.0249059079112263 0.0236953116429486
0.0445211280950866 0.0698420890059855 49100.0000000000000000 0.0407377293685697 0.0248703928696964 0.0237173075035103
0.0444379136182935 0.0697221131887442 49200.0000000000000000 0.0406832774097125 0.0248715685885384 0.0237015142432739
0.0446461554665858 0.0697787181819295 49300.0000000000000000 0.0407220143494170 0.0248420467679302 0.0236211369812225
0.0441887087365324 0.0694889208593528 49400.0000000000000000 0.0405538540310148 0.0248398163227516 0.0236979702054226
0.0445562530534045 0.0698941659894080 49500.0000000000000000 0.0407680930997579 0.0249237923255618 0.0236981610306574
0.0452600128203001 0.0708460340830523 49600.0000000000000000 0.0411302113666199 0.0248045132460564 0.0236102853170707
0.0446616387093994 0.0700257437110766 49700.0000000000000000 0.0408053025742810 0.0249385319665455 0.0235952959101024
0.0444999598025438 0.0699547554349711 49800.0000000000000000 0.0407664980353353 0.0249270878448012 0.0236841890590250
0.0444466208133528 0.0698324798401151 49900.0000000000000000 0.0407300315266633 0.0249139128473833 0.0237271126058021
0.0444859598777604 0.0698616342362213 50000.0000000000000000 0.0407432115375201 0.0249454373172124 0.0236798147188864
0.0445400249279164 0.0699931171882924 50100.0000000000000000 0.0407817781025743 0.0249153243308799 0.0236786459632084
0.0445121316512364 0.0699809248978996 50200.0000000000000000 0.0407767428210107 0.0249215749729031 0.0236923397620036
0.0445564454263381 0.0700585647117448 50300.0000000000000000 0.0408078675843823 0.0249351767115887 0.0236812834878578
0.0445287082601798 0.0700866951028538 50400.0000000000000000 0.0408116097130184 0.0249523812530786 0.0236786542359615
0.0445626859736842 0.0700901246816231 50500.0000000000000000 0.0408187960350806 0.0249488080347861 0.0236735654502288
0.0445186007795173 0.0700433914034790 50600.0000000000000000 0.0407956441845729 0.0249492148253079 0.0236713697299873
0.0445632397879401 0.0701108217816192 50700.0000000000000000 0.0408252138292758 0.0249596333729700 0.0236671603745740
0.0445676969298529 0.0701260509698575 50800.0000000000000000 0.0408309759526365 0.0249659181289440 0.0236642377818915
0.0445751102547919 0.0701545661165073 50900.0000000000000000 0.0408426839046511 0.0249833880237133 0.0236576712235920
0.0445715562229269 0.0701504124318991 51000.0000000000000000 0.0408395685413708 0.0249782664555145 0.0236580390551427
0.0445939050383258 0.0701889442524585 51100.0000000000000000 0.0408535939673590 0.0249837508664505 0.0236477757122012
0.0445737718577081 0.0701741270217961 51200.0000000000000000 0.0408465988180958 0.0249876824214260 0.0236508139714530
0.0445683939030081 0.0701721062889337 51300.0000000000000000 0.0408467678201187 0.0249980618639588 0.0236485092245742
0.0445767775561754 0.0701957700884169 51400.0000000000000000 0.0408543138671761 0.0249998235252300 0.0236448842988822
0.0445683704907863 0.0701982239364706 51500.0000000000000000 0.0408524138691562 0.0250053976372511 0.0236376634121168
0.0445767016541941 0.0702149761051259 51600.0000000000000000 0.0408602604688670 0.0250103643691626 0.0236389997469853
0.0444976995209133 0.0701102845166235 51700.0000000000000000 0.0408065529787842 0.0249803484364731 0.0236378794411270
0.0445780485129069 0.0702349047837273 51800.0000000000000000 0.0408667383093354 0.0250207407775614 0.0236332591631458
0.0445313306375835 0.0701815376039968 51900.0000000000000000 0.0408430876173029 0.0250249306680734 0.0236345515595581
0.0445846323528920 0.0702595464948020 52000.0000000000000000 0.0408757237994738 0.0250311156737484 0.0236276006764526
0.0445885220064970 0.0702674047110187 52100.0000000000000000 0.0408786565017157 0.0250344859412608 0.0236242133480864
0.0445668111169358 0.0702429164456950 52200.0000000000000000 0.0408650471945452 0.0250311313146176 0.0236193299009326
0.0445813833219923 0.0702836536921290 52300.0000000000000000 0.0408826917663937 0.0250450586042648 0.0236206714471888
0.0445255776407986 0.0702311346843018 52400.0000000000000000 0.0408626715056141 0.0250698406063068 0.0236241330910490
0.0445842563700553 0.0703047078122002 52500.0000000000000000 0.0408900316391662 0.0250544949658794 0.0236166674085298
0.0446391620235849 0.0703837959412845 52600.0000000000000000 0.0409279589033445 0.0250753726887174 0.0236135049597910
0.0445794949357815 0.0703099266598988 52700.0000000000000000 0.0408912862632249 0.0250619938580274 0.0236137295991920
0.0445843911859266 0.0703286459702850 52800.0000000000000000 0.0408979436916320 0.0250680924315301 0.0236106451787862
0.0445621299880194 0.0703064525767118 52900.0000000000000000 0.0408814477677295 0.0250564522809377 0.0236007562252492
0.0445842245829228 0.0703462784248587 53000.0000000000000000 0.0409035545295341 0.0250765507916276 0.0236071643187274
0.0445442985449239 0.0703350538660199 53100.0000000000000000 0.0408869595324611 0.0250646958874853 0.0236037898314154
0.0445862614211408 0.0703655952397107 53200.0000000000000000 0.0409099941526445 0.0250853406827970 0.0236027792669296
0.0445687219971880 0.0703511597175097 53300.0000000000000000 0.0409025559353571 0.0250891887232491 0.0236011533034816
0.0445772567189709 0.0703752317958210 53400.0000000000000000 0.0409133122721728 0.0251021128647691 0.0235986477091302
0.0445821776745070 0.0703842506330074 53500.0000000000000000 0.0409150323080750 0.0250962677427793 0.0235974331820063
0.0445684542408447 0.0703776332733687 53600.0000000000000000 0.0409099165903747 0.0250976358751197 0.0235959429721657
0.0445714694499994 0.0703855962626910 53700.0000000000000000 0.0409156499866855 0.0251105662013736 0.0235949680326779
0.0445843592350489 0.0704023932233055 53800.0000000000000000 0.0409215812666556 0.0251073364024722 0.0235922362057957
0.0445811311241415 0.0704075251312424 53900.0000000000000000 0.0409224600085127 0.0251105202982039 0.0235906634804629
0.0445801526726525 0.0704072708401134 54000.0000000000000000 0.0409223702329989 0.0251126154027714 0.0235894420164582
0.0445799000713050 0.0704105744785171 54100.0000000000000000 0.0409231389462265 0.0251141045432311 0.0235879766918530
0.0445699295827228 0.0704156444724770 54200.0000000000000000 0.0409251438591693 0.0251254775120722 0.0235895238694051
0.0445900274783451 0.0704425236128110 54300.0000000000000000 0.0409370720858453 0.0251282291729157 0.0235875080793095
0.0446114750441732 0.0704831152247049 54400.0000000000000000 0.0409561106476631 0.0251439589484943 0.0235858933732800
0.0445906082227226 0.0704573079107760 54500.0000000000000000 0.0409424529682654 0.0251361994635123 0.0235856962760508
0.0445918644567964 0.0704659288394612 54600.0000000000000000 0.0409455896542633 0.0251396756804098 0.0235848896403857
0.0445939103193690 0.0704750081103914 54700.0000000000000000 0.0409490953840257 0.0251435927183767 0.0235838703879657
0.0445915492987030 0.0704788217479599 54800.0000000000000000 0.0409501516532818 0.0251470403111269 0.0235831952553373
0.0445918729992117 0.0704862580388987 54900.0000000000000000 0.0409528850141128 0.0251509841377210 0.0235824248806197
0.0445921327528137 0.0704928685100241 55000.0000000000000000 0.0409552403985522 0.0251545067574440 0.0235814535739269
0.0445916648755144 0.0704963931085125 55100.0000000000000000 0.0409561695324388 0.0251570541410812 0.0235795660046469
0.0446050662270306 0.0705259885035734 55200.0000000000000000 0.0409684753232643 0.0251635763406462 0.0235792702218069
0.0445907313527294 0.0705132456039290 55300.0000000000000000 0.0409597686051935 0.0251602326883750 0.0235748647757405
0.0445858719432233 0.0705139679056735 55400.0000000000000000 0.0409619477792397 0.0251699997599932 0.0235779515080687
0.0445856806237448 0.0705277312765969 55500.0000000000000000 0.0409643728805274 0.0251658603674989 0.0235782192542691
0.0446378997579821 0.0705854390732859 55600.0000000000000000 0.0409957675217084 0.0251805329640952 0.0235791982914704
0.0445787209331429 0.0705324582914939 55700.0000000000000000 0.0409681251120346 0.0251817135173271 0.0235796077061744
0.0446033069874789 0.0705536989727458 55800.0000000000000000 0.0409827123874257 0.0251939110968374 0.0235799324926409
0.0445827976317674 0.0705368716753707 55900.0000000000000000 0.0409704454475500 0.0251831832230804 0.0235789292599815
0.0445631034847888 0.0705187591646060 56000.0000000000000000 0.0409611401251041 0.0251832235899821 0.0235794742610395
0.0445891353190562 0.0705560551168124 56100.0000000000000000 0.0409787019615526 0.0251902627776213 0.0235793546327204
0.0445944369165300 0.0705727209524178 56200.0000000000000000 0.0409853632680365 0.0251970791232589 0.0235772160799391
0.0446037084014442 0.0705899949531523 56300.0000000000000000 0.0409922594751979 0.0251981265344068 0.0235772080117885
0.0445976304512305 0.0705867704036392 56400.0000000000000000 0.0409910024676452 0.0252018307161051 0.0235777782996058
0.0445979996207437 0.0705916963250529 56500.0000000000000000 0.0409935421565319 0.0252061889191647 0.0235782837611666
0.0445954414868275 0.0705968558346805 56600.0000000000000000 0.0409950822352301 0.0252105590125206 0.0235774726068919
0.0446012471336938 0.0706060848145731 56700.0000000000000000 0.0409994900393066 0.0252129225111567 0.0235777056978027
0.0445966381662628 0.0706016984277689 56800.0000000000000000 0.0410001485912768 0.0252213859213305 0.0235808718497450
0.0445998042208365 0.0706132576351157 56900.0000000000000000 0.0410023282968615 0.0252184782081712 0.0235777731233228
0.0445664501652839 0.0705788521511085 57000.0000000000000000 0.0409861780132856 0.0252150307210676 0.0235843790156825
0.0446100865781415 0.0706378524319757 57100.0000000000000000 0.0410135166000491 0.0252264273004028 0.0235797000896762
0.0445926891810639 0.0706260107253738 57200.0000000000000000 0.0410101213270333 0.0252394868639297 0.0235822985377657
0.0446198262414615 0.0706181669715581 57300.0000000000000000 0.0410153735560667 0.0252416865990116 0.0235818144122358
0.0445869844977031 0.0706214871570203 57400.0000000000000000 0.0410055723800402 0.0252327064934064 0.0235811113720309
0.0445961688680176 0.0706525181195732 57500.0000000000000000 0.0410207631866999 0.0252495869548801 0.0235847788043286
0.0446161902517353 0.0706761670668820 57600.0000000000000000 0.0410320742474947 0.0252478359560516 0.0235881037153100
0.0445553556338817 0.0706240270327819 57700.0000000000000000 0.0410049979179420 0.0252541381510543 0.0235864708540502
0.0445764999707874 0.0706293069483203 57800.0000000000000000 0.0410076268425367 0.0252407271068011 0.0235839733442381
0.0446011941808241 0.0706727388181381 57900.0000000000000000 0.0410279785050296 0.0252542869625301 0.0235836940586262
0.0446391901412119 0.0707189020571813 58000.0000000000000000 0.0410506772903516 0.0252606372323525 0.0235839797306609
0.0446263437133009 0.0707025378428131 58100.0000000000000000 0.0410446451403965 0.0252661662101825 0.0235835327952896
0.0446096674340924 0.0706920761698911 58200.0000000000000000 0.0410371998670581 0.0252610753808540 0.0235859804833948
0.0446073564302108 0.0706888434979134 58300.0000000000000000 0.0410368608969205 0.0252636973454539 0.0235875463141037
0.0446143412595492 0.0707046456877749 58400.0000000000000000 0.0410427459078110 0.0252665470624420 0.0235854496214779
0.0446161700302513 0.0707083997559179 58500.0000000000000000 0.0410449230789783 0.0252685293580699 0.0235865931716739
0.0446148221459847 0.0707104544982893 58600.0000000000000000 0.0410458751933000 0.0252694234357441 0.0235888006931819
0.0446120906467634 0.0707103183275804 58700.0000000000000000 0.0410484932855376 0.0252814047508781 0.0235901594169286
0.0446110014908788 0.0707164136343738 58800.0000000000000000 0.0410481530370225 0.0252779646639389 0.0235872323588985
0.0446310406705453 0.0707438556765591 58900.0000000000000000 0.0410607368456579 0.0252800134493596 0.0235880375861677
0.0446158602317804 0.0707298248657381 59000.0000000000000000 0.0410537708234352 0.0252808961754107 0.0235885020208116
0.0445548055723576 0.0706684413186287 59100.0000000000000000 0.0410231628424652 0.0252772281507980 0.0235921763280765
0.0446847866505990 0.0708195185989033 59200.0000000000000000 0.0410949738823265 0.0252821526200926 0.0235934376597113
0.0446599889657180 0.0707924088133304 59300.0000000000000000 0.0410894211782107 0.0253146112175439 0.0235906757162505
0.0446160131042454 0.0707585859524229 59400.0000000000000000 0.0410662073808591 0.0252957343542858 0.0235944961124825
0.0446207352580348 0.0707570895439104 59500.0000000000000000 0.0410664831774421 0.0252950541361459 0.0235930537716772
0.0446228328467389 0.0707596587000346 59600.0000000000000000 0.0410685855325185 0.0252985789948757 0.0235932715884249
0.0445612454124184 0.0706770394987083 59700.0000000000000000 0.0410322969357335 0.0252944378130809 0.0235964650187262
0.0446172788389963 0.0707619522567764 59800.0000000000000000 0.0410703956070859 0.0253054050868704 0.0235969462457004
0.0446627867054889 0.0708221273824281 59900.0000000000000000 0.0410980828390852 0.0253117862836191 0.0235956309848046
0.0446197036764150 0.0707716580769468 60000.0000000000000000 0.0410745236547365 0.0253080157210532 0.0235987171445312
0.0446129992771239 0.0707765934094782 60100.0000000000000000 0.0410744468648956 0.0253080913422529 0.0236001034307274
0.0446081413487112 0.0707842263173054 60200.0000000000000000 0.0410741321751205 0.0253069565288279 0.0235972045056375
0.0446899612696162 0.0708850816166765 60300.0000000000000000 0.0411239624777831 0.0253258862647637 0.0235949207600760
0.0445888245279586 0.0707697645693706 60400.0000000000000000 0.0410676511334670 0.0253173651765771 0.0235946502599619
0.0446004093462119 0.0707818520937205 60500.0000000000000000 0.0410733085635270 0.0253139445450742 0.0235970282691015
0.0445970428003470 0.0707902078546691 60600.0000000000000000 0.0410718805120952 0.0253095172676630 0.0235907541257016
0.0445716241649200 0.0707656907196119 60700.0000000000000000 0.0410621464873496 0.0253128791419946 0.0235983919228721
0.0445989341787743 0.0708146932261078 60800.0000000000000000 0.0410816066492421 0.0253162570777037 0.0235965421143827
0.0446552229565950 0.0708752303273354 60900.0000000000000000 0.0411127068284056 0.0253277531612243 0.0235926208684676
0.0445772107108680 0.0707909584300448 61000.0000000000000000 0.0410719816495835 0.0253203155766798 0.0235994418807413
0.0445882941387643 0.0708146019826459 61100.0000000000000000 0.0410815517355749 0.0253249019505545 0.0235984088703351
0.0446129194214276 0.0708427770456776 61200.0000000000000000 0.0410907635813674 0.0253142280996535 0.0235931297587110
0.0445999940701383 0.0708322435508433 61300.0000000000000000 0.0410886949709796 0.0253302893974933 0.0235922528654436
0.0445849609695190 0.0708145810377856 61400.0000000000000000 0.0410825445980968 0.0253288579173714 0.0236017784677110
0.0445829772395537 0.0708203015207252 61500.0000000000000000 0.0410839451469378 0.0253311506471536 0.0236013511803187
0.0445878447546395 0.0708288311647895 61600.0000000000000000 0.0410885140141097 0.0253354710234851 0.0236019091135249
0.0445941891968161 0.0708265238346743 61700.0000000000000000 0.0410884296059373 0.0253326312356555 0.0236003741566032
0.0445903834062224 0.0708419624303769 61800.0000000000000000 0.0410949861477737 0.0253432452242658 0.0236043535302297
0.0445961907747497 0.0708523881329860 61900.0000000000000000 0.0410987585174861 0.0253441649528421 0.0236022902093664
0.0446224659329410 0.0708864966237265 62000.0000000000000000 0.0411102926132427 0.0253326033181927 0.0235996045781105
0.0445849056480556 0.0708444925549870 62100.0000000000000000 0.0410958788853553 0.0253480309578578 0.0236060863805210
0.0445833993995591 0.0708585815840103 62200.0000000000000000 0.0410998368885745 0.0253489768237631 0.0236083897469657
0.0446161032276790 0.0708961628673987 62300.0000000000000000 0.0411144962658591 0.0253439725202934 0.0236017464480653
0.0445802083719093 0.0708546877660726 62400.0000000000000000 0.0410984186413169 0.0253524685777406 0.0236063098495450
0.0446002433121228 0.0708764948432028 62500.0000000000000000 0.0411110535586976 0.0253562190138438 0.0236112570656209
0.0445829756361842 0.0708672123803883 62600.0000000000000000 0.0411043076126697 0.0253572302899537 0.0236098121441524
0.0446335974317498 0.0709342675049678 62700.0000000000000000 0.0411343850403083 0.0253628867007863 0.0236067885237293
0.0445095039352337 0.0707970950542767 62800.0000000000000000 0.0410690438111950 0.0253547630720076 0.0236148131832620
0.0445810150577694 0.0708816826839117 62900.0000000000000000 0.0411096496058560 0.0253637217509435 0.0236121789307995
0.0445765388528480 0.0708788512617731 63000.0000000000000000 0.0411091032859231 0.0253675906761163 0.0236134323529551
0.0446207272835906 0.0709144589715808 63100.0000000000000000 0.0411306274818170 0.0253727601907657 0.0236145634813308
0.0445665096894107 0.0708753507416549 63200.0000000000000000 0.0411065518320452 0.0253673975588773 0.0236169493382379
0.0445749260584973 0.0708880034982425 63300.0000000000000000 0.0411131277947873 0.0253724961579849 0.0236170854644245
0.0445985813155574 0.0709126530298798 63400.0000000000000000 0.0411277834060822 0.0253815915331817 0.0236183077457099
0.0445844537518275 0.0709179972687144 63500.0000000000000000 0.0411247106642501 0.0253809927677097 0.0236153988687489
0.0445156486795058 0.0708429072665192 63600.0000000000000000 0.0410995924735654 0.0254107625102197 0.0236290514380171
0.0445685221499052 0.0709046521340329 63700.0000000000000000 0.0411193055717070 0.0253826036964322 0.0236214443064575
0.0446008904008477 0.0709431827225217 63800.0000000000000000 0.0411386704042847 0.0253892126238258 0.0236213958699436
0.0445594359818678 0.0708998294009419 63900.0000000000000000 0.0411197149675625 0.0253953267696874 0.0236242677177530
0.0446546374783949 0.0710222450386391 64000.0000000000000000 0.0411717702246104 0.0253905982264690 0.0236196001549385
0.0445693903002325 0.0709189416473712 64100.0000000000000000 0.0411253052379428 0.0253871599199232 0.0236257290842443
0.0445701947776036 0.0709319010210160 64200.0000000000000000 0.0411324952882743 0.0254006435849671 0.0236272417695107
0.0445874863857347 0.0709467460632003 64300.0000000000000000 0.0411413146597694 0.0254004736628838 0.0236305525272585
0.0445911737617201 0.0709572244308163 64400.0000000000000000 0.0411466479777239 0.0254029009847086 0.0236352927336504
0.0445926559759698 0.0709601263576208 64500.0000000000000000 0.0411480596230475 0.0254061669781007 0.0236332891804988
0.0445901170183286 0.0709437965850166 64600.0000000000000000 0.0411456607647611 0.0254103298452255 0.0236383996104737
0.0445838571551957 0.0709574011368660 64700.0000000000000000 0.0411409211345531 0.0253926101454901 0.0236298161006605
0.0445937081484211 0.0709746705517158 64800.0000000000000000 0.0411548718877311 0.0254140574782131 0.0236370513725743
0.0445985839810921 0.0709822060558665 64900.0000000000000000 0.0411584648315744 0.0254147431972562 0.0236383260920828
0.0445960660815069 0.0709811886520283 65000.0000000000000000 0.0411599365864617 0.0254198464184258 0.0236426451938856
0.0445991040217166 0.0709940278455148 65100.0000000000000000 0.0411599772470652 0.0254065992856151 0.0236401778354141
0.0445791259499124 0.0709712194270392 65200.0000000000000000 0.0411538768523429 0.0254215297178874 0.0236436323145325
0.0445846373641830 0.0709762264066657 65300.0000000000000000 0.0411574251703001 0.0254244351444131 0.0236444017659388
0.0445947886655547 0.0710004389187382 65400.0000000000000000 0.0411678559299464 0.0254305662003510 0.0236456299351418
0.0445804229400819 0.0709854209671805 65500.0000000000000000 0.0411618070796662 0.0254322119239863 0.0236491724874160
0.0445838588083524 0.0709928114512487 65600.0000000000000000 0.0411641924756783 0.0254332211560924 0.0236468784870197
0.0445925431622898 0.0710089127138982 65700.0000000000000000 0.0411725636979155 0.0254385318076757 0.0236502671077983
0.0446013953637698 0.0710167844812855 65800.0000000000000000 0.0411809631594813 0.0254517307585062 0.0236539420343637
0.0445958821752423 0.0710225121202501 65900.0000000000000000 0.0411789515753380 0.0254438276104399 0.0236535843954198
0.0445996408869901 0.0710272714711717 66000.0000000000000000 0.0411809889778733 0.0254449649591974 0.0236520785941340
0.0445934261685894 0.0710193822997520 66100.0000000000000000 0.0411810302463885 0.0254533072687372 0.0236580052484755
0.0445946307337554 0.0710303084650335 66200.0000000000000000 0.0411836790855387 0.0254514508979531 0.0236583262454128
0.0445864491407866 0.0710241826635012 66300.0000000000000000 0.0411810426367230 0.0254526490383282 0.0236608897042761
0.0445919257481151 0.0710323349795549 66400.0000000000000000 0.0411864833951311 0.0254601970537950 0.0236614757990596
0.0445956628796327 0.0710433343950853 66500.0000000000000000 0.0411907933074349 0.0254608014529586 0.0236633745020631
0.0445959012052716 0.0710455181066481 66600.0000000000000000 0.0411924507228635 0.0254633601515287 0.0236650234280058
0.0445934024710062 0.0710472642344008 66700.0000000000000000 0.0411942357677558 0.0254697612498371 0.0236665151157793
0.0445953332814945 0.0710559018150145 66800.0000000000000000 0.0411978138740774 0.0254701675701371 0.0236698528296634
0.0445994093294649 0.0710631102581307 66900.0000000000000000 0.0412010650782016 0.0254722700866920 0.0236694706385186
0.0446089667621295 0.0710889180357931 67000.0000000000000000 0.0412061092339818 0.0254562506539970 0.0236703014840074
0.0445936638117561 0.0710648768623948 67100.0000000000000000 0.0412017956287308 0.0254765924822064 0.0236720493585657
0.0445981392609574 0.0710802284515548 67200.0000000000000000 0.0412098277279837 0.0254857726556711 0.0236751705437514
0.0445372704825055 0.0710100520387543 67300.0000000000000000 0.0411851781156414 0.0255021204214780 0.0236912695198281
0.0445772797178654 0.0710570466299627 67400.0000000000000000 0.0411989325172764 0.0254832359190959 0.0236781678021816
0.0445963555178763 0.0710927883911621 67500.0000000000000000 0.0412148136799175 0.0254924282592414 0.0236776825513904
0.0446127532331183 0.0711084832319720 67600.0000000000000000 0.0412241431551052 0.0254964789219490 0.0236788572333814
0.0445956993233146 0.0710947775566196 67700.0000000000000000 0.0412191587507520 0.0255033867683456 0.0236827713547283
0.0446572155224021 0.0711729259683531 67800.0000000000000000 0.0412539937745756 0.0255070663961158 0.0236787672114314
0.0445997381403523 0.0710794722696937 67900.0000000000000000 0.0412171411566660 0.0255008117193120 0.0236885424973059
0.0445727094211477 0.0710774474842972 68000.0000000000000000 0.0412119950464391 0.0255070769654366 0.0236907463148750
0.0446066152925407 0.0711216391818276 68100.0000000000000000 0.0412305388808011 0.0255078648601668 0.0236860361886693
0.0445767775137273 0.0710893050551989 68200.0000000000000000 0.0412140301222008 0.0255029541580425 0.0236870837618344
0.0446000671455075 0.0711027608173916 68300.0000000000000000 0.0412267099880185 0.0255139591884618 0.0236900528007130
0.0445948311937894 0.0711237548820432 68400.0000000000000000 0.0412306123659491 0.0255135178802010 0.0236903455077630
0.0445986042134512 0.0711270617939917 68500.0000000000000000 0.0412339744432692 0.0255191050776255 0.0236911266880086
0.0445955995688870 0.0711292192037838 68600.0000000000000000 0.0412349895394675 0.0255227032976361 0.0236924360875629
0.0446305887673880 0.0711707372424400 68700.0000000000000000 0.0412572813143901 0.0255345417300964 0.0236932575176362
0.0446331767930140 0.0711852191714445 68800.0000000000000000 0.0412564829476245 0.0255182072986997 0.0236893285273397
0.0445831801535906 0.0711216197115328 68900.0000000000000000 0.0412325937162475 0.0255278821632385 0.0236976928366281
0.0445999150387247 0.0711532620312215 69000.0000000000000000 0.0412459758215551 0.0255344785693934 0.0236962476468809
0.0445333309817351 0.0710657781421656 69100.0000000000000000 0.0412079867232352 0.0255301811792853 0.0237026565897546
0.0445963879695709 0.0711618650168630 69200.0000000000000000 0.0412490339189612 0.0255396782940325 0.0236982043953784
0.0446060516662172 0.0711734146784696 69300.0000000000000000 0.0412555200593998 0.0255435786403048 0.0236990352526077
0.0445574937001250 0.0711587936599363 69400.0000000000000000 0.0412451980218131 0.0255621743511714 0.0237023303760197
0.0446098322864404 0.0711837475549938 69500.0000000000000000 0.0412612054609588 0.0255520228580870 0.0236992191443140
0.0446007441044829 0.0711852276296369 69600.0000000000000000 0.0412589545195675 0.0255485453059496 0.0237013010382007
0.0445860901913659 0.0711764793063691 69700.0000000000000000 0.0412543633081094 0.0255529603155695 0.0237019234191331
0.0445901304870934 0.0711773449489534 69800.0000000000000000 0.0412575539217057 0.0255578588729564 0.0237048813778195
0.0446006624649338 0.0711907470838443 69900.0000000000000000 0.0412635253402711 0.0255591652556311 0.0237035265566754
0.0446000646712824 0.0712003838818662 70000.0000000000000000 0.0412665888741190 0.0255609107428654 0.0237049962004618
0.0445867136866067 0.0711862934120978 70100.0000000000000000 0.0412613214656544 0.0255650694938680 0.0237072092700453
0.0445891576565853 0.0711957574880093 70200.0000000000000000 0.0412661277647444 0.0255712642122317 0.0237083317021514
0.0446426840242075 0.0712822270729981 70300.0000000000000000 0.0413029902899365 0.0255825960475724 0.0237044540149680
0.0445704373217925 0.0711843484002730 70400.0000000000000000 0.0412576469294303 0.0255660627932563 0.0237097392023993
0.0446228692830866 0.0712465912661139 70500.0000000000000000 0.0412887150326301 0.0255765965642234 0.0237088030170965
0.0446122501096150 0.0712390592900127 70600.0000000000000000 0.0412863975634175 0.0255842414128980 0.0237100394411442
0.0445861854298810 0.0712038963932621 70700.0000000000000000 0.0412719558122511 0.0255840470688294 0.0237136943570321
0.0445930319081482 0.0712257240728799 70800.0000000000000000 0.0412796891470911 0.0255872137141686 0.0237127868931678
0.0445866272699321 0.0712256497142895 70900.0000000000000000 0.0412792854278671 0.0255920307755773 0.0237128339516695
0.0445664109913122 0.0711925967151659 71000.0000000000000000 0.0412667034458659 0.0255922252060751 0.0237155808709104
0.0445801395217484 0.0712195555358561 71100.0000000000000000 0.0412772608823133 0.0255941074376053 0.0237152410340435
0.0445755319665825 0.0712234455217951 71200.0000000000000000 0.0412779793835084 0.0255982154334077 0.0237147246122480
0.0445798931327914 0.0712350285761420 71300.0000000000000000 0.0412825335707976 0.0255997694877161 0.0237154430865409
0.0445829966492149 0.0712421660218241 71400.0000000000000000 0.0412856695863582 0.0256024975709495 0.0237150181034442
0.0446008747787928 0.0712640378524380 71500.0000000000000000 0.0412952299016488 0.0256015189312104 0.0237144880441540
0.0445879620841348 0.0712558298434577 71600.0000000000000000 0.0412937306795896 0.0256128519278259 0.0237182788629400
0.0445181863497620 0.0711455589684494 71700.0000000000000000 0.0412570866745660 0.0256282091327500 0.0237363922473026
0.0444814940116402 0.0711418847810880 71800.0000000000000000 0.0412373958232811 0.0255990585701413 0.0237271459302547
0.0445724040103647 0.0712538699885199 71900.0000000000000000 0.0412904424576528 0.0256169108083736 0.0237185850233529
0.0445382497169010 0.0712190719335988 72000.0000000000000000 0.0412751607469405 0.0256208071309003 0.0237225142063619
0.0445700850331794 0.0712615824539843 72100.0000000000000000 0.0412935991995065 0.0256236577632808 0.0237190715475815
0.0445855680870224 0.0712849183936939 72200.0000000000000000 0.0413045987945896 0.0256299234058840 0.0237179852917582
0.0445605843640800 0.0712741947236500 72300.0000000000000000 0.0412959026239840 0.0256298173714356 0.0237190140367703
0.0445444552804927 0.0712440394214058 72400.0000000000000000 0.0412834658670682 0.0256263369658191 0.0237190318005551
0.0445204017508827 0.0712270697821850 72500.0000000000000000 0.0412826480738938 0.0256509017933596 0.0237322189691479
0.0445534629477694 0.0712620830009021 72600.0000000000000000 0.0412937913427473 0.0256393110179987 0.0237203084043190
0.0445659272422224 0.0712685832417531 72700.0000000000000000 0.0412990760669211 0.0256390558308547 0.0237227379528544
0.0445652712162640 0.0712894789024589 72800.0000000000000000 0.0413047557086091 0.0256423734143846 0.0237218993013289
0.0445465325307997 0.0712705775930751 72900.0000000000000000 0.0412953333750578 0.0256436460548707 0.0237205773214856
0.0445594629823166 0.0712861811042560 73000.0000000000000000 0.0413018494393566 0.0256436416520814 0.0237181120187722
0.0445566915462667 0.0712921170615148 73100.0000000000000000 0.0413054014785025 0.0256522680500777 0.0237205292561508
0.0445423263580267 0.0712818444470775 73200.0000000000000000 0.0412994523968911 0.0256521724326245 0.0237214663498357
0.0445627839054441 0.0713089180919361 73300.0000000000000000 0.0413121245261714 0.0256571719298887 0.0237196241774167
0.0445477729948980 0.0712971245408913 73400.0000000000000000 0.0413060924910614 0.0256598153705468 0.0237196570579093
0.0445321734301661 0.0712865821173749 73500.0000000000000000 0.0412952646928250 0.0256449269267553 0.0237173762970038
0.0445427598078854 0.0713010925884469 73600.0000000000000000 0.0413075400666130 0.0256667824344577 0.0237195254356620
0.0445435260053166 0.0713043990065502 73700.0000000000000000 0.0413094337974916 0.0256686034725588 0.0237212067055410
0.0445402549871433 0.0713214786345714 73800.0000000000000000 0.0413136119433940 0.0256730648027998 0.0237196493490616
0.0445712781248714 0.0713553613914330 73900.0000000000000000 0.0413352296769803 0.0256944103592179 0.0237198688323988
0.0445275543318302 0.0713050697918523 74000.0000000000000000 0.0413062113859687 0.0256722633468144 0.0237199580733779
0.0445374108956204 0.0713200553243649 74100.0000000000000000 0.0413134706532368 0.0256771010173448 0.0237193153756172
0.0445402967720435 0.0713255446061900 74200.0000000000000000 0.0413162817486324 0.0256807034866438 0.0237185821296523
0.0445306350782739 0.0713212737399130 74300.0000000000000000 0.0413149138303567 0.0256879220054583 0.0237198244977816
0.0445210679780435 0.0713076719838408 74400.0000000000000000 0.0413089996381677 0.0256861820763889 0.0237210765143976
0.0445298768012375 0.0713286603327976 74500.0000000000000000 0.0413171184619132 0.0256908075473850 0.0237191291662328
0.0444715696085693 0.0712708421418533 74600.0000000000000000 0.0412899935973942 0.0256893144569210 0.0237282481822331
0.0445226507021345 0.0713150524807828 74700.0000000000000000 0.0413126877457997 0.0256923547611119 0.0237206930391696
0.0445183442947747 0.0713285526878134 74800.0000000000000000 0.0413161985262540 0.0256981787953172 0.0237197183271107
0.0445102009935250 0.0713246007648292 74900.0000000000000000 0.0413146771739720 0.0257013393690062 0.0237225675685275
0.0445168946216333 0.0713283744817981 75000.0000000000000000 0.0413170056628035 0.0257035194864943 0.0237192340612882
0.0445348967638050 0.0713665753827471 75100.0000000000000000 0.0413322677053652 0.0257109803502476 0.0237166183246612
0.0445090769567076 0.0713381998402226 75200.0000000000000000 0.0413180096603672 0.0257075279636343 0.0237172338809044
0.0445081284933240 0.0713470972395768 75300.0000000000000000 0.0413219526842955 0.0257148057868946 0.0237177792173868
0.0444915653030037 0.0713363983290842 75400.0000000000000000 0.0413171170026729 0.0257148607718243 0.0237256436067796
0.0444664080982725 0.0713198775033332 75500.0000000000000000 0.0413056151515400 0.0257141554741915 0.0237220195303629
0.0444097889431399 0.0712956234508287 75600.0000000000000000 0.0412888520797016 0.0257274996528131 0.0237224962720249
0.0444600594550820 0.0713224952204334 75700.0000000000000000 0.0413039206299184 0.0257160787969668 0.0237170490471913
0.0444284295817308 0.0712911785065933 75800.0000000000000000 0.0412880009093580 0.0257150713976428 0.0237173241514650
0.0444548296015096 0.0713173626375434 75900.0000000000000000 0.0413027058400903 0.0257191900724825 0.0237194410488255
0.0444519449836901 0.0713317537803715 76000.0000000000000000 0.0413052493289126 0.0257233138598365 0.0237139846917524
0.0444643466643962 0.0713485100347907 76100.0000000000000000 0.0413128260744586 0.0257260020985869 0.0237124455000608
0.0444493114923602 0.0713410869736109 76200.0000000000000000 0.0413084981507689 0.0257317357754387 0.0237118583616658
0.0443948423678829 0.0712992236610572 76300.0000000000000000 0.0412901672802270 0.0257469973830712 0.0237196057088966
0.0444297641637889 0.0713292008158804 76400.0000000000000000 0.0413004564214989 0.0257317177386653 0.0237111429676612
0.0444340937518664 0.0713388038234184 76500.0000000000000000 0.0413047794154647 0.0257359725407154 0.0237102475458588
0.0444323914736193 0.0713434146560629 76600.0000000000000000 0.0413057557015099 0.0257380040824608 0.0237092125938967
0.0444143888234629 0.0713254373573411 76700.0000000000000000 0.0412971655624072 0.0257391703819425 0.0237096656868824
0.0444558459751554 0.0713471975159692 76800.0000000000000000 0.0413132692093758 0.0257418923238865 0.0237081410224920
0.0444187700482161 0.0713438891341359 76900.0000000000000000 0.0413009462977518 0.0257379369287015 0.0237031890799536
0.0444161390095995 0.0713481650153944 77000.0000000000000000 0.0413032554345068 0.0257433079551492 0.0237054097578840
0.0444215161250690 0.0713602424994760 77100.0000000000000000 0.0413099587479456 0.0257536701003975 0.0237044062668398
0.0444074163308919 0.0713444994245620 77200.0000000000000000 0.0413021237986267 0.0257514904981854 0.0237050889408673
0.0443961813178542 0.0713385013694389 77300.0000000000000000 0.0413009259797758 0.0257621331285909 0.0237068881032194
0.0444036385058589 0.0713533139762763 77400.0000000000000000 0.0413039748797800 0.0257563530453603 0.0237025939916245
0.0443918471956473 0.0713459935876374 77500.0000000000000000 0.0413007610360670 0.0257618774469680 0.0237033259140151
0.0443934113686509 0.0713597070305125 77600.0000000000000000 0.0413039169581094 0.0257618719049736 0.0237006775283005
0.0444134597665970 0.0713788976812003 77700.0000000000000000 0.0413135335518711 0.0257643898381870 0.0236973869215000
0.0444071142323558 0.0713753512492608 77800.0000000000000000 0.0413103240443955 0.0257634776637364 0.0236953530322289
0.0443712151785255 0.0713820446869280 77900.0000000000000000 0.0413068273508267 0.0257789686429818 0.0236950808948714
0.0443839869270921 0.0713586520592125 78000.0000000000000000 0.0413026316714386 0.0257706244549329 0.0236972632445170
0.0443764713137174 0.0713563317147119 78100.0000000000000000 0.0413005079957705 0.0257720859353527 0.0236971430193001
0.0443834720022593 0.0713608820595700 78200.0000000000000000 0.0413029153279993 0.0257730483570894 0.0236942588930786
0.0443412066174165 0.0713267941089235 78300.0000000000000000 0.0412902010886426 0.0257907186944938 0.0237020849337364
0.0443697946600851 0.0713534879915588 78400.0000000000000000 0.0412989477942099 0.0257774501587527 0.0236950583664429
0.0443534967344356 0.0713520028933035 78500.0000000000000000 0.0412945241342151 0.0257768258907772 0.0236957710183441
0.0443681192799751 0.0713691601915820 78600.0000000000000000 0.0413027301801160 0.0257815066563472 0.0236921345925598
0.0443384294361654 0.0713479963435261 78700.0000000000000000 0.0412937380263570 0.0257938319191646 0.0236946944065719
0.0443535203635823 0.0713611344996834 78800.0000000000000000 0.0412987967844718 0.0257844204976732 0.0236961117769483
0.0443519607476876 0.0713657085168080 78900.0000000000000000 0.0412996409437218 0.0257902645519213 0.0236906299584704
0.0443449904743192 0.0713632910303491 79000.0000000000000000 0.0412939778044744 0.0257858272018017 0.0236818025114277
0.0443889220511957 0.0714137330641066 79100.0000000000000000 0.0413200610396671 0.0257993087300534 0.0236782803133126
0.0443636982092560 0.0714000344926441 79200.0000000000000000 0.0413095497000960 0.0257964587315023 0.0236780073669817
0.0443372657908604 0.0713762690451905 79300.0000000000000000 0.0412970167413263 0.0257953956007120 0.0236791365285422
0.0443325537286267 0.0713749763778204 79400.0000000000000000 0.0412967957638849 0.0257996213436220 0.0236800316054704
0.0443604786242982 0.0713837434039116 79500.0000000000000000 0.0413044104758426 0.0257969097698989 0.0236765101052618
0.0443412598023178 0.0713957622247801 79600.0000000000000000 0.0413039996279477 0.0258034229015143 0.0236755535831788
0.0443489536469466 0.0714168799301521 79700.0000000000000000 0.0413127404717068 0.0258104790273351 0.0236746492823935
0.0442936393754095 0.0713554364028836 79800.0000000000000000 0.0412833828714545 0.0258052198083286 0.0236792358991963
0.0443224517434788 0.0713885201129912 79900.0000000000000000 0.0412986265799739 0.0258090725504604 0.0236744619129654
0.0443127196888349 0.0713757909456152 80000.0000000000000000 0.0412933090937802 0.0258116744845449 0.0236730512561258
0.0443066546172466 0.0713780196171956 80100.0000000000000000 0.0412925127435867 0.0258119280556393 0.0236734486842651
0.0443037999070365 0.0713757295897300 80200.0000000000000000 0.0412897545099494 0.0258082302033824 0.0236712583396487
0.0443185839750820 0.0714003529957703 80300.0000000000000000 0.0413005028693798 0.0258152985678541 0.0236677759388127
0.0443044238185059 0.0713900161190786 80400.0000000000000000 0.0412930772545654 0.0258129222805789 0.0236649468000982
0.0442907006841850 0.0713831156275486 80500.0000000000000000 0.0412900294176831 0.0258195397272339 0.0236667616317647
0.0442947978954606 0.0713863135315972 80600.0000000000000000 0.0412921973108237 0.0258218852112734 0.0236657926049634
0.0442809647438420 0.0713738944882782 80700.0000000000000000 0.0412862844323386 0.0258238842050364 0.0236663942921980
0.0442743228465050 0.0713806774104666 80800.0000000000000000 0.0412860076914986 0.0258243985317429 0.0236646319772797
0.0442559385249835 0.0713560715198434 80900.0000000000000000 0.0412788219637756 0.0258354203306079 0.0236678574796676
0.0442815972618630 0.0713883012455980 81000.0000000000000000 0.0412900915286360 0.0258298540989521 0.0236606135081309
0.0441957947938455 0.0713035448738912 81100.0000000000000000 0.0412479307515123 0.0258239709988326 0.0236684123394801
0.0442625132910816 0.0713489057572072 81200.0000000000000000 0.0412786946387210 0.0258393441665615 0.0236640153400336
0.0442376668894335 0.0713481149644096 81300.0000000000000000 0.0412697007752021 0.0258305746397227 0.0236624466072424
0.0442597359333145 0.0713880490534631 81400.0000000000000000 0.0412825104604204 0.0258292457843173 0.0236530110705867
0.0442541124575331 0.0713745945285428 81500.0000000000000000 0.0412805073759892 0.0258363924402884 0.0236569300775924
0.0442423094083957 0.0713666411728895 81600.0000000000000000 0.0412753685524950 0.0258362000913400 0.0236563235373549
0.0442220588652929 0.0713468543392617 81700.0000000000000000 0.0412655881102517 0.0258360350090811 0.0236574042273710
0.0442761175531996 0.0713825395937532 81800.0000000000000000 0.0412857708422073 0.0258326587372621 0.0236517674846141
0.0442160085159798 0.0713448151978465 81900.0000000000000000 0.0412572174695899 0.0258191770072112 0.0236488691573222
0.0442286660993861 0.0713662815768312 82000.0000000000000000 0.0412729271587104 0.0258444525162204 0.0236523084424038
0.0442186405014773 0.0713595197760518 82100.0000000000000000 0.0412682150412989 0.0258437846488814 0.0236509152387849
0.0442203579977976 0.0713659961514261 82200.0000000000000000 0.0412700370663768 0.0258450126986460 0.0236487814176376
0.0442191728659736 0.0713668925405195 82300.0000000000000000 0.0412704947580026 0.0258481566003594 0.0236477570251580
0.0442072134118836 0.0713531372770398 82400.0000000000000000 0.0412628160465809 0.0258439650482025 0.0236469484491975
0.0442112814514636 0.0713734805863126 82500.0000000000000000 0.0412724339496598 0.0258577712228751 0.0236472025379877
0.0442035799723116 0.0713558225100069 82600.0000000000000000 0.0412637889675584 0.0258514430060386 0.0236443103818767
0.0442030326977299 0.0713658524014540 82700.0000000000000000 0.0412688258616458 0.0258619563632718 0.0236444619841276
0.0441676990131761 0.0713230872961364 82800.0000000000000000 0.0412462860725968 0.0258504246244021 0.0236439333566728
0.0441900780134939 0.0713486621701159 82900.0000000000000000 0.0412580417900938 0.0258542677153085 0.0236391592614570
0.0441818895727156 0.0713474723785994 83000.0000000000000000 0.0412568180372935 0.0258577077576867 0.0236402024401724
0.0442109370116544 0.0713897105461175 83100.0000000000000000 0.0412744749276379 0.0258619152087146 0.0236353369440649
0.0441625885191629 0.0713410405469838 83200.0000000000000000 0.0412503153056157 0.0258602566762996 0.0236373754800165
0.0440700861751049 0.0712242561452502 83300.0000000000000000 0.0411988350248643 0.0258526393740619 0.0236483584050404
0.0441626630969233 0.0713399793637943 83400.0000000000000000 0.0412487424126818 0.0258579967652032 0.0236343304248064
0.0441614993688348 0.0713418768990445 83500.0000000000000000 0.0412513870122269 0.0258673958356581 0.0236347759453700
0.0441438415196610 0.0713212505369076 83600.0000000000000000 0.0412398174953745 0.0258607508925307 0.0236334270323987
0.0441477938164892 0.0713241276742165 83700.0000000000000000 0.0412420011241305 0.0258640194528372 0.0236320635529790
0.0441414609649625 0.0713280605709717 83800.0000000000000000 0.0412408398221876 0.0258653164108699 0.0236285213419465
0.0441611513175464 0.0713822451467264 83900.0000000000000000 0.0412577734700415 0.0258665270367385 0.0236211703791548
0.0441888210120356 0.0713844060300176 84000.0000000000000000 0.0412663284480358 0.0258719550223904 0.0236201317276996
0.0441180300553332 0.0713196785567084 84100.0000000000000000 0.0412347560644580 0.0258736358821648 0.0236276797636254
0.0441282171250166 0.0713312869859654 84200.0000000000000000 0.0412396015886363 0.0258740950751406 0.0236248071684227
0.0441381147857919 0.0713183108288750 84300.0000000000000000 0.0412353906032433 0.0258634307658791 0.0236217060324272
0.0441164075945318 0.0713161241540400 84400.0000000000000000 0.0412312339934045 0.0258708556546849 0.0236215485703615
0.0441415101655766 0.0713476317198061 84500.0000000000000000 0.0412442984543504 0.0258740625806775 0.0236139893513414
0.0441081356446969 0.0713110237992377 84600.0000000000000000 0.0412272921740188 0.0258716559589531 0.0236183532931875
0.0441012990854943 0.0713072697651593 84700.0000000000000000 0.0412241071278862 0.0258716309077561 0.0236162287531350
0.0440920921251698 0.0713011653508508 84800.0000000000000000 0.0412214102667589 0.0258757610360965 0.0236166225549183
0.0440849459846801 0.0712945768092771 84900.0000000000000000 0.0412167987530632 0.0258725922581825 0.0236150799601132
0.0440885063175975 0.0713018088905524 85000.0000000000000000 0.0412194892089063 0.0258753783389130 0.0236122632885622
0.0440609351471363 0.0712721252129523 85100.0000000000000000 0.0412040528832908 0.0258708981114544 0.0236122530616204
0.0441186688378935 0.0713361954075555 85200.0000000000000000 0.0412337718724158 0.0258765162851735 0.0236037069590404
0.0440624250044237 0.0712819586547166 85300.0000000000000000 0.0412088344785635 0.0258807576726601 0.0236101965824535
0.0440694927645938 0.0712880438578641 85400.0000000000000000 0.0412098926452820 0.0258758931074936 0.0236061408511765
0.0440626862075907 0.0712813581772653 85500.0000000000000000 0.0412062046029470 0.0258763175951104 0.0236044564318216
0.0440465815320323 0.0712645118388694 85600.0000000000000000 0.0411976568550600 0.0258741752373056 0.0236053588120329
0.0440384689044707 0.0712638171578167 85700.0000000000000000 0.0411982208159265 0.0258852423329828 0.0236053548684358
0.0440471407732878 0.0712713352461339 85800.0000000000000000 0.0411986388135112 0.0258760686488719 0.0236000105857509
0.0440384781314169 0.0712629887457343 85900.0000000000000000 0.0411962192643241 0.0258856851189357 0.0235977250612096
0.0440446513844423 0.0712712894852366 86000.0000000000000000 0.0411979815148203 0.0258798646338723 0.0235961205557302
0.0440267023711927 0.0712535595634329 86100.0000000000000000 0.0411884386485069 0.0258778932637523 0.0235955993956495
0.0440294468052795 0.0712592935016863 86200.0000000000000000 0.0411902172427494 0.0258790467938358 0.0235930818701961
0.0439633461536215 0.0711838691363445 86300.0000000000000000 0.0411540916917240 0.0258702945826177 0.0235988568943125
0.0440372213677949 0.0712856270760573 86400.0000000000000000 0.0412011969632328 0.0258991320777719 0.0235828073313071
0.0439853915396508 0.0712170297788196 86500.0000000000000000 0.0411677209720280 0.0258778509379348 0.0235906116317067
0.0440066648711734 0.0712333154280909 86600.0000000000000000 0.0411775147641707 0.0258812914334235 0.0235887873239950
0.0440141053019120 0.0712518068975533 86700.0000000000000000 0.0411829810051867 0.0258819014527155 0.0235841103685659
0.0440023197132378 0.0712405236841363 86800.0000000000000000 0.0411759285005583 0.0258791286443881 0.0235817419604710
0.0440058056440896 0.0712362015007667 86900.0000000000000000 0.0411742644614219 0.0258755819772304 0.0235794687236009
0.0440157487264359 0.0712517156175042 87000.0000000000000000 0.0411813590821744 0.0258857494134351 0.0235722225713224
0.0439843363074491 0.0712218800124416 87100.0000000000000000 0.0411661977127847 0.0258802407493646 0.0235783337818833
0.0439846343579483 0.0712223723465709 87200.0000000000000000 0.0411656713804728 0.0258796569760730 0.0235760218412992
0.0439906774781644 0.0712315912895084 87300.0000000000000000 0.0411698328964018 0.0258838393659064 0.0235732234520280
0.0439674550785897 0.0712066588550528 87400.0000000000000000 0.0411570260135525 0.0258804248278903 0.0235735652926772
0.0439595855395805 0.0711948015580659 87500.0000000000000000 0.0411522382989378 0.0258805840157471 0.0235739820823577
0.0439581148497830 0.0711988707355865 87600.0000000000000000 0.0411514433861980 0.0258798092468811 0.0235689787125413
0.0439283633462166 0.0711647511144690 87700.0000000000000000 0.0411358109447776 0.0258795741879129 0.0235705551305120
0.0439376617201067 0.0711769361256681 87800.0000000000000000 0.0411409548718515 0.0258819838353663 0.0235672378062651
0.0439417618214008 0.0711942354204131 87900.0000000000000000 0.0411424676079276 0.0258741382831508 0.0235597349067457
0.0438907878108567 0.0711378852973976 88000.0000000000000000 0.0411208068705393 0.0258871364283166 0.0235674179455863
0.0439453073794405 0.0711803487127450 88100.0000000000000000 0.0411399800719272 0.0258768081220315 0.0235574560734916
0.0439288845423729 0.0711682400535278 88200.0000000000000000 0.0411346854990511 0.0258822596340677 0.0235593577662361
0.0439181416511343 0.0711549946148141 88300.0000000000000000 0.0411273952107436 0.0258784919532096 0.0235579526238165
0.0439057463123481 0.0711466300939264 88400.0000000000000000 0.0411205174899005 0.0258751404067670 0.0235545531465606
0.0439153226841129 0.0711597579280194 88500.0000000000000000 0.0411250582493599 0.0258744938270419 0.0235506585582652
0.0439070685324517 0.0711514836847917 88600.0000000000000000 0.0411216928079867 0.0258778145992356 0.0235504044154679
0.0439066233407590 0.0711523282997704 88700.0000000000000000 0.0411214861171351 0.0258789997848520 0.0235479930431590
0.0439018241042440 0.0711455493098861 88800.0000000000000000 0.0411166785961014 0.0258747027791959 0.0235446381910794
0.0439080901577617 0.0711537758240274 88900.0000000000000000 0.0411209568387041 0.0258784336467057 0.0235435277263215
0.0438661017156988 0.0711343863677942 89000.0000000000000000 0.0411058840799012 0.0258823947225503 0.0235406535135616
0.0439106649644882 0.0711598662472969 89100.0000000000000000 0.0411236931747995 0.0258855216743394 0.0235387198130736
0.0438697337721227 0.0711126291665345 89200.0000000000000000 0.0410991492418658 0.0258749597776830 0.0235392742511228
0.0438991752452427 0.0711200167138479 89300.0000000000000000 0.0411036258808523 0.0258626382742731 0.0235326732900455
0.0437476916938736 0.0709634077648969 89400.0000000000000000 0.0410392159261354 0.0258856127961785 0.0235601514495927
0.0438529296734775 0.0710948445853461 89500.0000000000000000 0.0410882714215937 0.0258723187955846 0.0235329926319668
0.0438634060232131 0.0711031736220852 89600.0000000000000000 0.0410917418413887 0.0258724576076266 0.0235279301126296
0.0438425317041172 0.0710828520347914 89700.0000000000000000 0.0410813116564015 0.0258716556530644 0.0235282072336330
0.0438682202333120 0.0711072062204601 89800.0000000000000000 0.0410930541295502 0.0258737445356054 0.0235230455288235
0.0438361088875997 0.0710751364936203 89900.0000000000000000 0.0410754110022571 0.0258683619199072 0.0235220367079010
0.0438217252914277 0.0710611430158604 90000.0000000000000000 0.0410690441957786 0.0258700187494624 0.0235232897263640
0.0438040332606910 0.0710572083033557 90100.0000000000000000 0.0410629990486357 0.0258704487814108 0.0235203058490852
0.0438106853190901 0.0710428230343090 90200.0000000000000000 0.0410583698349259 0.0258622783293104 0.0235176926569942
0.0438098092491551 0.0710473763530106 90300.0000000000000000 0.0410603850030966 0.0258683318366415 0.0235160225735792
0.0438021253517303 0.0710362932988197 90400.0000000000000000 0.0410543930983181 0.0258655884990416 0.0235135652436807
0.0438016937880115 0.0710367697835782 90500.0000000000000000 0.0410531105631719 0.0258629848667560 0.0235109938143418
0.0437935587126433 0.0710280237892942 90600.0000000000000000 0.0410486439632153 0.0258641200933581 0.0235088732575656
0.0437836418190435 0.0710192943644907 90700.0000000000000000 0.0410434856965420 0.0258626753018801 0.0235083313007534
0.0437766112059803 0.0710128364533229 90800.0000000000000000 0.0410394935769149 0.0258623900284951 0.0235061366198615
0.0437746904494820 0.0710082484222494 90900.0000000000000000 0.0410372414680205 0.0258627826956765 0.0235032443046742
0.0437629293044429 0.0709857520407379 91000.0000000000000000 0.0410302810773690 0.0258655940134951 0.0235068489508000
0.0437476882140029 0.0709793377849148 91100.0000000000000000 0.0410214216854480 0.0258586138136644 0.0235000469292099
0.0437616486698949 0.0709934130136037 91200.0000000000000000 0.0410270388107643 0.0258585883867317 0.0234945051728268
0.0437755896793498 0.0709991622597704 91300.0000000000000000 0.0410266468222215 0.0258455401170236 0.0234862952327420
0.0437422514309599 0.0709691873919691 91400.0000000000000000 0.0410139920020513 0.0258538325501901 0.0234906966350862
0.0437425543821398 0.0709688796200022 91500.0000000000000000 0.0410127783760559 0.0258532899763996 0.0234863895256819
0.0437057526238806 0.0709305608234045 91600.0000000000000000 0.0409918298471808 0.0258461037220404 0.0234849022193979
0.0437297308756639 0.0709477304523595 91700.0000000000000000 0.0410020120321427 0.0258469820751414 0.0234836047254058
0.0437234572962317 0.0709484087446586 91800.0000000000000000 0.0410001172182464 0.0258492435070073 0.0234793593250881
0.0437094670944565 0.0709380568412178 91900.0000000000000000 0.0409931450811814 0.0258468233192893 0.0234782330697619
0.0437064942351443 0.0709224358044042 92000.0000000000000000 0.0409880610478758 0.0258469733123399 0.0234763408396148
0.0437009445051619 0.0709176712884571 92100.0000000000000000 0.0409845186089236 0.0258444252385175 0.0234750334035578
0.0436966752343194 0.0709135612734394 92200.0000000000000000 0.0409805118665398 0.0258445830949961 0.0234672278634045
0.0436891249917125 0.0708998555667034 92300.0000000000000000 0.0409748248472173 0.0258415663362550 0.0234687524941983
0.0436799955093353 0.0708914717604584 92400.0000000000000000 0.0409694584085764 0.0258400759112005 0.0234662904533112
0.0436798974136707 0.0708895120066308 92500.0000000000000000 0.0409674470808994 0.0258376551592302 0.0234627237440661
0.0436963018949531 0.0709237276343047 92600.0000000000000000 0.0409751399001135 0.0258298060009907 0.0234507240702056
0.0436882360169708 0.0709015724883927 92700.0000000000000000 0.0409716249693400 0.0258408450653775 0.0234558463066189
0.0436600983450569 0.0708548643828234 92800.0000000000000000 0.0409505606644147 0.0258318253425713 0.0234554545872070
0.0436453317245434 0.0708449384591057 92900.0000000000000000 0.0409434393834900 0.0258309361618023 0.0234525511885086
0.0436331074544571 0.0708274164049516 93000.0000000000000000 0.0409376690300905 0.0258348720134544 0.0234552802474988
0.0435758932536778 0.0707752054217754 93100.0000000000000000 0.0409079279877147 0.0258239970269350 0.0234566162484706
0.0436290245622288 0.0708335797424944 93200.0000000000000000 0.0409335639400946 0.0258282191761512 0.0234434322795040
0.0436336851202578 0.0708304289563740 93300.0000000000000000 0.0409335103045577 0.0258280051996647 0.0234419219419344
0.0436273872145851 0.0708206574625201 93400.0000000000000000 0.0409262918464096 0.0258195485020773 0.0234375742064560
0.0436083279601410 0.0708002929118376 93500.0000000000000000 0.0409166984938885 0.0258215927898248 0.0234365803137505
0.0436224710250389 0.0708031368261981 93600.0000000000000000 0.0409203629190785 0.0258219092920276 0.0234339345330494
0.0435836513587648 0.0707789718251467 93700.0000000000000000 0.0409050905226699 0.0258228231992375 0.0234349157075305
0.0435876996311332 0.0707766919007611 93800.0000000000000000 0.0409023788754045 0.0258159397931746 0.0234291841765492
0.0436067232788143 0.0707904894729307 93900.0000000000000000 0.0409063252322592 0.0258102510340838 0.0234178371432080
0.0435816028663910 0.0707604735914313 94000.0000000000000000 0.0408935866714822 0.0258113229317211 0.0234209472963855
0.0435715840022756 0.0707335158296429 94100.0000000000000000 0.0408858230338603 0.0258113551771586 0.0234268371263643
0.0435410790275535 0.0707326650805811 94200.0000000000000000 0.0408806067551032 0.0258185720126086 0.0234301108996697
0.0435262495420072 0.0706968769725567 94300.0000000000000000 0.0408620002156188 0.0258048964547553 0.0234199778931560
0.0435536115003024 0.0707200422298176 94400.0000000000000000 0.0408730429863364 0.0258044469602511 0.0234140712549747
0.0435489242953208 0.0707205349091184 94500.0000000000000000 0.0408707924713914 0.0258042646420286 0.0234094460390976
0.0435358908411550 0.0707031289735651 94600.0000000000000000 0.0408621494013954 0.0258011379920216 0.0234084397988401
0.0435252071066108 0.0706909750424895 94700.0000000000000000 0.0408542953644276 0.0257971899295827 0.0234038093790275
0.0435250157903754 0.0706894281901989 94800.0000000000000000 0.0408529835848032 0.0257968238792269 0.0234006664794115
0.0435156690504679 0.0706772327621323 94900.0000000000000000 0.0408467695061261 0.0257954278625154 0.0233987483493888
0.0434979639319787 0.0706723077104548 95000.0000000000000000 0.0408403427106102 0.0257948219778230 0.0233962772221844
0.0434916274352506 0.0706480689436696 95100.0000000000000000 0.0408314815451381 0.0257911776602985 0.0233950521413336
0.0434933492823003 0.0706360707393848 95200.0000000000000000 0.0408251614888606 0.0257850433523842 0.0233861825813731
0.0434507350306992 0.0705834731994800 95300.0000000000000000 0.0408019014646544 0.0257792358366863 0.0233941617917522
0.0434663907558447 0.0706148919196604 95400.0000000000000000 0.0408134109904839 0.0257848994028539 0.0233874618835765
0.0434671773370782 0.0706101692863487 95500.0000000000000000 0.0408109633699816 0.0257817206089536 0.0233847862475458
0.0434657221414687 0.0706125590932635 95600.0000000000000000 0.0408093180673049 0.0257813436271489 0.0233776474073384
0.0434694980375626 0.0706057891450878 95700.0000000000000000 0.0408065571550475 0.0257766613396231 0.0233742800979167
0.0434596017001200 0.0705949825880540 95800.0000000000000000 0.0407997455838588 0.0257735785072823 0.0233708195399789
0.0434475160356626 0.0705813266658049 95900.0000000000000000 0.0407919934919592 0.0257721988594781 0.0233669324068912
0.0434289768033032 0.0705563538534060 96000.0000000000000000 0.0407800752115753 0.0257671060361384 0.0233678641534537
0.0434331266583782 0.0705641542832933 96100.0000000000000000 0.0407814258028196 0.0257653065491669 0.0233631157204401
0.0434259007435997 0.0705530663859474 96200.0000000000000000 0.0407758377826403 0.0257647612650188 0.0233596227359952
0.0434215033679608 0.0705458435688671 96300.0000000000000000 0.0407716477486581 0.0257626338138547 0.0233566102439498
0.0434230503009884 0.0705460619988667 96400.0000000000000000 0.0407706688652523 0.0257614365747905 0.0233521265863636
0.0434035032345992 0.0705211871114308 96500.0000000000000000 0.0407580950572049 0.0257569538592926 0.0233507360234969
0.0434099575901664 0.0705277536910238 96600.0000000000000000 0.0407601354506943 0.0257562211070911 0.0233466094144958
0.0433872552250722 0.0704982208134019 96700.0000000000000000 0.0407459266088483 0.0257529455462913 0.0233452848506279
0.0433808479595745 0.0704907721648620 96800.0000000000000000 0.0407407374060595 0.0257498746612903 0.0233414548385111
0.0433788702639699 0.0704853167977252 96900.0000000000000000 0.0407374453636974 0.0257477726954481 0.0233378216976464
0.0434131325979104 0.0705301304167645 97000.0000000000000000 0.0407471366518088 0.0257292682690934 0.0233160153234667
0.0433729484232433 0.0704754128606444 97100.0000000000000000 0.0407289401766039 0.0257432102701083 0.0233241891524196
0.0433486161556878 0.0704500586507059 97200.0000000000000000 0.0407173386319445 0.0257422356149297 0.0233284441064547
0.0433469130175839 0.0704416748229171 97300.0000000000000000 0.0407130525700649 0.0257387437549452 0.0233248786848132
0.0433344365132754 0.0704256016252226 97400.0000000000000000 0.0407046677766852 0.0257355846765090 0.0233230482917337
0.0433311902355721 0.0704202107178060 97500.0000000000000000 0.0407008715001036 0.0257330318247302 0.0233190532223062
0.0433383658154577 0.0704333433367841 97600.0000000000000000 0.0407000743554820 0.0257223364979670 0.0233062517717194
0.0433072092135599 0.0703850188029731 97700.0000000000000000 0.0406819735412698 0.0257226344169638 0.0233130317315825
0.0433080813549332 0.0703819729899782 97800.0000000000000000 0.0406806422466398 0.0257247240677401 0.0233077905739078
0.0433521978175501 0.0704224365513435 97900.0000000000000000 0.0407003750277327 0.0257253144502833 0.0233015512917539
0.0432889098445340 0.0703601387844481 98000.0000000000000000 0.0406679857976132 0.0257196578687920 0.0233032366926788
0.0432828445071699 0.0703497404285876 98100.0000000000000000 0.0406617882984127 0.0257153261508281 0.0232992421070651
0.0433030309253321 0.0703625989672848 98200.0000000000000000 0.0406682081688650 0.0257133095179595 0.0232938932648835
0.0432682102766565 0.0703274218438028 98300.0000000000000000 0.0406497849831239 0.0257105238848912 0.0232929839271451
0.0433134683697480 0.0703789021172707 98400.0000000000000000 0.0406648407540383 0.0256956992836945 0.0232712932454399
0.0432108875996348 0.0702672950292288 98500.0000000000000000 0.0406190607616441 0.0257057322393912 0.0232923281783215
0.0432494138143925 0.0703034287383862 98600.0000000000000000 0.0406341879519708 0.0257044822053777 0.0232794270497270
0.0432416736345993 0.0702926758575062 98700.0000000000000000 0.0406283959262599 0.0256993967913398 0.0232798374215944
0.0432196607660421 0.0702597594237194 98800.0000000000000000 0.0406124850013481 0.0256942027571641 0.0232763170584669
0.0432195357327540 0.0702634927855037 98900.0000000000000000 0.0406127905477386 0.0256950109630640 0.0232731227096329
0.0432190112940730 0.0702549759864478 99000.0000000000000000 0.0406083028208407 0.0256908056420093 0.0232684183608326
0.0432155807582382 0.0702501894395685 99100.0000000000000000 0.0406051237056447 0.0256860711759323 0.0232686534488399
0.0431996940654834 0.0702290051248283 99200.0000000000000000 0.0405938055509053 0.0256846234426042 0.0232618995707052
0.0432077106172709 0.0702333872874042 99300.0000000000000000 0.0405943082240859 0.0256810223252768 0.0232551126663917
0.0431870189781881 0.0702096512470210 99400.0000000000000000 0.0405828242609404 0.0256799181531587 0.0232547086653936
0.0431769653406508 0.0701941190984809 99500.0000000000000000 0.0405748192083504 0.0256765179065824 0.0232516744876877
0.0431741067303837 0.0701878356615166 99600.0000000000000000 0.0405703618042145 0.0256730613719700 0.0232464434529877
0.0431605700039372 0.0701698045514638 99700.0000000000000000 0.0405612127318854 0.0256698397409177 0.0232446366312231
0.0431621116977656 0.0701542145625089 99800.0000000000000000 0.0405552568002632 0.0256619110004886 0.0232427899402898
0.0432179634798976 0.0702402519827290 99900.0000000000000000 0.0405805473438790 0.0256496730887989 0.0232143008240905
0.0430474319896248 0.0700410242124624 100000.0000000000000000 0.0404973594048070 0.0256549995949232 0.0232459818222175
0.0431278648369862 0.0701284061851098 100100.0000000000000000 0.0405371152564054 0.0256613886995568 0.0232308013039688
0.0431423678743064 0.0701365264871417 100200.0000000000000000 0.0405400134859714 0.0256562240202493 0.0232249355621883
0.0431115397414135 0.0701008835708644 100300.0000000000000000 0.0405221185381887 0.0256495079983094 0.0232265428421675
0.0431241793612173 0.0701142729471387 100400.0000000000000000 0.0405273258839159 0.0256523853737827 0.0232184658535248
0.0431043233952426 0.0700840379621453 100500.0000000000000000 0.0405122801368469 0.0256464923860940 0.0232142668039058
0.0431049693546045 0.0700928377285712 100600.0000000000000000 0.0405126499205620 0.0256459532993319 0.0232068392997403
0.0430784733788554 0.0700492164396812 100700.0000000000000000 0.0404935702709306 0.0256392242030289 0.0232073670621569
0.0430806466912630 0.0700440234411104 100800.0000000000000000 0.0404905707214059 0.0256363597518103 0.0232012530014400
0.0430715014011514 0.0700347207750714 100900.0000000000000000 0.0404851129123757 0.0256343056898773 0.0231999237834029
0.0430670150392922 0.0700236614128250 101000.0000000000000000 0.0404791861780128 0.0256310680991865 0.0231950001607476
0.0430630669682306 0.0700203234169695 101100.0000000000000000 0.0404759988848474 0.0256293428256789 0.0231912623285105
0.0430330394016111 0.0699916353325406 101200.0000000000000000 0.0404623339705176 0.0256316423335760 0.0231930188143428
0.0430380318881582 0.0699864601702776 101300.0000000000000000 0.0404583118221786 0.0256229855409024 0.0231857696893761
0.0430313643998015 0.0699751057707908 101400.0000000000000000 0.0404519875965038 0.0256200534044275 0.0231814268109956
0.0430233485483048 0.0699717544105512 101500.0000000000000000 0.0404471948731376 0.0256170604180105 0.0231766161156838
0.0430075876643284 0.0699458111947308 101600.0000000000000000 0.0404363691459774 0.0256156161881637 0.0231764615366865
0.0430182464018530 0.0699572713093826 101700.0000000000000000 0.0404390433711964 0.0256126542347537 0.0231680015387964
0.0429978244806726 0.0699273521190537 101800.0000000000000000 0.0404251329899042 0.0256080628352667 0.0231672925246238
0.0429789620957373 0.0699018713741752 101900.0000000000000000 0.0404123954634083 0.0256040272469448 0.0231647211367761
0.0429804342977093 0.0699006512744371 102000.0000000000000000 0.0404104459066232 0.0256011951805202 0.0231595028738261
0.0429712404379601 0.0698861864986588 102100.0000000000000000 0.0404029629989362 0.0255982426429497 0.0231561824161763
0.0429341120037576 0.0698559175156759 102200.0000000000000000 0.0403895407213913 0.0256079224447599 0.0231602109213717
0.0429392579092116 0.0698204431187352 102300.0000000000000000 0.0403774522813816 0.0255940514602032 0.0231560566373765
0.0429489515786497 0.0698535186863301 102400.0000000000000000 0.0403841960419974 0.0255896818897988 0.0231446320132111
0.0429344276426213 0.0698350201474223 102500.0000000000000000 0.0403747427106415 0.0255871626011933 0.0231423604513291
0.0429272766071205 0.0698244587002390 102600.0000000000000000 0.0403688539639338 0.0255836855884940 0.0231399949598820
0.0429582672609672 0.0698604301372851 102700.0000000000000000 0.0403820995339825 0.0255856910116473 0.0231240097260302
0.0429854139728560 0.0698424920869008 102800.0000000000000000 0.0403747288619054 0.0255598176547592 0.0231111917331058
0.0429095365120052 0.0697920929103662 102900.0000000000000000 0.0403504803186802 0.0255750464326333 0.0231252454197162
0.0429671165365998 0.0698476209696990 103000.0000000000000000 0.0403748666142777 0.0255726039212689 0.0231121250295430
0.0428919224999464 0.0697601368244097 103100.0000000000000000 0.0403331762774221 0.0255639421447079 0.0231167036406246
0.0428804648890298 0.0697492200411387 103200.0000000000000000 0.0403269921980266 0.0255648423755989 0.0231134414863392
0.0428796422775566 0.0697493121447706 103300.0000000000000000 0.0403255807975476 0.0255636017749474 0.0231097669929158
0.0429100852425346 0.0697653557409469 103400.0000000000000000 0.0403359004994112 0.0255620724064095 0.0231060886077538
0.0428502232531819 0.0697029242982551 103500.0000000000000000 0.0403025534120182 0.0255546374522693 0.0231024286443667
0.0428610409053026 0.0697121383856340 103600.0000000000000000 0.0403037251582852 0.0255488841421079 0.0230928372000962
0.0428322624489170 0.0696809829975348 103700.0000000000000000 0.0402900750990330 0.0255505764877689 0.0230964784619111
0.0428317253030147 0.0696766881750035 103800.0000000000000000 0.0402863762822164 0.0255469634766681 0.0230901281741792
0.0427866344800648 0.0696380793426009 103900.0000000000000000 0.0402727835905811 0.0255659957833090 0.0231004247563498
0.0428504442017070 0.0697293831025103 104000.0000000000000000 0.0403007274699778 0.0255485768793683 0.0230745056963257
0.0428211770711233 0.0696539828607113 104100.0000000000000000 0.0402710762342384 0.0255357638544621 0.0230733811506570
0.0427972795062859 0.0696285567503717 104200.0000000000000000 0.0402577970480748 0.0255333862173785 0.0230719657182630
0.0427480782968559 0.0695654591875968 104300.0000000000000000 0.0402318804471765 0.0255343920783074 0.0230795922259459
0.0427877443541838 0.0696065548574340 104400.0000000000000000 0.0402462744416778 0.0255263399805535 0.0230644585745400
0.0427484631663052 0.0695614446295096 104500.0000000000000000 0.0402254205464414 0.0255256297375798 0.0230661446523712
0.0427647723841826 0.0695951293111767 104600.0000000000000000 0.0402337976264667 0.0255225579741224 0.0230527308363850
0.0427674580276227 0.0695767670670433 104700.0000000000000000 0.0402297712542905 0.0255207102480636 0.0230541496744325
0.0427701686360135 0.0695616052775145 104800.0000000000000000 0.0402242079151356 0.0255172952588073 0.0230477624882069
0.0427437819631196 0.0695395858407808 104900.0000000000000000 0.0402159229037185 0.0255239990976903 0.0230563247132833
0.0426953254021916 0.0694864451432635 105000.0000000000000000 0.0401834776846364 0.0255067145944307 0.0230454255986599
0.0426798506804456 0.0694893275469407 105100.0000000000000000 0.0401864977108281 0.0255217189975605 0.0230550936183657
0.0426332393346406 0.0693798126705580 105200.0000000000000000 0.0401447143758823 0.0255110076097031 0.0230547978886276
0.0427104491213846 0.0694935350313225 105300.0000000000000000 0.0401843525504822 0.0255030075681740 0.0230304184810476
0.0427013507064257 0.0694797573996717 105400.0000000000000000 0.0401773274618552 0.0255010683626198 0.0230271333787036
0.0426866780976737 0.0694607654333004 105500.0000000000000000 0.0401670459493398 0.0254974079103091 0.0230233323560758
0.0426869191883785 0.0694594351745329 105600.0000000000000000 0.0401649640004749 0.0254950151324834 0.0230184865065050
0.0426741717514951 0.0694375057897298 105700.0000000000000000 0.0401544615488723 0.0254909800206627 0.0230151886336017
0.0426273002067150 0.0694084924260973 105800.0000000000000000 0.0401289602497159 0.0254819132277247 0.0229981351383265
0.0425541818077582 0.0693096339019894 105900.0000000000000000 0.0400980720531389 0.0254985433386772 0.0230299291641309
0.0426502854331506 0.0694115874191949 106000.0000000000000000 0.0401383021057120 0.0254863130041035 0.0230050225663990
0.0426621794828503 0.0694061813188229 106100.0000000000000000 0.0401356807782303 0.0254838581574462 0.0229905041538018
0.0426442414755746 0.0693813053705957 106200.0000000000000000 0.0401219801217314 0.0254733304776436 0.0229890431631117
0.0426257071240848 0.0693688925460154 106300.0000000000000000 0.0401144436199425 0.0254739748300234 0.0229891999796464
0.0426189777156888 0.0693567822004205 106400.0000000000000000 0.0401080910621995 0.0254713629596797 0.0229852413730092
0.0425635655220325 0.0692823086978299 106500.0000000000000000 0.0400772688682758 0.0254690815734963 0.0229941196797445
0.0426155689906507 0.0693265647902400 106600.0000000000000000 0.0401011692841055 0.0254725888459351 0.0229899545095964
0.0425165319106493 0.0692419367645113 106700.0000000000000000 0.0400543959387204 0.0254676268554160 0.0229914882243051
0.0425910648491512 0.0693130713902927 106800.0000000000000000 0.0400834785419168 0.0254597738303325 0.0229700040978908
0.0425672309063379 0.0692809240144771 106900.0000000000000000 0.0400687171637617 0.0254585304216169 0.0229681833126149
0.0425727735189342 0.0692847869853568 107000.0000000000000000 0.0400685359663171 0.0254550286647821 0.0229615546961953
0.0425621952640446 0.0692713912207858 107100.0000000000000000 0.0400617884295882 0.0254531473966795 0.0229604198368432
0.0425544258604452 0.0692602261578624 107200.0000000000000000 0.0400552078442583 0.0254509951015200 0.0229551842572057
0.0426046971518657 0.0693185627020670 107300.0000000000000000 0.0400808633621111 0.0254575947475478 0.0229425988469637
0.0425161542151354 0.0692056689566291 107400.0000000000000000 0.0400291884519998 0.0254434888749480 0.0229514417612867
0.0425653116906413 0.0692580637081052 107500.0000000000000000 0.0400495613869809 0.0254399809705190 0.0229348891786581
0.0425155067662169 0.0692017379246125 107600.0000000000000000 0.0400237121082899 0.0254393273772466 0.0229382763650838
0.0425194951401534 0.0692046157608474 107700.0000000000000000 0.0400226543812920 0.0254352139358715 0.0229312926882959
0.0424911753973684 0.0691719154622713 107800.0000000000000000 0.0400078500245436 0.0254350223780897 0.0229332868604451
0.0425647604182358 0.0692515275975497 107900.0000000000000000 0.0400417951723553 0.0254350755349058 0.0229158171387301
0.0424911197939209 0.0691618585406153 108000.0000000000000000 0.0399988120083785 0.0254221696498564 0.0229201000491214
0.0424812697821063 0.0691487967591789 108100.0000000000000000 0.0399938399101734 0.0254276943770194 0.0229175987223889
0.0424707794279810 0.0691341871554911 108200.0000000000000000 0.0399864093335132 0.0254257489538286 0.0229149217967522
0.0424598495087264 0.0691195540270119 108300.0000000000000000 0.0399781839385858 0.0254217157486443 0.0229116164699608
0.0424534974360440 0.0691093001670649 108400.0000000000000000 0.0399725409573434 0.0254203185256042 0.0229070477006606
0.0424544933076616 0.0691073268758419 108500.0000000000000000 0.0399698062254309 0.0254165751154606 0.0229008296027597
0.0424366016751082 0.0690844170254107 108600.0000000000000000 0.0399586277183148 0.0254145890410833 0.0228989031316570
0.0424782049368506 0.0691268627017143 108700.0000000000000000 0.0399765604279797 0.0254153168919361 0.0228858571814178
0.0424173198185372 0.0690590714584875 108800.0000000000000000 0.0399451347945770 0.0254119397140663 0.0228922081872168
0.0424138141416521 0.0690498293776836 108900.0000000000000000 0.0399392826644398 0.0254073361996260 0.0228861509387975
0.0424068029332309 0.0690373908115316 109000.0000000000000000 0.0399327666475098 0.0254058999297059 0.0228809729155709
0.0423989115278110 0.0690222462348746 109100.0000000000000000 0.0399249363568890 0.0254008332996559 0.0228777543652145
0.0423863327121924 0.0690093521610934 109200.0000000000000000 0.0399170007937165 0.0253988924358561 0.0228734258657242
0.0423723129355452 0.0689887021520811 109300.0000000000000000 0.0399076372031300 0.0253969390414960 0.0228725946833978
0.0423665236261956 0.0689786288689500 109400.0000000000000000 0.0399028872024196 0.0253964220483297 0.0228699742662029
0.0424336987050342 0.0690489460504536 109500.0000000000000000 0.0399268235796260 0.0253831303612919 0.0228415192017242
0.0423445085774531 0.0689526717727367 109600.0000000000000000 0.0398861189547198 0.0253889275035929 0.0228583679650965
0.0423660352194494 0.0689799577254657 109700.0000000000000000 0.0398921463952512 0.0253806560599530 0.0228419365761366
0.0423607480009674 0.0689588372730281 109800.0000000000000000 0.0398880364846613 0.0253841076835339 0.0228484529811157
0.0423308701017734 0.0689224279252621 109900.0000000000000000 0.0398711784547632 0.0253815968616325 0.0228498189303849
0.0423304262591386 0.0689202840828722 110000.0000000000000000 0.0398669590310638 0.0253775824050272 0.0228395433772171
0.0423651016477924 0.0689491599421644 110100.0000000000000000 0.0398839738324046 0.0253844366505400 0.0228371970891215
0.0423054061467218 0.0688911692035584 110200.0000000000000000 0.0398505918159540 0.0253732268540820 0.0228325650594538
0.0422872312288320 0.0688757748123350 110300.0000000000000000 0.0398412224994635 0.0253714858916970 0.0228303980649900
0.0422530199394548 0.0688241369580739 110400.0000000000000000 0.0398205423452585 0.0253706923694814 0.0228343201140238
0.0422779010645213 0.0688506282520320 110500.0000000000000000 0.0398279549508480 0.0253634120504137 0.0228198784364250
0.0422731526405609 0.0688396540040535 110600.0000000000000000 0.0398229813024805 0.0253617011427721 0.0228174174225354
0.0422612245282967 0.0688229632701532 110700.0000000000000000 0.0398103226116522 0.0253516921221034 0.0228054105260556
0.0422292116464432 0.0687858117412051 110800.0000000000000000 0.0397965093570979 0.0253569138674780 0.0228141001732651
0.0421363667334962 0.0686843333102056 110900.0000000000000000 0.0397526257027817 0.0253589904140458 0.0228308123533791
0.0422336681722530 0.0687883967308318 111000.0000000000000000 0.0397940549764381 0.0253530579874060 0.0228010970152615
0.0422211313962234 0.0687722191043985 111100.0000000000000000 0.0397850685201149 0.0253497123754148 0.0227972112044227
0.0422446382133698 0.0687981566490745 111200.0000000000000000 0.0397934734501294 0.0253452797589669 0.0227858191791064
0.0422087728521452 0.0687471992995764 111300.0000000000000000 0.0397743646647064 0.0253482741270981 0.0227932123800061
0.0421865093267794 0.0687213415119645 111400.0000000000000000 0.0397580515922051 0.0253398988778328 0.0227844566522437
0.0421973554771648 0.0687311389652820 111500.0000000000000000 0.0397615980887360 0.0253399497930149 0.0227779481194825
0.0422069174975114 0.0687344378363418 111600.0000000000000000 0.0397616762005053 0.0253353262717005 0.0227700231964676
0.0421742548440253 0.0687016605114661 111700.0000000000000000 0.0397465501446145 0.0253369482157298 0.0227733370072368
0.0421702461709353 0.0686953500280573 111800.0000000000000000 0.0397415272319572 0.0253330256614052 0.0227674870674310
0.0421583399774300 0.0686769938174557 111900.0000000000000000 0.0397326552020686 0.0253305908168984 0.0227646961964903
0.0421495098359487 0.0686653251810542 112000.0000000000000000 0.0397258893377601 0.0253282343197761 0.0227604880142615
0.0421430174803514 0.0686569801878766 112100.0000000000000000 0.0397197406276948 0.0253260498352250 0.0227529150073262
0.0421461333571392 0.0686565034652020 112200.0000000000000000 0.0397185949170270 0.0253225399782103 0.0227492028675563
0.0421233776519215 0.0686282085189973 112300.0000000000000000 0.0397055376892540 0.0253209609624027 0.0227496036236944
0.0421175297670049 0.0686198831652408 112400.0000000000000000 0.0397004072842480 0.0253188885925910 0.0227453276121555
0.0421089130978235 0.0686067323080157 112500.0000000000000000 0.0396933690902656 0.0253168187050503 0.0227410122501726
0.0420937438456745 0.0685888940176545 112600.0000000000000000 0.0396837085742264 0.0253147508431463 0.0227374455904302
0.0420935733624989 0.0685825555776122 112700.0000000000000000 0.0396791390995457 0.0253096958018385 0.0227307316562334
0.0421503092443863 0.0686496979929866 112800.0000000000000000 0.0397059233016135 0.0253088987546073 0.0227147872144738
0.0420615473985590 0.0685682430948887 112900.0000000000000000 0.0396654535741094 0.0253121687193900 0.0227198550835999
0.0420895951491425 0.0685708458217170 113000.0000000000000000 0.0396679275945845 0.0252994402628272 0.0227118291446513
0.0421014294495141 0.0685880473477694 113100.0000000000000000 0.0396772359105765 0.0253083357919257 0.0227111310530967
0.0420444227500458 0.0685200485961476 113200.0000000000000000 0.0396456074984087 0.0253046144798130 0.0227133441676285
0.0420572344967343 0.0685257895589036 113300.0000000000000000 0.0396466146390034 0.0252975469300132 0.0227058875703625
0.0420172099934271 0.0684479457087619 113400.0000000000000000 0.0396202482256491 0.0252938786226304 0.0227219585777768
0.0420100876336315 0.0684712481591747 113500.0000000000000000 0.0396198149525235 0.0252939038690885 0.0227040201481993
0.0420451707264612 0.0685291219551357 113600.0000000000000000 0.0396396171145570 0.0252922716784637 0.0226919040981674
0.0420251079135452 0.0684765136960081 113700.0000000000000000 0.0396199289929543 0.0252863554177560 0.0226917389445081
0.0419968077095559 0.0684441292752179 113800.0000000000000000 0.0396052121619312 0.0252879409139667 0.0226919707489841
0.0419960697108252 0.0684411071097858 113900.0000000000000000 0.0396012542214633 0.0252835037462256 0.0226843363190166
0.0419803369417506 0.0684225087768434 114000.0000000000000000 0.0395916325051742 0.0252819180429370 0.0226817662591657
0.0419959806118537 0.0684431327449372 114100.0000000000000000 0.0395935817505872 0.0252705749150327 0.0226646387305251
0.0419284646390245 0.0684043930705312 114200.0000000000000000 0.0395763958370536 0.0252935481198501 0.0226791775188086
0.0420123341329126 0.0684515663855761 114300.0000000000000000 0.0395984689349052 0.0252738072712012 0.0226561679499307
0.0419507069835822 0.0683782373780647 114400.0000000000000000 0.0395687188766959 0.0252768114332581 0.0226691197118787
0.0419850191310177 0.0683789331756885 114500.0000000000000000 0.0395698407390355 0.0252644314058002 0.0226509792436355
0.0419265869752465 0.0683479703389399 114600.0000000000000000 0.0395538718016266 0.0252744954067616 0.0226664344855585
0.0419282325071524 0.0683464994963555 114700.0000000000000000 0.0395489635005982 0.0252668365566493 0.0226542854422355
0.0418748893932959 0.0682817978327268 114800.0000000000000000 0.0395193180037978 0.0252616682819361 0.0226589165072325
0.0419102971005198 0.0683316769456731 114900.0000000000000000 0.0395369021262584 0.0252616800316969 0.0226439544271437
0.0419231578728519 0.0683367306953223 115000.0000000000000000 0.0395399685157103 0.0252614292664292 0.0226385562282380
0.0418983854772235 0.0683009433560221 115100.0000000000000000 0.0395238375822046 0.0252577249313725 0.0226382965642005
0.0418757201075267 0.0682747701621876 115200.0000000000000000 0.0395103501689873 0.0252551752578499 0.0226357351483850
0.0418839884372152 0.0682767483423083 115300.0000000000000000 0.0395100192374133 0.0252505371836016 0.0226288029865280
0.0418751405289220 0.0682696165089208 115400.0000000000000000 0.0395057183340193 0.0252519561827888 0.0226261601154458
0.0418614254863022 0.0682506326917307 115500.0000000000000000 0.0394970343346929 0.0252506818170729 0.0226253973436660
0.0418625656064241 0.0682478513451515 115600.0000000000000000 0.0394942036646322 0.0252471521269114 0.0226192455800419
0.0418470660818897 0.0682198934440437 115700.0000000000000000 0.0394859367215356 0.0252517615770322 0.0226250257831766
0.0418318921316691 0.0682152229236527 115800.0000000000000000 0.0394763143213107 0.0252439502852678 0.0226141919446535
0.0418328744194556 0.0682105329451803 115900.0000000000000000 0.0394734059835749 0.0252416637079142 0.0226085528617493
0.0418272756035279 0.0682008462418643 116000.0000000000000000 0.0394682209612975 0.0252396638189295 0.0226050981808683
0.0417186130408246 0.0680973908389251 116100.0000000000000000 0.0394311471431250 0.0252636997262493 0.0226448849665012
0.0418096591111733 0.0681768207054283 116200.0000000000000000 0.0394545937259879 0.0252346916356049 0.0225972034517453
0.0418036916232861 0.0681691452746498 116300.0000000000000000 0.0394495361115767 0.0252306194532475 0.0225946880951236
0.0417415902766363 0.0681302227185469 116400.0000000000000000 0.0394257142010276 0.0252362050848485 0.0225948387240785
0.0417863422497647 0.0681442134342087 116500.0000000000000000 0.0394367366830202 0.0252294194140646 0.0225869716340427
0.0417763451162157 0.0681332695288084 116600.0000000000000000 0.0394297394017473 0.0252265577466085 0.0225827852153565
0.0417756032787241 0.0681249424797200 116700.0000000000000000 0.0394293636730175 0.0252296488571295 0.0225872600764964
0.0417635676818513 0.0681051753800972 116800.0000000000000000 0.0394203119379649 0.0252281427530602 0.0225843619368511
0.0417502193157955 0.0680940534240422 116900.0000000000000000 0.0394120659183608 0.0252241023952435 0.0225798885383621
0.0417448702488124 0.0680850306324647 117000.0000000000000000 0.0394067686442150 0.0252221962381876 0.0225749774573953
0.0417418475817584 0.0680807835964835 117100.0000000000000000 0.0394028306055163 0.0252194295574413 0.0225692616863819
0.0417267338111752 0.0680629493832591 117200.0000000000000000 0.0393924189685344 0.0252147806500934 0.0225652120296097
0.0417079855947486 0.0680474345742964 117300.0000000000000000 0.0393826331869715 0.0252123868199991 0.0225627257588418
0.0416391617836051 0.0679974768292195 117400.0000000000000000 0.0393597495545124 0.0252249884044645 0.0225773712007605
0.0416239209357003 0.0679371481969524 117500.0000000000000000 0.0393333684476504 0.0252066477940708 0.0225657568638781
0.0416800870789560 0.0679997110679662 117600.0000000000000000 0.0393606152017451 0.0252093030987179 0.0225533595613404
0.0417366427379377 0.0680504870998362 117700.0000000000000000 0.0393788544139232 0.0252010310884811 0.0225272567294378
0.0416747245855536 0.0679491632770655 117800.0000000000000000 0.0393362458985090 0.0251863178761473 0.0225347778552695
0.0416553588326504 0.0679668790987151 117900.0000000000000000 0.0393377841768780 0.0251948840885092 0.0225340146876373
0.0417564860827404 0.0680801353472753 118000.0000000000000000 0.0393847909155332 0.0251922425891423 0.0225102996429746
0.0416519202651974 0.0679549799391222 118100.0000000000000000 0.0393336131294589 0.0251972909075800 0.0225302614059358
0.0416197815936992 0.0679181156533748 118200.0000000000000000 0.0393160812977126 0.0251952854611728 0.0225311424826036
0.0416345730415557 0.0679323515945928 118300.0000000000000000 0.0393224899703392 0.0251963245496892 0.0225267106955192
0.0416227827953325 0.0679369018605098 118400.0000000000000000 0.0393146490069016 0.0251873314059410 0.0225115799658232
0.0416401535087182 0.0679321830972372 118500.0000000000000000 0.0393190040101269 0.0251905374491992 0.0225131419853529
0.0416199578059432 0.0679071653211781 118600.0000000000000000 0.0393068827062445 0.0251874639057799 0.0225129437920769
0.0416130828936862 0.0678994859028823 118700.0000000000000000 0.0393031641270388 0.0251875923613816 0.0225124953502051
0.0416015093030367 0.0678843055690765 118800.0000000000000000 0.0392947445399430 0.0251862616795602 0.0225069016080985
0.0415953863909235 0.0678673230577750 118900.0000000000000000 0.0392871976504605 0.0251864918530051 0.0224995893001385
0.0416117244984604 0.0678778520227101 119000.0000000000000000 0.0392857330744308 0.0251691245484423 0.0224842312281102
0.0414840951962332 0.0677649994639362 119100.0000000000000000 0.0392298803051228 0.0251758774230377 0.0224945491372841
0.0415503827140594 0.0678120455201682 119200.0000000000000000 0.0392588820319043 0.0251768418047537 0.0224962580886357
0.0414688310185870 0.0677424016923578 119300.0000000000000000 0.0392321686689665 0.0251966713657181 0.0225207705992033
0.0415498307812498 0.0678126686281982 119400.0000000000000000 0.0392555750992804 0.0251741783730241 0.0224856226146494
0.0415411747665641 0.0677957801767729 119500.0000000000000000 0.0392472711109121 0.0251691007520062 0.0224830287483050
0.0415438205571632 0.0678028530729345 119600.0000000000000000 0.0392487284934502 0.0251709765958878 0.0224772637478154
0.0415253655704720 0.0677811272671446 119700.0000000000000000 0.0392376250841291 0.0251687165223786 0.0224752909765210
0.0415237249832935 0.0677779385296568 119800.0000000000000000 0.0392352979907402 0.0251680623080634 0.0224714661419471
0.0415152178989797 0.0677686989532366 119900.0000000000000000 0.0392298333836802 0.0251675639221003 0.0224678527604044
0.0415124417023335 0.0677609592386625 120000.0000000000000000 0.0392251836417122 0.0251647206433759 0.0224626129824769
0.0415164473954150 0.0677602390010232 120100.0000000000000000 0.0392217847270379 0.0251583070261058 0.0224521454856075
0.0415124805932635 0.0677509595731103 120200.0000000000000000 0.0392171280067715 0.0251496370646704 0.0224554347960417
0.0414586587089716 0.0676983293017118 120300.0000000000000000 0.0391932392361014 0.0251580008969284 0.0224579680367941
0.0414327493124384 0.0676833098518518 120400.0000000000000000 0.0391857609912064 0.0251646165420812 0.0224623682584541
0.0413920015209933 0.0676171651943478 120500.0000000000000000 0.0391560059591886 0.0251533478685946 0.0224615092528188
0.0414650989596621 0.0677030781873182 120600.0000000000000000 0.0391903496639758 0.0251521512365831 0.0224410702723399
0.0414749612964431 0.0677055538605725 120700.0000000000000000 0.0391928165597042 0.0251518410060926 0.0224389100757088
0.0414328949703970 0.0676602154849514 120800.0000000000000000 0.0391697821535735 0.0251480743773435 0.0224379437816019
0.0414393436261549 0.0676527913631368 120900.0000000000000000 0.0391736855765501 0.0251573229825085 0.0224452843344002
0.0414346012504633 0.0676583508955674 121000.0000000000000000 0.0391655413647458 0.0251439755630151 0.0224252377499375
0.0414204271653530 0.0676403942424205 121100.0000000000000000 0.0391573003895295 0.0251425818210857 0.0224257983292590
0.0414221219810466 0.0676367005811434 121200.0000000000000000 0.0391535252600131 0.0251380916458926 0.0224171868319698
0.0414083682023594 0.0676287282639323 121300.0000000000000000 0.0391486672868135 0.0251419065422160 0.0224156661387462
0.0414067066378040 0.0676146348173779 121400.0000000000000000 0.0391408298033424 0.0251328777288980 0.0224091000292898
0.0413598024181018 0.0675770728900055 121500.0000000000000000 0.0391198535115822 0.0251327817967991 0.0224097569414222
0.0413663650604615 0.0675849334551712 121600.0000000000000000 0.0391319112667601 0.0251511258028324 0.0224252207485752
0.0413833747226351 0.0675887617777755 121700.0000000000000000 0.0391269962519625 0.0251334454914166 0.0224024030160227
0.0413701790492343 0.0675732216889259 121800.0000000000000000 0.0391185421885415 0.0251314276100650 0.0223993404059410
0.0413572667873353 0.0675549314302526 121900.0000000000000000 0.0391101076237300 0.0251293204388167 0.0223989118385156
0.0413073854773426 0.0675077335274784 122000.0000000000000000 0.0390807871507399 0.0251196664617053 0.0223883631364333
0.0413452317139043 0.0675183264390633 122100.0000000000000000 0.0390974092015746 0.0251274343151020 0.0223986443382289
0.0413474774862737 0.0675367048906535 122200.0000000000000000 0.0390976608484594 0.0251218676602591 0.0223845933566511
0.0413284945800415 0.0675151999394548 122300.0000000000000000 0.0390878440723757 0.0251218587611561 0.0223858230088504
0.0413241731779255 0.0675091188772637 122400.0000000000000000 0.0390838892714730 0.0251204517979778 0.0223818132327251
0.0413151192569253 0.0674944636218493 122500.0000000000000000 0.0390765639607260 0.0251181441429567 0.0223785288211728
0.0413010895106355 0.0674495349769529 122600.0000000000000000 0.0390698471767109 0.0251320126783511 0.0223967515409043
0.0412517791135338 0.0674223987314466 122700.0000000000000000 0.0390425187044732 0.0251137034983726 0.0223821934745396
0.0413095438841558 0.0674659620631941 122800.0000000000000000 0.0390618812988883 0.0251048528628971 0.0223671663853061
0.0413116850578434 0.0674851403887339 122900.0000000000000000 0.0390691679761662 0.0251153481836367 0.0223644982744507
0.0412777566998092 0.0674499809567315 123000.0000000000000000 0.0390460908879627 0.0251038904975010 0.0223527353978090
0.0412740990730637 0.0674417301740414 123100.0000000000000000 0.0390447037533456 0.0251057337203868 0.0223572520458908
0.0412614892612710 0.0674256887881424 123200.0000000000000000 0.0390385460834451 0.0251091940450140 0.0223578122393529
0.0412573466612305 0.0674182191302941 123300.0000000000000000 0.0390333559272517 0.0251056066072259 0.0223522513102562
0.0412517989360501 0.0674104280546397 123400.0000000000000000 0.0390291269349795 0.0251048938014146 0.0223493869478134
0.0412476021245632 0.0674009395560606 123500.0000000000000000 0.0390243516091404 0.0251033742797298 0.0223454904762080
0.0412310310174590 0.0673826747544329 123600.0000000000000000 0.0390134178577031 0.0251008326620305 0.0223391329968901
0.0412211282049754 0.0673665534126919 123700.0000000000000000 0.0390082182357642 0.0251018997393910 0.0223432915859986
0.0412174168069039 0.0673659009581513 123800.0000000000000000 0.0390063435627107 0.0250993885663805 0.0223426679194072
0.0411562437037469 0.0672929259635471 123900.0000000000000000 0.0389732433986697 0.0250973532512677 0.0223464506761170
0.0412116119827235 0.0673534417695888 124000.0000000000000000 0.0389980592918305 0.0250962572485845 0.0223309261664253
0.0412031754701437 0.0673407469727775 124100.0000000000000000 0.0389924587072525 0.0250959763187535 0.0223299360673353
0.0411996958315413 0.0673371180403023 124200.0000000000000000 0.0389879816306898 0.0250925750974234 0.0223225375534924
0.0411903020593089 0.0673254979078042 124300.0000000000000000 0.0389826185428839 0.0250923948147714 0.0223222793896512
0.0411832938929170 0.0673153703916897 124400.0000000000000000 0.0389771562645086 0.0250905597034531 0.0223194010699745
0.0411799485009282 0.0673072959438458 124500.0000000000000000 0.0389728724311215 0.0250887202688008 0.0223155250109111
0.0411805575871208 0.0673042526872146 124600.0000000000000000 0.0389703475481396 0.0250862428600275 0.0223103370581957
0.0411636590371070 0.0672864100452436 124700.0000000000000000 0.0389611963073678 0.0250851792124363 0.0223095369346841
0.0411518118882513 0.0672785206200198 124800.0000000000000000 0.0389550840353416 0.0250823073747125 0.0223076962583826
0.0411273993481886 0.0672545770828007 124900.0000000000000000 0.0389412731047323 0.0250777989200532 0.0223053170678867
0.0410869880109311 0.0672464029254710 125000.0000000000000000 0.0389321000253402 0.0250873661500813 0.0223076430148772
0.0410539486892447 0.0671601410657287 125100.0000000000000000 0.0389008390743642 0.0250798761940483 0.0223093903484353
0.0410935817915108 0.0672210595087288 125200.0000000000000000 0.0389257922137668 0.0250822106406828 0.0223063169141447
0.0411171956283466 0.0672340208535659 125300.0000000000000000 0.0389264464584857 0.0250680956908481 0.0222864736611823
0.0410980082977594 0.0672224930220029 125400.0000000000000000 0.0389158227166395 0.0250642437738592 0.0222785457729366
0.0410749179775687 0.0671971192070779 125500.0000000000000000 0.0389046889239297 0.0250657272866147 0.0222809912244576
0.0411170348385439 0.0672761549394271 125600.0000000000000000 0.0389273518014493 0.0250595305398721 0.0222566868879540
0.0410844406962656 0.0671930476494869 125700.0000000000000000 0.0388952669074394 0.0250479899788427 0.0222555893051624
0.0410562461819940 0.0671699422181547 125800.0000000000000000 0.0388889670394626 0.0250592441987187 0.0222704355589831
0.0410465048399156 0.0671554113630197 125900.0000000000000000 0.0388816300557210 0.0250562997291285 0.0222683042908202
0.0410391558724038 0.0671473239004375 126000.0000000000000000 0.0388767791903032 0.0250559366881083 0.0222647003002632
0.0410420961615158 0.0671459544175354 126100.0000000000000000 0.0388748380217799 0.0250533499473500 0.0222579515607182
0.0410282855807019 0.0671332145208424 126200.0000000000000000 0.0388667855167220 0.0250504777486871 0.0222551642166565
0.0410031415923141 0.0671067574048183 126300.0000000000000000 0.0388545166582229 0.0250511427131453 0.0222570249226140
0.0410069992080918 0.0670973752785276 126400.0000000000000000 0.0388503456908852 0.0250453149159772 0.0222516933609443
0.0409736233940113 0.0670663921271169 126500.0000000000000000 0.0388449015590077 0.0250654431163317 0.0222741475985710
0.0409733183166970 0.0670621332891049 126600.0000000000000000 0.0388325807142731 0.0250453085890736 0.0222495626622169
0.0409270712148506 0.0670444190232039 126700.0000000000000000 0.0388272859452026 0.0250660212499683 0.0222716322927877
0.0409820610023882 0.0670733246247705 126800.0000000000000000 0.0388338353289025 0.0250417036627756 0.0222382520256756
0.0409554668978582 0.0670277565133039 126900.0000000000000000 0.0388166861087415 0.0250407496594363 0.0222427713643677
0.0409566786729838 0.0670530590805920 127000.0000000000000000 0.0388255454407118 0.0250496173544397 0.0222428266548318
0.0409671416834683 0.0670497976552136 127100.0000000000000000 0.0388205574720424 0.0250372408722263 0.0222280496772615
0.0409984928594003 0.0670819689383770 127200.0000000000000000 0.0388327188631936 0.0250349472725560 0.0222154663824410
0.0409464174985361 0.0670262912471789 127300.0000000000000000 0.0388086711928823 0.0250366600595378 0.0222253159662766
0.0409395696573200 0.0670172348020078 127400.0000000000000000 0.0388036118134810 0.0250353662471339 0.0222222765474620
0.0409498643008175 0.0670429234936414 127500.0000000000000000 0.0388084164247735 0.0250309934862185 0.0222098844184166
0.0409151783462511 0.0669879183312639 127600.0000000000000000 0.0387888823290808 0.0250333242032757 0.0222191084355324
0.0408827708266120 0.0669426024679544 127700.0000000000000000 0.0387595412346387 0.0250120618330547 0.0222007298109339
0.0409309544231248 0.0670187591984072 127800.0000000000000000 0.0387957489968697 0.0250332985113496 0.0221999838545970
0.0409369490648951 0.0670009136926413 127900.0000000000000000 0.0387905781836298 0.0250252945930015 0.0221991553839814
0.0408860769947869 0.0669504470608417 128000.0000000000000000 0.0387652304529693 0.0250218887020817 0.0222025090541668
0.0408891696979101 0.0669482726509095 128100.0000000000000000 0.0387662204514911 0.0250246399231424 0.0222027995340022
0.0409346501099266 0.0669973072359460 128200.0000000000000000 0.0387849516103149 0.0250224779019752 0.0221853711934118
0.0408822677751962 0.0669430055053996 128300.0000000000000000 0.0387643136522342 0.0250295387223529 0.0222024426059883
0.0408832550004552 0.0669396439388814 128400.0000000000000000 0.0387589138002942 0.0250207343741734 0.0221920218876666
0.0408537779451949 0.0668995337897757 128500.0000000000000000 0.0387419356374119 0.0250202331220028 0.0221941976926740
0.0408800430816949 0.0669206137160485 128600.0000000000000000 0.0387508749548999 0.0250183027933043 0.0221845402285519
0.0408021056494371 0.0668502117603255 128700.0000000000000000 0.0387238884892368 0.0250274351304943 0.0222158014166902
0.0408672670382854 0.0669144509854692 128800.0000000000000000 0.0387443357459058 0.0250173830724982 0.0221782418873704
0.0408167121138699 0.0668913223660172 128900.0000000000000000 0.0387316628109329 0.0250308887657227 0.0221877279981216
0.0408826771976197 0.0669242460673329 129000.0000000000000000 0.0387479264382506 0.0250160701927910 0.0221687122952590
0.0408441292426187 0.0668849442467829 129100.0000000000000000 0.0387238665912854 0.0250035924783659 0.0221628003973741
0.0408246216077089 0.0668505960563196 129200.0000000000000000 0.0387155571856255 0.0250140662716194 0.0221729448068542
0.0408264611246249 0.0668610238137993 129300.0000000000000000 0.0387163561753204 0.0250109417305748 0.0221669980322827
0.0408074945920546 0.0668328590863923 129400.0000000000000000 0.0387062139624489 0.0250113161184367 0.0221731860529121
0.0408193125719884 0.0668479269373237 129500.0000000000000000 0.0387088916261360 0.0250061339718659 0.0221621930233660
0.0408036241012843 0.0668277175099701 129600.0000000000000000 0.0386997649604828 0.0250064643559508 0.0221612538747261
0.0407982666103391 0.0668205171157217 129700.0000000000000000 0.0386959727265513 0.0250058888534771 0.0221592183266673
0.0407957481487045 0.0668142734341482 129800.0000000000000000 0.0386948223234086 0.0250084589542246 0.0221608087565572
0.0408073865629594 0.0668108418169307 129900.0000000000000000 0.0386907852030442 0.0249984781470723 0.0221464342852146
0.0407775138831252 0.0667909757022648 130000.0000000000000000 0.0386806876616870 0.0250019379202432 0.0221523231411150
0.0407750453829612 0.0667872777403694 130100.0000000000000000 0.0386778253197581 0.0250004490134687 0.0221485291422333
0.0407645400239224 0.0667739034065555 130200.0000000000000000 0.0386712284237255 0.0249998785929324 0.0221465916714917
0.0407584830884114 0.0667705640007511 130300.0000000000000000 0.0386639354610137 0.0249923300944996 0.0221343646603928
0.0407380475636207 0.0667583692062474 130400.0000000000000000 0.0386612002121784 0.0250020989768959 0.0221462851019496
0.0407290997406699 0.0667350586259300 130500.0000000000000000 0.0386512278522439 0.0249959485160178 0.0221448045263577
0.0407467644637467 0.0667471598784894 130600.0000000000000000 0.0386560951699664 0.0249944842905233 0.0221359720471059
0.0407399792770343 0.0667382618310719 130700.0000000000000000 0.0386514978218556 0.0249937809137741 0.0221339692655423
0.0407411462301787 0.0667354612377046 130800.0000000000000000 0.0386492401897477 0.0249917431395601 0.0221286101515475
0.0407243348586345 0.0667136355546797 130900.0000000000000000 0.0386404265431672 0.0249924434383877 0.0221312923209669
0.0407195614354168 0.0667119335037169 131000.0000000000000000 0.0386369856958624 0.0249895658746657 0.0221268819696504
0.0407113180445493 0.0666990196361244 131100.0000000000000000 0.0386312184759852 0.0249891018874694 0.0221254343357979
0.0407077598953139 0.0667033422133173 131200.0000000000000000 0.0386295150340770 0.0249878290297192 0.0221191289979578
0.0407033385836104 0.0666853395137241 131300.0000000000000000 0.0386239734966223 0.0249864537147804 0.0221207621743743
0.0407095242709957 0.0666937190807630 131400.0000000000000000 0.0386259898594989 0.0249859593709821 0.0221147567152548
0.0406901965810579 0.0666694768676383 131500.0000000000000000 0.0386153627119179 0.0249850103206131 0.0221167670783622
0.0406986965472729 0.0666742198293818 131600.0000000000000000 0.0386161526528817 0.0249832332005532 0.0221084610343187
0.0406566838037767 0.0666318043244154 131700.0000000000000000 0.0385969440880075 0.0249838381652477 0.0221154500585904
0.0406767266239376 0.0666486158973242 131800.0000000000000000 0.0386010122797166 0.0249776812578217 0.0221010253397829
0.0406616648575117 0.0666350821777910 131900.0000000000000000 0.0385954934689458 0.0249796948503567 0.0221055319901241
0.0407007358077536 0.0666769404756658 132000.0000000000000000 0.0386207376828701 0.0249931799546866 0.0221120944933743
0.0406537378087695 0.0666189788305548 132100.0000000000000000 0.0385876722352929 0.0249779130228941 0.0221000592789533
0.0406494761946178 0.0666126115931601 132200.0000000000000000 0.0385840496313477 0.0249765882298848 0.0220975225077279
0.0406466835779614 0.0666053573943632 132300.0000000000000000 0.0385806810235389 0.0249754402345154 0.0220952428873156
0.0406390164581624 0.0665956690334736 132400.0000000000000000 0.0385751563551764 0.0249734971190368 0.0220924428100329
0.0406327074019994 0.0665899440556223 132500.0000000000000000 0.0385708054732204 0.0249713771722886 0.0220891932629713
0.0406106108591921 0.0665820254900857 132600.0000000000000000 0.0385616738696147 0.0249694151765173 0.0220846439526637
0.0406338934358685 0.0665834115803410 132700.0000000000000000 0.0385667051457630 0.0249685734811266 0.0220809420857161
0.0405850669156640 0.0665333443787922 132800.0000000000000000 0.0385431231630021 0.0249679892231342 0.0220860921344180
0.0406141371521132 0.0665810989735649 132900.0000000000000000 0.0385546593733114 0.0249616017618455 0.0220617996057219
0.0405984840938458 0.0665411331256711 133000.0000000000000000 0.0385467177129957 0.0249672842261462 0.0220799694063196
0.0406043854607670 0.0665529647430745 133100.0000000000000000 0.0385473943046806 0.0249622636040238 0.0220699634108572
0.0406528415995472 0.0666053856112948 133200.0000000000000000 0.0385694229620285 0.0249627854333080 0.0220566792039639
0.0405889630594670 0.0665269192257835 133300.0000000000000000 0.0385382443068973 0.0249642136907234 0.0220728812516153
0.0406445723924285 0.0665744448880816 133400.0000000000000000 0.0385530618764924 0.0249491120859442 0.0220441181395154
0.0405707962070783 0.0665089516349055 133500.0000000000000000 0.0385283454694194 0.0249631839335475 0.0220704501021462
0.0405716247783700 0.0665030336627528 133600.0000000000000000 0.0385255022240641 0.0249617428679308 0.0220656075872028
0.0405672640369507 0.0664961676270441 133700.0000000000000000 0.0385213748102445 0.0249600465377356 0.0220620210392478
0.0405640800050201 0.0664902508387570 133800.0000000000000000 0.0385182922939842 0.0249589508535041 0.0220598874786554
0.0405617547765117 0.0665153551188178 133900.0000000000000000 0.0385242008420375 0.0249639712605927 0.0220557222122278
0.0405435583079029 0.0664670893792778 134000.0000000000000000 0.0385063621664430 0.0249572658981723 0.0220575350804190
0.0405445987113935 0.0664658266597026 134100.0000000000000000 0.0385044456926356 0.0249551727636841 0.0220521846357623
0.0405365442047462 0.0664542849632753 134200.0000000000000000 0.0384988871557295 0.0249537923619092 0.0220509270929872
0.0405663465249528 0.0664817638160040 134300.0000000000000000 0.0385077114982548 0.0249464314952833 0.0220363041567790
0.0405341859971882 0.0664485281401496 134400.0000000000000000 0.0384953932962593 0.0249532336676935 0.0220456253800061
0.0405139542770124 0.0664268860440683 134500.0000000000000000 0.0384846101918089 0.0249514765655364 0.0220461238806185
0.0405171576687810 0.0664290903347402 134600.0000000000000000 0.0384838019101634 0.0249491207594086 0.0220398388777239
0.0405912306951242 0.0665030780752788 134700.0000000000000000 0.0385214243625472 0.0249570192297908 0.0220343694499951
0.0404743775588865 0.0663824364608714 134800.0000000000000000 0.0384682699271873 0.0249597089570269 0.0220565567319642
0.0404980193300647 0.0664321116320617 134900.0000000000000000 0.0384769196212092 0.0249499147575479 0.0220276327651626
0.0405187263458266 0.0664127936285682 135000.0000000000000000 0.0384695351138951 0.0249329600212259 0.0220136604599596
0.0404557250524520 0.0663458151859830 135100.0000000000000000 0.0384472064339936 0.0249454855695941 0.0220417999279452
0.0404858961441829 0.0663814673012144 135200.0000000000000000 0.0384590020082652 0.0249420513673338 0.0220265932203297
0.0404771913931158 0.0663707344811046 135300.0000000000000000 0.0384537528393594 0.0249413841446355 0.0220257013385816
0.0404697787966902 0.0663536725937114 135400.0000000000000000 0.0384475294949975 0.0249411252859594 0.0220255413036292
0.0404828191289066 0.0663736706325841 135500.0000000000000000 0.0384547437620095 0.0249410753469912 0.0220214099395563
0.0404594949634957 0.0663424831266742 135600.0000000000000000 0.0384395077472458 0.0249377346041734 0.0220183182946399
0.0404556723475174 0.0663440334710557 135700.0000000000000000 0.0384386146791052 0.0249371237729083 0.0220176291249394
0.0405146588436276 0.0664053251531367 135800.0000000000000000 0.0384573242333606 0.0249233440510495 0.0219859688856286
0.0404703331492706 0.0663490540705852 135900.0000000000000000 0.0384421006205460 0.0249368579910284 0.0220121572712999
0.0404375503990670 0.0663143968693414 136000.0000000000000000 0.0384245644404184 0.0249346216363554 0.0220116888569096
0.0404382944171781 0.0663157143891446 136100.0000000000000000 0.0384240717485383 0.0249339977989749 0.0220082803888555
0.0404329208525129 0.0662892568478409 136200.0000000000000000 0.0384128865282831 0.0249265864838118 0.0220027819289669
0.0404121539253134 0.0662956010232023 136300.0000000000000000 0.0384104343095248 0.0249286676492574 0.0220053146403263
0.0404223109653245 0.0662929016294186 136400.0000000000000000 0.0384201661770076 0.0249435093239927 0.0220219427892946
0.0404438857764470 0.0662898005904093 136500.0000000000000000 0.0384115275793595 0.0249218835019562 0.0219905404486256
0.0403918810705607 0.0662539259315152 136600.0000000000000000 0.0383924864471925 0.0249271633391621 0.0219969754475320
0.0403999275645967 0.0662646146541861 136700.0000000000000000 0.0383970286633884 0.0249274166467540 0.0219961557880169
0.0403965977795384 0.0662619694743476 136800.0000000000000000 0.0383944603985378 0.0249259646521915 0.0219933096880735
0.0403889809706217 0.0662472047639616 136900.0000000000000000 0.0383881329589460 0.0249245258097079 0.0219918202914927
0.0403552328161318 0.0662075881601522 137000.0000000000000000 0.0383716484046028 0.0249262210543417 0.0219975515877855
0.0403809479362425 0.0662390548976964 137100.0000000000000000 0.0383822202873735 0.0249232030030416 0.0219856753125134
0.0403386011490062 0.0662006042790553 137200.0000000000000000 0.0383665994680454 0.0249294187300625 0.0219977737140575
0.0403789403627747 0.0662264260186085 137300.0000000000000000 0.0383763495023691 0.0249193558971538 0.0219806757309393
0.0404007424803172 0.0662552646458666 137400.0000000000000000 0.0383837284621099 0.0249137485494922 0.0219651581727637
0.0403610124625721 0.0662097916362661 137500.0000000000000000 0.0383671164862431 0.0249196920469463 0.0219779697991880
0.0403501435569207 0.0661977053648894 137600.0000000000000000 0.0383618733752340 0.0249202114601923 0.0219794331189336
0.0403497228461584 0.0661897629722984 137700.0000000000000000 0.0383576968976996 0.0249161927887449 0.0219751089835968
0.0403401922119984 0.0661826841758572 137800.0000000000000000 0.0383531572032805 0.0249164008858739 0.0219733515393925
0.0403348369373252 0.0661776133332042 137900.0000000000000000 0.0383493357084556 0.0249144403986375 0.0219704521646553
0.0403245607593308 0.0661665440041277 138000.0000000000000000 0.0383439358053162 0.0249145915487502 0.0219700469090562
0.0403236425915050 0.0661619566255352 138100.0000000000000000 0.0383412320744352 0.0249125033501972 0.0219668257305035
0.0403638971215134 0.0662064075268833 138200.0000000000000000 0.0383571832146583 0.0249082595678728 0.0219501686423639
0.0403093616771075 0.0661677193171999 138300.0000000000000000 0.0383406396978326 0.0249203757380497 0.0219651020589733
0.0403183781563068 0.0661516840042823 138400.0000000000000000 0.0383337766153054 0.0249082747295357 0.0219567695710970
0.0403075762328325 0.0661402044188357 138500.0000000000000000 0.0383286862007838 0.0249088088593936 0.0219581552920734
0.0402990089620184 0.0661343178152979 138600.0000000000000000 0.0383223056458153 0.0249067972978466 0.0219490985080981
0.0402927586228360 0.0661199584569083 138700.0000000000000000 0.0383180460146747 0.0249055919678625 0.0219538750110920
0.0403166775701598 0.0661580091557467 138800.0000000000000000 0.0383327908427880 0.0249097872431862 0.0219466894020594
0.0402210891310042 0.0660553655714056 138900.0000000000000000 0.0382863568535144 0.0249092906331932 0.0219596820784546
0.0403010348207735 0.0661220419311078 139000.0000000000000000 0.0383149151736660 0.0248982380555701 0.0219383458872127
0.0402565846346357 0.0660758135176790 139100.0000000000000000 0.0382958547734667 0.0249019371931995 0.0219490837483525
0.0402703855744129 0.0660868490156658 139200.0000000000000000 0.0383009692208170 0.0249014429983788 0.0219451992948107
0.0402178180409801 0.0660277517937545 139300.0000000000000000 0.0382776249528330 0.0249057998084043 0.0219591301681933
0.0402555981142966 0.0660681968857206 139400.0000000000000000 0.0382896270106265 0.0248961156768468 0.0219385973656421
0.0402484652344672 0.0660614286399901 139500.0000000000000000 0.0382871436474206 0.0248982629864967 0.0219404177287283
0.0402418059974493 0.0660546450359586 139600.0000000000000000 0.0382832500287970 0.0248976847598131 0.0219388643219670
0.0401825880624507 0.0659797776521990 139700.0000000000000000 0.0382551178977171 0.0249020462250057 0.0219560596512131
0.0402400507155276 0.0660440449109642 139800.0000000000000000 0.0382755213872476 0.0248895854390728 0.0219284044834257
0.0402480205710084 0.0660499089793259 139900.0000000000000000 0.0382802333703142 0.0248935595458420 0.0219294443850805
0.0402168863932777 0.0660310432721051 140000.0000000000000000 0.0382671249461764 0.0248952621214265 0.0219253079978963
0.0402201457528420 0.0660226704826590 140100.0000000000000000 0.0382648621363058 0.0248909180365611 0.0219257142731612
0.0402136989064125 0.0660140208467331 140200.0000000000000000 0.0382613976582768 0.0248916583664401 0.0219262125135214
0.0402015177527235 0.0660005851226200 140300.0000000000000000 0.0382542150394960 0.0248900191096043 0.0219247381730360
0.0402018760277994 0.0660006229378488 140400.0000000000000000 0.0382535521583203 0.0248893944733945 0.0219223151942384
0.0401956710000234 0.0659899394556221 140500.0000000000000000 0.0382489914407968 0.0248882860118298 0.0219220692957119
0.0401835848409516 0.0659786914337739 140600.0000000000000000 0.0382421157380585 0.0248858655418324 0.0219203211356758
0.0401877416421771 0.0659791760623663 140700.0000000000000000 0.0382420925664970 0.0248855092826514 0.0219159432787931
0.0401593005664432 0.0659547134164676 140800.0000000000000000 0.0382278814891047 0.0248819916881480 0.0219155202853600
0.0401760389723232 0.0659671034449600 140900.0000000000000000 0.0382350440339232 0.0248841106170814 0.0219129231013284
0.0401678464497418 0.0659580696711969 141000.0000000000000000 0.0382299267886678 0.0248824038533071 0.0219113871804254
0.0401701655412545 0.0659554609653722 141100.0000000000000000 0.0382290619907519 0.0248821213683927 0.0219085000879881
0.0401587371323975 0.0659547355463643 141200.0000000000000000 0.0382253196151896 0.0248809016053323 0.0219069041766645
0.0401523482406946 0.0659306466987616 141300.0000000000000000 0.0382194190965609 0.0248836858562065 0.0219109955905808
0.0401525555438441 0.0659322983015304 141400.0000000000000000 0.0382182531875923 0.0248811179577485 0.0219070409472460
0.0401274555036659 0.0659083906375020 141500.0000000000000000 0.0382067006307489 0.0248813242036444 0.0219096321781831
0.0401279287424925 0.0658992066691166 141600.0000000000000000 0.0382021454515782 0.0248770254240016 0.0219044209707023
0.0400603777201075 0.0658759215523781 141700.0000000000000000 0.0381769635953251 0.0248739656013600 0.0218975895074549
0.0401579625971742 0.0659342976506260 141800.0000000000000000 0.0382119282088163 0.0248699298619947 0.0218855227254704
0.0400982491145597 0.0658650761091231 141900.0000000000000000 0.0381828764761897 0.0248710750280748 0.0218971056530014
0.0401305248903874 0.0659006126652149 142000.0000000000000000 0.0381983385689499 0.0248716687357287 0.0218905479844688
0.0401069905132988 0.0658829738382766 142100.0000000000000000 0.0381886793037711 0.0248724126148794 0.0218923402486296
0.0401069053557178 0.0658818543210497 142200.0000000000000000 0.0381896408822551 0.0248754241483684 0.0218943797038845
0.0401419823147940 0.0659096448909247 142300.0000000000000000 0.0381981650620008 0.0248656757457596 0.0218753572965249
0.0400974551999436 0.0658580798648923 142400.0000000000000000 0.0381779229848586 0.0248682901326777 0.0218878667419207
0.0400976772747395 0.0658621585992089 142500.0000000000000000 0.0381774883417609 0.0248670293922082 0.0218830881008867
0.0400772035092714 0.0658567313541088 142600.0000000000000000 0.0381714990206233 0.0248694961079965 0.0218825651111164
0.0400879365130496 0.0658433647905871 142700.0000000000000000 0.0381705444365524 0.0248665540947618 0.0218843223478113
0.0400789295373827 0.0658391406521749 142800.0000000000000000 0.0381659692694065 0.0248661866223056 0.0218796202657628
0.0400729144846551 0.0658314675962596 142900.0000000000000000 0.0381620103558455 0.0248652986066981 0.0218783607357694
0.0401469658313511 0.0659465542479398 143000.0000000000000000 0.0382027207565787 0.0248647986847002 0.0218525642623238
0.0400633678650303 0.0658216283967923 143100.0000000000000000 0.0381554295410364 0.0248622231951321 0.0218744987071908
0.0400573914652469 0.0658145525793838 143200.0000000000000000 0.0381518295254424 0.0248616479815076 0.0218737260756313
0.0400491384753643 0.0658032897230986 143300.0000000000000000 0.0381462780921799 0.0248603341354293 0.0218723500348274
0.0400491288071615 0.0658039943520984 143400.0000000000000000 0.0381452467914340 0.0248590871559714 0.0218687768505049
0.0400290560302017 0.0657803049681900 143500.0000000000000000 0.0381349261389209 0.0248586720226792 0.0218716715346127
0.0400204745618695 0.0657617712678627 143600.0000000000000000 0.0381302160199226 0.0248647079005286 0.0218739103494297
0.0400281955283908 0.0657758604818979 143700.0000000000000000 0.0381312234663226 0.0248560509351403 0.0218647869198613
0.0400295420051274 0.0657799593804395 143800.0000000000000000 0.0381314810329271 0.0248548329114685 0.0218615898346730
0.0400067007832249 0.0657552322506780 143900.0000000000000000 0.0381203475813587 0.0248551617510229 0.0218642955405092
0.0400205817187435 0.0657694088912925 144000.0000000000000000 0.0381259375723365 0.0248545731301225 0.0218591865491873
0.0400240191635029 0.0657667090110015 144100.0000000000000000 0.0381256866399862 0.0248539966852289 0.0218580217002113
0.0399977965282659 0.0657377003791227 144200.0000000000000000 0.0381116195122683 0.0248516342926022 0.0218593468490822
0.0400742824191992 0.0658051192357964 144300.0000000000000000 0.0381388980534858 0.0248429678643995 0.0218332226945480
0.0400088183531510 0.0657608485355033 144400.0000000000000000 0.0381196162696098 0.0248555388978155 0.0218532592919693
0.0399991388759586 0.0657260638074361 144500.0000000000000000 0.0381048232748500 0.0248443594792790 0.0218497309367262
0.0399909731951480 0.0657258998505882 144600.0000000000000000 0.0381044007756478 0.0248487051083443 0.0218520249485109
0.0399887397871367 0.0657221582586401 144700.0000000000000000 0.0381017866381152 0.0248460369962814 0.0218502115104025
0.0399876060585245 0.0657235248191809 144800.0000000000000000 0.0380998119440741 0.0248444914616440 0.0218436254369470
0.0399685964681692 0.0657071064240067 144900.0000000000000000 0.0380920103676540 0.0248454692567007 0.0218468693217396
0.0399555706990738 0.0656907900659706 145000.0000000000000000 0.0380815329890031 0.0248393966735962 0.0218403745173717
0.0399939305359125 0.0657233938813194 145100.0000000000000000 0.0380996245440801 0.0248440776353229 0.0218370961237655
0.0399498586035335 0.0656862551808011 145200.0000000000000000 0.0380809658309259 0.0248440308818049 0.0218437186575642
0.0399525402148446 0.0656895043723435 145300.0000000000000000 0.0380789160858723 0.0248381632580190 0.0218354564982822
0.0399574060766066 0.0656920535630458 145400.0000000000000000 0.0380841215719925 0.0248446290089157 0.0218423976394018
0.0398967395280685 0.0656438731072064 145500.0000000000000000 0.0380643997514824 0.0248572660714933 0.0218597202991612
0.0398810720348327 0.0655673912339193 145600.0000000000000000 0.0380386385013059 0.0248411159048321 0.0218649748316396
0.0399292905249835 0.0656610684623117 145700.0000000000000000 0.0380654945280888 0.0248380042143908 0.0218336149106691
0.0399190751462941 0.0656491382416192 145800.0000000000000000 0.0380595072591167 0.0248367254518735 0.0218330901966800
0.0399174616932989 0.0656484000911158 145900.0000000000000000 0.0380587370719066 0.0248370363026703 0.0218320502005413
0.0399396085386011 0.0656736018748595 146000.0000000000000000 0.0380676255172289 0.0248343982754099 0.0218228933800451
0.0399081170063271 0.0656348117245092 146100.0000000000000000 0.0380509544456181 0.0248333103783463 0.0218275786732899
0.0399006405524484 0.0656263985844052 146200.0000000000000000 0.0380471551768755 0.0248331515436191 0.0218284300270294
0.0398916336750837 0.0656265518482686 146300.0000000000000000 0.0380443278919810 0.0248332762685295 0.0218258497760423
0.0399538356815062 0.0657880931230794 146400.0000000000000000 0.0381030032031297 0.0248450948208393 0.0218249891870939
0.0399465340397568 0.0657733083103232 146500.0000000000000000 0.0381010410430888 0.0248506043376554 0.0218337174846198
0.0399280407066867 0.0657553674169379 146600.0000000000000000 0.0380949660347871 0.0248559593827729 0.0218404966327509
0.0399431506059228 0.0657615447313957 146700.0000000000000000 0.0380978960393819 0.0248521893728460 0.0218346994473632
0.0399325487602550 0.0657505863618837 146800.0000000000000000 0.0380917559826821 0.0248505593133750 0.0218333294952146
0.0399223557298403 0.0657493007999321 146900.0000000000000000 0.0380896233782951 0.0248522873620020 0.0218345496214058
0.0399873351235229 0.0658160715480006 147000.0000000000000000 0.0381083425552814 0.0248340883391350 0.0217958752104672
0.0399708266007377 0.0658111622277800 147100.0000000000000000 0.0381149752516799 0.0248563783890535 0.0218215337891483
0.0398509525179119 0.0656808438853715 147200.0000000000000000 0.0380606144826654 0.0248607442338111 0.0218499172935673
0.0398267204647578 0.0656241485842005 147300.0000000000000000 0.0380409246514027 0.0248557103559589 0.0218571192006936
0.0399029822788455 0.0657202716993766 147400.0000000000000000 0.0380736782682573 0.0248461651800899 0.0218252939147173
0.0398232041060737 0.0656267805486813 147500.0000000000000000 0.0380353883531687 0.0248464471986754 0.0218451215592446
0.0398548878045199 0.0656865686584645 147600.0000000000000000 0.0380610023222616 0.0248587698859325 0.0218437829401294
0.0399209086117552 0.0657656534016466 147700.0000000000000000 0.0380802658679630 0.0248375087185400 0.0217969927399102
0.0398572023481748 0.0656712949973079 147800.0000000000000000 0.0380466127438951 0.0248377027717807 0.0218202508583169
0.0398765856524357 0.0656870915636198 147900.0000000000000000 0.0380563105543000 0.0248414155883097 0.0218201494128348
0.0398692160121183 0.0656777698949912 148000.0000000000000000 0.0380513894959730 0.0248394945036800 0.0218190775731026
0.0399168162168803 0.0657169354647871 148100.0000000000000000 0.0380751410159753 0.0248475335764750 0.0218192788057589
0.0398731595498950 0.0656762143468878 148200.0000000000000000 0.0380487310071510 0.0248370324434309 0.0218085176883902
0.0398133531128436 0.0656143235857375 148300.0000000000000000 0.0380239306459181 0.0248394691553189 0.0218285767297724
0.0398507788242620 0.0656600572405301 148400.0000000000000000 0.0380399479259311 0.0248363004205103 0.0218126552184222
0.0398352034243372 0.0656470569390695 148500.0000000000000000 0.0380337156015788 0.0248376421665571 0.0218149598763514
0.0398360952962550 0.0656427708943747 148600.0000000000000000 0.0380316078659993 0.0248355243790943 0.0218120408942734
0.0398379204452334 0.0656465104079109 148700.0000000000000000 0.0380320834544567 0.0248347861100125 0.0218091168546699
0.0398362481457906 0.0656454670441069 148800.0000000000000000 0.0380309024739418 0.0248341107536535 0.0218077839522162
0.0398247858146886 0.0656323441906361 148900.0000000000000000 0.0380245244726772 0.0248332530247651 0.0218077148606191
0.0398172421430658 0.0656252312449618 149000.0000000000000000 0.0380208007602122 0.0248329592638716 0.0218077703889495
0.0398294029762776 0.0656378662621668 149100.0000000000000000 0.0380255250752141 0.0248318737489602 0.0218029573134516
0.0397764849279985 0.0655866019800466 149200.0000000000000000 0.0380099568834490 0.0248473426370103 0.0218293979887405
0.0398038344206817 0.0656033632572811 149300.0000000000000000 0.0380101233945390 0.0248289904745346 0.0218043054256584
0.0397912017174762 0.0655992166397180 149400.0000000000000000 0.0380067292336589 0.0248311371810798 0.0218053613963617
0.0397656251531722 0.0655622865842358 149500.0000000000000000 0.0379915279262515 0.0248277285808791 0.0218104713867191
0.0397843953558254 0.0655939169855797 149600.0000000000000000 0.0380034328119024 0.0248309726842177 0.0218044462219869
0.0397850169269696 0.0655870855838799 149700.0000000000000000 0.0379993859020453 0.0248263687273270 0.0217990723700047
0.0397481375281399 0.0655482565125918 149800.0000000000000000 0.0379774398754504 0.0248178428119664 0.0217955226491035
0.0397852029455712 0.0655921543723899 149900.0000000000000000 0.0379986819139397 0.0248249814283278 0.0217923889094701
0.0397733087327790 0.0655796206759513 150000.0000000000000000 0.0379934605017798 0.0248255022229002 0.0217954103754887


==> figures/parametric_shape_inference/ellipse/pinn/radius_history_150000.txt <==
0.0000000000000000 0.0099999999999999
100.0000000000000000 0.0102497546633609
200.0000000000000000 0.0101244821106633
300.0000000000000000 0.0097881820353204
400.0000000000000000 0.0095226987280134
500.0000000000000000 0.0093552692987980
600.0000000000000000 0.0093626961955473
700.0000000000000000 0.0094596338946770
800.0000000000000000 0.0095614093077414
900.0000000000000000 0.0096236478565285
1000.0000000000000000 0.0096775642299775
1100.0000000000000000 0.0097282221016886
1200.0000000000000000 0.0097652794378087
1300.0000000000000000 0.0097986220546909
1400.0000000000000000 0.0098330157814805
1500.0000000000000000 0.0098758200363001
1600.0000000000000000 0.0099358816772487
1700.0000000000000000 0.0100184956375323
1800.0000000000000000 0.0101218071701932
1900.0000000000000000 0.0102431479530080
2000.0000000000000000 0.0103535332567332
2100.0000000000000000 0.0104997306968097
2200.0000000000000000 0.0106611597747213
2300.0000000000000000 0.0108472361538231
2400.0000000000000000 0.0110579883520886
2500.0000000000000000 0.0112807674180235
2600.0000000000000000 0.0115023464696344
2700.0000000000000000 0.0117266244455689
2800.0000000000000000 0.0119307607760376
2900.0000000000000000 0.0121602615964346
3000.0000000000000000 0.0123999219822530
3100.0000000000000000 0.0126543144583343
3200.0000000000000000 0.0129202474139104
3300.0000000000000000 0.0132134594328958
3400.0000000000000000 0.0135295210840428
3500.0000000000000000 0.0138329858026974
3600.0000000000000000 0.0141246038810884
3700.0000000000000000 0.0144084793752548
3800.0000000000000000 0.0146919391539147
3900.0000000000000000 0.0149956141764434
4000.0000000000000000 0.0153546113295189
4100.0000000000000000 0.0158325805419805
4200.0000000000000000 0.0164534263894339
4300.0000000000000000 0.0172215240514380
4400.0000000000000000 0.0181171130204377
4500.0000000000000000 0.0190501866689996
4600.0000000000000000 0.0198045407617397
4700.0000000000000000 0.0204466649126062
4800.0000000000000000 0.0210601573315285
4900.0000000000000000 0.0216976987075246
5000.0000000000000000 0.0223679750198641
5100.0000000000000000 0.0230920981109237
5200.0000000000000000 0.0239407183674709
5300.0000000000000000 0.0249242479546114
5400.0000000000000000 0.0257905475060223
5500.0000000000000000 0.0266174280973890
5600.0000000000000000 0.0275047476997179
5700.0000000000000000 0.0284251278401953
5800.0000000000000000 0.0292738234444885
5900.0000000000000000 0.0299813513947703
6000.0000000000000000 0.0307403975350773
6100.0000000000000000 0.0317378681672204
6200.0000000000000000 0.0326913873577768
6300.0000000000000000 0.0336553521012803
6400.0000000000000000 0.0346098121096965
6500.0000000000000000 0.0355378225110143
6600.0000000000000000 0.0364568992397983
6700.0000000000000000 0.0374988757264759
6800.0000000000000000 0.0383690685158476
6900.0000000000000000 0.0391556278103516
7000.0000000000000000 0.0399252094062647
7100.0000000000000000 0.0409708642611093
7200.0000000000000000 0.0418082698298769
7300.0000000000000000 0.0426650321424755
7400.0000000000000000 0.0436755753145975
7500.0000000000000000 0.0448691436756242
7600.0000000000000000 0.0461250805787605
7700.0000000000000000 0.0471016231139729
7800.0000000000000000 0.0480309205129279
7900.0000000000000000 0.0489028285059479
8000.0000000000000000 0.0495706367513932
8100.0000000000000000 0.0500311421958925
8200.0000000000000000 0.0504120321324528
8300.0000000000000000 0.0507321023370043
8400.0000000000000000 0.0509824040632135
8500.0000000000000000 0.0513627299611416
8600.0000000000000000 0.0517765037766406
8700.0000000000000000 0.0524122263319468
8800.0000000000000000 0.0532151322836565
8900.0000000000000000 0.0541034066857383
9000.0000000000000000 0.0557611600244381
9100.0000000000000000 0.0571384647180089
9200.0000000000000000 0.0581410198824452
9300.0000000000000000 0.0588726855105696
9400.0000000000000000 0.0594903201249890
9500.0000000000000000 0.0599886014806021
9600.0000000000000000 0.0604737560608482
9700.0000000000000000 0.0608235205872627
9800.0000000000000000 0.0614366383273448
9900.0000000000000000 0.0619561091880743
10000.0000000000000000 0.0626098630698651
10100.0000000000000000 0.0632134859541508
10200.0000000000000000 0.0637542031949796
10300.0000000000000000 0.0645909066008372
10400.0000000000000000 0.0657347090411268
10500.0000000000000000 0.0663529513196049
10600.0000000000000000 0.0670928119909531
10700.0000000000000000 0.0679571391422886
10800.0000000000000000 0.0687400280142944
10900.0000000000000000 0.0695886851309777
11000.0000000000000000 0.0702440642256368
11100.0000000000000000 0.0707511078582123
11200.0000000000000000 0.0708985623526324
11300.0000000000000000 0.0709903786505177
11400.0000000000000000 0.0710674082582158
11500.0000000000000000 0.0714450914574565
11600.0000000000000000 0.0715555515160602
11700.0000000000000000 0.0715816389914353
11800.0000000000000000 0.0717659168861925
11900.0000000000000000 0.0719002452457222
12000.0000000000000000 0.0721003520269940
12100.0000000000000000 0.0722884526003424
12200.0000000000000000 0.0723256352207617
12300.0000000000000000 0.0723542709380973
12400.0000000000000000 0.0723788289297944
12500.0000000000000000 0.0724365014209059
12600.0000000000000000 0.0726176983201599
12700.0000000000000000 0.0726329760856383
12800.0000000000000000 0.0726764246015369
12900.0000000000000000 0.0726183172777908
13000.0000000000000000 0.0726609051922980
13100.0000000000000000 0.0728693733575466
13200.0000000000000000 0.0730796574054869
13300.0000000000000000 0.0731879797545114
13400.0000000000000000 0.0732196803579396
13500.0000000000000000 0.0733271246454403
13600.0000000000000000 0.0733211848513553
13700.0000000000000000 0.0733095182040446
13800.0000000000000000 0.0735353402077915
13900.0000000000000000 0.0737223619464812
14000.0000000000000000 0.0737340994730670
14100.0000000000000000 0.0737483271405501
14200.0000000000000000 0.0738056377890154
14300.0000000000000000 0.0739844512524927
14400.0000000000000000 0.0739952538942470
14500.0000000000000000 0.0739952923121123
14600.0000000000000000 0.0741064365766941
14700.0000000000000000 0.0741816449064025
14800.0000000000000000 0.0740120560228476
14900.0000000000000000 0.0740513794231091
15000.0000000000000000 0.0740742816359128
15100.0000000000000000 0.0740772075996734
15200.0000000000000000 0.0740784302441154
15300.0000000000000000 0.0740776009927739
15400.0000000000000000 0.0739436415000878
15500.0000000000000000 0.0743941117868090
15600.0000000000000000 0.0751527934310181
15700.0000000000000000 0.0753437606595048
15800.0000000000000000 0.0754324558109392
15900.0000000000000000 0.0754497019368589
16000.0000000000000000 0.0754538488547594
16100.0000000000000000 0.0755343449455933
16200.0000000000000000 0.0756442261814263
16300.0000000000000000 0.0758704201913341
16400.0000000000000000 0.0758790949052885
16500.0000000000000000 0.0758867891179244
16600.0000000000000000 0.0758993288291844
16700.0000000000000000 0.0760038927328842
16800.0000000000000000 0.0760072897439610
16900.0000000000000000 0.0760686231740601
17000.0000000000000000 0.0761706861728380
17100.0000000000000000 0.0761799297599212
17200.0000000000000000 0.0761425700370957
17300.0000000000000000 0.0761578499691835
17400.0000000000000000 0.0761234292732857
17500.0000000000000000 0.0761272099518160
17600.0000000000000000 0.0761614443994160
17700.0000000000000000 0.0761473337430460
17800.0000000000000000 0.0761194762955219
17900.0000000000000000 0.0761346490254314
18000.0000000000000000 0.0761601176900363
18100.0000000000000000 0.0762048248385034
18200.0000000000000000 0.0762312034752466
18300.0000000000000000 0.0762459646739375
18400.0000000000000000 0.0762503295658061
18500.0000000000000000 0.0762525036962507
18600.0000000000000000 0.0761499204788040
18700.0000000000000000 0.0762026130573429
18800.0000000000000000 0.0762324420106297
18900.0000000000000000 0.0762516247007636
19000.0000000000000000 0.0761612562090338
19100.0000000000000000 0.0762790635332507
19200.0000000000000000 0.0763155192379645
19300.0000000000000000 0.0763150538195581
19400.0000000000000000 0.0763204304024809
19500.0000000000000000 0.0763226051726850
19600.0000000000000000 0.0763223038059300
19700.0000000000000000 0.0763234054595864
19800.0000000000000000 0.0761800272405756
19900.0000000000000000 0.0761902880100958
20000.0000000000000000 0.0761931754061480
20100.0000000000000000 0.0761948657411332
20200.0000000000000000 0.0762026923955700
20300.0000000000000000 0.0761989732816505
20400.0000000000000000 0.0763064187422194
20500.0000000000000000 0.0763376332108442
20600.0000000000000000 0.0763505808233207
20700.0000000000000000 0.0763628290736381
20800.0000000000000000 0.0763652323496259
20900.0000000000000000 0.0763741397128496
21000.0000000000000000 0.0763842412136304
21100.0000000000000000 0.0763893906976029
21200.0000000000000000 0.0763984705133404
21300.0000000000000000 0.0764079861639736
21400.0000000000000000 0.0764272735550305
21500.0000000000000000 0.0764340856758387
21600.0000000000000000 0.0764399158820909
21700.0000000000000000 0.0764541063935529
21800.0000000000000000 0.0764651455088729
21900.0000000000000000 0.0764770230301795
22000.0000000000000000 0.0764839608106475
22100.0000000000000000 0.0764864808138151
22200.0000000000000000 0.0764997579651084
22300.0000000000000000 0.0765051599848775
22400.0000000000000000 0.0765077620213267
22500.0000000000000000 0.0765124965607245
22600.0000000000000000 0.0765175393880957
22700.0000000000000000 0.0765197446977262
22800.0000000000000000 0.0765200900056486
22900.0000000000000000 0.0765233131569945
23000.0000000000000000 0.0765281934432269
23100.0000000000000000 0.0765274138665110
23200.0000000000000000 0.0765336588504040
23300.0000000000000000 0.0765385101439261
23400.0000000000000000 0.0765436228858968
23500.0000000000000000 0.0765457329417752
23600.0000000000000000 0.0765438517590856
23700.0000000000000000 0.0765479488417482
23800.0000000000000000 0.0765528367455547
23900.0000000000000000 0.0765576159674267
24000.0000000000000000 0.0765550416334652
24100.0000000000000000 0.0765567949489785
24200.0000000000000000 0.0765630976884260
24300.0000000000000000 0.0765660432433272
24400.0000000000000000 0.0765652599143309
24500.0000000000000000 0.0765766784675818
24600.0000000000000000 0.0765789977717873
24700.0000000000000000 0.0765821080010439
24800.0000000000000000 0.0765913369307116
24900.0000000000000000 0.0765966548862344
25000.0000000000000000 0.0765968517576028
25100.0000000000000000 0.0765989784889482
25200.0000000000000000 0.0765981782822040
25300.0000000000000000 0.0765735449861641
25400.0000000000000000 0.0765949209256606
25500.0000000000000000 0.0766025191017517
25600.0000000000000000 0.0766009796942577
25700.0000000000000000 0.0766088863607952
25800.0000000000000000 0.0766036199362305
25900.0000000000000000 0.0766046716929692
26000.0000000000000000 0.0765999837666618
26100.0000000000000000 0.0765905610168976
26200.0000000000000000 0.0765436731859903
26300.0000000000000000 0.0764821916598403
26400.0000000000000000 0.0764676800312741
26500.0000000000000000 0.0763773270501766
26600.0000000000000000 0.0763787333543002
26700.0000000000000000 0.0763676631182201
26800.0000000000000000 0.0763768613588432
26900.0000000000000000 0.0763778724748066
27000.0000000000000000 0.0763794966196999
27100.0000000000000000 0.0763761283548709
27200.0000000000000000 0.0763777189556005
27300.0000000000000000 0.0763740558750244
27400.0000000000000000 0.0763800974064939
27500.0000000000000000 0.0763761325271502
27600.0000000000000000 0.0763799025337793
27700.0000000000000000 0.0763818595383825
27800.0000000000000000 0.0763715821582879
27900.0000000000000000 0.0763760572556214
28000.0000000000000000 0.0763474386323947
28100.0000000000000000 0.0763782544517668
28200.0000000000000000 0.0763488296469999
28300.0000000000000000 0.0763855930705441
28400.0000000000000000 0.0763885687633323
28500.0000000000000000 0.0764500160285021
28600.0000000000000000 0.0763756048758105
28700.0000000000000000 0.0763861548797756
28800.0000000000000000 0.0763676053977628
28900.0000000000000000 0.0763705783217129
29000.0000000000000000 0.0763998731164490
29100.0000000000000000 0.0763861161549783
29200.0000000000000000 0.0763805474664512
29300.0000000000000000 0.0764169256444066
29400.0000000000000000 0.0764049344943465
29500.0000000000000000 0.0763806767417081
29600.0000000000000000 0.0763749464717978
29700.0000000000000000 0.0763825314352566
29800.0000000000000000 0.0764330478633155
29900.0000000000000000 0.0763972475740947
30000.0000000000000000 0.0763802016725732
30100.0000000000000000 0.0764978705224751
30200.0000000000000000 0.0763759027523299
30300.0000000000000000 0.0763682406016053
30400.0000000000000000 0.0763681539465417
30500.0000000000000000 0.0764471770758011
30600.0000000000000000 0.0764471989787169
30700.0000000000000000 0.0764423356668936
30800.0000000000000000 0.0764600609674729
30900.0000000000000000 0.0765146879000886
31000.0000000000000000 0.0765980600286215
31100.0000000000000000 0.0766221434051081
31200.0000000000000000 0.0766377934457467
31300.0000000000000000 0.0766478714753681
31400.0000000000000000 0.0766482956876184
31500.0000000000000000 0.0766507064839916
31600.0000000000000000 0.0766542257182635
31700.0000000000000000 0.0766519497465249
31800.0000000000000000 0.0766580327185384
31900.0000000000000000 0.0766623868453316
32000.0000000000000000 0.0766638518444685
32100.0000000000000000 0.0766681606738933
32200.0000000000000000 0.0766738307298498
32300.0000000000000000 0.0766779910411075
32400.0000000000000000 0.0766761528630290
32500.0000000000000000 0.0766599363769513
32600.0000000000000000 0.0766572472436510
32700.0000000000000000 0.0766458442574159
32800.0000000000000000 0.0766045792072892
32900.0000000000000000 0.0766156748438723
33000.0000000000000000 0.0766222894489484
33100.0000000000000000 0.0766370784677990
33200.0000000000000000 0.0766323711956811
33300.0000000000000000 0.0766402991506507
33400.0000000000000000 0.0766404260277083
33500.0000000000000000 0.0766443333096022
33600.0000000000000000 0.0766461492741525
33700.0000000000000000 0.0766536169801747
33800.0000000000000000 0.0766589450704948
33900.0000000000000000 0.0766647572717232
34000.0000000000000000 0.0766663176093139
34100.0000000000000000 0.0766666579558957
34200.0000000000000000 0.0766704531841030
34300.0000000000000000 0.0766763908902722
34400.0000000000000000 0.0766746167427989
34500.0000000000000000 0.0766783693271384
34600.0000000000000000 0.0766802516588638
34700.0000000000000000 0.0766798447679271
34800.0000000000000000 0.0766767651179331
34900.0000000000000000 0.0766823980652155
35000.0000000000000000 0.0766933886189445
35100.0000000000000000 0.0766877964385454
35200.0000000000000000 0.0766920591369726
35300.0000000000000000 0.0766964214104725
35400.0000000000000000 0.0766967438808574
35500.0000000000000000 0.0767036622285582
35600.0000000000000000 0.0767025857571454
35700.0000000000000000 0.0767096328372183
35800.0000000000000000 0.0767154429961944
35900.0000000000000000 0.0767176955941432
36000.0000000000000000 0.0767183928604348
36100.0000000000000000 0.0767198181484253
36200.0000000000000000 0.0767305614615309
36300.0000000000000000 0.0767306621205888
36400.0000000000000000 0.0767362979777040
36500.0000000000000000 0.0767398962214065
36600.0000000000000000 0.0767451671136172
36700.0000000000000000 0.0767462625552951
36800.0000000000000000 0.0767514479848252
36900.0000000000000000 0.0767520426473765
37000.0000000000000000 0.0767605847683846
37100.0000000000000000 0.0767567671596401
37200.0000000000000000 0.0767631425264089
37300.0000000000000000 0.0767653416529864
37400.0000000000000000 0.0767670820210908
37500.0000000000000000 0.0767973590822375
37600.0000000000000000 0.0768017238143304
37700.0000000000000000 0.0768019979539464
37800.0000000000000000 0.0768091759312087
37900.0000000000000000 0.0768136226712626
38000.0000000000000000 0.0768147607565748
38100.0000000000000000 0.0768184846847295
38200.0000000000000000 0.0768196174808039
38300.0000000000000000 0.0768270205303111
38400.0000000000000000 0.0768220524930090
38500.0000000000000000 0.0768295713044688
38600.0000000000000000 0.0768235061200718
38700.0000000000000000 0.0768315066154255
38800.0000000000000000 0.0768332512144523
38900.0000000000000000 0.0768406096798052
39000.0000000000000000 0.0768340067077853
39100.0000000000000000 0.0768525926692354
39200.0000000000000000 0.0768404183122151
39300.0000000000000000 0.0768459820141174
39400.0000000000000000 0.0768480505580430
39500.0000000000000000 0.0768449486846257
39600.0000000000000000 0.0768557646640146
39700.0000000000000000 0.0768556598375065
39800.0000000000000000 0.0768590558626107
39900.0000000000000000 0.0768616799717490
40000.0000000000000000 0.0768641256405327
40100.0000000000000000 0.0768628066115963
40200.0000000000000000 0.0768693666324310
40300.0000000000000000 0.0768732616644680
40400.0000000000000000 0.0768762756534852
40500.0000000000000000 0.0768770702002594
40600.0000000000000000 0.0768827501968526
40700.0000000000000000 0.0768868755766364
40800.0000000000000000 0.0768866010959712
40900.0000000000000000 0.0768911094174766
41000.0000000000000000 0.0768944803283288
41100.0000000000000000 0.0768972708635403
41200.0000000000000000 0.0769002551567128
41300.0000000000000000 0.0769033281309821
41400.0000000000000000 0.0769022947043900
41500.0000000000000000 0.0768996901155296
41600.0000000000000000 0.0769039621326101
41700.0000000000000000 0.0769052186796530
41800.0000000000000000 0.0769064885222462
41900.0000000000000000 0.0769134948598237
42000.0000000000000000 0.0769124654016501
42100.0000000000000000 0.0769199091415941
42200.0000000000000000 0.0769155319903981
42300.0000000000000000 0.0769208167008427
42400.0000000000000000 0.0769194415733464
42500.0000000000000000 0.0769249201037428
42600.0000000000000000 0.0769261496556272
42700.0000000000000000 0.0769299226596216
42800.0000000000000000 0.0769268006084136
42900.0000000000000000 0.0769335806340742
43000.0000000000000000 0.0769356455414983
43100.0000000000000000 0.0769375089190554
43200.0000000000000000 0.0769387313427959
43300.0000000000000000 0.0769433667333683
43400.0000000000000000 0.0769444181311799
43500.0000000000000000 0.0769444529584650
43600.0000000000000000 0.0769501647829534
43700.0000000000000000 0.0769490345801406
43800.0000000000000000 0.0769453837617160
43900.0000000000000000 0.0769493777902792
44000.0000000000000000 0.0769482772093841
44100.0000000000000000 0.0769539507098394
44200.0000000000000000 0.0769580493797259
44300.0000000000000000 0.0769601986600368
44400.0000000000000000 0.0769639168932681
44500.0000000000000000 0.0769634402126480
44600.0000000000000000 0.0769681072362681
44700.0000000000000000 0.0769711233993191
44800.0000000000000000 0.0769722508080047
44900.0000000000000000 0.0769729200816337
45000.0000000000000000 0.0769756048164520
45100.0000000000000000 0.0769794012809014
45200.0000000000000000 0.0769919113862647
45300.0000000000000000 0.0769984230724414
45400.0000000000000000 0.0770005781934129
45500.0000000000000000 0.0770065484139134
45600.0000000000000000 0.0770075904439996
45700.0000000000000000 0.0770043904557729
45800.0000000000000000 0.0770041839724859
45900.0000000000000000 0.0770070347953898
46000.0000000000000000 0.0770044722693474
46100.0000000000000000 0.0770078344276595
46200.0000000000000000 0.0770097105929397
46300.0000000000000000 0.0770180662107123
46400.0000000000000000 0.0770045993736056
46500.0000000000000000 0.0770178755547446
46600.0000000000000000 0.0770155247108799
46700.0000000000000000 0.0770170379898219
46800.0000000000000000 0.0770269673241436
46900.0000000000000000 0.0770304484209491
47000.0000000000000000 0.0770374842285463
47100.0000000000000000 0.0770322070362180
47200.0000000000000000 0.0770319419921362
47300.0000000000000000 0.0770320804458550
47400.0000000000000000 0.0770284517466081
47500.0000000000000000 0.0770326640112781
47600.0000000000000000 0.0770361720556555
47700.0000000000000000 0.0770304535482789
47800.0000000000000000 0.0770328629635538
47900.0000000000000000 0.0770333928412321
48000.0000000000000000 0.0770327781498536
48100.0000000000000000 0.0770346804151908
48200.0000000000000000 0.0770304384034060
48300.0000000000000000 0.0770369516296357
48400.0000000000000000 0.0770390172013897
48500.0000000000000000 0.0770444137003954
48600.0000000000000000 0.0770435834258020
48700.0000000000000000 0.0770473936980624
48800.0000000000000000 0.0770526223279404
48900.0000000000000000 0.0770535272910825
49000.0000000000000000 0.0770563240705620
49100.0000000000000000 0.0770563914013500
49200.0000000000000000 0.0770603275470309
49300.0000000000000000 0.0770652066753593
49400.0000000000000000 0.0770639320703286
49500.0000000000000000 0.0770651450309471
49600.0000000000000000 0.0770686137539458
49700.0000000000000000 0.0770665359630969
49800.0000000000000000 0.0770693088582996
49900.0000000000000000 0.0770668006819062
50000.0000000000000000 0.0770749262547395
50100.0000000000000000 0.0770819238137586
50200.0000000000000000 0.0770862452792692
50300.0000000000000000 0.0770911419539045
50400.0000000000000000 0.0770961215990572
50500.0000000000000000 0.0770993215621825
50600.0000000000000000 0.0771028583108728
50700.0000000000000000 0.0771035074775714
50800.0000000000000000 0.0771043578431388
50900.0000000000000000 0.0771059423060940
51000.0000000000000000 0.0771088164979533
51100.0000000000000000 0.0771113289578000
51200.0000000000000000 0.0771143759618081
51300.0000000000000000 0.0771170552724534
51400.0000000000000000 0.0771200096676125
51500.0000000000000000 0.0771224654779876
51600.0000000000000000 0.0771254403014903
51700.0000000000000000 0.0771286380293718
51800.0000000000000000 0.0771309763431713
51900.0000000000000000 0.0771339150887047
52000.0000000000000000 0.0771362912735022
52100.0000000000000000 0.0771389277330877
52200.0000000000000000 0.0771418273890841
52300.0000000000000000 0.0771444281033988
52400.0000000000000000 0.0771474239295083
52500.0000000000000000 0.0771502068152717
52600.0000000000000000 0.0771526326913167
52700.0000000000000000 0.0771545457728419
52800.0000000000000000 0.0771566059793461
52900.0000000000000000 0.0771590148622713
53000.0000000000000000 0.0771635205096700
53100.0000000000000000 0.0771672232482941
53200.0000000000000000 0.0771709044089710
53300.0000000000000000 0.0771738002105204
53400.0000000000000000 0.0771768779500610
53500.0000000000000000 0.0771805180389149
53600.0000000000000000 0.0771812160497940
53700.0000000000000000 0.0771644291143258
53800.0000000000000000 0.0771644242953475
53900.0000000000000000 0.0771655010016872
54000.0000000000000000 0.0771644637849454
54100.0000000000000000 0.0771640947297906
54200.0000000000000000 0.0771650282152744
54300.0000000000000000 0.0771661901539280
54400.0000000000000000 0.0771675679451447
54500.0000000000000000 0.0771689571999932
54600.0000000000000000 0.0771704082040674
54700.0000000000000000 0.0771718936004167
54800.0000000000000000 0.0771733542356804
54900.0000000000000000 0.0771748057724955
55000.0000000000000000 0.0771762643789940
55100.0000000000000000 0.0771779928149063
55200.0000000000000000 0.0771850309016627
55300.0000000000000000 0.0771852120330165
55400.0000000000000000 0.0771844041271474
55500.0000000000000000 0.0771838860220842
55600.0000000000000000 0.0771840538007265
55700.0000000000000000 0.0771832240809535
55800.0000000000000000 0.0771836830618427
55900.0000000000000000 0.0771845731882698
56000.0000000000000000 0.0771854020779551
56100.0000000000000000 0.0771865441706293
56200.0000000000000000 0.0771876351246101
56300.0000000000000000 0.0771886838829908
56400.0000000000000000 0.0771897863865085
56500.0000000000000000 0.0771902414251864
56600.0000000000000000 0.0771906251048245
56700.0000000000000000 0.0771912070623038
56800.0000000000000000 0.0771915784187149
56900.0000000000000000 0.0771919284083617
57000.0000000000000000 0.0771923528867226
57100.0000000000000000 0.0771928554718379
57200.0000000000000000 0.0771930759336987
57300.0000000000000000 0.0771933702930081
57400.0000000000000000 0.0771937525994369
57500.0000000000000000 0.0771940915385127
57600.0000000000000000 0.0771943960892280
57700.0000000000000000 0.0771949652660642
57800.0000000000000000 0.0771953216816870
57900.0000000000000000 0.0771959628462613
58000.0000000000000000 0.0771965142815045
58100.0000000000000000 0.0771971809062185
58200.0000000000000000 0.0771978258037098
58300.0000000000000000 0.0771985045520400
58400.0000000000000000 0.0771991473012587
58500.0000000000000000 0.0771997391077560
58600.0000000000000000 0.0772003053862954
58700.0000000000000000 0.0772009524997945
58800.0000000000000000 0.0772015011608947
58900.0000000000000000 0.0772004675799924
59000.0000000000000000 0.0772008327397934
59100.0000000000000000 0.0772014593369431
59200.0000000000000000 0.0772017885788992
59300.0000000000000000 0.0772023204161126
59400.0000000000000000 0.0772025466453591
59500.0000000000000000 0.0772027345983323
59600.0000000000000000 0.0771993824521006
59700.0000000000000000 0.0771978697535753
59800.0000000000000000 0.0771976336143116
59900.0000000000000000 0.0771973953274464
60000.0000000000000000 0.0771974713161353
60100.0000000000000000 0.0772123761176162
60200.0000000000000000 0.0772273442258620
60300.0000000000000000 0.0772339806655197
60400.0000000000000000 0.0772386523401272
60500.0000000000000000 0.0772424449236113
60600.0000000000000000 0.0772460428551943
60700.0000000000000000 0.0772490825703686
60800.0000000000000000 0.0772519078734015
60900.0000000000000000 0.0772542214522053
61000.0000000000000000 0.0772786847408492
61100.0000000000000000 0.0772957602337010
61200.0000000000000000 0.0772968321132839
61300.0000000000000000 0.0772980807344446
61400.0000000000000000 0.0772996157712944
61500.0000000000000000 0.0773011757918154
61600.0000000000000000 0.0773027544073656
61700.0000000000000000 0.0773042606550523
61800.0000000000000000 0.0773059736083854
61900.0000000000000000 0.0773075421993206
62000.0000000000000000 0.0773089904276660
62100.0000000000000000 0.0773104445545213
62200.0000000000000000 0.0773119113375783
62300.0000000000000000 0.0773177172934914
62400.0000000000000000 0.0773207011080316
62500.0000000000000000 0.0773228055617364
62600.0000000000000000 0.0773246165498404
62700.0000000000000000 0.0773292136497373
62800.0000000000000000 0.0773316420902421
62900.0000000000000000 0.0773336140814621
63000.0000000000000000 0.0773354450872562
63100.0000000000000000 0.0773370323077900
63200.0000000000000000 0.0773384650609976
63300.0000000000000000 0.0773398362479751
63400.0000000000000000 0.0773416350348110
63500.0000000000000000 0.0773430007770764
63600.0000000000000000 0.0773447248894619
63700.0000000000000000 0.0773456828566871
63800.0000000000000000 0.0773465431884932
63900.0000000000000000 0.0773472765176692
64000.0000000000000000 0.0773475338541921
64100.0000000000000000 0.0773476337864227
64200.0000000000000000 0.0773477649341384
64300.0000000000000000 0.0773478645772994
64400.0000000000000000 0.0773482079827030
64500.0000000000000000 0.0773488385496973
64600.0000000000000000 0.0773492874377626
64700.0000000000000000 0.0773506632688025
64800.0000000000000000 0.0773516934639521
64900.0000000000000000 0.0773525987472353
65000.0000000000000000 0.0773534553992216
65100.0000000000000000 0.0773545236902184
65200.0000000000000000 0.0773556273559434
65300.0000000000000000 0.0773564535207448
65400.0000000000000000 0.0773558917739639
65500.0000000000000000 0.0773562504035760
65600.0000000000000000 0.0773558140931312
65700.0000000000000000 0.0773551426419162
65800.0000000000000000 0.0773553106987903
65900.0000000000000000 0.0773545035001484
66000.0000000000000000 0.0773544917337406
66100.0000000000000000 0.0773541378866614
66200.0000000000000000 0.0773534868276858
66300.0000000000000000 0.0773532173703843
66400.0000000000000000 0.0773532417201637
66500.0000000000000000 0.0773526863888134
66600.0000000000000000 0.0773520711371519
66700.0000000000000000 0.0773518798774848
66800.0000000000000000 0.0773514320152065
66900.0000000000000000 0.0773510026266039
67000.0000000000000000 0.0773505443401486
67100.0000000000000000 0.0773501086162677
67200.0000000000000000 0.0773496985305576
67300.0000000000000000 0.0773494196732567
67400.0000000000000000 0.0773489633082997
67500.0000000000000000 0.0773485151540838
67600.0000000000000000 0.0773485183348487
67700.0000000000000000 0.0773479652798988
67800.0000000000000000 0.0773481271792506
67900.0000000000000000 0.0773475617131848
68000.0000000000000000 0.0773475739367613
68100.0000000000000000 0.0773477023625745
68200.0000000000000000 0.0773478233446864
68300.0000000000000000 0.0773478586312394
68400.0000000000000000 0.0773479681111941
68500.0000000000000000 0.0773480473014450
68600.0000000000000000 0.0773482057976600
68700.0000000000000000 0.0773483045277875
68800.0000000000000000 0.0773483092832965
68900.0000000000000000 0.0773484051712835
69000.0000000000000000 0.0773486397297191
69100.0000000000000000 0.0773488191376223
69200.0000000000000000 0.0773488342126653
69300.0000000000000000 0.0773489222894404
69400.0000000000000000 0.0773493488641825
69500.0000000000000000 0.0773491234183508
69600.0000000000000000 0.0773491480855182
69700.0000000000000000 0.0773493969076572
69800.0000000000000000 0.0773494441128353
69900.0000000000000000 0.0773494810702677
70000.0000000000000000 0.0773495400927963
70100.0000000000000000 0.0773496099585393
70200.0000000000000000 0.0773496105296905
70300.0000000000000000 0.0773495657673595
70400.0000000000000000 0.0773491091903801
70500.0000000000000000 0.0773487743489535
70600.0000000000000000 0.0773484555547819
70700.0000000000000000 0.0773483718067046
70800.0000000000000000 0.0773484427431699
70900.0000000000000000 0.0773484726707130
71000.0000000000000000 0.0773484168939083
71100.0000000000000000 0.0773483648517077
71200.0000000000000000 0.0773483255171038
71300.0000000000000000 0.0773482866253508
71400.0000000000000000 0.0773481996526336
71500.0000000000000000 0.0773481873935661
71600.0000000000000000 0.0773480612394419
71700.0000000000000000 0.0773483014456957
71800.0000000000000000 0.0773480051923310
71900.0000000000000000 0.0773477733088733
72000.0000000000000000 0.0773479114188386
72100.0000000000000000 0.0773477534665482
72200.0000000000000000 0.0773476979148939
72300.0000000000000000 0.0773477162618572
72400.0000000000000000 0.0773473995606273
72500.0000000000000000 0.0773475352884285
72600.0000000000000000 0.0773472509790787
72700.0000000000000000 0.0773469972534586
72800.0000000000000000 0.0773468257914128
72900.0000000000000000 0.0773467177962598
73000.0000000000000000 0.0773482327754755
73100.0000000000000000 0.0773493475254787
73200.0000000000000000 0.0773497039095787
73300.0000000000000000 0.0773499141155314
73400.0000000000000000 0.0773500003496770
73500.0000000000000000 0.0773499401763582
73600.0000000000000000 0.0773499713943641
73700.0000000000000000 0.0773496241631240
73800.0000000000000000 0.0773491099690735
73900.0000000000000000 0.0773485023242583
74000.0000000000000000 0.0773478745263182
74100.0000000000000000 0.0773474292017754
74200.0000000000000000 0.0773471432870457
74300.0000000000000000 0.0773469414323331
74400.0000000000000000 0.0773465981527723
74500.0000000000000000 0.0773463811646097
74600.0000000000000000 0.0773461917454195
74700.0000000000000000 0.0773459329707564
74800.0000000000000000 0.0773457368534090
74900.0000000000000000 0.0773452583594478
75000.0000000000000000 0.0773448376131772
75100.0000000000000000 0.0773445678130073
75200.0000000000000000 0.0773443036858899
75300.0000000000000000 0.0773447683628672
75400.0000000000000000 0.0773805032981002
75500.0000000000000000 0.0773920147248846
75600.0000000000000000 0.0773998308509349
75700.0000000000000000 0.0774045931503193
75800.0000000000000000 0.0774087904721637
75900.0000000000000000 0.0774102456871891
76000.0000000000000000 0.0774126219740503
76100.0000000000000000 0.0774148728780987
76200.0000000000000000 0.0774171709210484
76300.0000000000000000 0.0774192036464972
76400.0000000000000000 0.0774208440839306
76500.0000000000000000 0.0774225127687412
76600.0000000000000000 0.0774240764365900
76700.0000000000000000 0.0774255553457035
76800.0000000000000000 0.0774269774590523
76900.0000000000000000 0.0774282274711856
77000.0000000000000000 0.0774386384373037
77100.0000000000000000 0.0774419093480849
77200.0000000000000000 0.0774440310293516
77300.0000000000000000 0.0774460076601988
77400.0000000000000000 0.0774476884463244
77500.0000000000000000 0.0774492605063772
77600.0000000000000000 0.0774506955743866
77700.0000000000000000 0.0774520479935279
77800.0000000000000000 0.0774532228875632
77900.0000000000000000 0.0774547308639002
78000.0000000000000000 0.0774554846926855
78100.0000000000000000 0.0774565460370517
78200.0000000000000000 0.0774576462869573
78300.0000000000000000 0.0774587030253017
78400.0000000000000000 0.0774595555061779
78500.0000000000000000 0.0774604638005051
78600.0000000000000000 0.0774613267780769
78700.0000000000000000 0.0774624125402307
78800.0000000000000000 0.0774628927233349
78900.0000000000000000 0.0774638567521079
79000.0000000000000000 0.0774838391174357
79100.0000000000000000 0.0774929878627439
79200.0000000000000000 0.0774990714556019
79300.0000000000000000 0.0775042500773414
79400.0000000000000000 0.0775086839824815
79500.0000000000000000 0.0775127510084987
79600.0000000000000000 0.0775165057141952
79700.0000000000000000 0.0775202837526392
79800.0000000000000000 0.0775220237502781
79900.0000000000000000 0.0775243866388157
80000.0000000000000000 0.0775269073228336
80100.0000000000000000 0.0775294613677825
80200.0000000000000000 0.0775318214945308
80300.0000000000000000 0.0775342555933443
80400.0000000000000000 0.0775378028764100
80500.0000000000000000 0.0775405918464853
80600.0000000000000000 0.0775431288537501
80700.0000000000000000 0.0775454259019934
80800.0000000000000000 0.0775477375653374
80900.0000000000000000 0.0775498411210823
81000.0000000000000000 0.0775522876951302
81100.0000000000000000 0.0775545306410256
81200.0000000000000000 0.0775565843532769
81300.0000000000000000 0.0775581702930563
81400.0000000000000000 0.0775599205977394
81500.0000000000000000 0.0775615539538446
81600.0000000000000000 0.0775631569492449
81700.0000000000000000 0.0775647385972588
81800.0000000000000000 0.0775660591165487
81900.0000000000000000 0.0775672869889738
82000.0000000000000000 0.0775684266837921
82100.0000000000000000 0.0775695134454505
82200.0000000000000000 0.0775704479082149
82300.0000000000000000 0.0775714574258279
82400.0000000000000000 0.0775723718873166
82500.0000000000000000 0.0775733420661409
82600.0000000000000000 0.0775745068869180
82700.0000000000000000 0.0775757587163731
82800.0000000000000000 0.0775765989710283
82900.0000000000000000 0.0775776514557190
83000.0000000000000000 0.0775786842841154
83100.0000000000000000 0.0775797629794528
83200.0000000000000000 0.0775808666044810
83300.0000000000000000 0.0775820907311265
83400.0000000000000000 0.0775826212035206
83500.0000000000000000 0.0775835971534030
83600.0000000000000000 0.0775845508690165
83700.0000000000000000 0.0775854024347828
83800.0000000000000000 0.0775865338412392
83900.0000000000000000 0.0775874241286114
84000.0000000000000000 0.0775883230377420
84100.0000000000000000 0.0775890561974733
84200.0000000000000000 0.0775901238433602
84300.0000000000000000 0.0775906929193154
84400.0000000000000000 0.0775915621368202
84500.0000000000000000 0.0775923715081999
84600.0000000000000000 0.0775931202694296
84700.0000000000000000 0.0775938581467021
84800.0000000000000000 0.0775945410266424
84900.0000000000000000 0.0775952815809209
85000.0000000000000000 0.0775959844557066
85100.0000000000000000 0.0775965800979374
85200.0000000000000000 0.0775976488875625
85300.0000000000000000 0.0775978368354043
85400.0000000000000000 0.0775983727645792
85500.0000000000000000 0.0775989173721168
85600.0000000000000000 0.0775995542530146
85700.0000000000000000 0.0775999706733820
85800.0000000000000000 0.0776005850457634
85900.0000000000000000 0.0776013006490458
86000.0000000000000000 0.0776015805030424
86100.0000000000000000 0.0776019927362032
86200.0000000000000000 0.0776022181324869
86300.0000000000000000 0.0776018882778224
86400.0000000000000000 0.0776018927939408
86500.0000000000000000 0.0776020979031570
86600.0000000000000000 0.0776020029933387
86700.0000000000000000 0.0776021198202452
86800.0000000000000000 0.0776001929549581
86900.0000000000000000 0.0776021035461799
87000.0000000000000000 0.0776022780385917
87100.0000000000000000 0.0776021152249323
87200.0000000000000000 0.0776004466949564
87300.0000000000000000 0.0776022876209473
87400.0000000000000000 0.0776023767988847
87500.0000000000000000 0.0776018428588572
87600.0000000000000000 0.0776026911012365
87700.0000000000000000 0.0776021660266250
87800.0000000000000000 0.0776005617973612
87900.0000000000000000 0.0776024350402599
88000.0000000000000000 0.0776023005487759
88100.0000000000000000 0.0776018193536735
88200.0000000000000000 0.0776023417889163
88300.0000000000000000 0.0776024598914867
88400.0000000000000000 0.0776018988526324
88500.0000000000000000 0.0776021868726118
88600.0000000000000000 0.0776027651638958
88700.0000000000000000 0.0776030224491724
88800.0000000000000000 0.0776014721391257
88900.0000000000000000 0.0776025972135214
89000.0000000000000000 0.0776023685144728
89100.0000000000000000 0.0776003133429533
89200.0000000000000000 0.0776027135789103
89300.0000000000000000 0.0775993812771561
89400.0000000000000000 0.0776004664115096
89500.0000000000000000 0.0776022059555710
89600.0000000000000000 0.0776030085570665
89700.0000000000000000 0.0776029187687362
89800.0000000000000000 0.0776027152988426
89900.0000000000000000 0.0776023588706282
90000.0000000000000000 0.0776024426717034
90100.0000000000000000 0.0776015522740733
90200.0000000000000000 0.0776017580313560
90300.0000000000000000 0.0776018169869160
90400.0000000000000000 0.0776029314828615
90500.0000000000000000 0.0776026634176604
90600.0000000000000000 0.0776019852579628
90700.0000000000000000 0.0776008876588222
90800.0000000000000000 0.0776021483991828
90900.0000000000000000 0.0776025504855898
91000.0000000000000000 0.0776026684827467
91100.0000000000000000 0.0776024511830640
91200.0000000000000000 0.0776012228341645
91300.0000000000000000 0.0776045682431939
91400.0000000000000000 0.0776024560964822
91500.0000000000000000 0.0776034966441920
91600.0000000000000000 0.0776020320292529
91700.0000000000000000 0.0776035153327391
91800.0000000000000000 0.0776033503839216
91900.0000000000000000 0.0776030030005902
92000.0000000000000000 0.0776034129970552
92100.0000000000000000 0.0776026810047812
92200.0000000000000000 0.0776030249692424
92300.0000000000000000 0.0776032892866008
92400.0000000000000000 0.0776024925327885
92500.0000000000000000 0.0776026468262132
92600.0000000000000000 0.0776033865580358
92700.0000000000000000 0.0776044684946240
92800.0000000000000000 0.0776038427977617
92900.0000000000000000 0.0776035183775886
93000.0000000000000000 0.0776031792080774
93100.0000000000000000 0.0776027278628584
93200.0000000000000000 0.0776035179567163
93300.0000000000000000 0.0776033075702130
93400.0000000000000000 0.0776037534190404
93500.0000000000000000 0.0776029495752472
93600.0000000000000000 0.0776037065748626
93700.0000000000000000 0.0776033235216636
93800.0000000000000000 0.0776025208406854
93900.0000000000000000 0.0776034596886701
94000.0000000000000000 0.0776035711419990
94100.0000000000000000 0.0776030968415332
94200.0000000000000000 0.0776033720594481
94300.0000000000000000 0.0776036099799561
94400.0000000000000000 0.0776036573490138
94500.0000000000000000 0.0776034635439372
94600.0000000000000000 0.0776037396204554
94700.0000000000000000 0.0776031180823429
94800.0000000000000000 0.0776039654023127
94900.0000000000000000 0.0776038073898485
95000.0000000000000000 0.0776037163411653
95100.0000000000000000 0.0776038139673803
95200.0000000000000000 0.0776036104734687
95300.0000000000000000 0.0776035694810208
95400.0000000000000000 0.0776038339508452
95500.0000000000000000 0.0776036546190544
95600.0000000000000000 0.0776037381736031
95700.0000000000000000 0.0776038375604140
95800.0000000000000000 0.0776042429104292
95900.0000000000000000 0.0776038421746851
96000.0000000000000000 0.0776038649392803
96100.0000000000000000 0.0776038334218390
96200.0000000000000000 0.0776037243401320
96300.0000000000000000 0.0776039552405001
96400.0000000000000000 0.0776039248565572
96500.0000000000000000 0.0776039580375694
96600.0000000000000000 0.0776039303100722
96700.0000000000000000 0.0776040613862069
96800.0000000000000000 0.0776040077278106
96900.0000000000000000 0.0776040484280523
97000.0000000000000000 0.0776039157690056
97100.0000000000000000 0.0776040404752874
97200.0000000000000000 0.0776041061312242
97300.0000000000000000 0.0776040667417423
97400.0000000000000000 0.0776041134797583
97500.0000000000000000 0.0776041178151786
97600.0000000000000000 0.0776040832028977
97700.0000000000000000 0.0776041262037315
97800.0000000000000000 0.0776042083172982
97900.0000000000000000 0.0776041411652685
98000.0000000000000000 0.0776042105416910
98100.0000000000000000 0.0776042142012976
98200.0000000000000000 0.0776041916144266
98300.0000000000000000 0.0776042594218508
98400.0000000000000000 0.0776042004691471
98500.0000000000000000 0.0776043541740805
98600.0000000000000000 0.0776043392544625
98700.0000000000000000 0.0776043115010074
98800.0000000000000000 0.0776043780678596
98900.0000000000000000 0.0776043861140105
99000.0000000000000000 0.0776044030066287
99100.0000000000000000 0.0776043456722148
99200.0000000000000000 0.0776044593380541
99300.0000000000000000 0.0776044477024474
99400.0000000000000000 0.0776045125737010
99500.0000000000000000 0.0776045286811346
99600.0000000000000000 0.0776045737186215
99700.0000000000000000 0.0776045969973325
99800.0000000000000000 0.0776045057562759
99900.0000000000000000 0.0776045313613718
100000.0000000000000000 0.0776048980508754
100100.0000000000000000 0.0776047117533333
100200.0000000000000000 0.0776046099636744
100300.0000000000000000 0.0776047212743018
100400.0000000000000000 0.0776047465786649
100500.0000000000000000 0.0776048492713177
100600.0000000000000000 0.0776048219985327
100700.0000000000000000 0.0776049571262256
100800.0000000000000000 0.0776049447672378
100900.0000000000000000 0.0776050105871635
101000.0000000000000000 0.0776050488310824
101100.0000000000000000 0.0776050992906308
101200.0000000000000000 0.0776051630734861
101300.0000000000000000 0.0776051796008788
101400.0000000000000000 0.0776052270993737
101500.0000000000000000 0.0776051951245576
101600.0000000000000000 0.0776053389654421
101700.0000000000000000 0.0776053769265986
101800.0000000000000000 0.0776054349229213
101900.0000000000000000 0.0776055172658419
102000.0000000000000000 0.0776055603278356
102100.0000000000000000 0.0776056222359708
102200.0000000000000000 0.0776057594698341
102300.0000000000000000 0.0776058432165776
102400.0000000000000000 0.0776057608553802
102500.0000000000000000 0.0776057640712471
102600.0000000000000000 0.0776058267056842
102700.0000000000000000 0.0776059898238741
102800.0000000000000000 0.0776060274417442
102900.0000000000000000 0.0776061343340430
103000.0000000000000000 0.0776061798164932
103100.0000000000000000 0.0776061822921224
103200.0000000000000000 0.0776063577334870
103300.0000000000000000 0.0776064099641442
103400.0000000000000000 0.0776068755073671
103500.0000000000000000 0.0776066232246459
103600.0000000000000000 0.0776066822318566
103700.0000000000000000 0.0776067902019464
103800.0000000000000000 0.0776069089883772
103900.0000000000000000 0.0776071749415608
104000.0000000000000000 0.0776070873168054
104100.0000000000000000 0.0776070713378820
104200.0000000000000000 0.0776071392018901
104300.0000000000000000 0.0776070760940800
104400.0000000000000000 0.0776072854025148
104500.0000000000000000 0.0776073611744113
104600.0000000000000000 0.0776073065547794
104700.0000000000000000 0.0776074001709457
104800.0000000000000000 0.0776073246594232
104900.0000000000000000 0.0776073407288520
105000.0000000000000000 0.0776076100332461
105100.0000000000000000 0.0776076889490983
105200.0000000000000000 0.0776080107333007
105300.0000000000000000 0.0776078136161122
105400.0000000000000000 0.0776078460449018
105500.0000000000000000 0.0776078117125926
105600.0000000000000000 0.0776077869172326
105700.0000000000000000 0.0776078536385695
105800.0000000000000000 0.0776081541819656
105900.0000000000000000 0.0776082678986872
106000.0000000000000000 0.0776094592055033
106100.0000000000000000 0.0776099442062090
106200.0000000000000000 0.0776097660696485
106300.0000000000000000 0.0776099307181071
106400.0000000000000000 0.0776100303659207
106500.0000000000000000 0.0776102677273186
106600.0000000000000000 0.0776101629790794
106700.0000000000000000 0.0776105333501361
106800.0000000000000000 0.0776101184426409
106900.0000000000000000 0.0776101369089638
107000.0000000000000000 0.0776103158342981
107100.0000000000000000 0.0776103477462967
107200.0000000000000000 0.0776105638712197
107300.0000000000000000 0.0776106741042294
107400.0000000000000000 0.0776106149500382
107500.0000000000000000 0.0776110146623510
107600.0000000000000000 0.0776107677759428
107700.0000000000000000 0.0776107710532061
107800.0000000000000000 0.0776107311870645
107900.0000000000000000 0.0776109858878875
108000.0000000000000000 0.0776108086823011
108100.0000000000000000 0.0776109365614717
108200.0000000000000000 0.0776109673322444
108300.0000000000000000 0.0776109362273494
108400.0000000000000000 0.0776110312907782
108500.0000000000000000 0.0776111520569415
108600.0000000000000000 0.0776111513831558
108700.0000000000000000 0.0776112303984275
108800.0000000000000000 0.0776112917447049
108900.0000000000000000 0.0776114113888125
109000.0000000000000000 0.0776116223983350
109100.0000000000000000 0.0776116982359772
109200.0000000000000000 0.0776119412997967
109300.0000000000000000 0.0776121124799274
109400.0000000000000000 0.0776122507068816
109500.0000000000000000 0.0776124235406311
109600.0000000000000000 0.0776124315547955
109700.0000000000000000 0.0776127197265940
109800.0000000000000000 0.0776128058926400
109900.0000000000000000 0.0776131437968528
110000.0000000000000000 0.0776133132432964
110100.0000000000000000 0.0776166582698828
110200.0000000000000000 0.0776176400919138
110300.0000000000000000 0.0776188867205567
110400.0000000000000000 0.0776200262522034
110500.0000000000000000 0.0776202366265090
110600.0000000000000000 0.0776208429396726
110700.0000000000000000 0.0776213023891788
110800.0000000000000000 0.0776216923122287
110900.0000000000000000 0.0776224196704024
111000.0000000000000000 0.0776225735193609
111100.0000000000000000 0.0776230169119786
111200.0000000000000000 0.0776234213781664
111300.0000000000000000 0.0776236339812601
111400.0000000000000000 0.0776241071633395
111500.0000000000000000 0.0776244743919250
111600.0000000000000000 0.0776248473149836
111700.0000000000000000 0.0776251826154404
111800.0000000000000000 0.0776254667963598
111900.0000000000000000 0.0776256865338226
112000.0000000000000000 0.0776260648081115
112100.0000000000000000 0.0776264133976307
112200.0000000000000000 0.0776267888944183
112300.0000000000000000 0.0776271400894796
112400.0000000000000000 0.0776274976077404
112500.0000000000000000 0.0776278519496492
112600.0000000000000000 0.0776281261730052
112700.0000000000000000 0.0776283999704583
112800.0000000000000000 0.0776286185537105
112900.0000000000000000 0.0776290275820199
113000.0000000000000000 0.0776293862423538
113100.0000000000000000 0.0776299991172538
113200.0000000000000000 0.0776303691894919
113300.0000000000000000 0.0776306628672443
113400.0000000000000000 0.0776310891859689
113500.0000000000000000 0.0776313341770923
113600.0000000000000000 0.0776315522238530
113700.0000000000000000 0.0776318486501995
113800.0000000000000000 0.0776322526552480
113900.0000000000000000 0.0776325490594060
114000.0000000000000000 0.0776328545794645
114100.0000000000000000 0.0776331202441307
114200.0000000000000000 0.0776335285085436
114300.0000000000000000 0.0776337497787998
114400.0000000000000000 0.0776339952534358
114500.0000000000000000 0.0776343803644765
114600.0000000000000000 0.0776345193627940
114700.0000000000000000 0.0776347423058562
114800.0000000000000000 0.0776351091203395
114900.0000000000000000 0.0776352961520902
115000.0000000000000000 0.0776355450802628
115100.0000000000000000 0.0776358206754783
115200.0000000000000000 0.0776360152742679
115300.0000000000000000 0.0776361966845166
115400.0000000000000000 0.0776364977057713
115500.0000000000000000 0.0776366471243370
115600.0000000000000000 0.0776370076685426
115700.0000000000000000 0.0776373683342299
115800.0000000000000000 0.0776373834130470
115900.0000000000000000 0.0776375637663513
116000.0000000000000000 0.0776378027443876
116100.0000000000000000 0.0776381389067838
116200.0000000000000000 0.0776381708576794
116300.0000000000000000 0.0776384042474495
116400.0000000000000000 0.0776387942074928
116500.0000000000000000 0.0776389173709295
116600.0000000000000000 0.0776423731170400
116700.0000000000000000 0.0776441758116698
116800.0000000000000000 0.0776453291521236
116900.0000000000000000 0.0776460137510741
117000.0000000000000000 0.0776467256536904
117100.0000000000000000 0.0776472976822565
117200.0000000000000000 0.0776545527269738
117300.0000000000000000 0.0776619246998719
117400.0000000000000000 0.0776598200679519
117500.0000000000000000 0.0776571014780813
117600.0000000000000000 0.0776525253075545
117700.0000000000000000 0.0776494756226833
117800.0000000000000000 0.0776462793328135
117900.0000000000000000 0.0776450530751145
118000.0000000000000000 0.0776444562507966
118100.0000000000000000 0.0776438704870636
118200.0000000000000000 0.0776435502396959
118300.0000000000000000 0.0776433356862282
118400.0000000000000000 0.0776433594530162
118500.0000000000000000 0.0776428371114512
118600.0000000000000000 0.0776427881862303
118700.0000000000000000 0.0776428172206204
118800.0000000000000000 0.0776429366086714
118900.0000000000000000 0.0776432883622408
119000.0000000000000000 0.0776431316276022
119100.0000000000000000 0.0776439521060233
119200.0000000000000000 0.0776455928999708
119300.0000000000000000 0.0776474607957066
119400.0000000000000000 0.0776480491353452
119500.0000000000000000 0.0776488597019305
119600.0000000000000000 0.0776493566819869
119700.0000000000000000 0.0776497639433559
119800.0000000000000000 0.0776502076311948
119900.0000000000000000 0.0776506555132703
120000.0000000000000000 0.0776511202808879
120100.0000000000000000 0.0776513822382275
120200.0000000000000000 0.0776531807041612
120300.0000000000000000 0.0776568872315165
120400.0000000000000000 0.0776596717946419
120500.0000000000000000 0.0776614156516296
120600.0000000000000000 0.0776623966081746
120700.0000000000000000 0.0776635476992206
120800.0000000000000000 0.0776645611606250
120900.0000000000000000 0.0776655658701354
121000.0000000000000000 0.0776662795286952
121100.0000000000000000 0.0776670887342562
121200.0000000000000000 0.0776678895929607
121300.0000000000000000 0.0776685848979616
121400.0000000000000000 0.0776692596461708
121500.0000000000000000 0.0776698280762719
121600.0000000000000000 0.0776704790670732
121700.0000000000000000 0.0776714076132903
121800.0000000000000000 0.0776722236816696
121900.0000000000000000 0.0776747539473292
122000.0000000000000000 0.0776765854803113
122100.0000000000000000 0.0776770740854549
122200.0000000000000000 0.0776777715939458
122300.0000000000000000 0.0776784656489946
122400.0000000000000000 0.0776792828735709
122500.0000000000000000 0.0776800415616782
122600.0000000000000000 0.0776811726098741
122700.0000000000000000 0.0776815027584214
122800.0000000000000000 0.0776817907214828
122900.0000000000000000 0.0776826181378729
123000.0000000000000000 0.0776831554440415
123100.0000000000000000 0.0776837869677335
123200.0000000000000000 0.0776844190746133
123300.0000000000000000 0.0776849166451164
123400.0000000000000000 0.0776852617457611
123500.0000000000000000 0.0776857224807301
123600.0000000000000000 0.0776853468872058
123700.0000000000000000 0.0776854895617414
123800.0000000000000000 0.0776856041251596
123900.0000000000000000 0.0776863944766493
124000.0000000000000000 0.0776866894999451
124100.0000000000000000 0.0776869775733096
124200.0000000000000000 0.0776873650542416
124300.0000000000000000 0.0776877776490479
124400.0000000000000000 0.0776881309610112
124500.0000000000000000 0.0776887320160211
124600.0000000000000000 0.0776894774643530
124700.0000000000000000 0.0776899960659286
124800.0000000000000000 0.0777019203122486
124900.0000000000000000 0.0777131568565528
125000.0000000000000000 0.0777182242267682
125100.0000000000000000 0.0777208517052469
125200.0000000000000000 0.0777356166901309
125300.0000000000000000 0.0777433503358414
125400.0000000000000000 0.0777465148960456
125500.0000000000000000 0.0777497963923399
125600.0000000000000000 0.0777525561679656
125700.0000000000000000 0.0777549447805620
125800.0000000000000000 0.0777571696303504
125900.0000000000000000 0.0777598583042380
126000.0000000000000000 0.0777619052156232
126100.0000000000000000 0.0777637584420466
126200.0000000000000000 0.0777683103033070
126300.0000000000000000 0.0777706443153742
126400.0000000000000000 0.0777724287582908
126500.0000000000000000 0.0777741540365725
126600.0000000000000000 0.0777754549727299
126700.0000000000000000 0.0777767124676775
126800.0000000000000000 0.0777778592280630
126900.0000000000000000 0.0777790508191572
127000.0000000000000000 0.0777798716236283
127100.0000000000000000 0.0777808840742871
127200.0000000000000000 0.0777817731494471
127300.0000000000000000 0.0777824876459286
127400.0000000000000000 0.0777832998747081
127500.0000000000000000 0.0777839638820406
127600.0000000000000000 0.0777847272814740
127700.0000000000000000 0.0777855117622281
127800.0000000000000000 0.0777859795513550
127900.0000000000000000 0.0777864861756234
128000.0000000000000000 0.0777868846767439
128100.0000000000000000 0.0777876305736397
128200.0000000000000000 0.0777883871595999
128300.0000000000000000 0.0777885043875749
128400.0000000000000000 0.0777889977409192
128500.0000000000000000 0.0777894861050164
128600.0000000000000000 0.0777899482671466
128700.0000000000000000 0.0777903269106516
128800.0000000000000000 0.0777908976857843
128900.0000000000000000 0.0777911096502998
129000.0000000000000000 0.0777914651267217
129100.0000000000000000 0.0777916575564843
129200.0000000000000000 0.0777920948013916
129300.0000000000000000 0.0777922916422511
129400.0000000000000000 0.0777924639451047
129500.0000000000000000 0.0777927788080456
129600.0000000000000000 0.0777930788995368
129700.0000000000000000 0.0777934724800770
129800.0000000000000000 0.0777937359081871
129900.0000000000000000 0.0777939245857729
130000.0000000000000000 0.0777940566351052
130100.0000000000000000 0.0777942715686765
130200.0000000000000000 0.0777945020931363
130300.0000000000000000 0.0777948504256657
130400.0000000000000000 0.0777952813425136
130500.0000000000000000 0.0777956020148351
130600.0000000000000000 0.0777958304036525
130700.0000000000000000 0.0777960302480111
130800.0000000000000000 0.0777960878751532
130900.0000000000000000 0.0777962570269307
131000.0000000000000000 0.0777964055352794
131100.0000000000000000 0.0777965656840688
131200.0000000000000000 0.0777966511939014
131300.0000000000000000 0.0777967952469299
131400.0000000000000000 0.0777969188514386
131500.0000000000000000 0.0777970169600289
131600.0000000000000000 0.0777971040882309
131700.0000000000000000 0.0777972130035702
131800.0000000000000000 0.0777971829165107
131900.0000000000000000 0.0777973971841149
132000.0000000000000000 0.0777975572101605
132100.0000000000000000 0.0777975461448044
132200.0000000000000000 0.0777975776196898
132300.0000000000000000 0.0777976865236814
132400.0000000000000000 0.0777977070803537
132500.0000000000000000 0.0777977689622989
132600.0000000000000000 0.0777980928608167
132700.0000000000000000 0.0777977390157515
132800.0000000000000000 0.0777979733506407
132900.0000000000000000 0.0777980417943570
133000.0000000000000000 0.0777979919087519
133100.0000000000000000 0.0777979847675656
133200.0000000000000000 0.0777981557066586
133300.0000000000000000 0.0777981438427331
133400.0000000000000000 0.0777981460644184
133500.0000000000000000 0.0777981417464288
133600.0000000000000000 0.0777982246891050
133700.0000000000000000 0.0777983300831715
133800.0000000000000000 0.0777982781070514
133900.0000000000000000 0.0777982556965648
134000.0000000000000000 0.0777983687994485
134100.0000000000000000 0.0777983959167793
134200.0000000000000000 0.0777984675807245
134300.0000000000000000 0.0777984398408829
134400.0000000000000000 0.0777984452728877
134500.0000000000000000 0.0777983739996810
134600.0000000000000000 0.0777983993695159
134700.0000000000000000 0.0777986817303899
134800.0000000000000000 0.0777984212649555
134900.0000000000000000 0.0777984208882623
135000.0000000000000000 0.0777983249896843
135100.0000000000000000 0.0777988557897901
135200.0000000000000000 0.0777984956663584
135300.0000000000000000 0.0777985007342636
135400.0000000000000000 0.0777984780548509
135500.0000000000000000 0.0777984220870945
135600.0000000000000000 0.0777983401103585
135700.0000000000000000 0.0777983937879413
135800.0000000000000000 0.0777984132590109
135900.0000000000000000 0.0777984816988498
136000.0000000000000000 0.0777984381392011
136100.0000000000000000 0.0777984499126946
136200.0000000000000000 0.0777983990093734
136300.0000000000000000 0.0777982253737390
136400.0000000000000000 0.0777984853058608
136500.0000000000000000 0.0777984111001545
136600.0000000000000000 0.0777983882963962
136700.0000000000000000 0.0777982942359215
136800.0000000000000000 0.0777983509704207
136900.0000000000000000 0.0777983617978514
137000.0000000000000000 0.0777983943351001
137100.0000000000000000 0.0777983312369132
137200.0000000000000000 0.0777983474459653
137300.0000000000000000 0.0777982677604033
137400.0000000000000000 0.0777982502907603
137500.0000000000000000 0.0777982368378227
137600.0000000000000000 0.0777981213400607
137700.0000000000000000 0.0777981510747363
137800.0000000000000000 0.0777981472190855
137900.0000000000000000 0.0777981275713566
138000.0000000000000000 0.0777981313479866
138100.0000000000000000 0.0777981336952711
138200.0000000000000000 0.0777981393595105
138300.0000000000000000 0.0777980115905722
138400.0000000000000000 0.0777979800803225
138500.0000000000000000 0.0777979714179532
138600.0000000000000000 0.0777980587641526
138700.0000000000000000 0.0777979519364926
138800.0000000000000000 0.0777979286878752
138900.0000000000000000 0.0777987026845689
139000.0000000000000000 0.0777977345310125
139100.0000000000000000 0.0777976516444179
139200.0000000000000000 0.0777974932265835
139300.0000000000000000 0.0777974470365076
139400.0000000000000000 0.0777971134313784
139500.0000000000000000 0.0777971656023695
139600.0000000000000000 0.0777971233954345
139700.0000000000000000 0.0777971777254862
139800.0000000000000000 0.0777970046453122
139900.0000000000000000 0.0777968888582755
140000.0000000000000000 0.0777969578722062
140100.0000000000000000 0.0777968371971824
140200.0000000000000000 0.0777968369853603
140300.0000000000000000 0.0777967881618853
140400.0000000000000000 0.0777969603192133
140500.0000000000000000 0.0777968768870223
140600.0000000000000000 0.0777968824980319
140700.0000000000000000 0.0777969202037633
140800.0000000000000000 0.0777965758059603
140900.0000000000000000 0.0777967953934324
141000.0000000000000000 0.0777967397592470
141100.0000000000000000 0.0777967299359184
141200.0000000000000000 0.0777965673883184
141300.0000000000000000 0.0777967869652394
141400.0000000000000000 0.0777966030393435
141500.0000000000000000 0.0777965907211856
141600.0000000000000000 0.0777964775877290
141700.0000000000000000 0.0777964750793610
141800.0000000000000000 0.0777962028224921
141900.0000000000000000 0.0777962409862734
142000.0000000000000000 0.0777961474229252
142100.0000000000000000 0.0777961364897112
142200.0000000000000000 0.0777960545163615
142300.0000000000000000 0.0777960525338608
142400.0000000000000000 0.0777959414863645
142500.0000000000000000 0.0777958503186070
142600.0000000000000000 0.0777957956639657
142700.0000000000000000 0.0777957043980575
142800.0000000000000000 0.0777957403876131
142900.0000000000000000 0.0777956984865058
143000.0000000000000000 0.0777956081337176
143100.0000000000000000 0.0777955419348405
143200.0000000000000000 0.0777954589239486
143300.0000000000000000 0.0777953861255272
143400.0000000000000000 0.0777953229064260
143500.0000000000000000 0.0777953117059920
143600.0000000000000000 0.0777953691537942
143700.0000000000000000 0.0777951114162327
143800.0000000000000000 0.0777950192113771
143900.0000000000000000 0.0777949537964513
144000.0000000000000000 0.0777948849529604
144100.0000000000000000 0.0777948378517239
144200.0000000000000000 0.0777947831480348
144300.0000000000000000 0.0777948011678709
144400.0000000000000000 0.0777948503154908
144500.0000000000000000 0.0777945507021823
144600.0000000000000000 0.0777948687317179
144700.0000000000000000 0.0777949504731415
144800.0000000000000000 0.0777948325293294
144900.0000000000000000 0.0777948200728905
145000.0000000000000000 0.0777946668520123
145100.0000000000000000 0.0777947326456599
145200.0000000000000000 0.0777946304688181
145300.0000000000000000 0.0777945291253678
145400.0000000000000000 0.0777947710393988
145500.0000000000000000 0.0777945304220734
145600.0000000000000000 0.0777946488004448
145700.0000000000000000 0.0777942703849163
145800.0000000000000000 0.0777941735648277
145900.0000000000000000 0.0777941092716046
146000.0000000000000000 0.0777939567131556
146100.0000000000000000 0.0777938625996018
146200.0000000000000000 0.0777937444724380
146300.0000000000000000 0.0777936683190883
146400.0000000000000000 0.0777934774850835
146500.0000000000000000 0.0777936224977725
146600.0000000000000000 0.0777934255022835
146700.0000000000000000 0.0777934525560158
146800.0000000000000000 0.0777933006326237
146900.0000000000000000 0.0777932148327447
147000.0000000000000000 0.0777930886087790
147100.0000000000000000 0.0777933558043335
147200.0000000000000000 0.0777937932336869
147300.0000000000000000 0.0777932269278700
147400.0000000000000000 0.0777928645745833
147500.0000000000000000 0.0777928533847071
147600.0000000000000000 0.0777927070956084
147700.0000000000000000 0.0777925724526771
147800.0000000000000000 0.0777924159446651
147900.0000000000000000 0.0777923450218558
148000.0000000000000000 0.0777922326248243
148100.0000000000000000 0.0777923877861394
148200.0000000000000000 0.0777920519335264
148300.0000000000000000 0.0777917782793279
148400.0000000000000000 0.0777907553809135
148500.0000000000000000 0.0777900676221047
148600.0000000000000000 0.0777899017459647
148700.0000000000000000 0.0777897815591350
148800.0000000000000000 0.0777896197187142
148900.0000000000000000 0.0777895209247977
149000.0000000000000000 0.0777894122980749
149100.0000000000000000 0.0777892751667953
149200.0000000000000000 0.0777893001420326
149300.0000000000000000 0.0777890520487147
149400.0000000000000000 0.0777889896729291
149500.0000000000000000 0.0777890055979685
149600.0000000000000000 0.0777887019902169
149700.0000000000000000 0.0777887229669831
149800.0000000000000000 0.0777886103960325
149900.0000000000000000 0.0777884450277727
150000.0000000000000000 0.0777883857953982


==> figures/parametric_shape_inference/ellipse/pinn/ratio_history_150000.txt <==
0.0000000000000000 0.5000000000000000 0.0049999999999999
100.0000000000000000 0.4926764305844714 0.0050498125419112
200.0000000000000000 0.4866651683109023 0.0049272327904467
300.0000000000000000 0.4823107958334110 0.0047209458672177
400.0000000000000000 0.4790519294961429 0.0045618671996653
500.0000000000000000 0.4771554211336953 0.0044639174620871
600.0000000000000000 0.4764336989238749 0.0044607039803451
700.0000000000000000 0.4759593140692761 0.0045024008598569
800.0000000000000000 0.4754600620319121 0.0045460682625712
900.0000000000000000 0.4749052285199660 0.0045703206845003
1000.0000000000000000 0.4743787948983353 0.0045908312569680
1100.0000000000000000 0.4739697876546797 0.0046108833637949
1200.0000000000000000 0.4736756785293635 0.0046255753637329
1300.0000000000000000 0.4734578549633257 0.0046392345796103
1400.0000000000000000 0.4733071593632440 0.0046540367675065
1500.0000000000000000 0.4732124317069681 0.0046733608144780
1600.0000000000000000 0.4731606946024705 0.0047012686758950
1700.0000000000000000 0.4731419134818012 0.0047401701961511
1800.0000000000000000 0.4731491663215869 0.0047891246242448
1900.0000000000000000 0.4731779419781882 0.0048468316677824
2000.0000000000000000 0.4732130362998266 0.0048994269088499
2100.0000000000000000 0.4732663530511304 0.0049691692548981
2200.0000000000000000 0.4733224519208218 0.0050461662848907
2300.0000000000000000 0.4733886529520642 0.0051349585111112
2400.0000000000000000 0.4734687085922233 0.0052356114646912
2500.0000000000000000 0.4735577742637936 0.0053420951104667
2600.0000000000000000 0.4736484550223261 0.0054480686344739
2700.0000000000000000 0.4737504047139480 0.0055554930770167
2800.0000000000000000 0.4738561123774796 0.0056534639190389
2900.0000000000000000 0.4739794359696083 0.0057637139327209
3000.0000000000000000 0.4741119877841118 0.0058789516593739
3100.0000000000000000 0.4742539483777192 0.0060013585958783
3200.0000000000000000 0.4743829231746153 0.0061291447363501
3300.0000000000000000 0.4745233121004293 0.0062700945344024
3400.0000000000000000 0.4746485901280534 0.0064217681076487
3500.0000000000000000 0.4747470812430934 0.0065671696347077
3600.0000000000000000 0.4748157522556037 0.0067065844171114
3700.0000000000000000 0.4748445603258915 0.0068417880539075
3800.0000000000000000 0.4748297019977846 0.0069761690902229
3900.0000000000000000 0.4747836943431278 0.0071196730976360
4000.0000000000000000 0.4747144414560531 0.0072890557410673
4100.0000000000000000 0.4747171982339650 0.0075159982757026
4200.0000000000000000 0.4748120193258260 0.0078122846087959
4300.0000000000000000 0.4750961745757071 0.0081818801972017
4400.0000000000000000 0.4757396930809933 0.0086190297878567
4500.0000000000000000 0.4767587704345578 0.0090823435728611
4600.0000000000000000 0.4778597231778902 0.0094637923660702
4700.0000000000000000 0.4788262033460565 0.0097903989311923
4800.0000000000000000 0.4796524008091703 0.0101015550254865
4900.0000000000000000 0.4804444928870495 0.0104245398523527
5000.0000000000000000 0.4812990222865620 0.0107656845075908
5100.0000000000000000 0.4822244762734332 0.0111355749175949
5200.0000000000000000 0.4838917266632469 0.0115847155483940
5300.0000000000000000 0.4865490727023766 0.0121268697301203
5400.0000000000000000 0.4894725121977617 0.0126237640787284
5500.0000000000000000 0.4920206400757551 0.0130963240096477
5600.0000000000000000 0.4944022058739951 0.0135984079347482
5700.0000000000000000 0.4972742022313296 0.0141350827700567
5800.0000000000000000 0.5006229285127831 0.0146551472215460
5900.0000000000000000 0.5044807955041842 0.0151250160019242
6000.0000000000000000 0.5096235382072459 0.0156660301577234
6100.0000000000000000 0.5174960129061020 0.0164242202346761
6200.0000000000000000 0.5238996786979508 0.0171270073329295
6300.0000000000000000 0.5293061565426390 0.0178139850678179
6400.0000000000000000 0.5344265960214301 0.0184964040747264
6500.0000000000000000 0.5396996353045794 0.0191797498487133
6600.0000000000000000 0.5439732393355802 0.0198315775756040
6700.0000000000000000 0.5479710672447725 0.0205482989523161
6800.0000000000000000 0.5508559563901102 0.0211358299330949
6900.0000000000000000 0.5528210959573845 0.0216460570790180
7000.0000000000000000 0.5540523714368436 0.0221206569516536
7100.0000000000000000 0.5551528472650800 0.0227450919494659
7200.0000000000000000 0.5551640438189492 0.0232104481438282
7300.0000000000000000 0.5544379758723028 0.0236551140616008
7400.0000000000000000 0.5535200005169354 0.0241753044707135
7500.0000000000000000 0.5530298612279649 0.0248139763003481
7600.0000000000000000 0.5515985104839765 0.0254425257431977
7700.0000000000000000 0.5499382779452104 0.0259029855037226
7800.0000000000000000 0.5477146999017043 0.0263072412147409
7900.0000000000000000 0.5443420251050208 0.0266198647022912
8000.0000000000000000 0.5402110037010222 0.0267786034335689
8100.0000000000000000 0.5367124501647973 0.0268523369125009
8200.0000000000000000 0.5330508681091891 0.0268721774913523
8300.0000000000000000 0.5295489238991838 0.0268651301997039
8400.0000000000000000 0.5257424430048394 0.0268036136624537
8500.0000000000000000 0.5231331055332235 0.0268695444332363
8600.0000000000000000 0.5201811654908587 0.0269331620795748
8700.0000000000000000 0.5165664759688912 0.0270743990539777
8800.0000000000000000 0.5123872447729031 0.0272667550110483
8900.0000000000000000 0.5087061262091348 0.0275227344298193
9000.0000000000000000 0.5082372282008396 0.0283398974120839
9100.0000000000000000 0.5063665525316956 0.0289330073962121
9200.0000000000000000 0.5033253617123797 0.0292638498626584
9300.0000000000000000 0.4989700779027803 0.0293757084755548
9400.0000000000000000 0.4945442346451201 0.0294205948350059
9500.0000000000000000 0.4907526530050652 0.0294395653266691
9600.0000000000000000 0.4862117473331491 0.0294030506021436
9700.0000000000000000 0.4828147637378432 0.0293664937220431
9800.0000000000000000 0.4801486957746734 0.0294987217656549
9900.0000000000000000 0.4774913701277188 0.0295835074639961
10000.0000000000000000 0.4757564625561196 0.0297870469752420
10100.0000000000000000 0.4744369461726015 0.0299908132330119
10200.0000000000000000 0.4725765412612237 0.0301287408367487
10300.0000000000000000 0.4720580597987490 0.0304906580506334
10400.0000000000000000 0.4710683515619425 0.0309655410284075
10500.0000000000000000 0.4680493779140817 0.0310564575879044
10600.0000000000000000 0.4656359451429780 0.0312408249237076
10700.0000000000000000 0.4633700098458486 0.0314893002334580
10800.0000000000000000 0.4605381788736347 0.0316574073174258
10900.0000000000000000 0.4580736157693565 0.0318767406145822
11000.0000000000000000 0.4544351429301610 0.0319213713663727
11100.0000000000000000 0.4513798849780410 0.0319356269271088
11200.0000000000000000 0.4487693337569723 0.0318171005913180
11300.0000000000000000 0.4470840407469107 0.0317386653412267
11400.0000000000000000 0.4464462025411561 0.0317277745413224
11500.0000000000000000 0.4450106663767679 0.0317938277588319
11600.0000000000000000 0.4437793532303085 0.0317548763718352
11700.0000000000000000 0.4426748725827770 0.0316873929198000
11800.0000000000000000 0.4419618177910544 0.0317177950824634
11900.0000000000000000 0.4416748102542171 0.0317565271761360
12000.0000000000000000 0.4406076153025403 0.0317679641690875
12100.0000000000000000 0.4402795900018443 0.0318271302727465
12200.0000000000000000 0.4404263500581329 0.0318541155359160
12300.0000000000000000 0.4405870179941488 0.0318783524717570
12400.0000000000000000 0.4403937694527413 0.0318751853009673
12500.0000000000000000 0.4403529340870070 0.0318976259356936
12600.0000000000000000 0.4393450411221123 0.0319042256546638
12700.0000000000000000 0.4398019427418649 0.0319441239895871
12800.0000000000000000 0.4401292926523509 0.0319870233523763
12900.0000000000000000 0.4406825545712090 0.0320016255666394
13000.0000000000000000 0.4411791147156662 0.0320564738271770
13100.0000000000000000 0.4402740862640939 0.0320824967716309
13200.0000000000000000 0.4394407663725640 0.0321141806565116
13300.0000000000000000 0.4376550452926404 0.0320310885943375
13400.0000000000000000 0.4369648804162617 0.0319944288717240
13500.0000000000000000 0.4365321293497617 0.0320096458605695
13600.0000000000000000 0.4368404168351754 0.0320296569533150
13700.0000000000000000 0.4369994908783112 0.0320362221317018
13800.0000000000000000 0.4367736171423803 0.0321182965303526
13900.0000000000000000 0.4360221288606941 0.0321445812005434
14000.0000000000000000 0.4363822121624876 0.0321762494398659
14100.0000000000000000 0.4360669076711446 0.0321592049620996
14200.0000000000000000 0.4354604467769644 0.0321394360062635
14300.0000000000000000 0.4349583240146619 0.0321801529199287
14400.0000000000000000 0.4344601052329947 0.0321479857936367
14500.0000000000000000 0.4344656283873627 0.0321484111720885
14600.0000000000000000 0.4341294332461446 0.0321717853109315
14700.0000000000000000 0.4347327999957787 0.0322491941984530
14800.0000000000000000 0.4344842173589670 0.0321570702362150
14900.0000000000000000 0.4342796788876701 0.0321590092770568
15000.0000000000000000 0.4342278294992782 0.0321651145364806
15100.0000000000000000 0.4341147141027660 0.0321580057986635
15200.0000000000000000 0.4340445829642282 0.0321533413619517
15300.0000000000000000 0.4339541316380100 0.0321462810126462
15400.0000000000000000 0.4349009510046226 0.0321581600091331
15500.0000000000000000 0.4341643746400203 0.0322992730208197
15600.0000000000000000 0.4339012742030531 0.0326088928296376
15700.0000000000000000 0.4330719662147819 0.0326292705708277
15800.0000000000000000 0.4323153686855860 0.0326106099447653
15900.0000000000000000 0.4316809392128308 0.0325701981954314
16000.0000000000000000 0.4313737807389212 0.0325488120517807
16100.0000000000000000 0.4309175003201794 0.0325490711122773
16200.0000000000000000 0.4324062918455207 0.0327090393426344
16300.0000000000000000 0.4320724889307319 0.0327815212882902
16400.0000000000000000 0.4320008958738646 0.0327798369771826
16500.0000000000000000 0.4318759149586451 0.0327736764835774
16600.0000000000000000 0.4316856888294033 0.0327646540473159
16700.0000000000000000 0.4307291352157644 0.0327370909898669
16800.0000000000000000 0.4306806100292519 0.0327348659135992
16900.0000000000000000 0.4307332186106308 0.0327652828950421
17000.0000000000000000 0.4303644347954939 0.0327811543027584
17100.0000000000000000 0.4302870719487855 0.0327792389176607
17200.0000000000000000 0.4310182991822488 0.0328188410327543
17300.0000000000000000 0.4312704420343497 0.0328446296205955
17400.0000000000000000 0.4313836459431492 0.0328384024616054
17500.0000000000000000 0.4314148488103017 0.0328424087717128
17600.0000000000000000 0.4316434410828798 0.0328745879384063
17700.0000000000000000 0.4315217452958521 0.0328592303564249
17800.0000000000000000 0.4312373604393427 0.0328255620357060
17900.0000000000000000 0.4313578715127945 0.0328412801519837
18000.0000000000000000 0.4314411162825453 0.0328586061923993
18100.0000000000000000 0.4316382702347229 0.0328929187768316
18200.0000000000000000 0.4317143053295213 0.0329101010527495
18300.0000000000000000 0.4316996732026681 0.0329153580327610
18400.0000000000000000 0.4316954772294997 0.0329169224108173
18500.0000000000000000 0.4316469355982404 0.0329141595521801
18600.0000000000000000 0.4312394538563062 0.0328388501184806
18700.0000000000000000 0.4311386303001163 0.0328538902188326
18800.0000000000000000 0.4314799865770144 0.0328927730554795
18900.0000000000000000 0.4314303414771787 0.0328972644828401
19000.0000000000000000 0.4310123548420287 0.0328264423863827
19100.0000000000000000 0.4306604659674119 0.0328503770447876
19200.0000000000000000 0.4307597540716429 0.0328736542987953
19300.0000000000000000 0.4306405226434716 0.0328643546624191
19400.0000000000000000 0.4305351050452675 0.0328586245204322
19500.0000000000000000 0.4304920678882773 0.0328562761274097
19600.0000000000000000 0.4304500026650485 0.0328529358766652
19700.0000000000000000 0.4304086318477505 0.0328502525218217
19800.0000000000000000 0.4303816902740073 0.0327864888889188
19900.0000000000000000 0.4302713439285213 0.0327824976164050
20000.0000000000000000 0.4301876923410778 0.0327773663001098
20100.0000000000000000 0.4301249302673014 0.0327733113136313
20200.0000000000000000 0.4300818365456143 0.0327733938952073
20300.0000000000000000 0.4300475050137759 0.0327691783443852
20400.0000000000000000 0.4294012725057133 0.0327660733082628
20500.0000000000000000 0.4293174130307369 0.0327730752069689
20600.0000000000000000 0.4291813307820823 0.0327682438837377
20700.0000000000000000 0.4291357232888712 0.0327700178869001
20800.0000000000000000 0.4291604898650900 0.0327729405238269
20900.0000000000000000 0.4291034792282596 0.0327724090738490
21000.0000000000000000 0.4290133218459160 0.0327698570597393
21100.0000000000000000 0.4288750884525029 0.0327615066922672
21200.0000000000000000 0.4288119094061160 0.0327605740165324
21300.0000000000000000 0.4286469223215471 0.0327520481099746
21400.0000000000000000 0.4283926997297699 0.0327408860512252
21500.0000000000000000 0.4283607930211175 0.0327413655539463
21600.0000000000000000 0.4282426504609178 0.0327348321783562
21700.0000000000000000 0.4281272738242921 0.0327320881429442
21800.0000000000000000 0.4278287428217987 0.0327139870727470
21900.0000000000000000 0.4276493879693158 0.0327053520925715
22000.0000000000000000 0.4276084071896097 0.0327051846577935
22100.0000000000000000 0.4274766124701085 0.0326961817180496
22200.0000000000000000 0.4273793033979978 0.0326944132692435
22300.0000000000000000 0.4272978008743761 0.0326904866170805
22400.0000000000000000 0.4271952982374754 0.0326837562141825
22500.0000000000000000 0.4271902102605744 0.0326853894933374
22600.0000000000000000 0.4271152371889152 0.0326818069848587
22700.0000000000000000 0.4270933191517935 0.0326810717435997
22800.0000000000000000 0.4270663649674714 0.0326791566856961
22900.0000000000000000 0.4270426334071641 0.0326787171676040
23000.0000000000000000 0.4269994411584341 0.0326774958331224
23100.0000000000000000 0.4269890283319025 0.0326763660876149
23200.0000000000000000 0.4269076120994458 0.0326728015450596
23300.0000000000000000 0.4268761892474451 0.0326724675409161
23400.0000000000000000 0.4268157380586065 0.0326700228957237
23500.0000000000000000 0.4267754400059662 0.0326678388568053
23600.0000000000000000 0.4266667948426774 0.0326587198949621
23700.0000000000000000 0.4266568069557766 0.0326597034318344
23800.0000000000000000 0.4266221050896377 0.0326591323629719
23900.0000000000000000 0.4265525882771782 0.0326558492432361
24000.0000000000000000 0.4264444065143357 0.0326464692950633
24100.0000000000000000 0.4264542060616693 0.0326479672085926
24200.0000000000000000 0.4263265207602404 0.0326408790561331
24300.0000000000000000 0.4262739699341549 0.0326381112154833
24400.0000000000000000 0.4261494468307406 0.0326282431589440
24500.0000000000000000 0.4261187272998326 0.0326307567694545
24600.0000000000000000 0.4260417217979212 0.0326258480642514
24700.0000000000000000 0.4259898386092282 0.0326231998277192
24800.0000000000000000 0.4259452144006483 0.0326237134301843
24900.0000000000000000 0.4259343308614689 0.0326251449451951
25000.0000000000000000 0.4258309205614069 0.0326173078960456
25100.0000000000000000 0.4257645415961675 0.0326131289630817
25200.0000000000000000 0.4256835895390835 0.0326065874833233
25300.0000000000000000 0.4256137953611930 0.0325907571058224
25400.0000000000000000 0.4255151682144665 0.0325923006620562
25500.0000000000000000 0.4254755087470413 0.0325924957861228
25600.0000000000000000 0.4254203604807797 0.0325876163947120
25700.0000000000000000 0.4253408097395620 0.0325848857579467
25800.0000000000000000 0.4252541474683539 0.0325760070889715
25900.0000000000000000 0.4251360605609823 0.0325674083441163
26000.0000000000000000 0.4250321963743773 0.0325574593425859
26100.0000000000000000 0.4248680372635933 0.0325408813321668
26200.0000000000000000 0.4247227042197356 0.0325098358664654
26300.0000000000000000 0.4246905346128105 0.0324812628643770
26400.0000000000000000 0.4244951476657000 0.0324601591265292
26500.0000000000000000 0.4248724484493259 0.0324506219498234
26600.0000000000000000 0.4247823603067990 0.0324443386314833
26700.0000000000000000 0.4246495970321873 0.0324294973694420
26800.0000000000000000 0.4246415599497031 0.0324327895514814
26900.0000000000000000 0.4245195780814899 0.0324239021977667
27000.0000000000000000 0.4244768981894202 0.0324213318103995
27100.0000000000000000 0.4244026782735570 0.0324142334299722
27200.0000000000000000 0.4243319960189365 0.0324095099358033
27300.0000000000000000 0.4242417562390396 0.0324010635955189
27400.0000000000000000 0.4240661709271219 0.0323902154422125
27500.0000000000000000 0.4239979409634547 0.0323833229302636
27600.0000000000000000 0.4238165042267389 0.0323710632850454
27700.0000000000000000 0.4236737007863121 0.0323609851035668
27800.0000000000000000 0.4235640914303864 0.0323482598079763
27900.0000000000000000 0.4233507205805316 0.0323338588742672
28000.0000000000000000 0.4233398994948745 0.0323209169973291
28100.0000000000000000 0.4231452152981701 0.0323190929240913
28200.0000000000000000 0.4230223585484031 0.0322972619896841
28300.0000000000000000 0.4227750742389412 0.0322939247811848
28400.0000000000000000 0.4226572781068679 0.0322861845519894
28500.0000000000000000 0.4224856133461407 0.0322990319121240
28600.0000000000000000 0.4224788948238203 0.0322670811394332
28700.0000000000000000 0.4224330693022946 0.0322680378580641
28800.0000000000000000 0.4224576782395635 0.0322620812690540
28900.0000000000000000 0.4222786448136229 0.0322496643173256
29000.0000000000000000 0.4221829591767859 0.0322547245130334
29100.0000000000000000 0.4221161847104556 0.0322438159161891
29200.0000000000000000 0.4220524704453473 0.0322365987521838
29300.0000000000000000 0.4218695641326942 0.0322379751139663
29400.0000000000000000 0.4218790429839589 0.0322336406437270
29500.0000000000000000 0.4218247537826452 0.0322192601603228
29600.0000000000000000 0.4217325047425257 0.0322097974751276
29700.0000000000000000 0.4217235703788720 0.0322123138714528
29800.0000000000000000 0.4214517829306838 0.0322128442968206
29900.0000000000000000 0.4214761374855845 0.0321996168220594
30000.0000000000000000 0.4215120160703779 0.0321951727948684
30100.0000000000000000 0.4210107587956067 0.0322064265149153
30200.0000000000000000 0.4214213860292194 0.0321864387971197
30300.0000000000000000 0.4214087836016148 0.0321822473777179
30400.0000000000000000 0.4213246626064901 0.0321757866954072
30500.0000000000000000 0.4211019032467885 0.0321920517644641
30600.0000000000000000 0.4210529951743955 0.0321883221026817
30700.0000000000000000 0.4210249123870067 0.0321841276768120
30800.0000000000000000 0.4210104079544389 0.0321904814601370
30900.0000000000000000 0.4208747944011300 0.0322031035386164
31000.0000000000000000 0.4203137807106085 0.0321952202057281
31100.0000000000000000 0.4200443230381353 0.0321846963563295
31200.0000000000000000 0.4199371866676052 0.0321830593720199
31300.0000000000000000 0.4198105293353748 0.0321775834965041
31400.0000000000000000 0.4198344658018409 0.0321795962746328
31500.0000000000000000 0.4198660969335711 0.0321830329586343
31600.0000000000000000 0.4198960706191575 0.0321868081754528
31700.0000000000000000 0.4198887572753762 0.0321852919218029
31800.0000000000000000 0.4198407502618102 0.0321841659701456
31900.0000000000000000 0.4198406600108232 0.0321859870911491
32000.0000000000000000 0.4198052852874669 0.0321838901948032
32100.0000000000000000 0.4198111952438323 0.0321861521696533
32200.0000000000000000 0.4197623236836925 0.0321847853528919
32300.0000000000000000 0.4197186218675859 0.0321831807273487
32400.0000000000000000 0.4197554734159378 0.0321852348447336
32500.0000000000000000 0.4197798688836337 0.0321802980409443
32600.0000000000000000 0.4198404859565757 0.0321838159348678
32700.0000000000000000 0.4199126480405077 0.0321845594234318
32800.0000000000000000 0.4198157254371817 0.0321598069917182
32900.0000000000000000 0.4198027242409799 0.0321634690190187
33000.0000000000000000 0.4197524004221940 0.0321623899220402
33100.0000000000000000 0.4197045756922754 0.0321649325006232
33200.0000000000000000 0.4196703711868970 0.0321603356646236
33300.0000000000000000 0.4196192788415195 0.0321597470597944
33400.0000000000000000 0.4195461877049999 0.0321541985640121
33500.0000000000000000 0.4195295436660550 0.0321545621779665
33600.0000000000000000 0.4193828958597375 0.0321440840390918
33700.0000000000000000 0.4194359423473262 0.0321512820724106
33800.0000000000000000 0.4193650615754520 0.0321480832197972
33900.0000000000000000 0.4193346680802448 0.0321481905439906
34000.0000000000000000 0.4192576657838920 0.0321429413651275
34100.0000000000000000 0.4192274710517236 0.0321407691288377
34200.0000000000000000 0.4191209705607917 0.0321341947518570
34300.0000000000000000 0.4191254340994634 0.0321370256170655
34400.0000000000000000 0.4190630126700257 0.0321314958875569
34500.0000000000000000 0.4190581351330346 0.0321326944552727
34600.0000000000000000 0.4190443676070980 0.0321324275643417
34700.0000000000000000 0.4190171345284885 0.0321301688307461
34800.0000000000000000 0.4190256116169274 0.0321295284003494
34900.0000000000000000 0.4190557156112203 0.0321341971960033
35000.0000000000000000 0.4191175635725830 0.0321435461800973
35100.0000000000000000 0.4189808682839928 0.0321307195386078
35200.0000000000000000 0.4189494243155433 0.0321300940250083
35300.0000000000000000 0.4188655755936755 0.0321254907000727
35400.0000000000000000 0.4187729507851314 0.0321185217505981
35500.0000000000000000 0.4187251665831525 0.0321177537441909
35600.0000000000000000 0.4186044634826317 0.0321080447586004
35700.0000000000000000 0.4185857569115466 0.0321095597235739
35800.0000000000000000 0.4185552201424025 0.0321096491315941
35900.0000000000000000 0.4184869907817484 0.0321053575689032
36000.0000000000000000 0.4184149281100211 0.0321001208334152
36100.0000000000000000 0.4182916380633502 0.0320912584052271
36200.0000000000000000 0.4182979122768767 0.0320962336671910
36300.0000000000000000 0.4182170818491516 0.0320900736004259
36400.0000000000000000 0.4181000753088323 0.0320834519633990
36500.0000000000000000 0.4181104470338765 0.0320857523144656
36600.0000000000000000 0.4180268627129196 0.0320815414368841
36700.0000000000000000 0.4179486269457037 0.0320759950582001
36800.0000000000000000 0.4179110652817034 0.0320752793892515
36900.0000000000000000 0.4178251278685914 0.0320689320333157
37000.0000000000000000 0.4177804787488355 0.0320690738535763
37100.0000000000000000 0.4177578188068952 0.0320657396272800
37200.0000000000000000 0.4177134038514661 0.0320649935550415
37300.0000000000000000 0.4176800627756509 0.0320633527206137
37400.0000000000000000 0.4176339925307115 0.0320605429594007
37500.0000000000000000 0.4172112126489285 0.0320407193109355
37600.0000000000000000 0.4171068563860598 0.0320345255852257
37700.0000000000000000 0.4170401722824846 0.0320295184583528
37800.0000000000000000 0.4169507774616669 0.0320256456207074
37900.0000000000000000 0.4168601362536535 0.0320205372128793
38000.0000000000000000 0.4168147433182584 0.0320175247878051
38100.0000000000000000 0.4167461388474171 0.0320138068844705
38200.0000000000000000 0.4167036261761191 0.0320110131657134
38300.0000000000000000 0.4167004296225285 0.0320138524615995
38400.0000000000000000 0.4166472270707811 0.0320076951490982
38500.0000000000000000 0.4166504874691085 0.0320110783360496
38600.0000000000000000 0.4166284144627506 0.0320068555482749
38700.0000000000000000 0.4166300910230457 0.0320103175946224
38800.0000000000000000 0.4165950694176476 0.0320083536232683
38900.0000000000000000 0.4165663289316753 0.0320092106871882
39000.0000000000000000 0.4165296027789540 0.0320036382939093
39100.0000000000000000 0.4165959752376491 0.0320164807925819
39200.0000000000000000 0.4164902007220793 0.0320032812464230
39300.0000000000000000 0.4164616493546152 0.0320034044158744
39400.0000000000000000 0.4164711485783753 0.0320049958819172
39500.0000000000000000 0.4163785126492428 0.0319965854379118
39600.0000000000000000 0.4163613116135256 0.0319997669805696
39700.0000000000000000 0.4163514884266443 0.0319989683673577
39800.0000000000000000 0.4162694197468879 0.0319940745862226
39900.0000000000000000 0.4162694794292329 0.0319951715098963
40000.0000000000000000 0.4162123762096153 0.0319918003781206
40100.0000000000000000 0.4161828144403773 0.0319889791814006
40200.0000000000000000 0.4161173846509026 0.0319866798028586
40300.0000000000000000 0.4160934187385639 0.0319864582555527
40400.0000000000000000 0.4160248032593868 0.0319824374540556
40500.0000000000000000 0.4159672338082747 0.0319783422344865
40600.0000000000000000 0.4159554801354391 0.0319798012722648
40700.0000000000000000 0.4158828168539557 0.0319759303939112
40800.0000000000000000 0.4158581333754382 0.0319739184133525
40900.0000000000000000 0.4157895208866100 0.0319705175451325
41000.0000000000000000 0.4157086968767758 0.0319657042143064
41100.0000000000000000 0.4156546010437731 0.0319627044421398
41200.0000000000000000 0.4156104784562324 0.0319605518390878
41300.0000000000000000 0.4155254925981674 0.0319552933040648
41400.0000000000000000 0.4154203359908016 0.0319467771045613
41500.0000000000000000 0.4154069667621665 0.0319446670158427
41600.0000000000000000 0.4153849929720945 0.0319447517699805
41700.0000000000000000 0.4153536784324647 0.0319428654692470
41800.0000000000000000 0.4153072129831450 0.0319398194084943
41900.0000000000000000 0.4152692857864534 0.0319398120777791
42000.0000000000000000 0.4152125928822553 0.0319350241843859
42100.0000000000000000 0.4151800918579555 0.0319356149431126
42200.0000000000000000 0.4150967117616435 0.0319273844126117
42300.0000000000000000 0.4150751107887486 0.0319279165140633
42400.0000000000000000 0.4150187691220459 0.0319230119633253
42500.0000000000000000 0.4150014852459865 0.0319239560954821
42600.0000000000000000 0.4149529600758320 0.0319207335068389
42700.0000000000000000 0.4149023591801021 0.0319184064030198
42800.0000000000000000 0.4148437884210916 0.0319126053955082
42900.0000000000000000 0.4148305979780877 0.0319144032590284
43000.0000000000000000 0.4147727533310569 0.0319108095305495
43100.0000000000000000 0.4147328944219660 0.0319085157636157
43200.0000000000000000 0.4146835065484562 0.0319052229026202
43300.0000000000000000 0.4146073687938108 0.0319012868274590
43400.0000000000000000 0.4145530281908874 0.0318975415386664
43500.0000000000000000 0.4145653030019395 0.0318985004550445
43600.0000000000000000 0.4145400788323880 0.0318989273752908
43700.0000000000000000 0.4145061020907379 0.0318958443834595
43800.0000000000000000 0.4144792900105420 0.0318922680311447
43900.0000000000000000 0.4144517171223664 0.0318918017566789
44000.0000000000000000 0.4144104992996077 0.0318881739785855
44100.0000000000000000 0.4144245487684245 0.0318916062988728
44200.0000000000000000 0.4143523315273631 0.0318877471902874
44300.0000000000000000 0.4143215560134738 0.0318862692599325
44400.0000000000000000 0.4142372405823239 0.0318813205582747
44500.0000000000000000 0.4142162881558056 0.0318795105285843
44600.0000000000000000 0.4141612738530109 0.0318772093390280
44700.0000000000000000 0.4141021308660591 0.0318739062148124
44800.0000000000000000 0.4140443858544914 0.0318699283136382
44900.0000000000000000 0.4139981427581841 0.0318666459564705
45000.0000000000000000 0.4139236512353969 0.0318620234016788
45100.0000000000000000 0.4138638490597883 0.0318589913124319
45200.0000000000000000 0.4135914346948666 0.0318431950901452
45300.0000000000000000 0.4134224403516922 0.0318328759698407
45400.0000000000000000 0.4133610034924523 0.0318290362715282
45500.0000000000000000 0.4132766788849519 0.0318250105808954
45600.0000000000000000 0.4131979047190756 0.0318193750189254
45700.0000000000000000 0.4131414901950974 0.0318137086244632
45800.0000000000000000 0.4131103161536471 0.0318112227860272
45900.0000000000000000 0.4131086015777914 0.0318122684559758
46000.0000000000000000 0.4130855530211552 0.0318094350124856
46100.0000000000000000 0.4130227076132278 0.0318059842827431
46200.0000000000000000 0.4129960980457511 0.0318047099865167
46300.0000000000000000 0.4129890741804483 0.0318076198595306
46400.0000000000000000 0.4129334297874337 0.0317977733287502
46500.0000000000000000 0.4128582180396194 0.0317974628587290
46600.0000000000000000 0.4127724729815604 0.0317898885928824
46700.0000000000000000 0.4127589350632087 0.0317894705824016
46800.0000000000000000 0.4126527107265943 0.0317853868653567
46900.0000000000000000 0.4125532824653823 0.0317791643458429
47000.0000000000000000 0.4125434695438813 0.0317813110285765
47100.0000000000000000 0.4124341954223205 0.0317707163305882
47200.0000000000000000 0.4123999413041887 0.0317679683561046
47300.0000000000000000 0.4123899979968402 0.0317672595007586
47400.0000000000000000 0.4123763809798489 0.0317647141637472
47500.0000000000000000 0.4123527441139547 0.0317646303914588
47600.0000000000000000 0.4123525640584042 0.0317660630723940
47700.0000000000000000 0.4122666521972435 0.0317570872015842
47800.0000000000000000 0.4122902773165199 0.0317599004337291
47900.0000000000000000 0.4122721484133655 0.0317587223662255
48000.0000000000000000 0.4122519172812752 0.0317569104857803
48100.0000000000000000 0.4121978037591822 0.0317535260804321
48200.0000000000000000 0.4121422878663039 0.0317475011189241
48300.0000000000000000 0.4121352805530413 0.0317496456728310
48400.0000000000000000 0.4120615925712426 0.0317448201181280
48500.0000000000000000 0.4120028393664601 0.0317425172018871
48600.0000000000000000 0.4119706543573795 0.0317396954779650
48700.0000000000000000 0.4118857661724359 0.0317347247849157
48800.0000000000000000 0.4117669973096704 0.0317277269308121
48900.0000000000000000 0.4117139078203114 0.0317240088323506
49000.0000000000000000 0.4116547796419984 0.0317206041052896
49100.0000000000000000 0.4116518028869487 0.0317204024443281
49200.0000000000000000 0.4115931498759521 0.0317175029455551
49300.0000000000000000 0.4115567095246414 0.0317167028781473
49400.0000000000000000 0.4115602055471851 0.0317164477231388
49500.0000000000000000 0.4115369739873785 0.0317151565859344
49600.0000000000000000 0.4114868509486015 0.0317127211805853
49700.0000000000000000 0.4114508638078030 0.0317090927926913
49800.0000000000000000 0.4114733452200076 0.0317119663297185
49900.0000000000000000 0.4114102768347925 0.0317060738033148
50000.0000000000000000 0.4113459798939860 0.0317044610655125
50100.0000000000000000 0.4113178633812613 0.0317051722083924
50200.0000000000000000 0.4112773580683217 0.0317038273018645
50300.0000000000000000 0.4112210254526958 0.0317014984476039
50400.0000000000000000 0.4111615425415083 0.0316989602806361
50500.0000000000000000 0.4111199592539371 0.0316970699391507
50600.0000000000000000 0.4110800851411686 0.0316954495590611
50700.0000000000000000 0.4110796733454742 0.0316956846676704
50800.0000000000000000 0.4110744968921860 0.0316956351085634
50900.0000000000000000 0.4110544934546713 0.0316947440569766
51000.0000000000000000 0.4110248524335327 0.0316936399223956
51100.0000000000000000 0.4109975909377262 0.0316925704356623
51200.0000000000000000 0.4109640922656183 0.0316912395177741
51300.0000000000000000 0.4109333262210303 0.0316899680314803
51400.0000000000000000 0.4109017921627128 0.0316887501840277
51500.0000000000000000 0.4108718543671049 0.0316874504043038
51600.0000000000000000 0.4108371606890563 0.0316859969103576
51700.0000000000000000 0.4108055951756938 0.0316848760507467
51800.0000000000000000 0.4107687277637004 0.0316829930236566
51900.0000000000000000 0.4107324608304193 0.0316814027578683
52000.0000000000000000 0.4107013048471598 0.0316799754770980
52100.0000000000000000 0.4106661207656704 0.0316783442121705
52200.0000000000000000 0.4106285876046893 0.0316766396260243
52300.0000000000000000 0.4105918729805011 0.0316748752249841
52400.0000000000000000 0.4105536355345136 0.0316731553663820
52500.0000000000000000 0.4105104798452121 0.0316709684198946
52600.0000000000000000 0.4104717736045515 0.0316689779790653
52700.0000000000000000 0.4104451751509710 0.0316677110534277
52800.0000000000000000 0.4104238608159029 0.0316669121134946
52900.0000000000000000 0.4103890460619566 0.0316652145044079
53000.0000000000000000 0.4103210643929894 0.0316618178678381
53100.0000000000000000 0.4102662643017390 0.0316591084086159
53200.0000000000000000 0.4102072991799154 0.0316560682728754
53300.0000000000000000 0.4101562820056016 0.0316533189625902
53400.0000000000000000 0.4101000194443307 0.0316502391479727
53500.0000000000000000 0.4100127842822736 0.0316449990934837
53600.0000000000000000 0.4096884644385543 0.0316202538869404
53700.0000000000000000 0.4097109422668134 0.0316151109619111
53800.0000000000000000 0.4096782818189082 0.0316125887628632
53900.0000000000000000 0.4096406992818737 0.0316101297907673
54000.0000000000000000 0.4096314202281846 0.0316089888913735
54100.0000000000000000 0.4096227584795550 0.0316081693387945
54200.0000000000000000 0.4095958015371988 0.0316064715824759
54300.0000000000000000 0.4095632699407576 0.0316044371683130
54400.0000000000000000 0.4095277174974079 0.0316022579654012
54500.0000000000000000 0.4094896776779082 0.0315998914105655
54600.0000000000000000 0.4094499487112963 0.0315974196811852
54700.0000000000000000 0.4094087888964809 0.0315948514957947
54800.0000000000000000 0.4093668324374998 0.0315922115720376
54900.0000000000000000 0.4093188129674347 0.0315890998897902
55000.0000000000000000 0.4092726760644738 0.0315861362510502
55100.0000000000000000 0.4092183004444634 0.0315826470514309
55200.0000000000000000 0.4090925145938895 0.0315758183805683
55300.0000000000000000 0.4090657193730355 0.0315738242852462
55400.0000000000000000 0.4090519430561235 0.0315724304818387
55500.0000000000000000 0.4090354736619088 0.0315709473781100
55600.0000000000000000 0.4090252452782790 0.0315702265374140
55700.0000000000000000 0.4090136052713181 0.0315689887478148
55800.0000000000000000 0.4089911601020366 0.0315674440764110
55900.0000000000000000 0.4089633154128303 0.0315656589497991
56000.0000000000000000 0.4089336081429281 0.0315637049677008
56100.0000000000000000 0.4089001810775177 0.0315615918881181
56200.0000000000000000 0.4088659960388244 0.0315593993171051
56300.0000000000000000 0.4088333073449879 0.0315573049214899
56400.0000000000000000 0.4087988760040472 0.0315550979137972
56500.0000000000000000 0.4087730370355132 0.0315532894168779
56600.0000000000000000 0.4087538187502828 0.0315519627833185
56700.0000000000000000 0.4087354493184558 0.0315507827020447
56800.0000000000000000 0.4087151453651353 0.0315493671943693
56900.0000000000000000 0.4086975477503126 0.0315481518466151
57000.0000000000000000 0.4086781845283293 0.0315468306372159
57100.0000000000000000 0.4086584432879270 0.0315455121500712
57200.0000000000000000 0.4086403313572676 0.0315442041280333
57300.0000000000000000 0.4086203045953429 0.0315427784818701
57400.0000000000000000 0.4086033041666854 0.0315416223731556
57500.0000000000000000 0.4085825217569450 0.0315401565855420
57600.0000000000000000 0.4085639648372977 0.0315388485294358
57700.0000000000000000 0.4085395141244804 0.0315371936026540
57800.0000000000000000 0.4085112638860326 0.0315351584262748
57900.0000000000000000 0.4084805481722992 0.0315330492201293
58000.0000000000000000 0.4084499996282244 0.0315309162295807
58100.0000000000000000 0.4084167334524605 0.0315286204574564
58200.0000000000000000 0.4083832856467962 0.0315263017465080
58300.0000000000000000 0.4083487799250555 0.0315239151458644
58400.0000000000000000 0.4083141686538631 0.0315215056511006
58500.0000000000000000 0.4082795697778673 0.0315190762698782
58600.0000000000000000 0.4082434401593872 0.0315165182522565
58700.0000000000000000 0.4082063177707566 0.0315139165483362
58800.0000000000000000 0.4081646828302984 0.0315109262353595
58900.0000000000000000 0.4080965283682186 0.0315052428077981
59000.0000000000000000 0.4080651958044413 0.0315029729282297
59100.0000000000000000 0.4080310263695317 0.0315005906904786
59200.0000000000000000 0.4079961981030231 0.0314980362269443
59300.0000000000000000 0.4079644929095623 0.0314958055000009
59400.0000000000000000 0.4079260982270443 0.0314929336262327
59500.0000000000000000 0.4078854357713288 0.0314898710443790
59600.0000000000000000 0.4078781429078836 0.0314879407481983
59700.0000000000000000 0.4078698545559029 0.0314866839084163
59800.0000000000000000 0.4078456046092379 0.0314847155558313
59900.0000000000000000 0.4078189481225842 0.0314825605602425
60000.0000000000000000 0.4077892417883292 0.0314802982959831
60100.0000000000000000 0.4075764138024393 0.0314699433591831
60200.0000000000000000 0.4073733402421627 0.0314603611753207
60300.0000000000000000 0.4073041913299233 0.0314577240381604
60400.0000000000000000 0.4072558981318952 0.0314558967292757
60500.0000000000000000 0.4072173065856214 0.0314544603758812
60600.0000000000000000 0.4071818967706525 0.0314531902478051
60700.0000000000000000 0.4071537661521981 0.0314522549003277
60800.0000000000000000 0.4071275649907916 0.0314513811433909
60900.0000000000000000 0.4071080830301601 0.0314508180013948
61000.0000000000000000 0.4069342757520525 0.0314473456060887
61100.0000000000000000 0.4068659184207775 0.0314490104775170
61200.0000000000000000 0.4068404638144005 0.0314474790283523
61300.0000000000000000 0.4068018140586839 0.0314449994660267
61400.0000000000000000 0.4067638724382558 0.0314426910491210
61500.0000000000000000 0.4067287518995825 0.0314406107501753
61600.0000000000000000 0.4066959482302236 0.0314387170045117
61700.0000000000000000 0.4066640346667333 0.0314368625349124
61800.0000000000000000 0.4066329335194722 0.0314351548269567
61900.0000000000000000 0.4066045172589467 0.0314335958764304
62000.0000000000000000 0.4065766514949248 0.0314320304585336
62100.0000000000000000 0.4065502835402104 0.0314305831542603
62200.0000000000000000 0.4065250450488291 0.0314292282393201
62300.0000000000000000 0.4064452351186605 0.0314254177841912
62400.0000000000000000 0.4064050104877913 0.0314235203447329
62500.0000000000000000 0.4063731688148570 0.0314219135177779
62600.0000000000000000 0.4063467412001736 0.0314206059495807
62700.0000000000000000 0.4062861556696272 0.0314177889347070
62800.0000000000000000 0.4062541602673372 0.0314163013194656
62900.0000000000000000 0.4062238778738690 0.0314147606021728
63000.0000000000000000 0.4061955132866752 0.0314133108124715
63100.0000000000000000 0.4061702295045587 0.0314120001616565
63200.0000000000000000 0.4061452875703737 0.0314106531324502
63300.0000000000000000 0.4061215345160434 0.0314093729762472
63400.0000000000000000 0.4060864529492679 0.0314073902365832
63500.0000000000000000 0.4060596091206182 0.0314058686637553
63600.0000000000000000 0.4060362480512480 0.0314047619006731
63700.0000000000000000 0.4060120000029386 0.0314032753882365
63800.0000000000000000 0.4059938015416350 0.0314022171052006
63900.0000000000000000 0.4059820448528647 0.0314016054844433
64000.0000000000000000 0.4059726359655371 0.0314009822042200
64100.0000000000000000 0.4059642990395969 0.0314003779324765
64200.0000000000000000 0.4059545380431036 0.0313996761825047
64300.0000000000000000 0.4059456188195671 0.0313990267502039
64400.0000000000000000 0.4059305197149942 0.0313979982654421
64500.0000000000000000 0.4059129180374361 0.0313968927625142
64600.0000000000000000 0.4058945521734870 0.0313956543854890
64700.0000000000000000 0.4058659143327558 0.0313939976718376
64800.0000000000000000 0.4058488525173381 0.0313930960326178
64900.0000000000000000 0.4058334613989200 0.0313922728977923
65000.0000000000000000 0.4058185809921011 0.0313914695049479
65100.0000000000000000 0.4058018327522739 0.0313906074851698
65200.0000000000000000 0.4057879860141160 0.0313899842316267
65300.0000000000000000 0.4057741572921233 0.0313892497384875
65400.0000000000000000 0.4057716930566168 0.0313888311730257
65500.0000000000000000 0.4057658940258916 0.0313885281034977
65600.0000000000000000 0.4057620792366408 0.0313880559674720
65700.0000000000000000 0.4057595831618762 0.0313875904338114
65800.0000000000000000 0.4057558732920783 0.0313873716463677
65900.0000000000000000 0.4057535230376000 0.0313868623180096
66000.0000000000000000 0.4057496255814214 0.0313865560580064
66100.0000000000000000 0.4057448296211036 0.0313860414973108
66200.0000000000000000 0.4057425183846447 0.0313855985512987
66300.0000000000000000 0.4057387108159660 0.0313851946933269
66400.0000000000000000 0.4057346565559811 0.0313848909628224
66500.0000000000000000 0.4057299875526136 0.0313843044856945
66600.0000000000000000 0.4057281040061866 0.0313839091634283
66700.0000000000000000 0.4057243312373424 0.0313835397332438
66800.0000000000000000 0.4057209309381637 0.0313830950066097
66900.0000000000000000 0.4057183026577300 0.0313827174945393
67000.0000000000000000 0.4057157091880648 0.0313823309530462
67100.0000000000000000 0.4057079933871875 0.0313815573549870
67200.0000000000000000 0.4057065936863650 0.0313812827134997
67300.0000000000000000 0.4057022097127840 0.0313808304814417
67400.0000000000000000 0.4056997746302067 0.0313804569820573
67500.0000000000000000 0.4056958689732105 0.0313799730692236
67600.0000000000000000 0.4056902748568387 0.0313795416630340
67700.0000000000000000 0.4056887630773546 0.0313792003609523
67800.0000000000000000 0.4056833294386925 0.0313788457599258
67900.0000000000000000 0.4056793519344696 0.0313783087095162
68000.0000000000000000 0.4056712796731576 0.0313776892985401
68100.0000000000000000 0.4056619967610668 0.0313770233852827
68200.0000000000000000 0.4056539613369647 0.0313764509405638
68300.0000000000000000 0.4056467458926332 0.0313759071555257
68400.0000000000000000 0.4056380529904076 0.0313752791873889
68500.0000000000000000 0.4056294872895402 0.0313746487697322
68600.0000000000000000 0.4056211206455549 0.0313740659155699
68700.0000000000000000 0.4056121136879927 0.0313734092896984
68800.0000000000000000 0.4056027111495995 0.0313726839481428
68900.0000000000000000 0.4055951571191083 0.0313721385483592
69000.0000000000000000 0.4055861528325582 0.0313715372148083
69100.0000000000000000 0.4055769133533195 0.0313708953173610
69200.0000000000000000 0.4055682522033229 0.0313702315015953
69300.0000000000000000 0.4055587595697544 0.0313695329777628
69400.0000000000000000 0.4055504166457781 0.0313690606591489
69500.0000000000000000 0.4055395567130328 0.0313681292232197
69600.0000000000000000 0.4055303474706556 0.0313674268996794
69700.0000000000000000 0.4055213364332781 0.0313668308063012
69800.0000000000000000 0.4055127669612026 0.0313661871051067
69900.0000000000000000 0.4055033390015865 0.0313654728440336
70000.0000000000000000 0.4054944295254890 0.0313648076339874
70100.0000000000000000 0.4054838996528579 0.0313640214826160
70200.0000000000000000 0.4054735194175376 0.0313632188070494
70300.0000000000000000 0.4054678959024759 0.0313627656806614
70400.0000000000000000 0.4054628903036385 0.0313621933747432
70500.0000000000000000 0.4054562856044647 0.0313615467435846
70600.0000000000000000 0.4054475592373317 0.0313607425154635
70700.0000000000000000 0.4054373189293964 0.0313599164888645
70800.0000000000000000 0.4054285003081338 0.0313592631425329
70900.0000000000000000 0.4054196986984232 0.0313585944849437
71000.0000000000000000 0.4054107529425942 0.0313578799318770
71100.0000000000000000 0.4054004678206863 0.0313570632960474
71200.0000000000000000 0.4053914112759722 0.0313563468412120
71300.0000000000000000 0.4053806093769068 0.0313554955664443
71400.0000000000000000 0.4053706345277998 0.0313546887727710
71500.0000000000000000 0.4053613051407505 0.0313539621921273
71600.0000000000000000 0.4053505368072619 0.0313530781444087
71700.0000000000000000 0.4053416180680313 0.0313524856628121
71800.0000000000000000 0.4053304760726534 0.0313515037678776
71900.0000000000000000 0.4053188563068940 0.0313505110154374
72000.0000000000000000 0.4053091503942864 0.0313498162619420
72100.0000000000000000 0.4052979627312372 0.0313488869018300
72200.0000000000000000 0.4052862306966832 0.0313479569409930
72300.0000000000000000 0.4052742821777893 0.0313470401861155
72400.0000000000000000 0.4052635923522076 0.0313460850050414
72500.0000000000000000 0.4052509437498492 0.0313451616723604
72600.0000000000000000 0.4052407521924291 0.0313442581667784
72700.0000000000000000 0.4052291449398525 0.0313432575606841
72800.0000000000000000 0.4052167352304820 0.0313422282276371
72900.0000000000000000 0.4052056247126048 0.0313413251041030
73000.0000000000000000 0.4051715473709069 0.0313393031600445
73100.0000000000000000 0.4051482004840242 0.0313379489585611
73200.0000000000000000 0.4051322043325524 0.0313368560493579
73300.0000000000000000 0.4051173432649949 0.0313357917082596
73400.0000000000000000 0.4051024489883125 0.0313346745709010
73500.0000000000000000 0.4050880592367230 0.0313335371481176
73600.0000000000000000 0.4050735354348103 0.0313324263784965
73700.0000000000000000 0.4050651146261400 0.0313316343779247
73800.0000000000000000 0.4050561593147963 0.0313307334104907
73900.0000000000000000 0.4050482493598153 0.0313298754570444
74000.0000000000000000 0.4050398251033920 0.0313289695702590
74100.0000000000000000 0.4050299653264204 0.0313280265676829
74200.0000000000000000 0.4050185905265236 0.0313270309553723
74300.0000000000000000 0.4050069778482495 0.0313260509953148
74400.0000000000000000 0.4049935697348258 0.0313248748927363
74500.0000000000000000 0.4049797722823693 0.0313237198309090
74600.0000000000000000 0.4049670081227731 0.0313226558608329
74700.0000000000000000 0.4049533535155765 0.0313214949372988
74800.0000000000000000 0.4049393134713061 0.0313203295813518
74900.0000000000000000 0.4049246219782160 0.0313189995030069
75000.0000000000000000 0.4049096512305556 0.0313176712224355
75100.0000000000000000 0.4048955837428223 0.0313164739339839
75200.0000000000000000 0.4048810049174906 0.0313152394009867
75300.0000000000000000 0.4048467712965585 0.0313127797483870
75400.0000000000000000 0.4044971519965565 0.0313001932041417
75500.0000000000000000 0.4044110839940680 0.0312981885673754
75600.0000000000000000 0.4043750896872600 0.0312985635421256
75700.0000000000000000 0.4043532022429731 0.0312987951086461
75800.0000000000000000 0.4043358662456157 0.0312991503505877
75900.0000000000000000 0.4043350537057183 0.0312996758473025
76000.0000000000000000 0.4043258658658763 0.0312999254086056
76100.0000000000000000 0.4043159726065850 0.0313000696219236
76200.0000000000000000 0.4043076390000423 0.0313003535931518
76300.0000000000000000 0.4042988227013893 0.0313004928887579
76400.0000000000000000 0.4042903056406131 0.0313004967176466
76500.0000000000000000 0.4042829472844377 0.0313006016483137
76600.0000000000000000 0.4042754936526131 0.0313006567220001
76700.0000000000000000 0.4042686860797405 0.0313007275286018
76800.0000000000000000 0.4042619537072305 0.0313007811772422
76900.0000000000000000 0.4042569015922661 0.0313008953332827
77000.0000000000000000 0.4042065946105474 0.0313012083340200
77100.0000000000000000 0.4041927595855614 0.0313014590469773
77200.0000000000000000 0.4041838704362186 0.0313016282036259
77300.0000000000000000 0.4041759625530330 0.0313018146919504
77400.0000000000000000 0.4041681514076488 0.0313018890701465
77500.0000000000000000 0.4041612405126764 0.0313019892030468
77600.0000000000000000 0.4041550220739690 0.0313020875795105
77700.0000000000000000 0.4041495799351035 0.0313022126616978
77800.0000000000000000 0.4041433676025741 0.0313022063294526
77900.0000000000000000 0.4041383522352142 0.0313024273041586
78000.0000000000000000 0.4041321495369560 0.0313022515222818
78100.0000000000000000 0.4041266762716662 0.0313022565054370
78200.0000000000000000 0.4041216013107962 0.0313023080512504
78300.0000000000000000 0.4041167374300328 0.0313023583521467
78400.0000000000000000 0.4041111736494877 0.0313022718859692
78500.0000000000000000 0.4041056953874963 0.0313022145891411
78600.0000000000000000 0.4041013265369338 0.0313022249063318
78700.0000000000000000 0.4040978340933816 0.0313023931311552
78800.0000000000000000 0.4040925743971092 0.0313021797408195
78900.0000000000000000 0.4040873974043501 0.0313021682678627
79000.0000000000000000 0.4042315845998979 0.0313214150673246
79100.0000000000000000 0.4043097914879117 0.0313311737645613
79200.0000000000000000 0.4043576391811961 0.0313373415725220
79300.0000000000000000 0.4043905988505809 0.0313419901022413
79400.0000000000000000 0.4044160895864369 0.0313457588851861
79500.0000000000000000 0.4044370817554016 0.0313490308167103
79600.0000000000000000 0.4044542565018002 0.0313518806852524
79700.0000000000000000 0.4044695411526729 0.0313545935994550
79800.0000000000000000 0.4044860936503138 0.0313565805586169
79900.0000000000000000 0.4044982964119481 0.0313584823257822
80000.0000000000000000 0.4045081756648739 0.0313602678460992
80100.0000000000000000 0.4045165081694807 0.0313619469927560
80200.0000000000000000 0.4045231098626596 0.0313634135442842
80300.0000000000000000 0.4045281104834421 0.0313647859129158
80400.0000000000000000 0.4045251361762934 0.0313659902673903
80500.0000000000000000 0.4045285017255987 0.0313673794425749
80600.0000000000000000 0.4045331309121030 0.0313687646959282
80700.0000000000000000 0.4045362627450503 0.0313699367873656
80800.0000000000000000 0.4045390577165290 0.0313710886827303
80900.0000000000000000 0.4045422283726252 0.0313721855370657
81000.0000000000000000 0.4045425636733420 0.0313732012829205
81100.0000000000000000 0.4045440104481597 0.0313742208539452
81200.0000000000000000 0.4045455807004900 0.0313751734543429
81300.0000000000000000 0.4045470697554466 0.0313759305276498
81400.0000000000000000 0.4045476699662062 0.0313766851605794
81500.0000000000000000 0.4045479394110648 0.0313773668295479
81600.0000000000000000 0.4045484355914599 0.0313780538033519
81700.0000000000000000 0.4045494442088835 0.0313787718897284
81800.0000000000000000 0.4045494323750815 0.0313793051871718
81900.0000000000000000 0.4045519149886219 0.0313799944918614
82000.0000000000000000 0.4045532142616010 0.0313805563401434
82100.0000000000000000 0.4045538699648813 0.0313810468556499
82200.0000000000000000 0.4045557156953488 0.0313815680703166
82300.0000000000000000 0.4045577481124716 0.0313821341339954
82400.0000000000000000 0.4045588180124993 0.0313825870811588
82500.0000000000000000 0.4045600962497373 0.0313830787326918
82600.0000000000000000 0.4045603210109153 0.0313835674084350
82700.0000000000000000 0.4045607181419516 0.0313841046567027
82800.0000000000000000 0.4045603540792010 0.0313844163479794
82900.0000000000000000 0.4045602186648448 0.0313848316364308
83000.0000000000000000 0.4045591386246829 0.0313851656896179
83100.0000000000000000 0.4045599315839001 0.0313856636032626
83200.0000000000000000 0.4045587221688718 0.0313860162582625
83300.0000000000000000 0.4045591138615137 0.0313865418777081
83400.0000000000000000 0.4045580625840347 0.0313866749242874
83500.0000000000000000 0.4045587434462987 0.0313871225764246
83600.0000000000000000 0.4045575232051252 0.0313874137385514
83700.0000000000000000 0.4045572563848177 0.0313877375445277
83800.0000000000000000 0.4045565811217153 0.0313881428718960
83900.0000000000000000 0.4045560148904268 0.0313884591110844
84000.0000000000000000 0.4045564631051327 0.0313888575464074
84100.0000000000000000 0.4045568163791018 0.0313891815611090
84200.0000000000000000 0.4045571667191871 0.0313896406674606
84300.0000000000000000 0.4045571584722131 0.0313898702513283
84400.0000000000000000 0.4045570888715731 0.0313902164990698
84500.0000000000000000 0.4045575766002708 0.0313905817800253
84600.0000000000000000 0.4045579983437929 0.0313909174214496
84700.0000000000000000 0.4045584482975346 0.0313912508492488
84800.0000000000000000 0.4045588930518189 0.0313915616246024
84900.0000000000000000 0.4045598456348338 0.0313919351383688
85000.0000000000000000 0.4045605992240206 0.0313922779687784
85100.0000000000000000 0.4045615547118805 0.0313925930847465
85200.0000000000000000 0.4045631480988616 0.0313931491190224
85300.0000000000000000 0.4045635391304556 0.0313932554989988
85400.0000000000000000 0.4045640341032290 0.0313935107254843
85500.0000000000000000 0.4045656416791547 0.0313938558002582
85600.0000000000000000 0.4045664782833578 0.0313941783805005
85700.0000000000000000 0.4045677255261754 0.0313944436362281
85800.0000000000000000 0.4045695149430259 0.0313948310512595
85900.0000000000000000 0.4045721544686094 0.0313953253931508
86000.0000000000000000 0.4045724888859317 0.0313954645655979
86100.0000000000000000 0.4045731739481296 0.0313956845059854
86200.0000000000000000 0.4045735848664257 0.0313958075834466
86300.0000000000000000 0.4045719698453005 0.0313955488042735
86400.0000000000000000 0.4045714186347219 0.0313955078563842
86500.0000000000000000 0.4045699023496437 0.0313954731708077
86600.0000000000000000 0.4045704252249855 0.0313954753493256
86700.0000000000000000 0.4045697738998685 0.0313954720698271
86800.0000000000000000 0.4045667258384010 0.0313944559882156
86900.0000000000000000 0.4045685138483725 0.0313953677031855
87000.0000000000000000 0.4045613956139779 0.0313948859061166
87100.0000000000000000 0.4045654865644056 0.0313951375044018
87200.0000000000000000 0.4045664866774090 0.0313945400839761
87300.0000000000000000 0.4045636631383914 0.0313950657478495
87400.0000000000000000 0.4045650484459837 0.0313952093291643
87500.0000000000000000 0.4045525523245198 0.0313940235936370
87600.0000000000000000 0.4045527883560874 0.0313943850689413
87700.0000000000000000 0.4045563637808003 0.0313944501092454
87800.0000000000000000 0.4045606026491813 0.0313941300466555
87900.0000000000000000 0.4045620105912207 0.0313949971466622
88000.0000000000000000 0.4045533765952649 0.0313942727185679
88100.0000000000000000 0.4045579198970754 0.0313944306179508
88200.0000000000000000 0.4045597194937856 0.0313947816261849
88300.0000000000000000 0.4045545329520761 0.0313944269173326
88400.0000000000000000 0.4045547180883754 0.0313942143134493
88500.0000000000000000 0.4045426316749046 0.0313933929011741
88600.0000000000000000 0.4045548713987149 0.0313945766810646
88700.0000000000000000 0.4045552436942687 0.0313947096583367
88800.0000000000000000 0.4045493053045281 0.0313936216444920
88900.0000000000000000 0.4045506441104674 0.0313941806873752
89000.0000000000000000 0.4045541247372735 0.0313943582719119
89100.0000000000000000 0.4045489387650523 0.0313931244107273
89200.0000000000000000 0.4045489882015200 0.0313940992600405
89300.0000000000000000 0.4045561628995470 0.0313933079328652
89400.0000000000000000 0.4045446037353441 0.0313928499341220
89500.0000000000000000 0.4045424832917923 0.0313933891061878
89600.0000000000000000 0.4045358820196006 0.0313932015140075
89700.0000000000000000 0.4045342328907607 0.0313930372141947
89800.0000000000000000 0.4045424952136093 0.0313935960823451
89900.0000000000000000 0.4045325444243098 0.0313926796872636
90000.0000000000000000 0.4045390389709506 0.0313932175802092
90100.0000000000000000 0.4045241767258466 0.0313917040463173
90200.0000000000000000 0.4045316675100704 0.0313923685781375
90300.0000000000000000 0.4045412669080721 0.0313931373582554
90400.0000000000000000 0.4045349867594797 0.0313931008599162
90500.0000000000000000 0.4045384875658105 0.0313932640900590
90600.0000000000000000 0.4045251769239664 0.0313919568161284
90700.0000000000000000 0.4045368534568697 0.0313924189189600
90800.0000000000000000 0.4045324268188547 0.0313925854182783
90900.0000000000000000 0.4045296581453022 0.0313925332191392
91000.0000000000000000 0.4045220958206882 0.0313919940959188
91100.0000000000000000 0.4045262081441159 0.0313922253197738
91200.0000000000000000 0.4045328109452683 0.0313922408058947
91300.0000000000000000 0.4045101031141967 0.0313918319021871
91400.0000000000000000 0.4045166728801174 0.0313914873474744
91500.0000000000000000 0.4045203521287355 0.0313921937889297
91600.0000000000000000 0.4045173779790363 0.0313913705223186
91700.0000000000000000 0.4045188266902973 0.0313920829694421
91800.0000000000000000 0.4045176852679393 0.0313919276663408
91900.0000000000000000 0.4045162727684378 0.0313916775294366
92000.0000000000000000 0.4045141271287992 0.0313916768707195
92100.0000000000000000 0.4045091537206192 0.0313909948196952
92200.0000000000000000 0.4045177151091914 0.0313917983461195
92300.0000000000000000 0.4045138151616142 0.0313916026184133
92400.0000000000000000 0.4045154670838363 0.0313914085137709
92500.0000000000000000 0.4045161685445940 0.0313915253630591
92600.0000000000000000 0.4045099837041879 0.0313913446319808
92700.0000000000000000 0.4045058538735022 0.0313914617928172
92800.0000000000000000 0.4045005753334337 0.0313907990597800
92900.0000000000000000 0.4044989238524720 0.0313905396709001
93000.0000000000000000 0.4045061021798135 0.0313909595382209
93100.0000000000000000 0.4044980145494279 0.0313901493441458
93200.0000000000000000 0.4045051066608740 0.0313910193083406
93300.0000000000000000 0.4044850329476987 0.0313893764193880
93400.0000000000000000 0.4044936232686209 0.0313902233997123
93500.0000000000000000 0.4044971359248730 0.0313901708425098
93600.0000000000000000 0.4044981631409181 0.0313905567624587
93700.0000000000000000 0.4044996221248129 0.0313905150401425
93800.0000000000000000 0.4045015700779928 0.0313903415220674
93900.0000000000000000 0.4044924314539017 0.0313900120987050
94000.0000000000000000 0.4044940573859053 0.0313901833588629
94100.0000000000000000 0.4044903886259208 0.0313897068000067
94200.0000000000000000 0.4044913574991683 0.0313898933108392
94300.0000000000000000 0.4044896625588719 0.0313898580141427
94400.0000000000000000 0.4044874195682042 0.0313897031101577
94500.0000000000000000 0.4044876986822601 0.0313896463786598
94600.0000000000000000 0.4044880461720125 0.0313897850147196
94700.0000000000000000 0.4044859893585814 0.0313893739948473
94800.0000000000000000 0.4044814729417284 0.0313893662320464
94900.0000000000000000 0.4044837795936175 0.0313894813239010
95000.0000000000000000 0.4044805188047165 0.0313891914468486
95100.0000000000000000 0.4044827301706294 0.0313894025451796
95200.0000000000000000 0.4044807589883895 0.0313891672645479
95300.0000000000000000 0.4044838307015030 0.0313893890597936
95400.0000000000000000 0.4044790754009440 0.0313891270040062
95500.0000000000000000 0.4044797046626292 0.0313891033010558
95600.0000000000000000 0.4044797117217425 0.0313891376449886
95700.0000000000000000 0.4044792957449361 0.0313891455635407
95800.0000000000000000 0.4044743188196160 0.0313889232887079
95900.0000000000000000 0.4044771570125235 0.0313889814560652
96000.0000000000000000 0.4044762971592694 0.0313889239358882
96100.0000000000000000 0.4044716764637176 0.0313885526041423
96200.0000000000000000 0.4044728571290752 0.0313886001077104
96300.0000000000000000 0.4044744554884067 0.0313888175396480
96400.0000000000000000 0.4044737422267738 0.0313887498982170
96500.0000000000000000 0.4044719315428415 0.0313886228028253
96600.0000000000000000 0.4044710806979439 0.0313885455589228
96700.0000000000000000 0.4044699289076492 0.0313885091918239
96800.0000000000000000 0.4044684028594329 0.0313883690611586
96900.0000000000000000 0.4044671921564435 0.0313882915676670
97000.0000000000000000 0.4044646826799523 0.0313880431662326
97100.0000000000000000 0.4044613797956054 0.0313878372883487
97200.0000000000000000 0.4044638707739330 0.0313880571537860
97300.0000000000000000 0.4044614570208817 0.0313878539051108
97400.0000000000000000 0.4044608959801648 0.0313878292697694
97500.0000000000000000 0.4044592552937381 0.0313877036992547
97600.0000000000000000 0.4044564916005683 0.0313874752261226
97700.0000000000000000 0.4044551336956418 0.0313873872390637
97800.0000000000000000 0.4044535713319634 0.0313872992043209
97900.0000000000000000 0.4044529911667661 0.0313872270212208
98000.0000000000000000 0.4044509358949149 0.0313870955829729
98100.0000000000000000 0.4044497081917052 0.0313870017881614
98200.0000000000000000 0.4044480269523572 0.0313868621816875
98300.0000000000000000 0.4044466322795233 0.0313867813737140
98400.0000000000000000 0.4044447054179660 0.0313866079979410
98500.0000000000000000 0.4044444336485271 0.0313866490725957
98600.0000000000000000 0.4044423060653907 0.0313864779287557
98700.0000000000000000 0.4044379836334825 0.0313861312647321
98800.0000000000000000 0.4044380300712551 0.0313861617906701
98900.0000000000000000 0.4044365050341225 0.0313860466952690
99000.0000000000000000 0.4044345532950545 0.0313859020637153
99100.0000000000000000 0.4044308354008024 0.0313855903509465
99200.0000000000000000 0.4044312015290737 0.0313856647341034
99300.0000000000000000 0.4044298470711898 0.0313855549163449
99400.0000000000000000 0.4044259392188252 0.0313852778852382
99500.0000000000000000 0.4044228747057511 0.0313850465794093
99600.0000000000000000 0.4044206614363773 0.0313848930337730
99700.0000000000000000 0.4044179472783980 0.0313846918170285
99800.0000000000000000 0.4044170961652537 0.0313845888672928
99900.0000000000000000 0.4044132876678456 0.0313843036657748
100000.0000000000000000 0.4044125472735595 0.0313843945016594
100100.0000000000000000 0.4044103273037376 0.0313841468804777
100200.0000000000000000 0.4044085341391171 0.0313839665578475
100300.0000000000000000 0.4044049001454403 0.0313837295577488
100400.0000000000000000 0.4044030978824844 0.0313835999267972
100500.0000000000000000 0.4044004818127726 0.0313834384363285
100600.0000000000000000 0.4043998777076057 0.0313833805257272
100700.0000000000000000 0.4043961957894714 0.0313831494362507
100800.0000000000000000 0.4043936409207437 0.0313829461678765
100900.0000000000000000 0.4043914360736366 0.0313828016778528
101000.0000000000000000 0.4043881258321041 0.0313825602519104
101100.0000000000000000 0.4043856541341894 0.0313823888407904
101200.0000000000000000 0.4043837715549070 0.0313822685357899
101300.0000000000000000 0.4043804937662457 0.0313820208458215
101400.0000000000000000 0.4043779106104062 0.0313818395868908
101500.0000000000000000 0.4043759701490313 0.0313816760670979
101600.0000000000000000 0.4043728322551268 0.0313814907155750
101700.0000000000000000 0.4043703007827086 0.0313813096101642
101800.0000000000000000 0.4043680788222544 0.0313811606259472
101900.0000000000000000 0.4043647710875602 0.0313809372243339
102000.0000000000000000 0.4043624059420134 0.0313807710886417
102100.0000000000000000 0.4043598809619246 0.0313806001693132
102200.0000000000000000 0.4043576510713774 0.0313804826088324
102300.0000000000000000 0.4043540272589519 0.0313802352434500
102400.0000000000000000 0.4043518536017976 0.0313800332520508
102500.0000000000000000 0.4043502877626965 0.0313799130342527
102600.0000000000000000 0.4043472155169534 0.0313796999363346
102700.0000000000000000 0.4043436880539947 0.0313794921404660
102800.0000000000000000 0.4043415809116261 0.0313793438240659
102900.0000000000000000 0.4043375120043585 0.0313790712729030
103000.0000000000000000 0.4043343307838997 0.0313788427807968
103100.0000000000000000 0.4043313339671028 0.0313786112102680
103200.0000000000000000 0.4043282849139896 0.0313784455208023
103300.0000000000000000 0.4043247250285738 0.0313781903692074
103400.0000000000000000 0.4043213247782056 0.0313781147170360
103500.0000000000000000 0.4043179430625798 0.0313777502702215
103600.0000000000000000 0.4043145159320985 0.0313775081596693
103700.0000000000000000 0.4043110167636156 0.0313772802543095
103800.0000000000000000 0.4043080011406274 0.0313770942477934
103900.0000000000000000 0.4043054180745166 0.0313770013103299
104000.0000000000000000 0.4043017708720495 0.0313766828344062
104100.0000000000000000 0.4042985220772042 0.0313764242446458
104200.0000000000000000 0.4042993803560825 0.0313765182905324
104300.0000000000000000 0.4042973746370724 0.0313763371180960
104400.0000000000000000 0.4042954074260867 0.0313762690710423
104500.0000000000000000 0.4042918074696474 0.0313760203221525
104600.0000000000000000 0.4042903368856447 0.0313758841118193
104700.0000000000000000 0.4042857209328941 0.0313755637278384
104800.0000000000000000 0.4042862848248266 0.0313755769617523
104900.0000000000000000 0.4042836909699851 0.0313753821562256
105000.0000000000000000 0.4042824422045983 0.0313753941179028
105100.0000000000000000 0.4042803466027954 0.0313752633873834
105200.0000000000000000 0.4042763057162403 0.0313750798732451
105300.0000000000000000 0.4042745640901096 0.0313748650196402
105400.0000000000000000 0.4042710932851616 0.0313746087680790
105500.0000000000000000 0.4042692876362411 0.0313744547560573
105600.0000000000000000 0.4042681004234836 0.0313743525951001
105700.0000000000000000 0.4042668278817016 0.0313742808091719
105800.0000000000000000 0.4042643479494014 0.0313742098459289
105900.0000000000000000 0.4042621230093101 0.0313740831437986
106000.0000000000000000 0.4042363987902007 0.0313725683012876
106100.0000000000000000 0.4042302220912137 0.0313722849829626
106200.0000000000000000 0.4042249250137869 0.0313718018698412
106300.0000000000000000 0.4042220754988685 0.0313716472741966
106400.0000000000000000 0.4042187707077132 0.0313714310691008
106500.0000000000000000 0.4042166928593108 0.0313713657526624
106600.0000000000000000 0.4042129312586176 0.0313710314732327
106700.0000000000000000 0.4042116945133634 0.0313710851975444
106800.0000000000000000 0.4042089876387341 0.0313707074062221
106900.0000000000000000 0.4042055258460668 0.0313704462002730
107000.0000000000000000 0.4042026375391193 0.0313702943604674
107100.0000000000000000 0.4042014087547883 0.0313702118930021
107200.0000000000000000 0.4041982194652777 0.0313700517284432
107300.0000000000000000 0.4041956985132030 0.0313699006316396
107400.0000000000000000 0.4041928755464184 0.0313696576295818
107500.0000000000000000 0.4041924057042219 0.0313697827255213
107600.0000000000000000 0.4041883397515640 0.0313693673742025
107700.0000000000000000 0.4041848862620151 0.0313691006708474
107800.0000000000000000 0.4041842324863001 0.0313690338175442
107900.0000000000000000 0.4041804128927427 0.0313688403211792
108000.0000000000000000 0.4041784200325345 0.0313686140306598
108100.0000000000000000 0.4041776033485923 0.0313686023330553
108200.0000000000000000 0.4041752479857257 0.0313684319679220
108300.0000000000000000 0.4041718619611185 0.0313681566035534
108400.0000000000000000 0.4041691859925240 0.0313679873408341
108500.0000000000000000 0.4041662748799076 0.0313678102159921
108600.0000000000000000 0.4041658521873698 0.0313677771380161
108700.0000000000000000 0.4041631352299619 0.0313675982068834
108800.0000000000000000 0.4041604618312605 0.0313674155148606
108900.0000000000000000 0.4041563528523970 0.0313671449666295
109000.0000000000000000 0.4041522963004013 0.0313669154118868
109100.0000000000000000 0.4041483394385452 0.0313666389630756
109200.0000000000000000 0.4041435431086636 0.0313663649444414
109300.0000000000000000 0.4041391763374469 0.0313660952114471
109400.0000000000000000 0.4041350866703146 0.0313658336661038
109500.0000000000000000 0.4041305580221815 0.0313655520349291
109600.0000000000000000 0.4041276747089280 0.0313653314927453
109700.0000000000000000 0.4041206255429351 0.0313649008459997
109800.0000000000000000 0.4041170121734557 0.0313646552237320
109900.0000000000000000 0.4041112964753745 0.0313643481632759
110000.0000000000000000 0.4041055478777393 0.0313639704707889
110100.0000000000000000 0.4040638750175528 0.0313620877064420
110200.0000000000000000 0.4040352523727812 0.0313602628031161
110300.0000000000000000 0.4040129496882421 0.0313590353754896
110400.0000000000000000 0.4039993110524180 0.0313584371297608
110500.0000000000000000 0.4039849529766146 0.0313574076435939
110600.0000000000000000 0.4039736760264368 0.0313567772586102
110700.0000000000000000 0.4039629691305880 0.0313561317809159
110800.0000000000000000 0.4039549929352611 0.0313556701696094
110900.0000000000000000 0.4039442150046150 0.0313551273805195
111000.0000000000000000 0.4039357256057499 0.0313545305579287
111100.0000000000000000 0.4039257034632501 0.0313539317111107
111200.0000000000000000 0.4039160207559838 0.0313533434805339
111300.0000000000000000 0.4039085636660044 0.0313528505079064
111400.0000000000000000 0.4038988055161231 0.0313522841625284
111500.0000000000000000 0.4038898959869835 0.0313517408881988
111600.0000000000000000 0.4038817523075182 0.0313512593561791
111700.0000000000000000 0.4038727322227504 0.0313506945921879
111800.0000000000000000 0.4038641323030390 0.0313501417923302
111900.0000000000000000 0.4038562914257326 0.0313496218829260
112000.0000000000000000 0.4038478423679316 0.0313491187842691
112100.0000000000000000 0.4038399394256700 0.0313486460843312
112200.0000000000000000 0.4038307135312172 0.0313480815483701
112300.0000000000000000 0.4038229609868955 0.0313476215638782
112400.0000000000000000 0.4038140077071744 0.0313470709172607
112500.0000000000000000 0.4038044801995950 0.0313464744055392
112600.0000000000000000 0.4037957146812360 0.0313459046873938
112700.0000000000000000 0.4037864868556753 0.0313452989042985
112800.0000000000000000 0.4037818364164384 0.0313450261580884
112900.0000000000000000 0.4037719603507938 0.0313444246469180
113000.0000000000000000 0.4037584456465420 0.0313435203257078
113100.0000000000000000 0.4037446985726150 0.0313427005937880
113200.0000000000000000 0.4037346714075243 0.0313420715959643
113300.0000000000000000 0.4037236945839518 0.0313413380257651
113400.0000000000000000 0.4037130606375965 0.0313406846158977
113500.0000000000000000 0.4037030998311968 0.0313400102513237
113600.0000000000000000 0.4036923396864676 0.0313392629507394
113700.0000000000000000 0.4036838420033508 0.0313387229249352
113800.0000000000000000 0.4036718890648616 0.0313379580817046
113900.0000000000000000 0.4036620041222574 0.0313373103384393
114000.0000000000000000 0.4036508564709713 0.0313365682412872
114100.0000000000000000 0.4036395784614197 0.0313357999299856
114200.0000000000000000 0.4036300365333406 0.0313352239481156
114300.0000000000000000 0.4036178083097163 0.0313343639365841
114400.0000000000000000 0.4036064834222224 0.0313335838182567
114500.0000000000000000 0.4035963932664367 0.0313329559085774
114600.0000000000000000 0.4035843106051968 0.0313320739761990
114700.0000000000000000 0.4035736552439999 0.0313313367263004
114800.0000000000000000 0.4035628165347729 0.0313306432985886
114900.0000000000000000 0.4035514634140792 0.0313298373747614
115000.0000000000000000 0.4035400076403134 0.0313290484548491
115100.0000000000000000 0.4035268286167992 0.0313281365042383
115200.0000000000000000 0.4035155726005868 0.0313273411578241
115300.0000000000000000 0.4035042129451969 0.0313265324392444
115400.0000000000000000 0.4034923432116280 0.0313257323780459
115500.0000000000000000 0.4034799993755024 0.0313248343332436
115600.0000000000000000 0.4034677893837652 0.0313240318583973
115700.0000000000000000 0.4034539466469206 0.0313231026617257
115800.0000000000000000 0.4034421738385209 0.0313221947352944
115900.0000000000000000 0.4034303208485616 0.0313213472601598
116000.0000000000000000 0.4034177831697678 0.0313204702733125
116100.0000000000000000 0.4034043582713391 0.0313195636030722
116200.0000000000000000 0.4033919785963204 0.0313186153568785
116300.0000000000000000 0.4033806791404823 0.0313178322327195
116400.0000000000000000 0.4033684092663232 0.0313170369168318
116500.0000000000000000 0.4033542899260402 0.0313159903867778
116600.0000000000000000 0.4032032951476013 0.0313056606838701
116700.0000000000000000 0.4031398297876542 0.0313014598207193
116800.0000000000000000 0.4030950753261166 0.0312984498032964
116900.0000000000000000 0.4030569174486364 0.0312957629546823
117000.0000000000000000 0.4030231560461690 0.0312934284296013
117100.0000000000000000 0.4029918943669137 0.0312912315854442
117200.0000000000000000 0.4028808989366358 0.0312855360091656
117300.0000000000000000 0.4027460614420864 0.0312780342968853
117400.0000000000000000 0.4027451580901645 0.0312771165105210
117500.0000000000000000 0.4027579903574628 0.0312770181282976
117600.0000000000000000 0.4027782798340453 0.0312767505681465
117700.0000000000000000 0.4027882785509646 0.0312762986164457
117800.0000000000000000 0.4028049319940752 0.0312763042662469
117900.0000000000000000 0.4027997808452667 0.0312754103623752
118000.0000000000000000 0.4027917190688442 0.0312745440094240
118100.0000000000000000 0.4027833764473254 0.0312736603152183
118200.0000000000000000 0.4027770779888000 0.0312730422902213
118300.0000000000000000 0.4027680786832099 0.0312722571368976
118400.0000000000000000 0.4027615571875414 0.0312717603585688
118500.0000000000000000 0.4027509040989279 0.0312707228434428
118600.0000000000000000 0.4027416984070534 0.0312699883831815
118700.0000000000000000 0.4027326780493630 0.0312692997105576
118800.0000000000000000 0.4027221191910858 0.0312685279712633
118900.0000000000000000 0.4027113741561629 0.0312678353503612
119000.0000000000000000 0.4027026591478077 0.0312670955709987
119100.0000000000000000 0.4026926184838588 0.0312666463830098
119200.0000000000000000 0.4026616766672438 0.0312649046229245
119300.0000000000000000 0.4026414298289550 0.0312640846373710
119400.0000000000000000 0.4026260117300269 0.0312631243419812
119500.0000000000000000 0.4026138846017248 0.0312625090394886
119600.0000000000000000 0.4026003833627971 0.0312616607680425
119700.0000000000000000 0.4025881597542944 0.0312608755713110
119800.0000000000000000 0.4025778055575060 0.0312602501892511
119900.0000000000000000 0.4025671552841736 0.0312596034959285
120000.0000000000000000 0.4025561589266336 0.0312589367166242
120100.0000000000000000 0.4025450503223388 0.0312581795706865
120200.0000000000000000 0.4025214569463831 0.0312570714335597
120300.0000000000000000 0.4024679437569689 0.0312544077226353
120400.0000000000000000 0.4024369461002087 0.0312531211521802
120500.0000000000000000 0.4024174052188760 0.0312523053721534
120600.0000000000000000 0.4024005307611226 0.0312513896153103
120700.0000000000000000 0.4023872595115295 0.0312508221226323
120800.0000000000000000 0.4023712903436777 0.0312499896881762
120900.0000000000000000 0.4023574746850892 0.0312493209534961
121000.0000000000000000 0.4023453433848154 0.0312486659063939
121100.0000000000000000 0.4023322543274950 0.0312479748975069
121200.0000000000000000 0.4023205073737225 0.0312473847476862
121300.0000000000000000 0.4023087581447457 0.0312467519371587
121400.0000000000000000 0.4022968044169976 0.0312460949570886
121500.0000000000000000 0.4022866086211691 0.0312455317289927
121600.0000000000000000 0.4022740200120397 0.0312448158505725
121700.0000000000000000 0.4022587449591696 0.0312440029457343
121800.0000000000000000 0.4022475358508009 0.0312434605800038
121900.0000000000000000 0.4022273251874900 0.0312429085148307
122000.0000000000000000 0.4022140924483051 0.0312426173334466
122100.0000000000000000 0.4021998665033434 0.0312417088275403
122200.0000000000000000 0.4021881279862017 0.0312410775435088
122300.0000000000000000 0.4021762910488683 0.0312404372090796
122400.0000000000000000 0.4021648236591065 0.0312398750988155
122500.0000000000000000 0.4021526271156502 0.0312392327884818
122600.0000000000000000 0.4021409868225720 0.0312387834108693
122700.0000000000000000 0.4021321734990649 0.0312382315449176
122800.0000000000000000 0.4021191125962936 0.0312373327498137
122900.0000000000000000 0.4021087506768072 0.0312368605287236
123000.0000000000000000 0.4020963321380701 0.0312361118729606
123100.0000000000000000 0.4020854890210048 0.0312355234719247
123200.0000000000000000 0.4020751498621514 0.0312349744413793
123300.0000000000000000 0.4020648459776634 0.0312343740457064
123400.0000000000000000 0.4020581232859135 0.0312339905444757
123500.0000000000000000 0.4020484689908161 0.0312334257858230
123600.0000000000000000 0.4020462150154256 0.0312330996781615
123700.0000000000000000 0.4020410393026558 0.0312327549621381
123800.0000000000000000 0.4020329829012951 0.0312321751549271
123900.0000000000000000 0.4020244993366801 0.0312318338447468
124000.0000000000000000 0.4020163499967940 0.0312313193561022
124100.0000000000000000 0.4020076415168071 0.0312307586308153
124200.0000000000000000 0.4019993854563773 0.0312302730095304
124300.0000000000000000 0.4019898332120233 0.0312296967797535
124400.0000000000000000 0.4019815370627407 0.0312291942952388
124500.0000000000000000 0.4019722857789819 0.0312287171877508
124600.0000000000000000 0.4019595091161263 0.0312280242250597
124700.0000000000000000 0.4019497136601460 0.0312274716729579
124800.0000000000000000 0.4018085825136474 0.0312212984592530
124900.0000000000000000 0.4017442409886682 0.0312208132161691
125000.0000000000000000 0.4017155743722021 0.0312206210844438
125100.0000000000000000 0.4016986452701657 0.0312203608392411
125200.0000000000000000 0.4015721260572883 0.0312164568646303
125300.0000000000000000 0.4015384268405952 0.0312169425911710
125400.0000000000000000 0.4015347368245648 0.0312179263978108
125500.0000000000000000 0.4015234378769064 0.0312183655416818
125600.0000000000000000 0.4015139062429795 0.0312187325473765
125700.0000000000000000 0.4015056537792762 0.0312190499386911
125800.0000000000000000 0.4014971651476210 0.0312192831764884
125900.0000000000000000 0.4014878313178846 0.0312196368741545
126000.0000000000000000 0.4014808576156426 0.0312199163957947
126100.0000000000000000 0.4014743717078895 0.0312201560621647
126200.0000000000000000 0.4014451145439025 0.0312197082375968
126300.0000000000000000 0.4014362614152138 0.0312199567018162
126400.0000000000000000 0.4014304044742326 0.0312202175333841
126500.0000000000000000 0.4014252809715978 0.0312205116364594
126600.0000000000000000 0.4014196002329083 0.0312205920430858
126700.0000000000000000 0.4014163034316103 0.0312208404118383
126800.0000000000000000 0.4014110619738982 0.0312208930707931
126900.0000000000000000 0.4014090741605557 0.0312212167784047
127000.0000000000000000 0.4014030199528070 0.0312210753612660
127100.0000000000000000 0.4013987005727564 0.0312211457968190
127200.0000000000000000 0.4013940511598374 0.0312211410308520
127300.0000000000000000 0.4013890405513626 0.0312210380878975
127400.0000000000000000 0.4013850993911793 0.0312210575511836
127500.0000000000000000 0.4013801321308737 0.0312209377006366
127600.0000000000000000 0.4013756285686097 0.0312208938056395
127700.0000000000000000 0.4013710852102544 0.0312208552696405
127800.0000000000000000 0.4013663681644088 0.0312206761066383
127900.0000000000000000 0.4013625390568035 0.0312205815957552
128000.0000000000000000 0.4013561656320541 0.0312202457703207
128100.0000000000000000 0.4013521728969775 0.0312202345552377
128200.0000000000000000 0.4013482648995335 0.0312202342158386
128300.0000000000000000 0.4013403151018410 0.0312196628622103
128400.0000000000000000 0.4013360468893345 0.0312195288448239
128500.0000000000000000 0.4013300778855357 0.0312192605172020
128600.0000000000000000 0.4013256350741963 0.0312191003907015
128700.0000000000000000 0.4013206392457964 0.0312188637229222
128800.0000000000000000 0.4013178219393581 0.0312188736259664
128900.0000000000000000 0.4013107218817883 0.0312184063697472
129000.0000000000000000 0.4013084807811744 0.0312183746877464
129100.0000000000000000 0.4013001562705993 0.0312178043339661
129200.0000000000000000 0.4012949559669135 0.0312175752578984
129300.0000000000000000 0.4012897463919132 0.0312172489843647
129400.0000000000000000 0.4012830249088416 0.0312167952470036
129500.0000000000000000 0.4012780468813081 0.0312165343415621
129600.0000000000000000 0.4012728381744445 0.0312162495603456
129700.0000000000000000 0.4012662763742136 0.0312158970283003
129800.0000000000000000 0.4012612489698724 0.0312156116325516
129900.0000000000000000 0.4012566907804406 0.0312153327421104
130000.0000000000000000 0.4012496841823092 0.0312148406560966
130100.0000000000000000 0.4012427438639741 0.0312143869811149
130200.0000000000000000 0.4012385395777229 0.0312141524070261
130300.0000000000000000 0.4012283365577593 0.0312134984290495
130400.0000000000000000 0.4012204168650104 0.0312130552103741
130500.0000000000000000 0.4012128103061659 0.0312125921138320
130600.0000000000000000 0.4012080781563769 0.0312123156048289
130700.0000000000000000 0.4012013563272653 0.0312118728523790
130800.0000000000000000 0.4011952476581279 0.0312114207419056
130900.0000000000000000 0.4011889685645256 0.0312110001148150
131000.0000000000000000 0.4011823830820171 0.0312105473678584
131100.0000000000000000 0.4011769533477162 0.0312101892020502
131200.0000000000000000 0.4011700603116705 0.0312096872515034
131300.0000000000000000 0.4011633887282686 0.0312092260134577
131400.0000000000000000 0.4011570927513917 0.0312087857914590
131500.0000000000000000 0.4011503150590158 0.0312082978641672
131600.0000000000000000 0.4011438204828333 0.0312078275564536
131700.0000000000000000 0.4011364313307896 0.0312072963917335
131800.0000000000000000 0.4011288722783305 0.0312066962497309
131900.0000000000000000 0.4011237803038687 0.0312063860562937
132000.0000000000000000 0.4011163555327564 0.0312058726174907
132100.0000000000000000 0.4011096378994510 0.0312053455636083
132200.0000000000000000 0.4011035228857016 0.0312048824552314
132300.0000000000000000 0.4010965801263720 0.0312043860063921
132400.0000000000000000 0.4010915252511962 0.0312040009939048
132500.0000000000000000 0.4010835993381193 0.0312034091958743
132600.0000000000000000 0.4010789077319059 0.0312031741082418
132700.0000000000000000 0.4010692118371018 0.0312022778697560
132800.0000000000000000 0.4010651298182076 0.0312020542814682
132900.0000000000000000 0.4010585507798999 0.0312015698955589
133000.0000000000000000 0.4010484660451929 0.0312007653164013
133100.0000000000000000 0.4010408168244391 0.0312001673584798
133200.0000000000000000 0.4010352402149402 0.0311998020620992
133300.0000000000000000 0.4010276163737975 0.0311992041835571
133400.0000000000000000 0.4010211443088443 0.0311987015598597
133500.0000000000000000 0.4010130601037454 0.0311980708921204
133600.0000000000000000 0.4010069018709264 0.0311976250536362
133700.0000000000000000 0.4010000122074985 0.0311971313130748
133800.0000000000000000 0.4009926378043197 0.0311965367547806
133900.0000000000000000 0.4009860293212089 0.0311960136398816
134000.0000000000000000 0.4009783337822426 0.0311954602921793
134100.0000000000000000 0.4009713567987022 0.0311949283675136
134200.0000000000000000 0.4009649752174110 0.0311944606254577
134300.0000000000000000 0.4009580445817311 0.0311939103101098
134400.0000000000000000 0.4009515903798094 0.0311934103612409
134500.0000000000000000 0.4009438067153688 0.0311927762276981
134600.0000000000000000 0.4009351892854650 0.0311921159773231
134700.0000000000000000 0.4009350329501913 0.0311922170230553
134800.0000000000000000 0.4009187274676494 0.0311908440525381
134900.0000000000000000 0.4009088856543762 0.0311900782239834
135000.0000000000000000 0.4009022641771812 0.0311895246375566
135100.0000000000000000 0.4008956846648345 0.0311892255579886
135200.0000000000000000 0.4008870667932202 0.0311884107286115
135300.0000000000000000 0.4008795659192974 0.0311878292035237
135400.0000000000000000 0.4008729566393887 0.0311873059198927
135500.0000000000000000 0.4008657208489713 0.0311867205508557
135600.0000000000000000 0.4008564685519184 0.0311859678758394
135700.0000000000000000 0.4008506686482609 0.0311855381696570
135800.0000000000000000 0.4008434241703565 0.0311849823657624
135900.0000000000000000 0.4008383548486370 0.0311846154138888
136000.0000000000000000 0.4008299155596923 0.0311839413900119
136100.0000000000000000 0.4008225275310630 0.0311833713320050
136200.0000000000000000 0.4008172573505064 0.0311829409171974
136300.0000000000000000 0.4008092418458218 0.0311822477289987
136400.0000000000000000 0.4008021963024914 0.0311818037795961
136500.0000000000000000 0.4007990561583933 0.0311815297395646
136600.0000000000000000 0.4007890826582310 0.0311807446776015
136700.0000000000000000 0.4007802662677835 0.0311800210790520
136800.0000000000000000 0.4007745497871977 0.0311795990843568
136900.0000000000000000 0.4007671149810836 0.0311790250079794
137000.0000000000000000 0.4007594398565946 0.0311784409354772
137100.0000000000000000 0.4007522780054276 0.0311778584682138
137200.0000000000000000 0.4007467659465538 0.0311774361349569
137300.0000000000000000 0.4007388018771750 0.0311767846104237
137400.0000000000000000 0.4007327403520541 0.0311763060336114
137500.0000000000000000 0.4007260965713401 0.0311757837681533
137600.0000000000000000 0.4007190175077261 0.0311751867473360
137700.0000000000000000 0.4007116735288125 0.0311746273146050
137800.0000000000000000 0.4007053064235578 0.0311741304206087
137900.0000000000000000 0.4006970989504671 0.0311734840216210
138000.0000000000000000 0.4006915310872194 0.0311730523655494
138100.0000000000000000 0.4006843231008702 0.0311724925382007
138200.0000000000000000 0.4006789964591363 0.0311720804049567
138300.0000000000000000 0.4006722597651622 0.0311715051092308
138400.0000000000000000 0.4006632463839312 0.0311707912610944
138500.0000000000000000 0.4006566465643705 0.0311702743378279
138600.0000000000000000 0.4006520881997003 0.0311699547017407
138700.0000000000000000 0.4006429845393598 0.0311692036548861
138800.0000000000000000 0.4006361835178401 0.0311686652351034
138900.0000000000000000 0.4006350009446161 0.0311688833235222
139000.0000000000000000 0.4006238333298562 0.0311676266321928
139100.0000000000000000 0.4006192358346634 0.0311672357515180
139200.0000000000000000 0.4006142623179203 0.0311667853591511
139300.0000000000000000 0.4006101248491768 0.0311664449702425
139400.0000000000000000 0.4006030966162902 0.0311657645484190
139500.0000000000000000 0.4005973942661834 0.0311653418216040
139600.0000000000000000 0.4005911398160877 0.0311648383353899
139700.0000000000000000 0.4005833303463510 0.0311642525448222
139800.0000000000000000 0.4005761154106304 0.0311636219114019
139900.0000000000000000 0.4005693019813322 0.0311630454662787
140000.0000000000000000 0.4005645996040520 0.0311627072804936
140100.0000000000000000 0.4005568383230489 0.0311620551392364
140200.0000000000000000 0.4005495201895442 0.0311614857267502
140300.0000000000000000 0.4005447167492130 0.0311610924783009
140400.0000000000000000 0.4005364952401126 0.0311605218265918
140500.0000000000000000 0.4005295492547916 0.0311599480329895
140600.0000000000000000 0.4005234240349798 0.0311594737573587
140700.0000000000000000 0.4005145446413725 0.0311587980699114
140800.0000000000000000 0.4005064559230707 0.0311580308589957
140900.0000000000000000 0.4005002719984030 0.0311576377156738
141000.0000000000000000 0.4004950281220362 0.0311572074776824
141100.0000000000000000 0.4004872433878173 0.0311565979166225
141200.0000000000000000 0.4004812894830218 0.0311560696250265
141300.0000000000000000 0.4004753322430542 0.0311556941073464
141400.0000000000000000 0.4004663588694282 0.0311549223515762
141500.0000000000000000 0.4004612223392636 0.0311545178140334
141600.0000000000000000 0.4004525526250805 0.0311537980352460
141700.0000000000000000 0.4004469043873020 0.0311533576177740
141800.0000000000000000 0.4004382685869952 0.0311525767608814
141900.0000000000000000 0.4004319566843212 0.0311521010008185
142000.0000000000000000 0.4004250269458668 0.0311515244281095
142100.0000000000000000 0.4004179645380277 0.0311509706221327
142200.0000000000000000 0.4004112896837864 0.0311504185212064
142300.0000000000000000 0.4004050879889677 0.0311499352600149
142400.0000000000000000 0.4003974090465093 0.0311492934054742
142500.0000000000000000 0.4003903304746511 0.0311487062186236
142600.0000000000000000 0.4003856820732353 0.0311483227093470
142700.0000000000000000 0.4003764994002224 0.0311475717952687
142800.0000000000000000 0.4003705779451646 0.0311471255406606
142900.0000000000000000 0.4003639709499341 0.0311465947688812
143000.0000000000000000 0.4003572441651226 0.0311460352805650
143100.0000000000000000 0.4003499415180697 0.0311454406639799
143200.0000000000000000 0.4003425309795729 0.0311448309243310
143300.0000000000000000 0.4003367338744877 0.0311443507919982
143400.0000000000000000 0.4003287952492388 0.0311437078951550
143500.0000000000000000 0.4003234172239344 0.0311432850261439
143600.0000000000000000 0.4003180098671962 0.0311428873565308
143700.0000000000000000 0.4003083217941561 0.0311420304948215
143800.0000000000000000 0.4003008673910302 0.0311414136690161
143900.0000000000000000 0.4002939242903058 0.0311408473451645
144000.0000000000000000 0.4002867387861705 0.0311402607920658
144100.0000000000000000 0.4002793233055401 0.0311396650519523
144200.0000000000000000 0.4002720297525787 0.0311390757548256
144300.0000000000000000 0.4002652590597836 0.0311385562429622
144400.0000000000000000 0.4002589527442620 0.0311380853161750
144500.0000000000000000 0.4002510506390717 0.0311373506525430
144600.0000000000000000 0.4002430266945501 0.0311368537224880
144700.0000000000000000 0.4002355925263252 0.0311363080981739
144800.0000000000000000 0.4002273910305130 0.0311356228588692
144900.0000000000000000 0.4002213410758974 0.0311351472183304
145000.0000000000000000 0.4002138220393711 0.0311345009551234
145100.0000000000000000 0.4002087881485923 0.0311341356764633
145200.0000000000000000 0.4002004704193274 0.0311334477097187
145300.0000000000000000 0.4001930246957900 0.0311328279154657
145400.0000000000000000 0.4001888917863141 0.0311326032090271
145500.0000000000000000 0.4001799224361853 0.0311318091502648
145600.0000000000000000 0.4001722240847846 0.0311312576323687
145700.0000000000000000 0.4001639202164577 0.0311304602076072
145800.0000000000000000 0.4001566542104018 0.0311298562107647
145900.0000000000000000 0.4001502055629065 0.0311293288166158
146000.0000000000000000 0.4001438391932580 0.0311287725052362
146100.0000000000000000 0.4001347692008724 0.0311280292565361
146200.0000000000000000 0.4001300571728063 0.0311276154234433
146300.0000000000000000 0.4001207929960875 0.0311268642579082
146400.0000000000000000 0.4001154695083515 0.0311263737686315
146500.0000000000000000 0.4001101041159292 0.0311260143971391
146600.0000000000000000 0.4000992345524063 0.0311250899966733
146700.0000000000000000 0.4000945072197903 0.0311247330653253
146800.0000000000000000 0.4000865051614261 0.0311240497750786
146900.0000000000000000 0.4000802553469329 0.0311235292545433
147000.0000000000000000 0.4000723261935329 0.0311228619214938
147100.0000000000000000 0.4000666889070990 0.0311225302756115
147200.0000000000000000 0.4000618267373968 0.0311223270299001
147300.0000000000000000 0.4000519219661709 0.0311213299484449
147400.0000000000000000 0.4000438500859748 0.0311205570536332
147500.0000000000000000 0.4000359512468414 0.0311199381039574
147600.0000000000000000 0.4000299246413245 0.0311194107571009
147700.0000000000000000 0.4000231527393312 0.0311188300922227
147800.0000000000000000 0.4000176003932717 0.0311183355549802
147900.0000000000000000 0.4000071826229336 0.0311174967618237
148000.0000000000000000 0.4000005394114806 0.0311169350119531
148100.0000000000000000 0.3999932330100540 0.0311164286941498
148200.0000000000000000 0.3999895623477318 0.0311160088070232
148300.0000000000000000 0.3999824598843692 0.0311153468349450
148400.0000000000000000 0.3999835494003738 0.0311150224477940
148500.0000000000000000 0.3999854191546188 0.0311148928038937
148600.0000000000000000 0.3999794852491536 0.0311143648579332
148700.0000000000000000 0.3999740878878090 0.0311138969261069
148800.0000000000000000 0.3999677186428333 0.0311133367329877
148900.0000000000000000 0.3999629576081178 0.0311129268600006
149000.0000000000000000 0.3999561491418156 0.0311123537867430
149100.0000000000000000 0.3999492659206949 0.0311117634994627
149200.0000000000000000 0.3999436863989026 0.0311113394611952
149300.0000000000000000 0.3999371758653120 0.0311107337896027
149400.0000000000000000 0.3999313723670865 0.0311102573949436
149500.0000000000000000 0.3999260072603312 0.0311098464175471
149600.0000000000000000 0.3999182945389018 0.0311091250343224
149700.0000000000000000 0.3999126043515460 0.0311086907909071
149800.0000000000000000 0.3999066119348633 0.0311081796305985
149900.0000000000000000 0.3999001345162426 0.0311076096304156
150000.0000000000000000 0.3998933967300872 0.0311070618218723


==> figures/parametric_shape_inference/ellipse/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
0.0088004378 -4.0000000000 -4.0000000000
2.5263535035 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/sphere/odil/density_xy_minmax.txt <==
# field, ref, rhs
0.1279391068 -4.0000000000 -4.0000000000
2.8239035144 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/sphere/odil/error_history_30000.txt <==
density pressure steps velocityX velocityY velocityZ
0.0622672263655321 0.0790484122699959 0.0000000000000000 0.9185378754989447 0.0311478445842796 0.0311478445842796
0.1181036200233159 0.1105057904110275 60.0000000000000000 0.8536183476171841 0.0458496894007345 0.0414928235589702
0.1642230332627951 0.1159468841799898 120.0000000000000000 0.7915136157525502 0.0531854100149556 0.0485491075116061
0.1890749456608732 0.1217860154892076 180.0000000000000000 0.7324432404155398 0.0565012937058310 0.0511270349188614
0.2086456395102141 0.1369152032481030 240.0000000000000000 0.6755329195713973 0.0541754039165638 0.0498048521966635
0.2187375082080583 0.1628956397382526 300.0000000000000000 0.6245051294149156 0.0496781508503977 0.0472280498499702
0.2165887352372775 0.1913576510741439 360.0000000000000000 0.5816863030522766 0.0465946927903616 0.0460792026958310
0.2069025318086270 0.2184269656984465 420.0000000000000000 0.5466391208213349 0.0449001242191350 0.0461426606366612
0.1943429228935892 0.2423541495148394 480.0000000000000000 0.5182513142670336 0.0439983688283478 0.0461927101346035
0.1820572812801692 0.2620568790751534 540.0000000000000000 0.4954465479149384 0.0438245953749699 0.0463098787555453
0.1718442926946666 0.2772490226990770 600.0000000000000000 0.4771939873058269 0.0445544879883948 0.0466764114660594
0.1639113646636747 0.2884976484070906 660.0000000000000000 0.4624894696885035 0.0459173726684086 0.0472716298783875
0.1578153925532016 0.2964736083891439 720.0000000000000000 0.4503793219261548 0.0475205542686568 0.0479943937841750
0.1529541211094498 0.3016692413911701 780.0000000000000000 0.4401282784394150 0.0491509432394725 0.0487792582951969
0.1489646285296751 0.3048107430359862 840.0000000000000000 0.4311611632821726 0.0507071542802522 0.0495320953898437
0.1455540618751494 0.3064685268374545 900.0000000000000000 0.4230679231416864 0.0521094118727803 0.0502635836632197
0.1425430325391025 0.3069761756619893 960.0000000000000000 0.4155567300250043 0.0534175910157227 0.0509530629486830
0.1398182531802423 0.3066686817077023 1020.0000000000000000 0.4084089588766626 0.0546322943846208 0.0516337515358810
0.1373524884014814 0.3058549151184953 1080.0000000000000000 0.4014964893372647 0.0557700341582912 0.0522901900153774
0.1350990814865848 0.3047347010720520 1140.0000000000000000 0.3947410831637214 0.0568990634505950 0.0529885425341410
0.1329302306323062 0.3033025225608136 1200.0000000000000000 0.3880994930732539 0.0580138848373484 0.0536761997746356
0.1309196352824365 0.3017806288526952 1260.0000000000000000 0.3815318359218325 0.0591781834473781 0.0544389977392215
0.1289771818014199 0.3000792871150813 1320.0000000000000000 0.3750045562989519 0.0603741518830278 0.0552107798105178
0.1271924419800544 0.2983382992817729 1380.0000000000000000 0.3685033475862620 0.0615573863763660 0.0560115821772173
0.1255394730191620 0.2966019141294728 1440.0000000000000000 0.3619883911963434 0.0627272301666915 0.0567463608776522
0.1241511936374334 0.2949850722595417 1500.0000000000000000 0.3554295790543903 0.0638308602149309 0.0572950610804396
0.1230232986115113 0.2934173789668646 1560.0000000000000000 0.3488324057884478 0.0646841497038950 0.0578372023930050
0.1220557408890182 0.2919081046007712 1620.0000000000000000 0.3422078723679365 0.0654077203566307 0.0585421772388265
0.1210005167736935 0.2901612649089153 1680.0000000000000000 0.3356277864153352 0.0660693949253769 0.0593022063984827
0.1195990163824840 0.2883707661555774 1740.0000000000000000 0.3290789928055737 0.0665104502780332 0.0597454203657944
0.1184671603277555 0.2864315678875902 1800.0000000000000000 0.3226033394467108 0.0668739465325871 0.0597584303811499
0.1178989165279228 0.2847673463753634 1860.0000000000000000 0.3161926442171913 0.0672574294876607 0.0597522368860762
0.1172592613320450 0.2831295392070198 1920.0000000000000000 0.3098881893215681 0.0677552595916994 0.0598354769745494
0.1165541016647591 0.2813884640121910 1980.0000000000000000 0.3037040972170763 0.0683002015628809 0.0600053323926360
0.1158390551421751 0.2795676837142217 2040.0000000000000000 0.2976341038667183 0.0688200163045930 0.0602096411714235
0.1150928520735354 0.2775958607634871 2100.0000000000000000 0.2916554332435998 0.0693540389213986 0.0604471079643265
0.1143129479390448 0.2755766494085939 2160.0000000000000000 0.2857828765764153 0.0698791952467368 0.0607459622918453
0.1135183823861795 0.2734326399131287 2220.0000000000000000 0.2800203835593980 0.0703775288975936 0.0610624018923672
0.1127010267879993 0.2712063041936877 2280.0000000000000000 0.2743515695344803 0.0708609313701158 0.0613965727529238
0.1118245160452205 0.2688682995841278 2340.0000000000000000 0.2687851676964464 0.0713004805745818 0.0617980852257907
0.1109164310799012 0.2664120239401161 2400.0000000000000000 0.2633224464567216 0.0716818677754229 0.0621842753247643
0.1100055541046049 0.2639130002337439 2460.0000000000000000 0.2579185780777450 0.0720324681476591 0.0626063163155535
0.1090482555695472 0.2612834061589248 2520.0000000000000000 0.2526322241263834 0.0723227100816719 0.0630336240796410
0.1080427093963006 0.2585502803178659 2580.0000000000000000 0.2474114951329125 0.0725174733829542 0.0634368593767475
0.1070456258436737 0.2557135465654194 2640.0000000000000000 0.2422759300043559 0.0726849807806129 0.0638530669003325
0.1060607292024816 0.2528288919073339 2700.0000000000000000 0.2372041570448129 0.0728572576082361 0.0642573433572382
0.1050469808516250 0.2498746209474015 2760.0000000000000000 0.2322104397223179 0.0729904209790871 0.0646537872183443
0.1039851373453787 0.2468219353176389 2820.0000000000000000 0.2272870732116911 0.0731042547829915 0.0650383848270104
0.1029349559387650 0.2437248620005187 2880.0000000000000000 0.2224259087203313 0.0732032293400514 0.0654227876623333
0.1018342060828380 0.2404990289083954 2940.0000000000000000 0.2176362670559611 0.0732877649750859 0.0658058337124794
0.1007166521548636 0.2372649412664282 3000.0000000000000000 0.2128922319709536 0.0732519694309169 0.0660866020948898
0.0996005350037522 0.2339414903859011 3060.0000000000000000 0.2082204213246024 0.0732820808761294 0.0664345465806680
0.0984276009095123 0.2305026427229533 3120.0000000000000000 0.2036264050801412 0.0732939596596699 0.0667546031453862
0.0972415999099447 0.2269560574154690 3180.0000000000000000 0.1990942232642881 0.0733010931507802 0.0671044992385089
0.0960932155930424 0.2233422113761207 3240.0000000000000000 0.1946202404847680 0.0732367448885892 0.0673776416185661
0.0949496374278190 0.2196367507312065 3300.0000000000000000 0.1902053626764106 0.0731363549688932 0.0676119554138781
0.0939087502175324 0.2159146821277094 3360.0000000000000000 0.1858373971872136 0.0730315081943346 0.0678124834092413
0.0928953527518447 0.2121881454106469 3420.0000000000000000 0.1815288179294961 0.0728212586599187 0.0679320613514271
0.0919431262975166 0.2084118965656285 3480.0000000000000000 0.1772803451401357 0.0726053886394871 0.0680148125875887
0.0909158672493577 0.2045384502131095 3540.0000000000000000 0.1731078201257934 0.0723562097142342 0.0680511748508742
0.0899366873008493 0.2006509699748816 3600.0000000000000000 0.1689872059408963 0.0720834820326610 0.0680534401280070
0.0889324740007342 0.1967087192474881 3660.0000000000000000 0.1649230909618791 0.0717926451343786 0.0680329276172625
0.0879205015292544 0.1927301307484283 3720.0000000000000000 0.1609163517038120 0.0713897511943170 0.0679059999871951
0.0868406237854363 0.1886670758584259 3780.0000000000000000 0.1569904884164152 0.0709873914899608 0.0677850698252215
0.0856085500528888 0.1844953205072057 3840.0000000000000000 0.1531453908651699 0.0704933513039001 0.0676106022784512
0.0843705128966816 0.1803234877643330 3900.0000000000000000 0.1493477207839501 0.0699040033981894 0.0673214876953035
0.0831225669755927 0.1761650830329296 3960.0000000000000000 0.1456366057067724 0.0693496337512117 0.0671010661838718
0.0819284312893387 0.1719511894421376 4020.0000000000000000 0.1419956838044230 0.0686684142776366 0.0668060060844143
0.0808927761277475 0.1677753982120287 4080.0000000000000000 0.1384405961321487 0.0680503641497343 0.0665662315892832
0.0799472968734226 0.1636673819523641 4140.0000000000000000 0.1349516278051030 0.0674435099648912 0.0663033621886408
0.0789721318219152 0.1595852349817549 4200.0000000000000000 0.1315532457165104 0.0668628103467375 0.0660393470644891
0.0779829303028408 0.1555519311504981 4260.0000000000000000 0.1282125862512180 0.0662418650038805 0.0657088009017403
0.0769497020574320 0.1514545656305403 4320.0000000000000000 0.1249755923978722 0.0655758655132222 0.0653260487271130
0.0760338836927241 0.1474521191140701 4380.0000000000000000 0.1218170923109319 0.0648959490963416 0.0649148492697540
0.0751736120700246 0.1433713356421076 4440.0000000000000000 0.1187641882467311 0.0642042007695282 0.0644698354351694
0.0743694646101133 0.1391460070382589 4500.0000000000000000 0.1158307872504130 0.0634495556595793 0.0639490828689763
0.0737986836389021 0.1347711411351364 4560.0000000000000000 0.1130534203364843 0.0626847909223700 0.0634118141326371
0.0735248084762293 0.1301285163307489 4620.0000000000000000 0.1104702267946348 0.0618481225076847 0.0628051878494218
0.0736710757593156 0.1252725758527184 4680.0000000000000000 0.1081379658990019 0.0608793990522894 0.0620236089856215
0.0742105651499505 0.1204116455549689 4740.0000000000000000 0.1060948403688543 0.0597105587464855 0.0609940415305241
0.0744926246870494 0.1156806577256442 4800.0000000000000000 0.1044286919576591 0.0582322616351282 0.0596614201622443
0.0738776253735832 0.1113787291399153 4860.0000000000000000 0.1031510259854643 0.0564111056354648 0.0579718350918049
0.0717511811599719 0.1073398569979534 4920.0000000000000000 0.1022600466012139 0.0542723542262159 0.0559952675096483
0.0683101573305575 0.1032588880510439 4980.0000000000000000 0.1017176314309804 0.0519674224569819 0.0538198921878726
0.0641393798999932 0.0986661611851917 5040.0000000000000000 0.1014548280005625 0.0495301546192120 0.0515294704278080
0.0605485888422301 0.0937464788129903 5100.0000000000000000 0.1013208443605489 0.0473328637944615 0.0495911669688318
0.0580448987833543 0.0893972487427381 5160.0000000000000000 0.1011593151656566 0.0457618831003996 0.0484076550941513
0.0558487618952342 0.0857927373327229 5220.0000000000000000 0.1009292440206615 0.0447595436345708 0.0475975432763407
0.0536715702375016 0.0829623291604079 5280.0000000000000000 0.1005166136389521 0.0442585467368804 0.0470623181497605
0.0512090167919099 0.0806256882616360 5340.0000000000000000 0.0998197300756696 0.0439107976563967 0.0464868233351141
0.0486629199149263 0.0787156663040666 5400.0000000000000000 0.0988039669384428 0.0436547879214835 0.0459585323187571
0.0463886285391506 0.0771683815097724 5460.0000000000000000 0.0974834145329687 0.0433782697918194 0.0455525863465289
0.0444546772626987 0.0756917797547818 5520.0000000000000000 0.0959120475035682 0.0431385496167615 0.0452222810238530
0.0427552618388224 0.0742424616293762 5580.0000000000000000 0.0941494188029214 0.0428873079230248 0.0449409529477289
0.0413056722080504 0.0727298206334630 5640.0000000000000000 0.0922568932701786 0.0426269771367139 0.0445924323877869
0.0399046770262434 0.0710517264769641 5700.0000000000000000 0.0903081918441775 0.0423444680581049 0.0442477359357982
0.0383858611786114 0.0684853336745572 5760.0000000000000000 0.0883632630410635 0.0416582979095508 0.0434682707647604
0.0371758363414803 0.0661527628797137 5820.0000000000000000 0.0863711283192465 0.0410940574355563 0.0429299479532263
0.0361739708141983 0.0642995942569755 5880.0000000000000000 0.0844225297515458 0.0406940381285076 0.0424722983880264
0.0352776163250215 0.0626304287501421 5940.0000000000000000 0.0825640592418465 0.0402575894097776 0.0421383243331655
0.0344778708504827 0.0610905850472056 6000.0000000000000000 0.0808055990541120 0.0397682349600803 0.0417625616919773
0.0337276349059515 0.0594702207808573 6060.0000000000000000 0.0791190343053184 0.0391757111237047 0.0412469478910246
0.0328288911736922 0.0576604687571181 6120.0000000000000000 0.0774755358941690 0.0384283189254860 0.0406305944798697
0.0320380931818681 0.0557141642984002 6180.0000000000000000 0.0758788803408538 0.0376647718649394 0.0399126060995128
0.0314117316816031 0.0536407805732957 6240.0000000000000000 0.0743474944238561 0.0368596078100492 0.0392301559784460
0.0308632730773124 0.0518883083882732 6300.0000000000000000 0.0728409887887024 0.0363287499787486 0.0386911976020599
0.0303246787307788 0.0503519587296707 6360.0000000000000000 0.0714041666816611 0.0357779298101052 0.0381911610561196
0.0297523947312248 0.0488291958512424 6420.0000000000000000 0.0700039533639756 0.0351086962204972 0.0376148934347733
0.0292423691487192 0.0473206581311308 6480.0000000000000000 0.0686513187477697 0.0345594865260417 0.0369135025916107
0.0287281525187335 0.0458860194460525 6540.0000000000000000 0.0673167479465802 0.0339634999196688 0.0363510899251997
0.0282986992014486 0.0448010164314807 6600.0000000000000000 0.0660256846297032 0.0334379828399709 0.0358331254014824
0.0279541564315261 0.0437416252152588 6660.0000000000000000 0.0647880851221650 0.0329410646054955 0.0353230839335609
0.0276961834739619 0.0425303359388582 6720.0000000000000000 0.0635913412724985 0.0322712172570023 0.0346678972960278
0.0274652422980434 0.0414685718920410 6780.0000000000000000 0.0624063165764379 0.0318197281013645 0.0342004631768054
0.0272248625680957 0.0404933358328274 6840.0000000000000000 0.0612741578142837 0.0313078141904597 0.0336831568418959
0.0268890281106461 0.0392603760224840 6900.0000000000000000 0.0601652385717668 0.0306378525774015 0.0327751042647150
0.0266053347465682 0.0383541296811418 6960.0000000000000000 0.0590356183420061 0.0301288465870012 0.0322658533788114
0.0265647503979910 0.0375700622666213 7020.0000000000000000 0.0579717317889725 0.0297579730000404 0.0316330253071720
0.0263302015481790 0.0367714442070632 7080.0000000000000000 0.0569257928478662 0.0291983706228875 0.0311873793703101
0.0262533362144431 0.0360038577062680 7140.0000000000000000 0.0559151840467279 0.0285827420842183 0.0307483108606711
0.0259251875079373 0.0354300394592535 7200.0000000000000000 0.0548917755543676 0.0282549637639449 0.0302856732270484
0.0257310266139079 0.0349155398586620 7260.0000000000000000 0.0539111408049003 0.0278071501272423 0.0297117624267583
0.0257261826002883 0.0344161405364190 7320.0000000000000000 0.0529546107217557 0.0273148904982554 0.0290778106296624
0.0258489333226948 0.0339941834954836 7380.0000000000000000 0.0519897648399648 0.0266185405643900 0.0282460472118134
0.0259621792530964 0.0335925649625325 7440.0000000000000000 0.0510228684406825 0.0263944656071939 0.0277249798219789
0.0258581609291258 0.0331640162495765 7500.0000000000000000 0.0500828500285734 0.0261805928649868 0.0275204765628688
0.0260285612328725 0.0327958013844657 7560.0000000000000000 0.0492257733040382 0.0258772690265804 0.0271434185112534
0.0259786292721845 0.0324269834583008 7620.0000000000000000 0.0483846543007799 0.0254992516634846 0.0267460842912946
0.0261014251615016 0.0321513019719867 7680.0000000000000000 0.0475855398044696 0.0249476428622603 0.0261654660717827
0.0262723708220308 0.0320189414096810 7740.0000000000000000 0.0467713463357019 0.0245173435091070 0.0257397046060243
0.0265047904747547 0.0320177204423163 7800.0000000000000000 0.0459914142724695 0.0242295214890552 0.0253388056365742
0.0268592888396896 0.0319821714982996 7860.0000000000000000 0.0452000407152558 0.0238165729706682 0.0248865013384659
0.0271202435863148 0.0319034089792036 7920.0000000000000000 0.0444151862283746 0.0234985534622374 0.0244715350140604
0.0271843685911358 0.0316292640429044 7980.0000000000000000 0.0436571535059396 0.0232544346418881 0.0241734926157499
0.0272413188172812 0.0314109688197671 8040.0000000000000000 0.0429462880274436 0.0229180210445829 0.0238496648190432
0.0275178903361550 0.0313931093155051 8100.0000000000000000 0.0422506501013431 0.0225805357272205 0.0234649569204262
0.0277487294220289 0.0313720816028854 8160.0000000000000000 0.0415826889595839 0.0223147025240239 0.0230050081477385
0.0282224087171156 0.0315626474229386 8220.0000000000000000 0.0409282402853252 0.0219106144493359 0.0225051435647737
0.0285842136714840 0.0318502702782041 8280.0000000000000000 0.0402349741221111 0.0215063767090628 0.0221673192838088
0.0288596971125375 0.0319355639695591 8340.0000000000000000 0.0395427454387202 0.0212375356050409 0.0218698376210186
0.0289898369505062 0.0317433163775144 8400.0000000000000000 0.0388884158818598 0.0210030764314063 0.0215894020318533
0.0290298129888453 0.0315824437833266 8460.0000000000000000 0.0382488538680808 0.0207234567883704 0.0213015286591303
0.0293403338753841 0.0317133103138029 8520.0000000000000000 0.0376395443710471 0.0204188906941081 0.0209493329581575
0.0298312429132686 0.0318878157651734 8580.0000000000000000 0.0370841632653058 0.0201472572602921 0.0205247332505627
0.0302863983293121 0.0322255366431471 8640.0000000000000000 0.0364989654676461 0.0198631528530813 0.0201291752187890
0.0306983349275632 0.0325502902740193 8700.0000000000000000 0.0359025014113529 0.0196032129556712 0.0198554894067752
0.0307353732124945 0.0324756007154928 8760.0000000000000000 0.0353008709236163 0.0193784435969571 0.0196498394920773
0.0310733882186868 0.0325447371506503 8820.0000000000000000 0.0347843943359559 0.0191658336252826 0.0194690976198993
0.0314676336828544 0.0327513453352887 8880.0000000000000000 0.0342778690847251 0.0189612395658416 0.0191935387933942
0.0318693619316196 0.0330710939754683 8940.0000000000000000 0.0337758808987159 0.0186870465598748 0.0189109759258151
0.0319707647114370 0.0331975418521263 9000.0000000000000000 0.0332396979868048 0.0185115200313500 0.0187316430750289
0.0321902436223147 0.0332212771221393 9060.0000000000000000 0.0327328648539393 0.0184285827467061 0.0185115114909742
0.0326334492729928 0.0334979756157752 9120.0000000000000000 0.0322941270112143 0.0183343479857072 0.0183215588869838
0.0328790010849647 0.0337248773736218 9180.0000000000000000 0.0318343742383290 0.0180501531968723 0.0180981025712873
0.0332153469527279 0.0340167925797749 9240.0000000000000000 0.0314094601622957 0.0178256703990289 0.0178632327754629
0.0334078687126480 0.0341384812483620 9300.0000000000000000 0.0309815537352040 0.0176957449901360 0.0176312047698637
0.0334569909323584 0.0342262222422344 9360.0000000000000000 0.0305104330743957 0.0174802742678692 0.0174361522781964
0.0336365785326294 0.0344303263729398 9420.0000000000000000 0.0300657390349181 0.0172870618034037 0.0172018218382129
0.0338681664477501 0.0345655717560398 9480.0000000000000000 0.0296574637583521 0.0170389763491188 0.0170176927550704
0.0341942659251952 0.0350349222585258 9540.0000000000000000 0.0293143018934050 0.0168710416887839 0.0169535897083333
0.0345071446155890 0.0351778934743189 9600.0000000000000000 0.0289569893420496 0.0167386295565556 0.0167368862422631
0.0351216651456735 0.0358299518453865 9660.0000000000000000 0.0286199370066052 0.0165957033782881 0.0165578877781514
0.0351475549428355 0.0360023489040361 9720.0000000000000000 0.0282110883769585 0.0164584479971123 0.0164058951462381
0.0354261704243540 0.0361981365741699 9780.0000000000000000 0.0278811876917135 0.0162990025638049 0.0161322607061320
0.0354332919701024 0.0362133230691144 9840.0000000000000000 0.0275093538371830 0.0161084123956306 0.0160133509072186
0.0357258650285469 0.0364817229407686 9900.0000000000000000 0.0271884145263305 0.0158839398362243 0.0159238401973858
0.0358081919814644 0.0368169821018286 9960.0000000000000000 0.0268102678457120 0.0156249073547643 0.0156434283445388
0.0361787299943218 0.0371076120901085 10020.0000000000000000 0.0264924749226897 0.0154906410804365 0.0155127359365581
0.0363717577184347 0.0373686932988858 10080.0000000000000000 0.0261655227686691 0.0154449498132727 0.0154648274074030
0.0367179061217555 0.0377041030817647 10140.0000000000000000 0.0258761255616826 0.0152821851963629 0.0152292734190357
0.0371442591604126 0.0382992138693202 10200.0000000000000000 0.0256485324504078 0.0151475032972234 0.0149881200119498
0.0371748082536935 0.0383145028807409 10260.0000000000000000 0.0253040201066457 0.0149940168107649 0.0149058685049374
0.0373070437842736 0.0385367651054782 10320.0000000000000000 0.0249915116062051 0.0147729704437750 0.0148006540235214
0.0373503772703138 0.0386284404526549 10380.0000000000000000 0.0246666275591251 0.0146653355191390 0.0147270637530700
0.0375414928887166 0.0388068770092044 10440.0000000000000000 0.0243971794839523 0.0145134614865144 0.0145502087898620
0.0380187456466365 0.0393239167166764 10500.0000000000000000 0.0241792911211062 0.0143888242609099 0.0143973973598237
0.0381354573985017 0.0395959654384586 10560.0000000000000000 0.0238752283055123 0.0142438818360269 0.0142703665762111
0.0382956212518571 0.0398669576500179 10620.0000000000000000 0.0236478855436085 0.0140200031232227 0.0140887802491440
0.0385618961164835 0.0400686024271646 10680.0000000000000000 0.0233976160558773 0.0139323571886758 0.0140243399468246
0.0384396659838514 0.0399984003883706 10740.0000000000000000 0.0230842123780209 0.0138013535992557 0.0139198791414648
0.0386686979969736 0.0403430786533758 10800.0000000000000000 0.0228113289519790 0.0136052151029518 0.0137262394059077
0.0388004280969348 0.0404872913039083 10860.0000000000000000 0.0225489613993534 0.0134843448062840 0.0135951957688474
0.0389187469462400 0.0405859005114463 10920.0000000000000000 0.0223149954692919 0.0134075434384370 0.0134919431795301
0.0393775477378842 0.0411199219981017 10980.0000000000000000 0.0221856882947215 0.0132939753821844 0.0133805644326403
0.0398246412762197 0.0417578701599762 11040.0000000000000000 0.0220277306196207 0.0132193061947464 0.0133483295118396
0.0397005205234678 0.0417350919381886 11100.0000000000000000 0.0217290953118204 0.0130695914861728 0.0132534915493980
0.0396910282154566 0.0417259371390117 11160.0000000000000000 0.0214543877531850 0.0128920339608076 0.0130906078696836
0.0397701402564870 0.0417040542470722 11220.0000000000000000 0.0212119734357648 0.0128115161588235 0.0129683688756499
0.0398720900558242 0.0420331473966116 11280.0000000000000000 0.0210719131807454 0.0126668881934122 0.0128327123596844
0.0402314215228559 0.0421696992921800 11340.0000000000000000 0.0209417456935466 0.0125593942925201 0.0127813001207218
0.0406179441269485 0.0426573567067165 11400.0000000000000000 0.0208317851697440 0.0124642969631354 0.0127013382624105
0.0406567233167227 0.0429249347197384 11460.0000000000000000 0.0206186999937534 0.0123888529047353 0.0126066116098714
0.0405508384864125 0.0427602910018234 11520.0000000000000000 0.0203886857482054 0.0122964675565409 0.0125145200945176
0.0407264119734609 0.0428032320871179 11580.0000000000000000 0.0202011725525664 0.0121552847933127 0.0123645116059220
0.0408965364950429 0.0429297914078655 11640.0000000000000000 0.0200554683850956 0.0120645158050920 0.0122990315179530
0.0412238510518687 0.0434447481896997 11700.0000000000000000 0.0199361682377327 0.0119307959618701 0.0121982143943790
0.0412567557785860 0.0435178699944927 11760.0000000000000000 0.0197736828507352 0.0118548366059854 0.0121342898833463
0.0411461467969929 0.0433665748205153 11820.0000000000000000 0.0195797484539987 0.0117510308588755 0.0120142241471287
0.0413393669926721 0.0436131834950057 11880.0000000000000000 0.0194576470568714 0.0116805526232546 0.0119069805626925
0.0415431150991804 0.0437878342866997 11940.0000000000000000 0.0193154156339187 0.0115716835585569 0.0118663126279597
0.0417463365182889 0.0439389497037648 12000.0000000000000000 0.0191492726127493 0.0114595032323688 0.0117275134700327
0.0415061394102621 0.0437436061211810 12060.0000000000000000 0.0189587606319102 0.0114188041294448 0.0116722260895987
0.0415950008322238 0.0437038639590704 12120.0000000000000000 0.0189661661050397 0.0114833463731806 0.0117861434258127
0.0418753299194522 0.0439950423052955 12180.0000000000000000 0.0189116450607753 0.0114381471436675 0.0117293363745900
0.0423602402577272 0.0444576522908314 12240.0000000000000000 0.0188528088846723 0.0113243531536704 0.0116058500769097
0.0423149467032670 0.0445069529141654 12300.0000000000000000 0.0186795119625208 0.0112096817417334 0.0115716372896337
0.0421211526235080 0.0442703323688979 12360.0000000000000000 0.0184968909832990 0.0110647844867027 0.0114158111452597
0.0422837238501843 0.0443693355849191 12420.0000000000000000 0.0184013858780831 0.0109975889044692 0.0113325046821985
0.0422823617348847 0.0443555713488593 12480.0000000000000000 0.0183026327529244 0.0109401536594620 0.0112509105406088
0.0421290844823759 0.0442027323656079 12540.0000000000000000 0.0181769250307231 0.0108944920898849 0.0112271724274904
0.0422742133544169 0.0443921714086391 12600.0000000000000000 0.0181711168358679 0.0108877870271236 0.0112266315181384
0.0422801642870953 0.0442877802527372 12660.0000000000000000 0.0181018983184490 0.0108903306081614 0.0112483903997181
0.0421435081709745 0.0439920075910024 12720.0000000000000000 0.0179841297908225 0.0108276267877479 0.0111539938871076
0.0421259544299725 0.0438634813862206 12780.0000000000000000 0.0179305457592029 0.0107739344808237 0.0111251443229374
0.0422192733430336 0.0438912122843002 12840.0000000000000000 0.0178676222827659 0.0107269187590806 0.0110052414111793
0.0424237955814262 0.0442250650215497 12900.0000000000000000 0.0178227200675555 0.0106675689339896 0.0109542043220646
0.0424392939511951 0.0443152661205727 12960.0000000000000000 0.0177053670587298 0.0105636760352594 0.0108331986728745
0.0423599011142918 0.0442099970843634 13020.0000000000000000 0.0175666111613010 0.0103948520560868 0.0106976008465468
0.0425572394363936 0.0443467736423562 13080.0000000000000000 0.0175555810192062 0.0103260188359520 0.0106703793081373
0.0429320292755942 0.0447383101800406 13140.0000000000000000 0.0175558529330300 0.0103077111382582 0.0107021337396488
0.0431221823767843 0.0450779266205865 13200.0000000000000000 0.0174921946287754 0.0102625185140670 0.0106258486214317
0.0428796675722666 0.0446855286545584 13260.0000000000000000 0.0173503189149376 0.0101732796589496 0.0105078554601099
0.0427712351230875 0.0444658943147171 13320.0000000000000000 0.0172746416260239 0.0100945963104432 0.0103958165930946
0.0427047884050486 0.0443963215552582 13380.0000000000000000 0.0172133143290892 0.0100699963692079 0.0103046238860550
0.0430187543698973 0.0448063971750875 13440.0000000000000000 0.0172339795530740 0.0100573188491454 0.0102600238435933
0.0431616622881021 0.0451873812839530 13500.0000000000000000 0.0171393693054772 0.0100012194533330 0.0102235296395238
0.0434541858872505 0.0454995101809537 13560.0000000000000000 0.0171387903636009 0.0099669606481938 0.0102500923784411
0.0435453914097461 0.0455819904234551 13620.0000000000000000 0.0171101052605121 0.0099871931430620 0.0102255891548230
0.0431388355731057 0.0449855751521619 13680.0000000000000000 0.0169545899852126 0.0099311980167246 0.0101852962356696
0.0430085958816456 0.0447377187698390 13740.0000000000000000 0.0169209293134545 0.0098819031255941 0.0100829224735833
0.0430479663176906 0.0448259017136158 13800.0000000000000000 0.0169166968497689 0.0098387616853844 0.0099963085786738
0.0433189073173729 0.0451844278773008 13860.0000000000000000 0.0169474260664286 0.0099065260526866 0.0100662205591188
0.0433673895734108 0.0453751352658563 13920.0000000000000000 0.0169087809821296 0.0098076241472139 0.0100015042014651
0.0433419368729076 0.0452073051248733 13980.0000000000000000 0.0168259368325010 0.0097942401207594 0.0100009088432956
0.0435832251896559 0.0454302794736829 14040.0000000000000000 0.0168600553504300 0.0097756541231541 0.0099771020636618
0.0434238908385044 0.0457038369410266 14100.0000000000000000 0.0169111144238678 0.0098097943525021 0.0099585083873049
0.0435276023711154 0.0456099297361836 14160.0000000000000000 0.0168346334222051 0.0097036452724077 0.0098330002640344
0.0438727012710127 0.0459724842944018 14220.0000000000000000 0.0168399427421899 0.0097714974850347 0.0098503289025409
0.0437125024600209 0.0458525350610363 14280.0000000000000000 0.0167859830006536 0.0097676587048939 0.0098534329215879
0.0433867151714585 0.0454543563701750 14340.0000000000000000 0.0168462558163169 0.0099353162463408 0.0100548406618214
0.0431183970951195 0.0451354256737964 14400.0000000000000000 0.0168146648692181 0.0099516119185168 0.0100710278875111
0.0432911034497782 0.0452678951260113 14460.0000000000000000 0.0167215114658724 0.0098323093666735 0.0098971591026793
0.0436302075650641 0.0455987165835683 14520.0000000000000000 0.0166840900007922 0.0097513608917336 0.0098572776156229
0.0436494697975032 0.0456317891755372 14580.0000000000000000 0.0166367421311611 0.0097447800924643 0.0097989307191386
0.0435099762715714 0.0454949127041017 14640.0000000000000000 0.0165577561163165 0.0096781925176513 0.0097213034925517
0.0436539447282867 0.0456012571904564 14700.0000000000000000 0.0165502745689915 0.0096268370105919 0.0096665445863267
0.0437674176745989 0.0458596189708202 14760.0000000000000000 0.0165072402030574 0.0095958752836941 0.0096204305178461
0.0438671163414666 0.0459096009931680 14820.0000000000000000 0.0165008377133392 0.0095635785380653 0.0096542392697505
0.0437041093636456 0.0457401314338470 14880.0000000000000000 0.0164263967522922 0.0095384934720629 0.0096089148991004
0.0436560912827808 0.0455569915246289 14940.0000000000000000 0.0163946756196569 0.0095295064107496 0.0096228314605300
0.0438423472947873 0.0457904170559583 15000.0000000000000000 0.0164021195053623 0.0094658581810380 0.0095545345421513
0.0441081516430335 0.0462628074013191 15060.0000000000000000 0.0163802736115464 0.0094629822214614 0.0095078286872986
0.0442713450707208 0.0464753131273283 15120.0000000000000000 0.0164055273381750 0.0094546679620794 0.0095043916321522
0.0444530621961783 0.0466998154526910 15180.0000000000000000 0.0164278483345473 0.0094652152739131 0.0095199811036783
0.0442532239106447 0.0464268265797760 15240.0000000000000000 0.0162984579864644 0.0094611682958387 0.0094886398672067
0.0440265996479365 0.0460366064469866 15300.0000000000000000 0.0162480090280439 0.0094301843513048 0.0094471792406057
0.0440659137469913 0.0459566712814024 15360.0000000000000000 0.0162289776849071 0.0093855693101192 0.0093992597547081
0.0441484275461965 0.0461607476326905 15420.0000000000000000 0.0162591324280361 0.0093976053871315 0.0094165471726177
0.0439365684662986 0.0459971666075590 15480.0000000000000000 0.0161833051793473 0.0093756471060377 0.0094004396306829
0.0440637254511058 0.0461026873204269 15540.0000000000000000 0.0162147210289074 0.0093277766050689 0.0093704779792714
0.0441526487387713 0.0461708459463584 15600.0000000000000000 0.0162143858862651 0.0093656020923942 0.0094090031751648
0.0443013599174522 0.0464203313111912 15660.0000000000000000 0.0161959722742977 0.0093240503747701 0.0093303355846747
0.0444191165215548 0.0465281024472099 15720.0000000000000000 0.0161549496614408 0.0093004775417997 0.0093025278873049
0.0441853139416475 0.0462603187439985 15780.0000000000000000 0.0160565851089514 0.0092845720911020 0.0092824028923451
0.0441211033286286 0.0460843287594591 15840.0000000000000000 0.0161233605792148 0.0093299986072140 0.0093843249848564
0.0444471756511748 0.0463837546750634 15900.0000000000000000 0.0161746190086061 0.0093627866942832 0.0093664751686148
0.0443101016523814 0.0462669602559958 15960.0000000000000000 0.0160850158496650 0.0093223252426790 0.0093603805634757
0.0443867381272659 0.0464069972699169 16020.0000000000000000 0.0160718189364501 0.0092798626128593 0.0093116936859220
0.0444719015008852 0.0465461009601201 16080.0000000000000000 0.0160580125209570 0.0093824041305665 0.0093802146416205
0.0443912125463691 0.0466562342919460 16140.0000000000000000 0.0161267061581821 0.0092369741951530 0.0092625692271237
0.0444150065562553 0.0464223547692788 16200.0000000000000000 0.0160164482276700 0.0092327188252718 0.0092144171335200
0.0443440625125658 0.0462779931760070 16260.0000000000000000 0.0159474446723109 0.0092245669231844 0.0091732490924486
0.0442857973321519 0.0461719863168144 16320.0000000000000000 0.0159240995922026 0.0092060587829514 0.0091847681900283
0.0445546963251656 0.0465010140005433 16380.0000000000000000 0.0159776315364103 0.0092147345367101 0.0092011082355371
0.0450451995456829 0.0471328463413634 16440.0000000000000000 0.0160605867643476 0.0091782100936486 0.0092790114154994
0.0449958870417688 0.0471257417474672 16500.0000000000000000 0.0159972034112990 0.0091719084982947 0.0092609989157455
0.0446689170888705 0.0468060824584743 16560.0000000000000000 0.0158355076605109 0.0091661311188087 0.0092070620414199
0.0445163618400974 0.0464545272870496 16620.0000000000000000 0.0157942321322590 0.0091142892686040 0.0091449886553380
0.0445371837439530 0.0463585596058719 16680.0000000000000000 0.0157852441275793 0.0091618635030317 0.0091164367096302
0.0446558779834465 0.0465776017420598 16740.0000000000000000 0.0157938808379798 0.0091757315868574 0.0091157101006872
0.0447489320153219 0.0468370480717150 16800.0000000000000000 0.0158174779075922 0.0091068856758380 0.0090872978351268
0.0449743403435700 0.0471476383000028 16860.0000000000000000 0.0158475187148713 0.0091503379135636 0.0091206265722682
0.0448591424011833 0.0469868079368982 16920.0000000000000000 0.0157765860342084 0.0091522157550736 0.0091163537074562
0.0448557973956468 0.0469065847286794 16980.0000000000000000 0.0157445708860884 0.0091075543696014 0.0091029433106536
0.0448386581072512 0.0467453680188258 17040.0000000000000000 0.0157096511344093 0.0090760299253926 0.0090911594388219
0.0448776340145415 0.0471278884216650 17100.0000000000000000 0.0159893827074742 0.0089808970558434 0.0090534096053542
0.0449533891179678 0.0469048702651800 17160.0000000000000000 0.0158729667694628 0.0090387103926229 0.0090357939761518
0.0449765247424429 0.0469039512416345 17220.0000000000000000 0.0158601049138276 0.0090402358092133 0.0090392902568825
0.0451397726401619 0.0470520784246678 17280.0000000000000000 0.0158645089672678 0.0090380739879133 0.0090282707241429
0.0453130272127839 0.0473686179558456 17340.0000000000000000 0.0158705129250649 0.0090317598123137 0.0090516562980547
0.0451890401138653 0.0472417399084009 17400.0000000000000000 0.0157975343685689 0.0090392095632446 0.0090613457165033
0.0452866579969316 0.0473187031005099 17460.0000000000000000 0.0157777253857611 0.0090346076280686 0.0090485563055227
0.0452718574672451 0.0472757787830621 17520.0000000000000000 0.0157219754760037 0.0090761807494991 0.0090394207998600
0.0452033370173638 0.0471417434476988 17580.0000000000000000 0.0157139175934446 0.0090618305646346 0.0090411462471288
0.0450710470068801 0.0469955773779503 17640.0000000000000000 0.0156592831185862 0.0090151429161225 0.0090094535347269
0.0451271514009856 0.0469887996380435 17700.0000000000000000 0.0156692628620403 0.0090132338683934 0.0089724039728632
0.0450970589290060 0.0469358836603788 17760.0000000000000000 0.0156482608259505 0.0090409193944950 0.0089696651079045
0.0450112455168520 0.0468961072496354 17820.0000000000000000 0.0156500245652757 0.0090191031256500 0.0089923089252821
0.0449388742270846 0.0467933661098583 17880.0000000000000000 0.0156007300584618 0.0089767338782081 0.0089736477427086
0.0453529625794938 0.0472632163771929 17940.0000000000000000 0.0157264096319315 0.0090035193075891 0.0090451265012345
0.0454572953067635 0.0474437985017776 18000.0000000000000000 0.0157154434626105 0.0090294127944476 0.0090055916208877
0.0451990968319000 0.0471497717934139 18060.0000000000000000 0.0156342376702623 0.0089796554708690 0.0089430115498517
0.0451462964681348 0.0470201513853570 18120.0000000000000000 0.0155809496290151 0.0089657979023502 0.0089487066806647
0.0451738652769035 0.0469813354945043 18180.0000000000000000 0.0155570298728219 0.0089561079198189 0.0089479401687520
0.0453451292507030 0.0473308218144722 18240.0000000000000000 0.0155801828313889 0.0089339391567469 0.0089469688219282
0.0453816308392733 0.0474015559959627 18300.0000000000000000 0.0155543201019449 0.0089349803726818 0.0089269491259853
0.0451664708809593 0.0470393115269676 18360.0000000000000000 0.0154796704316838 0.0089367505954363 0.0088955923901323
0.0453038728974687 0.0470286207789146 18420.0000000000000000 0.0155206320917274 0.0089269134610739 0.0088940031145482
0.0453457759772105 0.0471692896498106 18480.0000000000000000 0.0155319796832275 0.0089343019103832 0.0089103109569323
0.0455052340008154 0.0473714525946003 18540.0000000000000000 0.0155508547449849 0.0089405454466669 0.0089362307323871
0.0453702367308391 0.0473182321209905 18600.0000000000000000 0.0154844641256710 0.0088740786417187 0.0088950426541269
0.0457005545263284 0.0476139476022205 18660.0000000000000000 0.0155358505077188 0.0088897162050755 0.0089017758974016
0.0458524661899732 0.0478968470328978 18720.0000000000000000 0.0155536184131956 0.0089052484311991 0.0089145589324056
0.0455478183518747 0.0474281669347978 18780.0000000000000000 0.0154518712744479 0.0089250380289669 0.0089269874298132
0.0453419335385756 0.0470718604445402 18840.0000000000000000 0.0153857237316767 0.0089016245922265 0.0089039542385963
0.0455723528274411 0.0473698530817823 18900.0000000000000000 0.0154570002523876 0.0088970682710387 0.0088638673243126
0.0456514454130021 0.0474287784659953 18960.0000000000000000 0.0154892733856137 0.0089018923668384 0.0089092953633327
0.0455614705351967 0.0473773618353458 19020.0000000000000000 0.0154344799186843 0.0088862114875776 0.0088560765731234
0.0456727532368284 0.0475814263622150 19080.0000000000000000 0.0154047364081181 0.0088359719530233 0.0088548043663645
0.0456057986820490 0.0474781567033275 19140.0000000000000000 0.0153553300278547 0.0088260572885816 0.0088569478023717
0.0457948912391396 0.0476452851195175 19200.0000000000000000 0.0154225999384665 0.0088789186288909 0.0088564236187530
0.0458196445703344 0.0477001592848714 19260.0000000000000000 0.0154448877015657 0.0088850471703775 0.0088728776581036
0.0456848844926386 0.0474993941177441 19320.0000000000000000 0.0153894067646105 0.0088704093660259 0.0088457371212961
0.0454764439161054 0.0472519729288569 19380.0000000000000000 0.0153113718840087 0.0088410324124736 0.0088255717986762
0.0455532692062643 0.0472459388488799 19440.0000000000000000 0.0153186177746596 0.0088097776466588 0.0088558255073551
0.0457760474603746 0.0476538774406180 19500.0000000000000000 0.0153766895053372 0.0088378325693554 0.0088178813338918
0.0460114637799376 0.0479686686010796 19560.0000000000000000 0.0153983331970995 0.0088517415106539 0.0088203339046526
0.0459973256218723 0.0478741299286314 19620.0000000000000000 0.0154138058396160 0.0088635118872488 0.0088137980245164
0.0457174625447767 0.0475174261777436 19680.0000000000000000 0.0153186886923533 0.0088465950529631 0.0088125198308476
0.0454665998570346 0.0470708278404140 19740.0000000000000000 0.0152318837345123 0.0088123406243937 0.0087990860991795
0.0457387202676694 0.0474238771481509 19800.0000000000000000 0.0153217430680236 0.0088236913707204 0.0088048252712494
0.0459618404905815 0.0478711633820791 19860.0000000000000000 0.0153638637742959 0.0088308268303982 0.0088165996854115
0.0459928732981179 0.0479090863776499 19920.0000000000000000 0.0153550128906647 0.0088126769393155 0.0088215471881586
0.0458552270082456 0.0476982413140365 19980.0000000000000000 0.0153200369446203 0.0087740294044841 0.0087982546817096
0.0455563054258141 0.0472505591154062 20040.0000000000000000 0.0152328398263279 0.0088630745011774 0.0088653264557729
0.0429112936184273 0.0444929659701072 20100.0000000000000000 0.0144966226895485 0.0086527440347773 0.0086646121983506
0.0394388520985173 0.0407593581206542 20160.0000000000000000 0.0135931552958210 0.0083306411275125 0.0083604482466056
0.0360656981017499 0.0369200776451450 20220.0000000000000000 0.0127401302893616 0.0080577216076450 0.0080929394922590
0.0330616670280298 0.0334966214025927 20280.0000000000000000 0.0119997833666649 0.0078130065592453 0.0078792547751381
0.0304387759552518 0.0305519760116061 20340.0000000000000000 0.0113677195933009 0.0076079556931949 0.0076970929077764
0.0281437236498633 0.0279910554108512 20400.0000000000000000 0.0108281201303807 0.0074280751483672 0.0075229355298314
0.0261186867007946 0.0257896107227563 20460.0000000000000000 0.0103535873002445 0.0072579008797556 0.0073555822215467
0.0242889515318681 0.0238400531940469 20520.0000000000000000 0.0099354098869898 0.0070984874050342 0.0072075892838214
0.0226199224197993 0.0221586579728575 20580.0000000000000000 0.0095547703866658 0.0069484362050995 0.0070777998289669
0.0210379931367554 0.0206011071586449 20640.0000000000000000 0.0092006733557037 0.0068088467491472 0.0069479854272910
0.0195395805583406 0.0191581510430386 20700.0000000000000000 0.0088657117722308 0.0066824757947591 0.0068307032606088
0.0181442978121729 0.0178566300853957 20760.0000000000000000 0.0085507309315544 0.0065534229806144 0.0067170294684168
0.0168371684180626 0.0166689609955401 20820.0000000000000000 0.0082553347631603 0.0064351161095219 0.0066001095895023
0.0156514044851108 0.0156263571728758 20880.0000000000000000 0.0079859196294938 0.0063156885136382 0.0064898141555820
0.0145658926168521 0.0146768240173230 20940.0000000000000000 0.0077367505518212 0.0062055157913343 0.0063818645573151
0.0135491907562420 0.0138028317502816 21000.0000000000000000 0.0074983159835231 0.0060969588603975 0.0062732205514636
0.0126065005057687 0.0130078018284701 21060.0000000000000000 0.0072747565666891 0.0059909857203119 0.0061674746933810
0.0117350122631356 0.0122937975852485 21120.0000000000000000 0.0070629690949033 0.0058890949940151 0.0060651912224922
0.0109382897631343 0.0116526561519712 21180.0000000000000000 0.0068651016878483 0.0057874053779067 0.0059666549300228
0.0102089764057149 0.0110824513387075 21240.0000000000000000 0.0066789185844274 0.0056945985941856 0.0058686308509129
0.0095320908000096 0.0105548945200032 21300.0000000000000000 0.0065086497703850 0.0055989737750471 0.0057732079035889
0.0089060936068265 0.0100748793204852 21360.0000000000000000 0.0063457495787438 0.0055080307038583 0.0056846111403701
0.0083273643414747 0.0096386504834631 21420.0000000000000000 0.0061875193893735 0.0054221836636377 0.0055972913740039
0.0077919058547116 0.0092436391243447 21480.0000000000000000 0.0060370553414603 0.0053364682770180 0.0055114101238751
0.0072915915053441 0.0088841556232770 21540.0000000000000000 0.0058969718752513 0.0052524626968746 0.0054287062349695
0.0066896583402337 0.0086182003608718 21600.0000000000000000 0.0057605353929453 0.0051748613866323 0.0053508624582434
0.0063505241338832 0.0082593676943471 21660.0000000000000000 0.0057398801430951 0.0051061991267236 0.0052984857908300
0.0060173827959912 0.0080000235576736 21720.0000000000000000 0.0055926249390897 0.0050240451973611 0.0052108073280712
0.0056589717447546 0.0077510658284827 21780.0000000000000000 0.0054644247224912 0.0049535883083958 0.0051373260290032
0.0053149039207566 0.0075174185341876 21840.0000000000000000 0.0053466984924286 0.0048829679237572 0.0050643905397565
0.0049929275010996 0.0072988831429149 21900.0000000000000000 0.0052351089576328 0.0048159226474229 0.0049961590727757
0.0046930450711725 0.0070971153556603 21960.0000000000000000 0.0051291595582287 0.0047491369916025 0.0049257960127566
0.0044135938561964 0.0069090034147530 22020.0000000000000000 0.0050287832210204 0.0046830537494310 0.0048576162404560
0.0041558803309740 0.0067351199809394 22080.0000000000000000 0.0049327526322842 0.0046207448209231 0.0047893808602238
0.0039175819631276 0.0065742207409223 22140.0000000000000000 0.0048401026878905 0.0045580894670730 0.0047261122952715
0.0036948546757291 0.0064231577539998 22200.0000000000000000 0.0047511196581938 0.0044957731831111 0.0046636698877133
0.0034856246024523 0.0062823016839550 22260.0000000000000000 0.0046656082212076 0.0044373353432888 0.0046020414091387
0.0032895746405941 0.0061504134438414 22320.0000000000000000 0.0045834969702240 0.0043790305604811 0.0045422063045497
0.0031062928313212 0.0060268337555382 22380.0000000000000000 0.0045044825837670 0.0043216250758593 0.0044828422145296
0.0029346777570060 0.0059107232882379 22440.0000000000000000 0.0044273761596309 0.0042669532530894 0.0044237205408910
0.0027743495692244 0.0058032477800245 22500.0000000000000000 0.0043534183699830 0.0042148818536568 0.0043690735382733
0.0026235103836486 0.0057023603222069 22560.0000000000000000 0.0042822089216273 0.0041625002508630 0.0043154995478289
0.0024814657419411 0.0056068964484102 22620.0000000000000000 0.0042127516091260 0.0041104642129462 0.0042620958071127
0.0023486317924463 0.0055162610629016 22680.0000000000000000 0.0041453807269916 0.0040599633322587 0.0042106986344169
0.0022232805405771 0.0054315365539605 22740.0000000000000000 0.0040799487093055 0.0040095202817213 0.0041601827563041
0.0021073147234337 0.0053515520278611 22800.0000000000000000 0.0040164077103247 0.0039608907730822 0.0041098642480163
0.0019976746861384 0.0052749330123821 22860.0000000000000000 0.0039556157560633 0.0039133850073605 0.0040613720929225
0.0018963458021541 0.0052026366310091 22920.0000000000000000 0.0038968492302370 0.0038668248371290 0.0040134838371249
0.0018015529783275 0.0051335975245504 22980.0000000000000000 0.0038400923641822 0.0038209017488850 0.0039663277980777
0.0017143320147987 0.0050678028924402 23040.0000000000000000 0.0037846654163892 0.0037776995818409 0.0039239705409111
0.0016327233448055 0.0050043843182691 23100.0000000000000000 0.0037309691290762 0.0037343056045063 0.0038798740425225
0.0015566060983834 0.0049447458683815 23160.0000000000000000 0.0036793360638365 0.0036921753621352 0.0038377003777449
0.0014861879252113 0.0048872602084277 23220.0000000000000000 0.0036289040556367 0.0036516054752366 0.0037958166665686
0.0014205034746141 0.0048311490872850 23280.0000000000000000 0.0035796775121981 0.0036120439006409 0.0037547078750532
0.0013587407294142 0.0047772188517075 23340.0000000000000000 0.0035308993246804 0.0035725430833668 0.0037152175372433
0.0013011047462172 0.0047252167349103 23400.0000000000000000 0.0034838734159387 0.0035336628547810 0.0036756977550639
0.0012468108858416 0.0046759606727279 23460.0000000000000000 0.0034380768800796 0.0034958937997698 0.0036365922929553
0.0011973384733073 0.0046274445252411 23520.0000000000000000 0.0033935505761285 0.0034591313651994 0.0035984156854879
0.0011520865150845 0.0045806575467679 23580.0000000000000000 0.0033502054791061 0.0034229104942344 0.0035618923490903
0.0011094731907379 0.0045357759130931 23640.0000000000000000 0.0033079767183984 0.0033889163392151 0.0035268144176400
0.0010704321558621 0.0044907054921168 23700.0000000000000000 0.0032664586259330 0.0033554486441303 0.0034923571460407
0.0010342048645456 0.0044477189724989 23760.0000000000000000 0.0032257440334577 0.0033215773191591 0.0034587087859079
0.0010004481598212 0.0044055120740919 23820.0000000000000000 0.0031860704921867 0.0032879621227541 0.0034263167106075
0.0009681929752647 0.0043638175547109 23880.0000000000000000 0.0031475473753119 0.0032556362582834 0.0033938163073799
0.0009389915796294 0.0043234689671502 23940.0000000000000000 0.0031098981978934 0.0032248691342976 0.0033627211792336
0.0009117613514104 0.0042840192679390 24000.0000000000000000 0.0030731485972319 0.0031953514759884 0.0033327406261309
0.0008869353011614 0.0042450058527514 24060.0000000000000000 0.0030368399246270 0.0031644697902704 0.0033023212658996
0.0008637848732204 0.0042066823183263 24120.0000000000000000 0.0030012555250690 0.0031366838446012 0.0032735178649182
0.0008424478942539 0.0041690425326977 24180.0000000000000000 0.0029663042135643 0.0031080849300514 0.0032454626442772
0.0008233084420673 0.0041316824863126 24240.0000000000000000 0.0029321231314210 0.0030807060615402 0.0032174211496482
0.0008054621670211 0.0040949924423075 24300.0000000000000000 0.0028988480206561 0.0030547058927610 0.0031912771686518
0.0007890180309009 0.0040593205494333 24360.0000000000000000 0.0028660958798918 0.0030287320191002 0.0031650611842573
0.0007735793869962 0.0040240045645253 24420.0000000000000000 0.0028339395476549 0.0030029136775368 0.0031386146831589
0.0007586519829355 0.0039888231539650 24480.0000000000000000 0.0028023276326540 0.0029779104370613 0.0031130898784791
0.0007459171098923 0.0039547234342398 24540.0000000000000000 0.0027715169080194 0.0029534744326529 0.0030884719654205
0.0007340683099325 0.0039214238006279 24600.0000000000000000 0.0027414406806379 0.0029299326347788 0.0030639668218152
0.0007229142748296 0.0038878298287582 24660.0000000000000000 0.0027117552215016 0.0029071197322743 0.0030404853001138
0.0007126886418168 0.0038548037403312 24720.0000000000000000 0.0026827948714465 0.0028844307115841 0.0030176811147739
0.0007034702424739 0.0038225682685199 24780.0000000000000000 0.0026544150724916 0.0028620712515142 0.0029951126992787
0.0006950339392555 0.0037909870049043 24840.0000000000000000 0.0026266138796381 0.0028401050454450 0.0029729062162411
0.0006870470854108 0.0037597354209877 24900.0000000000000000 0.0025994235538964 0.0028190921790912 0.0029513825950891
0.0006793986961022 0.0037288120233201 24960.0000000000000000 0.0025727031049110 0.0027977425937026 0.0029298006505187
0.0006728352869303 0.0036986278215331 25020.0000000000000000 0.0025465641568887 0.0027772528459380 0.0029084697554368
0.0006666658062065 0.0036688766932624 25080.0000000000000000 0.0025208153753653 0.0027572269311453 0.0028879485665336
0.0006607149053982 0.0036396651493354 25140.0000000000000000 0.0024955760994832 0.0027378045170022 0.0028682956785748
0.0006551123076822 0.0036108202150658 25200.0000000000000000 0.0024706775213410 0.0027187312521047 0.0028486187598719
0.0006500277932022 0.0035823654630473 25260.0000000000000000 0.0024463788655840 0.0027003483230323 0.0028297822400363
0.0006453629325166 0.0035547502317099 25320.0000000000000000 0.0024225937506093 0.0026821847076246 0.0028117924971234
0.0006410864612095 0.0035273255649452 25380.0000000000000000 0.0023993464896223 0.0026642492132697 0.0027931890796342
0.0006373686031568 0.0035005433892466 25440.0000000000000000 0.0023766260847677 0.0026466993541305 0.0027753630150902
0.0006340939388597 0.0034743358395323 25500.0000000000000000 0.0023541482446618 0.0026294723313413 0.0027578912770939
0.0006310188776005 0.0034481935692590 25560.0000000000000000 0.0023321614553132 0.0026122742291633 0.0027399094899116
0.0006281679765244 0.0034227468460932 25620.0000000000000000 0.0023106554137239 0.0025961171492156 0.0027232445834001
0.0006256790460361 0.0033977413657530 25680.0000000000000000 0.0022895685458590 0.0025802096150638 0.0027067346870220
0.0006233986406278 0.0033728292095089 25740.0000000000000000 0.0022688483534645 0.0025641376145229 0.0026904937053867
0.0006216351227855 0.0033484732147308 25800.0000000000000000 0.0022484634057443 0.0025483034510526 0.0026740848382057
0.0006199088647646 0.0033245592114991 25860.0000000000000000 0.0022285760466500 0.0025328717541725 0.0026583618847757
0.0006184710030454 0.0033009437047620 25920.0000000000000000 0.0022089458939378 0.0025176614492507 0.0026427412146011
0.0006170082741726 0.0032777645465084 25980.0000000000000000 0.0021898140221083 0.0025024483195965 0.0026275151085000
0.0006157745381395 0.0032549111766590 26040.0000000000000000 0.0021710315205143 0.0024879900269379 0.0026125657678256
0.0006146895266218 0.0032322401094848 26100.0000000000000000 0.0021524942663945 0.0024738779588338 0.0025981969213839
0.0006136150088334 0.0032099825094295 26160.0000000000000000 0.0021343582512629 0.0024593452199889 0.0025838974802206
0.0006124200293472 0.0031880552730176 26220.0000000000000000 0.0021165033890793 0.0024449816630173 0.0025695326845230
0.0006116193666689 0.0031663523656767 26280.0000000000000000 0.0020989691556725 0.0024310319525354 0.0025560520656433
0.0006106943426254 0.0031449422475147 26340.0000000000000000 0.0020818015488578 0.0024175311230548 0.0025426499672987
0.0006097897975689 0.0031239289444261 26400.0000000000000000 0.0020648746253955 0.0024042187764231 0.0025296049013820
0.0006090622854585 0.0031034467552130 26460.0000000000000000 0.0020483018480446 0.0023907737640253 0.0025164183552444
0.0006084022929685 0.0030831284518308 26520.0000000000000000 0.0020321144191090 0.0023779193270366 0.0025036735441021
0.0006076513380725 0.0030631132709735 26580.0000000000000000 0.0020161569455399 0.0023649544284890 0.0024908731435603
0.0006071349201473 0.0030434000968462 26640.0000000000000000 0.0020004541326441 0.0023521752650485 0.0024783073766920
0.0006065898789623 0.0030239179683685 26700.0000000000000000 0.0019850151101440 0.0023393631656529 0.0024657220846114
0.0006060948340999 0.0030048394419003 26760.0000000000000000 0.0019698921928980 0.0023272038137668 0.0024535935814890
0.0006057943358188 0.0029859798160373 26820.0000000000000000 0.0019550068759691 0.0023151154495094 0.0024417689578079
0.0006054731658377 0.0029675651507230 26880.0000000000000000 0.0019403865499420 0.0023030507179431 0.0024300130964701
0.0006052044280919 0.0029494092823929 26940.0000000000000000 0.0019260532985897 0.0022910712091540 0.0024183425559188
0.0006048568268599 0.0029315106323384 27000.0000000000000000 0.0019119353393567 0.0022791606174386 0.0024067324482719
0.0006045007680621 0.0029137363330383 27060.0000000000000000 0.0018980239397436 0.0022676134687221 0.0023954479686764
0.0006041476863425 0.0028964351108128 27120.0000000000000000 0.0018844123236344 0.0022562794325011 0.0023844701480779
0.0006039272816937 0.0028792489835979 27180.0000000000000000 0.0018710109791247 0.0022450094619576 0.0023734408699706
0.0006037314834213 0.0028623806842483 27240.0000000000000000 0.0018578235514003 0.0022338123124531 0.0023624616373144
0.0006033831522028 0.0028455952394853 27300.0000000000000000 0.0018448588540878 0.0022228516636394 0.0023518038157254
0.0006030482450790 0.0028292371569871 27360.0000000000000000 0.0018321749657638 0.0022120455894181 0.0023413224908204
0.0006027068649859 0.0028131661823283 27420.0000000000000000 0.0018196705178950 0.0022014646759612 0.0023310818953340
0.0006024584916092 0.0027973519231124 27480.0000000000000000 0.0018074147886417 0.0021907757491328 0.0023206705361869
0.0006022247379539 0.0027817292167875 27540.0000000000000000 0.0017953738405084 0.0021804368747309 0.0023105053707746
0.0006019189462741 0.0027663181804760 27600.0000000000000000 0.0017835078021052 0.0021701256462148 0.0023004677806882
0.0006015865449768 0.0027511566205796 27660.0000000000000000 0.0017719026751039 0.0021599722032191 0.0022905712994382
0.0006012334748045 0.0027362530885465 27720.0000000000000000 0.0017604503655982 0.0021497419558431 0.0022806545719749
0.0006008936825445 0.0027215748732531 27780.0000000000000000 0.0017491462466500 0.0021398740761980 0.0022709055608747
0.0006005376073015 0.0027070640510051 27840.0000000000000000 0.0017380847459347 0.0021300800033060 0.0022612303543179
0.0006001286614600 0.0026927458943762 27900.0000000000000000 0.0017272374442171 0.0021203085912215 0.0022517176433278
0.0005998343074471 0.0026786662234885 27960.0000000000000000 0.0017165354575147 0.0021105918177809 0.0022422568305558
0.0005994217943503 0.0026648995169597 28020.0000000000000000 0.0017060301221112 0.0021010143805159 0.0022328120544989
0.0005990144875538 0.0026512556000093 28080.0000000000000000 0.0016956888844469 0.0020916287809458 0.0022236212778307
0.0005986572633864 0.0026377878442937 28140.0000000000000000 0.0016855436523647 0.0020822335221364 0.0022143621446371
0.0005982537764055 0.0026244847975670 28200.0000000000000000 0.0016755684166133 0.0020729879957992 0.0022052556869942
0.0005978249840136 0.0026113817732629 28260.0000000000000000 0.0016657384234677 0.0020640115768743 0.0021964038390994
0.0005973545212106 0.0025983916537751 28320.0000000000000000 0.0016560954993955 0.0020550845064905 0.0021875502724539
0.0005969231305573 0.0025856413589181 28380.0000000000000000 0.0016465734159064 0.0020461430681212 0.0021786848038144
0.0005964060810343 0.0025729692484485 28440.0000000000000000 0.0016371932154886 0.0020372772457950 0.0021698083363482
0.0005958769449665 0.0025605768111491 28500.0000000000000000 0.0016279813002204 0.0020286624024228 0.0021612805181229
0.0005953366759294 0.0025482973522445 28560.0000000000000000 0.0016189577382686 0.0020200329065547 0.0021527892150229
0.0005947941392255 0.0025361704360636 28620.0000000000000000 0.0016100311928094 0.0020114791424917 0.0021443370754473
0.0005942404350045 0.0025242021067004 28680.0000000000000000 0.0016012418607725 0.0020029126059545 0.0021359339952035
0.0005936906587636 0.0025124123323196 28740.0000000000000000 0.0015926153870815 0.0019946009545037 0.0021278220452832
0.0005931353187656 0.0025008336919639 28800.0000000000000000 0.0015841458224225 0.0019863755479256 0.0021197616076709
0.0005925826114527 0.0024893416557349 28860.0000000000000000 0.0015757630850904 0.0019781563823442 0.0021117768983687
0.0005920617990887 0.0024780618456670 28920.0000000000000000 0.0015675309274324 0.0019699434085187 0.0021037115037446
0.0005914614675579 0.0024668631859996 28980.0000000000000000 0.0015593908365006 0.0019619278990941 0.0020958704558892
0.0005908803457919 0.0024558505311773 29040.0000000000000000 0.0015513958407501 0.0019539528694225 0.0020880630001548
0.0005903240477156 0.0024449705814729 29100.0000000000000000 0.0015435094802853 0.0019460753937599 0.0020803311509436
0.0005897226801692 0.0024341693032691 29160.0000000000000000 0.0015357341905406 0.0019383618534979 0.0020727052590632
0.0005892192582280 0.0024236213841641 29220.0000000000000000 0.0015280820171661 0.0019306169264449 0.0020651248433829
0.0005886916644406 0.0024132285895413 29280.0000000000000000 0.0015205576893556 0.0019229683741337 0.0020576327593432
0.0005881487852942 0.0024029992939081 29340.0000000000000000 0.0015131411661235 0.0019155043641758 0.0020502761465118
0.0005876110262779 0.0023928094569976 29400.0000000000000000 0.0015058364380589 0.0019079921616605 0.0020428970870036
0.0006514325263247 0.0024261299837681 29460.0000000000000000 0.0015485190009712 0.0019036269620381 0.0020445656941956
0.0012799033550986 0.0027188757989910 29520.0000000000000000 0.0015538054287255 0.0018403458293579 0.0019689116756848
0.0013365118172233 0.0028646392710908 29580.0000000000000000 0.0015257655569934 0.0017985051129049 0.0019212746265769
0.0013131255815097 0.0029401006068307 29640.0000000000000000 0.0015030869007627 0.0017726313689850 0.0018942573979566
0.0012740357134461 0.0029659127762027 29700.0000000000000000 0.0014846562335341 0.0017574300062499 0.0018784968471568
0.0012388936772323 0.0029680252402519 29760.0000000000000000 0.0014692935684781 0.0017476400887848 0.0018681923401646
0.0012043213322644 0.0029602217565014 29820.0000000000000000 0.0014554739781227 0.0017407145872420 0.0018606031581298
0.0011709507604486 0.0029416848791984 29880.0000000000000000 0.0014427213745715 0.0017362414915457 0.0018552606741109
0.0011385661131141 0.0029169579754092 29940.0000000000000000 0.0014310396031410 0.0017327981365617 0.0018510159493652
0.0011068886667675 0.0028883257132894 30000.0000000000000000 0.0014201888420032 0.0017299894095825 0.0018472923423138


==> figures/parametric_shape_inference/sphere/odil/loss_history_30000.txt <==
steps total_loss pde primitive_measurements schlieren_measurements signed_distance stagnation_temperature
0.0000000000000000 1103.3877630462091020 0.0000000000000000 1100.8367074930458784 2.5510555531631329 0.0000000000000000 0.0000000000000000
60.0000000000000000 744.7928179997143161 0.4452643461409320 743.3820084712290281 0.7973671406876959 0.0000000000000000 0.1681780416566492
120.0000000000000000 484.3933472483454352 0.7410256536456455 482.8344720468849118 0.6179139907490429 0.0000000000000000 0.1999355570658286
180.0000000000000000 303.1749761660807394 0.9559621508773346 301.3963068875590352 0.6189708792854717 0.0000000000000000 0.2037362483588858
240.0000000000000000 181.7605762365639634 1.0357798928663233 179.8572493083114807 0.6553103790172082 0.0000000000000000 0.2122366563689722
300.0000000000000000 104.1972084976217872 1.0490186232992542 102.2388028428855762 0.6874131180273877 0.0000000000000000 0.2219739134095640
360.0000000000000000 57.2307843964614023 1.0425829563892151 55.2441327573517924 0.7115985583065130 0.0000000000000000 0.2324701244138803
420.0000000000000000 30.3596940524213501 1.0296761764066191 28.3596796795756525 0.7300666368153846 0.0000000000000000 0.2402715596236943
480.0000000000000000 15.8452933315712645 1.0112912607134799 13.8480012031606776 0.7432796378526936 0.0000000000000000 0.2427212298444130
540.0000000000000000 8.4346741689875664 0.9884847741471309 6.4531159396218598 0.7537634201441852 0.0000000000000000 0.2393100350743918
600.0000000000000000 4.8456532566231472 0.9646404632090720 2.8865711549525295 0.7614635065832244 0.0000000000000000 0.2329781318783221
660.0000000000000000 3.1813539598429657 0.9386668037870346 1.2507176423426594 0.7666471977304273 0.0000000000000000 0.2253223159828444
720.0000000000000000 2.4342927746742107 0.9159016051723081 0.5318762433343096 0.7694731924728428 0.0000000000000000 0.2170417336947499
780.0000000000000000 2.0953065739740100 0.8902888630984489 0.2260986540105320 0.7702353261313817 0.0000000000000000 0.2086837307336474
840.0000000000000000 1.9359470680413664 0.8675136231653586 0.0984703950031627 0.7694874374640536 0.0000000000000000 0.2004756124087914
900.0000000000000000 1.8513243932565122 0.8456966887824406 0.0453880721479895 0.7677063461526650 0.0000000000000000 0.1925332861734170
960.0000000000000000 1.8004770284696554 0.8272536272279445 0.0231043834436303 0.7652018362396048 0.0000000000000000 0.1849171815584756
1020.0000000000000000 1.7620881481909341 0.8083988011017523 0.0135786695733852 0.7624535318357031 0.0000000000000000 0.1776571456800935
1080.0000000000000000 1.7332458420802448 0.7935943458038895 0.0093936326069298 0.7595016762630687 0.0000000000000000 0.1707561874063568
1140.0000000000000000 1.7098514346029836 0.7815714148560540 0.0075214194963343 0.7566190743533382 0.0000000000000000 0.1641395258972569
1200.0000000000000000 1.6815118785367149 0.7637854050160632 0.0066464445368072 0.7533421624998053 0.0000000000000000 0.1577378664840392
1260.0000000000000000 1.6590618170402858 0.7518058132823353 0.0062155710813361 0.7495665912403898 0.0000000000000000 0.1514738414362247
1320.0000000000000000 1.6361908521799520 0.7395019993733172 0.0059869190294273 0.7454690687915536 0.0000000000000000 0.1452328649856538
1380.0000000000000000 1.6127603183055150 0.7277000397638609 0.0058180583274970 0.7403797583705869 0.0000000000000000 0.1388624618435703
1440.0000000000000000 1.5885111869796624 0.7175818501591333 0.0057101316905912 0.7324530507436845 0.0000000000000000 0.1327661543862535
1500.0000000000000000 1.5665662890632763 0.7108574504815522 0.0056150278760710 0.7229294826624438 0.0000000000000000 0.1271643280432092
1560.0000000000000000 1.5415003773862512 0.7011254447548236 0.0055231764008477 0.7129091855168050 0.0000000000000000 0.1219425707137750
1620.0000000000000000 1.5184315673055071 0.6926432258617687 0.0054088181294624 0.7036281058438024 0.0000000000000000 0.1167514174704737
1680.0000000000000000 1.4932832275457115 0.6826215307036764 0.0053164814583162 0.6931479297592177 0.0000000000000000 0.1121972856245012
1740.0000000000000000 1.4745724799747559 0.6776564783078568 0.0052297608790723 0.6840105202215135 0.0000000000000000 0.1076757205663132
1800.0000000000000000 1.4498539809510269 0.6688373579130474 0.0051517120273666 0.6723001871960905 0.0000000000000000 0.1035647238145222
1860.0000000000000000 1.4310065569045582 0.6619889075587289 0.0050601134186346 0.6640389311128921 0.0000000000000000 0.0999186048143027
1920.0000000000000000 1.4135829863255283 0.6544670475900419 0.0049679709364866 0.6575772598073362 0.0000000000000000 0.0965707079916635
1980.0000000000000000 1.4013494629518104 0.6512877808820808 0.0049041085276252 0.6517123642241642 0.0000000000000000 0.0934452093179400
2040.0000000000000000 1.3839439688866697 0.6425506069559141 0.0048082196250140 0.6460465063550410 0.0000000000000000 0.0905386359507006
2100.0000000000000000 1.3704929811064712 0.6374172203992734 0.0047148408395160 0.6405871622193808 0.0000000000000000 0.0877737576483011
2160.0000000000000000 1.3576072496568929 0.6324657234300116 0.0046546081120380 0.6353437829564886 0.0000000000000000 0.0851431351583547
2220.0000000000000000 1.3446349680552145 0.6270661378512137 0.0045836773150276 0.6303212229864404 0.0000000000000000 0.0826639299025329
2280.0000000000000000 1.3345146869560871 0.6241085637446983 0.0044969681555857 0.6256227330046553 0.0000000000000000 0.0802864220511476
2340.0000000000000000 1.3227405254044953 0.6191443932665069 0.0044656905347213 0.6211433454703269 0.0000000000000000 0.0779870961329401
2400.0000000000000000 1.3091173413723016 0.6120970083286700 0.0043897237612560 0.6168148235193480 0.0000000000000000 0.0758157857630276
2460.0000000000000000 1.2996192903598336 0.6090823418923097 0.0043362994261841 0.6125014296221185 0.0000000000000000 0.0736992194192213
2520.0000000000000000 1.2905974056295411 0.6066352708123640 0.0042814071056543 0.6080320058220426 0.0000000000000000 0.0716487218894801
2580.0000000000000000 1.2793246598881953 0.6019643791419221 0.0042230173938236 0.6034677000363028 0.0000000000000000 0.0696695633161468
2640.0000000000000000 1.2671596649420536 0.5962430084477730 0.0041495830036714 0.5989699994119260 0.0000000000000000 0.0677970740786832
2700.0000000000000000 1.2578938327214912 0.5932879501929488 0.0040891968331999 0.5945455464280126 0.0000000000000000 0.0659711392673299
2760.0000000000000000 1.2479925991254563 0.5895627721661058 0.0040329631535946 0.5901920147501166 0.0000000000000000 0.0642048490556395
2820.0000000000000000 1.2403439263193952 0.5880243066430009 0.0039753683280309 0.5858567307368031 0.0000000000000000 0.0624875206115606
2880.0000000000000000 1.2316746009608233 0.5854754248698770 0.0039209597851984 0.5814700594760512 0.0000000000000000 0.0608081568296965
2940.0000000000000000 1.2211172990096311 0.5810869083393337 0.0038924630772276 0.5769487817328828 0.0000000000000000 0.0591891458601866
3000.0000000000000000 1.2142517993274435 0.5804915397020312 0.0037924657983501 0.5723546352237664 0.0000000000000000 0.0576131586032957
3060.0000000000000000 1.2036813754767839 0.5763121039203010 0.0037466902420686 0.5675286818823678 0.0000000000000000 0.0560938994320467
3120.0000000000000000 1.1945411537808781 0.5738348020651870 0.0036785060407948 0.5623953198902625 0.0000000000000000 0.0546325257846337
3180.0000000000000000 1.1838259518789496 0.5697433109194052 0.0036512932604233 0.5571973228487165 0.0000000000000000 0.0532340248504044
3240.0000000000000000 1.1728805317979574 0.5652968534944529 0.0036108683380793 0.5520377775157264 0.0000000000000000 0.0519350324496987
3300.0000000000000000 1.1623528174166371 0.5613009619908758 0.0035636309685548 0.5467845466716856 0.0000000000000000 0.0507036777855210
3360.0000000000000000 1.1555364542991069 0.5611992191662665 0.0035136270020223 0.5412767272655707 0.0000000000000000 0.0495468808652473
3420.0000000000000000 1.1473295435018864 0.5597135654236127 0.0034751528256086 0.5357205925297459 0.0000000000000000 0.0484202327229190
3480.0000000000000000 1.1349056170147551 0.5541259755430827 0.0033925638930755 0.5300376703929508 0.0000000000000000 0.0473494071856461
3540.0000000000000000 1.1251509080101052 0.5512039001307293 0.0033459529801838 0.5243075619141685 0.0000000000000000 0.0462934929850236
3600.0000000000000000 1.1150152963330464 0.5480629114489571 0.0032921344399949 0.5183818158028166 0.0000000000000000 0.0452784346412778
3660.0000000000000000 1.1108193049799482 0.5509805762720756 0.0032626017777063 0.5122824203188223 0.0000000000000000 0.0442937066113440
3720.0000000000000000 1.0997670869862601 0.5473176239705495 0.0031943319228216 0.5059084705031907 0.0000000000000000 0.0433466605896984
3780.0000000000000000 1.0873913115156260 0.5427983631868486 0.0031469414989881 0.4990342808279057 0.0000000000000000 0.0424117260018834
3840.0000000000000000 1.0764605849175242 0.5407034196689825 0.0031087713901642 0.4911750141600233 0.0000000000000000 0.0414733796983539
3900.0000000000000000 1.0649165516242134 0.5399901501709800 0.0030432331852273 0.4813508785008620 0.0000000000000000 0.0405322897671442
3960.0000000000000000 1.0486727533773721 0.5374789041338325 0.0030107642754389 0.4686100128980385 0.0000000000000000 0.0395730720700623
4020.0000000000000000 1.0385372932987156 0.5401627480559865 0.0029547113908048 0.4566774506175237 0.0000000000000000 0.0387423832344005
4080.0000000000000000 1.0264894613006903 0.5371063936885861 0.0029201539597833 0.4484680508320361 0.0000000000000000 0.0379948628202847
4140.0000000000000000 1.0215743283181886 0.5388069268250364 0.0028886702140224 0.4425625845065442 0.0000000000000000 0.0373161467725857
4200.0000000000000000 1.0154047340160077 0.5376842717504654 0.0028596073894642 0.4381925437991513 0.0000000000000000 0.0366683110769269
4260.0000000000000000 1.0121879336703521 0.5383355138365346 0.0028321268238520 0.4349903276375439 0.0000000000000000 0.0360299653724218
4320.0000000000000000 1.0088112415622081 0.5377975106877351 0.0028053496056923 0.4328119083252881 0.0000000000000000 0.0353964729434926
4380.0000000000000000 1.0115635651558288 0.5417832596055192 0.0027988799400760 0.4322452620173294 0.0000000000000000 0.0347361635929042
4440.0000000000000000 1.0206753326755540 0.5495185985279289 0.0028179565141485 0.4343058538637582 0.0000000000000000 0.0340329237697183
4500.0000000000000000 1.0372082407066985 0.5603159861293777 0.0028831549308330 0.4407320104486304 0.0000000000000000 0.0332770891978574
4560.0000000000000000 1.0689823429208440 0.5792622629541803 0.0030525127478955 0.4541873039751808 0.0000000000000000 0.0324802632435875
4620.0000000000000000 1.1260887005243436 0.6123199852918459 0.0033570764789620 0.4787267487835255 0.0000000000000000 0.0316848899700100
4680.0000000000000000 1.2113850732857894 0.6571522019019194 0.0038747309464785 0.5193023175939659 0.0000000000000000 0.0310558228434255
4740.0000000000000000 1.3302441869329833 0.7152105241284661 0.0046277728381356 0.5795329452552490 0.0000000000000000 0.0308729447111328
4800.0000000000000000 1.4689077782448554 0.7738804347128219 0.0056684301198132 0.6581239551225457 0.0000000000000000 0.0312349582896747
4860.0000000000000000 1.6081919012198502 0.8251874630747381 0.0067325449660500 0.7442034563940312 0.0000000000000000 0.0320684367850308
4920.0000000000000000 1.7216190892689998 0.8622921739539365 0.0075752457376185 0.8185922487668779 0.0000000000000000 0.0331594208105670
4980.0000000000000000 1.7741561574660589 0.8715915294791363 0.0076834680242041 0.8605395340280743 0.0000000000000000 0.0343416259346444
5040.0000000000000000 1.7555276781640166 0.8558047360109117 0.0068869949844501 0.8573753510801848 0.0000000000000000 0.0354605960884699
5100.0000000000000000 1.6533023007438397 0.8044593292989382 0.0054886200003707 0.8069742455291463 0.0000000000000000 0.0363801059153843
5160.0000000000000000 1.4911660479859707 0.7330627752607959 0.0041336418937579 0.7172055699863449 0.0000000000000000 0.0367640608450722
5220.0000000000000000 1.3017963580289535 0.6590796813523341 0.0030991735874665 0.6032884805567278 0.0000000000000000 0.0363290225324252
5280.0000000000000000 1.1083969585908950 0.5884472543040795 0.0023642343928490 0.4826848718511471 0.0000000000000000 0.0349005980428195
5340.0000000000000000 0.9326035639478174 0.5264656107282050 0.0018750430837607 0.3717368580803904 0.0000000000000000 0.0325260520554614
5400.0000000000000000 0.7738298761263100 0.4623860225370695 0.0014845979535048 0.2805097418101140 0.0000000000000000 0.0294495138256219
5460.0000000000000000 0.6389302955956235 0.4004809774954395 0.0011845461086097 0.2111832235653298 0.0000000000000000 0.0260815484262445
5520.0000000000000000 0.5385516706401421 0.3527655778659705 0.0009612752570835 0.1619373924137879 0.0000000000000000 0.0228874251033002
5580.0000000000000000 0.4681372883219318 0.3185033434702945 0.0008101338924319 0.1285175570613155 0.0000000000000000 0.0203062538978899
5640.0000000000000000 0.4139086975950255 0.2883365789262722 0.0007019239751218 0.1065241401709487 0.0000000000000000 0.0183460545226828
5700.0000000000000000 0.3901673712377813 0.2804546736661979 0.0006121072469747 0.0921821367344967 0.0000000000000000 0.0169184535901120
5760.0000000000000000 0.3659964053550425 0.2669206009240442 0.0005572927763477 0.0826429816851217 0.0000000000000000 0.0158755299695289
5820.0000000000000000 0.3325193046411477 0.2412696905665837 0.0005065595409357 0.0756693263873717 0.0000000000000000 0.0150737281462567
5880.0000000000000000 0.3204126260353489 0.2349984890115521 0.0004730125340585 0.0704671225515632 0.0000000000000000 0.0144740019381751
5940.0000000000000000 0.3013969592076311 0.2205426164656236 0.0004371443949916 0.0665298007803976 0.0000000000000000 0.0138873975666183
6000.0000000000000000 0.2938704737981613 0.2167196872980282 0.0004202280769017 0.0633003306947103 0.0000000000000000 0.0134302277285212
6060.0000000000000000 0.2842014844691686 0.2101538473922780 0.0003969450930523 0.0605862162217373 0.0000000000000000 0.0130644757621010
6120.0000000000000000 0.2815857880951693 0.2101424875948336 0.0003940566156866 0.0582784641419537 0.0000000000000000 0.0127707797426955
6180.0000000000000000 0.2855277868539434 0.2163626915355409 0.0003651222902992 0.0562521105976746 0.0000000000000000 0.0125478624304287
6240.0000000000000000 0.2743424732456459 0.2071618673218408 0.0003546951917137 0.0545826912756209 0.0000000000000000 0.0122432194564704
6300.0000000000000000 0.2671589395379193 0.2017908145512086 0.0003370316015899 0.0530201548138133 0.0000000000000000 0.0120109385713075
6360.0000000000000000 0.2597535466213323 0.1961422166874916 0.0003302822571698 0.0515856278511178 0.0000000000000000 0.0116954198255531
6420.0000000000000000 0.2593003129669236 0.1972995696648743 0.0003227229071699 0.0501560217674976 0.0000000000000000 0.0115219986273818
6480.0000000000000000 0.2545281704961900 0.1940839370163174 0.0003037705832180 0.0488208941921323 0.0000000000000000 0.0113195687045224
6540.0000000000000000 0.2465780514800230 0.1876179262315587 0.0002955742514309 0.0475225733827992 0.0000000000000000 0.0111419776142342
6600.0000000000000000 0.2508713473059353 0.1932742687279448 0.0002954130392881 0.0463368952124633 0.0000000000000000 0.0109647703262391
6660.0000000000000000 0.2483605963453215 0.1920730719551135 0.0003079159505684 0.0452106224899591 0.0000000000000000 0.0107689859496805
6720.0000000000000000 0.2412303409006192 0.1861871730769570 0.0002780326651904 0.0441909911737687 0.0000000000000000 0.0105741439847031
6780.0000000000000000 0.2387519154299737 0.1850243305579871 0.0002617717838327 0.0430574679330352 0.0000000000000000 0.0104083451551188
6840.0000000000000000 0.2376812625016571 0.1852050393390211 0.0002624090433033 0.0420548660359976 0.0000000000000000 0.0101589480833351
6900.0000000000000000 0.2347790183665877 0.1834238575630691 0.0002538739791064 0.0410396420773703 0.0000000000000000 0.0100616447470418
6960.0000000000000000 0.2303343712958378 0.1801693625545173 0.0002457348909144 0.0400295840243886 0.0000000000000000 0.0098896898260175
7020.0000000000000000 0.2297749795986562 0.1806523185159457 0.0002585242112712 0.0390958019484633 0.0000000000000000 0.0097683349229761
7080.0000000000000000 0.2217011693349407 0.1737647492165666 0.0002201491242072 0.0381465529415423 0.0000000000000000 0.0095697180526245
7140.0000000000000000 0.2232962297852945 0.1763055511176765 0.0002681311781551 0.0372842676980044 0.0000000000000000 0.0094382797914585
7200.0000000000000000 0.2057615311432571 0.1599979402551831 0.0002019797473219 0.0363306248825959 0.0000000000000000 0.0092309862581563
7260.0000000000000000 0.2134620187046238 0.1686605339972149 0.0002028127125360 0.0355003138295931 0.0000000000000000 0.0090983581652798
7320.0000000000000000 0.2237213112658798 0.1797962685390674 0.0001934424682060 0.0347603350149580 0.0000000000000000 0.0089712652436485
7380.0000000000000000 0.2163769496849789 0.1732609039151800 0.0002003620416040 0.0340388688962775 0.0000000000000000 0.0088768148319174
7440.0000000000000000 0.2051507117486627 0.1628278060509339 0.0001886721720499 0.0333911774024526 0.0000000000000000 0.0087430561232263
7500.0000000000000000 0.1964363865793870 0.1549307986774105 0.0001868462250196 0.0327973803665955 0.0000000000000000 0.0085213613103615
7560.0000000000000000 0.1981568794365460 0.1574891700568326 0.0001782966128532 0.0321503847051592 0.0000000000000000 0.0083390280617010
7620.0000000000000000 0.1965896058409189 0.1567773687862380 0.0001764466539406 0.0314514757887106 0.0000000000000000 0.0081843146120297
7680.0000000000000000 0.2075218116155193 0.1684140930358941 0.0001749351300482 0.0308244545756997 0.0000000000000000 0.0081083288738773
7740.0000000000000000 0.2065075658403457 0.1680619901855033 0.0002613618685115 0.0301653672400817 0.0000000000000000 0.0080188465462492
7800.0000000000000000 0.2089771660605545 0.1712082952485799 0.0001913569961860 0.0297065009431001 0.0000000000000000 0.0078710128726885
7860.0000000000000000 0.1977126956511437 0.1606565619913184 0.0001695378382799 0.0291540352574561 0.0000000000000000 0.0077325605640893
7920.0000000000000000 0.1940269368539472 0.1576813606639453 0.0001660078450167 0.0285333463818176 0.0000000000000000 0.0076462219631676
7980.0000000000000000 0.1820586242930330 0.1464810043015919 0.0001565437956657 0.0279144303871600 0.0000000000000000 0.0075066458086153
8040.0000000000000000 0.1882529905664715 0.1533821184560350 0.0001608348819196 0.0273443687189715 0.0000000000000000 0.0073656685095454
8100.0000000000000000 0.1833526214160885 0.1491180358343360 0.0001542653425078 0.0268177591946518 0.0000000000000000 0.0072625610445929
8160.0000000000000000 0.1893137124103377 0.1557704810163509 0.0001641314698092 0.0262302149743890 0.0000000000000000 0.0071488849497887
8220.0000000000000000 0.1896567205258962 0.1566638322471357 0.0001537240478613 0.0257589082417122 0.0000000000000000 0.0070802559891869
8280.0000000000000000 0.1849182148263597 0.1525191880593822 0.0001485654598639 0.0252363321106647 0.0000000000000000 0.0070141291964489
8340.0000000000000000 0.1737052095222507 0.1420106745104508 0.0001383857115719 0.0246747558351568 0.0000000000000000 0.0068813934650712
8400.0000000000000000 0.1708305789594840 0.1397646778439151 0.0001323733642843 0.0241972828957877 0.0000000000000000 0.0067362448554969
8460.0000000000000000 0.1716439591760182 0.1411497212872105 0.0001258051168850 0.0237383471064360 0.0000000000000000 0.0066300856654867
8520.0000000000000000 0.1705940134736793 0.1406229869118775 0.0001266760111373 0.0233006866452140 0.0000000000000000 0.0065436639054505
8580.0000000000000000 0.1746661959732899 0.1451550153163307 0.0001254253809381 0.0229223831862373 0.0000000000000000 0.0064633720897839
8640.0000000000000000 0.1854538789119640 0.1563634144542877 0.0001346566360331 0.0225270297610854 0.0000000000000000 0.0064287780605577
8700.0000000000000000 0.1699681144862673 0.1413851975052617 0.0001248493805929 0.0221343459695344 0.0000000000000000 0.0063237216308783
8760.0000000000000000 0.1658768133078369 0.1378545248270306 0.0001163022150169 0.0217452713928575 0.0000000000000000 0.0061607148729319
8820.0000000000000000 0.1672450416361291 0.1396067058483108 0.0001164205797795 0.0214574407427208 0.0000000000000000 0.0060644744653180
8880.0000000000000000 0.1670469983564021 0.1397511599591611 0.0001130750745359 0.0212019314318101 0.0000000000000000 0.0059808318908951
8940.0000000000000000 0.1919607537686596 0.1650648739923576 0.0001138890202431 0.0208570897600140 0.0000000000000000 0.0059249009960448
9000.0000000000000000 0.1670911639765154 0.1405484925447995 0.0001259091810547 0.0205535158772321 0.0000000000000000 0.0058632463734291
9060.0000000000000000 0.1729948508734956 0.1467638330765839 0.0001287446358752 0.0202958772499231 0.0000000000000000 0.0058063959111133
9120.0000000000000000 0.1657831644186514 0.1398351347653057 0.0001023818007759 0.0201017037804956 0.0000000000000000 0.0057439440720743
9180.0000000000000000 0.1630871508165315 0.1375616931628289 0.0001032972238603 0.0197686790321079 0.0000000000000000 0.0056534813977344
9240.0000000000000000 0.1670465666314123 0.1418555460168688 0.0001045232891533 0.0194860712387344 0.0000000000000000 0.0056004260866559
9300.0000000000000000 0.1596240266958030 0.1348456958832729 0.0000967473601892 0.0191526444628140 0.0000000000000000 0.0055289389895269
9360.0000000000000000 0.1557287798317673 0.1313382430127711 0.0000963016209407 0.0188442385651796 0.0000000000000000 0.0054499966328759
9420.0000000000000000 0.1584778930756648 0.1344441225312179 0.0001025023597451 0.0185408309953425 0.0000000000000000 0.0053904371893592
9480.0000000000000000 0.1657091313030261 0.1420064453497278 0.0000977160260703 0.0182714326114917 0.0000000000000000 0.0053335373157363
9540.0000000000000000 0.1884522804308956 0.1649221808051606 0.0001294872700053 0.0180439590272186 0.0000000000000000 0.0053566533285112
9600.0000000000000000 0.1692193544646871 0.1459802782267147 0.0000910201627179 0.0178565213254685 0.0000000000000000 0.0052915347497859
9660.0000000000000000 0.1538728000668141 0.1309564672644018 0.0000961869005181 0.0176122935513428 0.0000000000000000 0.0052078523505515
9720.0000000000000000 0.1529560741272038 0.1304244426805727 0.0000937502253421 0.0172979602366311 0.0000000000000000 0.0051399209846579
9780.0000000000000000 0.1535270787665780 0.1313037797896995 0.0000921925888726 0.0170358870328823 0.0000000000000000 0.0050952193551236
9840.0000000000000000 0.1527938566263156 0.1309435835354508 0.0000874599942700 0.0167385679751025 0.0000000000000000 0.0050242451214924
9900.0000000000000000 0.1537377026651761 0.1321449837130309 0.0000942551478125 0.0165154778266103 0.0000000000000000 0.0049829859777224
9960.0000000000000000 0.1927163531776707 0.1714550226719546 0.0001000535360320 0.0162074173135978 0.0000000000000000 0.0049538596560864
10020.0000000000000000 0.1575546353175290 0.1365959484900962 0.0000880466701827 0.0159773932153708 0.0000000000000000 0.0048932469418793
10080.0000000000000000 0.1565803128168534 0.1359106112876423 0.0000898269423070 0.0157369342624632 0.0000000000000000 0.0048429403244409
10140.0000000000000000 0.1565827699053026 0.1362214517058663 0.0000882650256684 0.0154849759726870 0.0000000000000000 0.0047880772010809
10200.0000000000000000 0.1649597610628729 0.1448060082224727 0.0001020932512531 0.0152672653032174 0.0000000000000000 0.0047843942859297
10260.0000000000000000 0.1421726848430537 0.1224423088974007 0.0000830009177327 0.0149714744164339 0.0000000000000000 0.0046759006114865
10320.0000000000000000 0.1500346487033570 0.1305446067217418 0.0000858158811285 0.0147383035976992 0.0000000000000000 0.0046659225027875
10380.0000000000000000 0.1466677859415938 0.1275193862119511 0.0000810983846961 0.0144645436701320 0.0000000000000000 0.0046027576748145
10440.0000000000000000 0.1493740258849495 0.1304819111850549 0.0000848872431623 0.0142388299201402 0.0000000000000000 0.0045683975365921
10500.0000000000000000 0.1469572613680122 0.1282859430707190 0.0000777351360308 0.0140354483088949 0.0000000000000000 0.0045581348523676
10560.0000000000000000 0.1424535724745131 0.1241287187922423 0.0000744242839523 0.0137448897662517 0.0000000000000000 0.0045055396320668
10620.0000000000000000 0.1543984271500940 0.1363244495357939 0.0000817669249151 0.0135170307100367 0.0000000000000000 0.0044751799793484
10680.0000000000000000 0.1381689479051491 0.1204071781373198 0.0000753945708045 0.0132933447355103 0.0000000000000000 0.0043930304615144
10740.0000000000000000 0.1364786676876754 0.1190493188967396 0.0000729929713521 0.0130199663727873 0.0000000000000000 0.0043363894467964
10800.0000000000000000 0.1466455811575536 0.1294309403900577 0.0000765138059901 0.0127995445404959 0.0000000000000000 0.0043385824210099
10860.0000000000000000 0.1417425524998401 0.1248136217933753 0.0000757833630130 0.0125703541235664 0.0000000000000000 0.0042827932198852
10920.0000000000000000 0.1417082065724753 0.1250536119388646 0.0000724844563629 0.0123465033126106 0.0000000000000000 0.0042356068646371
10980.0000000000000000 0.1512054597067515 0.1347210212900561 0.0000721933704463 0.0121877148101032 0.0000000000000000 0.0042245302361460
11040.0000000000000000 0.1383006520733995 0.1220518786119987 0.0000743026525034 0.0119717410086219 0.0000000000000000 0.0042027298002755
11100.0000000000000000 0.1361359102745147 0.1202461387574701 0.0000649853019747 0.0116835450488683 0.0000000000000000 0.0041412411662015
11160.0000000000000000 0.1349564491916764 0.1193493805969353 0.0000703127537967 0.0114516081609779 0.0000000000000000 0.0040851476799665
11220.0000000000000000 0.1349116925856890 0.1195494663757959 0.0000657318093834 0.0112607897291501 0.0000000000000000 0.0040357046713595
11280.0000000000000000 0.1418317918339843 0.1266262534237305 0.0000910709930153 0.0110842926759822 0.0000000000000000 0.0040301747412562
11340.0000000000000000 0.1409460935178231 0.1259968157044962 0.0000625128743153 0.0109001529604959 0.0000000000000000 0.0039866119785157
11400.0000000000000000 0.1368902524411282 0.1221264006630817 0.0000634595742464 0.0107312492242031 0.0000000000000000 0.0039691429795971
11460.0000000000000000 0.1448856360859713 0.1304410360047429 0.0000872407152106 0.0104233312409109 0.0000000000000000 0.0039340281251069
11520.0000000000000000 0.1329923594534847 0.1189111168800547 0.0000641178513606 0.0101439253198118 0.0000000000000000 0.0038731994022576
11580.0000000000000000 0.1374634218683805 0.1236185788065063 0.0000640146757968 0.0099394759980800 0.0000000000000000 0.0038413523879974
11640.0000000000000000 0.1327915625490725 0.1192192775913461 0.0000610680758778 0.0097129516880733 0.0000000000000000 0.0037982651937753
11700.0000000000000000 0.1367190925842950 0.1233638664596017 0.0000628408098194 0.0094897128052427 0.0000000000000000 0.0038026725096312
11760.0000000000000000 0.1305259493222968 0.1175068132609469 0.0000590509625601 0.0092100726142276 0.0000000000000000 0.0037500124845622
11820.0000000000000000 0.1266159111383902 0.1138944761286173 0.0000534219988692 0.0089751810880038 0.0000000000000000 0.0036928319228999
11880.0000000000000000 0.1486899646556320 0.1360535035772514 0.0001133826750287 0.0088303582718176 0.0000000000000000 0.0036927201315344
11940.0000000000000000 0.1365480852801554 0.1242138956149145 0.0000684324337287 0.0086112707029982 0.0000000000000000 0.0036544865285141
12000.0000000000000000 0.1298348589535042 0.1177106040175988 0.0000610425808773 0.0084339997211154 0.0000000000000000 0.0036292126339127
12060.0000000000000000 0.1506976937764824 0.1388645606402071 0.0000830427823046 0.0081660251584710 0.0000000000000000 0.0035840651954997
12120.0000000000000000 0.1378971942006207 0.1262270146796247 0.0000610283048208 0.0080185778953215 0.0000000000000000 0.0035905733208537
12180.0000000000000000 0.1340598775598018 0.1226054292124138 0.0000596769940752 0.0078304293224599 0.0000000000000000 0.0035643420308529
12240.0000000000000000 0.1375734564269345 0.1263278637861049 0.0000611184510360 0.0076403099273739 0.0000000000000000 0.0035441642624196
12300.0000000000000000 0.1221060442139466 0.1112750313777972 0.0000524614834667 0.0073023604442325 0.0000000000000000 0.0034761909084501
12360.0000000000000000 0.1254667646023282 0.1149714354369013 0.0000532294118548 0.0070138134073250 0.0000000000000000 0.0034282863462471
12420.0000000000000000 0.1415413082463275 0.1312758108736352 0.0000730571234107 0.0067862331525140 0.0000000000000000 0.0034062070967676
12480.0000000000000000 0.1201755175487429 0.1102177182638059 0.0000541589517555 0.0065415583857394 0.0000000000000000 0.0033620819474421
12540.0000000000000000 0.1460802782443866 0.1363308121414129 0.0000621478939316 0.0063091214669264 0.0000000000000000 0.0033781967421157
12600.0000000000000000 0.1470054959531951 0.1374497356433451 0.0000553818909013 0.0061032427464359 0.0000000000000000 0.0033971356725128
12660.0000000000000000 0.1236083800885127 0.1143701230198851 0.0000506569635951 0.0058479014075220 0.0000000000000000 0.0033396986975105
12720.0000000000000000 0.1248707759201319 0.1159708718555684 0.0000594479872239 0.0055399692728016 0.0000000000000000 0.0033004868045381
12780.0000000000000000 0.1248562982817517 0.1162676720297211 0.0000497428904002 0.0052571249715482 0.0000000000000000 0.0032817583900821
12840.0000000000000000 0.1288419110681148 0.1204842144744702 0.0000496172481784 0.0050423376596838 0.0000000000000000 0.0032657416857824
12900.0000000000000000 0.1283004815270742 0.1200990078507327 0.0000478628600808 0.0048942484491314 0.0000000000000000 0.0032593623671293
12960.0000000000000000 0.1218468102525089 0.1138483009524389 0.0000604721445195 0.0047230833282413 0.0000000000000000 0.0032149538273092
13020.0000000000000000 0.1225383009462716 0.1146695781337514 0.0000498495459076 0.0046333725756056 0.0000000000000000 0.0031855006910070
13080.0000000000000000 0.1281058198118370 0.1202600351291567 0.0000577758382354 0.0046134718202032 0.0000000000000000 0.0031745370242417
13140.0000000000000000 0.1276910440665813 0.1198314944298856 0.0000541670340471 0.0046254510678796 0.0000000000000000 0.0031799315347690
13200.0000000000000000 0.1203560758268338 0.1125440635784060 0.0000531295618274 0.0045895019878483 0.0000000000000000 0.0031693806987521
13260.0000000000000000 0.1178678408842235 0.1101980891474879 0.0000473143966756 0.0044998069408627 0.0000000000000000 0.0031226303991974
13320.0000000000000000 0.1198332001816663 0.1121911011393813 0.0000528472980209 0.0044746773461057 0.0000000000000000 0.0031145743981584
13380.0000000000000000 0.1209770847835719 0.1133786293539538 0.0000479057619096 0.0044419722446496 0.0000000000000000 0.0031085774230589
13440.0000000000000000 0.1286028900220069 0.1209540993827662 0.0000505682505970 0.0044581837601746 0.0000000000000000 0.0031400386284691
13500.0000000000000000 0.1312135417024999 0.1236133560334767 0.0000493974951780 0.0044083087935228 0.0000000000000000 0.0031424793803224
13560.0000000000000000 0.1313932711891894 0.1237152283800783 0.0000620264837077 0.0044640620259116 0.0000000000000000 0.0031519542994919
13620.0000000000000000 0.1161048702403466 0.1084790860951746 0.0000541822288255 0.0044578065352270 0.0000000000000000 0.0031137953811194
13680.0000000000000000 0.1135406289553597 0.1060580561288301 0.0000485812574325 0.0043694249868531 0.0000000000000000 0.0030645665822440
13740.0000000000000000 0.1183520529146587 0.1108783015605774 0.0000466521357242 0.0043541779842224 0.0000000000000000 0.0030729212341347
13800.0000000000000000 0.1299027513456623 0.1223620410662861 0.0000614595359667 0.0043750798874967 0.0000000000000000 0.0031041708559128
13860.0000000000000000 0.1252204586009799 0.1176455991180464 0.0000508160445085 0.0044076114781027 0.0000000000000000 0.0031164319603223
13920.0000000000000000 0.1172387978327736 0.1097266102286066 0.0000474333240039 0.0043592753758738 0.0000000000000000 0.0031054789042893
13980.0000000000000000 0.1225297669268299 0.1150644998109405 0.0000506850435471 0.0043317435033878 0.0000000000000000 0.0030828385689545
14040.0000000000000000 0.1285831425135362 0.1210573551460207 0.0000559902500950 0.0043589584189076 0.0000000000000000 0.0031108386985129
14100.0000000000000000 0.1298622405598613 0.1223036451842951 0.0001158011156327 0.0043256850596927 0.0000000000000000 0.0031171092002407
14160.0000000000000000 0.1281563030258850 0.1206977696133120 0.0000427727949538 0.0043014529506364 0.0000000000000000 0.0031143076669828
14220.0000000000000000 0.1208432498730076 0.1133276896625077 0.0000462881042953 0.0043518859277981 0.0000000000000000 0.0031173861784065
14280.0000000000000000 0.1657257476473790 0.1582274626391763 0.0000634612383128 0.0043289519511472 0.0000000000000000 0.0031058718187427
14340.0000000000000000 0.1224709816856388 0.1149543508548407 0.0000596846375745 0.0043482516538633 0.0000000000000000 0.0031086945393603
14400.0000000000000000 0.1213384110649107 0.1138174939778361 0.0000572142743400 0.0043351035242446 0.0000000000000000 0.0031285992884901
14460.0000000000000000 0.1257035930328397 0.1182218551826033 0.0000480683267627 0.0043192272210021 0.0000000000000000 0.0031144423024716
14520.0000000000000000 0.1312135326324996 0.1237045840996911 0.0000530831731818 0.0043268694644695 0.0000000000000000 0.0031289958951573
14580.0000000000000000 0.1199236562006021 0.1124891694684607 0.0000463230364910 0.0043028023692353 0.0000000000000000 0.0030853613264151
14640.0000000000000000 0.1187320587944771 0.1113566422925044 0.0000452685998433 0.0042579265672858 0.0000000000000000 0.0030722213348436
14700.0000000000000000 0.1276739014002035 0.1202545693954832 0.0000500265053904 0.0042756000627245 0.0000000000000000 0.0030937054366054
14760.0000000000000000 0.1233463601392164 0.1159490866728675 0.0000509312972718 0.0042584364195893 0.0000000000000000 0.0030879057494878
14820.0000000000000000 0.1163150105362230 0.1089477841435828 0.0000437764716112 0.0042525248149399 0.0000000000000000 0.0030709251060891
14880.0000000000000000 0.1161430347265571 0.1088298315899550 0.0000474187659094 0.0042089969774884 0.0000000000000000 0.0030567873932043
14940.0000000000000000 0.1177179311694026 0.1104102232042115 0.0000499525708194 0.0042163641539234 0.0000000000000000 0.0030413912404482
15000.0000000000000000 0.1324228757079674 0.1250855928847471 0.0000482925156493 0.0042189237060189 0.0000000000000000 0.0030700666015521
15060.0000000000000000 0.1251321926696782 0.1177922387029857 0.0000456711093407 0.0042081077558932 0.0000000000000000 0.0030861751014586
15120.0000000000000000 0.1302296057928885 0.1228703615677605 0.0000499749534438 0.0042139875642506 0.0000000000000000 0.0030952817074335
15180.0000000000000000 0.1201506149615307 0.1127953149744662 0.0000530215204048 0.0042159341551695 0.0000000000000000 0.0030863443114902
15240.0000000000000000 0.1463536119989796 0.1390980932103736 0.0000426500842172 0.0041634243994271 0.0000000000000000 0.0030494443049617
15300.0000000000000000 0.1137386722208682 0.1065284977903224 0.0000455509904058 0.0041383272122138 0.0000000000000000 0.0030262962279262
15360.0000000000000000 0.1238272589209841 0.1165721078884380 0.0000479463198454 0.0041643367409669 0.0000000000000000 0.0030428679717339
15420.0000000000000000 0.1248175386761981 0.1175609995280718 0.0000438734450077 0.0041517080509154 0.0000000000000000 0.0030609576522032
15480.0000000000000000 0.1177842878834210 0.1105927015591555 0.0000448696158755 0.0041015568793663 0.0000000000000000 0.0030451598290237
15540.0000000000000000 0.1246880035204962 0.1174441721725846 0.0000479668049123 0.0041315784753056 0.0000000000000000 0.0030642860676937
15600.0000000000000000 0.1224038347116285 0.1151862906438843 0.0000473336606913 0.0041182739355067 0.0000000000000000 0.0030519364715463
15660.0000000000000000 0.1216294157376063 0.1144027050771914 0.0000515352149124 0.0041087121201461 0.0000000000000000 0.0030664633253564
15720.0000000000000000 0.1205492395121510 0.1133357282400768 0.0000444646378968 0.0041032987086324 0.0000000000000000 0.0030657479255450
15780.0000000000000000 0.1133657391349336 0.1062383553780604 0.0000393589204492 0.0040593651484124 0.0000000000000000 0.0030286596880115
15840.0000000000000000 0.1299460994369775 0.1227160026668616 0.0000494934286443 0.0041138792985874 0.0000000000000000 0.0030667240428841
15900.0000000000000000 0.1194167043781945 0.1121682688704652 0.0000469739121481 0.0041388898665401 0.0000000000000000 0.0030625717290412
15960.0000000000000000 0.1154554452124682 0.1083014521477108 0.0000458792061601 0.0040694330451440 0.0000000000000000 0.0030386808134533
16020.0000000000000000 0.1284899658892713 0.1212784078518233 0.0000424271559692 0.0040963751104442 0.0000000000000000 0.0030727557710346
16080.0000000000000000 0.1244573437586672 0.1172548160060476 0.0000486039497273 0.0040814697972872 0.0000000000000000 0.0030724540056051
16140.0000000000000000 0.1190695845300860 0.1119024972540752 0.0000662015677777 0.0040575306000620 0.0000000000000000 0.0030433551081711
16200.0000000000000000 0.1179114604038618 0.1107743893283941 0.0000459447815584 0.0040513021905527 0.0000000000000000 0.0030398241033567
16260.0000000000000000 0.1179262253939148 0.1108183753081050 0.0000457150181254 0.0040359296302242 0.0000000000000000 0.0030262054374602
16320.0000000000000000 0.1214598191721903 0.1143501125615876 0.0000467735272743 0.0040347752300141 0.0000000000000000 0.0030281578533143
16380.0000000000000000 0.1307463547886495 0.1235339729580944 0.0000500182219981 0.0040980471867473 0.0000000000000000 0.0030643164218097
16440.0000000000000000 0.1233431485107685 0.1160890119094799 0.0000425206681097 0.0041263337432032 0.0000000000000000 0.0030852821899756
16500.0000000000000000 0.1211337023338149 0.1139675370204667 0.0000427511546415 0.0040526268204707 0.0000000000000000 0.0030707873382359
16560.0000000000000000 0.1119262726306664 0.1048836880079204 0.0000388514876833 0.0039754030332974 0.0000000000000000 0.0030283301017654
16620.0000000000000000 0.1191147803616050 0.1120522859921760 0.0000470226628934 0.0040071429260826 0.0000000000000000 0.0030083287804529
16680.0000000000000000 0.1245122533436478 0.1174200353881042 0.0000450721604817 0.0040201361525842 0.0000000000000000 0.0030270096424777
16740.0000000000000000 0.1322796170826610 0.1251749167383311 0.0000442237018821 0.0040147079439647 0.0000000000000000 0.0030457686984831
16800.0000000000000000 0.1276348834911744 0.1205261135813058 0.0000452852583910 0.0040092895696680 0.0000000000000000 0.0030541950818096
16860.0000000000000000 0.1210897251594200 0.1139494589863476 0.0000492032853487 0.0040327902696550 0.0000000000000000 0.0030582726180688
16920.0000000000000000 0.1197419483066841 0.1126671110792317 0.0000465832800410 0.0039876513502320 0.0000000000000000 0.0030406025971793
16980.0000000000000000 0.1174744510669292 0.1104363519083299 0.0000480311679594 0.0039703095282749 0.0000000000000000 0.0030197584623650
17040.0000000000000000 0.1193656285724010 0.1123161999597924 0.0000486424176193 0.0039806834673143 0.0000000000000000 0.0030201027276749
17100.0000000000000000 0.1289120330387970 0.1217301377158988 0.0000978297038741 0.0040398674042098 0.0000000000000000 0.0030441982148143
17160.0000000000000000 0.1167610129956943 0.1097142335897296 0.0000432917269976 0.0039865016516122 0.0000000000000000 0.0030169860273549
17220.0000000000000000 0.1200903880550953 0.1129968562596422 0.0000422568953662 0.0040142710215673 0.0000000000000000 0.0030370038785196
17280.0000000000000000 0.1301612221061664 0.1230126463227317 0.0000458964715307 0.0040443021189644 0.0000000000000000 0.0030583771929396
17340.0000000000000000 0.1208743963005592 0.1137220414619880 0.0000472758410304 0.0040475891726958 0.0000000000000000 0.0030574898248450
17400.0000000000000000 0.1217156547533588 0.1146290853290600 0.0000455433426461 0.0039996875932198 0.0000000000000000 0.0030413384884330
17460.0000000000000000 0.1231561369529624 0.1160480009990582 0.0000446688350786 0.0040132908104612 0.0000000000000000 0.0030501763083645
17520.0000000000000000 0.1158670517431170 0.1088220225442190 0.0000455605524276 0.0039763743605086 0.0000000000000000 0.0030230942859618
17580.0000000000000000 0.1192915106760218 0.1122358026192259 0.0000469711443812 0.0039884855669946 0.0000000000000000 0.0030202513454201
17640.0000000000000000 0.1174418721010552 0.1104315520645282 0.0000460625023642 0.0039523590215481 0.0000000000000000 0.0030118985126147
17700.0000000000000000 0.1196746020412876 0.1126339556159148 0.0000433369577562 0.0039823350406563 0.0000000000000000 0.0030149744269603
17760.0000000000000000 0.1192363133607922 0.1122200049225979 0.0000475421877560 0.0039564962967256 0.0000000000000000 0.0030122699537127
17820.0000000000000000 0.1185425410562619 0.1115405499702108 0.0000506710716168 0.0039406407841280 0.0000000000000000 0.0030106792303062
17880.0000000000000000 0.1204460060228768 0.1134649680370582 0.0000409694615056 0.0039258828707162 0.0000000000000000 0.0030141856535967
17940.0000000000000000 0.1232537857573989 0.1161566926457940 0.0000430384230584 0.0040079953713128 0.0000000000000000 0.0030460593172337
18000.0000000000000000 0.1179949171039819 0.1109213435920415 0.0000443340784215 0.0039860395177781 0.0000000000000000 0.0030431999157408
18060.0000000000000000 0.1215718492640597 0.1146108805666773 0.0000507218431473 0.0038985835056666 0.0000000000000000 0.0030116633485685
18120.0000000000000000 0.1172331176120139 0.1102749080975703 0.0000440119999539 0.0039083976226752 0.0000000000000000 0.0030057998918145
18180.0000000000000000 0.1251253190420255 0.1181342839191084 0.0000448135725222 0.0039237202757348 0.0000000000000000 0.0030225012746602
18240.0000000000000000 0.1253642034979563 0.1183426671402877 0.0000467366501846 0.0039305346480203 0.0000000000000000 0.0030442650594637
18300.0000000000000000 0.1165291077131996 0.1095371011648451 0.0000451126947452 0.0039224624310562 0.0000000000000000 0.0030244314225531
18360.0000000000000000 0.1174136552091631 0.1104821866658524 0.0000496739598604 0.0038831825156913 0.0000000000000000 0.0029986120677591
18420.0000000000000000 0.1204070794327378 0.1134358763595914 0.0000397250604070 0.0039271383132861 0.0000000000000000 0.0030043396994533
18480.0000000000000000 0.1250091316603844 0.1180236018268288 0.0000472469312372 0.0039175104881813 0.0000000000000000 0.0030207724141371
18540.0000000000000000 0.1169376022250823 0.1099280251264954 0.0000530943518392 0.0039265640613903 0.0000000000000000 0.0030299186853575
18600.0000000000000000 0.1196102867180211 0.1126440146706184 0.0000458083675916 0.0039005038353865 0.0000000000000000 0.0030199598444246
18660.0000000000000000 0.1344142957982756 0.1273102452835141 0.0000576753131093 0.0039766541488522 0.0000000000000000 0.0030697210527999
18720.0000000000000000 0.1206667571296915 0.1136311621137299 0.0000528319091233 0.0039475863349739 0.0000000000000000 0.0030351767718644
18780.0000000000000000 0.1124128187350979 0.1054799891806780 0.0000422008412951 0.0038893412888445 0.0000000000000000 0.0030012874242803
18840.0000000000000000 0.1233451528211224 0.1164312519684002 0.0000474994824950 0.0038672214826090 0.0000000000000000 0.0029991798876182
18900.0000000000000000 0.1193437141731627 0.1123586814365837 0.0000474773714940 0.0039185426117079 0.0000000000000000 0.0030190127533769
18960.0000000000000000 0.1175813013262297 0.1105891393303684 0.0000423695038550 0.0039300105394898 0.0000000000000000 0.0030197819525165
19020.0000000000000000 0.1301580429334147 0.1231822206037807 0.0000522911131005 0.0038916063500124 0.0000000000000000 0.0030319248665211
19080.0000000000000000 0.1210243999660214 0.1140519627424905 0.0000430657553099 0.0038997161931383 0.0000000000000000 0.0030296552750827
19140.0000000000000000 0.1233398516069829 0.1164019930463849 0.0000432216049142 0.0038842877380218 0.0000000000000000 0.0030103492176619
19200.0000000000000000 0.1240750179341804 0.1170665637217656 0.0000456147047852 0.0039287924401866 0.0000000000000000 0.0030340470674430
19260.0000000000000000 0.1145943608248399 0.1076229948788071 0.0000437117378568 0.0039089520129723 0.0000000000000000 0.0030187021952037
19320.0000000000000000 0.1155937291755889 0.1086680419309708 0.0000403491233560 0.0038718162897833 0.0000000000000000 0.0030135218314788
19380.0000000000000000 0.1163184311634099 0.1094222842703760 0.0000477604662149 0.0038577272609491 0.0000000000000000 0.0029906591658699
19440.0000000000000000 0.1252791749688218 0.1183366397908905 0.0000399286384020 0.0038915236389918 0.0000000000000000 0.0030110829005375
19500.0000000000000000 0.1302023546059007 0.1232139079201796 0.0000442474435579 0.0039013465712903 0.0000000000000000 0.0030428526708729
19560.0000000000000000 0.1198382921563437 0.1128540632108413 0.0000459680828153 0.0039030745376483 0.0000000000000000 0.0030351863250389
19620.0000000000000000 0.1168646493810129 0.1098923617054076 0.0000446511207471 0.0039038735015752 0.0000000000000000 0.0030237630532831
19680.0000000000000000 0.1114835887661357 0.1046018096960372 0.0000392365416116 0.0038542934523686 0.0000000000000000 0.0029882490761183
19740.0000000000000000 0.1251958694355253 0.1183415419058008 0.0000432950932260 0.0038346095223228 0.0000000000000000 0.0029764229141756
19800.0000000000000000 0.1317422538618024 0.1247480432748954 0.0000542329732250 0.0039061265664451 0.0000000000000000 0.0030338510472370
19860.0000000000000000 0.1209443541866847 0.1139497179574010 0.0000451586433829 0.0039093703258440 0.0000000000000000 0.0030401072600568
19920.0000000000000000 0.1185067054542778 0.1115273691231275 0.0000465414837577 0.0038948923480097 0.0000000000000000 0.0030379024993829
19980.0000000000000000 0.1212558294880434 0.1143227509831024 0.0000442373907212 0.0038789648485907 0.0000000000000000 0.0030098762656291
20040.0000000000000000 0.0839092134472371 0.0771404331631642 0.0000333089463596 0.0037784086556124 0.0000000000000000 0.0029570626821009
20100.0000000000000000 0.0548971625596227 0.0489128139146372 0.0000271039979238 0.0031704866469276 0.0000000000000000 0.0027867580001341
20160.0000000000000000 0.0401787855861317 0.0348988857498429 0.0000227560236254 0.0026395122221644 0.0000000000000000 0.0026176315904989
20220.0000000000000000 0.0336402711287309 0.0289149413332573 0.0000187867296760 0.0022447334790676 0.0000000000000000 0.0024618095867299
20280.0000000000000000 0.0316884593510153 0.0273769093589039 0.0000162867339583 0.0019566465140722 0.0000000000000000 0.0023386167440809
20340.0000000000000000 0.0285752919575776 0.0245829198882758 0.0000144081567565 0.0017379706122648 0.0000000000000000 0.0022399933002805
20400.0000000000000000 0.0277187359993594 0.0239812713775897 0.0000147213730433 0.0015632971575932 0.0000000000000000 0.0021594460911332
20460.0000000000000000 0.0256253100793428 0.0220922840332447 0.0000118400074429 0.0014241604496233 0.0000000000000000 0.0020970255890320
20520.0000000000000000 0.0240685534256675 0.0207148104515549 0.0000112733169371 0.0012978398096921 0.0000000000000000 0.0020446298474835
20580.0000000000000000 0.0225715400151385 0.0193702163258659 0.0000110737753598 0.0011864573289638 0.0000000000000000 0.0020037925849491
20640.0000000000000000 0.0197796271650150 0.0167240427337523 0.0000097753697816 0.0010838577415672 0.0000000000000000 0.0019619513199140
20700.0000000000000000 0.0178624796895488 0.0149398652635466 0.0000092147765438 0.0009866816059605 0.0000000000000000 0.0019267180434980
20760.0000000000000000 0.0164856404274501 0.0136754242082898 0.0000086138184002 0.0009040717222783 0.0000000000000000 0.0018975306784818
20820.0000000000000000 0.0156975938325152 0.0129837285692347 0.0000077664316391 0.0008333621178139 0.0000000000000000 0.0018727367138274
20880.0000000000000000 0.0142432729657978 0.0116071299968790 0.0000075276157905 0.0007766777088814 0.0000000000000000 0.0018519376442470
20940.0000000000000000 0.0130731300403440 0.0105060983591739 0.0000077870720082 0.0007252958228271 0.0000000000000000 0.0018339487863347
21000.0000000000000000 0.0121510284669842 0.0096495982869818 0.0000070535655232 0.0006777878504902 0.0000000000000000 0.0018165887639891
21060.0000000000000000 0.0114147711894731 0.0089675051206840 0.0000073061717253 0.0006376395220997 0.0000000000000000 0.0018023203749641
21120.0000000000000000 0.0108335271505056 0.0084333134400719 0.0000069604410959 0.0006026099107034 0.0000000000000000 0.0017906433586344
21180.0000000000000000 0.0100378460548968 0.0076788391295018 0.0000065977653892 0.0005720671000456 0.0000000000000000 0.0017803420599602
21240.0000000000000000 0.0099925711215732 0.0076660887402144 0.0000064291190315 0.0005476346489036 0.0000000000000000 0.0017724186134237
21300.0000000000000000 0.0091661099561174 0.0068723110844263 0.0000064194755624 0.0005235235317307 0.0000000000000000 0.0017638558643980
21360.0000000000000000 0.0087992003278702 0.0065332547262373 0.0000068766127760 0.0005018224566180 0.0000000000000000 0.0017572465322389
21420.0000000000000000 0.0082525810323704 0.0060114498574638 0.0000063292439430 0.0004834199754187 0.0000000000000000 0.0017513819555449
21480.0000000000000000 0.0078165672762281 0.0055968875958813 0.0000061737766816 0.0004669684923127 0.0000000000000000 0.0017465374113525
21540.0000000000000000 0.0075092868600753 0.0053084461380589 0.0000062048049233 0.0004522108241174 0.0000000000000000 0.0017424250929757
21600.0000000000000000 0.0302769848623289 0.0280473063894831 0.0000451807535986 0.0004389069365103 0.0000000000000000 0.0017455907827369
21660.0000000000000000 0.0078972989189568 0.0057152776332995 0.0000064040335409 0.0004312477351329 0.0000000000000000 0.0017443695169836
21720.0000000000000000 0.0068847452828431 0.0047213063511621 0.0000059736926180 0.0004205185983765 0.0000000000000000 0.0017369466406865
21780.0000000000000000 0.0065181245250460 0.0043719947344521 0.0000059530456007 0.0004104889537756 0.0000000000000000 0.0017296877912175
21840.0000000000000000 0.0061387425911602 0.0040061585413188 0.0000059664294357 0.0004017966011348 0.0000000000000000 0.0017248210192709
21900.0000000000000000 0.0059516494324512 0.0038303497460136 0.0000058227202482 0.0003939031078316 0.0000000000000000 0.0017215738583579
21960.0000000000000000 0.0056834633020384 0.0035714927217538 0.0000058707553996 0.0003870237233959 0.0000000000000000 0.0017190761014891
22020.0000000000000000 0.0055691280847414 0.0034647634824512 0.0000058153448577 0.0003812271649113 0.0000000000000000 0.0017173220925212
22080.0000000000000000 0.0053809301610157 0.0032833294618476 0.0000057857325147 0.0003759129227492 0.0000000000000000 0.0017159020439043
22140.0000000000000000 0.0052337193782203 0.0031428442508198 0.0000057156368845 0.0003706055665616 0.0000000000000000 0.0017145539239544
22200.0000000000000000 0.0051136979799593 0.0030286100753931 0.0000057939204167 0.0003658283443934 0.0000000000000000 0.0017134656397560
22260.0000000000000000 0.0050064422094406 0.0029266062737644 0.0000057212392973 0.0003614550139973 0.0000000000000000 0.0017126596823816
22320.0000000000000000 0.0048748123761140 0.0027997003392387 0.0000056934411788 0.0003576499552469 0.0000000000000000 0.0017117686404495
22380.0000000000000000 0.0047510432561245 0.0026802676761354 0.0000057290550723 0.0003540706999974 0.0000000000000000 0.0017109758249195
22440.0000000000000000 0.0046103611232920 0.0025436841753772 0.0000057288201842 0.0003506793227594 0.0000000000000000 0.0017102688049712
22500.0000000000000000 0.0045155637685339 0.0024526406299321 0.0000056809053767 0.0003474867954624 0.0000000000000000 0.0017097554377627
22560.0000000000000000 0.0044439045593345 0.0023844709207146 0.0000057154770854 0.0003446200557179 0.0000000000000000 0.0017090981058165
22620.0000000000000000 0.0043310120149303 0.0022748300015396 0.0000057244078504 0.0003419065630755 0.0000000000000000 0.0017085510424648
22680.0000000000000000 0.0042503821379643 0.0021972420938476 0.0000057038462478 0.0003393494381695 0.0000000000000000 0.0017080867596993
22740.0000000000000000 0.0041726792032652 0.0021223170549151 0.0000056612321879 0.0003370399918063 0.0000000000000000 0.0017076609243559
22800.0000000000000000 0.0041125676283378 0.0020644852647911 0.0000056019205588 0.0003349946794168 0.0000000000000000 0.0017074857635711
22860.0000000000000000 0.0040694917635187 0.0020239028841713 0.0000055699129710 0.0003329970046869 0.0000000000000000 0.0017070219616895
22920.0000000000000000 0.0040177619326372 0.0019741901205881 0.0000056186793497 0.0003311751848651 0.0000000000000000 0.0017067779478343
22980.0000000000000000 0.0039386391941596 0.0018971601112806 0.0000056344788497 0.0003294091659674 0.0000000000000000 0.0017064354380618
23040.0000000000000000 0.0038848174640821 0.0018452475532343 0.0000056003573640 0.0003277522385694 0.0000000000000000 0.0017062173149144
23100.0000000000000000 0.0038412556689019 0.0018034794249902 0.0000055712215482 0.0003262655225968 0.0000000000000000 0.0017059394997667
23160.0000000000000000 0.0038011300011262 0.0017649935783733 0.0000056273498462 0.0003248392715701 0.0000000000000000 0.0017056698013366
23220.0000000000000000 0.0037371503454461 0.0017027788768292 0.0000055491155924 0.0003233816537288 0.0000000000000000 0.0017054406992958
23280.0000000000000000 0.0036780936659734 0.0016452679419399 0.0000055659736484 0.0003220040856406 0.0000000000000000 0.0017052556647445
23340.0000000000000000 0.0036439880735569 0.0016127625660673 0.0000056683097321 0.0003207408778114 0.0000000000000000 0.0017048163199461
23400.0000000000000000 0.0036092345343335 0.0015793179803263 0.0000055512098408 0.0003195689556068 0.0000000000000000 0.0017047963885596
23460.0000000000000000 0.0035778978436248 0.0015494357403924 0.0000055311497874 0.0003184117195854 0.0000000000000000 0.0017045192338596
23520.0000000000000000 0.0035450420208423 0.0015178159604875 0.0000055431216982 0.0003173901158726 0.0000000000000000 0.0017042928227840
23580.0000000000000000 0.0035114524717454 0.0014854855373088 0.0000055491379631 0.0003163943669412 0.0000000000000000 0.0017040234295323
23640.0000000000000000 0.0034741323942809 0.0014493400094274 0.0000055390258522 0.0003153916917070 0.0000000000000000 0.0017038616672943
23700.0000000000000000 0.0034347195506062 0.0014110586131120 0.0000055233381999 0.0003144688763351 0.0000000000000000 0.0017036687229592
23760.0000000000000000 0.0034284929066619 0.0014058461923833 0.0000055259587354 0.0003136267746188 0.0000000000000000 0.0017034939809243
23820.0000000000000000 0.0033911831528267 0.0013695121464762 0.0000054854729809 0.0003128019519585 0.0000000000000000 0.0017033835814111
23880.0000000000000000 0.0033673138347414 0.0013466108027351 0.0000055500116542 0.0003119700509194 0.0000000000000000 0.0017031829694327
23940.0000000000000000 0.0033463431082287 0.0013265740180413 0.0000055316028506 0.0003111484456838 0.0000000000000000 0.0017030890416530
24000.0000000000000000 0.0033192830862271 0.0013004516040424 0.0000055258003322 0.0003103953334956 0.0000000000000000 0.0017029103483569
24060.0000000000000000 0.0033104522496305 0.0012923422479194 0.0000055342509451 0.0003097332218499 0.0000000000000000 0.0017028425289160
24120.0000000000000000 0.0032769470722471 0.0012596018078777 0.0000055486012889 0.0003090424527257 0.0000000000000000 0.0017027542103548
24180.0000000000000000 0.0032629551278117 0.0012463905181743 0.0000055111627777 0.0003083368429453 0.0000000000000000 0.0017027166039143
24240.0000000000000000 0.0032500587064261 0.0012341828205970 0.0000055409289863 0.0003076969219046 0.0000000000000000 0.0017026380349383
24300.0000000000000000 0.0032281977002696 0.0012130152566896 0.0000055045726894 0.0003070636547288 0.0000000000000000 0.0017026142161619
24360.0000000000000000 0.0032150140466374 0.0012005203349108 0.0000055030565556 0.0003064676009393 0.0000000000000000 0.0017025230542317
24420.0000000000000000 0.0031972197825922 0.0011833347927889 0.0000055284434966 0.0003058599707697 0.0000000000000000 0.0017024965755370
24480.0000000000000000 0.0031818933767970 0.0011686739137616 0.0000055212502737 0.0003052894817315 0.0000000000000000 0.0017024087310302
24540.0000000000000000 0.0031685181641043 0.0011558721206095 0.0000055069287217 0.0003047473452061 0.0000000000000000 0.0017023917695670
24600.0000000000000000 0.0031571593939916 0.0011450402643530 0.0000055025486201 0.0003042258830126 0.0000000000000000 0.0017023906980058
24660.0000000000000000 0.0031452226352059 0.0011336387456431 0.0000055222451048 0.0003037206940266 0.0000000000000000 0.0017023409504314
24720.0000000000000000 0.0031359843810976 0.0011249530907556 0.0000054950371799 0.0003032018903733 0.0000000000000000 0.0017023343627888
24780.0000000000000000 0.0031203313665151 0.0011098230951652 0.0000055173102261 0.0003027229371723 0.0000000000000000 0.0017022680239516
24840.0000000000000000 0.0031110198074646 0.0011010671549690 0.0000054645681258 0.0003022569339350 0.0000000000000000 0.0017022311504349
24900.0000000000000000 0.0031002682148526 0.0010907901561504 0.0000054978773871 0.0003018118636636 0.0000000000000000 0.0017021683176515
24960.0000000000000000 0.0030910582976241 0.0010820514194137 0.0000054948820218 0.0003013509733581 0.0000000000000000 0.0017021610228306
25020.0000000000000000 0.0030815556397577 0.0010730559822116 0.0000054955055209 0.0003009428922131 0.0000000000000000 0.0017020612598122
25080.0000000000000000 0.0030701984068554 0.0010621056759591 0.0000054820600887 0.0003005178695538 0.0000000000000000 0.0017020928012538
25140.0000000000000000 0.0030588682491797 0.0010512547832238 0.0000055125769545 0.0003000851243939 0.0000000000000000 0.0017020157646074
25200.0000000000000000 0.0030548628272049 0.0010476796105260 0.0000054950095122 0.0002997029529909 0.0000000000000000 0.0017019852541758
25260.0000000000000000 0.0030468232344373 0.0010400380506063 0.0000055006146177 0.0002992982423538 0.0000000000000000 0.0017019863268595
25320.0000000000000000 0.0030399250064145 0.0010336071769725 0.0000054690844382 0.0002988824493350 0.0000000000000000 0.0017019662956688
25380.0000000000000000 0.0030304771288564 0.0010245834348650 0.0000054908553111 0.0002985463912742 0.0000000000000000 0.0017018564474062
25440.0000000000000000 0.0030238119347244 0.0010183226193522 0.0000054733862588 0.0002981525909047 0.0000000000000000 0.0017018633382088
25500.0000000000000000 0.0030165850243757 0.0010115038910863 0.0000054634166600 0.0002977863321359 0.0000000000000000 0.0017018313844935
25560.0000000000000000 0.0030117038301661 0.0010069728385647 0.0000054858193499 0.0002974649313984 0.0000000000000000 0.0017017802408532
25620.0000000000000000 0.0030027420419952 0.0009984406009621 0.0000054898609108 0.0002971197515007 0.0000000000000000 0.0017016918286215
25680.0000000000000000 0.0029992685502139 0.0009953678762100 0.0000054567159338 0.0002967573530087 0.0000000000000000 0.0017016866050615
25740.0000000000000000 0.0029936004685496 0.0009900642665593 0.0000054844078768 0.0002964303133996 0.0000000000000000 0.0017016214807138
25800.0000000000000000 0.0029874307558138 0.0009842539820289 0.0000054843726325 0.0002961120695977 0.0000000000000000 0.0017015803315548
25860.0000000000000000 0.0029831716322460 0.0009803658378050 0.0000054731236262 0.0002957858773829 0.0000000000000000 0.0017015467934318
25920.0000000000000000 0.0029785802164233 0.0009761159362814 0.0000054888688925 0.0002954601866222 0.0000000000000000 0.0017015152246272
25980.0000000000000000 0.0029736117333285 0.0009715154407291 0.0000054909500220 0.0002951698018612 0.0000000000000000 0.0017014355407162
26040.0000000000000000 0.0029686577011300 0.0009668656734794 0.0000054967012683 0.0002948734238358 0.0000000000000000 0.0017014219025465
26100.0000000000000000 0.0029644960453366 0.0009630531970820 0.0000054744867819 0.0002945714971747 0.0000000000000000 0.0017013968642980
26160.0000000000000000 0.0029593782570577 0.0009582596433648 0.0000054760881093 0.0002942666801103 0.0000000000000000 0.0017013758454732
26220.0000000000000000 0.0029554033548567 0.0009545899793204 0.0000055015858906 0.0002939992836008 0.0000000000000000 0.0017013125060449
26280.0000000000000000 0.0029524052764410 0.0009519165927120 0.0000054862551687 0.0002937256877931 0.0000000000000000 0.0017012767407671
26340.0000000000000000 0.0029482371544422 0.0009480625095530 0.0000054629377869 0.0002934539806172 0.0000000000000000 0.0017012577264851
26400.0000000000000000 0.0029440702337724 0.0009441980476607 0.0000054983436066 0.0002931824008582 0.0000000000000000 0.0017011914416468
26460.0000000000000000 0.0029410329854944 0.0009414524843661 0.0000054981574330 0.0002929144775152 0.0000000000000000 0.0017011678661801
26520.0000000000000000 0.0029379550602639 0.0009386941270347 0.0000054943455368 0.0002926810077785 0.0000000000000000 0.0017010855799139
26580.0000000000000000 0.0029338679921771 0.0009348829872847 0.0000054846982765 0.0002924246656262 0.0000000000000000 0.0017010756409897
26640.0000000000000000 0.0029313008917677 0.0009326022446271 0.0000054761844348 0.0002921894458783 0.0000000000000000 0.0017010330168275
26700.0000000000000000 0.0029275416452795 0.0009291019639131 0.0000054980573341 0.0002919655466439 0.0000000000000000 0.0017009760773883
26760.0000000000000000 0.0029245462240777 0.0009263670935628 0.0000054961849250 0.0002917205741433 0.0000000000000000 0.0017009623714466
26820.0000000000000000 0.0029217745527806 0.0009238980313549 0.0000054822497311 0.0002914826675652 0.0000000000000000 0.0017009116041294
26880.0000000000000000 0.0029192753251441 0.0009216722006263 0.0000054955403508 0.0002912400915179 0.0000000000000000 0.0017008674926491
26940.0000000000000000 0.0029168603203191 0.0009195320047507 0.0000054907853518 0.0002910080182991 0.0000000000000000 0.0017008295119175
27000.0000000000000000 0.0029138053938903 0.0009167208186380 0.0000054910916539 0.0002907847153773 0.0000000000000000 0.0017008087682211
27060.0000000000000000 0.0029110538728914 0.0009142592592319 0.0000054758847804 0.0002905519260383 0.0000000000000000 0.0017007668028408
27120.0000000000000000 0.0029091773391499 0.0009126330946278 0.0000054774303942 0.0002903188184613 0.0000000000000000 0.0017007479956666
27180.0000000000000000 0.0029059981117145 0.0009097115510695 0.0000054864766723 0.0002901053775873 0.0000000000000000 0.0017006947063854
27240.0000000000000000 0.0029042864688368 0.0009082235991206 0.0000054862912956 0.0002899051554949 0.0000000000000000 0.0017006714229257
27300.0000000000000000 0.0029020712427822 0.0009062568723624 0.0000054765486915 0.0002897002178067 0.0000000000000000 0.0017006376039216
27360.0000000000000000 0.0028994289342460 0.0009038342671869 0.0000054747605307 0.0002894935280178 0.0000000000000000 0.0017006263785106
27420.0000000000000000 0.0028982540734705 0.0009028951990047 0.0000054957044256 0.0002892925157357 0.0000000000000000 0.0017005706543044
27480.0000000000000000 0.0028954820237184 0.0009003324087587 0.0000054859128786 0.0002890962794928 0.0000000000000000 0.0017005674225882
27540.0000000000000000 0.0028937388190423 0.0008988198304889 0.0000054872191790 0.0002889041273664 0.0000000000000000 0.0017005276420080
27600.0000000000000000 0.0028919244455170 0.0008972368395581 0.0000055052056213 0.0002887094266391 0.0000000000000000 0.0017004729736984
27660.0000000000000000 0.0028899806768308 0.0008955559284152 0.0000054980461608 0.0002885180631212 0.0000000000000000 0.0017004086391336
27720.0000000000000000 0.0028880610493063 0.0008938573431759 0.0000054982980644 0.0002883177643222 0.0000000000000000 0.0017003876437438
27780.0000000000000000 0.0028864088859627 0.0008924273819703 0.0000054810028180 0.0002881351569805 0.0000000000000000 0.0017003653441938
27840.0000000000000000 0.0028843673209433 0.0008905878877039 0.0000054818464998 0.0002879490942181 0.0000000000000000 0.0017003484925216
27900.0000000000000000 0.0028831509600296 0.0008895875008617 0.0000054911457566 0.0002877744399999 0.0000000000000000 0.0017002978734114
27960.0000000000000000 0.0028815295503713 0.0008881746798764 0.0000054928151029 0.0002876076131256 0.0000000000000000 0.0017002544422664
28020.0000000000000000 0.0028794808686368 0.0008863332083010 0.0000054887093339 0.0002874310632900 0.0000000000000000 0.0017002278877119
28080.0000000000000000 0.0028782992980423 0.0008853574805114 0.0000054853161911 0.0002872637913435 0.0000000000000000 0.0017001927099962
28140.0000000000000000 0.0028766338266167 0.0008839001366083 0.0000054921969902 0.0002871002632131 0.0000000000000000 0.0017001412298051
28200.0000000000000000 0.0028752500430391 0.0008827134017418 0.0000055004597551 0.0002869359727136 0.0000000000000000 0.0017001002088287
28260.0000000000000000 0.0028739424233454 0.0008816006591444 0.0000055070915682 0.0002867773836542 0.0000000000000000 0.0017000572889786
28320.0000000000000000 0.0028724324176632 0.0008802829866084 0.0000054992424938 0.0002866189018993 0.0000000000000000 0.0017000312866618
28380.0000000000000000 0.0028712171278125 0.0008792365493974 0.0000054902670564 0.0002864636849936 0.0000000000000000 0.0017000266263651
28440.0000000000000000 0.0028696162136478 0.0008778315428417 0.0000054979604457 0.0002863156057043 0.0000000000000000 0.0016999711046561
28500.0000000000000000 0.0028686041506343 0.0008769950797541 0.0000054833935341 0.0002861629474055 0.0000000000000000 0.0016999627299405
28560.0000000000000000 0.0028675268474128 0.0008761021722511 0.0000054949250620 0.0002860184083989 0.0000000000000000 0.0016999113417008
28620.0000000000000000 0.0028659829406624 0.0008747241312715 0.0000055048543115 0.0002858686936828 0.0000000000000000 0.0016998852613967
28680.0000000000000000 0.0028649498811987 0.0008738668342316 0.0000054841710215 0.0002857243579589 0.0000000000000000 0.0016998745179867
28740.0000000000000000 0.0028636849130628 0.0008727938892467 0.0000055010434231 0.0002855773477292 0.0000000000000000 0.0016998126326638
28800.0000000000000000 0.0028625375976352 0.0008718284617117 0.0000054951203238 0.0002854469578487 0.0000000000000000 0.0016997670577509
28860.0000000000000000 0.0028615275194071 0.0008709837410586 0.0000054851582702 0.0002853074344255 0.0000000000000000 0.0016997511856528
28920.0000000000000000 0.0028605897931386 0.0008702178126667 0.0000054897700112 0.0002851750448314 0.0000000000000000 0.0016997071656292
28980.0000000000000000 0.0028592699045908 0.0008690645386584 0.0000055002083652 0.0002850341687111 0.0000000000000000 0.0016996709888561
29040.0000000000000000 0.0028583022362006 0.0008682620954151 0.0000054960357208 0.0002848992489811 0.0000000000000000 0.0016996448560835
29100.0000000000000000 0.0028572075353309 0.0008673337492114 0.0000055016312167 0.0002847718135192 0.0000000000000000 0.0016996003413836
29160.0000000000000000 0.0028563231070683 0.0008666175884245 0.0000054927099128 0.0002846401164353 0.0000000000000000 0.0016995726922957
29220.0000000000000000 0.0028551848213190 0.0008656440446659 0.0000054934002279 0.0002845182656899 0.0000000000000000 0.0016995291107354
29280.0000000000000000 0.0028542767779759 0.0008648671496401 0.0000055058254460 0.0002844021724202 0.0000000000000000 0.0016995016304696
29340.0000000000000000 0.0028533714472582 0.0008641043888376 0.0000054995246089 0.0002842799063447 0.0000000000000000 0.0016994876274671
29400.0000000000000000 0.0028523986350043 0.0008632951410300 0.0000055104029795 0.0002841581040178 0.0000000000000000 0.0016994349869769
29460.0000000000000000 0.0299578655583724 0.0279685128725969 0.0000061399704132 0.0002829658581960 0.0000000000000000 0.0017002468571663
29520.0000000000000000 0.0100076556945279 0.0080112746796617 0.0000055489087795 0.0002815194947324 0.0000000000000000 0.0017093126113542
29580.0000000000000000 0.0071002822419382 0.0051006335925849 0.0000054115852811 0.0002795529461344 0.0000000000000000 0.0017146841179379
29640.0000000000000000 0.0058755799388483 0.0038751164558370 0.0000054019976607 0.0002782178299794 0.0000000000000000 0.0017168436553711
29700.0000000000000000 0.0051843162362415 0.0031840599982643 0.0000054031187993 0.0002771469923088 0.0000000000000000 0.0017177061268692
29760.0000000000000000 0.0047534534643317 0.0027536278023821 0.0000054039330488 0.0002764037619411 0.0000000000000000 0.0017180179669597
29820.0000000000000000 0.0044558800534752 0.0024564129858391 0.0000054172666280 0.0002758257644482 0.0000000000000000 0.0017182240365599
29880.0000000000000000 0.0042380082185468 0.0022388806773567 0.0000054175309082 0.0002753871820521 0.0000000000000000 0.0017183228282298
29940.0000000000000000 0.0040720315199614 0.0020731890320535 0.0000054279960573 0.0002750520440431 0.0000000000000000 0.0017183624478074
30000.0000000000000000 0.0039423974120476 0.0019438000494672 0.0000054292461510 0.0002747861404625 0.0000000000000000 0.0017183819759669


==> figures/parametric_shape_inference/sphere/odil/radius_history_30000.txt <==
0.0000000000000000 0.0100000000000000
30.0000000000000000 0.0081926045516598
60.0000000000000000 0.0080920087649029
90.0000000000000000 0.0082055093092841
120.0000000000000000 0.0081341396140370
150.0000000000000000 0.0081585180787933
180.0000000000000000 0.0082399559499756
210.0000000000000000 0.0081810420587902
240.0000000000000000 0.0080920538150161
270.0000000000000000 0.0082367889677237
300.0000000000000000 0.0080664304419533
330.0000000000000000 0.0082225283844132
360.0000000000000000 0.0080771559452545
390.0000000000000000 0.0081354206092988
420.0000000000000000 0.0081960747409130
450.0000000000000000 0.0080626504757504
480.0000000000000000 0.0080581350399623
510.0000000000000000 0.0081548192874047
540.0000000000000000 0.0081454015796799
570.0000000000000000 0.0081422188399431
600.0000000000000000 0.0081057071406229
630.0000000000000000 0.0081204085208622
660.0000000000000000 0.0082004066290757
690.0000000000000000 0.0081393967888326
720.0000000000000000 0.0081593301545262
750.0000000000000000 0.0081950434738173
780.0000000000000000 0.0081525712937984
810.0000000000000000 0.0081433045528630
840.0000000000000000 0.0081783604411190
870.0000000000000000 0.0081727057614896
900.0000000000000000 0.0081629637468710
930.0000000000000000 0.0082588136487671
960.0000000000000000 0.0081929995194139
990.0000000000000000 0.0081973345317906
1020.0000000000000000 0.0082132317771927
1050.0000000000000000 0.0082904961426871
1080.0000000000000000 0.0082618347920208
1110.0000000000000000 0.0082599819988863
1140.0000000000000000 0.0082663007616034
1170.0000000000000000 0.0082783450505503
1200.0000000000000000 0.0083092057614340
1230.0000000000000000 0.0083120011022826
1260.0000000000000000 0.0083314075995933
1290.0000000000000000 0.0083454724254464
1320.0000000000000000 0.0083716913740259
1350.0000000000000000 0.0084146764391586
1380.0000000000000000 0.0084111070021054
1410.0000000000000000 0.0084312463768006
1440.0000000000000000 0.0084496868095783
1470.0000000000000000 0.0084633334532498
1500.0000000000000000 0.0085242123859701
1530.0000000000000000 0.0085329558702477
1560.0000000000000000 0.0085635734941514
1590.0000000000000000 0.0085953226521930
1620.0000000000000000 0.0086281233320774
1650.0000000000000000 0.0086211437595949
1680.0000000000000000 0.0087249781196847
1710.0000000000000000 0.0087762892508293
1740.0000000000000000 0.0087233391776840
1770.0000000000000000 0.0088580609323483
1800.0000000000000000 0.0088885447302388
1830.0000000000000000 0.0089280732278594
1860.0000000000000000 0.0089720927357435
1890.0000000000000000 0.0090169450138715
1920.0000000000000000 0.0090565359405300
1950.0000000000000000 0.0090578108606535
1980.0000000000000000 0.0091638667224895
2010.0000000000000000 0.0091998476335484
2040.0000000000000000 0.0092433382903043
2070.0000000000000000 0.0092948046152963
2100.0000000000000000 0.0093139128130796
2130.0000000000000000 0.0093790470396494
2160.0000000000000000 0.0094251442822063
2190.0000000000000000 0.0094705167995286
2220.0000000000000000 0.0095179535696576
2250.0000000000000000 0.0095901552453661
2280.0000000000000000 0.0095743594434233
2310.0000000000000000 0.0096535359354257
2340.0000000000000000 0.0097070361554638
2370.0000000000000000 0.0097478875325662
2400.0000000000000000 0.0097480079212982
2430.0000000000000000 0.0098562275622462
2460.0000000000000000 0.0098935455781416
2490.0000000000000000 0.0099388637143524
2520.0000000000000000 0.0099637883983240
2550.0000000000000000 0.0100440459669330
2580.0000000000000000 0.0100936641984508
2610.0000000000000000 0.0101361439766116
2640.0000000000000000 0.0101840910607401
2670.0000000000000000 0.0102322107834262
2700.0000000000000000 0.0102801722723040
2730.0000000000000000 0.0103280837110895
2760.0000000000000000 0.0103751935323261
2790.0000000000000000 0.0104214182015570
2820.0000000000000000 0.0104677212663468
2850.0000000000000000 0.0105350655139952
2880.0000000000000000 0.0105183700221849
2910.0000000000000000 0.0105688990369506
2940.0000000000000000 0.0105914475306399
2970.0000000000000000 0.0105976062452502
3000.0000000000000000 0.0106704580579798
3030.0000000000000000 0.0107054540494618
3060.0000000000000000 0.0107413980928281
3090.0000000000000000 0.0106607942601223
3120.0000000000000000 0.0107475770930804
3150.0000000000000000 0.0107902708227413
3180.0000000000000000 0.0108131972773461
3210.0000000000000000 0.0108000285110540
3240.0000000000000000 0.0108137569412796
3270.0000000000000000 0.0108557756804891
3300.0000000000000000 0.0108955941926838
3330.0000000000000000 0.0108709633469474
3360.0000000000000000 0.0108896238913434
3390.0000000000000000 0.0109171340746687
3420.0000000000000000 0.0109415291943807
3450.0000000000000000 0.0108929714209020
3480.0000000000000000 0.0109170792935186
3510.0000000000000000 0.0109622084775111
3540.0000000000000000 0.0109820245289932
3570.0000000000000000 0.0110250797070715
3600.0000000000000000 0.0110130256378915
3630.0000000000000000 0.0110011875360698
3660.0000000000000000 0.0109780447992347
3690.0000000000000000 0.0109723465542729
3720.0000000000000000 0.0110543110776544
3750.0000000000000000 0.0110311429332846
3780.0000000000000000 0.0110883251599465
3810.0000000000000000 0.0111108183228903
3840.0000000000000000 0.0111391099719451
3870.0000000000000000 0.0111687333074543
3900.0000000000000000 0.0112001849408937
3930.0000000000000000 0.0112337045989213
3960.0000000000000000 0.0112701281668314
3990.0000000000000000 0.0113096087924139
4020.0000000000000000 0.0113526855530265
4050.0000000000000000 0.0113997761219709
4080.0000000000000000 0.0114513862225119
4110.0000000000000000 0.0115087371889985
4140.0000000000000000 0.0115735017126484
4170.0000000000000000 0.0116482162293448
4200.0000000000000000 0.0117379754770538
4230.0000000000000000 0.0118503500451530
4260.0000000000000000 0.0119900120345482
4290.0000000000000000 0.0121482607019001
4320.0000000000000000 0.0123096245994786
4350.0000000000000000 0.0124766157465366
4380.0000000000000000 0.0126498305789445
4410.0000000000000000 0.0128296301673251
4440.0000000000000000 0.0130146248836713
4470.0000000000000000 0.0132042240946012
4500.0000000000000000 0.0133984540443485
4530.0000000000000000 0.0135768929618816
4560.0000000000000000 0.0137751076834227
4590.0000000000000000 0.0140166063522864
4620.0000000000000000 0.0142973349591845
4650.0000000000000000 0.0145908835038693
4680.0000000000000000 0.0148719483902780
4710.0000000000000000 0.0150474000437008
4740.0000000000000000 0.0151689112313125
4770.0000000000000000 0.0151943888340809
4800.0000000000000000 0.0152502738278202
4830.0000000000000000 0.0152794806301657
4860.0000000000000000 0.0152853739697588
4890.0000000000000000 0.0152664071172078
4920.0000000000000000 0.0152368045307589
4950.0000000000000000 0.0152063741068569
4980.0000000000000000 0.0151806244644196
5010.0000000000000000 0.0151544665658095
5040.0000000000000000 0.0150812032964927
5070.0000000000000000 0.0150354078456018
5100.0000000000000000 0.0150254934536376
5130.0000000000000000 0.0150197090941882
5160.0000000000000000 0.0150216827517855
5190.0000000000000000 0.0150426304456213
5220.0000000000000000 0.0150735055912689
5250.0000000000000000 0.0151119573191209
5280.0000000000000000 0.0151566047147385
5310.0000000000000000 0.0152011467461347
5340.0000000000000000 0.0152485200101309
5370.0000000000000000 0.0153196528269633
5400.0000000000000000 0.0154145980146180
5430.0000000000000000 0.0155611482455388
5460.0000000000000000 0.0158818289469489
5490.0000000000000000 0.0165789675766794
5520.0000000000000000 0.0171196003225089
5550.0000000000000000 0.0176598757295331
5580.0000000000000000 0.0184470938838288
5610.0000000000000000 0.0189185033312799
5640.0000000000000000 0.0194336570544595
5670.0000000000000000 0.0197683295691286
5700.0000000000000000 0.0202458721708002
5730.0000000000000000 0.0210438492466038
5760.0000000000000000 0.0215812945511823
5790.0000000000000000 0.0224676396430557
5820.0000000000000000 0.0231209942737281
5850.0000000000000000 0.0236457867034874
5880.0000000000000000 0.0241271167150140
5910.0000000000000000 0.0245908652670911
5940.0000000000000000 0.0251978381333480
5970.0000000000000000 0.0257500663496694
6000.0000000000000000 0.0263863162192211
6030.0000000000000000 0.0269233409358829
6060.0000000000000000 0.0273215658107065
6090.0000000000000000 0.0278864898869991
6120.0000000000000000 0.0283921176874775
6150.0000000000000000 0.0287121329694953
6180.0000000000000000 0.0288885215286507
6210.0000000000000000 0.0290210671862659
6240.0000000000000000 0.0295485267955240
6270.0000000000000000 0.0297640012445932
6300.0000000000000000 0.0299909079064229
6330.0000000000000000 0.0304349918279296
6360.0000000000000000 0.0308541778187248
6390.0000000000000000 0.0312218749202962
6420.0000000000000000 0.0315050766629962
6450.0000000000000000 0.0318366912200558
6480.0000000000000000 0.0322200202561991
6510.0000000000000000 0.0325796479501283
6540.0000000000000000 0.0328542056549986
6570.0000000000000000 0.0331307729248576
6600.0000000000000000 0.0332558279769296
6630.0000000000000000 0.0334726698882419
6660.0000000000000000 0.0339411055056327
6690.0000000000000000 0.0338925924026528
6720.0000000000000000 0.0339952030576584
6750.0000000000000000 0.0341679043151259
6780.0000000000000000 0.0343271394846297
6810.0000000000000000 0.0345779409363192
6840.0000000000000000 0.0349122215549274
6870.0000000000000000 0.0351838689206185
6900.0000000000000000 0.0354394969524641
6930.0000000000000000 0.0356411285470855
6960.0000000000000000 0.0358321405271706
6990.0000000000000000 0.0360333135335982
7020.0000000000000000 0.0363728259797179
7050.0000000000000000 0.0365546905830480
7080.0000000000000000 0.0367298901896349
7110.0000000000000000 0.0369354297314177
7140.0000000000000000 0.0372328385640750
7170.0000000000000000 0.0374004808821017
7200.0000000000000000 0.0375215988542604
7230.0000000000000000 0.0376475302290708
7260.0000000000000000 0.0378019661077214
7290.0000000000000000 0.0378639077124295
7320.0000000000000000 0.0380861247056211
7350.0000000000000000 0.0380770332661462
7380.0000000000000000 0.0381812501044317
7410.0000000000000000 0.0384146311329687
7440.0000000000000000 0.0381661151228373
7470.0000000000000000 0.0382595769449426
7500.0000000000000000 0.0383205658135287
7530.0000000000000000 0.0384341269190695
7560.0000000000000000 0.0385365859138024
7590.0000000000000000 0.0386353975507972
7620.0000000000000000 0.0387238460167344
7650.0000000000000000 0.0387950027020832
7680.0000000000000000 0.0388844978204566
7710.0000000000000000 0.0390101496812769
7740.0000000000000000 0.0393025940339503
7770.0000000000000000 0.0391436164462199
7800.0000000000000000 0.0391718150083903
7830.0000000000000000 0.0392764223293900
7860.0000000000000000 0.0394229431186350
7890.0000000000000000 0.0395699178727387
7920.0000000000000000 0.0396898875241145
7950.0000000000000000 0.0398041196170827
7980.0000000000000000 0.0399116051937789
8010.0000000000000000 0.0400472554478357
8040.0000000000000000 0.0401156971844941
8070.0000000000000000 0.0402596119194433
8100.0000000000000000 0.0403769133748149
8130.0000000000000000 0.0406192140690925
8160.0000000000000000 0.0407218882372006
8190.0000000000000000 0.0408716641009123
8220.0000000000000000 0.0409779408341079
8250.0000000000000000 0.0411169397496561
8280.0000000000000000 0.0412193080069565
8310.0000000000000000 0.0413564030046468
8340.0000000000000000 0.0414692352252021
8370.0000000000000000 0.0415521955365956
8400.0000000000000000 0.0416576566125580
8430.0000000000000000 0.0417461526076349
8460.0000000000000000 0.0418276764781077
8490.0000000000000000 0.0419855115432459
8520.0000000000000000 0.0419709280257263
8550.0000000000000000 0.0420433922371437
8580.0000000000000000 0.0421172555314713
8610.0000000000000000 0.0422108072782154
8640.0000000000000000 0.0423320541758573
8670.0000000000000000 0.0422918989006528
8700.0000000000000000 0.0424347534969675
8730.0000000000000000 0.0424477756497272
8760.0000000000000000 0.0425270573952059
8790.0000000000000000 0.0425397578556184
8820.0000000000000000 0.0425802111571380
8850.0000000000000000 0.0426529733452265
8880.0000000000000000 0.0426916482824786
8910.0000000000000000 0.0427482579476740
8940.0000000000000000 0.0429038616724200
8970.0000000000000000 0.0427987943058425
9000.0000000000000000 0.0428563308959384
9030.0000000000000000 0.0428756067525979
9060.0000000000000000 0.0428140787193106
9090.0000000000000000 0.0428364671981400
9120.0000000000000000 0.0428469938477939
9150.0000000000000000 0.0429259952337956
9180.0000000000000000 0.0429637252701178
9210.0000000000000000 0.0430414798395988
9240.0000000000000000 0.0431435413188719
9270.0000000000000000 0.0432522348281145
9300.0000000000000000 0.0432125315873554
9330.0000000000000000 0.0432611673590689
9360.0000000000000000 0.0432788331505358
9390.0000000000000000 0.0433153179726280
9420.0000000000000000 0.0433895667901802
9450.0000000000000000 0.0434384823428360
9480.0000000000000000 0.0435060970905082
9510.0000000000000000 0.0437089217916005
9540.0000000000000000 0.0437662479293245
9570.0000000000000000 0.0435948007295245
9600.0000000000000000 0.0436974424799147
9630.0000000000000000 0.0437327626686402
9660.0000000000000000 0.0437958933460865
9690.0000000000000000 0.0438509435282593
9720.0000000000000000 0.0439076471015690
9750.0000000000000000 0.0439635169649686
9780.0000000000000000 0.0440190466555949
9810.0000000000000000 0.0440736167955404
9840.0000000000000000 0.0441363393515187
9870.0000000000000000 0.0441908890744912
9900.0000000000000000 0.0442448178474465
9930.0000000000000000 0.0442983322556671
9960.0000000000000000 0.0444125363701241
9990.0000000000000000 0.0444661041236076
10020.0000000000000000 0.0445263547292783
10050.0000000000000000 0.0445675431202946
10080.0000000000000000 0.0445983832370271
10110.0000000000000000 0.0447257229244727
10140.0000000000000000 0.0447927313787740
10170.0000000000000000 0.0449891044507465
10200.0000000000000000 0.0448655390569882
10230.0000000000000000 0.0449311509578669
10260.0000000000000000 0.0449930332958584
10290.0000000000000000 0.0450480948546955
10320.0000000000000000 0.0451035381329534
10350.0000000000000000 0.0451573184499509
10380.0000000000000000 0.0452089503566386
10410.0000000000000000 0.0452600952633327
10440.0000000000000000 0.0453098856746875
10470.0000000000000000 0.0453732366091796
10500.0000000000000000 0.0454266651665393
10530.0000000000000000 0.0454745461894437
10560.0000000000000000 0.0455209255689081
10590.0000000000000000 0.0455668400037341
10620.0000000000000000 0.0457731916704542
10650.0000000000000000 0.0457119621584919
10680.0000000000000000 0.0457548488254820
10710.0000000000000000 0.0457924964548177
10740.0000000000000000 0.0458325815717657
10770.0000000000000000 0.0458731190765488
10800.0000000000000000 0.0458634015609439
10830.0000000000000000 0.0459605457597788
10860.0000000000000000 0.0459898023426632
10890.0000000000000000 0.0460214519705651
10920.0000000000000000 0.0460537014951856
10950.0000000000000000 0.0460335820374423
10980.0000000000000000 0.0461154747471298
11010.0000000000000000 0.0461691440445412
11040.0000000000000000 0.0462338335824191
11070.0000000000000000 0.0462608302880623
11100.0000000000000000 0.0462595752780416
11130.0000000000000000 0.0462554052564874
11160.0000000000000000 0.0463842804526364
11190.0000000000000000 0.0464084885560289
11220.0000000000000000 0.0464392180466538
11250.0000000000000000 0.0465308542330486
11280.0000000000000000 0.0464664376684946
11310.0000000000000000 0.0465481352369663
11340.0000000000000000 0.0466004422883727
11370.0000000000000000 0.0466004099094608
11400.0000000000000000 0.0466710505562847
11430.0000000000000000 0.0466784769435355
11460.0000000000000000 0.0468124353577639
11490.0000000000000000 0.0467600613022080
11520.0000000000000000 0.0467905719792953
11550.0000000000000000 0.0468406741941504
11580.0000000000000000 0.0468626434129821
11610.0000000000000000 0.0468915620502853
11640.0000000000000000 0.0469199814950302
11670.0000000000000000 0.0469583476892841
11700.0000000000000000 0.0469691897845148
11730.0000000000000000 0.0469989433043460
11760.0000000000000000 0.0470412228006188
11790.0000000000000000 0.0470801740712829
11820.0000000000000000 0.0471041578398494
11850.0000000000000000 0.0471198599308535
11880.0000000000000000 0.0472112275340087
11910.0000000000000000 0.0470537966255530
11940.0000000000000000 0.0471512967222063
11970.0000000000000000 0.0471681351898824
12000.0000000000000000 0.0471838806356190
12030.0000000000000000 0.0471983356411824
12060.0000000000000000 0.0471674111644819
12090.0000000000000000 0.0472685629364636
12120.0000000000000000 0.0472123954547964
12150.0000000000000000 0.0472876405588221
12180.0000000000000000 0.0473374779627936
12210.0000000000000000 0.0473014101450980
12240.0000000000000000 0.0473024420632472
12270.0000000000000000 0.0473144009719642
12300.0000000000000000 0.0473272328625102
12330.0000000000000000 0.0473277177052796
12360.0000000000000000 0.0473831615629947
12390.0000000000000000 0.0473686486208998
12420.0000000000000000 0.0475271420743723
12450.0000000000000000 0.0474182052766937
12480.0000000000000000 0.0474475941383029
12510.0000000000000000 0.0474909674208315
12540.0000000000000000 0.0473942223270476
12570.0000000000000000 0.0474412067463937
12600.0000000000000000 0.0474373289346532
12630.0000000000000000 0.0474200651639671
12660.0000000000000000 0.0474289808950409
12690.0000000000000000 0.0474697232277889
12720.0000000000000000 0.0474537050810255
12750.0000000000000000 0.0474792991815705
12780.0000000000000000 0.0474821592319917
12810.0000000000000000 0.0474778634429559
12840.0000000000000000 0.0474720473227983
12870.0000000000000000 0.0474669927186619
12900.0000000000000000 0.0474545120445203
12930.0000000000000000 0.0474824590873307
12960.0000000000000000 0.0475477869462175
12990.0000000000000000 0.0475116101093197
13020.0000000000000000 0.0475184499118438
13050.0000000000000000 0.0475701115653419
13080.0000000000000000 0.0475862455483108
13110.0000000000000000 0.0476071065170337
13140.0000000000000000 0.0476221563341665
13170.0000000000000000 0.0476985944434931
13200.0000000000000000 0.0476600499449705
13230.0000000000000000 0.0476582493938963
13260.0000000000000000 0.0477086018426840
13290.0000000000000000 0.0476859586165015
13320.0000000000000000 0.0477234996847523
13350.0000000000000000 0.0476922317232561
13380.0000000000000000 0.0477311104492446
13410.0000000000000000 0.0476563173961510
13440.0000000000000000 0.0477710605137871
13470.0000000000000000 0.0477751994585417
13500.0000000000000000 0.0476938816241030
13530.0000000000000000 0.0478044122180273
13560.0000000000000000 0.0478125281596786
13590.0000000000000000 0.0477786261717732
13620.0000000000000000 0.0478530893315437
13650.0000000000000000 0.0478385041036414
13680.0000000000000000 0.0478507212685870
13710.0000000000000000 0.0478898465388797
13740.0000000000000000 0.0478729522380677
13770.0000000000000000 0.0478636435303599
13800.0000000000000000 0.0479382356968167
13830.0000000000000000 0.0479028425340219
13860.0000000000000000 0.0479341507135088
13890.0000000000000000 0.0478962231859434
13920.0000000000000000 0.0479826412725726
13950.0000000000000000 0.0479849858348546
13980.0000000000000000 0.0479969830585662
14010.0000000000000000 0.0480093140428122
14040.0000000000000000 0.0480288700117164
14070.0000000000000000 0.0481522265059660
14100.0000000000000000 0.0481314325196096
14130.0000000000000000 0.0480806571166680
14160.0000000000000000 0.0480875534320995
14190.0000000000000000 0.0481043841262949
14220.0000000000000000 0.0481185753997001
14250.0000000000000000 0.0481338671673746
14280.0000000000000000 0.0481825999221455
14310.0000000000000000 0.0481855829672467
14340.0000000000000000 0.0481740016432923
14370.0000000000000000 0.0482720822789114
14400.0000000000000000 0.0481468060241353
14430.0000000000000000 0.0481256831173503
14460.0000000000000000 0.0481305391934361
14490.0000000000000000 0.0481428325009645
14520.0000000000000000 0.0481692078861817
14550.0000000000000000 0.0481794270997931
14580.0000000000000000 0.0481868214907667
14610.0000000000000000 0.0481986938866053
14640.0000000000000000 0.0482113639179447
14670.0000000000000000 0.0482245083713729
14700.0000000000000000 0.0482384012838832
14730.0000000000000000 0.0482523822211268
14760.0000000000000000 0.0482667824941441
14790.0000000000000000 0.0482805996258105
14820.0000000000000000 0.0482945996534949
14850.0000000000000000 0.0483087929463698
14880.0000000000000000 0.0483240585957832
14910.0000000000000000 0.0483385350983353
14940.0000000000000000 0.0483543426338468
14970.0000000000000000 0.0483679078968420
15000.0000000000000000 0.0483961219270706
15030.0000000000000000 0.0484474374781170
15060.0000000000000000 0.0484558195628356
15090.0000000000000000 0.0484299078561811
15120.0000000000000000 0.0484844581551086
15150.0000000000000000 0.0484920789180316
15180.0000000000000000 0.0485448705475790
15210.0000000000000000 0.0485306083430317
15240.0000000000000000 0.0485544224699786
15270.0000000000000000 0.0485222706258859
15300.0000000000000000 0.0485673679972586
15330.0000000000000000 0.0485760876114536
15360.0000000000000000 0.0485955583554246
15390.0000000000000000 0.0486458517121310
15420.0000000000000000 0.0486650036870397
15450.0000000000000000 0.0486008607566151
15480.0000000000000000 0.0486528544834280
15510.0000000000000000 0.0487144354762535
15540.0000000000000000 0.0487005332592989
15570.0000000000000000 0.0487581234452746
15600.0000000000000000 0.0487254496843836
15630.0000000000000000 0.0487760767291536
15660.0000000000000000 0.0487521662330718
15690.0000000000000000 0.0487243796355719
15720.0000000000000000 0.0487667218776466
15750.0000000000000000 0.0488164873772418
15780.0000000000000000 0.0487717786410867
15810.0000000000000000 0.0488729977067912
15840.0000000000000000 0.0488277863614320
15870.0000000000000000 0.0487555809344549
15900.0000000000000000 0.0487777698932587
15930.0000000000000000 0.0487869285935497
15960.0000000000000000 0.0487978863199316
15990.0000000000000000 0.0488082978634227
16020.0000000000000000 0.0488069083550959
16050.0000000000000000 0.0488178439337224
16080.0000000000000000 0.0488149318048676
16110.0000000000000000 0.0488624347540777
16140.0000000000000000 0.0488540034287963
16170.0000000000000000 0.0489011160891724
16200.0000000000000000 0.0488877054841079
16230.0000000000000000 0.0488970528108057
16260.0000000000000000 0.0489045591860668
16290.0000000000000000 0.0489121310681465
16320.0000000000000000 0.0489205669132863
16350.0000000000000000 0.0489293985566196
16380.0000000000000000 0.0489389051665762
16410.0000000000000000 0.0489477957597204
16440.0000000000000000 0.0489566639895769
16470.0000000000000000 0.0489672021831964
16500.0000000000000000 0.0489765622716489
16530.0000000000000000 0.0489837261660877
16560.0000000000000000 0.0489804071921374
16590.0000000000000000 0.0489739148651663
16620.0000000000000000 0.0490430578355624
16650.0000000000000000 0.0490090220947670
16680.0000000000000000 0.0490593985272920
16710.0000000000000000 0.0490416831146573
16740.0000000000000000 0.0489702024843544
16770.0000000000000000 0.0491331602064411
16800.0000000000000000 0.0491146016328162
16830.0000000000000000 0.0491155531424611
16860.0000000000000000 0.0491260860913053
16890.0000000000000000 0.0491360553647624
16920.0000000000000000 0.0491413464028611
16950.0000000000000000 0.0491406579857554
16980.0000000000000000 0.0491875551006593
17010.0000000000000000 0.0491769837525280
17040.0000000000000000 0.0492221837572112
17070.0000000000000000 0.0491028549344764
17100.0000000000000000 0.0491289596486497
17130.0000000000000000 0.0492016310755186
17160.0000000000000000 0.0491893216761437
17190.0000000000000000 0.0492013656280912
17220.0000000000000000 0.0492092428689004
17250.0000000000000000 0.0492174117322809
17280.0000000000000000 0.0492256770609542
17310.0000000000000000 0.0492329259994918
17340.0000000000000000 0.0492402768264639
17370.0000000000000000 0.0492468165142463
17400.0000000000000000 0.0492542647801308
17430.0000000000000000 0.0492622995816537
17460.0000000000000000 0.0492700250068483
17490.0000000000000000 0.0493246474615240
17520.0000000000000000 0.0493028331966101
17550.0000000000000000 0.0493100004783799
17580.0000000000000000 0.0493167471266645
17610.0000000000000000 0.0493235443271971
17640.0000000000000000 0.0493308673157484
17670.0000000000000000 0.0493370817268926
17700.0000000000000000 0.0493465706636004
17730.0000000000000000 0.0493543601848780
17760.0000000000000000 0.0493628030288138
17790.0000000000000000 0.0493793465042562
17820.0000000000000000 0.0493782388140058
17850.0000000000000000 0.0493978082561893
17880.0000000000000000 0.0493970100449717
17910.0000000000000000 0.0493786156735661
17940.0000000000000000 0.0494168118398243
17970.0000000000000000 0.0493786156260812
18000.0000000000000000 0.0494352708579763
18030.0000000000000000 0.0494476382977363
18060.0000000000000000 0.0495278449030831
18090.0000000000000000 0.0494778066136882
18120.0000000000000000 0.0494819373609284
18150.0000000000000000 0.0494845219376977
18180.0000000000000000 0.0494588986930253
18210.0000000000000000 0.0495123639606469
18240.0000000000000000 0.0494991360132923
18270.0000000000000000 0.0495445557495693
18300.0000000000000000 0.0495204247772836
18330.0000000000000000 0.0495367447861071
18360.0000000000000000 0.0495188744814429
18390.0000000000000000 0.0495586635459896
18420.0000000000000000 0.0495533005955093
18450.0000000000000000 0.0495427186155869
18480.0000000000000000 0.0495450694399681
18510.0000000000000000 0.0495767189263159
18540.0000000000000000 0.0495813379479333
18570.0000000000000000 0.0494822547931102
18600.0000000000000000 0.0495770498642209
18630.0000000000000000 0.0496032193191693
18660.0000000000000000 0.0496081120841036
18690.0000000000000000 0.0496234865299899
18720.0000000000000000 0.0496526806107934
18750.0000000000000000 0.0496274269904162
18780.0000000000000000 0.0496240241465863
18810.0000000000000000 0.0496267464609860
18840.0000000000000000 0.0496089061195627
18870.0000000000000000 0.0496459402475234
18900.0000000000000000 0.0496556433903109
18930.0000000000000000 0.0496555801247852
18960.0000000000000000 0.0496501857802146
18990.0000000000000000 0.0496095399921554
19020.0000000000000000 0.0496529606135697
19050.0000000000000000 0.0496908577249631
19080.0000000000000000 0.0496568936557389
19110.0000000000000000 0.0496775506616764
19140.0000000000000000 0.0496282566563728
19170.0000000000000000 0.0496734133313657
19200.0000000000000000 0.0496969464681340
19230.0000000000000000 0.0497873151840562
19260.0000000000000000 0.0496824990341923
19290.0000000000000000 0.0497035776368533
19320.0000000000000000 0.0496947549774217
19350.0000000000000000 0.0497329207727946
19380.0000000000000000 0.0497305989700626
19410.0000000000000000 0.0497258631228479
19440.0000000000000000 0.0497035983719164
19470.0000000000000000 0.0497107960835701
19500.0000000000000000 0.0497259385684097
19530.0000000000000000 0.0497241062615218
19560.0000000000000000 0.0496801462944433
19590.0000000000000000 0.0497237349107369
19620.0000000000000000 0.0497429836127443
19650.0000000000000000 0.0497715844712546
19680.0000000000000000 0.0497331868606942
19710.0000000000000000 0.0497459714146727
19740.0000000000000000 0.0496930609946980
19770.0000000000000000 0.0497451799178144
19800.0000000000000000 0.0497582013788885
19830.0000000000000000 0.0497224337982856
19860.0000000000000000 0.0497492287587358
19890.0000000000000000 0.0497700968847702
19920.0000000000000000 0.0497831311771452
19950.0000000000000000 0.0497783672313740
19980.0000000000000000 0.0497544896193716
20010.0000000000000000 0.0497695068055093
20040.0000000000000000 0.0497797134900522
20070.0000000000000000 0.0497863770590756
20100.0000000000000000 0.0497908398143127
20130.0000000000000000 0.0497959370664939
20160.0000000000000000 0.0498008315047071
20190.0000000000000000 0.0498049179708716
20220.0000000000000000 0.0498072172655194
20250.0000000000000000 0.0498096584315555
20280.0000000000000000 0.0498070421151747
20310.0000000000000000 0.0498056852157038
20340.0000000000000000 0.0498210033585476
20370.0000000000000000 0.0498294452055837
20400.0000000000000000 0.0498535265873486
20430.0000000000000000 0.0498228961044290
20460.0000000000000000 0.0498329719277381
20490.0000000000000000 0.0498365074144562
20520.0000000000000000 0.0498401733358590
20550.0000000000000000 0.0498402424149780
20580.0000000000000000 0.0498572112895606
20610.0000000000000000 0.0498403175953364
20640.0000000000000000 0.0498473792467326
20670.0000000000000000 0.0498517382366928
20700.0000000000000000 0.0498555416175859
20730.0000000000000000 0.0498596060995037
20760.0000000000000000 0.0498618268660571
20790.0000000000000000 0.0498644716884669
20820.0000000000000000 0.0498612048124883
20850.0000000000000000 0.0498614821154817
20880.0000000000000000 0.0498708037719272
20910.0000000000000000 0.0498775857965195
20940.0000000000000000 0.0498821148088124
20970.0000000000000000 0.0498958719648026
21000.0000000000000000 0.0498786652336179
21030.0000000000000000 0.0498877317457766
21060.0000000000000000 0.0498911262825618
21090.0000000000000000 0.0499020981657258
21120.0000000000000000 0.0498912621554158
21150.0000000000000000 0.0498969119012443
21180.0000000000000000 0.0498979934693361
21210.0000000000000000 0.0498974462921199
21240.0000000000000000 0.0498885000719827
21270.0000000000000000 0.0499068876795050
21300.0000000000000000 0.0499095569190602
21330.0000000000000000 0.0499139652934505
21360.0000000000000000 0.0499251651451411
21390.0000000000000000 0.0499116442101047
21420.0000000000000000 0.0499186254317559
21450.0000000000000000 0.0499181515173735
21480.0000000000000000 0.0499158621722489
21510.0000000000000000 0.0499203244271145
21540.0000000000000000 0.0499284951081972
21570.0000000000000000 0.0499345001838582
21600.0000000000000000 0.0498905486392167
21630.0000000000000000 0.0499468477058261
21660.0000000000000000 0.0499821192283472
21690.0000000000000000 0.0499714819855786
21720.0000000000000000 0.0499663651207573
21750.0000000000000000 0.0499640676174009
21780.0000000000000000 0.0499622579785446
21810.0000000000000000 0.0499610092477431
21840.0000000000000000 0.0499602919706208
21870.0000000000000000 0.0499599470044931
21900.0000000000000000 0.0499598827418700
21930.0000000000000000 0.0499600258084121
21960.0000000000000000 0.0499603157278897
21990.0000000000000000 0.0499607543781312
22020.0000000000000000 0.0499612824834593
22050.0000000000000000 0.0499618919796015
22080.0000000000000000 0.0499625783028394
22110.0000000000000000 0.0499633209134295
22140.0000000000000000 0.0499640926360507
22170.0000000000000000 0.0499649165307536
22200.0000000000000000 0.0499657786052824
22230.0000000000000000 0.0499666492828294
22260.0000000000000000 0.0499675322039604
22290.0000000000000000 0.0499684339365027
22320.0000000000000000 0.0499693580179659
22350.0000000000000000 0.0499703015327126
22380.0000000000000000 0.0499712537871946
22410.0000000000000000 0.0499722228745532
22440.0000000000000000 0.0499731965855288
22470.0000000000000000 0.0499741801847557
22500.0000000000000000 0.0499751631895933
22530.0000000000000000 0.0499761563655401
22560.0000000000000000 0.0499771429207809
22590.0000000000000000 0.0499781425579570
22620.0000000000000000 0.0499791454290053
22650.0000000000000000 0.0499801679445059
22680.0000000000000000 0.0499811782261930
22710.0000000000000000 0.0499822145958325
22740.0000000000000000 0.0499832450288511
22770.0000000000000000 0.0499842821025564
22800.0000000000000000 0.0499853218289877
22830.0000000000000000 0.0499863784953054
22860.0000000000000000 0.0499874142978029
22890.0000000000000000 0.0499884797229527
22920.0000000000000000 0.0499895457820030
22950.0000000000000000 0.0499906130306975
22980.0000000000000000 0.0499916730144868
23010.0000000000000000 0.0499927294212180
23040.0000000000000000 0.0499937927272398
23070.0000000000000000 0.0499948430723088
23100.0000000000000000 0.0499959057652395
23130.0000000000000000 0.0499969695667809
23160.0000000000000000 0.0499980421133836
23190.0000000000000000 0.0499991124603053
23220.0000000000000000 0.0500001811558689
23250.0000000000000000 0.0500012468321549
23280.0000000000000000 0.0500023244800038
23310.0000000000000000 0.0500033901913241
23340.0000000000000000 0.0500044580986301
23370.0000000000000000 0.0500055245958267
23400.0000000000000000 0.0500066024190375
23430.0000000000000000 0.0500076751090503
23460.0000000000000000 0.0500087501735315
23490.0000000000000000 0.0500098277228235
23520.0000000000000000 0.0500109004297639
23550.0000000000000000 0.0500119710099722
23580.0000000000000000 0.0500130411261408
23610.0000000000000000 0.0500141081793579
23640.0000000000000000 0.0500151885398004
23670.0000000000000000 0.0500162663416860
23700.0000000000000000 0.0500173281462392
23730.0000000000000000 0.0500183899533986
23760.0000000000000000 0.0500194544586792
23790.0000000000000000 0.0500205102451670
23820.0000000000000000 0.0500215778122941
23850.0000000000000000 0.0500226325431223
23880.0000000000000000 0.0500236974812567
23910.0000000000000000 0.0500247521237893
23940.0000000000000000 0.0500258097180485
23970.0000000000000000 0.0500268547271380
24000.0000000000000000 0.0500278951809917
24030.0000000000000000 0.0500289374346210
24060.0000000000000000 0.0500299817001053
24090.0000000000000000 0.0500310134275901
24120.0000000000000000 0.0500320491746563
24150.0000000000000000 0.0500330748826908
24180.0000000000000000 0.0500341008343791
24210.0000000000000000 0.0500351181284938
24240.0000000000000000 0.0500361422792779
24270.0000000000000000 0.0500371588047252
24300.0000000000000000 0.0500381679911118
24330.0000000000000000 0.0500391693628796
24360.0000000000000000 0.0500401717842768
24390.0000000000000000 0.0500411680378869
24420.0000000000000000 0.0500421700360948
24450.0000000000000000 0.0500431591421385
24480.0000000000000000 0.0500441450507323
24510.0000000000000000 0.0500451313327460
24540.0000000000000000 0.0500461081980072
24570.0000000000000000 0.0500470981342217
24600.0000000000000000 0.0500480741205114
24630.0000000000000000 0.0500490482981193
24660.0000000000000000 0.0500500199491752
24690.0000000000000000 0.0500509860223919
24720.0000000000000000 0.0500519478837160
24750.0000000000000000 0.0500529100745565
24780.0000000000000000 0.0500538661661818
24810.0000000000000000 0.0500548213051404
24840.0000000000000000 0.0500557718665600
24870.0000000000000000 0.0500567206304128
24900.0000000000000000 0.0500576611000980
24930.0000000000000000 0.0500585981249329
24960.0000000000000000 0.0500595395373862
24990.0000000000000000 0.0500604677362086
25020.0000000000000000 0.0500613951754352
25050.0000000000000000 0.0500623162469558
25080.0000000000000000 0.0500632341523558
25110.0000000000000000 0.0500641546191882
25140.0000000000000000 0.0500650613731609
25170.0000000000000000 0.0500659746969293
25200.0000000000000000 0.0500668821283972
25230.0000000000000000 0.0500677888291299
25260.0000000000000000 0.0500686892671030
25290.0000000000000000 0.0500695798738320
25320.0000000000000000 0.0500704714843170
25350.0000000000000000 0.0500713635712599
25380.0000000000000000 0.0500722518257141
25410.0000000000000000 0.0500731306212274
25440.0000000000000000 0.0500740095217501
25470.0000000000000000 0.0500748794612543
25500.0000000000000000 0.0500757500046207
25530.0000000000000000 0.0500766139872061
25560.0000000000000000 0.0500774722202056
25590.0000000000000000 0.0500783224045819
25620.0000000000000000 0.0500791697290819
25650.0000000000000000 0.0500800143938416
25680.0000000000000000 0.0500808563074972
25710.0000000000000000 0.0500816967479515
25740.0000000000000000 0.0500825290143743
25770.0000000000000000 0.0500833654105642
25800.0000000000000000 0.0500841983316885
25830.0000000000000000 0.0500850257238657
25860.0000000000000000 0.0500858469899150
25890.0000000000000000 0.0500866611777053
25920.0000000000000000 0.0500874770775149
25950.0000000000000000 0.0500882884729712
25980.0000000000000000 0.0500891000284320
26010.0000000000000000 0.0500899044353332
26040.0000000000000000 0.0500907009444848
26070.0000000000000000 0.0500914955081530
26100.0000000000000000 0.0500922862642014
26130.0000000000000000 0.0500930743989004
26160.0000000000000000 0.0500938558829772
26190.0000000000000000 0.0500946384604394
26220.0000000000000000 0.0500954136069944
26250.0000000000000000 0.0500961842180976
26280.0000000000000000 0.0500969519837395
26310.0000000000000000 0.0500977146617971
26340.0000000000000000 0.0500984785102763
26370.0000000000000000 0.0500992308343711
26400.0000000000000000 0.0500999774643515
26430.0000000000000000 0.0501007191487454
26460.0000000000000000 0.0501014620560035
26490.0000000000000000 0.0501022012752333
26520.0000000000000000 0.0501029384549400
26550.0000000000000000 0.0501036743053980
26580.0000000000000000 0.0501044022827156
26610.0000000000000000 0.0501051245198028
26640.0000000000000000 0.0501058460650488
26670.0000000000000000 0.0501065631072943
26700.0000000000000000 0.0501072759091429
26730.0000000000000000 0.0501079876151286
26760.0000000000000000 0.0501086982235663
26790.0000000000000000 0.0501094005181758
26820.0000000000000000 0.0501101022702501
26850.0000000000000000 0.0501107981379725
26880.0000000000000000 0.0501114938719902
26910.0000000000000000 0.0501121880123855
26940.0000000000000000 0.0501128796249358
26970.0000000000000000 0.0501135699621499
27000.0000000000000000 0.0501142509971464
27030.0000000000000000 0.0501149311294092
27060.0000000000000000 0.0501156031714535
27090.0000000000000000 0.0501162744851077
27120.0000000000000000 0.0501169403160990
27150.0000000000000000 0.0501176029507523
27180.0000000000000000 0.0501182616907521
27210.0000000000000000 0.0501189164911872
27240.0000000000000000 0.0501195699052589
27270.0000000000000000 0.0501202134711176
27300.0000000000000000 0.0501208552953688
27330.0000000000000000 0.0501214904991631
27360.0000000000000000 0.0501221256511385
27390.0000000000000000 0.0501227548253678
27420.0000000000000000 0.0501233758678386
27450.0000000000000000 0.0501239992773454
27480.0000000000000000 0.0501246263324630
27510.0000000000000000 0.0501252408406065
27540.0000000000000000 0.0501258542229456
27570.0000000000000000 0.0501264626915556
27600.0000000000000000 0.0501270653243609
27630.0000000000000000 0.0501276630125383
27660.0000000000000000 0.0501282683683010
27690.0000000000000000 0.0501288660277962
27720.0000000000000000 0.0501294593493323
27750.0000000000000000 0.0501300485606940
27780.0000000000000000 0.0501306315641719
27810.0000000000000000 0.0501312129820517
27840.0000000000000000 0.0501317974290567
27870.0000000000000000 0.0501323716179631
27900.0000000000000000 0.0501329493058902
27930.0000000000000000 0.0501335221831817
27960.0000000000000000 0.0501340938587589
27990.0000000000000000 0.0501346613026003
28020.0000000000000000 0.0501352204632990
28050.0000000000000000 0.0501357752519222
28080.0000000000000000 0.0501363334140616
28110.0000000000000000 0.0501368844144161
28140.0000000000000000 0.0501374344916938
28170.0000000000000000 0.0501379837705794
28200.0000000000000000 0.0501385262621728
28230.0000000000000000 0.0501390669302420
28260.0000000000000000 0.0501396050773110
28290.0000000000000000 0.0501401440277723
28320.0000000000000000 0.0501406733114464
28350.0000000000000000 0.0501412053510784
28380.0000000000000000 0.0501417292672813
28410.0000000000000000 0.0501422540873082
28440.0000000000000000 0.0501427714201814
28470.0000000000000000 0.0501432857786797
28500.0000000000000000 0.0501437974105679
28530.0000000000000000 0.0501443036158317
28560.0000000000000000 0.0501448100556298
28590.0000000000000000 0.0501453163786742
28620.0000000000000000 0.0501458127237584
28650.0000000000000000 0.0501463075200532
28680.0000000000000000 0.0501467952797885
28710.0000000000000000 0.0501472826645261
28740.0000000000000000 0.0501477651931885
28770.0000000000000000 0.0501482482475526
28800.0000000000000000 0.0501487284893114
28830.0000000000000000 0.0501492113058333
28860.0000000000000000 0.0501496803923410
28890.0000000000000000 0.0501501490000440
28920.0000000000000000 0.0501506158125641
28950.0000000000000000 0.0501510799782847
28980.0000000000000000 0.0501515449952293
29010.0000000000000000 0.0501520046920320
29040.0000000000000000 0.0501524666707574
29070.0000000000000000 0.0501529254530588
29100.0000000000000000 0.0501533833655477
29130.0000000000000000 0.0501538343650614
29160.0000000000000000 0.0501542753480257
29190.0000000000000000 0.0501547242428732
29220.0000000000000000 0.0501551809400251
29250.0000000000000000 0.0501556276136608
29280.0000000000000000 0.0501560682262290
29310.0000000000000000 0.0501564926798049
29340.0000000000000000 0.0501569268795008
29370.0000000000000000 0.0501573654623579
29400.0000000000000000 0.0501578054968946
29430.0000000000000000 0.0501582202855064
29460.0000000000000000 0.0502047203890192
29490.0000000000000000 0.0502808477004320
29520.0000000000000000 0.0503056217176232
29550.0000000000000000 0.0503172530778042
29580.0000000000000000 0.0503242463268897
29610.0000000000000000 0.0503289791420164
29640.0000000000000000 0.0503323094436973
29670.0000000000000000 0.0503347718048376
29700.0000000000000000 0.0503367136818484
29730.0000000000000000 0.0503383393784204
29760.0000000000000000 0.0503397669940092
29790.0000000000000000 0.0503410296645415
29820.0000000000000000 0.0503421587007670
29850.0000000000000000 0.0503431609848665
29880.0000000000000000 0.0503440868152852
29910.0000000000000000 0.0503449549093561
29940.0000000000000000 0.0503457683230839
29970.0000000000000000 0.0503465269130818
30000.0000000000000000 0.0503472408878483


==> figures/parametric_shape_inference/sphere/odil/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.5104805443 -4.0000000000 -4.0000000000
2.5428204049 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/sphere/pinn/density_xy_minmax.txt <==
# field, ref, rhs
0.1279391068 -4.0000000000 -4.0000000000
2.8239035144 0.0000000000 2.0000000000


==> figures/parametric_shape_inference/sphere/pinn/error_history_30000.txt <==
density pressure steps total velocityX velocityY velocityZ
0.3105130492626441 0.3248572547238743 0.0000000000000000 0.3535950251102198 0.9185376037194850 0.1638650007911081 0.0502022170539870
0.1218893804670636 0.1433775567628366 50.0000000000000000 0.0979941935546215 0.1060863025112866 0.0625476780634134 0.0560700499685075
0.1026290288814955 0.1018777906332859 100.0000000000000000 0.0789413416880028 0.0648759250249812 0.0606879937727988 0.0646359701274529
0.1011932879977729 0.1019924961737110 150.0000000000000000 0.0789626829789305 0.0590306891860065 0.0619539317436770 0.0706430097934849
0.0998178192207374 0.1032238150591082 200.0000000000000000 0.0784913402232185 0.0555779536468322 0.0620641266793263 0.0717729865100885
0.0989729057253939 0.1042487868318167 250.0000000000000000 0.0781970785969688 0.0528614664387630 0.0623604869835152 0.0725417470053552
0.0984537360667101 0.1051727127487762 300.0000000000000000 0.0780503299398240 0.0507484987310068 0.0626904025206954 0.0731862996319315
0.0981550974636294 0.1059966524290596 350.0000000000000000 0.0779977507154381 0.0490879438732228 0.0630235772398764 0.0737254825714021
0.0979964701541304 0.1067481088022287 400.0000000000000000 0.0780141255697864 0.0477890573201469 0.0633505074144172 0.0741864841580090
0.0979643935013734 0.1074673008388267 450.0000000000000000 0.0780966422057006 0.0467973231495964 0.0636671836608125 0.0745870098778940
0.0981082438021749 0.1081931092792714 500.0000000000000000 0.0782566078613611 0.0460879522245098 0.0639640781219695 0.0749296558788796
0.0985490976159858 0.1089639744026010 550.0000000000000000 0.0785164233821125 0.0456641716766000 0.0642153024801872 0.0751895707351887
0.0994420771131449 0.1098190319762735 600.0000000000000000 0.0788986029681846 0.0455598020531371 0.0643719248325250 0.0753001788658424
0.1007940958731864 0.1108083061672993 650.0000000000000000 0.0794025039702964 0.0458438537466244 0.0643836815986630 0.0751825824657089
0.1022673142058888 0.1120354214824252 700.0000000000000000 0.0800107815273574 0.0466293134082939 0.0642660946267195 0.0748557639134597
0.1033677080100587 0.1137191166331285 750.0000000000000000 0.0807588964183505 0.0480966233711624 0.0641358749540754 0.0744751591233276
0.1038494505842268 0.1162059264577544 800.0000000000000000 0.0817993191807375 0.0505041699750362 0.0641582507445605 0.0742787981421097
0.1037683592577808 0.1198369753278338 850.0000000000000000 0.0833809979042325 0.0539735192361400 0.0645744049365865 0.0747517307628212
0.1032885206695157 0.1244708987252346 900.0000000000000000 0.0855232971161139 0.0575631462049176 0.0655952420227255 0.0766986779581765
0.1027488079318706 0.1293707232809918 950.0000000000000000 0.0874762899039826 0.0587301542948290 0.0668504504877853 0.0796813135244364
0.1034765975674996 0.1337043615145498 1000.0000000000000000 0.0883623892106772 0.0560663313413040 0.0679184847337970 0.0806461708962356
0.1090533320672996 0.1363972243442529 1050.0000000000000000 0.0882411671128526 0.0500036053822752 0.0697613682482332 0.0759903055222021
0.1114929738852788 0.1447352966219264 1100.0000000000000000 0.0876009894797403 0.0434195012420220 0.0681301987671374 0.0702269768823372
0.1154390241595953 0.1535931565848823 1150.0000000000000000 0.0889942039530896 0.0409362599447623 0.0662943280682054 0.0687082510080028
0.1177705686213715 0.1570852555697609 1200.0000000000000000 0.0892815968515178 0.0427117927338582 0.0623894268003860 0.0664509405322124
0.1102453755933219 0.1533143949979469 1250.0000000000000000 0.0867868330825578 0.0461192394596057 0.0567682170523790 0.0674869383095355
0.1051135893586734 0.1484889262033688 1300.0000000000000000 0.0859505684978795 0.0455270484732379 0.0560408148921232 0.0745824635619942
0.1039502490485456 0.1500353117989833 1350.0000000000000000 0.0867557544240316 0.0434125596834403 0.0575548442458810 0.0788258073433076
0.1028281359426633 0.1528154986841745 1400.0000000000000000 0.0882001824105883 0.0447858756920722 0.0605990173257258 0.0799723844083057
0.1040113136475707 0.1594610656348128 1450.0000000000000000 0.0917068124831158 0.0491901067303539 0.0632365758196546 0.0826350005831871
0.1042351762197283 0.1656620224138940 1500.0000000000000000 0.0958700521074372 0.0544420480740855 0.0674010617993567 0.0876099520301217
0.0976983064172349 0.1645052787082522 1550.0000000000000000 0.0953595664944854 0.0594160439015619 0.0658240648228400 0.0893541386225378
0.0912778788462431 0.1528615902157438 1600.0000000000000000 0.0898076899385158 0.0559453483207847 0.0627789154020135 0.0861747169077939
0.0862772762642844 0.1402109580854442 1650.0000000000000000 0.0847053249666034 0.0532369153163935 0.0592333968933505 0.0845680782735442
0.0822055306693466 0.1289961705430683 1700.0000000000000000 0.0798888756630748 0.0533285322594201 0.0539224886126018 0.0809916562309370
0.0788241899902295 0.1223991343094850 1750.0000000000000000 0.0766807311444599 0.0544067005749778 0.0528057227149751 0.0749679081326323
0.0747638900442555 0.1181900608287423 1800.0000000000000000 0.0739057007113519 0.0547076051944152 0.0522686616158358 0.0695982858735106
0.0693119002044247 0.1118607135814500 1850.0000000000000000 0.0703185671767194 0.0527785357543735 0.0511417490522754 0.0664999372910736
0.0641913693329704 0.1035208026218131 1900.0000000000000000 0.0662786022331342 0.0502209675176357 0.0505209589673393 0.0629389127259123
0.0605227144350500 0.0938114072963286 1950.0000000000000000 0.0621331327225561 0.0488748245423744 0.0488245321319373 0.0586321852070900
0.0578969049827571 0.0883103610568325 2000.0000000000000000 0.0595371419473327 0.0468270154686994 0.0481884965689969 0.0564629316593779
0.0564111561436490 0.0840266502460324 2050.0000000000000000 0.0569363713039535 0.0474470839896940 0.0451197209200133 0.0516772452203786
0.0552295267224206 0.0799046955398530 2100.0000000000000000 0.0550367829790323 0.0476454281415771 0.0439380736570083 0.0484661908343027
0.0540047202216940 0.0762757703552433 2150.0000000000000000 0.0530115890570423 0.0479171648015660 0.0415937645146677 0.0452665253920407
0.0518004404653231 0.0731177451499832 2200.0000000000000000 0.0510169638049868 0.0459666475049596 0.0413093489081734 0.0428906369964948
0.0495039752057982 0.0690054889349721 2250.0000000000000000 0.0488727626194352 0.0440856900331910 0.0404319044309619 0.0413367544922525
0.0462475969267865 0.0641602395079114 2300.0000000000000000 0.0465189556389239 0.0418903676083334 0.0395427331652019 0.0407538409863861
0.0422657050511521 0.0591850016388425 2350.0000000000000000 0.0441693417583516 0.0399046543198373 0.0383681992177899 0.0411231485641362
0.0398541141067179 0.0565974509318111 2400.0000000000000000 0.0425750918401879 0.0372199017305889 0.0384248499209781 0.0407791425108434
0.0379509473924384 0.0548477319094963 2450.0000000000000000 0.0411839596071746 0.0350427407350777 0.0374470262501629 0.0406313517486978
0.0368851828087174 0.0537486895448936 2500.0000000000000000 0.0401780122722249 0.0328529085770265 0.0372330069566000 0.0401702734738872
0.0357063013863585 0.0522443246899940 2550.0000000000000000 0.0391422576372829 0.0318242848799660 0.0351806199433608 0.0407557572867353
0.0350639232316070 0.0509621803780826 2600.0000000000000000 0.0382649634860433 0.0306604184141779 0.0340538686433051 0.0405844267630437
0.0347069361543929 0.0498970590792287 2650.0000000000000000 0.0373936472685279 0.0292129542964033 0.0329563593938030 0.0401949274188115
0.0340103686450455 0.0489447121491468 2700.0000000000000000 0.0365018699192314 0.0282701441631165 0.0318638988641252 0.0394202257747230
0.0338281978260265 0.0486750847256005 2750.0000000000000000 0.0357628985565016 0.0265809142223008 0.0313942602618613 0.0383360357467188
0.0328892354301717 0.0474090301580299 2800.0000000000000000 0.0349505647910862 0.0268189737624566 0.0297950935895302 0.0378404910152425
0.0321005676352040 0.0476779246229864 2850.0000000000000000 0.0343153306742232 0.0261240994027181 0.0291901311060171 0.0364839306041906
0.0317713038871261 0.0464136046357545 2900.0000000000000000 0.0335278207641160 0.0251405678604408 0.0282817789713573 0.0360318484659013
0.0313884661590589 0.0452905144664601 2950.0000000000000000 0.0331662120149105 0.0260438521146521 0.0273783589988437 0.0357298683355378
0.0304820842601717 0.0455459420170148 3000.0000000000000000 0.0322759248885643 0.0239019367593571 0.0269556228898271 0.0344940385164509
0.0299335485719346 0.0450036723484669 3050.0000000000000000 0.0316806219413361 0.0232130763139653 0.0263900472032781 0.0338627652690358
0.0291067850379826 0.0450510150410916 3100.0000000000000000 0.0311525661455564 0.0226789775135559 0.0258009833715151 0.0331250697636367
0.0287797207667059 0.0440828640691700 3150.0000000000000000 0.0305588338672287 0.0219631410372249 0.0253385801876316 0.0326298632754110
0.0282268588986578 0.0436674453496082 3200.0000000000000000 0.0300395020074189 0.0213644862279762 0.0248492249892106 0.0320894945716416
0.0277112866533944 0.0430366940090394 3250.0000000000000000 0.0295283091729957 0.0209288804923188 0.0243843711089429 0.0315803136012830
0.0270273261110723 0.0426044257336799 3300.0000000000000000 0.0290556141759387 0.0207348938381156 0.0238510533948472 0.0310603718019785
0.0267371555063930 0.0420334542350994 3350.0000000000000000 0.0285865685575399 0.0200457966729069 0.0235948001631581 0.0305216362101423
0.0262913196376644 0.0417123858234297 3400.0000000000000000 0.0281502803720600 0.0195591109444198 0.0232345829207098 0.0299540025340765
0.0259815003666120 0.0411264445665551 3450.0000000000000000 0.0277557068075562 0.0190664625152412 0.0230551777004973 0.0295489488888755
0.0246941781133419 0.0412358184786856 3500.0000000000000000 0.0276429744463684 0.0207291641115861 0.0225287381193262 0.0290269734089021
0.0253023923123566 0.0401986523549895 3550.0000000000000000 0.0269906092975110 0.0182769411480871 0.0226768221385179 0.0284982385336041
0.0249880590645545 0.0397319933653408 3600.0000000000000000 0.0266426032081864 0.0177757730136709 0.0226288221147970 0.0280883684825687
0.0247851907455437 0.0392939228431784 3650.0000000000000000 0.0263357881137489 0.0174187292663197 0.0225095248664167 0.0276715728472860
0.0253830038162168 0.0389790259727510 3700.0000000000000000 0.0261759949073351 0.0164406312704827 0.0226970535955781 0.0273802598816468
0.0241715928715227 0.0383787711304521 3750.0000000000000000 0.0257255223236087 0.0169148917938903 0.0223367589886446 0.0268255968335339
0.0241333280638796 0.0378053594280032 3800.0000000000000000 0.0254528194304283 0.0165786521851341 0.0224210010778843 0.0263257563972401
0.0240035765553495 0.0375827885591706 3850.0000000000000000 0.0252172494539199 0.0161704604324159 0.0222561802318917 0.0260732414907716
0.0248016921943475 0.0387717386524025 3900.0000000000000000 0.0255663512731909 0.0156288900906993 0.0218930494549848 0.0267363859735205
0.0235937938595724 0.0367901880619513 3950.0000000000000000 0.0247258308146282 0.0157102542836898 0.0221093177507858 0.0254256001171416
0.0234733449549811 0.0364473240857364 4000.0000000000000000 0.0245282266536313 0.0154430326404654 0.0221067109226333 0.0251707206643404
0.0231751687858008 0.0361696279599539 4050.0000000000000000 0.0243963945533233 0.0153519281002354 0.0220957749693651 0.0251894729512616
0.0230376846186973 0.0357344157380291 4100.0000000000000000 0.0240978595561258 0.0150362962876134 0.0219923572698233 0.0246885438664658
0.0230203975780961 0.0358804310438177 4150.0000000000000000 0.0239799226285665 0.0145968925879720 0.0216561191231197 0.0247457728098268
0.0226523341324518 0.0350898704181753 4200.0000000000000000 0.0236931980835854 0.0145989050556122 0.0218611497327400 0.0242637310789480
0.0224294838959466 0.0347400407284692 4250.0000000000000000 0.0234988155995956 0.0144367960813128 0.0218278190695696 0.0240599382226799
0.0217085114636694 0.0345204657276425 4300.0000000000000000 0.0232683777419809 0.0146020620507597 0.0216249649917849 0.0238858844760478
0.0219597609092872 0.0340359042090260 4350.0000000000000000 0.0230913536636416 0.0140817996145850 0.0217086916788920 0.0236706119064176
0.0219340161307615 0.0340856286176483 4400.0000000000000000 0.0229780454078829 0.0136749598357873 0.0214562667302983 0.0237393557249192
0.0215509424428579 0.0333997561163232 4450.0000000000000000 0.0227042053796709 0.0137429847775448 0.0215906980343687 0.0232366455272600
0.0203984241606471 0.0334331368837427 4500.0000000000000000 0.0228868899758271 0.0156444571854429 0.0215623188750963 0.0233961127742067
0.0209738814525687 0.0327205277892510 4550.0000000000000000 0.0222953356417991 0.0134740227631068 0.0213980375253586 0.0229102086787102
0.0208715932949841 0.0322828238605880 4600.0000000000000000 0.0221134293127057 0.0132936331549360 0.0216078499404332 0.0225112463125873
0.0207767732996465 0.0322344769738229 4650.0000000000000000 0.0219651587829323 0.0130399790657165 0.0212882216420530 0.0224863429334227
0.0205460116146124 0.0318974437864241 4700.0000000000000000 0.0217842432075345 0.0129381770780245 0.0212645353640966 0.0222750481945150
0.0219243948590933 0.0332540891240604 4750.0000000000000000 0.0221578011971033 0.0122584916069139 0.0206768674506206 0.0226751629448283
0.0201644926223117 0.0314657878567330 4800.0000000000000000 0.0214339726668298 0.0126058371767667 0.0210174926312278 0.0219162530471097
0.0199969880744711 0.0311495294051428 4850.0000000000000000 0.0212755993604171 0.0124639975420829 0.0209917133449351 0.0217757684354535
0.0197905029818596 0.0307699876773508 4900.0000000000000000 0.0211094950847248 0.0123710084708635 0.0210602286076941 0.0215557476858559
0.0195588453474533 0.0305895596174710 4950.0000000000000000 0.0209550969584330 0.0122155209626028 0.0209002184589020 0.0215113404057359
0.0189880378999213 0.0299068429744148 5000.0000000000000000 0.0208155515061171 0.0128064444041201 0.0213518720914597 0.0210245601606694
0.0192733660611648 0.0300236816610419 5050.0000000000000000 0.0206459109876994 0.0120026224840231 0.0209093667205992 0.0210205180116680
0.0190436522650375 0.0296571429028240 5100.0000000000000000 0.0205039079575158 0.0119729726650172 0.0210216002727343 0.0208241716819662
0.0191531682629140 0.0297890235236304 5150.0000000000000000 0.0204005541283935 0.0116389035104083 0.0206985026148223 0.0207231727301926
0.0189080159984061 0.0294047726736633 5200.0000000000000000 0.0202521695424069 0.0116001230346633 0.0207683808694914 0.0205795551358103
0.0185846592595235 0.0291123186400743 5250.0000000000000000 0.0200722911106865 0.0115707070157238 0.0206508452059056 0.0204429254322055
0.0185214815662592 0.0288676394299698 5300.0000000000000000 0.0199541443821315 0.0114509273964492 0.0207365665343929 0.0201941069835864
0.0182272016679973 0.0282922657561282 5350.0000000000000000 0.0202956724183144 0.0124874964177957 0.0220681479387767 0.0204032503108743
0.0182539456472118 0.0286034904656347 5400.0000000000000000 0.0197289180318127 0.0112306703497321 0.0205294118292942 0.0200270718671908
0.0181835295857396 0.0284268962784371 5450.0000000000000000 0.0195994422747188 0.0111160392872048 0.0204757035741000 0.0197950426481124
0.0178433612950606 0.0280459458821264 5500.0000000000000000 0.0194092265250336 0.0110788568625570 0.0203000476954371 0.0197779208899869
0.0175211672955698 0.0275156802059954 5550.0000000000000000 0.0193514078006760 0.0112839660924200 0.0210248705056955 0.0194113549036995
0.0177082993501091 0.0278449641226790 5600.0000000000000000 0.0192322680094467 0.0108978556194283 0.0203270795521007 0.0193831414029163
0.0176208606388524 0.0277059604953578 5650.0000000000000000 0.0191291867405706 0.0108094841793952 0.0202488850971600 0.0192607432920874
0.0177639562542898 0.0277664311281322 5700.0000000000000000 0.0190508372729551 0.0106061456948052 0.0202997992704382 0.0188178540171100
0.0174335975130641 0.0273687217264934 5750.0000000000000000 0.0189108659116332 0.0106382977622094 0.0201389151430964 0.0189747974133025
0.0176368207164496 0.0277560343017281 5800.0000000000000000 0.0189201194301711 0.0104865935524652 0.0198817683252849 0.0188393802549278
0.0171789001817238 0.0270957363593444 5850.0000000000000000 0.0187229154290797 0.0105202494749010 0.0200476310980019 0.0187720600314273
0.0173964202597597 0.0271956173568528 5900.0000000000000000 0.0187954803765339 0.0103803436997337 0.0201392585285256 0.0188657620377979
0.0170878472662637 0.0268668153495867 5950.0000000000000000 0.0185777995910840 0.0103187662677909 0.0199178601332723 0.0186977089385065
0.0166233981926746 0.0264076668825579 6000.0000000000000000 0.0184075919027723 0.0104930361557609 0.0200404191965675 0.0184734390863002
0.0168056131581994 0.0266099495748667 6050.0000000000000000 0.0183546501565492 0.0102499011927209 0.0198082545775048 0.0182995322794542
0.0171708771678321 0.0268237025038170 6100.0000000000000000 0.0184475007651053 0.0101186176298194 0.0199522229745083 0.0181720835495499
0.0164904601955284 0.0261478182919824 6150.0000000000000000 0.0181422817107593 0.0101645078025269 0.0196679381191952 0.0182406841445635
0.0164583305453430 0.0260912521290015 6200.0000000000000000 0.0180842680330160 0.0101073143672260 0.0198051578715724 0.0179592852519369
0.0165770718661335 0.0263001924222787 6250.0000000000000000 0.0180510740710793 0.0099793367283460 0.0195398469007387 0.0178589224378998
0.0163514905103857 0.0260480670935538 6300.0000000000000000 0.0179152995194773 0.0099418653821353 0.0195335009422387 0.0177015736690727
0.0158861815248297 0.0255336115117307 6350.0000000000000000 0.0176933576557861 0.0099761968492937 0.0194485431481783 0.0176222552448983
0.0160202433517927 0.0255062913250031 6400.0000000000000000 0.0177860533434739 0.0099954672775723 0.0196776490361128 0.0177306157268886
0.0161677605228114 0.0257781096497719 6450.0000000000000000 0.0177509232323056 0.0097955723347612 0.0194348481381759 0.0175783255160077
0.0162189698981993 0.0258091304701670 6500.0000000000000000 0.0177046677392621 0.0097238150024194 0.0193676836322435 0.0174037396932812
0.0159990667525840 0.0254860210966663 6550.0000000000000000 0.0175427991478745 0.0096835213871706 0.0191441344237605 0.0174012520791909
0.0165760603301985 0.0263649547452367 6600.0000000000000000 0.0176846556027090 0.0095177711225583 0.0187852135955426 0.0171792782200090
0.0159708675358763 0.0255286348737638 6650.0000000000000000 0.0174631287849820 0.0095959979399908 0.0191186203076435 0.0171015232676353
0.0159049869984514 0.0254309615340288 6700.0000000000000000 0.0174105152538731 0.0095540741152925 0.0191143916202337 0.0170481620013593
0.0155154631965725 0.0248911049926512 6750.0000000000000000 0.0171469404611878 0.0096025000497443 0.0190332207371587 0.0166924133298124
0.0154959891824460 0.0247420919783450 6800.0000000000000000 0.0172218780314937 0.0095944606042002 0.0193203896903909 0.0169564587020864
0.0157403466893000 0.0252122553497412 6850.0000000000000000 0.0172114933216482 0.0094228861602271 0.0189067011813423 0.0167752772276304
0.0151891789293433 0.0243918206738879 6900.0000000000000000 0.0172125335963848 0.0099465972801543 0.0197514999993091 0.0167835710992295
0.0156724807330705 0.0251572520604226 6950.0000000000000000 0.0171089661313711 0.0093296999528345 0.0187128446503579 0.0166725532601698
0.0155394388881581 0.0248497946438332 7000.0000000000000000 0.0170426492671590 0.0093155783039575 0.0189111442643103 0.0165972902355357
0.0159039116199619 0.0254777392040351 7050.0000000000000000 0.0170903404710984 0.0091801107615031 0.0184497139419239 0.0164402268280680
0.0154863007401594 0.0248914995637163 7100.0000000000000000 0.0169161396435833 0.0092250303009446 0.0185717526704225 0.0164061149426734
0.0154045642094220 0.0247312948939876 7150.0000000000000000 0.0168559095699848 0.0091599682787854 0.0185557716828812 0.0164279487848477
0.0163856444096766 0.0261446713045859 7200.0000000000000000 0.0171902506765304 0.0091087618865302 0.0178900218747294 0.0164221539071296
0.0152845332434659 0.0245749391798090 7250.0000000000000000 0.0167461690297658 0.0091414816896028 0.0184240263070484 0.0163058647289028
0.0152408944567315 0.0245117993315922 7300.0000000000000000 0.0166877687479974 0.0091072822286429 0.0184020462785320 0.0161768214444883
0.0151709648671276 0.0243162797520657 7350.0000000000000000 0.0166019261053518 0.0091002630498790 0.0183948229905246 0.0160272998671623
0.0152749669912243 0.0244935676456113 7400.0000000000000000 0.0166621974204519 0.0089525416134300 0.0182712594943841 0.0163186513576096
0.0151248105497321 0.0243338675917270 7450.0000000000000000 0.0165369060511942 0.0090034592086471 0.0181880663474387 0.0160343265584260
0.0159376176776547 0.0258325601206902 7500.0000000000000000 0.0169391444365328 0.0089414326974663 0.0174887941463279 0.0164953175405248
0.0157307402432967 0.0251606891353732 7550.0000000000000000 0.0168249616911102 0.0088928362385585 0.0181340966658848 0.0162064461724376
0.0148499056697061 0.0239093946967080 7600.0000000000000000 0.0163218095441299 0.0089654869274116 0.0180340929983728 0.0158501674284509
0.0148625609012963 0.0238917814190487 7650.0000000000000000 0.0163006297206009 0.0088929625904961 0.0180203802785009 0.0158354634136623
0.0144685139419940 0.0233632849293735 7700.0000000000000000 0.0160539731392297 0.0091953389782455 0.0177965088787321 0.0154462189678033
0.0148525285709343 0.0239267034008634 7750.0000000000000000 0.0162163764180049 0.0088291843145783 0.0177690453068971 0.0157044204967515
0.0146880780153372 0.0234498574880252 7800.0000000000000000 0.0161649978327440 0.0088425513214571 0.0179560437474533 0.0158884585914474
0.0147626138492956 0.0237721760007838 7850.0000000000000000 0.0161143470784320 0.0087906017817893 0.0176692448244812 0.0155770989358103
0.0143134437307602 0.0230648501075831 7900.0000000000000000 0.0159112442992218 0.0089963354694752 0.0177472131711125 0.0154343790171780
0.0147062826705538 0.0237057494840525 7950.0000000000000000 0.0160366222168906 0.0087084155243279 0.0174586350546425 0.0156040283508761
0.0150257483769649 0.0242112291948011 8000.0000000000000000 0.0159612790357421 0.0086914831721981 0.0167524119932079 0.0151255224415384
0.0146227582951114 0.0235409512491961 8050.0000000000000000 0.0159319395815581 0.0086952185644929 0.0173463317571099 0.0154544380418800
0.0145465795064293 0.0234349537449761 8100.0000000000000000 0.0158501563678483 0.0086705109489713 0.0173227172691024 0.0152760203697622
0.0140196646888470 0.0221714223764286 8150.0000000000000000 0.0153209532983922 0.0091260118622459 0.0170587291599141 0.0142289384045253
0.0144454050439270 0.0232281737570974 8200.0000000000000000 0.0157530824848989 0.0086456901684470 0.0172144855700725 0.0152316578849506
0.0144074452331244 0.0231918841084870 8250.0000000000000000 0.0157001296501247 0.0085999573993120 0.0171354607675449 0.0151659007421556
0.0144995157973439 0.0233504626070038 8300.0000000000000000 0.0156553916818254 0.0085563620583258 0.0169790577438756 0.0148915602025778
0.0143686928709846 0.0231381307986476 8350.0000000000000000 0.0156133505959470 0.0085511568228570 0.0169800147464263 0.0150287577408197
0.0143113881276130 0.0230416812677562 8400.0000000000000000 0.0155647706364225 0.0085318134649927 0.0169521721546239 0.0149867981671266
0.0144099465648476 0.0230609257220152 8450.0000000000000000 0.0155621673978393 0.0084707012933533 0.0169167499295022 0.0149525134794783
0.0143928188377742 0.0232304508142692 8500.0000000000000000 0.0154871159208474 0.0084483478521790 0.0165739594048504 0.0147900026951642
0.0141886479344123 0.0228113456435043 8550.0000000000000000 0.0154644955182329 0.0084678463449086 0.0168440915592853 0.0150105461090538
0.0141485521448797 0.0227687245504974 8600.0000000000000000 0.0153606873909595 0.0084472072774910 0.0166802273148600 0.0147587256670694
0.0144001726579694 0.0231250213283974 8650.0000000000000000 0.0153522710032275 0.0083283440034945 0.0163462155798314 0.0145616014464449
0.0142729618410072 0.0229560006847962 8700.0000000000000000 0.0151780374914941 0.0085548865741474 0.0159925944737581 0.0141137438837616
0.0141102550074034 0.0227210804461411 8750.0000000000000000 0.0152685203885216 0.0083604459966438 0.0164651396727840 0.0146856808196359
0.0138064310293422 0.0219618141565518 8800.0000000000000000 0.0151707970056192 0.0085762807181938 0.0167676488179068 0.0147418103061012
0.0140154506688320 0.0225741220352281 8850.0000000000000000 0.0151716716831188 0.0083222047668677 0.0163760046511223 0.0145705762935441
0.0138985542845340 0.0222455859426642 8900.0000000000000000 0.0150213026082282 0.0083556634670545 0.0162713344848292 0.0143353748620591
0.0136199374379877 0.0217667651608082 8950.0000000000000000 0.0152268485227685 0.0087455931066673 0.0171188750478645 0.0148830718605149
0.0138594978691090 0.0222860011235417 9000.0000000000000000 0.0150167845781762 0.0082745324496884 0.0162390836343986 0.0144248078141434
0.0133792742197488 0.0213108577599084 9050.0000000000000000 0.0151737767526402 0.0090546032448889 0.0173137275986510 0.0148104209400040
0.0137322203223849 0.0220747569326578 9100.0000000000000000 0.0149291674334741 0.0082522733023868 0.0162196842033830 0.0143669024065579
0.0137563311833807 0.0220693462599799 9150.0000000000000000 0.0149593058846934 0.0082113149458457 0.0162515175519330 0.0145080194823280
0.0144508199434176 0.0234327019457316 9200.0000000000000000 0.0151391777277731 0.0082149869710465 0.0156822797684388 0.0139151000102311
0.0136311493841534 0.0219341433278376 9250.0000000000000000 0.0148011183353463 0.0081873058920601 0.0160107028004811 0.0142422902721995
0.0133622991986633 0.0213741122810995 9300.0000000000000000 0.0144839769564981 0.0086131838577110 0.0157394333360792 0.0133308561089378
0.0134358732522295 0.0213501797209295 9350.0000000000000000 0.0149887995484102 0.0084364669610918 0.0167332883140454 0.0149881894937551
0.0136011490337049 0.0219174772098824 9400.0000000000000000 0.0146904886253116 0.0081144919389927 0.0157917758027625 0.0140275491412157
0.0137267149889609 0.0220487711877640 9450.0000000000000000 0.0147967726621001 0.0081408133807587 0.0157585373680240 0.0143090263849930
0.0134972318664336 0.0216908214009382 9500.0000000000000000 0.0146347288603758 0.0080787747931024 0.0158049838929462 0.0141018323484586
0.0135253388590143 0.0217245139439692 9550.0000000000000000 0.0146220366595721 0.0080589631255987 0.0158208026536607 0.0139805647156179
0.0133778337124572 0.0214966139674023 9600.0000000000000000 0.0145567486958829 0.0080756188196922 0.0158113760851057 0.0140223008947570
0.0133983816624340 0.0215340720340093 9650.0000000000000000 0.0144542845090875 0.0080308271957799 0.0154985717855400 0.0138095698676741
0.0138247781449626 0.0224526645956021 9700.0000000000000000 0.0146979191481559 0.0079800136141688 0.0153690878664827 0.0138630515195634
0.0132879031373842 0.0213904264281726 9750.0000000000000000 0.0144103031852190 0.0080153679864048 0.0155164226647920 0.0138413957093412
0.0133635288996543 0.0214867670413429 9800.0000000000000000 0.0143646463249691 0.0079938270732333 0.0152723703715902 0.0137067382390249
0.0132803144556048 0.0213866099849446 9850.0000000000000000 0.0143454989324617 0.0079736644945798 0.0153790801895795 0.0137078255375999
0.0131913309563692 0.0211328206305751 9900.0000000000000000 0.0142270431159506 0.0079692058222122 0.0152870815019368 0.0135547766686597
0.0133046355521545 0.0214510179330703 9950.0000000000000000 0.0142712331865067 0.0079385482469035 0.0151946096405549 0.0134673545598506
0.0132457907914622 0.0213515770080672 10000.0000000000000000 0.0142653397975968 0.0079171327718506 0.0152345039314295 0.0135776944851743
0.0129377956580828 0.0206377413580677 10050.0000000000000000 0.0142113335779587 0.0081143780391966 0.0156448530453193 0.0137218997891273
0.0131094924804281 0.0211079477948472 10100.0000000000000000 0.0142008143195947 0.0079151619205784 0.0152813356288999 0.0135901337732199
0.0129836759696798 0.0208249152126751 10150.0000000000000000 0.0140604368858432 0.0079169640566150 0.0151426903759787 0.0134339388142672
0.0130575450366781 0.0210253694718034 10200.0000000000000000 0.0141251112961418 0.0078692229980275 0.0151716377441622 0.0135017812300376
0.0128773883982140 0.0205605059501780 10250.0000000000000000 0.0139869241817665 0.0079383499658793 0.0152084419202667 0.0133499346742944
0.0129488329462567 0.0207930638996416 10300.0000000000000000 0.0142383348147518 0.0078846877654139 0.0155734965677845 0.0139915928946621
0.0129449738073424 0.0208313333326426 10350.0000000000000000 0.0140579944929879 0.0078349154701224 0.0151424090424894 0.0135363408123427
0.0130842995096326 0.0210902472657526 10400.0000000000000000 0.0139774885509252 0.0078098424423088 0.0147574693929022 0.0131455841440295
0.0128730846592089 0.0207391474779990 10450.0000000000000000 0.0139485218369369 0.0078069900324566 0.0150031356222172 0.0133202513928027
0.0129345373022559 0.0207350812621736 10500.0000000000000000 0.0141628871129679 0.0078275132910406 0.0154023598651722 0.0139149438441975
0.0134529130040559 0.0220826523393228 10550.0000000000000000 0.0142672321215170 0.0077353519657709 0.0146394277260578 0.0134258155723775
0.0133114942104156 0.0216239474564344 10600.0000000000000000 0.0140088851167912 0.0077511822155084 0.0143880046582809 0.0129697970433166
0.0128321922264274 0.0207128704149023 10650.0000000000000000 0.0138417590113187 0.0077388102232066 0.0147526554088548 0.0131722667832022
0.0125731433670422 0.0199719756338671 10700.0000000000000000 0.0136431789304600 0.0078363921407001 0.0148883173170297 0.0129460661936608
0.0125177542806446 0.0200043848770502 10750.0000000000000000 0.0138918059907528 0.0078706782191061 0.0153187064549780 0.0137475061219852
0.0127035929139550 0.0204944580393673 10800.0000000000000000 0.0137715953533347 0.0077058510854601 0.0147151909792847 0.0132388837486066
0.0126584474783411 0.0203827598248090 10850.0000000000000000 0.0137352880877249 0.0077065425446171 0.0147345143648276 0.0131941762260296
0.0127010010313484 0.0206068602023245 10900.0000000000000000 0.0136944874052148 0.0076356115893164 0.0145437431984424 0.0129852210046422
0.0123910119909236 0.0197210146018990 10950.0000000000000000 0.0135865286522419 0.0078245369298545 0.0148339305159691 0.0131621492225636
0.0124497868333334 0.0199495494988185 11000.0000000000000000 0.0136191063109890 0.0077223323513641 0.0147470892929187 0.0132267735785103
0.0125265046788452 0.0200973679106402 11050.0000000000000000 0.0135990092678522 0.0076708082863528 0.0145930168631607 0.0131073486002621
0.0124820294932320 0.0200642591498485 11100.0000000000000000 0.0135766476960855 0.0076582924850119 0.0145714865526953 0.0131071707996399
0.0124273730350495 0.0198436620303972 11150.0000000000000000 0.0134149567170565 0.0076531838076877 0.0143307822501444 0.0128197824620034
0.0122563819113984 0.0195664959237526 11200.0000000000000000 0.0135888631404865 0.0077897955677224 0.0148901744071348 0.0134414678924240
0.0125626520437119 0.0202941355472147 11250.0000000000000000 0.0135661049432371 0.0075867983531509 0.0143472478128796 0.0130396909592285
0.0126093099187143 0.0203877639595977 11300.0000000000000000 0.0135520240326324 0.0075751517870183 0.0142265982424473 0.0129612962553842
0.0124907999279632 0.0201796727798257 11350.0000000000000000 0.0134942156298589 0.0075568515625117 0.0142260744527573 0.0130176794262369
0.0135418071207062 0.0220840384853289 11400.0000000000000000 0.0140171514113004 0.0076356360133219 0.0139773895763591 0.0128468858607858
0.0124068700254147 0.0199971072566606 11450.0000000000000000 0.0134429402056553 0.0075648389631337 0.0142822461831433 0.0129636385999243
0.0123275843812026 0.0198301882888694 11500.0000000000000000 0.0134193672197411 0.0075752854815930 0.0143150707774377 0.0130487071696026
0.0122177567823981 0.0194145826456860 11550.0000000000000000 0.0132646382830393 0.0076743980055443 0.0143297332552577 0.0126867207263104
0.0122560147078992 0.0197611785349934 11600.0000000000000000 0.0133649079202827 0.0075490472344487 0.0142566643043949 0.0130016348196772
0.0122808052576829 0.0197915673364863 11650.0000000000000000 0.0133493441423746 0.0075357636451963 0.0141759498122154 0.0129626346602921
0.0121504051327176 0.0195220347805701 11700.0000000000000000 0.0133980784066174 0.0075565475340430 0.0144620743949580 0.0132993301907986
0.0137093121085975 0.0226580550087711 11750.0000000000000000 0.0141722876109599 0.0076202779033019 0.0137309331000663 0.0131428599340629
0.0122279659750859 0.0197187990932878 11800.0000000000000000 0.0132972774733659 0.0074994583642922 0.0140702520087993 0.0129699119253643
0.0121107478493958 0.0194715377890127 11850.0000000000000000 0.0132600251378527 0.0075435050422407 0.0141637029091855 0.0130106320994286
0.0121644191770981 0.0196307907917165 11900.0000000000000000 0.0132428308326420 0.0074742919216469 0.0139614748679025 0.0129831774048459
0.0121331904289311 0.0195185108644711 11950.0000000000000000 0.0131791274268537 0.0074873491650175 0.0138976428757656 0.0128589438000833
0.0119081838324330 0.0190796851491284 12000.0000000000000000 0.0131269068273572 0.0075932009357197 0.0141418176363009 0.0129116465832037
0.0121164528204821 0.0195917104038697 12050.0000000000000000 0.0132623894253375 0.0074501271090170 0.0140110577050496 0.0131425990882693
0.0120391770444224 0.0194256318757803 12100.0000000000000000 0.0131232429545993 0.0074706463721853 0.0138691607663344 0.0128115987142743
0.0121104690788620 0.0195638769340049 12150.0000000000000000 0.0131860824166072 0.0074503078554657 0.0138806801262996 0.0129250780884039
0.0119108576243118 0.0191847422431055 12200.0000000000000000 0.0131288727377979 0.0074729447413642 0.0140123116533096 0.0130635074268985
0.0120119856864912 0.0193210836996420 12250.0000000000000000 0.0133219484984503 0.0074954466009418 0.0142487565814946 0.0135324699236820
0.0120036132688395 0.0193949373729021 12300.0000000000000000 0.0131318154400258 0.0074230005530803 0.0138043219290476 0.0130332040762597
0.0117836775350591 0.0188147637416788 12350.0000000000000000 0.0130944376205569 0.0075523770221044 0.0141278510176310 0.0131935187863114
0.0119412172303718 0.0192954520738803 12400.0000000000000000 0.0130887671847190 0.0074182554950480 0.0137984592498135 0.0129904518744816
0.0120310691327349 0.0194451546910522 12450.0000000000000000 0.0131362810704521 0.0073726291343167 0.0136785454849247 0.0131540069092319
0.0118428709455288 0.0191277074437699 12500.0000000000000000 0.0132562094620597 0.0076034911469675 0.0143066929453996 0.0134002848286325
0.0119631978934942 0.0193697698405779 12550.0000000000000000 0.0130467048237657 0.0073670046909594 0.0135822222075854 0.0129513294862115
0.0118679297553009 0.0191704535947045 12600.0000000000000000 0.0130164220408459 0.0073988375864894 0.0136683318511680 0.0129765574165668
0.0119565181627535 0.0193444285148440 12650.0000000000000000 0.0129836353017934 0.0073478811645460 0.0134492531093942 0.0128200955574292
0.0119706228253681 0.0194407214369835 12700.0000000000000000 0.0130245310220811 0.0073681743981853 0.0134590974574184 0.0128840389924499
0.0117885298290434 0.0190631993647826 12750.0000000000000000 0.0129746346044035 0.0073748059325361 0.0135892740019919 0.0130573638936634
0.0119079523424328 0.0193119951392336 12800.0000000000000000 0.0129583966849302 0.0073505604052456 0.0133733338202160 0.0128481417175231
0.0118662333189884 0.0190716478735081 12850.0000000000000000 0.0127906071702063 0.0074206756079717 0.0132183040858909 0.0123761749646723
0.0114701110042433 0.0184455492534597 12900.0000000000000000 0.0129855789209968 0.0075949294190900 0.0140154907220660 0.0134018142061249
0.0118138713254725 0.0191791692310799 12950.0000000000000000 0.0129094182376132 0.0073199872612335 0.0133318291909087 0.0129022341793712
0.0114660754273559 0.0184456437258416 13000.0000000000000000 0.0129345339362475 0.0075569374712415 0.0139254046096608 0.0132786084471376
0.0117827368852503 0.0191656355750674 13050.0000000000000000 0.0129043715734325 0.0072979753086679 0.0132859955968119 0.0129895145013651
0.0117716347183322 0.0190573116267890 13100.0000000000000000 0.0129242665225670 0.0072910046625945 0.0133621005651884 0.0131392810399309
0.0119891105465237 0.0194887090778956 13150.0000000000000000 0.0129070208616286 0.0072971361202398 0.0129750324676911 0.0127851160957927
0.0116709173366129 0.0189104589134866 13200.0000000000000000 0.0128320456957557 0.0073177820931827 0.0132954289426877 0.0129656411928085
0.0114723767183384 0.0184011363416075 13250.0000000000000000 0.0127443598716619 0.0074167686390845 0.0134875761910953 0.0129439414681839
0.0116928192865641 0.0189639023277212 13300.0000000000000000 0.0129952177162089 0.0073114587270435 0.0135146573240323 0.0134932509156834
0.0116067572897851 0.0188197440227929 13350.0000000000000000 0.0127683735800452 0.0073035204639547 0.0131857992892606 0.0129260468344326
0.0114710796353828 0.0184506071229481 13400.0000000000000000 0.0128435933889544 0.0074226409240065 0.0136088039906803 0.0132648352717542
0.0112901191282996 0.0182089731180011 13450.0000000000000000 0.0127741683373259 0.0075202152394160 0.0136304159825893 0.0132211182183235
0.0115849331779858 0.0186870689710071 13500.0000000000000000 0.0125853933682268 0.0073453034074755 0.0128835095021292 0.0124261517825363
0.0115162132200907 0.0186840843511175 13550.0000000000000000 0.0127424438924475 0.0072819372755068 0.0131665358264942 0.0130634487890285
0.0114518642346721 0.0184829979784253 13600.0000000000000000 0.0127230246950382 0.0073536143751331 0.0132259425719632 0.0131007043149972
0.0114247784995282 0.0185210100485156 13650.0000000000000000 0.0126620049878184 0.0072973081102131 0.0131226714323318 0.0129442568485035
0.0115808017820108 0.0187736864575183 13700.0000000000000000 0.0126520159176072 0.0072665268577849 0.0128843799074335 0.0127546845832884
0.0115438966210728 0.0187539965913546 13750.0000000000000000 0.0126650580485070 0.0072480550593736 0.0128931214238108 0.0128862205469231
0.0125051166682642 0.0204566054430961 13800.0000000000000000 0.0131448078359251 0.0072746871867311 0.0126110363012260 0.0128765935803082
0.0114202134689085 0.0185420260167101 13850.0000000000000000 0.0126231871311691 0.0072632594433361 0.0129933027612120 0.0128971339656788
0.0115886804510978 0.0188569858315362 13900.0000000000000000 0.0126828316631937 0.0072067879371315 0.0128064495976309 0.0129552544985722
0.0115338962650637 0.0187254819673919 13950.0000000000000000 0.0125984413379505 0.0072145288025254 0.0126843437151045 0.0128339559396667
0.0117317379599241 0.0191329641714758 14000.0000000000000000 0.0126848015250281 0.0072121694061862 0.0126039501784786 0.0127431859090756
0.0113513914701426 0.0184430543420941 14050.0000000000000000 0.0125449146724565 0.0072306026004727 0.0128689110474128 0.0128306139021604
0.0115032969510940 0.0187053587782679 14100.0000000000000000 0.0125689802753483 0.0071774306612764 0.0126371512827434 0.0128216637033597
0.0114727400233305 0.0186730531483740 14150.0000000000000000 0.0126167701714344 0.0072067006727234 0.0128020469034306 0.0129293101093138
0.0110974147081450 0.0178603490535672 14200.0000000000000000 0.0124219946986833 0.0076746760046921 0.0131000654268632 0.0123774683001491
0.0117137705396354 0.0190351267933865 14250.0000000000000000 0.0126046355756609 0.0071958957855896 0.0124810331191684 0.0125973516405248
0.0112824477602911 0.0183681905615116 14300.0000000000000000 0.0125358668259481 0.0072041175366068 0.0128016904446990 0.0130228878266317
0.0112771492704364 0.0183171601437881 14350.0000000000000000 0.0124236922648630 0.0072221449184338 0.0126022906421520 0.0126997163495047
0.0112889865024966 0.0183798057882255 14400.0000000000000000 0.0124787322602159 0.0071968147995399 0.0126045239549601 0.0129235302558575
0.0111445270536525 0.0181970565571035 14450.0000000000000000 0.0124390357789226 0.0072237477459631 0.0127456191164101 0.0128842284214836
0.0112756475317479 0.0183499296116050 14500.0000000000000000 0.0124683373950196 0.0071825222503067 0.0126479509234443 0.0128856366579939
0.0118276608543083 0.0190019370677556 14550.0000000000000000 0.0128496102197234 0.0071657323447933 0.0126497116928062 0.0136030091389539
0.0113121220458010 0.0183894482202370 14600.0000000000000000 0.0124411271905846 0.0071464523575379 0.0124848200310068 0.0128727932983403
0.0113004274166531 0.0184090006177222 14650.0000000000000000 0.0124239429806035 0.0071431899102981 0.0124708518645610 0.0127962450937834
0.0112396547128537 0.0183354160100632 14700.0000000000000000 0.0124438188438393 0.0071770319554989 0.0126013134615464 0.0128656780792345
0.0111510099472053 0.0180205354459685 14750.0000000000000000 0.0123663825601312 0.0072439395130144 0.0126086660535797 0.0128077618408880
0.0121282704685761 0.0196593953659492 14800.0000000000000000 0.0125774066864157 0.0072331325858790 0.0118497792610154 0.0120164557506590
0.0112629772892782 0.0183480394913054 14850.0000000000000000 0.0123741140554799 0.0071250999707495 0.0123706446647222 0.0127638088613442
0.0113913738071559 0.0185478566896951 14900.0000000000000000 0.0124495955119759 0.0071070133105549 0.0122447989288638 0.0129569348236097
0.0112464270281841 0.0183265425779830 14950.0000000000000000 0.0123905908825199 0.0071261841038825 0.0124018731949861 0.0128519275075638
0.0111693536601447 0.0181832336918348 15000.0000000000000000 0.0122624681846128 0.0071024898382276 0.0122760728291836 0.0125811909036732
0.0113806002414665 0.0185707456856206 15050.0000000000000000 0.0124519946715408 0.0070920201142579 0.0123008036107279 0.0129158037056313
0.0112725020231885 0.0184199032320565 15100.0000000000000000 0.0123855562701303 0.0070816064155978 0.0122590928871391 0.0128946767926696
0.0109427215890331 0.0177053416243725 15150.0000000000000000 0.0125826375208055 0.0073374387204001 0.0131288411086917 0.0137988445615303
0.0111581830525303 0.0181920716898509 15200.0000000000000000 0.0122941486017208 0.0070904558842890 0.0122820133856723 0.0127480189962613
0.0111850303439974 0.0181493419735880 15250.0000000000000000 0.0123799059420272 0.0070849965091351 0.0123644159001678 0.0131157449832479
0.0109686308391970 0.0178055899241963 15300.0000000000000000 0.0124349579637819 0.0071973865342501 0.0127664837145961 0.0134366988066702
0.0111250890951392 0.0181541722217883 15350.0000000000000000 0.0122358588533815 0.0070702697755775 0.0121485919613700 0.0126811712130323
0.0112193086315610 0.0182937806789915 15400.0000000000000000 0.0124214694800894 0.0070604243296004 0.0122931394261644 0.0132406943341295
0.0109060975956304 0.0177245157186396 15450.0000000000000000 0.0123384382694264 0.0071796432736901 0.0125970273465334 0.0132849074126382
0.0111606296030600 0.0181963900080207 15500.0000000000000000 0.0122516812455969 0.0070579949346160 0.0121334770556121 0.0127099146266757
0.0110801458796193 0.0180589610947667 15550.0000000000000000 0.0122018828002299 0.0071226247594010 0.0121629746033554 0.0125847076640070
0.0110783363188381 0.0179643077635761 15600.0000000000000000 0.0121093505335710 0.0070784979182697 0.0119327137561732 0.0124928969109977
0.0111388490169021 0.0181087441322836 15650.0000000000000000 0.0121349906080799 0.0070659596224170 0.0119554863843558 0.0124059138844410
0.0110321229533872 0.0179932804564854 15700.0000000000000000 0.0122127944431952 0.0070363599409231 0.0121590359121151 0.0128431729530649
0.0108478698991598 0.0176292242886402 15750.0000000000000000 0.0120357425757344 0.0071023288537883 0.0120873010162951 0.0125119888207887
0.0110507345886018 0.0180226856910480 15800.0000000000000000 0.0121854389546206 0.0070281528089079 0.0120831776702960 0.0127424440142495
0.0111414466443227 0.0181978056647777 15850.0000000000000000 0.0121622113128519 0.0070351934243352 0.0118610780876208 0.0125755327432031
0.0108349481530669 0.0174087765062655 15900.0000000000000000 0.0119415303106202 0.0071988462361336 0.0121120364221707 0.0121530442354642
0.0117967021247251 0.0191798518172044 15950.0000000000000000 0.0123256963712899 0.0070613715635002 0.0114517590199295 0.0121387973310905
0.0109974459488165 0.0179513254230851 16000.0000000000000000 0.0121052456572580 0.0070019765736371 0.0119481764902752 0.0126273038504761
0.0117552096657844 0.0191537529778133 16050.0000000000000000 0.0124341654468985 0.0069812288168377 0.0116366527557048 0.0126439830183526
0.0110348681407471 0.0179665647068578 16100.0000000000000000 0.0120633435453875 0.0069930481472982 0.0118345400892043 0.0124876966428302
0.0109876730434169 0.0178798654813720 16150.0000000000000000 0.0120738034173636 0.0069995092627483 0.0119112503846679 0.0125907189146128
0.0109329722735082 0.0176820782342045 16200.0000000000000000 0.0119489580743995 0.0070162140245210 0.0117978287010408 0.0123156971387231
0.0114029596385775 0.0184780547584754 16250.0000000000000000 0.0121257816092395 0.0069977545337952 0.0115513217733252 0.0121988173420244
0.0109348405534049 0.0178284937114816 16300.0000000000000000 0.0120109564491017 0.0069818392444123 0.0118196414247950 0.0124899673114146
0.0108484672862851 0.0174006762358615 16350.0000000000000000 0.0118917728378449 0.0070245289875054 0.0119097156044783 0.0122754760750943
0.0109716785405298 0.0177893004829811 16400.0000000000000000 0.0119271264151272 0.0069696764701584 0.0116073830093491 0.0122975935726176
0.0108931689345588 0.0177616053454127 16450.0000000000000000 0.0119909090418113 0.0069605218078154 0.0117774880586757 0.0125617610625940
0.0108704164247295 0.0177307517740795 16500.0000000000000000 0.0119734208741289 0.0069855597217512 0.0117752406298726 0.0125051358202120
0.0110481600192701 0.0179566157170453 16550.0000000000000000 0.0120997242907360 0.0069352517081434 0.0118434304971520 0.0127151635120691
0.0109478485622516 0.0178117954945685 16600.0000000000000000 0.0120585053654333 0.0069688924677576 0.0118089206696560 0.0127550696329328
0.0108533458676500 0.0176828681371762 16650.0000000000000000 0.0119739167403750 0.0069395005968028 0.0118188830800170 0.0125749860202290
0.0109444929551179 0.0177791551939373 16700.0000000000000000 0.0120801935164376 0.0069305989647552 0.0118194287499837 0.0129272917183940
0.0106947666303567 0.0173959315234615 16750.0000000000000000 0.0119369874450817 0.0070053825034347 0.0118615557766764 0.0127273007914791
0.0109094410220296 0.0177891892974128 16800.0000000000000000 0.0119577888548124 0.0069305968812742 0.0116753808552758 0.0124843362180694
0.0112025143468123 0.0182284311729192 16850.0000000000000000 0.0120255244215646 0.0069150508853314 0.0114453045508111 0.0123363211519489
0.0106582390978961 0.0173327768038556 16900.0000000000000000 0.0117734007700287 0.0069964590320998 0.0116833699097555 0.0121961590065365
0.0115332349171761 0.0187003805519677 16950.0000000000000000 0.0121347139684251 0.0068864641346902 0.0112837002440948 0.0122697899941968
0.0107752319148724 0.0175619983661018 17000.0000000000000000 0.0118942412801965 0.0069013256761673 0.0117053376308800 0.0125273128129608
0.0117519763373018 0.0190981990857478 17050.0000000000000000 0.0122268839275729 0.0069213196815007 0.0112018270932221 0.0121610974400920
0.0107009232617740 0.0174357045544695 17100.0000000000000000 0.0118349080698237 0.0069209378382651 0.0117061581491518 0.0124108165454581
0.0108025406692959 0.0175408035639496 17150.0000000000000000 0.0119271394692019 0.0068815782704369 0.0117290106643200 0.0126817641780071
0.0106212470768126 0.0172928466545139 17200.0000000000000000 0.0118574005090159 0.0069040822426239 0.0117894440775626 0.0126793824935664
0.0113890208977842 0.0183829123345170 17250.0000000000000000 0.0119830170139270 0.0069743212879382 0.0111122001729682 0.0120566303764272
0.0107124393845927 0.0174597426482416 17300.0000000000000000 0.0118440812248037 0.0068732619513674 0.0116558819301234 0.0125190802096937
0.0105206686668430 0.0171495904358780 17350.0000000000000000 0.0116083281760667 0.0069837345000582 0.0114724100313920 0.0119152372461625
0.0106529493742578 0.0171748309718829 17400.0000000000000000 0.0122889619175231 0.0072447638297203 0.0125519801873210 0.0138202852244335
0.0106411734668215 0.0173380614086557 17450.0000000000000000 0.0118156608458380 0.0068676037470034 0.0116914111457847 0.0125400544609247
0.0107692273595683 0.0175230536011493 17500.0000000000000000 0.0118270905641383 0.0068693555617374 0.0115469892109594 0.0124268270872770
0.0107833894037707 0.0175605132203621 17550.0000000000000000 0.0117796108149908 0.0068670592113436 0.0114527618898813 0.0122343303495962
0.0107199775926159 0.0174113731534475 17600.0000000000000000 0.0117803779657413 0.0068381836159684 0.0114971008678076 0.0124352545988670
0.0106791719282415 0.0173431620265355 17650.0000000000000000 0.0117018601253617 0.0068199756498893 0.0114179618887192 0.0122490291334230
0.0108859714914356 0.0176832331107287 17700.0000000000000000 0.0117890296184968 0.0068356553424751 0.0113628284033347 0.0121774597445099
0.0114575998570476 0.0185465472197939 17750.0000000000000000 0.0119930629354890 0.0068460461153891 0.0110505834118095 0.0120645380734048
0.0106817760563585 0.0173697233473530 17800.0000000000000000 0.0117465966537210 0.0068036602024440 0.0114653618561691 0.0124124618062803
0.0106065107369330 0.0171818677902881 17850.0000000000000000 0.0116372682227689 0.0068117788628146 0.0114160781364617 0.0121701055873471
0.0112793402066553 0.0182055537738270 17900.0000000000000000 0.0119569517262690 0.0068312879817824 0.0112703221651560 0.0121982545039243
0.0106213939317678 0.0172827941560950 17950.0000000000000000 0.0116847559586894 0.0067983766996655 0.0114271849382290 0.0122940300676897
0.0102937240002989 0.0167713751296797 18000.0000000000000000 0.0118807219264714 0.0070609680549179 0.0122481372048289 0.0130294052426313
0.0106159201053119 0.0172547178899227 18050.0000000000000000 0.0116887621314428 0.0067852895151475 0.0114793874702956 0.0123084956765362
0.0105611069687600 0.0171065273845000 18100.0000000000000000 0.0117122556913826 0.0068381722283343 0.0115999405314594 0.0124555313438593
0.0104522325470777 0.0169424088186170 18150.0000000000000000 0.0118149804847291 0.0068893014799166 0.0118831106664287 0.0129078489116055
0.0106328779981113 0.0172768985022959 18200.0000000000000000 0.0116374717691417 0.0067610978516900 0.0113184200486538 0.0121980644449573
0.0106620514798671 0.0171418761986388 18250.0000000000000000 0.0116355001066068 0.0067640843484885 0.0113890864904620 0.0122204020155776
0.0103423857319092 0.0167351653577129 18300.0000000000000000 0.0118444749061974 0.0069533392700533 0.0120549393737402 0.0131365447975716
0.0105310892068386 0.0170923089773607 18350.0000000000000000 0.0116240195896364 0.0067531128814683 0.0114239130860493 0.0123196737964652
0.0104695266779983 0.0169450514676072 18400.0000000000000000 0.0115942044485738 0.0068249657996932 0.0115594782225906 0.0121720000749796
0.0104882350437220 0.0168830941970965 18450.0000000000000000 0.0114205204881633 0.0067920656720086 0.0111728988104129 0.0117663087175766
0.0116838383050776 0.0187281229602109 18500.0000000000000000 0.0120174168138332 0.0067881415060214 0.0109228570978683 0.0119641241999876
0.0106380592935279 0.0172382591892228 18550.0000000000000000 0.0115990157414689 0.0067215833615958 0.0112513280055886 0.0121458488574094
0.0106555707448927 0.0172190505528590 18600.0000000000000000 0.0115533776251552 0.0067252167393595 0.0111198177775185 0.0120472323111466
0.0112548081944806 0.0177221609217689 18650.0000000000000000 0.0121864211293661 0.0067893749059766 0.0118237493235361 0.0133420123010682
0.0105662830439533 0.0170906342100768 18700.0000000000000000 0.0115237558152527 0.0067352103544865 0.0111617680236740 0.0120648834440728
0.0104841758950029 0.0170107058217296 18750.0000000000000000 0.0115280233486946 0.0067134153982047 0.0113061579189535 0.0121256617095823
0.0105707683297880 0.0170454968023274 18800.0000000000000000 0.0115085156643333 0.0067086149130797 0.0112148352894786 0.0120028629869928
0.0106453914503711 0.0171804651885267 18850.0000000000000000 0.0115192823447960 0.0066929830558848 0.0111421347761564 0.0119354372530412
0.0104745229900291 0.0169862060266678 18900.0000000000000000 0.0114530591544754 0.0067097121446703 0.0111665093825918 0.0119283452284180
0.0105641402375950 0.0170811282073724 18950.0000000000000000 0.0115299003359566 0.0066708151988052 0.0111661695748452 0.0121672484611651
0.0105350039128268 0.0170366986041923 19000.0000000000000000 0.0115138410460431 0.0066765325038854 0.0112419828778971 0.0120789873314142
0.0104622870308916 0.0169454712044151 19050.0000000000000000 0.0114847188008769 0.0066872515600767 0.0112425200120986 0.0120860641969027
0.0103417032059610 0.0166526985050329 19100.0000000000000000 0.0113924442950094 0.0067349020021251 0.0112670506043703 0.0119658671575579
0.0104322075759499 0.0169033702856982 19150.0000000000000000 0.0114654515173484 0.0066696853678322 0.0112405275008360 0.0120814668564255
0.0104893645468116 0.0169744880470509 19200.0000000000000000 0.0114584278424533 0.0067022712743681 0.0111643279164419 0.0119616874275940
0.0108835932990096 0.0175014387153895 19250.0000000000000000 0.0114998125207371 0.0067115370515998 0.0107985246708388 0.0116039688668479
0.0103408766428352 0.0167609759577498 19300.0000000000000000 0.0114011098998492 0.0066738270873753 0.0112418406403779 0.0119880291709077
0.0104192965397695 0.0168528814318291 19350.0000000000000000 0.0114307214699386 0.0066346947023339 0.0111861999534873 0.0120605347222729
0.0103903118512790 0.0167730097321188 19400.0000000000000000 0.0113910519379124 0.0066600052856469 0.0111373281935473 0.0119946046269701
0.0104581077291741 0.0168991896066010 19450.0000000000000000 0.0114570275498847 0.0066228410047120 0.0111784580286764 0.0121265413802598
0.0104884367313839 0.0168687569413692 19500.0000000000000000 0.0114415418523223 0.0065950073925244 0.0111478109908057 0.0121076972055281
0.0107191497029618 0.0171702907979751 19550.0000000000000000 0.0114033964666367 0.0066453190090252 0.0107950922309874 0.0116871305922342
0.0103141717350996 0.0167237173140778 19600.0000000000000000 0.0113659855391749 0.0066226913529072 0.0111730483402748 0.0119962989535151
0.0106448169555307 0.0170845083509040 19650.0000000000000000 0.0115759686485586 0.0066423020570337 0.0113548726046842 0.0121533432746405
0.0103518033695549 0.0167081514947292 19700.0000000000000000 0.0114566651575026 0.0066257689620814 0.0112841608226705 0.0123134411384769
0.0103638388583172 0.0167500777802293 19750.0000000000000000 0.0113355754255392 0.0065878248264557 0.0110609299169716 0.0119152057457223
0.0104546137206959 0.0167991039243789 19800.0000000000000000 0.0113330915599724 0.0065881162651845 0.0109640204822194 0.0118596034073832
0.0100889710239272 0.0163662501749332 19850.0000000000000000 0.0114230918365353 0.0067413136052909 0.0115321754482660 0.0123867489302593
0.0103579852274822 0.0167294384024304 19900.0000000000000000 0.0114141987725357 0.0065977804243886 0.0112342241254529 0.0121515656829245
0.0103655917075923 0.0166765177204018 19950.0000000000000000 0.0112893196495960 0.0065549055876877 0.0110069986723133 0.0118425845599847
0.0102269823109498 0.0165516741476424 20000.0000000000000000 0.0112235026083184 0.0065677454075090 0.0109924913861404 0.0117786197893506
0.0102883141491315 0.0166166608596342 20050.0000000000000000 0.0112889923959571 0.0065766098863505 0.0110808998795982 0.0118824772050711
0.0102884401637579 0.0165932094331492 20100.0000000000000000 0.0112718368136111 0.0065709548097912 0.0110520670386787 0.0118545126226786
0.0102825007880945 0.0165699984277450 20150.0000000000000000 0.0112603084559183 0.0065649008868697 0.0110420720884426 0.0118420700884397
0.0102700397344586 0.0165429986224615 20200.0000000000000000 0.0112476703198201 0.0065597944969534 0.0110346757024902 0.0118308430427371
0.0103670412496774 0.0166466767645091 20250.0000000000000000 0.0112616421312129 0.0065412187769340 0.0109555013419336 0.0117977725230107
0.0102664454947480 0.0165208437360078 20300.0000000000000000 0.0112246557092180 0.0065388929995020 0.0109990452981302 0.0117980510177020
0.0102393559445816 0.0164774542897092 20350.0000000000000000 0.0112099510781196 0.0065366575404910 0.0110018060453002 0.0117944815705158
0.0101720948171050 0.0163843726194224 20400.0000000000000000 0.0112004236504039 0.0065436057330392 0.0110580057464648 0.0118440393359879
0.0101839390115372 0.0164038752469841 20450.0000000000000000 0.0111883511276521 0.0065267321834108 0.0110197758718555 0.0118074333244729
0.0102057076652702 0.0164163827417802 20500.0000000000000000 0.0111749999028436 0.0065163855639089 0.0109750431253037 0.0117614804179548
0.0102018293027168 0.0164036111305818 20550.0000000000000000 0.0111640266979133 0.0065091511733879 0.0109607101637949 0.0117448317190851
0.0102025901287605 0.0163961878517415 20600.0000000000000000 0.0111560089890137 0.0065009207634073 0.0109471559735033 0.0117331902276561
0.0101061880595470 0.0162680762366657 20650.0000000000000000 0.0110854819199748 0.0065167400161368 0.0109245679853266 0.0116118373021980
0.0101849297294900 0.0163639288213258 20700.0000000000000000 0.0111367305737821 0.0064866196702836 0.0109306552174695 0.0117175194303414
0.0101626518578070 0.0163305444904716 20750.0000000000000000 0.0111188071269200 0.0064839564397214 0.0109234317594300 0.0116934510871698
0.0102622060186299 0.0164484635966687 20800.0000000000000000 0.0110439277564260 0.0064805914567775 0.0107033782730713 0.0113249994369823
0.0101559970024439 0.0163111984104030 20850.0000000000000000 0.0111108073978709 0.0064682988756209 0.0109154273663413 0.0117031153345453
0.0101323964552576 0.0162764518106505 20900.0000000000000000 0.0110882137761866 0.0064658991296408 0.0109014077387283 0.0116649137466557
0.0101242583181999 0.0162595782145219 20950.0000000000000000 0.0110789270683599 0.0064601445084291 0.0108948250924611 0.0116558292081878
0.0100496235749453 0.0161615853253748 21000.0000000000000000 0.0110601369455994 0.0064663114583309 0.0109369702676910 0.0116861941016549
0.0100817291315754 0.0162006226498877 21050.0000000000000000 0.0110564173540185 0.0064509972827145 0.0108977007614070 0.0116510369445079
0.0100966209174304 0.0162116827518177 21100.0000000000000000 0.0110497059040041 0.0064432598348030 0.0108728252080888 0.0116241408078805
0.0100901551789442 0.0161973858141136 21150.0000000000000000 0.0110403512724919 0.0064374249964786 0.0108639715384614 0.0116128188344614
0.0100821794163691 0.0161815254991500 21200.0000000000000000 0.0110307905815430 0.0064317356906671 0.0108563237344994 0.0116021885670295
0.0100788810389446 0.0161723183419518 21250.0000000000000000 0.0110249535419157 0.0064242779639785 0.0108452690223754 0.0116040213423283
0.0100605650680139 0.0161408051709312 21300.0000000000000000 0.0110140652006083 0.0064152203241946 0.0108365714779255 0.0116171639619764
0.0100521018144887 0.0161287806532808 21350.0000000000000000 0.0110025880893988 0.0064146580778569 0.0108374890862716 0.0115799108150963
0.0099467754849379 0.0159858195380167 21400.0000000000000000 0.0110307461395273 0.0064402092580226 0.0109973524756114 0.0117835739410477
0.0100280549565910 0.0160918750078681 21450.0000000000000000 0.0109810578988422 0.0064041093672597 0.0108256445402875 0.0115556056222047
0.0100322997346984 0.0160909274146662 21500.0000000000000000 0.0109744512688188 0.0063983245795589 0.0108111792729033 0.0115395253422671
0.0100242220657982 0.0160755997306180 21550.0000000000000000 0.0109652025554459 0.0063931347378604 0.0108039561104220 0.0115291001325309
0.0100246027347340 0.0160706149174325 21600.0000000000000000 0.0109588129883546 0.0063868975919540 0.0107933979521983 0.0115185517454542
0.0099330787035017 0.0159521758195742 21650.0000000000000000 0.0109051601833584 0.0063965004038253 0.0107943151216075 0.0114497308682834
0.0099989403816495 0.0160307751936781 21700.0000000000000000 0.0109366155842045 0.0063773535136741 0.0107807286488656 0.0114952801831552
0.0099930799113342 0.0160189823252582 21750.0000000000000000 0.0109296589657187 0.0063725361612106 0.0107748072018841 0.0114888892289063
0.0099848226870730 0.0160040657060899 21800.0000000000000000 0.0109211231868350 0.0063676285239725 0.0107687808393914 0.0114803181776483
0.0099450163645065 0.0159396315887832 21850.0000000000000000 0.0109585975451472 0.0063754849872611 0.0108782241219349 0.0116546306632504
0.0099571146699506 0.0159632809519602 21900.0000000000000000 0.0108950266983509 0.0063578185311642 0.0107500967690570 0.0114468225696225
0.0099613983997051 0.0159631968734151 21950.0000000000000000 0.0108944405595531 0.0063525050550243 0.0107459860844648 0.0114491163851559
0.0099549999058224 0.0159505531384927 22000.0000000000000000 0.0108855981717547 0.0063474742915881 0.0107375425315400 0.0114374209913302
0.0099477961199695 0.0159371400821062 22050.0000000000000000 0.0108770344626768 0.0063425540656467 0.0107302352738389 0.0114274467718226
0.0099530294309126 0.0159390927506857 22100.0000000000000000 0.0108706295188907 0.0063359671829217 0.0107137805292105 0.0114112777007231
0.0099228842238675 0.0158989530847630 22150.0000000000000000 0.0108594436182814 0.0063352484083037 0.0107235296154683 0.0114166027590046
0.0099208368074737 0.0158932423069841 22200.0000000000000000 0.0108507166782658 0.0063286065215480 0.0107115003703610 0.0113993973849623
0.0099184674643542 0.0158853728921777 22250.0000000000000000 0.0108433282234960 0.0063233235494577 0.0107012258500796 0.0113882513614107
0.0099111346628880 0.0158721863904290 22300.0000000000000000 0.0108349263203376 0.0063186500289274 0.0106941788455872 0.0113784816738566
0.0099040410518831 0.0158593385837649 22350.0000000000000000 0.0108265692453191 0.0063139011675344 0.0106869033491336 0.0113686620742795
0.0098968092546931 0.0158466503629515 22400.0000000000000000 0.0108160352571710 0.0063091291460980 0.0106763435758165 0.0113512439462960
0.0099206450715826 0.0158654456852856 22450.0000000000000000 0.0108394958410535 0.0063012860314186 0.0106858833047100 0.0114242191122707
0.0098850687972787 0.0158244316721883 22500.0000000000000000 0.0108037820384306 0.0062992372713095 0.0106647269433728 0.0113454455080038
0.0098766315356986 0.0158103937694205 22550.0000000000000000 0.0107937574700380 0.0062951711890812 0.0106567136922365 0.0113298771637534
0.0098936340932590 0.0158276785997218 22600.0000000000000000 0.0107909886474988 0.0062889114414894 0.0106358348888512 0.0113088842141724
0.0098545585718445 0.0157775396892617 22650.0000000000000000 0.0107805168898423 0.0062899889689909 0.0106591178494096 0.0113213793697049
0.0098541115618691 0.0157719078260718 22700.0000000000000000 0.0107694785326491 0.0062819118925464 0.0106367730397314 0.0113026883430270
0.0098481794687307 0.0157611922661574 22750.0000000000000000 0.0107614620096808 0.0062773276432415 0.0106281177466380 0.0112924929236364
0.0098413871863369 0.0157492174109709 22800.0000000000000000 0.0107535225103334 0.0062728816639230 0.0106209382302393 0.0112831880601972
0.0098335640546432 0.0157360284416503 22850.0000000000000000 0.0107456282506107 0.0062686654795274 0.0106150178658551 0.0112748654113776
0.0097579803257332 0.0156450007478621 22900.0000000000000000 0.0107376811054861 0.0062791366430960 0.0106739967625342 0.0113322910482048
0.0098234643493926 0.0157180753218116 22950.0000000000000000 0.0107300301598602 0.0062589023708044 0.0105964533427920 0.0112532554145002
0.0098143538609161 0.0157029173026293 23000.0000000000000000 0.0107218696467514 0.0062550542602273 0.0105915807455986 0.0112454420643856
0.0098074423922564 0.0156910443991819 23050.0000000000000000 0.0107141546005029 0.0062507859990259 0.0105848116863021 0.0112366885257480
0.0098008640211478 0.0156796119980911 23100.0000000000000000 0.0107063932055127 0.0062464378530366 0.0105775796417191 0.0112274725135690
0.0097944356648662 0.0156684313685893 23150.0000000000000000 0.0106986396376417 0.0062420897217133 0.0105701664634521 0.0112180749695874
0.0098162332253898 0.0156920081470064 23200.0000000000000000 0.0106916810981859 0.0062354697239871 0.0105382095143864 0.0111764848801599
0.0097820211300483 0.0156462987072443 23250.0000000000000000 0.0106796220988548 0.0062312170731958 0.0105472647379819 0.0111913088458040
0.0097752064322616 0.0156363260848975 23300.0000000000000000 0.0106756624836848 0.0062293195694941 0.0105473246633303 0.0111901356684405
0.0097685083073628 0.0156246965169316 23350.0000000000000000 0.0106685302786534 0.0062252542794150 0.0105413134515182 0.0111828788380395
0.0097759660322531 0.0156287770304451 23400.0000000000000000 0.0106724967163112 0.0062198221603726 0.0105380841076023 0.0111998342508828
0.0097569252946927 0.0156039584159086 23450.0000000000000000 0.0106573744019306 0.0062172215729818 0.0105316015427323 0.0111771651833379
0.0097491809952797 0.0155918152975245 23500.0000000000000000 0.0106457235673174 0.0062129187217984 0.0105192684663166 0.0111554343556680
0.0097428222958400 0.0155811262762637 23550.0000000000000000 0.0106383258862891 0.0062088921228525 0.0105120883464522 0.0111467003900373
0.0097365093456888 0.0155705309925548 23600.0000000000000000 0.0106309392186215 0.0062048500833512 0.0105048307517905 0.0111379749197223
0.0097283302599465 0.0155578323819308 23650.0000000000000000 0.0106233798824883 0.0062011309784790 0.0104991570384029 0.0111304487536823
0.0097164792251257 0.0155402372810200 23700.0000000000000000 0.0106152640625341 0.0061968493680684 0.0104936855390807 0.0111290688993758
0.0097146571364818 0.0155364814422264 23750.0000000000000000 0.0106088133225501 0.0061934174000777 0.0104858058621048 0.0111137047718599
0.0097115356145199 0.0155292967458646 23800.0000000000000000 0.0106016321590221 0.0061888388838622 0.0104754835059214 0.0111030060449425
0.0097052855208622 0.0155190313276775 23850.0000000000000000 0.0105944357550776 0.0061849839100498 0.0104684170216656 0.0110944609951331
0.0096991995806156 0.0155089516575766 23900.0000000000000000 0.0105873021429292 0.0061810780445154 0.0104612266432579 0.0110860547886806
0.0096970344839615 0.0155029955579171 23950.0000000000000000 0.0105901532090625 0.0061779317819582 0.0104655866361550 0.0111072175853208
0.0096891026846440 0.0154912528062326 24000.0000000000000000 0.0105747423748943 0.0061732822488522 0.0104472453397403 0.0110728287950026
0.0096811417809441 0.0154791939110879 24050.0000000000000000 0.0105661607725008 0.0061695445515549 0.0104395529410184 0.0110613706778988
0.0096745389646324 0.0154686197055458 24100.0000000000000000 0.0105586319702645 0.0061657527310160 0.0104321445128350 0.0110521039372932
0.0096384864943867 0.0154219071022056 24150.0000000000000000 0.0105486868103402 0.0061647804943887 0.0104486554533376 0.0110696045073826
0.0096598081463146 0.0154471452913646 24200.0000000000000000 0.0105453166342844 0.0061593933809210 0.0104217380844162 0.0110384982684056
0.0096570879765717 0.0154403780520151 24250.0000000000000000 0.0105376883116034 0.0061544948654102 0.0104099860307024 0.0110264946333177
0.0096514328348158 0.0154312680395652 24300.0000000000000000 0.0105308586983619 0.0061507959786495 0.0104025753929125 0.0110182212458666
0.0096455576617130 0.0154218507247067 24350.0000000000000000 0.0105239387935009 0.0061471087862387 0.0103953007712648 0.0110098760235816
0.0096395657379752 0.0154123083250716 24400.0000000000000000 0.0105170393501537 0.0061434520496151 0.0103881751073740 0.0110016955307326
0.0096170734502284 0.0153808881219742 24450.0000000000000000 0.0105099390481580 0.0061426628350706 0.0104006169856797 0.0110084538478372
0.0096289823615234 0.0153969534225161 24500.0000000000000000 0.0105019887885369 0.0061362262704505 0.0103697070199526 0.0109780748682418
0.0096216854256380 0.0153844796332298 24550.0000000000000000 0.0104962562859559 0.0061325178129275 0.0103664896379823 0.0109761089200020
0.0096161799497436 0.0153756761492225 24600.0000000000000000 0.0104897402325157 0.0061288972901438 0.0103594512733598 0.0109684965001089
0.0096104304255342 0.0153666647671222 24650.0000000000000000 0.0104830151737881 0.0061253285586854 0.0103523125968695 0.0109603395207291
0.0096037261884944 0.0153564253628375 24700.0000000000000000 0.0104771173517216 0.0061218983293217 0.0103472074533077 0.0109563294246469
0.0095901534364827 0.0153401962433294 24750.0000000000000000 0.0104587048523413 0.0061193336492625 0.0103302031073040 0.0109136378253278
0.0095930658306609 0.0153398086824997 24800.0000000000000000 0.0104628775490876 0.0061148013913662 0.0103306791790601 0.0109360326618509
0.0095875190699287 0.0153311489678901 24850.0000000000000000 0.0104563094533397 0.0061113686627438 0.0103234910614449 0.0109280195046908
0.0095793002178958 0.0153194638914727 24900.0000000000000000 0.0104489526771762 0.0061082044377250 0.0103176358896929 0.0109201589490948
0.0095799555185978 0.0153183338783202 24950.0000000000000000 0.0104458074602716 0.0061047952833497 0.0103096898821081 0.0109162627389823
0.0095721253326230 0.0153069238318334 25000.0000000000000000 0.0104367084462595 0.0061009700103176 0.0103007003583221 0.0109028226982015
0.0095425135026811 0.0152670453586463 25050.0000000000000000 0.0104195755581495 0.0060966799759847 0.0102993693892438 0.0108922695641914
0.0095767574173678 0.0153049430483344 25100.0000000000000000 0.0104287380704174 0.0060923724896553 0.0102840772467868 0.0108855401499427
0.0095566398432339 0.0152842396735557 25150.0000000000000000 0.0104164380766928 0.0060908392679899 0.0102763797078870 0.0108740918907974
0.0095419239324325 0.0152658525375482 25200.0000000000000000 0.0104078665968114 0.0060886811079077 0.0102739208712163 0.0108689545349525
0.0095443872869715 0.0152664094743508 25250.0000000000000000 0.0104058332791879 0.0060848074956057 0.0102659155984953 0.0108676465405163
0.0095706348111519 0.0152946938461978 25300.0000000000000000 0.0104098038888125 0.0060786248503277 0.0102421929437610 0.0108628729926240
0.0095343649675793 0.0152516995557996 25350.0000000000000000 0.0103929622919464 0.0060783692321032 0.0102500376962430 0.0108503400080068
0.0095302481810279 0.0152471341856097 25400.0000000000000000 0.0103706025209064 0.0060742855132959 0.0102173922041607 0.0107839525204379
0.0095189481593396 0.0152308759570314 25450.0000000000000000 0.0103747258883971 0.0060723059559460 0.0102305878827364 0.0108209114869318
0.0094665996187911 0.0151696703126643 25500.0000000000000000 0.0103681619644788 0.0060759001782220 0.0102650016942985 0.0108636380184181
0.0095130499560421 0.0152214186386622 25550.0000000000000000 0.0103688292476723 0.0060665709192065 0.0102221718599497 0.0108209348645009
0.0095089523292766 0.0152149072582112 25600.0000000000000000 0.0103622960358455 0.0060634980385717 0.0102133493581288 0.0108107731950392
0.0094908725767741 0.0151935374245704 25650.0000000000000000 0.0103547931656386 0.0060629617055465 0.0102162424316123 0.0108103516896898
0.0094988414403659 0.0152001923017073 25700.0000000000000000 0.0103513446011048 0.0060572674125219 0.0102005914712395 0.0107998303796897
0.0094942029535653 0.0151917702251572 25750.0000000000000000 0.0103493008366277 0.0060542410429818 0.0101987183984338 0.0108075715630006
0.0094833582751323 0.0151794473440665 25800.0000000000000000 0.0103376548380577 0.0060521668137608 0.0101888209252304 0.0107844808320985
0.0094632200741057 0.0151553587264118 25850.0000000000000000 0.0103295062025877 0.0060507635176290 0.0101918547160911 0.0107863339787010
0.0094767712955721 0.0151696724085248 25900.0000000000000000 0.0103258881786136 0.0060461050249232 0.0101712759150420 0.0107656162490059
0.0094701715270471 0.0151605683104140 25950.0000000000000000 0.0103195022518847 0.0060432954270709 0.0101647556896583 0.0107587203052332
0.0094594288817703 0.0151485694813945 26000.0000000000000000 0.0103127623447997 0.0060417513789895 0.0101591413136381 0.0107549206682062
0.0094750539290052 0.0151627593439891 26050.0000000000000000 0.0103054527662126 0.0060343675001597 0.0101309321685241 0.0107241508893846
0.0094570383853553 0.0151405369269686 26100.0000000000000000 0.0103011867927767 0.0060334440017305 0.0101398988379444 0.0107350158118845
0.0094501360134060 0.0151326723522480 26150.0000000000000000 0.0102959899030154 0.0060319012842284 0.0101357912138926 0.0107294486513022
0.0094021462071494 0.0150784381794209 26200.0000000000000000 0.0102880727653405 0.0060355044204381 0.0101642239559856 0.0107600510637086
0.0094379588046966 0.0151160864859548 26250.0000000000000000 0.0102860892283009 0.0060263177930249 0.0101266688522598 0.0107234142055682
0.0094360378608869 0.0151141007375662 26300.0000000000000000 0.0102788701051626 0.0060238275902565 0.0101141377903131 0.0107062465467903
0.0094328616039339 0.0151089526799519 26350.0000000000000000 0.0102745438315633 0.0060208204023971 0.0101075769348247 0.0107025075367091
0.0094097552115795 0.0150801811210270 26400.0000000000000000 0.0102578245939344 0.0060190515738857 0.0101021497879842 0.0106779852751957
0.0094280294967949 0.0151014609657547 26450.0000000000000000 0.0102607106553810 0.0060146169406021 0.0100849410221732 0.0106745048515801
0.0094340586676228 0.0151082653060819 26500.0000000000000000 0.0102563609952579 0.0060109531024233 0.0100697973903795 0.0106587305097819
0.0093993580525350 0.0150661423352245 26550.0000000000000000 0.0102493892933229 0.0060108126392563 0.0100884021107763 0.0106822313288225
0.0094249767941397 0.0150979843560437 26600.0000000000000000 0.0102479588940405 0.0060085854449355 0.0100634715901660 0.0106447762849175
0.0093420308391512 0.0150049454650708 26650.0000000000000000 0.0102383812636585 0.0060155186225499 0.0101175488023753 0.0107118625891451
0.0093925697121720 0.0150574661395303 26700.0000000000000000 0.0102326907277135 0.0060020512247333 0.0100604382802620 0.0106509282818698
0.0093880739085829 0.0150530037660370 26750.0000000000000000 0.0102224074779056 0.0059998239803215 0.0100463425125436 0.0106247932220430
0.0093824506811653 0.0150479363086443 26800.0000000000000000 0.0102167985828409 0.0059981638853844 0.0100383773451115 0.0106170646938992
0.0093919456648752 0.0150517211818433 26850.0000000000000000 0.0102138995744436 0.0059919867354959 0.0100222751019860 0.0106115691880177
0.0093800000901071 0.0150409429643540 26900.0000000000000000 0.0102117908354566 0.0059912894494328 0.0100281194868076 0.0106186021865817
0.0093712892250138 0.0150299703622388 26950.0000000000000000 0.0102055300542020 0.0059890939310232 0.0100238362324462 0.0106134605202883
0.0093661808815264 0.0150234332199483 27000.0000000000000000 0.0101999132380358 0.0059865181998339 0.0100171210661465 0.0106063128227241
0.0093695787767762 0.0150296266084856 27050.0000000000000000 0.0101992859974165 0.0059863475814716 0.0100131834530865 0.0105976935672625
0.0093781237725524 0.0150367895890745 27100.0000000000000000 0.0101912790010743 0.0059794435434586 0.0099868794131436 0.0105751586871423
0.0093407409854373 0.0149933532269656 27150.0000000000000000 0.0101832677541012 0.0059801313751427 0.0100063123191840 0.0105958008637765
0.0093325600563246 0.0149836590539684 27200.0000000000000000 0.0101776396475121 0.0059781071435608 0.0100021081873939 0.0105917637963127
0.0093348032433907 0.0149858350352429 27250.0000000000000000 0.0101740848240501 0.0059745973617921 0.0099909202956736 0.0105842681841513
0.0093444262235329 0.0149942768889858 27300.0000000000000000 0.0101751015475022 0.0059708639399095 0.0099806063988800 0.0105853342862027
0.0093140673331719 0.0149613770905777 27350.0000000000000000 0.0101611939951113 0.0059712283884237 0.0099851500086684 0.0105741471547149
0.0093170905267559 0.0149644738025562 27400.0000000000000000 0.0101567088232952 0.0059677243623941 0.0099726386813851 0.0105616167433850
0.0093257781273343 0.0149731442882441 27450.0000000000000000 0.0101578854135770 0.0059645414442979 0.0099631205532500 0.0105628426547588
0.0093159383586474 0.0149638418187753 27500.0000000000000000 0.0101463413775681 0.0059624681269772 0.0099493740173443 0.0105400845660961
0.0092500924388570 0.0148878445086475 27550.0000000000000000 0.0101391374678673 0.0059672722839655 0.0099962421816952 0.0105942359261715
0.0093105513394611 0.0149572157842887 27600.0000000000000000 0.0101350920017236 0.0059566489814908 0.0099325621013259 0.0105184818020517
0.0093071173492622 0.0149523008008895 27650.0000000000000000 0.0101316507299893 0.0059546871835229 0.0099284146774272 0.0105157336388449
0.0092723522730007 0.0149139563552956 27700.0000000000000000 0.0101239921717511 0.0059560031209227 0.0099447595915289 0.0105328895180079
0.0092950619460478 0.0149386248841402 27750.0000000000000000 0.0101212035780061 0.0059502846251539 0.0099176541337563 0.0105043923009322
0.0092895359813959 0.0149320082100340 27800.0000000000000000 0.0101161121782968 0.0059481308012403 0.0099121979229557 0.0104986879758579
0.0092939143160346 0.0149391305474685 27850.0000000000000000 0.0100984592266108 0.0059446994761057 0.0098779984443928 0.0104365533490524
0.0092503981593955 0.0148885522523961 27900.0000000000000000 0.0100972959912839 0.0059465124975629 0.0099133293279737 0.0104876877190911
0.0092781437249129 0.0149196528575364 27950.0000000000000000 0.0101007539893518 0.0059411254426670 0.0098895944254455 0.0104752534961974
0.0092706761276013 0.0149085104455660 28000.0000000000000000 0.0100937176280527 0.0059376731116611 0.0098826928918440 0.0104690355635911
0.0092665643869958 0.0149076978638552 28050.0000000000000000 0.0100927372824748 0.0059381554390258 0.0098821601128042 0.0104691086096928
0.0092947837929328 0.0149362606751466 28100.0000000000000000 0.0100963052821200 0.0059329042402700 0.0098567506845197 0.0104608270177308
0.0092588816911351 0.0148966896694092 28150.0000000000000000 0.0100806891121925 0.0059320328900404 0.0098651811529912 0.0104506601573868
0.0092534380563425 0.0148903634699667 28200.0000000000000000 0.0100760694396278 0.0059301251192248 0.0098602766803429 0.0104461438722624
0.0092494558477970 0.0148839262738299 28250.0000000000000000 0.0100765484731606 0.0059276792790026 0.0098607384423501 0.0104609425228233
0.0092455033762183 0.0148816489587016 28300.0000000000000000 0.0100666300184122 0.0059259577123392 0.0098469113303132 0.0104331287144888
0.0092419460921845 0.0148807631556517 28350.0000000000000000 0.0100596220019409 0.0059257256794805 0.0098361925211389 0.0104134825612486
0.0092374880179343 0.0148726366648909 28400.0000000000000000 0.0100559221274728 0.0059213320358855 0.0098322505097302 0.0104159034089231
0.0093366744451638 0.0149857176054729 28450.0000000000000000 0.0100684617137642 0.0059148026754783 0.0097582026977423 0.0103469111449638
0.0092336714798364 0.0148679198059595 28500.0000000000000000 0.0100468299406857 0.0059160184797230 0.0098159693161805 0.0104005706217290
0.0092217893189690 0.0148555406689189 28550.0000000000000000 0.0100412191530178 0.0059156554544629 0.0098158831538540 0.0103972271688843
0.0092112904759197 0.0148428899764291 28600.0000000000000000 0.0100254158761749 0.0059126820058700 0.0097986613907729 0.0103615555318826
0.0092698382749495 0.0149073287434460 28650.0000000000000000 0.0100356743549899 0.0059052661284835 0.0097565320282553 0.0103394065998155
0.0092113427134281 0.0148431833978676 28700.0000000000000000 0.0100267289206012 0.0059085173832799 0.0097940221373678 0.0103765789710624
0.0091286855260420 0.0147536800930643 28750.0000000000000000 0.0100237948428464 0.0059206105344694 0.0098626749973797 0.0104533230632767
0.0092059280667300 0.0148391348748858 28800.0000000000000000 0.0100181980748899 0.0059054237283447 0.0097807225011064 0.0103597812033829
0.0091993317511470 0.0148272592973026 28850.0000000000000000 0.0100171950589252 0.0059022931760870 0.0097817588186446 0.0103753322514447
0.0092058686452097 0.0148356950410045 28900.0000000000000000 0.0100079545038981 0.0058995009263291 0.0097592686739699 0.0103394392329775
0.0091800718955108 0.0148084781076467 28950.0000000000000000 0.0100039231704961 0.0058999332888915 0.0097735695240379 0.0103575630363934
0.0092251702237789 0.0148567873341223 29000.0000000000000000 0.0100050171799533 0.0058929369381267 0.0097302264898721 0.0103199649138666
0.0091758455078136 0.0148050125246927 29050.0000000000000000 0.0099924523490668 0.0058955071339075 0.0097543175865803 0.0103315789923397
0.0091660250644629 0.0147954710366254 29100.0000000000000000 0.0099742036900472 0.0058932588205124 0.0097322551074624 0.0102840084211730
0.0091520522796760 0.0147785303880564 29150.0000000000000000 0.0099823435865406 0.0058934208767768 0.0097545355662590 0.0103331788219349
0.0091720915125094 0.0147998876545396 29200.0000000000000000 0.0099818013221310 0.0058887440632957 0.0097322703217696 0.0103160130585405
0.0091628663406429 0.0147908941358287 29250.0000000000000000 0.0099765094923704 0.0058884573883663 0.0097304445500588 0.0103098850469552
0.0091715643303245 0.0148016771574246 29300.0000000000000000 0.0099607378934788 0.0058846799519778 0.0096968270690821 0.0102489409585852
0.0091507360209084 0.0147779510750049 29350.0000000000000000 0.0099656209696161 0.0058850647278845 0.0097191162011879 0.0102952368230945
0.0091700561656310 0.0147998807136245 29400.0000000000000000 0.0099675097330703 0.0058821172921028 0.0097009885509711 0.0102845059430220
0.0091336478121201 0.0147594896890912 29450.0000000000000000 0.0099573328240518 0.0058826568295305 0.0097163451560201 0.0102945246334973
0.0091421211988159 0.0147689809051199 29500.0000000000000000 0.0099539046490557 0.0058798137306677 0.0097003707900809 0.0102782366205939
0.0091309015394642 0.0147530343233239 29550.0000000000000000 0.0099470877409707 0.0058761771898789 0.0096962670814464 0.0102790585707401
0.0091666573519343 0.0147984872228003 29600.0000000000000000 0.0099406229512244 0.0058744073669086 0.0096530419723753 0.0102105208421036
0.0091763552671528 0.0148021867649976 29650.0000000000000000 0.0099707926935920 0.0058739378386096 0.0096871458170393 0.0103143377801607
0.0091320894595708 0.0147585582745239 29700.0000000000000000 0.0099364517686723 0.0058723079960657 0.0096717812570176 0.0102475218561836
0.0091159603550764 0.0147420609622444 29750.0000000000000000 0.0099319646894100 0.0058720585517589 0.0096762006325821 0.0102535429453881
0.0091216663702717 0.0147475542602646 29800.0000000000000000 0.0099296902897300 0.0058695737192755 0.0096652044780386 0.0102444526207998
0.0091196553507349 0.0147455725166902 29850.0000000000000000 0.0099280616802440 0.0058687120082041 0.0096627308171382 0.0102436377084526
0.0091474985601550 0.0147810354352338 29900.0000000000000000 0.0099078767899285 0.0058637621129937 0.0096006051254176 0.0101464827158423
0.0091057116833363 0.0147304293292178 29950.0000000000000000 0.0099123729580277 0.0058640861566032 0.0096447232455154 0.0102169143754657
0.0090999837746934 0.0147235695989048 30000.0000000000000000 0.0099097059637217 0.0058629177238276 0.0096432988640976 0.0102187598570849


==> figures/parametric_shape_inference/sphere/pinn/loss_history_30000.txt <==
pde pde_energy pde_mass pde_momentum_x pde_momentum_y pde_momentum_z primitives schlieren signed_distance solid_interface steps total_temperature
0.8582791833267652 0.7894750288037885 0.0642558148499369 0.0005805389483805 0.0037895278369497 0.0001782728877096 1145.5321743681631688 11.6693863545414196 0.0000000000000000 0.0000248632535175 0.0000000000000000 0.2100009645424391
2.2226070624643812 1.8653630724586379 0.0249828460088239 0.3237149310980569 0.0065440456375051 0.0020021672613573 38.2487080320206374 11.4712348287389982 0.0000000000000000 1.2555735444341474 50.0000000000000000 0.2161939634220865
0.9721983662225721 0.7555737083734694 0.0090334153655891 0.2045887979637164 0.0010421496044812 0.0019602949153159 33.2619538266348513 11.6343839777758742 0.0000000000000000 1.3536419735490102 100.0000000000000000 0.1382560293936340
0.6848098170041242 0.5031440209818544 0.0063712251225810 0.1721209604735850 0.0007336331345932 0.0024399772915106 33.0982953729101510 11.6377143321938199 0.0000000000000000 1.3550226189168997 150.0000000000000000 0.1143776684795856
0.5169363964416632 0.3538748356374590 0.0050571554172369 0.1550924961845359 0.0006364174522396 0.0022754917501920 33.0150161594775255 11.6526312595039148 0.0000000000000000 1.3509961220971620 200.0000000000000000 0.0939712859633094
0.4161395216682703 0.2616852007496159 0.0044338481798224 0.1471704257849283 0.0006067602738789 0.0022432866800248 32.9539454776334892 11.6613711936646762 0.0000000000000000 1.3478498430214418 250.0000000000000000 0.0783916050538211
0.3517627619436595 0.2011482808655754 0.0041323331187689 0.1435854978604563 0.0006167398809038 0.0022799102179551 32.9053899358752631 11.6678428683445166 0.0000000000000000 1.3453222725088039 300.0000000000000000 0.0667722242720113
0.3091088871956256 0.1594872528456755 0.0040284540114614 0.1425666740368800 0.0006533362285960 0.0023731700730127 32.8649133520797534 11.6722911502657620 0.0000000000000000 1.3433401610696238 350.0000000000000000 0.0579388164641179
0.2803613836579115 0.1297759186131901 0.0040617010510458 0.1432874735937978 0.0007141611543757 0.0025221292455021 32.8292689667219477 11.6748462173581178 0.0000000000000000 1.3418134835570290 400.0000000000000000 0.0511173899620001
0.2610763329516578 0.1079954675373234 0.0042019056202063 0.1453365196595106 0.0008038366395386 0.0027386034950788 32.7962390658592113 11.6751364943624640 0.0000000000000000 1.3406930906542653 450.0000000000000000 0.0458459599208750
0.2484574667643645 0.0916683346862284 0.0044238847662796 0.1483815942322580 0.0009341511113924 0.0030495019682061 32.7645200300047890 11.6720058078283557 0.0000000000000000 1.3399668728669492 500.0000000000000000 0.0419216591653844
0.2402253686109977 0.0791334960358583 0.0046736539172717 0.1517878757614652 0.0011256661924009 0.0035046767040017 32.7339824122063590 11.6630866521080030 0.0000000000000000 1.3396621511031890 550.0000000000000000 0.0394060038214856
0.2337473786347016 0.0690972329240855 0.0048282427592898 0.1542180276035902 0.0014088382688729 0.0041950370788632 32.7057025120548985 11.6451083758434226 0.0000000000000000 1.3398498000622088 600.0000000000000000 0.0385831609114329
0.2264669010100979 0.0604576731642444 0.0047417924361097 0.1541502755127479 0.0018202161041865 0.0052969437928095 32.6794104281095983 11.6166116519807403 0.0000000000000000 1.3406457128268277 650.0000000000000000 0.0396568385900243
0.2187975478830772 0.0526356489938113 0.0044620819117723 0.1521287626723793 0.0023908393536048 0.0071802149515094 32.6475577824304679 11.5805029618483868 0.0000000000000000 1.3422316225195734 700.0000000000000000 0.0423511391860456
0.2155349866470176 0.0460917769281875 0.0042707279714183 0.1513664572731895 0.0031720686814251 0.0106339557927973 32.5930268515789976 11.5393299202662334 0.0000000000000000 1.3449420640955299 750.0000000000000000 0.0462360707733523
0.2242346510124256 0.0429067258640485 0.0044309604945065 0.1551376562300399 0.0043802722472534 0.0173790361765774 32.4910340925411987 11.4877134070128086 0.0000000000000000 1.3493572008627976 800.0000000000000000 0.0516482610712371
0.2595434410745595 0.0499255249337131 0.0052615392971594 0.1665856885273932 0.0066323945639281 0.0311382937523658 32.3047326206192338 11.4088435923155647 0.0000000000000000 1.3560259492641216 850.0000000000000000 0.0598824275211223
0.3497458306509302 0.0822804337758369 0.0077193909599500 0.1904513328638411 0.0111881283401276 0.0581065447111747 31.9876496719520773 11.2762885585938086 0.0000000000000000 1.3636126479868556 900.0000000000000000 0.0725419543551724
0.4946068530430680 0.1348301496255341 0.0137123664773766 0.2254429798963316 0.0197672544982979 0.1008541025455280 31.5204419517400396 11.0713401156858726 0.0000000000000000 1.3668646186264199 950.0000000000000000 0.0969979035070792
0.6345550382365455 0.1649003849973089 0.0264404369788806 0.2568423254963335 0.0359775232964586 0.1503943674675638 30.9018742759566756 10.7789208299004375 0.0000000000000000 1.3616695270553341 1000.0000000000000000 0.1632729702648621
0.7378597848064787 0.1671330225143773 0.0483469657891962 0.2516255822929644 0.0719372338787259 0.1988169803312149 29.9348043625565090 10.3959517208482879 0.0000000000000000 1.3422119283812266 1050.0000000000000000 0.2872729263399338
0.7261514098172358 0.2273340167242468 0.0467796150199309 0.1289519745411162 0.1007109182726750 0.2223748852592670 28.4351919627137875 10.0337623656610546 0.0000000000000000 1.3034397203849752 1100.0000000000000000 0.2240250827121351
0.7575560331481294 0.2816642666299297 0.0519434993235147 0.1089295195188634 0.0931411625826404 0.2218775850931811 27.2762990388009356 9.5901077112483009 0.0000000000000000 1.2703856053517897 1150.0000000000000000 0.2010236206728913
0.7238151733908182 0.2564085731673780 0.0533273497927329 0.1103417465958851 0.0884781314917586 0.2152593723430635 26.4840837372613080 9.3566578640349825 0.0000000000000000 1.2221099962647031 1200.0000000000000000 0.1462010102644397
0.7428337962814002 0.2422525177900613 0.0613610367526240 0.1208874361472735 0.0844598397177319 0.2338729658737096 25.6338250341831966 9.2855021763649521 0.0000000000000000 1.1740358832611255 1250.0000000000000000 0.1468883513228180
0.8439771255823731 0.2299249821593308 0.0736390415599875 0.1405705032084680 0.0947921378086458 0.3050504608459411 24.4670176320847652 9.2525191503630921 0.0000000000000000 1.1242945897892485 1300.0000000000000000 0.1708747193764709
1.0089030107384644 0.2670745643767623 0.0813367645470186 0.1874230801524007 0.1251094802894010 0.3479591213728820 23.4431563827548644 9.1818781982687714 0.0000000000000000 1.0808184666153209 1350.0000000000000000 0.1809938420241141
1.1081955881555958 0.2942546930147433 0.0861295505005225 0.2181682195002646 0.1552140900414229 0.3544290350986425 22.5728503918832395 9.0864063810797902 0.0000000000000000 1.0360167020533571 1400.0000000000000000 0.1929385551155356
1.3072258705119881 0.3730420530236805 0.0952740671587493 0.2680255417526006 0.1886874066475947 0.3821968019293630 21.1988989481795969 8.9532779337779758 0.0000000000000000 0.9787564926612013 1450.0000000000000000 0.2404446024674428
1.6287618127313246 0.5509619394206867 0.1102470404627388 0.3311123264474180 0.2184462795694006 0.4179942268310804 18.3991462955080678 8.7174836469648085 0.0000000000000000 0.8541509442596286 1500.0000000000000000 0.3398011990981337
1.8970898924853912 0.6671809917546651 0.1317526283552631 0.4094296710407186 0.2505093276476296 0.4382172736871148 15.1837474270634445 8.5889535477103074 0.0000000000000000 0.6628500271482328 1550.0000000000000000 0.4189535995061273
2.0114374220010554 0.7278863822729928 0.1581596895634672 0.4222510638084813 0.2932994284804235 0.4098408578756904 12.9955508652642102 8.4999246091323286 0.0000000000000000 0.5508248650965026 1600.0000000000000000 0.4135673091617707
2.1138242408569021 0.7432325530381684 0.1801547427546640 0.4501757201875913 0.3290670774241007 0.4111941474523776 11.0609267444576567 8.3798469303650691 0.0000000000000000 0.4730235640527730 1650.0000000000000000 0.4079795227119152
2.2208471932945266 0.7490989250612798 0.1861402590742763 0.4853233931723827 0.3578308886599941 0.4424537273265938 9.0977778813810151 8.2139542572790649 0.0000000000000000 0.4051903119630754 1700.0000000000000000 0.4048582046068619
2.2935483833230061 0.7412778144003020 0.1893992587059182 0.5074310078840099 0.4032197734617345 0.4522205288710414 7.4174780024741889 8.0357181474176489 0.0000000000000000 0.3435158709118451 1750.0000000000000000 0.3924093016620743
2.3384174644262687 0.7145330274788809 0.1877236038937520 0.5476219316813705 0.4372003611808962 0.4513385401913692 6.0650643445540275 7.8577806541943955 0.0000000000000000 0.2871540607419540 1800.0000000000000000 0.3849608946675276
2.3348016742377427 0.6964873992218266 0.1897720154957151 0.5642601785826089 0.4364539716624921 0.4478281092750998 5.0102603125878744 7.6484258174108311 0.0000000000000000 0.2358067745103304 1850.0000000000000000 0.3692823537175141
2.3161672422102315 0.7053392801566385 0.1962691389477418 0.5548317944094785 0.4211123697164163 0.4386146589799565 4.2478836112334886 7.3643426028131334 0.0000000000000000 0.1917443599122496 1900.0000000000000000 0.3526578021822970
2.3066013792441775 0.7049947594235386 0.1964673633210669 0.5836769358061605 0.3994337159208524 0.4220286047725588 3.6596733808283681 6.9438236729170324 0.0000000000000000 0.1500787347199540 1950.0000000000000000 0.3471601062345258
2.5269408548222789 1.0010009760117085 0.2215841179640333 0.5077622180944031 0.3864846263398908 0.4101089164122430 3.2789746061540876 6.4683693172710841 0.0000000000000000 0.1082365752213815 2000.0000000000000000 0.3451697649697205
2.2462815767286579 0.7017988835985780 0.2023973142950174 0.5918305903851562 0.3697796682728401 0.3804751201770661 2.8163846351173518 6.1160881438138208 0.0000000000000000 0.0805387772358910 2050.0000000000000000 0.3472206732771952
2.2338553432373582 0.7007527796237473 0.2001474472604192 0.6101821999392161 0.3593008521916549 0.3634720642223209 2.5293474877515560 5.6964189494232293 0.0000000000000000 0.0570257037274209 2100.0000000000000000 0.3454878250352919
2.7439339927961321 1.0503816846062353 0.1832024107541824 0.8305922691217722 0.3395831701699882 0.3401744581439541 2.2709281443126175 5.3389813154039345 0.0000000000000000 0.0418750305423887 2150.0000000000000000 0.3473436500183610
2.2230140475413913 0.7186011649960213 0.1996042637138167 0.6267571512645497 0.3344099246097170 0.3436415429572869 2.0992361509772719 5.0191953130441451 0.0000000000000000 0.0310086704828906 2200.0000000000000000 0.3391610662984718
2.2089811872614225 0.7251175117350942 0.2015051429015505 0.6161292739593368 0.3263177488843663 0.3399115097810747 1.9357976766998810 4.7029571926767328 0.0000000000000000 0.0231321815015734 2250.0000000000000000 0.3372857063895830
2.1979405025515399 0.7216248629538570 0.2017201452661380 0.6152800560130937 0.3214588589741488 0.3378565793443023 1.7827312346234099 4.3622422844698123 0.0000000000000000 0.0174914919574600 2300.0000000000000000 0.3375316739092163
2.3156224275363360 0.7658918162657221 0.1912002140247792 0.7030704935160395 0.3195391147143260 0.3359207890154692 1.6417140918077635 3.9761400758827685 0.0000000000000000 0.0141474224766991 2350.0000000000000000 0.3437668691661699
2.2014430949669235 0.7134974397808695 0.2052909829774977 0.6072974646856405 0.3275993681224225 0.3477578394004932 1.5304285114199909 3.5681667067983018 0.0000000000000000 0.0106603438783273 2400.0000000000000000 0.3453052873259755
2.2022061747341866 0.7050054834672145 0.2074601948559907 0.6080867600603019 0.3320844618231336 0.3495692745275458 1.4245944680224025 3.2114486260318409 0.0000000000000000 0.0089234494809398 2450.0000000000000000 0.3448665190203746
2.8180642929207793 1.3810494237589150 0.2569151671187102 0.4800094249472097 0.3455145749704034 0.3545757021255410 1.4432700254642246 2.9875827522218938 0.0000000000000000 0.0074648199635010 2500.0000000000000000 0.3364642885040974
2.1900114478495745 0.7030438446162619 0.2131213142696924 0.5849991636617050 0.3414668210719801 0.3473803042299348 1.2524109562732739 2.6982178105598917 0.0000000000000000 0.0062040786220454 2550.0000000000000000 0.3396680133946262
2.1718877330633983 0.6811848170817354 0.2098264349513300 0.5962776737128739 0.3413294867231887 0.3432693205942700 1.1766457039439386 2.5123991574449036 0.0000000000000000 0.0048562921862221 2600.0000000000000000 0.3351043155740616
2.1437564226924799 0.6707617498342251 0.2078106193983612 0.5873783255971678 0.3392397442645578 0.3385659835981679 1.1100546908892177 2.3731308893315810 0.0000000000000000 0.0037851280198041 2650.0000000000000000 0.3284021496824671
2.1092941241426146 0.6624262951533201 0.2102249535602754 0.5694634812244940 0.3352739988332408 0.3319053953712847 1.0519587545172755 2.2467152316214469 0.0000000000000000 0.0031860495711377 2700.0000000000000000 0.3201969256587645
2.2652126330495181 0.8783881559327875 0.2282529045102451 0.4963459905686020 0.3349374809336695 0.3272881011042141 1.0355869107730664 2.1878322043271359 0.0000000000000000 0.0027397519078120 2750.0000000000000000 0.3092939580453844
2.0387117611327086 0.6082849122448408 0.2043133101348940 0.5886190750167357 0.3214604287163891 0.3160340350198491 0.9438637201556010 2.0467638343016263 0.0000000000000000 0.0027564341695934 2800.0000000000000000 0.3051220310141265
2.0659562044798450 0.7086051214719792 0.2230730588958376 0.5099018009677082 0.3161028633500584 0.3082733597942614 0.9201305882208143 1.9873871573193371 0.0000000000000000 0.0030029363174244 2850.0000000000000000 0.2945232355956777
1.9584711789836806 0.5787525918712982 0.2048141801326264 0.5678904817169071 0.3069519661242922 0.3000619591385565 0.8578828340270676 1.9015045031620237 0.0000000000000000 0.0034876274061028 2900.0000000000000000 0.2890271960242788
2.3546580917604376 0.8199899710086798 0.1833742167358594 0.7724323336952116 0.2919091627358254 0.2869524075848618 0.8520531264896016 1.8825045114777523 0.0000000000000000 0.0041854565025709 2950.0000000000000000 0.2859607147964961
1.8832077924048769 0.5477994185377191 0.2046729749202253 0.5544213553534920 0.2919221649752508 0.2843918786181896 0.7868040592716821 1.7869225738693439 0.0000000000000000 0.0050065444261056 3000.0000000000000000 0.2743063994287513
1.8490197477297656 0.5279025783756143 0.2020851114994579 0.5571224663053048 0.2844665250098710 0.2774430665395178 0.7527792114046774 1.7337753226284316 0.0000000000000000 0.0060322111823137 3050.0000000000000000 0.2674753059073747
1.8384791551353499 0.5627316768416740 0.2146501357576902 0.5131009628729962 0.2778339733540543 0.2701624063089353 0.7372664190198710 1.7012134371863874 0.0000000000000000 0.0068464693202425 3100.0000000000000000 0.2592546415646119
1.7816108637273427 0.5037160320158254 0.2022683590268773 0.5398728002101799 0.2715384097526486 0.2642152627218117 0.6974068324725567 1.6463698531925361 0.0000000000000000 0.0081594464536841 3150.0000000000000000 0.2537499913710434
1.7508852904460681 0.5015674463984372 0.2038285633062615 0.5217626041820513 0.2657995355002660 0.2579271410590520 0.6762635337130194 1.6131226500293114 0.0000000000000000 0.0092166691892553 3200.0000000000000000 0.2472387449576099
1.7208981147238134 0.4703061593084898 0.1976904381146545 0.5404981602737834 0.2601747059237668 0.2522286511031186 0.6474864627909082 1.5698367207261505 0.0000000000000000 0.0105447738801768 3250.0000000000000000 0.2416079301795814
1.7038083758729063 0.4599708277395888 0.1999284075141299 0.5460699062605457 0.2531291454825413 0.2447100888761006 0.6312674024730244 1.5410774318634692 0.0000000000000000 0.0116206793397161 3300.0000000000000000 0.2357282213492429
1.6647423788064377 0.4447973922053141 0.1953219507582361 0.5333512028906777 0.2502815247186410 0.2409903082335687 0.6048084257391075 1.5022856174627215 0.0000000000000000 0.0131916742413575 3350.0000000000000000 0.2299931361309306
1.6320353522662245 0.4344730847915443 0.1947069240984337 0.5227401420417630 0.2451383932268020 0.2349768081076814 0.5898439983702511 1.4816932000858885 0.0000000000000000 0.0145766355052928 3400.0000000000000000 0.2249819951351845
1.6078422394752376 0.4290003003217968 0.1938981457605232 0.5108146904971749 0.2429150927879512 0.2312140101077915 0.5691590293938276 1.4451732478612944 0.0000000000000000 0.0164634826660195 3450.0000000000000000 0.2198314428528939
1.8315117066793061 0.6232259805319557 0.2227245699837832 0.5247537658597954 0.2388921418169779 0.2219152484867938 0.6313160289855140 1.4643699031673008 0.0000000000000000 0.0192285175221965 3500.0000000000000000 0.2155837616597130
1.5505887411210733 0.4143140148501053 0.1909383560409224 0.4878655835358554 0.2358398332047710 0.2216309534894192 0.5361134268797331 1.3930082333107778 0.0000000000000000 0.0211851102299596 3550.0000000000000000 0.2098305429622227
1.5510037042645413 0.4077192761977597 0.1782156811635795 0.5190597053296148 0.2307295909505813 0.2152794506230058 0.5216500283635531 1.3741051927498904 0.0000000000000000 0.0241950589535629 3600.0000000000000000 0.2051592799089949
1.4879833395581130 0.4036897459668016 0.1869495165461605 0.4544337875013697 0.2304151640642775 0.2124951254795037 0.5035449551557281 1.3429318017205687 0.0000000000000000 0.0283869975392110 3650.0000000000000000 0.2007542638783697
1.4870196205976272 0.4315960762869425 0.1759397341210921 0.4413936329712712 0.2283201782330873 0.2097699989852341 0.4978919050742694 1.3332748115487858 0.0000000000000000 0.0323576531541883 3700.0000000000000000 0.1959410057691465
1.4202335344816499 0.3842090790542305 0.1784583450353606 0.4297642285638153 0.2244530854985556 0.2033487963296879 0.4725450038542270 1.2965115931502635 0.0000000000000000 0.0390005937251991 3750.0000000000000000 0.1916208040411038
1.3991949846939584 0.3772088495174062 0.1678361449129857 0.4337391545080663 0.2213530246908761 0.1990578110646242 0.4572508114405840 1.2779330526124244 0.0000000000000000 0.0453914050618440 3800.0000000000000000 0.1880550490605891
1.3483712718399943 0.3783249185151827 0.1705003356421137 0.3834075653573195 0.2200840244854004 0.1960544278399781 0.4435136134503957 1.2519816877693730 0.0000000000000000 0.0524708835790177 3850.0000000000000000 0.1837634664253749
2.0979638812127210 1.1684044553552446 0.2267629983303363 0.2906466291368300 0.2192898464992431 0.1928599518910672 0.5366803379526461 1.3397911726547207 0.0000000000000000 0.0615713175439297 3900.0000000000000000 0.1800875212413495
1.2764796710758799 0.3607693848412619 0.1577522666344369 0.3555051682482254 0.2143513272274857 0.1881015241244702 0.4190667741977749 1.2134135336489331 0.0000000000000000 0.0680154845621121 3950.0000000000000000 0.1763019496323828
1.2463186219930962 0.3580637231514730 0.1532527157206719 0.3376144117225214 0.2121371445934565 0.1852506268049733 0.4067499495161266 1.1924612589092580 0.0000000000000000 0.0754798876762996 4000.0000000000000000 0.1727807803565429
1.2227935785930044 0.3499539656890910 0.1401949800668559 0.3452858595149051 0.2069091153005594 0.1804496580215931 0.4013146919883227 1.1840284181923366 0.0000000000000000 0.0824768316000296 4050.0000000000000000 0.1687375063188419
1.1881127955424327 0.3460849029045491 0.1426353391580100 0.3143957009353268 0.2062948080639318 0.1787020444806151 0.3877416168500639 1.1581367283770994 0.0000000000000000 0.0901299016370264 4100.0000000000000000 0.1663634688756564
1.2170623244572474 0.4172357034423870 0.1506839862177207 0.2695614855667247 0.2036679389700961 0.1759132102603188 0.3913861476857252 1.1530287910732178 0.0000000000000000 0.0970626928405027 4150.0000000000000000 0.1632879639858384
1.1391124843139824 0.3319121626357814 0.1303605769898617 0.3042538471021762 0.2001838405581577 0.1724020570280054 0.3722880355132416 1.1295443954340230 0.0000000000000000 0.1023014872793537 4200.0000000000000000 0.1607836552826958
1.1200040738816956 0.3300689837360990 0.1293805141501600 0.2920818351940097 0.1981621468645351 0.1703105939368918 0.3636081038185514 1.1116224273563875 0.0000000000000000 0.1067166113620093 4250.0000000000000000 0.1582270864137574
1.1344776802472474 0.3642381156414275 0.1365945897693759 0.2727255120890165 0.1947775906515243 0.1661418720959034 0.3649599224331228 1.1037770869237500 0.0000000000000000 0.1139835628260901 4300.0000000000000000 0.1557493392975032
1.0852318170302691 0.3190379303235999 0.1218023826702369 0.2861154245253720 0.1929058706084015 0.1653702089026587 0.3498436135606362 1.0841264101191952 0.0000000000000000 0.1135727029524493 4350.0000000000000000 0.1536616068051630
1.0990816789269671 0.3652362899839027 0.1285017949026890 0.2539940616120974 0.1891734355301013 0.1621760968981766 0.3579817563115264 1.0907870381039697 0.0000000000000000 0.1186296246414486 4400.0000000000000000 0.1514609354540163
1.0552044088802583 0.3097509390448403 0.1160000214724669 0.2802049038661880 0.1881789293568475 0.1610696151399156 0.3372430378778518 1.0594460315323158 0.0000000000000000 0.1187860394283737 4450.0000000000000000 0.1496091504489928
1.5624780716581079 0.7611166182041071 0.1554091223149415 0.2930636004539071 0.1931834078529339 0.1597053228322181 0.4180511397372429 1.0931205303041058 0.0000000000000000 0.1301166420125241 4500.0000000000000000 0.1502087742927679
1.0292639911964803 0.3026792424644476 0.1133232011219482 0.2728982638183957 0.1834132125431247 0.1569500712485641 0.3265207612616463 1.0379324748797523 0.0000000000000000 0.1219081805654694 4550.0000000000000000 0.1460209718843079
1.0126598604087655 0.3056617901951468 0.1130050138838074 0.2604554699254947 0.1797157881131205 0.1538217982911960 0.3273793072179730 1.0350660279281945 0.0000000000000000 0.1233933727860070 4600.0000000000000000 0.1440069483656175
1.0035359385881528 0.2972282140466525 0.1086867172460735 0.2648592880709182 0.1791969161699465 0.1535648030545621 0.3185521838802771 1.0187158224757302 0.0000000000000000 0.1240479262471767 4650.0000000000000000 0.1424685456107001
0.9963073518376697 0.2912374311973355 0.1061430234272927 0.2690165442513935 0.1777285493730010 0.1521818035886471 0.3114801479243150 1.0059217490882442 0.0000000000000000 0.1235117606651768 4700.0000000000000000 0.1409930419919133
1.3986680347524887 0.6988966463572919 0.1190633908047174 0.2537008105435736 0.1739678759949913 0.1530393110519145 0.4160744934384734 1.1067129767116255 0.0000000000000000 0.1214315746362121 4750.0000000000000000 0.1373585671162320
0.9740313381157415 0.2902077253362963 0.1051692947889909 0.2565970780962430 0.1733685958767621 0.1486886440174491 0.3046850744979943 0.9898928682614478 0.0000000000000000 0.1263395747295177 4800.0000000000000000 0.1379798468401843
0.9672980233124315 0.2917676458232021 0.1050810455140825 0.2520762817911413 0.1713729916326310 0.1470000585513747 0.3028151961621844 0.9829477010205815 0.0000000000000000 0.1254120283309530 4850.0000000000000000 0.1362245870375897
0.9582822132461200 0.2771352206138660 0.0996809944916980 0.2649472212834884 0.1704200306827776 0.1460987461742901 0.2942893268202758 0.9691537824759939 0.0000000000000000 0.1240093115081582 4900.0000000000000000 0.1351548121292049
0.9591353701155428 0.2995113492984244 0.1054761901179643 0.2432641165735146 0.1674161437281331 0.1434675703975065 0.2973438056524925 0.9700658190948757 0.0000000000000000 0.1264949072866144 4950.0000000000000000 0.1333965999200591
1.1696224784787010 0.4405067515536636 0.1047122359509467 0.3110570583435182 0.1708463654372149 0.1425000671933577 0.3142179395437593 0.9976202604987385 0.0000000000000000 0.1281961229975246 5000.0000000000000000 0.1339367900089000
0.9330639581104412 0.2668466936277596 0.0954236543565567 0.2635394801693876 0.1654238408254893 0.1418302891312480 0.2827482568010793 0.9452862987383366 0.0000000000000000 0.1251195300774166 5050.0000000000000000 0.1312445710966030
0.9393682426156740 0.2691949574058429 0.0927898207670954 0.2723145151506294 0.1643975701012473 0.1406713791908591 0.2778614054053160 0.9364541862842755 0.0000000000000000 0.1235831648471979 5100.0000000000000000 0.1301462046731958
0.9159741292013148 0.2709496684036063 0.0941251939795291 0.2503918311077676 0.1615065907246905 0.1390008449857214 0.2824206017699338 0.9361775994020445 0.0000000000000000 0.1257183642086657 5150.0000000000000000 0.1283029386406562
0.9116628903393634 0.2616569942200004 0.0899233221088649 0.2623471402063705 0.1599040116005495 0.1378314222035782 0.2769648500578512 0.9260150694511745 0.0000000000000000 0.1232023855806562 5200.0000000000000000 0.1270069328156380
0.9036127864503999 0.2593004845913912 0.0942241132624402 0.2529118469240695 0.1600604110515001 0.1371159306209991 0.2697173503761794 0.9144040379794912 0.0000000000000000 0.1237328130250366 5250.0000000000000000 0.1262901429551406
0.8901934465536960 0.2507570402699214 0.0913675434299872 0.2559715873867028 0.1573295982608607 0.1347676772062238 0.2684605932874389 0.9118949125442321 0.0000000000000000 0.1242469120899458 5300.0000000000000000 0.1247701789582100
1.3663071999686829 0.6026978016517347 0.0872991084252097 0.3799667155455337 0.1612453632854061 0.1350982110607988 0.3011593795405256 0.9603327013593091 0.0000000000000000 0.1224128278034833 5350.0000000000000000 0.1260619939178291
0.8770661985827684 0.2476151991285509 0.0896827739369597 0.2509907143225215 0.1555163681706292 0.1332611430241068 0.2624015371436333 0.8960219979271361 0.0000000000000000 0.1250286541705677 5400.0000000000000000 0.1227362836075874
0.8753860099263479 0.2464644399759747 0.0879617679866134 0.2537840529928105 0.1545306841050528 0.1326450648658965 0.2586888330507465 0.8882595368400377 0.0000000000000000 0.1223148762760521 5450.0000000000000000 0.1215257884010906
0.8745579701251276 0.2528867100458212 0.0924364692504960 0.2445780757503525 0.1534676263863191 0.1311890886921388 0.2576280499773496 0.8840460567871364 0.0000000000000000 0.1234092486121301 5500.0000000000000000 0.1205396743168275
0.8777027651836938 0.2510700434730502 0.0894362351587209 0.2575309448857813 0.1512514254916524 0.1284141161744891 0.2524613836446334 0.8831920687700788 0.0000000000000000 0.1258136211363343 5550.0000000000000000 0.1198006271219639
0.8567100794880427 0.2375238570834824 0.0864632420991342 0.2523310036167818 0.1512436092332333 0.1291483674554109 0.2490242978514874 0.8699137587385355 0.0000000000000000 0.1242785724360799 5600.0000000000000000 0.1184700432240822
0.8506612568769865 0.2367693272773305 0.0867162928586449 0.2483152718169953 0.1502302485990518 0.1286301163249640 0.2471460755894231 0.8633534626889972 0.0000000000000000 0.1216545889857775 5650.0000000000000000 0.1172878566383972
0.8850238253447908 0.2724993222663941 0.0773919165245178 0.2639681208488747 0.1452911245230547 0.1258733411819495 0.2624712574158821 0.8761675800422756 0.0000000000000000 0.1186874208320923 5700.0000000000000000 0.1150534430044603
0.8398491388575254 0.2325330836142710 0.0852210353461049 0.2471293193145629 0.1479931005743702 0.1269726000082164 0.2422317009856694 0.8530052181708747 0.0000000000000000 0.1200794452846090 5750.0000000000000000 0.1152042168471367
0.8426291780271354 0.2575426472156500 0.0867738521812675 0.2302940563154442 0.1441491081331573 0.1238695141816164 0.2586021981484782 0.8669104644093603 0.0000000000000000 0.1251429069623245 5800.0000000000000000 0.1131208089534555
0.8289932573176145 0.2274831858155297 0.0844415137396655 0.2460698093222322 0.1461352650604467 0.1248634833797404 0.2370044821102869 0.8409303163101184 0.0000000000000000 0.1210265933160276 5850.0000000000000000 0.1132595374202321
0.8430493606861085 0.2383795095858922 0.0797800112676566 0.2565593307276867 0.1443028882393519 0.1240276208655209 0.2398729969970699 0.8368178244078989 0.0000000000000000 0.1181383729407458 5900.0000000000000000 0.1121766097438215
0.8212023873306729 0.2252214046809735 0.0812853495374840 0.2484196836249545 0.1433185849170280 0.1229573645702329 0.2353846347895352 0.8323687977463754 0.0000000000000000 0.1183177638362763 5950.0000000000000000 0.1112489153983281
0.8105855306969484 0.2263741807881184 0.0861343774901785 0.2368337525822337 0.1414239296357155 0.1198192902007022 0.2348287281193583 0.8314795853068090 0.0000000000000000 0.1252500907166535 6000.0000000000000000 0.1098666233668033
0.8084948951183996 0.2196268389069521 0.0829200380785690 0.2421660778572823 0.1423196217829032 0.1214623184926929 0.2280586546874069 0.8202500719596630 0.0000000000000000 0.1198873320053584 6050.0000000000000000 0.1094306782897284
0.8464260033340341 0.2491265906291667 0.0755201029638127 0.2605764065098373 0.1404035743874262 0.1207993288437910 0.2313493695002131 0.8166393473419806 0.0000000000000000 0.1159174591099826 6100.0000000000000000 0.1083279574372442
0.8058160284137392 0.2206001304785091 0.0842575313573283 0.2402380530860243 0.1407706445040435 0.1199496689878340 0.2243983641202204 0.8113293551950663 0.0000000000000000 0.1185386135193051 6150.0000000000000000 0.1078850998262189
0.7996707396125434 0.2147918583705715 0.0805728396431650 0.2463088309053392 0.1394289340526935 0.1185682766407741 0.2210058530948782 0.8076430449836211 0.0000000000000000 0.1203531569513464 6200.0000000000000000 0.1068539838757996
0.7894947607357441 0.2145626696661224 0.0814758885378183 0.2364844864970372 0.1384918244340856 0.1184798916006806 0.2217860899545771 0.8023521781063986 0.0000000000000000 0.1174107673719513 6250.0000000000000000 0.1056643794781210
0.7857468827954388 0.2107967249771006 0.0817660330859133 0.2387343575513542 0.1376826475040457 0.1167671196770250 0.2180063682425881 0.7983070093845774 0.0000000000000000 0.1206458555564879 6300.0000000000000000 0.1049279126108526
0.7778169815537296 0.2078069995424887 0.0803080964905152 0.2394188082770060 0.1350907709731500 0.1151923062705698 0.2190365487714503 0.7977935089416078 0.0000000000000000 0.1174177933588195 6350.0000000000000000 0.1037605694412737
0.8030966045470255 0.2203759840362866 0.0812051200748213 0.2478831921531029 0.1372412930059748 0.1163910152768400 0.2128322163238418 0.7889374125503936 0.0000000000000000 0.1163788333887566 6400.0000000000000000 0.1036127027687385
0.7690876093492066 0.2044798617633528 0.0797360893264331 0.2354347680708389 0.1345198657344101 0.1149170244541717 0.2139667261102635 0.7852337304364719 0.0000000000000000 0.1187796469708543 6450.0000000000000000 0.1022715751897997
0.7712989931645200 0.2048388024884907 0.0781404075395837 0.2393722640453673 0.1342245969302209 0.1147229221608574 0.2110935178862502 0.7795205690620980 0.0000000000000000 0.1151841596437284 6500.0000000000000000 0.1014797758779603
0.7693609354631414 0.2095662092289874 0.0825678443036518 0.2298470277175362 0.1336155243470084 0.1137643298659576 0.2105837260778085 0.7772946245530798 0.0000000000000000 0.1160479489068155 6550.0000000000000000 0.1008724071697990
0.7755546514147024 0.2330446361255124 0.0767016605724205 0.2257546490508367 0.1293431375501729 0.1107105681157599 0.2285920171811191 0.7973250762833509 0.0000000000000000 0.1206565666556695 6600.0000000000000000 0.0985905726772716
0.7559150322268684 0.1990737863983358 0.0788503226271955 0.2334128315218719 0.1320053754082985 0.1125727162711667 0.2056515358450110 0.7683029122050381 0.0000000000000000 0.1155614578590091 6650.0000000000000000 0.0991096168658542
0.7536150867654936 0.1977955181257106 0.0784822724558569 0.2340764524897420 0.1312453075933724 0.1120155361008118 0.2038566011687338 0.7635363740883475 0.0000000000000000 0.1141354711448967 6700.0000000000000000 0.0984343889480565
0.7554406319778801 0.2053606175774084 0.0820222752635735 0.2284167837686154 0.1291717011189922 0.1104692542492906 0.2041873174816241 0.7665980994376628 0.0000000000000000 0.1149606116777033 6750.0000000000000000 0.0974045626358440
0.7767160703779481 0.2141957056631395 0.0780707065672552 0.2463380058466520 0.1287698608882318 0.1093417914126696 0.2015878954046743 0.7652719054078876 0.0000000000000000 0.1183166015329589 6800.0000000000000000 0.0972947985890503
0.7409260934941515 0.1937690309724835 0.0779781523160593 0.2303923324048154 0.1287625095957910 0.1100240682050023 0.1995704166328509 0.7539170540332626 0.0000000000000000 0.1137947066908441 6850.0000000000000000 0.0961809596565163
0.9951044222040473 0.3827513936278035 0.0832288869637285 0.2873396992215630 0.1318763377515863 0.1099081046393660 0.2160329876354030 0.7845497847165683 0.0000000000000000 0.1148569967930921 6900.0000000000000000 0.0966636233408727
0.7339983581057470 0.1940803587750983 0.0783995359778536 0.2258404932034818 0.1271016007724406 0.1085763693768726 0.1987442142459612 0.7468697486096080 0.0000000000000000 0.1137111607162159 6950.0000000000000000 0.0947698656777348
0.7465948859522687 0.1974668109150685 0.0739968294814061 0.2416596485422130 0.1258719954065363 0.1075996016070448 0.1949390717355149 0.7449325839180536 0.0000000000000000 0.1113503653500805 7000.0000000000000000 0.0941367642801259
0.7335819599998308 0.2047213173433374 0.0750576356648662 0.2242591693713056 0.1234390469401055 0.1061047906802160 0.2048966385788925 0.7504870949719527 0.0000000000000000 0.1154125734239617 7050.0000000000000000 0.0928775804796251
0.7236861124282806 0.1881785507301750 0.0771327219736688 0.2266052062979149 0.1249475382022482 0.1068220952242737 0.1930883650414001 0.7368882147554213 0.0000000000000000 0.1117260028408064 7100.0000000000000000 0.0927940358712962
0.7160047735057326 0.1859265258190228 0.0771899567928486 0.2238072255002215 0.1236022690130848 0.1054787963805548 0.1939303203176818 0.7376250969467238 0.0000000000000000 0.1118016640144854 7150.0000000000000000 0.0919890722870648
0.8449770529650802 0.3235857141357022 0.0753193219280165 0.2234206539220124 0.1190314326698005 0.1036199303095488 0.2395989346427872 0.7782642187234200 0.0000000000000000 0.1141196902334088 7200.0000000000000000 0.0904380579406104
0.7147175578028546 0.1835885559197962 0.0769665534270332 0.2261537528170103 0.1229882382041979 0.1050204574348170 0.1883449441942709 0.7267414347573333 0.0000000000000000 0.1117062358465493 7250.0000000000000000 0.0910166336466382
0.7123476098045496 0.1818941482195756 0.0761317660976395 0.2275288657630008 0.1222746821549778 0.1045181475693559 0.1863108430875998 0.7234983876105766 0.0000000000000000 0.1100844831873335 7300.0000000000000000 0.0904547103409425
0.6949855045438217 0.1770903057202565 0.0751876287246032 0.2215272287757607 0.1193877203388854 0.1017926209843159 0.1894416264509098 0.7264579789114233 0.0000000000000000 0.1165242102715582 7350.0000000000000000 0.0892628204666772
0.7302548110251598 0.2024239287090599 0.0698469436763257 0.2381026169400658 0.1181223355965938 0.1017589861031145 0.1921324044920372 0.7254779418365612 0.0000000000000000 0.1087185324590789 7400.0000000000000000 0.0888208799991752
0.7023191341355097 0.1784798691102839 0.0751837274477405 0.2258210381703089 0.1200342843179349 0.1028002150892415 0.1832319381830216 0.7158955911439222 0.0000000000000000 0.1088076386996701 7450.0000000000000000 0.0886596310699400
0.8247924699597721 0.3111823300240230 0.0799111250144328 0.2144595027088780 0.1178585718183365 0.1013809403941018 0.2221612508690317 0.7345297756311191 0.0000000000000000 0.1100952679235785 7500.0000000000000000 0.0873202964268441
0.7935463550214894 0.2623995509256229 0.0676495512146680 0.2452215917754091 0.1168737490420672 0.1014019120637220 0.1953283190156108 0.7180450064319225 0.0000000000000000 0.1063711473671494 7550.0000000000000000 0.0872362901737906
0.6999627612368303 0.1791120118718753 0.0768144067435388 0.2241933829142069 0.1186281358144470 0.1012148238927623 0.1786058585388745 0.7072475372459570 0.0000000000000000 0.1085577640654477 7600.0000000000000000 0.0872029221143611
0.6883416030420856 0.1727006447984946 0.0743730307391708 0.2242356913203236 0.1171310379547361 0.0999011982293604 0.1780897111804422 0.7057743431026502 0.0000000000000000 0.1111203319830246 7650.0000000000000000 0.0865828373086725
0.7937982086970259 0.2672576846056566 0.0866252545799986 0.2205467474597246 0.1190236649495852 0.1003448571020608 0.1836544423780405 0.7013414094089049 0.0000000000000000 0.1108662861771227 7700.0000000000000000 0.0863770844113742
0.6843195011244236 0.1724688294522026 0.0737428226742275 0.2225333485122641 0.1159641337682703 0.0996103667174593 0.1769999913911724 0.7024450340512143 0.0000000000000000 0.1067154859266291 7750.0000000000000000 0.0854853696056239
0.7158814133477261 0.1934785539339023 0.0736151260385496 0.2359546232937820 0.1152438012324468 0.0975893088490455 0.1766617635679799 0.7056988845763293 0.0000000000000000 0.1125907277962589 7800.0000000000000000 0.0850419449142813
0.6792664087052487 0.1701593635680476 0.0739262019215521 0.2218182742237720 0.1149051549214699 0.0984574140704071 0.1742409136309475 0.6952535728709233 0.0000000000000000 0.1066770433945631 7850.0000000000000000 0.0845160105829217
0.7333820689803039 0.2125406061367041 0.0802769896585832 0.2256451636352895 0.1165095024794173 0.0984098070703098 0.1742966774033330 0.6943766806195854 0.0000000000000000 0.1081095772194005 7900.0000000000000000 0.0844755893264472
0.6727114262181013 0.1679984885607688 0.0739353855510126 0.2198790666467654 0.1135107313797020 0.0973877540798525 0.1735953761871404 0.6908997921635867 0.0000000000000000 0.1067491630070982 7950.0000000000000000 0.0836105309739806
0.6693380161749234 0.1855027585251582 0.0740315019360274 0.2068570308779266 0.1098451958651732 0.0931015289706381 0.1912754138342407 0.7063602476908075 0.0000000000000000 0.1129215999638306 8000.0000000000000000 0.0818718641914879
0.6679424093369787 0.1666188173583485 0.0737373636907610 0.2187605692636018 0.1124619390598580 0.0963637199644094 0.1709826054660728 0.6867303626850185 0.0000000000000000 0.1063038005934169 8050.0000000000000000 0.0826568657804406
0.6659825778169237 0.1656417457248321 0.0735546899387554 0.2187224901677094 0.1120645704343817 0.0959990815512450 0.1693029471954074 0.6840261303012602 0.0000000000000000 0.1051756462799101 8100.0000000000000000 0.0822804064126838
0.7625186715813036 0.2683867352267539 0.0858674865696047 0.2085828540836285 0.1078658295224681 0.0918157661788483 0.1903354572257910 0.6988466685844504 0.0000000000000000 0.1125078871462778 8150.0000000000000000 0.0809897530911652
0.6622986913137168 0.1664370244570298 0.0746177394159714 0.2151809032214260 0.1108728658134437 0.0951901584058459 0.1671653495450124 0.6822962509026939 0.0000000000000000 0.1050110348013795 8200.0000000000000000 0.0813149634639677
0.6591796547862261 0.1631023386756698 0.0730617109972985 0.2178567658889817 0.1104174465237569 0.0947413927005192 0.1663675921955800 0.6776597930454344 0.0000000000000000 0.1041386764255406 8250.0000000000000000 0.0810104610391917
0.6600005901301782 0.1801757572224405 0.0742372178043495 0.2047632438702487 0.1082468325717661 0.0925775386613733 0.1758980333642487 0.6899460905643147 0.0000000000000000 0.1112320942573238 8300.0000000000000000 0.0801772154244536
0.6529617018815733 0.1617425121386528 0.0728300879987700 0.2153995213509791 0.1093235588775619 0.0936660215156094 0.1655260234621612 0.6743326225733324 0.0000000000000000 0.1039683052121687 8350.0000000000000000 0.0801172246360401
0.6514602993736501 0.1606490608276245 0.0724117460533559 0.2163237672079041 0.1088290394207116 0.0932466858640540 0.1640940532775848 0.6716843650128892 0.0000000000000000 0.1034473360836841 8400.0000000000000000 0.0797909909132004
0.6727198777418614 0.1857326065553181 0.0674971702162428 0.2229625954011289 0.1052566991804830 0.0912708063886886 0.1718247226687725 0.6816829135655373 0.0000000000000000 0.1027927537455203 8450.0000000000000000 0.0789045099822486
0.6513742886793696 0.1690782704629987 0.0727018337044163 0.2096503032997771 0.1075032588138105 0.0924406223983670 0.1674125350207079 0.6715118729260443 0.0000000000000000 0.1029303224081462 8500.0000000000000000 0.0788455597242349
0.6490594344738542 0.1608168188579255 0.0712413173880928 0.2183193828090097 0.1070250306308166 0.0916568847880096 0.1624155505947452 0.6668690626391308 0.0000000000000000 0.1046797613183499 8550.0000000000000000 0.0786867767498087
0.6420963307896973 0.1575058973669387 0.0719456113829102 0.2141827326985659 0.1069290105126406 0.0915330788286421 0.1607407360683916 0.6644860753184069 0.0000000000000000 0.1023394240182990 8600.0000000000000000 0.0782562390804423
0.6395237879076966 0.1670556191542746 0.0687475634376073 0.2107323789112891 0.1038679565088355 0.0891202698956901 0.1696177050476012 0.6760346389906053 0.0000000000000000 0.1064531417133323 8650.0000000000000000 0.0772731215891824
0.8157215889905250 0.3277476820240665 0.0855389319900863 0.2055860954951385 0.1064245301470053 0.0904243493342283 0.1828096089792243 0.6720679410087337 0.0000000000000000 0.1059927549816477 8700.0000000000000000 0.0773836962416387
0.6354026167471956 0.1568628251003902 0.0703494578512137 0.2129774950940042 0.1050562526487863 0.0901565860528012 0.1600189620747318 0.6605795196097221 0.0000000000000000 0.1014149680813589 8750.0000000000000000 0.0770829565817848
0.7332035208079273 0.2330094586839318 0.0759897416823542 0.2308095668009215 0.1049439145469526 0.0884508390937671 0.1666833704629066 0.6753769058620968 0.0000000000000000 0.1067769735519123 8800.0000000000000000 0.0768762111827243
0.6307744573679955 0.1551655119537222 0.0702365334628189 0.2119354734012678 0.1041347825517917 0.0893021559983949 0.1583033375126360 0.6568663968397120 0.0000000000000000 0.1011053572290317 8850.0000000000000000 0.0763522254181057
0.6378710907964648 0.1658996771691096 0.0745302110284520 0.2048722705684425 0.1038791266494257 0.0886898053810350 0.1583652412762607 0.6589548054925430 0.0000000000000000 0.1021860403346350 8900.0000000000000000 0.0760406443850420
0.8926207655830498 0.3567638225938873 0.0778688316557001 0.2623132720780368 0.1062439022256297 0.0894309370297960 0.1763834330700565 0.6908731018331036 0.0000000000000000 0.1029489785284948 8950.0000000000000000 0.0761349678839742
0.6234405190018720 0.1515395403819010 0.0701422057983837 0.2105377385229559 0.1030358563035323 0.0881851779950991 0.1550118580861736 0.6518407840971207 0.0000000000000000 0.1009909187369632 9000.0000000000000000 0.0753795740033925
0.9105800927458256 0.3763168424537419 0.0821596838852092 0.2555712840953075 0.1068024057185788 0.0897298765929882 0.1746801951442621 0.6751043588728218 0.0000000000000000 0.1021063674909810 9050.0000000000000000 0.0756436539360388
0.6240151682731848 0.1520535130313225 0.0706081209933105 0.2117286900047861 0.1022077440528890 0.0874171001908766 0.1521572127211898 0.6479763422473718 0.0000000000000000 0.1008095832735576 9100.0000000000000000 0.0747419194374663
0.6361640537556694 0.1621302522096425 0.0670517668541754 0.2193172074191243 0.1010787813401929 0.0865860459325343 0.1540023473275319 0.6483912084917445 0.0000000000000000 0.0987119446909554 9150.0000000000000000 0.0744326574587662
0.6860176730647838 0.2249536225807845 0.0715482168613016 0.2026568294157708 0.1000075863461040 0.0868514178608229 0.1785626845365443 0.6880785437612025 0.0000000000000000 0.0997149783656529 9200.0000000000000000 0.0736782378839896
0.6176253679198750 0.1493951893131912 0.0698493490672875 0.2107402637077858 0.1013458820874113 0.0862946837441993 0.1509439007422570 0.6432091243777243 0.0000000000000000 0.1004958559611947 9250.0000000000000000 0.0738378761748755
0.9481453928945005 0.4492282844703987 0.0922715233008521 0.2181983008723686 0.1029237976393005 0.0855234866115806 0.1779022602594359 0.6457076174341274 0.0000000000000000 0.1048333889262970 9300.0000000000000000 0.0733503659919138
0.7543209371567330 0.2494484659592467 0.0696856364194532 0.2464836260150861 0.1021645765421268 0.0865386322208202 0.1591796781209696 0.6638599010612369 0.0000000000000000 0.0973730553737295 9350.0000000000000000 0.0737003546036856
0.6060723595046286 0.1473477605884759 0.0694135448322520 0.2044295624352272 0.0997292151725126 0.0851522764761610 0.1509832190396993 0.6410047400073242 0.0000000000000000 0.0997653705600941 9400.0000000000000000 0.0728188009892572
0.6167111172476251 0.1578789462872051 0.0700661839846303 0.2047903406405576 0.0990185487974277 0.0849570975378043 0.1606209915541965 0.6473850325664303 0.0000000000000000 0.0984585356653963 9450.0000000000000000 0.0725498452763677
0.6073453472256581 0.1467120819887385 0.0674687271630789 0.2099043101258990 0.0989821856211606 0.0842780423267811 0.1492045375361389 0.6363056536822680 0.0000000000000000 0.0985212619983873 9500.0000000000000000 0.0723661360958737
0.6157613146747464 0.1594806249223168 0.0651731830278444 0.2109511040697516 0.0971068413134306 0.0830495613414030 0.1522555962430774 0.6429343639532267 0.0000000000000000 0.0996001351219175 9550.0000000000000000 0.0718273924937911
0.6073726371307976 0.1461839602743246 0.0679912708910983 0.2106304774186514 0.0985375704646667 0.0840293580820565 0.1457052921775904 0.6328993719989393 0.0000000000000000 0.0969615568794108 9600.0000000000000000 0.0717920203428352
0.5976562125316233 0.1425225995191068 0.0677379786250608 0.2059114970947973 0.0982019506035567 0.0832821866891015 0.1471458422431720 0.6331546344247109 0.0000000000000000 0.0989859185650511 9650.0000000000000000 0.0714756365248394
0.6385379818199427 0.1850908126539615 0.0651090292218411 0.2084746110637835 0.0967072713636004 0.0831562575167563 0.1576421825704240 0.6391347725787110 0.0000000000000000 0.0958523650691376 9700.0000000000000000 0.0710626747868424
0.5977161689894767 0.1436589076035616 0.0693165431356596 0.2041366878678307 0.0976245692952389 0.0829794610871858 0.1457601519210421 0.6290377441263512 0.0000000000000000 0.0975783668423300 9750.0000000000000000 0.0709306042868031
0.6098576692337075 0.1541974680179832 0.0660821127149511 0.2133063049736905 0.0956545309000009 0.0806172526270818 0.1503292230945776 0.6392550494281678 0.0000000000000000 0.1008837670104316 9800.0000000000000000 0.0703315840365175
0.5916633202640649 0.1416451722116622 0.0680457392361138 0.2027733810837691 0.0969238064066383 0.0822752213258815 0.1455797557447641 0.6264308939355225 0.0000000000000000 0.0965870559816621 9850.0000000000000000 0.0704263113910256
0.6015761536284649 0.1572991106345551 0.0717778488219654 0.1961003743175429 0.0956110253541439 0.0807877945002577 0.1480330825742269 0.6297595251308604 0.0000000000000000 0.0997562807598294 9900.0000000000000000 0.0698935995990676
0.5927425230777569 0.1482118653293458 0.0688268413302432 0.1980700020029160 0.0958961729254436 0.0817376414898084 0.1469197966064654 0.6288741569531994 0.0000000000000000 0.0964537306530224 9950.0000000000000000 0.0698087806383959
0.5860519247376318 0.1435401797322572 0.0677533779880447 0.1983168222828105 0.0953207628638547 0.0811207818706646 0.1464118191286123 0.6256301560534684 0.0000000000000000 0.0976910803959592 10000.0000000000000000 0.0695540693954826
0.6234437082575323 0.1660477077643970 0.0712141860074322 0.2081498016103663 0.0964423742499617 0.0815896386253752 0.1436876005461798 0.6229008907587192 0.0000000000000000 0.0963328456382665 10050.0000000000000000 0.0695294594601282
0.5833257273038208 0.1396246193111600 0.0681919227437097 0.1998528928749756 0.0948696324072404 0.0807866599667351 0.1418715367723286 0.6231610630421410 0.0000000000000000 0.0962826747983094 10100.0000000000000000 0.0690794094931743
0.5820607823782804 0.1376033132374008 0.0666725387006867 0.2030904483132299 0.0948350695776699 0.0798594125492930 0.1423570061361010 0.6219077737763505 0.0000000000000000 0.0972414320615761 10150.0000000000000000 0.0688241187233059
0.5802542451816090 0.1369722394702126 0.0665606011279040 0.2017425216133341 0.0946504850505845 0.0803283979195736 0.1405720241356526 0.6184144191629438 0.0000000000000000 0.0947691661165315 10200.0000000000000000 0.0687095167513610
0.6015198065647327 0.1564016530202824 0.0702334294047990 0.2009685069031857 0.0946392931714635 0.0792769240650020 0.1408694252604807 0.6199343236873716 0.0000000000000000 0.0997135993393392 10250.0000000000000000 0.0684132846401132
0.6253759173342975 0.1679676842763492 0.0638470567175824 0.2196260453035446 0.0940026292195964 0.0799325018172248 0.1383194968399100 0.6167023156480173 0.0000000000000000 0.0928372073032541 10300.0000000000000000 0.0684047918437915
0.5803379962268598 0.1377048044968698 0.0652212840207386 0.2043281021544442 0.0936178654730390 0.0794659400817681 0.1382279056980640 0.6156243105230235 0.0000000000000000 0.0939700179772473 10350.0000000000000000 0.0680881036247942
0.5821786152771059 0.1551577735300550 0.0648738937465016 0.1939447121836547 0.0908937889355510 0.0773084468813435 0.1523419590637648 0.6285701611607064 0.0000000000000000 0.0990380690030318 10400.0000000000000000 0.0672730271188119
0.5720545725249939 0.1343821073291675 0.0663633344174166 0.1991908963577128 0.0931696905342436 0.0789485438864534 0.1374929898775019 0.6139243050566201 0.0000000000000000 0.0939914744710705 10450.0000000000000000 0.0675285215146424
0.6591863183178882 0.2058747331662591 0.0612218751047672 0.2249340445618454 0.0901776474193395 0.0769780180656770 0.1426945368765850 0.6187080633297368 0.0000000000000000 0.0953281454104308 10500.0000000000000000 0.0673594281975691
0.7050801218098003 0.2626141525626935 0.0607334512525289 0.2138091525810905 0.0902676907695479 0.0776556746439395 0.1653075866999845 0.6303429318150218 0.0000000000000000 0.0922341097798833 10550.0000000000000000 0.0667697496791708
0.6250345143169811 0.1953604347385382 0.0672880539250252 0.1927405210798702 0.0915952957788675 0.0780502087946801 0.1552441356358221 0.6279009475184075 0.0000000000000000 0.0943889963647211 10600.0000000000000000 0.0666193752337230
0.5656212342670932 0.1351326534578081 0.0659104596863445 0.1948971917210606 0.0918841317179658 0.0777967976839142 0.1380122390840496 0.6109126446321103 0.0000000000000000 0.0942726036050362 10650.0000000000000000 0.0666050202441336
0.5914442879196521 0.1603454528962689 0.0707624699578547 0.1929170460701447 0.0908274283514724 0.0765918906439114 0.1381032528758301 0.6147102872094785 0.0000000000000000 0.0953866539780079 10700.0000000000000000 0.0661904977283281
0.6193025863798757 0.1677113933506693 0.0658065944005828 0.2150446184562004 0.0926644070242121 0.0780755731482112 0.1353075866211956 0.6119679257706323 0.0000000000000000 0.0920539938947100 10750.0000000000000000 0.0664771614780240
0.5611605594213179 0.1301298821643765 0.0649159328624005 0.1975841655177691 0.0914070367687998 0.0771235421079721 0.1346609907947112 0.6055352410806161 0.0000000000000000 0.0945717045289717 10800.0000000000000000 0.0660754891828838
0.5604889242693283 0.1297268088991096 0.0650280258042431 0.1974850449797988 0.0912395386151521 0.0770095059710246 0.1335817305752734 0.6042319258987184 0.0000000000000000 0.0924935352337661 10850.0000000000000000 0.0658982643097412
0.6052990695035880 0.1673491641307474 0.0632934406342766 0.2048597692489996 0.0921715060548616 0.0776251894347029 0.1491215621122802 0.6591548524508095 0.0000000000000000 0.0921547040768988 10900.0000000000000000 0.0656445795845705
0.6209077409003847 0.1782845073475058 0.0701149580134460 0.2042246151377822 0.0918687700283154 0.0764148903733352 0.1330163653541003 0.6075648874024547 0.0000000000000000 0.0951276945115953 10950.0000000000000000 0.0654939342912547
0.5773303981722429 0.1427807234446867 0.0659374704402637 0.2018897470069276 0.0907603519461334 0.0759621053342316 0.1316594477166243 0.6038449249361015 0.0000000000000000 0.0948266816344745 11000.0000000000000000 0.0652238003261623
0.5499996085397215 0.1263731249893916 0.0644738088096769 0.1943825004066189 0.0894641591416544 0.0753060151923797 0.1329436124968643 0.6017469281733178 0.0000000000000000 0.0942167967408745 11050.0000000000000000 0.0649851379858196
0.5537721993864546 0.1276578180780577 0.0646907751856173 0.1961321305527738 0.0898121800219363 0.0754792955480696 0.1310202499120642 0.5996701074946800 0.0000000000000000 0.0931265411784369 11100.0000000000000000 0.0648497729222845
0.6104882274965302 0.1914711892463675 0.0722345492122055 0.1844979139211887 0.0884546697390560 0.0738299053777126 0.1410327924996864 0.6075158840432716 0.0000000000000000 0.0955056009983274 11150.0000000000000000 0.0641342750879790
0.6078917302565359 0.1656341456329907 0.0666427345557891 0.2083426579312671 0.0911272453945808 0.0761449467419082 0.1320711288976544 0.6061939014986031 0.0000000000000000 0.0911813819487161 11200.0000000000000000 0.0646955650006782
0.5487177862045571 0.1295195056587230 0.0636069124817947 0.1916919579841379 0.0888125730450526 0.0750868370348489 0.1331977250280943 0.5999772192654362 0.0000000000000000 0.0921530245832008 11250.0000000000000000 0.0642533716437940
0.5532424978026003 0.1344465161214094 0.0633795045281496 0.1918594648943729 0.0886385657465856 0.0749184465120827 0.1343092755794865 0.5986529191591594 0.0000000000000000 0.0910195702070143 11300.0000000000000000 0.0641114229980781
0.5487788912647651 0.1304101832111717 0.0630316518491900 0.1920035885585910 0.0887874159508605 0.0745460516949519 0.1330658651527223 0.5967133221902590 0.0000000000000000 0.0922146818354688 11350.0000000000000000 0.0639654029537972
0.7073269201917521 0.2841233846978403 0.0654606217431015 0.1963480033808162 0.0866912349464433 0.0747036754235507 0.1778359626589138 0.6757141341976250 0.0000000000000000 0.0917924858341901 11400.0000000000000000 0.0633113169914375
0.5433866716303346 0.1256519361015528 0.0639363573042534 0.1914597550216225 0.0880727202570972 0.0742659029458089 0.1294287444365959 0.5952036971844871 0.0000000000000000 0.0906482431074448 11450.0000000000000000 0.0635242222408403
0.5455543501018039 0.1255659357336836 0.0619612596714461 0.1967704249428300 0.0875878707696423 0.0736688589842018 0.1288164359505661 0.5937663819446711 0.0000000000000000 0.0898375890963835 11500.0000000000000000 0.0633925287761756
0.5436184607909581 0.1378412454579641 0.0656732936420870 0.1832295140093671 0.0852221038422695 0.0716523038392704 0.1365618032765384 0.6189727797001419 0.0000000000000000 0.1004820066491955 11550.0000000000000000 0.0626800898641099
0.5408267948187127 0.1231225541480999 0.0636996089981051 0.1923679938177300 0.0878122296128497 0.0738244082419280 0.1267916892382708 0.5910849519697163 0.0000000000000000 0.0897135152187313 11600.0000000000000000 0.0630401423107808
0.5384469363754073 0.1224438683680759 0.0631477422133636 0.1917926200572540 0.0874780895156077 0.0735846162211060 0.1270440817999088 0.5898151447335489 0.0000000000000000 0.0897965395976866 11650.0000000000000000 0.0628954528197677
0.5594481295721750 0.1366240730873045 0.0615496667177361 0.2015929307614488 0.0866998837468827 0.0729815752588030 0.1250684028690078 0.5910946888102995 0.0000000000000000 0.0907789297243395 11700.0000000000000000 0.0629609861569732
0.8095617503860304 0.3761958270013676 0.0609572242493194 0.2135798871843401 0.0853647588465466 0.0734640531044567 0.1823254815135142 0.6509310643513475 0.0000000000000000 0.0882634178838115 11750.0000000000000000 0.0623661248597393
0.5341276313191132 0.1220573840695121 0.0630714115661486 0.1894221747728810 0.0866756999834734 0.0729009609270982 0.1272624653587529 0.5882839788211509 0.0000000000000000 0.0897241154103305 11800.0000000000000000 0.0623490570519494
0.5393170528113029 0.1236140867004047 0.0636089559137543 0.1922512307777844 0.0869342274391701 0.0729085519801894 0.1249230631138292 0.5854645206833579 0.0000000000000000 0.0892366053785477 11850.0000000000000000 0.0622645713704738
0.5326050190800949 0.1213522295502435 0.0630196743938121 0.1892406216850856 0.0865588605532229 0.0724336328977308 0.1252209906475598 0.5877607828954290 0.0000000000000000 0.0899494613893033 11900.0000000000000000 0.0620140959401767
0.5306537578268179 0.1197927123920555 0.0622377283184626 0.1913672950873302 0.0856953622047243 0.0715606598242453 0.1253080391474907 0.5870096766725167 0.0000000000000000 0.0923243476011893 11950.0000000000000000 0.0617420128457373
0.5625703934827926 0.1430817965355919 0.0657493102582811 0.1938440330810213 0.0873538095084861 0.0725414440994122 0.1231769855593561 0.5846086395613397 0.0000000000000000 0.0893298279785038 12000.0000000000000000 0.0617669204265531
0.5320797968405285 0.1201288390275869 0.0609139520117749 0.1934916251939268 0.0855038963859769 0.0720414842212629 0.1235596887641056 0.5841869010815887 0.0000000000000000 0.0878792052553808 12050.0000000000000000 0.0616009903049183
0.5265530704276400 0.1219113129198538 0.0624426512807157 0.1854509785618127 0.0855273503737101 0.0712207772915476 0.1262883722661400 0.5845210794452282 0.0000000000000000 0.0915959690511002 12100.0000000000000000 0.0613804570053771
0.5267465198374930 0.1189930026951960 0.0618933603450741 0.1889502158357576 0.0852174339468030 0.0716925070146623 0.1234239867471669 0.5842999618365339 0.0000000000000000 0.0879102367581772 12150.0000000000000000 0.0612797789043574
0.5368631982038894 0.1254461320711405 0.0628324679106735 0.1917194711747484 0.0855466346186997 0.0713184924286274 0.1207084276143768 0.5834264918748132 0.0000000000000000 0.0903622529920513 12200.0000000000000000 0.0611453510260191
0.6136243076348367 0.1869988039743232 0.0568082892350407 0.2165502297655276 0.0831938287597104 0.0700731559002347 0.1281027691433955 0.5870684093099804 0.0000000000000000 0.0858469073341254 12250.0000000000000000 0.0611175827866578
0.5240349902363917 0.1165954053977658 0.0608336936289154 0.1905189014275134 0.0848779937223450 0.0712089960598521 0.1217822832247101 0.5799633422479812 0.0000000000000000 0.0871325181139719 12300.0000000000000000 0.0608435835945153
0.5700984290675829 0.1560524035905569 0.0638817440549655 0.1964705845732631 0.0837966448534180 0.0698970519953795 0.1259257261219356 0.5850254835630488 0.0000000000000000 0.0946472568856259 12350.0000000000000000 0.0606328257942677
0.5218689244242015 0.1157631058734216 0.0611903754536298 0.1895884259318150 0.0845006807005059 0.0708263364648292 0.1201880961431410 0.5790340268761753 0.0000000000000000 0.0868963871750361 12400.0000000000000000 0.0605175638366848
0.5286183132402875 0.1235752660073529 0.0582835080207647 0.1936425521840778 0.0832603117552015 0.0698566752728907 0.1239800256995196 0.5812594683188508 0.0000000000000000 0.0861572773656764 12450.0000000000000000 0.0603894526706197
0.7288941506664053 0.2806733783513524 0.0660691080653500 0.2277648566723514 0.0841986837413946 0.0701881238359570 0.1314199568288408 0.5900793406920646 0.0000000000000000 0.0903488201085062 12500.0000000000000000 0.0599942404874964
0.5172366974671003 0.1159098749063851 0.0604009275797590 0.1868831272435589 0.0838099147941385 0.0702328529432588 0.1214063605284268 0.5776857314921081 0.0000000000000000 0.0870820980991249 12550.0000000000000000 0.0600427564128594
0.5174361141550179 0.1140933875814079 0.0608976093220300 0.1884488940643506 0.0838116012795375 0.0701846219076919 0.1190800069039859 0.5751911634234129 0.0000000000000000 0.0865425262207571 12600.0000000000000000 0.0599514394959033
0.5207972579812626 0.1262466376551033 0.0584436224933715 0.1852523741270245 0.0823513430406653 0.0685032806650981 0.1283659481936860 0.5795256380720138 0.0000000000000000 0.0909294049581875 12650.0000000000000000 0.0597523115586153
0.5231679004710655 0.1322854651787123 0.0623590827995105 0.1786358530724480 0.0816765449649950 0.0682109544553998 0.1286559950130127 0.5836436983833350 0.0000000000000000 0.0889349726089858 12700.0000000000000000 0.0590698431142898
0.5158627994754516 0.1134062800363065 0.0604887995378529 0.1888497660854141 0.0833794088832484 0.0697385449326296 0.1178079992834962 0.5732418544777188 0.0000000000000000 0.0858132738926710 12750.0000000000000000 0.0595410798661732
0.5086443968308264 0.1135388707531428 0.0594970564346298 0.1844371847390495 0.0823056158783365 0.0688656690256678 0.1208622614169616 0.5746533144084912 0.0000000000000000 0.0887143958133954 12800.0000000000000000 0.0593851123604314
0.5640944790695973 0.1648272881040178 0.0659954277312163 0.1806027991567618 0.0833816838925942 0.0692872801850074 0.1243185228779324 0.5758026043732695 0.0000000000000000 0.0880060690262690 12850.0000000000000000 0.0590268217663527
0.6179997358465065 0.1908159174713900 0.0635389877021566 0.2086010835911227 0.0850641551491288 0.0699795919327084 0.1213551206400420 0.5908030999977107 0.0000000000000000 0.0855114935277263 12900.0000000000000000 0.0592193385163699
0.5084801313517090 0.1131038956868746 0.0601689338393648 0.1839193236147856 0.0823966035691358 0.0688913746415481 0.1183428637841453 0.5736187938881145 0.0000000000000000 0.0861428424803908 12950.0000000000000000 0.0588651624337487
0.5808501819043639 0.1646864779540762 0.0637980396889553 0.1992999239752178 0.0836602228466296 0.0694055174394849 0.1180352985168400 0.5730135014698843 0.0000000000000000 0.0856651288728017 13000.0000000000000000 0.0588664634602800
0.5092020495752435 0.1132963361829644 0.0584226207054706 0.1868722317907944 0.0820604570097230 0.0685504038862911 0.1186743821784562 0.5710786292768246 0.0000000000000000 0.0854138380721831 13050.0000000000000000 0.0586969108564590
0.5102103400743188 0.1140252582388304 0.0577281830651596 0.1890437049336897 0.0813861911768722 0.0680270026597669 0.1179787250199957 0.5728142419118233 0.0000000000000000 0.0845463032560029 13100.0000000000000000 0.0585934364246355
0.5332706370008627 0.1457687243770905 0.0583986398856078 0.1819047966416078 0.0800921065366586 0.0671063695598981 0.1301868217274549 0.5790389744032566 0.0000000000000000 0.0891715458998631 13150.0000000000000000 0.0581575184494917
0.5044627320654232 0.1094267553526563 0.0596340459624889 0.1855344935136098 0.0816355807443077 0.0682318564923605 0.1153642450992170 0.5677679710029394 0.0000000000000000 0.0846193536464591 13200.0000000000000000 0.0582835608453704
0.5037541057672491 0.1153405997122768 0.0597253176827085 0.1832077270305117 0.0793869667752024 0.0660934945665496 0.1171148667076109 0.5767239077223613 0.0000000000000000 0.0923822218245019 13250.0000000000000000 0.0576341201980959
0.5367319255332117 0.1324881783023998 0.0568877171446814 0.1984751580412720 0.0809025401124905 0.0679783319323680 0.1146322611797153 0.5668776211811426 0.0000000000000000 0.0826143113375447 13300.0000000000000000 0.0582197667390717
0.5032180330747802 0.1108540945765998 0.0605256939520466 0.1828613255473832 0.0812268651601753 0.0677500538385752 0.1143814212006785 0.5665028586910539 0.0000000000000000 0.0847859760078301 13350.0000000000000000 0.0578516730107510
0.5372428487097930 0.1375389533984077 0.0614603580544857 0.1908862515338695 0.0803239453980830 0.0670333403249471 0.1147885179378298 0.5671806582353446 0.0000000000000000 0.0867892538587520 13400.0000000000000000 0.0577166066302488
0.5901459797676182 0.1762735313427744 0.0637625707546164 0.1994063082591873 0.0826437715503284 0.0680597978607117 0.1170313488150249 0.5719568085610616 0.0000000000000000 0.0846120633096210 13450.0000000000000000 0.0576302595582027
0.5471179981535720 0.1552699690646959 0.0645331266685256 0.1787172776390298 0.0813879974258471 0.0672096273554737 0.1188369071882678 0.5641759312724653 0.0000000000000000 0.0863027224478493 13500.0000000000000000 0.0572906665246814
0.5018967093204991 0.1087462134474762 0.0585880166723810 0.1868534884823092 0.0805345726482741 0.0671744180700586 0.1124694473748857 0.5640304762671252 0.0000000000000000 0.0833829757852876 13550.0000000000000000 0.0574234517374444
0.5038908730192380 0.1150217015282858 0.0596579450211301 0.1835449182738710 0.0795449096603031 0.0661213985356480 0.1182937573391846 0.5678427146639694 0.0000000000000000 0.0881685455963379 13600.0000000000000000 0.0571706631204940
0.5026195901244110 0.1103626465574360 0.0598402692472619 0.1849332364194783 0.0805247315925803 0.0669587063076545 0.1114910252852662 0.5619549360324757 0.0000000000000000 0.0834767129512931 13650.0000000000000000 0.0571430410397561
0.5008087502516689 0.1156911117394367 0.0607432129875551 0.1781131989837206 0.0797601481695549 0.0665010783714016 0.1147534309165668 0.5649472652418949 0.0000000000000000 0.0846496721310686 13700.0000000000000000 0.0568327377389755
0.4951588501904848 0.1100637540640878 0.0589920776331887 0.1799321973408808 0.0798262657592718 0.0663445553930557 0.1152503137040774 0.5619077301331278 0.0000000000000000 0.0846070195865045 13750.0000000000000000 0.0568928439592494
0.6335243866696161 0.2414549185081555 0.0579646809723220 0.1900089021847647 0.0776344750640290 0.0664614099403449 0.1501799838266685 0.6199009298341219 0.0000000000000000 0.0834897634448311 13800.0000000000000000 0.0565605543807339
0.4954285076181990 0.1078619822461584 0.0596301531333875 0.1822250975660694 0.0794868021734760 0.0662244724991076 0.1109342116097851 0.5603608804007046 0.0000000000000000 0.0831509800307548 13850.0000000000000000 0.0565912891462782
0.4911790022156657 0.1081991911549746 0.0574578252416063 0.1810536418210862 0.0786817679214105 0.0657865760765882 0.1142280629702246 0.5633670158421027 0.0000000000000000 0.0831795146014836 13900.0000000000000000 0.0565246796527064
0.4837551374960163 0.1026228541451268 0.0571595867773854 0.1807394733859034 0.0782212546215217 0.0650119685660791 0.1131348566647949 0.5613279941049235 0.0000000000000000 0.0869195566445892 13950.0000000000000000 0.0563549961628641
0.5078773473416861 0.1261107501763019 0.0577549039011787 0.1799307755366930 0.0783290734038468 0.0657518443236656 0.1188083896312197 0.5641916075775868 0.0000000000000000 0.0826900194833810 14000.0000000000000000 0.0562654250895671
0.4920595237122083 0.1074900114488590 0.0593978697835404 0.1805921710982625 0.0788818270741482 0.0656976443073983 0.1092700290024774 0.5607801645068979 0.0000000000000000 0.0832207321867455 14050.0000000000000000 0.0561096961583721
0.4929307386550068 0.1096295434424447 0.0574300409328030 0.1817757465085461 0.0784353692757232 0.0656600384954897 0.1123250642723604 0.5677128231059235 0.0000000000000000 0.0822265998648864 14100.0000000000000000 0.0560229946683678
0.4855609569018536 0.1058117101328127 0.0577407074961190 0.1791353054596496 0.0777939603903928 0.0650792734228795 0.1124846952189726 0.5615645126449496 0.0000000000000000 0.0836376220184089 14150.0000000000000000 0.0559417018861128
0.7580876088863548 0.3429824729283339 0.0751314228815103 0.1936691957907024 0.0806450754822361 0.0656594418035721 0.1250245510606871 0.5574641218375804 0.0000000000000000 0.0862434796327075 14200.0000000000000000 0.0552613208455260
0.5094800978173101 0.1317121264211184 0.0596350655684138 0.1755389004967795 0.0775238844679762 0.0650701208630222 0.1192612462197104 0.5692962805466142 0.0000000000000000 0.0826518659081663 14250.0000000000000000 0.0555095283486239
0.4919334659980082 0.1062283328454003 0.0576728294290130 0.1846699146856731 0.0782918679935412 0.0650705210443806 0.1079009591969562 0.5562141545416280 0.0000000000000000 0.0822558062373570 14300.0000000000000000 0.0556279041635214
0.4938113907876303 0.1113531211594450 0.0595020334854924 0.1795461638632947 0.0784862340426749 0.0649238382367233 0.1100228825324351 0.5549179431140840 0.0000000000000000 0.0822632196870375 14350.0000000000000000 0.0554437562622786
0.4868108027157191 0.1044451415664113 0.0581116569471253 0.1813797951973797 0.0780477754472686 0.0648264335575341 0.1100914694941311 0.5550889585084980 0.0000000000000000 0.0814577875733160 14400.0000000000000000 0.0553894768941108
0.4912414177254428 0.1111444010209459 0.0590997859584514 0.1794678544142132 0.0775597983056566 0.0639695780261757 0.1096844827341316 0.5558609477167729 0.0000000000000000 0.0855611063899250 14450.0000000000000000 0.0552438819418141
0.4822550394144783 0.1013791672467542 0.0576729393880235 0.1812330691875070 0.0774514222528506 0.0645184413393430 0.1072001886829852 0.5537219497438116 0.0000000000000000 0.0809503656833804 14500.0000000000000000 0.0551686427473038
0.6378532204101682 0.2387437296648822 0.0499910808086042 0.2127338814547185 0.0740001260867259 0.0623844023952373 0.1294971197184127 0.5634749560549487 0.0000000000000000 0.0810214118935509 14550.0000000000000000 0.0557414234869233
0.4779219540502357 0.1067207354625013 0.0575942838382563 0.1746850995480694 0.0757355771665993 0.0631862580348094 0.1127290819917229 0.5585926538744155 0.0000000000000000 0.0842998297984858 14600.0000000000000000 0.0547482598234927
0.4787352268541805 0.1014185237510428 0.0572345475928922 0.1790499937573561 0.0769308420670528 0.0641013196858366 0.1077765587437950 0.5534067506965106 0.0000000000000000 0.0807485090572746 14650.0000000000000000 0.0548220001373856
0.4787450636902901 0.1032863215257166 0.0579265297015077 0.1778559176784663 0.0761709717528215 0.0635053230317780 0.1092998886370542 0.5555364545037422 0.0000000000000000 0.0824415975441972 14700.0000000000000000 0.0547062660162002
0.5351024092284715 0.1522035376860168 0.0620785384069306 0.1816302554206244 0.0765849524238712 0.0626051252910285 0.1136585590785529 0.5619059490195435 0.0000000000000000 0.0850671522047518 14750.0000000000000000 0.0542411451859789
0.7753538210639572 0.3785661442941364 0.0681233299840642 0.1890000030218900 0.0760543340955699 0.0636100096682968 0.1545156839917727 0.5810029083768486 0.0000000000000000 0.0854681029080675 14800.0000000000000000 0.0539693159682391
0.4763164558270574 0.1016220989863978 0.0571885046782641 0.1776984009076847 0.0762918126496544 0.0635156386050563 0.1079126104183585 0.5509965331877280 0.0000000000000000 0.0802635956072047 14850.0000000000000000 0.0544051736437484
0.4781954861183682 0.1051421277002085 0.0538654802042151 0.1824739630828361 0.0746268093424916 0.0620871057886169 0.1098972632828855 0.5534752785550570 0.0000000000000000 0.0836131309502340 14900.0000000000000000 0.0543674620487856
0.4742625489478903 0.0992148177627032 0.0564500056819128 0.1795148745280538 0.0758003063575845 0.0632825446176359 0.1068602504383892 0.5498189521733620 0.0000000000000000 0.0795011644816509 14950.0000000000000000 0.0542196315709913
0.4692931735671118 0.0978148906121544 0.0567133771056878 0.1771155433088377 0.0753107597085219 0.0623386028319100 0.1056261126315281 0.5526178555677648 0.0000000000000000 0.0827795245337677 15000.0000000000000000 0.0540643730753281
0.4804971696748804 0.1058502100718630 0.0549084838510470 0.1815010452654239 0.0752568217940733 0.0629806086924733 0.1079529580482009 0.5499463233080174 0.0000000000000000 0.0788909608504644 15050.0000000000000000 0.0541240629405401
0.4745670532844499 0.1017192862812886 0.0553027242306766 0.1794848515411140 0.0752605586236249 0.0627996326077457 0.1082889631525249 0.5491582105156216 0.0000000000000000 0.0791991194217005 15100.0000000000000000 0.0539303562648919
0.6108584568137552 0.2019302786184013 0.0581326474300969 0.2105485281738110 0.0766940305467478 0.0635529720446983 0.1077301229299766 0.5555908704139843 0.0000000000000000 0.0781965030854286 15150.0000000000000000 0.0540287487006704
0.4699758659092099 0.0990053965876482 0.0568226521102223 0.1764040949805300 0.0751753162732129 0.0625684059575964 0.1054846085922016 0.5488113850411932 0.0000000000000000 0.0797046026580332 15200.0000000000000000 0.0536587463862476
0.4749834296386009 0.1026469686047207 0.0558457767009111 0.1814495526994811 0.0736746181982717 0.0613665134352162 0.1042652865842010 0.5530250982807354 0.0000000000000000 0.0813674310291529 15250.0000000000000000 0.0534939599622405
0.5313106957640882 0.1400977783728199 0.0563383867533153 0.1964611566076959 0.0756208355114280 0.0627925385188291 0.1040421376305048 0.5496659639660467 0.0000000000000000 0.0777008865045413 15300.0000000000000000 0.0536624762242996
0.4689950646052971 0.0983418449742494 0.0563589948399168 0.1769832039350093 0.0750734349228667 0.0622375859332548 0.1050006585013728 0.5466066920623297 0.0000000000000000 0.0795798703753804 15350.0000000000000000 0.0533906990719900
0.4917036689955346 0.1166911670462220 0.0537850314680916 0.1878268593808290 0.0728093865825781 0.0605912245178140 0.1138223249580864 0.5633889228706798 0.0000000000000000 0.0798988181724270 15400.0000000000000000 0.0531950859530753
0.5310365731698727 0.1412844386992692 0.0572158587403011 0.1941502353175072 0.0758751554905439 0.0625108849222513 0.1061810883631878 0.5567701024974543 0.0000000000000000 0.0779573703455989 15450.0000000000000000 0.0532973658997766
0.4664881103888844 0.0986172535113730 0.0560475813770997 0.1758678469671284 0.0740818889409998 0.0618735395922835 0.1051408194510190 0.5470962301903927 0.0000000000000000 0.0787923793550627 15500.0000000000000000 0.0530527750716445
0.4749424200340903 0.1092067602621341 0.0585193073820270 0.1721587922412494 0.0738628753750368 0.0611946847736430 0.1098587467938367 0.5488401396349826 0.0000000000000000 0.0812137306185332 15550.0000000000000000 0.0529607967082502
0.4640507878299191 0.1029065543332958 0.0560457667887907 0.1721157895288738 0.0728530934017209 0.0601295837772380 0.1107729681585505 0.5470217889175808 0.0000000000000000 0.0830328629977806 15600.0000000000000000 0.0527502694184724
0.4771142375770302 0.1107963519674318 0.0580752600275444 0.1726784237696140 0.0740301104440239 0.0615340913684162 0.1057229960669810 0.5450458846915154 0.0000000000000000 0.0789443873893258 15650.0000000000000000 0.0526227574777705
0.4674703207249114 0.0966973296755727 0.0552888269435147 0.1802883734231975 0.0737387030430515 0.0614570876395749 0.1005942283188228 0.5442185880321669 0.0000000000000000 0.0780724283318493 15700.0000000000000000 0.0528132736865426
0.4565478436780888 0.0978542394210404 0.0566515281203985 0.1706647793708374 0.0716926706685599 0.0596846260972527 0.1076575218311201 0.5504855206205647 0.0000000000000000 0.0826341899314719 15750.0000000000000000 0.0522975563531679
0.4618968797138112 0.0944627915136170 0.0556228211768263 0.1771479549845464 0.0734207400507489 0.0612425719880726 0.1016849963305512 0.5437611468746127 0.0000000000000000 0.0773401142270120 15800.0000000000000000 0.0525030896460645
0.4659636337971791 0.1046002276788647 0.0550652787334504 0.1732542532567531 0.0726954001785768 0.0603484739495341 0.1087813698056954 0.5434930025538403 0.0000000000000000 0.0805007849936035 15850.0000000000000000 0.0525002488787042
0.5690052995050159 0.1997161702077731 0.0654285188921958 0.1712937035236687 0.0727878060299288 0.0597791008514493 0.1116875555378292 0.5463906259181519 0.0000000000000000 0.0827120246045877 15900.0000000000000000 0.0516977783523901
0.5853156075767163 0.2146686007214783 0.0583075433613371 0.1784110040960371 0.0727113445795596 0.0612171148183043 0.1265368369094190 0.5584236167949030 0.0000000000000000 0.0791201447145909 15950.0000000000000000 0.0520362245532968
0.4584930632015344 0.0938157664850809 0.0554887158639303 0.1754726570509862 0.0730210203588263 0.0606949034427108 0.1016949167839888 0.5412407312290654 0.0000000000000000 0.0774167045661586 16000.0000000000000000 0.0521731700011771
0.5873322166844189 0.2163199157819225 0.0532983529985217 0.1867006517184506 0.0706951280259631 0.0603181681595609 0.1306154795790723 0.5767491888403966 0.0000000000000000 0.0777186094048569 16050.0000000000000000 0.0519876781633464
0.4615848126472337 0.0983459505094169 0.0559393822145536 0.1740355321215396 0.0727590590830978 0.0605048887186258 0.1021496202144589 0.5419437909415368 0.0000000000000000 0.0772396725558421 16100.0000000000000000 0.0518509416855106
0.4566846304703390 0.0947663054562669 0.0555762277431778 0.1736218496961676 0.0725293287710229 0.0601909188037039 0.1022925878547046 0.5400009326374975 0.0000000000000000 0.0780341645012612 16150.0000000000000000 0.0518755515409981
0.4561124709473677 0.1003980224151648 0.0565817205646970 0.1691702520625035 0.0710158640681816 0.0589466118368208 0.1053745010654506 0.5491796180213221 0.0000000000000000 0.0808623769361110 16200.0000000000000000 0.0514128374536126
0.5078119538464324 0.1458149613850857 0.0571899794782933 0.1725211099724834 0.0719265769086495 0.0603593261019205 0.1128928327294619 0.5537432970966137 0.0000000000000000 0.0779258743083461 16250.0000000000000000 0.0514757181258191
0.4575558559452210 0.0958076582179268 0.0560072301015903 0.1733057252270880 0.0724029484306233 0.0600322939679926 0.1004177879182378 0.5391676872280343 0.0000000000000000 0.0771982806450709 16300.0000000000000000 0.0515294644871846
0.5078035702202676 0.1464331487232811 0.0612602836632012 0.1692328453578127 0.0717606362161667 0.0591166562598059 0.1019416127434843 0.5462087634190363 0.0000000000000000 0.0816849477623449 16350.0000000000000000 0.0509661800991316
0.4521766003254650 0.0941268562733022 0.0557236945953734 0.1720425570782285 0.0713668282994977 0.0589166640790632 0.1008970121345326 0.5419355509876531 0.0000000000000000 0.0805647712522993 16400.0000000000000000 0.0513050925867253
0.4564309547981877 0.0937299571815402 0.0551586083503780 0.1754932273824887 0.0722645800162881 0.0597845818674926 0.1002806266529798 0.5383244557340957 0.0000000000000000 0.0760778207390840 16450.0000000000000000 0.0513619317526925
0.4579416428237143 0.0969332181103519 0.0561253139010795 0.1733408699527625 0.0720179418350734 0.0595242990244469 0.1017538338797695 0.5375801205909928 0.0000000000000000 0.0769715065304435 16500.0000000000000000 0.0511797809343101
0.4632799648821980 0.1018233533430360 0.0525177095394089 0.1792644346906954 0.0706454473318609 0.0590290199771969 0.1003271299859241 0.5435020697720419 0.0000000000000000 0.0766211576343318 16550.0000000000000000 0.0513373505612835
0.4892602987320624 0.1218414233816547 0.0556384986764740 0.1832234681935668 0.0704138787737257 0.0581430297066412 0.1032733767065035 0.5453835069769689 0.0000000000000000 0.0802226456105381 16600.0000000000000000 0.0509989285171294
0.4515510461383387 0.0909719794928654 0.0551291690555327 0.1747583185498397 0.0713279463595500 0.0593636326805509 0.0973074266735069 0.5377109429880703 0.0000000000000000 0.0753551581107307 16650.0000000000000000 0.0509299100195157
0.4704650737818866 0.1062063947986602 0.0519397808599745 0.1835264905892042 0.0702920698141503 0.0585003377198975 0.1017359989024567 0.5385210549758940 0.0000000000000000 0.0752735709017879 16700.0000000000000000 0.0512534023765082
0.4503765535487066 0.0932765890881024 0.0547859935441755 0.1744204084806727 0.0701126716852800 0.0577808907504761 0.1012949712802055 0.5388607896782410 0.0000000000000000 0.0798650172221233 16750.0000000000000000 0.0508557351042596
0.4506218551710105 0.0925131234566820 0.0545652780716479 0.1737299653969808 0.0708652149145659 0.0589482733311339 0.0996706111484589 0.5354316664960898 0.0000000000000000 0.0751303836417513 16800.0000000000000000 0.0507398562609297
0.4778170285458591 0.1219580703701168 0.0539355705275208 0.1732952928308948 0.0699931520851746 0.0586349427321520 0.1069306576449854 0.5417089320738969 0.0000000000000000 0.0761695836852256 16850.0000000000000000 0.0506149780919175
0.4815457399894335 0.1198020254230358 0.0589235850893774 0.1723059282269911 0.0716924769680100 0.0588217242820193 0.0980565406033717 0.5335064953727457 0.0000000000000000 0.0764566138185743 16900.0000000000000000 0.0503053158236646
0.5953686474792311 0.2330924168352670 0.0556203924192257 0.1796135661216673 0.0687990211764902 0.0582432509265808 0.1319654078220005 0.5640750487650530 0.0000000000000000 0.0799207010250536 16950.0000000000000000 0.0502122744278731
0.4481909120147495 0.0891012940861099 0.0546274702637738 0.1750661940052318 0.0707612261523149 0.0586347275073191 0.0958687443441116 0.5342080409895555 0.0000000000000000 0.0744819882132744 17000.0000000000000000 0.0503853247439173
0.6397904042997196 0.2722075999265761 0.0556692099248109 0.1849502443119069 0.0686179783301048 0.0583453718063208 0.1398866109457570 0.5758449329935041 0.0000000000000000 0.0784554920023423 17050.0000000000000000 0.0501340397099511
0.4517596869925294 0.0934399887880101 0.0558989390330058 0.1733971015122424 0.0706267035181321 0.0583969541411391 0.0954655058555177 0.5324300319067711 0.0000000000000000 0.0747456423893753 17100.0000000000000000 0.0501310676287756
0.4527867625212209 0.0932466125330399 0.0529340132613471 0.1784482535211400 0.0699546015061916 0.0582032816995023 0.0960629671543121 0.5336946771628925 0.0000000000000000 0.0735579504349107 17150.0000000000000000 0.0502635003934610
0.4584100946197874 0.0970905588528973 0.0538874130900200 0.1799716359573822 0.0696871080533702 0.0577733786661176 0.0941328822183567 0.5340304941406447 0.0000000000000000 0.0758860778907837 17200.0000000000000000 0.0500838736427057
0.4886931138775988 0.1413355772227763 0.0537638703685847 0.1695520579106403 0.0675470113635771 0.0564945970120204 0.1133851276251904 0.5442554356719104 0.0000000000000000 0.0812807096371943 17250.0000000000000000 0.0499921514564643
0.4457870549837748 0.0878579711061901 0.0540433827480391 0.1758284752527496 0.0699931931166912 0.0580640327601048 0.0942834627256383 0.5318822475060279 0.0000000000000000 0.0735315273050775 17300.0000000000000000 0.0499272197793057
0.4372746520443109 0.0905573308470787 0.0545223083408673 0.1682794953308896 0.0675872663366986 0.0563282511887766 0.1053450136764557 0.5417742548802476 0.0000000000000000 0.0760938739231438 17350.0000000000000000 0.0492491970712356
0.6756621504176392 0.2680268053718921 0.0571642924159176 0.2200158424118276 0.0715727250354763 0.0588824851825257 0.1101466774164814 0.5522287226410993 0.0000000000000000 0.0723323900639269 17400.0000000000000000 0.0500696409275897
0.4454904427684518 0.0891043615756513 0.0543206831687306 0.1748238186119407 0.0694916091329925 0.0577499702791369 0.0936916854016229 0.5312915698662602 0.0000000000000000 0.0737639947263150 17450.0000000000000000 0.0496887815139849
0.4421443680596350 0.0879089559567137 0.0539283974307275 0.1733739733533622 0.0692980878141058 0.0576349535047257 0.0961126403958125 0.5301685345349607 0.0000000000000000 0.0734105327006115 17500.0000000000000000 0.0496180391490753
0.4457248171053655 0.0955695997854340 0.0554561121480276 0.1684725512776828 0.0689371833914756 0.0572893705027456 0.0982419143665001 0.5333282425615463 0.0000000000000000 0.0749936729908832 17550.0000000000000000 0.0493427630593642
0.4421936684912404 0.0878895480016865 0.0528126632788062 0.1755707533411499 0.0689264744352404 0.0569942294343574 0.0946597262183868 0.5309914757835718 0.0000000000000000 0.0749871827639166 17600.0000000000000000 0.0495786968428221
0.4371303618726178 0.0869769943635499 0.0534307555938669 0.1716157848945818 0.0683566943251972 0.0567501326954221 0.0964754219389992 0.5315132206303977 0.0000000000000000 0.0737664166602946 17650.0000000000000000 0.0493196635986741
0.4471865389109590 0.1001445449236449 0.0533636520138391 0.1692277255368193 0.0678928137975352 0.0565578026391205 0.1001226912949262 0.5372339974306404 0.0000000000000000 0.0760953310236065 17700.0000000000000000 0.0493166831690750
0.5384116214617630 0.1812812205387278 0.0536061057299966 0.1780832823483394 0.0680661081163802 0.0573749047283189 0.1142196742855306 0.5420338048156269 0.0000000000000000 0.0736641800450896 17750.0000000000000000 0.0492397504610484
0.4406041114024352 0.0870771492697282 0.0530537247374598 0.1746106753936951 0.0688401694000536 0.0570223926014984 0.0947146709364190 0.5294382383838685 0.0000000000000000 0.0724390978128259 17800.0000000000000000 0.0491740045647231
0.4429741879844637 0.0939352310388256 0.0557682431415237 0.1676838683560649 0.0687298739452832 0.0568569715027663 0.0939400886614935 0.5298215583029060 0.0000000000000000 0.0736102761996635 17850.0000000000000000 0.0488966261678589
0.4798451791614574 0.1295038404269746 0.0535892756145057 0.1720651697700421 0.0676113208383271 0.0570755725116078 0.1070530096814319 0.5509962554589809 0.0000000000000000 0.0728184172783852 17900.0000000000000000 0.0489415119418373
0.4380331154752140 0.0869061658802472 0.0538945046324032 0.1718265863485333 0.0686373468890425 0.0567685117249878 0.0939542731526085 0.5281122873554595 0.0000000000000000 0.0728287403906667 17950.0000000000000000 0.0488422178771155
0.5465948979652820 0.1704528084077604 0.0574604450351062 0.1919044818545503 0.0694003564494796 0.0573768062183855 0.0938030667776225 0.5275495552065421 0.0000000000000000 0.0720797576789279 18000.0000000000000000 0.0488403338476234
0.4361492069943942 0.0865280948944340 0.0542293323377412 0.1707976444776826 0.0680291953348777 0.0565649399496587 0.0924958573339959 0.5293144760926485 0.0000000000000000 0.0724490032270209 18050.0000000000000000 0.0486758515521582
0.4574949971650512 0.1060422608788937 0.0560807904687691 0.1722806210292793 0.0674473231995932 0.0556440015885159 0.0947262303690056 0.5293168796689495 0.0000000000000000 0.0749661696675124 18100.0000000000000000 0.0484906898221590
0.4916199390085340 0.1247341673733488 0.0540569635213258 0.1874827930606139 0.0685844628086234 0.0567615522446221 0.0924251575808130 0.5285988241809865 0.0000000000000000 0.0709720577155699 18150.0000000000000000 0.0487456115030344
0.4344187034584138 0.0852544115666113 0.0531846423175549 0.1717516695548609 0.0679323273783861 0.0562956526410005 0.0929557183356784 0.5266086972955317 0.0000000000000000 0.0721868580943159 18200.0000000000000000 0.0485462849973978
0.4383541817853505 0.0893884265755362 0.0515415980532262 0.1753829483760629 0.0666211541948789 0.0554200545856462 0.0940081299005422 0.5376686491290843 0.0000000000000000 0.0729767877012342 18250.0000000000000000 0.0483938995588300
0.5659852101164160 0.1846608972937965 0.0556854183226303 0.1993731814177976 0.0692513978852324 0.0570143151969592 0.0963637177123273 0.5459126819815250 0.0000000000000000 0.0711305608477332 18300.0000000000000000 0.0484440235501681
0.4346412295345878 0.0841328176809543 0.0530946907262534 0.1736340155871714 0.0676518087887018 0.0561278967515070 0.0902050834222029 0.5265143537392883 0.0000000000000000 0.0712720959852972 18350.0000000000000000 0.0483257724863385
0.4461939656820462 0.1003617185264758 0.0559666568834469 0.1677134611961053 0.0668239220947617 0.0553282069812564 0.0930006250200228 0.5301505462851011 0.0000000000000000 0.0751605888986884 18400.0000000000000000 0.0480776401882745
0.4865107434183602 0.1394810009596609 0.0592326519160063 0.1652124426769682 0.0675103426306952 0.0550743052350295 0.0955675593865912 0.5272653397970426 0.0000000000000000 0.0756119620249287 18450.0000000000000000 0.0476459500709130
0.5964802971795409 0.2403445350341195 0.0546763792597970 0.1793517863013933 0.0659374144914337 0.0561701820927973 0.1308582210591576 0.5799192161053698 0.0000000000000000 0.0733697198484971 18500.0000000000000000 0.0479833109748891
0.4324746395242263 0.0861131743420757 0.0528895643554808 0.1707722759068383 0.0669422603610719 0.0557573645587595 0.0922628256588389 0.5256901286968455 0.0000000000000000 0.0710028211535643 18550.0000000000000000 0.0480231051284692
0.4293611520445920 0.0859095799920415 0.0521260980707801 0.1699457591099098 0.0664551430473525 0.0549245718245081 0.0939722103247334 0.5253753523734319 0.0000000000000000 0.0740463261812313 18600.0000000000000000 0.0480310980872201
0.6168744623621488 0.2363132703168169 0.0497380496198820 0.2096634483551094 0.0655337209928921 0.0556259730774483 0.1000850887009694 0.5397439912733564 0.0000000000000000 0.0672870219996744 18650.0000000000000000 0.0486226980526025
0.4378662185329513 0.0933367521689072 0.0544384045887234 0.1700939042403999 0.0657572459356006 0.0542399115993201 0.0921128441017444 0.5259904222713003 0.0000000000000000 0.0757614472746844 18700.0000000000000000 0.0477039765133635
0.4296218087650919 0.0832502783500007 0.0536982145198562 0.1704254611074071 0.0667919430787404 0.0554559117090875 0.0892459157807462 0.5239999248329622 0.0000000000000000 0.0705833215818480 18750.0000000000000000 0.0476843237452227
0.4277489163480083 0.0854139285002402 0.0530747282777926 0.1683348289538915 0.0659617466460943 0.0549636839699897 0.0917705339047103 0.5284553229704052 0.0000000000000000 0.0711654248046861 18800.0000000000000000 0.0475761556921749
0.4309691285987420 0.0899979265016746 0.0536150948311099 0.1662764444301038 0.0660441763322053 0.0550354865036485 0.0928367857357312 0.5275302094571244 0.0000000000000000 0.0724222246369568 18850.0000000000000000 0.0474979816362967
0.4309866345287285 0.0864606213467447 0.0540830865729622 0.1686293454901673 0.0666396584143409 0.0551739227045134 0.0904719491114138 0.5219803394565402 0.0000000000000000 0.0707935550586893 18900.0000000000000000 0.0474487217136475
0.4324349554835430 0.0857066429818758 0.0515586307457375 0.1739293204143021 0.0661389218353158 0.0551014395063118 0.0900658216217691 0.5249715637661236 0.0000000000000000 0.0695290390670376 18950.0000000000000000 0.0475799810197990
0.4250174199894269 0.0841284376634469 0.0526660730481782 0.1677712004883639 0.0656932791184265 0.0547584296710113 0.0908051666944607 0.5255150750953667 0.0000000000000000 0.0718941378989316 19000.0000000000000000 0.0473630317533817
0.4261581705738522 0.0814164344167035 0.0530333003966368 0.1705480346932631 0.0661643028547656 0.0549960982124833 0.0886769292776086 0.5215283049928917 0.0000000000000000 0.0698497611983663 19050.0000000000000000 0.0473385024966168
0.4169124194442206 0.0812089060548625 0.0528835029439867 0.1648010243997758 0.0646851617845868 0.0533338242610089 0.0915662672035849 0.5315245573103836 0.0000000000000000 0.0769875006507812 19100.0000000000000000 0.0470143034847652
0.4254204470090496 0.0810131020828884 0.0529056755496395 0.1707040288002858 0.0659705703962174 0.0548270701800186 0.0883050910223947 0.5210920284860996 0.0000000000000000 0.0694189646564230 19150.0000000000000000 0.0472137756177841
0.4287596756235700 0.0907027894270513 0.0544358056757250 0.1645074966595445 0.0651060195406449 0.0540075643206042 0.0946288039661148 0.5231535778655242 0.0000000000000000 0.0710015068945368 19200.0000000000000000 0.0470649492450762
0.4655988754810069 0.1297681789004132 0.0542779738608064 0.1637088534607596 0.0642758736220624 0.0535679956369653 0.1030691026652480 0.5335976453338204 0.0000000000000000 0.0748967543519645 19250.0000000000000000 0.0468863336868282
0.4279477201478779 0.0843519689012936 0.0540874165086320 0.1690739356694367 0.0658497568007040 0.0545846422678116 0.0872152486289491 0.5199434153159460 0.0000000000000000 0.0695316163012787 19300.0000000000000000 0.0469211150320379
0.4225909497445381 0.0807759073883024 0.0520604490520649 0.1702390797994742 0.0652024142764976 0.0543130992281990 0.0882421277406964 0.5219866570119953 0.0000000000000000 0.0697312094903342 19350.0000000000000000 0.0469515330968624
0.4328478214574546 0.0901836730519806 0.0526447027334164 0.1715418829992039 0.0650180026374601 0.0534595600353936 0.0902453076016016 0.5240199791796684 0.0000000000000000 0.0733683553616091 19400.0000000000000000 0.0470194057305439
0.4258992314682786 0.0817591157101769 0.0517118314027159 0.1727654682411121 0.0652951506122313 0.0543676655020425 0.0874164183159574 0.5198304461798419 0.0000000000000000 0.0683540710344017 19450.0000000000000000 0.0469395869049105
0.4217893168580462 0.0816123417521941 0.0524925481970722 0.1685171016951282 0.0649569558663578 0.0542103693472938 0.0885810644292150 0.5204037574838416 0.0000000000000000 0.0687174278065381 19500.0000000000000000 0.0467620355219262
0.4868998551583950 0.1534753763873083 0.0529361073931140 0.1654025781311594 0.0627528312962091 0.0523329619506042 0.1120538827745656 0.5471977338004649 0.0000000000000000 0.0782247212299506 19550.0000000000000000 0.0464048195324742
0.4232123333852058 0.0803444511948516 0.0528869013759931 0.1705440424342523 0.0653093690169648 0.0541275693631439 0.0862906762328625 0.5185532101275658 0.0000000000000000 0.0684848788200366 19600.0000000000000000 0.0466427362117026
0.4380170338669241 0.0960935405201185 0.0526994803259768 0.1705649011104277 0.0644271592408364 0.0542319526695647 0.0912055871545954 0.5342912538847947 0.0000000000000000 0.0682789372428506 19650.0000000000000000 0.0466000052820976
0.4360511631833655 0.0885358150423380 0.0511179745207772 0.1774869376401960 0.0649435829971747 0.0539668529828796 0.0861811029173777 0.5181991683168928 0.0000000000000000 0.0674506500563399 19700.0000000000000000 0.0466643383760811
0.4194001298384404 0.0789382745325582 0.0520164846724483 0.1700585892390934 0.0646678884561710 0.0537188929381696 0.0866964335103749 0.5187513081758236 0.0000000000000000 0.0686733470028492 19750.0000000000000000 0.0465024585935272
0.4156372950348819 0.0792271100111268 0.0514106971721054 0.1679999905753016 0.0639780839934870 0.0530214132828611 0.0891681181967587 0.5190836927164645 0.0000000000000000 0.0710137277994056 19800.0000000000000000 0.0464694042776944
0.4820969831545785 0.1256224640526698 0.0544219799645751 0.1823131723728718 0.0656500430017735 0.0540893237626884 0.0878721974702200 0.5204078794643500 0.0000000000000000 0.0678766251302250 19850.0000000000000000 0.0463874218355584
0.4268459978160153 0.0844578525849966 0.0517234703113684 0.1727543993484179 0.0642882172357351 0.0536220583354974 0.0860853739528046 0.5194053488061651 0.0000000000000000 0.0677688677976501 19900.0000000000000000 0.0463783400895204
0.4196642487004411 0.0821385236296996 0.0533858163038480 0.1660510645304967 0.0644760262109544 0.0536128180254424 0.0863158010652583 0.5184042995664888 0.0000000000000000 0.0683573698902940 19950.0000000000000000 0.0461031684287814
0.4162219709819794 0.0806464181765553 0.0520931946655574 0.1665021726102934 0.0641696400055894 0.0528105455239838 0.0878616796982766 0.5218461243089464 0.0000000000000000 0.0718500626837825 20000.0000000000000000 0.0462232945949568
0.4177475162694984 0.0783768853319323 0.0524652696803851 0.1691015981401814 0.0643029801556482 0.0535007829613513 0.0853865430764672 0.5164689494668632 0.0000000000000000 0.0675435252784962 20050.0000000000000000 0.0460854673848118
0.4173481012726664 0.0781136556962809 0.0524437779614264 0.1690838170675102 0.0642769670918951 0.0534298834555538 0.0851416852388180 0.5158500398704278 0.0000000000000000 0.0675570980712663 20100.0000000000000000 0.0460452165952089
0.4170554536731990 0.0779779929284712 0.0524477961154577 0.1690828999506159 0.0641881146035832 0.0533586500750709 0.0849428655370308 0.5154493205492282 0.0000000000000000 0.0674163090926012 20150.0000000000000000 0.0460053390547942
0.4168244401015215 0.0779048389999608 0.0524845172521850 0.1690468525254740 0.0641083256712228 0.0532799056526789 0.0848318273849903 0.5149419734153187 0.0000000000000000 0.0672877608427015 20200.0000000000000000 0.0459640144332154
0.4155023011993112 0.0785526010190143 0.0515700424679072 0.1689768369516337 0.0635176654222124 0.0528851553385436 0.0859070462532581 0.5162501670486613 0.0000000000000000 0.0679373404645598 20250.0000000000000000 0.0459757701320444
0.4156467238907451 0.0775090839850636 0.0523261165111342 0.1688071560946506 0.0638823618094737 0.0531220054904229 0.0846700972126124 0.5147102448241138 0.0000000000000000 0.0670019563109816 20300.0000000000000000 0.0458722733693061
0.4155889384943408 0.0773830559523256 0.0524180831894592 0.1688952750101972 0.0638370817175316 0.0530554426248272 0.0842585901632254 0.5142057363774227 0.0000000000000000 0.0669225637116430 20350.0000000000000000 0.0458194396313066
0.4182053982483960 0.0787996121632629 0.0526381107483513 0.1698968050034604 0.0638615858624190 0.0530092844709025 0.0834312772686276 0.5135111123376562 0.0000000000000000 0.0667539115790247 20400.0000000000000000 0.0457721837096946
0.4153153862037645 0.0774369005542423 0.0523652303383868 0.1690568259840330 0.0636171697176729 0.0528392596094295 0.0836224430221768 0.5137374693962128 0.0000000000000000 0.0670318565168029 20450.0000000000000000 0.0457304644330274
0.4144436453226407 0.0769341281228652 0.0523638129049308 0.1687361767843672 0.0635737996217186 0.0528357278887590 0.0837818210483112 0.5134026749270366 0.0000000000000000 0.0665598791374909 20500.0000000000000000 0.0456757087956678
0.4139132527680275 0.0767719988237907 0.0523368609621584 0.1685647445986460 0.0634756180807529 0.0527640303026794 0.0837053369366585 0.5131652704334955 0.0000000000000000 0.0664609100226706 20550.0000000000000000 0.0456279267881484
0.4133930773461480 0.0766007113975722 0.0522516380427965 0.1684861454316072 0.0633610415533521 0.0526935409208200 0.0836390643592539 0.5130005717726420 0.0000000000000000 0.0663284530575830 20600.0000000000000000 0.0455855143238376
0.4155270401473932 0.0806677547657208 0.0534406874489430 0.1658891678234178 0.0632522284791291 0.0522772016301825 0.0842403407559924 0.5125809312513077 0.0000000000000000 0.0678337114313502 20650.0000000000000000 0.0454211487957819
0.4125673492409743 0.0762665705357292 0.0521322324543569 0.1684465598464161 0.0631706591367820 0.0525513272676901 0.0834001253139599 0.5126163198941300 0.0000000000000000 0.0660444863318969 20700.0000000000000000 0.0454882415446753
0.4122606417507708 0.0762167471928529 0.0522893508324258 0.1681410686589937 0.0631295719731723 0.0524839030933262 0.0831641304715866 0.5121861870498950 0.0000000000000000 0.0660439303863705 20750.0000000000000000 0.0454251746127405
0.4313827724410188 0.0976473582122729 0.0542447314802081 0.1641053537134601 0.0630772234570890 0.0523081055779887 0.0876662858416634 0.5128144161406040 0.0000000000000000 0.0672752602937680 20800.0000000000000000 0.0451971619452880
0.4116358240867036 0.0759026272603447 0.0519892264437140 0.1684956061065276 0.0628955680943040 0.0523527961818132 0.0828623159139019 0.5119171918841898 0.0000000000000000 0.0656849498995698 20850.0000000000000000 0.0453605129482616
0.4111659850237577 0.0757739187094491 0.0522214706722170 0.1680017484438913 0.0628831133295623 0.0522857338686380 0.0826863930132514 0.5114445552723785 0.0000000000000000 0.0657126299739054 20900.0000000000000000 0.0452885421651735
0.4108015621255939 0.0756293839262815 0.0521951812825328 0.1679613481044738 0.0627960834533119 0.0522195653589940 0.0825332112258664 0.5112022430850953 0.0000000000000000 0.0655994917054212 20950.0000000000000000 0.0452424358617683
0.4133944445217660 0.0770076481238959 0.0524555455251090 0.1688603527670077 0.0628956126079289 0.0521752854978246 0.0818226943981165 0.5106339684415087 0.0000000000000000 0.0655030531820772 21000.0000000000000000 0.0451823117761872
0.4110246442167734 0.0758391881505808 0.0522645457704129 0.1681752081495284 0.0626950720066942 0.0520506301395571 0.0820054615129802 0.5105523659442265 0.0000000000000000 0.0656130425533401 21050.0000000000000000 0.0451343111529082
0.4096239734512425 0.0752065298682497 0.0521352587015793 0.1677213200940815 0.0625439198501427 0.0520169449371894 0.0821230930060633 0.5105478325819047 0.0000000000000000 0.0652949421133003 21100.0000000000000000 0.0450951183434360
0.4092436686604160 0.0750695607166286 0.0521124164939799 0.1676466362768986 0.0624614107913798 0.0519536443815290 0.0819849668243134 0.5103178912821814 0.0000000000000000 0.0651953917009640 21150.0000000000000000 0.0450496855320976
0.4088716079735859 0.0749340605854865 0.0520936302061565 0.1675742619712040 0.0623794848681965 0.0518901703425424 0.0818465214721822 0.5100859959260193 0.0000000000000000 0.0650939098796995 21200.0000000000000000 0.0450045159412716
0.4085799612831745 0.0746615230346270 0.0519048040636496 0.1678902803588428 0.0622988296735770 0.0518245241524781 0.0817597828132263 0.5098640557885995 0.0000000000000000 0.0649308589599205 21250.0000000000000000 0.0449731767367351
0.4092615989907766 0.0748216658046768 0.0516159716168106 0.1688329658927664 0.0622750080682505 0.0517159876082723 0.0818235341140645 0.5098515598486634 0.0000000000000000 0.0647931592801162 21300.0000000000000000 0.0449475739840561
0.4078694090467304 0.0744910630551269 0.0519903282853268 0.1675374826824700 0.0621459271537825 0.0517046078700241 0.0814020400467066 0.5093975599574894 0.0000000000000000 0.0647673924768808 21350.0000000000000000 0.0448680397168139
0.4216479168967209 0.0835662099461118 0.0520880258225689 0.1720115406464750 0.0622685753587353 0.0517135651228299 0.0802804211306910 0.5089830158450627 0.0000000000000000 0.0644128777638847 21400.0000000000000000 0.0448681631617955
0.4072977975437542 0.0743355605393308 0.0520248842065128 0.1673539300441881 0.0620063432951101 0.0515770794586125 0.0810342536382635 0.5089360127027353 0.0000000000000000 0.0645942640225168 21450.0000000000000000 0.0447729676906370
0.4066143249319077 0.0741343538457875 0.0519734161210287 0.1670938663022451 0.0618976622485572 0.0515150264142892 0.0810507238033347 0.5088068313788816 0.0000000000000000 0.0645133405799105 21500.0000000000000000 0.0447285912309123
0.4062654803504264 0.0740095902078609 0.0519609731726989 0.1670199146357824 0.0618211435858459 0.0514538587482384 0.0809133894493325 0.5085831455146871 0.0000000000000000 0.0644191649141565 21550.0000000000000000 0.0446834583091838
0.4057903965972322 0.0738696406046085 0.0519010308535333 0.1669088296354028 0.0617193949369869 0.0513915005667008 0.0808560388124808 0.5084425051681286 0.0000000000000000 0.0643136415829828 21600.0000000000000000 0.0446426363602267
0.4096767533076385 0.0776076810270939 0.0528631748944294 0.1660998685005348 0.0618898316637207 0.0512161972218598 0.0807313116793366 0.5081445042345003 0.0000000000000000 0.0650274130672225 21650.0000000000000000 0.0445045249957307
0.4051359067616632 0.0736298269107527 0.0519184308810862 0.1667337295425644 0.0615875111166643 0.0512664083105957 0.0805498146595839 0.5079916865732996 0.0000000000000000 0.0641394482950814 21700.0000000000000000 0.0445435241422225
0.4048069264598601 0.0734953257645720 0.0518807072661653 0.1667150114688003 0.0615075044722712 0.0512083774880514 0.0803950665528194 0.5077777918426040 0.0000000000000000 0.0640496044966265 21750.0000000000000000 0.0445024529414868
0.4044832659361827 0.0733748261782987 0.0518632171740473 0.1666639439382069 0.0614319685822502 0.0511493100633796 0.0802501517476544 0.5075610540459925 0.0000000000000000 0.0639544489815058 21800.0000000000000000 0.0444600794676896
0.4106076413513244 0.0769131425933045 0.0514478719068106 0.1697650667893234 0.0613430730184622 0.0511384870434238 0.0793057637120563 0.5071510084111981 0.0000000000000000 0.0634335547926342 21850.0000000000000000 0.0444890751458260
0.4039634176256685 0.0732734399781660 0.0519459906908230 0.1663961421369255 0.0613246538247279 0.0510231909950261 0.0799538337268818 0.5070611888523945 0.0000000000000000 0.0638334380059466 21900.0000000000000000 0.0443638445711450
0.4034192309452217 0.0730125070998193 0.0518168597118416 0.1664132408842826 0.0612066607084609 0.0509699625408173 0.0798741124103079 0.5069596101712576 0.0000000000000000 0.0636915152015143 21950.0000000000000000 0.0443303603737707
0.4030468503006966 0.0728900904240315 0.0518002377064319 0.1663158220004316 0.0611299125523240 0.0509107876174777 0.0797609161734655 0.5067694017752902 0.0000000000000000 0.0636057401646335 22000.0000000000000000 0.0442869813419714
0.4026979155923611 0.0727703586404115 0.0517834183601049 0.1662378269666737 0.0610544566896440 0.0508518549355270 0.0796366339972221 0.5065711724172184 0.0000000000000000 0.0635179823228746 22050.0000000000000000 0.0442442793356201
0.4021552406704988 0.0726411998314873 0.0517128962816222 0.1660599046205898 0.0609511645219731 0.0507900754148264 0.0796583252340730 0.5064891990921814 0.0000000000000000 0.0634281624893203 22100.0000000000000000 0.0442054178835447
0.4024102153737329 0.0727807138989276 0.0517991372367301 0.1662462825643797 0.0609064303489215 0.0506776513247740 0.0792923172666457 0.5060124584863960 0.0000000000000000 0.0635697618440134 22150.0000000000000000 0.0441598358516445
0.4017455034015909 0.0724428657483179 0.0517536469582185 0.1660337094566578 0.0608411123177419 0.0506741689206548 0.0792310804105618 0.5059614490478680 0.0000000000000000 0.0632572848643076 22200.0000000000000000 0.0441130816961460
0.4013011305115861 0.0722943930083366 0.0517102284948894 0.1659238285276433 0.0607557220913029 0.0506169583894139 0.0791476024417869 0.5058187547064725 0.0000000000000000 0.0631752876348759 22250.0000000000000000 0.0440734594613196
0.4009715866981886 0.0721817989975177 0.0516962212503081 0.1658501367073869 0.0606836821705872 0.0505597475723886 0.0790225058332371 0.5056199537949859 0.0000000000000000 0.0630907435486190 22300.0000000000000000 0.0440321092555265
0.4006322723323046 0.0720669980124045 0.0516798125608915 0.1657726838850075 0.0606104768295903 0.0505023010444108 0.0789009476726998 0.5054292452146336 0.0000000000000000 0.0630063865134827 22350.0000000000000000 0.0439908123748797
0.4002530411710362 0.0719951805040836 0.0517046850877462 0.1655687427069052 0.0605409145328587 0.0504435183394425 0.0788077138866513 0.5052404857938209 0.0000000000000000 0.0629468247302642 22400.0000000000000000 0.0439449880145402
0.4014543488579506 0.0725842461652509 0.0509018996117802 0.1672887833380451 0.0603131560991779 0.0503662636436964 0.0787977750268176 0.5054807001311089 0.0000000000000000 0.0625462814178918 22450.0000000000000000 0.0439818709559478
0.3996074426089373 0.0716758775680285 0.0515692909946613 0.1656458405404263 0.0603838397213218 0.0503325937844993 0.0785510292074398 0.5049062725785139 0.0000000000000000 0.0627283232230998 22500.0000000000000000 0.0438734356904302
0.3992607652049447 0.0716137708962439 0.0516081320816846 0.1654448471713110 0.0603181819276749 0.0502758331280303 0.0784359118945715 0.5047007787313770 0.0000000000000000 0.0626743412934917 22550.0000000000000000 0.0438273886001290
0.3986606153115123 0.0716409028524229 0.0515404134981638 0.1650805091538367 0.0601836412586366 0.0502151485484523 0.0786092772136169 0.5047877940114773 0.0000000000000000 0.0625994675963863 22600.0000000000000000 0.0437921909209580
0.3989597417532980 0.0717208245623496 0.0516963803638189 0.1652233376400021 0.0601643494560950 0.0501548497310323 0.0780964821129207 0.5042192724258776 0.0000000000000000 0.0625652975240869 22650.0000000000000000 0.0437429199535294
0.3983017284838115 0.0712984483492235 0.0515703564343413 0.1652186296470260 0.0601063396923471 0.0501079543608737 0.0780503404282752 0.5041620948936245 0.0000000000000000 0.0624320683548499 22700.0000000000000000 0.0437055531086537
0.3979613799647475 0.0711710081793443 0.0515413544195066 0.1651599424524334 0.0600376847107617 0.0500513902027016 0.0779577250609428 0.5039703841593599 0.0000000000000000 0.0623511201948362 22750.0000000000000000 0.0436672708461818
0.3976375607797410 0.0710643335160116 0.0515257605369091 0.1650838232187703 0.0599673943967982 0.0499962491112517 0.0778396765262385 0.5037906186733658 0.0000000000000000 0.0622713210836409 22800.0000000000000000 0.0436280636142177
0.3973365284823596 0.0709697613105519 0.0515172193933140 0.1650099102542938 0.0598980566438403 0.0499415808803596 0.0777082280255800 0.5036042037345502 0.0000000000000000 0.0621917259903822 22850.0000000000000000 0.0435885336716736
0.4024366719530135 0.0743578181623749 0.0518845069679312 0.1663209883615394 0.0599816186803500 0.0498917397808180 0.0770067399242002 0.5029921539259606 0.0000000000000000 0.0621810048666089 22900.0000000000000000 0.0435345037681124
0.3966165444228407 0.0707445515822640 0.0514722884454554 0.1648186647650450 0.0597515133212968 0.0498295263087795 0.0775314810376275 0.5032857799394647 0.0000000000000000 0.0620286674170034 22950.0000000000000000 0.0435105971381319
0.3963279856052125 0.0706349542460452 0.0514563650015879 0.1647709630622886 0.0596894090669682 0.0497762942283226 0.0773901176811564 0.5030989775776677 0.0000000000000000 0.0619600141574959 23000.0000000000000000 0.0434715100417732
0.3960215661783302 0.0705321877037597 0.0514403006356582 0.1647045774695899 0.0596219962559530 0.0497225041133693 0.0772722493729817 0.5029195859178494 0.0000000000000000 0.0618817054675900 23050.0000000000000000 0.0434332942110246
0.3957035234076505 0.0704280611711750 0.0514235038725527 0.1646297748506168 0.0595537046321988 0.0496684788811072 0.0771598268424886 0.5027464256063833 0.0000000000000000 0.0618050164681375 23100.0000000000000000 0.0433951139805446
0.3953813907907893 0.0703247256678244 0.0514070042472891 0.1645502668907499 0.0594849871527910 0.0496144068321349 0.0770499977272758 0.5025756751399202 0.0000000000000000 0.0617289976494465 23150.0000000000000000 0.0433569801156515
0.3947522192596771 0.0705518610189695 0.0514336108820260 0.1638554830249236 0.0593579258297338 0.0495533385040241 0.0773504905032692 0.5027007231456071 0.0000000000000000 0.0617216029026365 23200.0000000000000000 0.0433144692265615
0.3945827962425885 0.0700590458394384 0.0513386994541860 0.1643323604118801 0.0593540440067735 0.0494986465303105 0.0768951595601236 0.5023622495521456 0.0000000000000000 0.0616243308365814 23250.0000000000000000 0.0432779531769106
0.3944190314447772 0.0700088456245268 0.0513501815987493 0.1643266445760162 0.0592814229376009 0.0494519367078840 0.0767375288071725 0.5020689092741886 0.0000000000000000 0.0615037258172189 23300.0000000000000000 0.0432438665871464
0.3941259979395567 0.0699106759083808 0.0513328470402040 0.1642683731434963 0.0592135634055395 0.0494005384419362 0.0766060535481168 0.5019082152158041 0.0000000000000000 0.0614261065642054 23350.0000000000000000 0.0432069929002140
0.3939420999978523 0.0697496642937133 0.0510836569824038 0.1646546089091332 0.0591033722418616 0.0493507975707404 0.0765346847669715 0.5018644987760487 0.0000000000000000 0.0612436979128103 23400.0000000000000000 0.0431943130095531
0.3936029847287319 0.0696872967808588 0.0512411146806278 0.1643055381003501 0.0590727235109895 0.0492963116559057 0.0763626377073780 0.5015640451845094 0.0000000000000000 0.0612402915004171 23450.0000000000000000 0.0431396576572400
0.3931995257130586 0.0696189061272859 0.0512890964665564 0.1640327833806387 0.0590152356757872 0.0492435040627904 0.0762805998524899 0.5014103009254415 0.0000000000000000 0.0612086982304502 23500.0000000000000000 0.0430959625695009
0.3928946788602775 0.0695222735479894 0.0512736331885875 0.1639581404994705 0.0589494164915243 0.0491912151327059 0.0761724919873013 0.5012448271035534 0.0000000000000000 0.0611362349366640 23550.0000000000000000 0.0430596635529769
0.3925895071380693 0.0694245801565854 0.0512569287896557 0.1638855537868177 0.0588833957139057 0.0491390486911048 0.0760644800178768 0.5010811706254185 0.0000000000000000 0.0610634287206377 23600.0000000000000000 0.0430235543687290
0.3923247661768340 0.0693414511187170 0.0512496751840604 0.1638252975526605 0.0588209765724665 0.0490873657489296 0.0759381108706565 0.5008989234552961 0.0000000000000000 0.0609909789375717 23650.0000000000000000 0.0429869265063244
0.3924423698092875 0.0693526691001542 0.0512229882765015 0.1640776478966532 0.0587754500786943 0.0490136144572844 0.0756717152567612 0.5006688749501751 0.0000000000000000 0.0609826607447082 23700.0000000000000000 0.0429511217028931
0.3917432448375649 0.0691803783854577 0.0512339011826559 0.1636557665479663 0.0586896870364492 0.0489835116850358 0.0757247349458778 0.5005627660305191 0.0000000000000000 0.0608473961645065 23750.0000000000000000 0.0429144744453396
0.3913683806017844 0.0690362374070608 0.0511884123868976 0.1635904821691216 0.0586216129158381 0.0489316357228664 0.0756422790837477 0.5004462578494793 0.0000000000000000 0.0607786880665226 23800.0000000000000000 0.0428802408974386
0.3910738291133363 0.0689459577025078 0.0511744583126072 0.1635157078415764 0.0585571398286973 0.0488805654279476 0.0755361940108107 0.5002836396128407 0.0000000000000000 0.0607084976076714 23850.0000000000000000 0.0428448861474410
0.3907756067835103 0.0688508666181672 0.0511567108341012 0.1634461477387658 0.0584924114893419 0.0488294701031341 0.0754311938276850 0.5001252812979493 0.0000000000000000 0.0606377108041436 23900.0000000000000000 0.0428098395267257
0.3907168644759826 0.0687341257056788 0.0509811967657018 0.1638163767397686 0.0584019627398751 0.0487832025249583 0.0752744348271450 0.4999935163850975 0.0000000000000000 0.0604714590267997 23950.0000000000000000 0.0427935782222231
0.3901894938726017 0.0686269527785384 0.0510659929152049 0.1634164439317116 0.0583522455733628 0.0487278586737840 0.0752366424317917 0.4998303089820990 0.0000000000000000 0.0604685375049676 24000.0000000000000000 0.0427457967534097
0.3898918428658212 0.0685696257456643 0.0511017445431784 0.1632415747863816 0.0583008926127605 0.0486780051778364 0.0751192793071865 0.4996565520741359 0.0000000000000000 0.0604268805578554 24050.0000000000000000 0.0427059442606000
0.3896053100208349 0.0684848090195799 0.0510931495701180 0.1631593510901389 0.0582401247399033 0.0486278756010948 0.0750115305383674 0.4994973399413800 0.0000000000000000 0.0603620190461136 24100.0000000000000000 0.0426708078238020
0.3903920920895407 0.0687628819369340 0.0511114638873376 0.1636754827095224 0.0582543377321972 0.0485879258235494 0.0745880018432553 0.4992178765091268 0.0000000000000000 0.0602631982203059 24150.0000000000000000 0.0426331324793582
0.3891228054423969 0.0683605680474439 0.0510825540816841 0.1630364471477884 0.0581164888222463 0.0485267473432340 0.0748006805595749 0.4991186023210181 0.0000000000000000 0.0602217988306306 24200.0000000000000000 0.0426028105824449
0.3887207456559549 0.0682182704247060 0.0510474709490217 0.1629263321732826 0.0580503493721678 0.0484783227367769 0.0747094712706217 0.4990476182346518 0.0000000000000000 0.0601611822851205 24250.0000000000000000 0.0425687545430981
0.3884306004717582 0.0681247243061711 0.0510270163770850 0.1628625316085221 0.0579876407380976 0.0484286874418824 0.0746139163656467 0.4988940422048058 0.0000000000000000 0.0600923906944642 24300.0000000000000000 0.0425356639312878
0.3881426010081117 0.0680367122077231 0.0510112338331434 0.1627899126224611 0.0579253737949100 0.0483793685498741 0.0745134686654796 0.4987426861564975 0.0000000000000000 0.0600258230232387 24350.0000000000000000 0.0425021789938981
0.3878574228374410 0.0679503392547103 0.0509961926315358 0.1627174332223239 0.0578632250922543 0.0483302326366167 0.0744107449115416 0.4985918434883677 0.0000000000000000 0.0599594194849413 24400.0000000000000000 0.0424687077580110
0.3880942800941105 0.0682442613286045 0.0511289101365973 0.1626087182011649 0.0578148628289040 0.0482975275988398 0.0740241263305941 0.4984133407720896 0.0000000000000000 0.0599099691928548 24450.0000000000000000 0.0424257601961219
0.3872306291268937 0.0677963326541377 0.0509717658887443 0.1624968763322295 0.0577418800629673 0.0482237741888149 0.0743601365826294 0.4982111004456894 0.0000000000000000 0.0598416960978500 24500.0000000000000000 0.0424017911277476
0.3869993379147353 0.0676925108009043 0.0509508163937498 0.1624917342415653 0.0576804395957862 0.0481838368827296 0.0741200508249671 0.4981423890316822 0.0000000000000000 0.0597655962597534 24550.0000000000000000 0.0423688114586368
0.3867172477976278 0.0676010740073263 0.0509287184079582 0.1624327371486105 0.0576187110674807 0.0481360071662522 0.0740190168887455 0.4980007767213715 0.0000000000000000 0.0596979923371721 24600.0000000000000000 0.0423366631629466
0.3864358248795820 0.0675152616694362 0.0509118692051770 0.1623627684863027 0.0575579740086913 0.0480879515099748 0.0739208746548524 0.4978543685255517 0.0000000000000000 0.0596333346415584 24650.0000000000000000 0.0423041003488672
0.3861960479545383 0.0674147355176306 0.0508768342803122 0.1623657893311738 0.0574979098992611 0.0480407789261606 0.0737996982182217 0.4977035235566186 0.0000000000000000 0.0595567310719196 24700.0000000000000000 0.0422735040857684
0.3860813670646492 0.0678241639377540 0.0511554962913477 0.1616460197696744 0.0574731095394714 0.0479825775264017 0.0737906914166002 0.4974288251897976 0.0000000000000000 0.0596514847454396 24750.0000000000000000 0.0422116396946725
0.3856054645357111 0.0672618730585104 0.0508616931741736 0.1621586668702745 0.0573777992936686 0.0479454321390840 0.0736243814422553 0.4974194688996009 0.0000000000000000 0.0594407695157824 24800.0000000000000000 0.0422073251457572
0.3853273410852914 0.0671824853041894 0.0508486571905463 0.1620796285287907 0.0573183623120295 0.0478982077497355 0.0735315828611479 0.4972733111005715 0.0000000000000000 0.0593798893834579 24850.0000000000000000 0.0421753405645132
0.3851005552354626 0.0671215507625629 0.0508495632443134 0.1620127394533008 0.0572651837171135 0.0478515180581720 0.0734137304786042 0.4971051281498836 0.0000000000000000 0.0593214381609840 24900.0000000000000000 0.0421421220472449
0.3847767661989172 0.0670156219847922 0.0507958478253468 0.1619777532101109 0.0571870337730665 0.0478005094056007 0.0733506087161500 0.4969860138784374 0.0000000000000000 0.0592515848202470 24950.0000000000000000 0.0421159482566411
0.3844713426178875 0.0669289010835659 0.0507954978026544 0.1618523098962748 0.0571376393649870 0.0477569944704053 0.0732619626464867 0.4968640118916098 0.0000000000000000 0.0591941045386616 25000.0000000000000000 0.0420814090988375
0.3847192910569706 0.0670068154980289 0.0508484686124788 0.1619961475961140 0.0571519973997062 0.0477158619506427 0.0729355862534697 0.4967410434629056 0.0000000000000000 0.0591651881121073 25050.0000000000000000 0.0420362584854930
0.3837514324433485 0.0668239440185624 0.0506848362261313 0.1616047798868137 0.0569758808056288 0.0476619915062124 0.0732244774268726 0.4967103347366157 0.0000000000000000 0.0590500037776173 25100.0000000000000000 0.0420298995264635
0.3836120550419622 0.0667131627686904 0.0507624465156179 0.1615582105735378 0.0569629097319359 0.0476153254521801 0.0730225394113331 0.4964593896350555 0.0000000000000000 0.0590276005456172 25150.0000000000000000 0.0419874514463707
0.3834761498630433 0.0665965048208931 0.0507012355396130 0.1617031852624307 0.0569071787136391 0.0475680455264675 0.0728538017113524 0.4962924990483156 0.0000000000000000 0.0589500538699163 25200.0000000000000000 0.0419616406081675
0.3831672808281905 0.0665218312077002 0.0506948271844713 0.1615729057253203 0.0568500298517499 0.0475276868589487 0.0727879194787031 0.4961762705763993 0.0000000000000000 0.0588828606974465 25250.0000000000000000 0.0419313646630606
0.3827015704614963 0.0663176802911925 0.0504979532436220 0.1617042905079634 0.0567320043751043 0.0474496420436142 0.0728077567420716 0.4961877783161218 0.0000000000000000 0.0588697786178001 25300.0000000000000000 0.0419177850560715
0.3825817841420280 0.0663579708351989 0.0506574767742777 0.1614010466972091 0.0567296456421678 0.0474356441931745 0.0726380701240698 0.4959406903878063 0.0000000000000000 0.0587654293804204 25350.0000000000000000 0.0418721724897003
0.3824258884168512 0.0668487947527786 0.0509303676789395 0.1605615831168040 0.0567059415705485 0.0473792012977806 0.0727414463771738 0.4957647870514479 0.0000000000000000 0.0588844759583663 25400.0000000000000000 0.0418104830588892
0.3821468943836293 0.0663528769006137 0.0507430610128760 0.1610622171073124 0.0566445860788385 0.0473441532839886 0.0724579852487185 0.4955764322288844 0.0000000000000000 0.0587050041442218 25450.0000000000000000 0.0417990065232080
0.3843749153248412 0.0673799744560161 0.0507124717836928 0.1622360646102473 0.0567355721053568 0.0473108323695283 0.0723391022081456 0.4953831076721804 0.0000000000000000 0.0585515301523267 25500.0000000000000000 0.0417760531700489
0.3816401090610289 0.0661430412590658 0.0506320368226521 0.1611008949679682 0.0565049834418723 0.0472591525694705 0.0722604104427800 0.4953404351170307 0.0000000000000000 0.0585254869036773 25550.0000000000000000 0.0417524240941795
0.3813047766081906 0.0660003226964535 0.0505909079347740 0.1610448437343401 0.0564539602843054 0.0472147419583176 0.0721805235422953 0.4952557488540407 0.0000000000000000 0.0584808162387550 25600.0000000000000000 0.0417232113066741
0.3809153725577220 0.0659617179252279 0.0505916247514223 0.1608390486107807 0.0563697828720787 0.0471531983982123 0.0721179823267166 0.4951787438096947 0.0000000000000000 0.0584959558699373 25650.0000000000000000 0.0416958936564007
0.3807867679783777 0.0658164161996144 0.0505221036131308 0.1609842559082334 0.0563371662982761 0.0471268259591231 0.0720020180117021 0.4950168854116146 0.0000000000000000 0.0583499193433455 25700.0000000000000000 0.0416685160648949
0.3806562123418447 0.0657184255353341 0.0504570031012564 0.1611107728927482 0.0562875760872336 0.0470824347252723 0.0718884475747757 0.4948435948676668 0.0000000000000000 0.0582616751311963 25750.0000000000000000 0.0416425773610112
0.3803794971719401 0.0657288301739167 0.0505408624356646 0.1608249546626775 0.0562421378112931 0.0470427120883881 0.0717818472699175 0.4946857498019408 0.0000000000000000 0.0582476037719916 25800.0000000000000000 0.0416058742754926
0.3807511834884975 0.0658793247548883 0.0505478333502393 0.1610957536020451 0.0562316082693128 0.0469966635120121 0.0715062774623758 0.4944684566818493 0.0000000000000000 0.0582047528226282 25850.0000000000000000 0.0415756385318949
0.3797763235261118 0.0655737108028714 0.0505033077972733 0.1606230864654863 0.0561211576552980 0.0469550608051829 0.0716504660827275 0.4944808019408894 0.0000000000000000 0.0581421550691240 25900.0000000000000000 0.0415496803966209
0.3795696907350213 0.0655022307883661 0.0504901089368685 0.1605935149365535 0.0560717939505759 0.0469120421226572 0.0715417342498633 0.4943242455475651 0.0000000000000000 0.0580816533272829 25950.0000000000000000 0.0415207145845510
0.3795986797358032 0.0653503228895519 0.0502379432726262 0.1611619526988055 0.0559876441034209 0.0468608167713986 0.0713950906274712 0.4943044382211417 0.0000000000000000 0.0579035197798106 26000.0000000000000000 0.0415124020970255
0.3788667345658299 0.0653321242619626 0.0504022543998379 0.1603541312409143 0.0559564423283097 0.0468217823348053 0.0715098883938678 0.4942411583154744 0.0000000000000000 0.0579937996595714 26050.0000000000000000 0.0414627499271993
0.3787320443757206 0.0651920035441349 0.0503929637974478 0.1604443602336617 0.0559138101267085 0.0467889066737676 0.0712092464764279 0.4941855536010942 0.0000000000000000 0.0579112844794583 26100.0000000000000000 0.0414356025456236
0.3785805249130177 0.0652124981439498 0.0504194173948410 0.1603460499243909 0.0558583331144612 0.0467442263353747 0.0711896935738303 0.4938313485931368 0.0000000000000000 0.0578571175132843 26150.0000000000000000 0.0414107760509683
0.3798686198210186 0.0658207760303523 0.0504872022680522 0.1609524509075517 0.0558963050265862 0.0467118855884762 0.0708795952978468 0.4933816508015671 0.0000000000000000 0.0577534749025707 26200.0000000000000000 0.0413801678781759
0.3781506867391617 0.0650613910543721 0.0503625313365460 0.1603166815639859 0.0557514778241306 0.0466586049601270 0.0710169252692917 0.4935573204303736 0.0000000000000000 0.0577150373078083 26250.0000000000000000 0.0413595938327426
0.3778285660663951 0.0650195124116611 0.0503773776399107 0.1601199025852480 0.0556944599717417 0.0466173134578335 0.0709625452842946 0.4934445108612994 0.0000000000000000 0.0576936830382162 26300.0000000000000000 0.0413296259905998
0.3775839770408972 0.0649161363463145 0.0503258763047040 0.1601303213892838 0.0556362649634367 0.0465753780371580 0.0708791356354463 0.4933250871826033 0.0000000000000000 0.0576216928389639 26350.0000000000000000 0.0413055039139666
0.3776642453216095 0.0652583352630828 0.0505660749531871 0.1596755936109709 0.0556268765467237 0.0465373649476451 0.0706807801813289 0.4931010871660674 0.0000000000000000 0.0576741374540203 26400.0000000000000000 0.0412518125160544
0.3768061922698894 0.0648606780511989 0.0503272738532160 0.1596316410321211 0.0555034076975807 0.0464831916357727 0.0708545334136792 0.4932829154630476 0.0000000000000000 0.0576010163731116 26450.0000000000000000 0.0412451188809676
0.3766052683887474 0.0648105045063545 0.0502872362933654 0.1596109657228142 0.0554498834671738 0.0464466783990395 0.0708219563579811 0.4931503267529600 0.0000000000000000 0.0575037891362198 26500.0000000000000000 0.0412206525565239
0.3769790788835913 0.0647618271839063 0.0503083725659390 0.1600366484724658 0.0554553149863535 0.0464169156749267 0.0703765943201591 0.4927401093579326 0.0000000000000000 0.0573917099087408 26550.0000000000000000 0.0411930166014051
0.3761546699563122 0.0650954429948511 0.0504597290355884 0.1589124151878900 0.0553315743066056 0.0463555084313771 0.0707700682369390 0.4928770909854129 0.0000000000000000 0.0575134736816101 26600.0000000000000000 0.0411498990320665
0.3787595346649804 0.0659790581693662 0.0504473894401226 0.1605490311840416 0.0554357328704853 0.0463483230009646 0.0700218606089195 0.4921251224450378 0.0000000000000000 0.0572542371990670 26650.0000000000000000 0.0411305596623942
0.3760287724307975 0.0645080012484658 0.0502594850855108 0.1596893969031265 0.0552826267335950 0.0462892624600994 0.0702218435072729 0.4924062830161669 0.0000000000000000 0.0572423215694619 26700.0000000000000000 0.0411113592181709
0.3756599412986271 0.0645451258335937 0.0503262065951905 0.1593158606303063 0.0552305872987517 0.0462421609407850 0.0702728136744065 0.4922468033976973 0.0000000000000000 0.0572504208158771 26750.0000000000000000 0.0410766971692884
0.3754562420814291 0.0645478313033902 0.0503445514998208 0.1591800878799091 0.0551871375770189 0.0461966338212902 0.0702830622376289 0.4920426832477686 0.0000000000000000 0.0572118178436542 26800.0000000000000000 0.0410460936495986
0.3747348241622932 0.0645520937250972 0.0500788830816989 0.1589507163900805 0.0550243413742098 0.0461287895912068 0.0705147683680452 0.4926004197579667 0.0000000000000000 0.0572913720477038 26850.0000000000000000 0.0410402824879072
0.3748840686077131 0.0641999435924987 0.0501546390353207 0.1593489407392624 0.0550544085053746 0.0461261367352567 0.0700063353557747 0.4919985983994704 0.0000000000000000 0.0570421224537110 26900.0000000000000000 0.0410123753286665
0.3747239268805760 0.0641504838814125 0.0501564409728911 0.1593152669197951 0.0550134321474552 0.0460883029590221 0.0698797830766740 0.4918462462427036 0.0000000000000000 0.0569912997111862 26950.0000000000000000 0.0409848884352246
0.3744915495332152 0.0640873892494497 0.0501414921819669 0.1592526814604597 0.0549621569421307 0.0460478296992081 0.0697951658081887 0.4917213929287664 0.0000000000000000 0.0569392343357654 27000.0000000000000000 0.0409589506849745
0.3741623774073753 0.0645005761578484 0.0502655013972136 0.1585767694268689 0.0548606527105625 0.0459588777148819 0.0703861804340804 0.4913994294393796 0.0000000000000000 0.0569915073906534 27050.0000000000000000 0.0409243490586749
0.3737818939220265 0.0640109800244860 0.0500434180167189 0.1589461492760499 0.0548256004809523 0.0459557461238194 0.0699096627481555 0.4916194138335414 0.0000000000000000 0.0568493083802060 27100.0000000000000000 0.0409123154425134
0.3741549304451193 0.0640231069979993 0.0501293583660146 0.1592374013408831 0.0548352691073195 0.0459297946329027 0.0694327647011667 0.4912455979663268 0.0000000000000000 0.0567640925337222 27150.0000000000000000 0.0408797670165462
0.3739288605118195 0.0639515560290034 0.0501039157634524 0.1591972964043799 0.0547854331910367 0.0458906591239472 0.0693545183857324 0.4911170406369815 0.0000000000000000 0.0567157455603747 27200.0000000000000000 0.0408552249412703
0.3735034104135349 0.0637402100852659 0.0500090325420016 0.1591884964393382 0.0547214857728698 0.0458441855740593 0.0693703395637759 0.4910571072480102 0.0000000000000000 0.0566421880735673 27250.0000000000000000 0.0408361200267526
0.3733264680092603 0.0636145642025386 0.0498030517311418 0.1594670230367353 0.0546394131674890 0.0458024158713556 0.0693614477390062 0.4910219331970654 0.0000000000000000 0.0565156740297822 27300.0000000000000000 0.0408289794574733
0.3733436079840405 0.0638355560227677 0.0500796301115906 0.1590145914419471 0.0546395841445777 0.0457742462631574 0.0690840827303026 0.4907377249219682 0.0000000000000000 0.0565655058300472 27350.0000000000000000 0.0407770695953908
0.3730339049580949 0.0637508917591438 0.0500595281286854 0.1589116302021225 0.0545789475152605 0.0457329073528826 0.0690156025909647 0.4906564081896820 0.0000000000000000 0.0565040793675197 27400.0000000000000000 0.0407526414958267
0.3724968305234831 0.0634877249839091 0.0499042180598935 0.1589220801253282 0.0544902429045221 0.0456925644498303 0.0690448748028363 0.4906802822076114 0.0000000000000000 0.0564226505144055 27450.0000000000000000 0.0407402978781276
0.3722404688879739 0.0633634921165446 0.0498799293821639 0.1588953741650468 0.0544509872204760 0.0456506860037426 0.0689600514767405 0.4906069462783917 0.0000000000000000 0.0563761895288077 27500.0000000000000000 0.0407104959638328
0.3759696175838385 0.0655102727730738 0.0499851466819930 0.1602344951629086 0.0546074836934361 0.0456322192724270 0.0689673592276123 0.4905210764256686 0.0000000000000000 0.0562643634868477 27550.0000000000000000 0.0406780070213802
0.3717126235693603 0.0633620981851096 0.0499574906693763 0.1584583321402886 0.0543628305593118 0.0455718720152740 0.0688952597656537 0.4902885775470458 0.0000000000000000 0.0563310800107744 27600.0000000000000000 0.0406532057495273
0.3714681311652402 0.0632745194782747 0.0499127286857114 0.1584365730309127 0.0543078012265739 0.0455365087437675 0.0688009448192305 0.4902145338929291 0.0000000000000000 0.0562763362882854 27650.0000000000000000 0.0406327730447403
0.3720158121872644 0.0635676592346739 0.0499775594412339 0.1586757591586211 0.0542985562329905 0.0454962781197450 0.0685127027792816 0.4898785871067236 0.0000000000000000 0.0562420224824572 27700.0000000000000000 0.0406065488784469
0.3710495671992999 0.0631631174211015 0.0498873015303340 0.1583251882452431 0.0542131862649126 0.0454607737377086 0.0686373040478098 0.4899695331249558 0.0000000000000000 0.0561798640129866 27750.0000000000000000 0.0405838128461248
0.3708672596875502 0.0631120294477421 0.0498756908524829 0.1582884253424627 0.0541675502155991 0.0454235638292635 0.0685385697258449 0.4898358653392103 0.0000000000000000 0.0561261742180426 27800.0000000000000000 0.0405587665669757
0.3703990311459128 0.0632736257689705 0.0499938897133672 0.1576645746967126 0.0541046469385422 0.0453622940283203 0.0686469187777530 0.4897993461494786 0.0000000000000000 0.0562278440404199 27850.0000000000000000 0.0405179275135176
0.3712058471462154 0.0635257171605368 0.0500580870673309 0.1581310224766210 0.0541318912092835 0.0453591292324431 0.0681884244570004 0.4893860082823279 0.0000000000000000 0.0560817926047111 27900.0000000000000000 0.0404903338864758
0.3702274477422950 0.0629762614003584 0.0498560951442858 0.1580578281717920 0.0540276492280122 0.0453096137978466 0.0683422818848871 0.4894461301338439 0.0000000000000000 0.0559834686269065 27950.0000000000000000 0.0404827089226180
0.3699872591162420 0.0628465828009529 0.0498016093844271 0.1580777417067136 0.0539856978059022 0.0452756274182462 0.0682057593541671 0.4894206137220798 0.0000000000000000 0.0559385396451648 28000.0000000000000000 0.0404592951817784
0.3698014330204136 0.0629052468557917 0.0498229941419850 0.1579245638785830 0.0539159237732215 0.0452327043708324 0.0682264422602161 0.4892140350358749 0.0000000000000000 0.0558752292310768 28050.0000000000000000 0.0404368773840647
0.3694256993911340 0.0626138701564244 0.0495058147438582 0.1583178939330481 0.0538318376854027 0.0451562828724006 0.0683552862930978 0.4892290372824337 0.0000000000000000 0.0558556947689914 28100.0000000000000000 0.0404357435450948
0.3692984371447311 0.0627228343637256 0.0497797980077565 0.1578047396391527 0.0538299628676071 0.0451611022664892 0.0680167664500989 0.4890641260050357 0.0000000000000000 0.0558016565671001 28150.0000000000000000 0.0403884386951084
0.3690998168453219 0.0626458966414727 0.0497426710202573 0.1578044833486675 0.0537833284093807 0.0451234374255436 0.0679491065516713 0.4889374462337611 0.0000000000000000 0.0557404658782283 28200.0000000000000000 0.0403662571121982
0.3689375810796407 0.0625788161355661 0.0497017472293866 0.1578383255918953 0.0537445259663585 0.0450741661564342 0.0679156890524606 0.4887741159252305 0.0000000000000000 0.0556947724458808 28250.0000000000000000 0.0403429919215275
0.3686478544313437 0.0625467202781102 0.0497206896562181 0.1576396631290780 0.0536890797128697 0.0450517016550677 0.0678046103053883 0.4887334671221512 0.0000000000000000 0.0556548842611457 28300.0000000000000000 0.0403177257069764
0.3686005671900605 0.0629418563811615 0.0499245773361516 0.1571004997170031 0.0536207935710478 0.0450128401846965 0.0676543433696995 0.4887055805549966 0.0000000000000000 0.0557454990175706 28350.0000000000000000 0.0402809591385092
0.3682067201660969 0.0624268263366519 0.0496865303489682 0.1575151850881543 0.0536003913708352 0.0449777870214874 0.0676754982589008 0.4885098777021034 0.0000000000000000 0.0555667697900293 28400.0000000000000000 0.0402710601363174
0.3695012431091542 0.0645962398507356 0.0493416430018160 0.1572235741711580 0.0534165568984831 0.0449232291869614 0.0688341990108798 0.4895340080643934 0.0000000000000000 0.0555519171864398 28450.0000000000000000 0.0402800370687597
0.3677123580050848 0.0622467352076223 0.0495933748996971 0.1574671135766532 0.0535042383975695 0.0449008959235428 0.0675802554025699 0.4883582297552189 0.0000000000000000 0.0554542293718456 28500.0000000000000000 0.0402277644155202
0.3676010527942708 0.0622814639736929 0.0496515943487357 0.1573360438678694 0.0534628959341883 0.0448690546697845 0.0674414689772624 0.4881609355787108 0.0000000000000000 0.0554248101683871 28550.0000000000000000 0.0402001772457323
0.3675245583681120 0.0625877889883017 0.0498420860358670 0.1568146511125942 0.0534518914473074 0.0448281407840418 0.0673914527104647 0.4880354878360669 0.0000000000000000 0.0555011091867247 28600.0000000000000000 0.0401512197813250
0.3677020003295465 0.0634032798002025 0.0493305809181892 0.1569484704539775 0.0532501908668619 0.0447694782903153 0.0682006588564658 0.4888277068182604 0.0000000000000000 0.0554122499633785 28650.0000000000000000 0.0401754161343361
0.3669159133518496 0.0620561265348317 0.0495594304519120 0.1572130080054680 0.0533269210921002 0.0447604272675376 0.0672516753652242 0.4878809587823025 0.0000000000000000 0.0552787252682237 28700.0000000000000000 0.0401323409883941
0.3710032824044093 0.0647937699724420 0.0499080544396923 0.1581179702905047 0.0534102544316228 0.0447732332701475 0.0666289716221843 0.4872811123399863 0.0000000000000000 0.0551893743862735 28750.0000000000000000 0.0400903658886167
0.3664381391638508 0.0620097909873391 0.0495595918098398 0.1569571737655787 0.0532257486686757 0.0446858339324174 0.0671871112912580 0.4876496287556222 0.0000000000000000 0.0551962576924162 28800.0000000000000000 0.0400855696457482
0.3663560652449505 0.0618505731461777 0.0494548988730624 0.1572067738551327 0.0531787369797857 0.0446650823907921 0.0668764117048250 0.4877226876222325 0.0000000000000000 0.0551067077220896 28850.0000000000000000 0.0400695875003202
0.3659197708830756 0.0619738756674354 0.0495562830779059 0.1566402957626090 0.0531285989552270 0.0446207174198982 0.0670142390200824 0.4876597750051789 0.0000000000000000 0.0551556117005238 28900.0000000000000000 0.0400337120343640
0.3661153860641650 0.0618249613649615 0.0494681837465878 0.1571257898856801 0.0531095369729264 0.0445869140940093 0.0667981071719930 0.4872569364852534 0.0000000000000000 0.0550106681690066 28950.0000000000000000 0.0400206946200584
0.3657403809624311 0.0619303159688196 0.0491926631581593 0.1570724527797089 0.0530106130370598 0.0445343360186834 0.0672261424400354 0.4875124790791032 0.0000000000000000 0.0549618245179485 29000.0000000000000000 0.0400184784945819
0.3655804631203460 0.0618046138217356 0.0495341646164048 0.1567077360943464 0.0530189597347823 0.0445149888530770 0.0666887382313317 0.4870587386025855 0.0000000000000000 0.0549746449143622 29050.0000000000000000 0.0399653331722231
0.3654262609438512 0.0621081879593943 0.0497028351495520 0.1561508562403885 0.0530001069640409 0.0444642746304755 0.0667538484218433 0.4869046702901344 0.0000000000000000 0.0550885948280647 29100.0000000000000000 0.0399206706447468
0.3655143848189231 0.0617748740691004 0.0494886663415154 0.1568455255004056 0.0529555700945758 0.0444497488133260 0.0664706419004336 0.4867208511449362 0.0000000000000000 0.0548627484807453 29150.0000000000000000 0.0399220962662014
0.3648704684303520 0.0614376463842632 0.0492608556356841 0.1569038357094541 0.0528642158260807 0.0444039148748698 0.0666026748291851 0.4868650634253388 0.0000000000000000 0.0547526757416962 29200.0000000000000000 0.0399183128537466
0.3646813298737112 0.0614984365492694 0.0493912423891688 0.1565824169609739 0.0528348223440302 0.0443744116302689 0.0664699574419010 0.4866640349632326 0.0000000000000000 0.0547783069712304 29250.0000000000000000 0.0398837703006225
0.3644326544896404 0.0619034264826506 0.0495733294771067 0.1558306484152245 0.0527968973680589 0.0443283527465997 0.0666424592938145 0.4866251660985203 0.0000000000000000 0.0548849939200606 29300.0000000000000000 0.0398398055846111
0.3643512411314987 0.0615818478128672 0.0494838555737532 0.1562167687783719 0.0527629083991765 0.0443058605673300 0.0663395813449898 0.4863817989287584 0.0000000000000000 0.0547383881330542 29350.0000000000000000 0.0398263823236620
0.3639112869989478 0.0613220655065725 0.0492449487969344 0.1564021343607538 0.0526731972498361 0.0442689410848510 0.0664027518407844 0.4865460915802036 0.0000000000000000 0.0546311992197329 29400.0000000000000000 0.0398264654521829
0.3641118482068184 0.0614580946874147 0.0494198009266141 0.1563145464979889 0.0526789300454714 0.0442404760493294 0.0661148664541515 0.4861466773960210 0.0000000000000000 0.0546089287434325 29450.0000000000000000 0.0397886740165961
0.3636778972274534 0.0612690212034304 0.0493302337706470 0.1562555611759541 0.0526183491549767 0.0442047319224452 0.0661310724607033 0.4861359779527435 0.0000000000000000 0.0545668918167159 29500.0000000000000000 0.0397727170785367
0.3635524511982906 0.0611425543082609 0.0492667598062671 0.1563918887785377 0.0525801598864407 0.0441710884187842 0.0659378414557351 0.4861144640276546 0.0000000000000000 0.0545117085146021 29550.0000000000000000 0.0397527422944352
0.3630602034861541 0.0617092985671677 0.0493929305609746 0.1553674295060026 0.0524888116020408 0.0441017332499684 0.0664467207266946 0.4862238716960048 0.0000000000000000 0.0547074466730199 29600.0000000000000000 0.0397173636654122
0.3641782032206549 0.0617063934250677 0.0486711201709349 0.1573137331565398 0.0523827193269204 0.0441042371411921 0.0661656201387131 0.4862726608703978 0.0000000000000000 0.0541534598821408 29650.0000000000000000 0.0397746961290410
0.3627704376210778 0.0610403984734945 0.0492282383099785 0.1560019800792029 0.0524355183741347 0.0440643023842672 0.0659344586586255 0.4857864893124746 0.0000000000000000 0.0543910732838502 29700.0000000000000000 0.0396875422017997
0.3626963500087256 0.0609861910309662 0.0492087691955742 0.1560732717277045 0.0524018463903801 0.0440262716641006 0.0658495938694219 0.4855668072075030 0.0000000000000000 0.0543349960743149 29750.0000000000000000 0.0396669759943644
0.3624613008180244 0.0609181732908696 0.0491723325512957 0.1560200747729459 0.0523536522332580 0.0439970679696552 0.0657768121367941 0.4855185053363848 0.0000000000000000 0.0542817921291878 29800.0000000000000000 0.0396475588986280
0.3623562458332279 0.0609408971091916 0.0491047505031681 0.1560614790335433 0.0522928906752348 0.0439562285120900 0.0658759243486766 0.4853057584071838 0.0000000000000000 0.0541896116703123 29850.0000000000000000 0.0396320378591724
0.3623946344887499 0.0621432130671132 0.0493804183902770 0.1547507819433069 0.0522527923532473 0.0438674287348055 0.0663942847504455 0.4855321548272865 0.0000000000000000 0.0546235495721072 29900.0000000000000000 0.0395725698537147
0.3618733471739517 0.0608242262539948 0.0491932958241589 0.1557128385473272 0.0522440306982689 0.0438989558502019 0.0655650094717193 0.4851969541709368 0.0000000000000000 0.0541972864447776 29950.0000000000000000 0.0395737180155566
0.3617325100734746 0.0607705069800991 0.0491655182357844 0.1557251535371904 0.0522006763326598 0.0438706549877409 0.0654560413893908 0.4850980365707921 0.0000000000000000 0.0541362132455534 30000.0000000000000000 0.0395546247870462


==> figures/parametric_shape_inference/sphere/pinn/radius_history_30000.txt <==
0.0000000000000000 0.0099999999999999
50.0000000000000000 0.0102116975792310
100.0000000000000000 0.0102501882665828
150.0000000000000000 0.0102760006388287
200.0000000000000000 0.0103038762406755
250.0000000000000000 0.0103336839195128
300.0000000000000000 0.0103655374880005
350.0000000000000000 0.0103995850178257
400.0000000000000000 0.0104360391466099
450.0000000000000000 0.0104751724158950
500.0000000000000000 0.0105173073539848
550.0000000000000000 0.0105627578898529
600.0000000000000000 0.0106116589938268
650.0000000000000000 0.0106637146083791
700.0000000000000000 0.0107182774992651
750.0000000000000000 0.0107751052503883
800.0000000000000000 0.0108349199323877
850.0000000000000000 0.0108989399592665
900.0000000000000000 0.0109671383708603
950.0000000000000000 0.0110338462119324
1000.0000000000000000 0.0110848668317574
1050.0000000000000000 0.0111013579377943
1100.0000000000000000 0.0110457858675295
1150.0000000000000000 0.0109830701380568
1200.0000000000000000 0.0109011987076884
1250.0000000000000000 0.0106807827231918
1300.0000000000000000 0.0102660114514553
1350.0000000000000000 0.0097023206523212
1400.0000000000000000 0.0091095861649311
1450.0000000000000000 0.0085371655417435
1500.0000000000000000 0.0079690217915537
1550.0000000000000000 0.0073714026893779
1600.0000000000000000 0.0068657752194681
1650.0000000000000000 0.0064734514860489
1700.0000000000000000 0.0061866000648153
1750.0000000000000000 0.0060186549070831
1800.0000000000000000 0.0059439180095918
1850.0000000000000000 0.0059294902654959
1900.0000000000000000 0.0059374994025865
1950.0000000000000000 0.0059322150208158
2000.0000000000000000 0.0059089395531448
2050.0000000000000000 0.0059064512697305
2100.0000000000000000 0.0059350771849704
2150.0000000000000000 0.0060113990236414
2200.0000000000000000 0.0061306010193878
2250.0000000000000000 0.0062859973072770
2300.0000000000000000 0.0064692915625046
2350.0000000000000000 0.0066729874743517
2400.0000000000000000 0.0068874926654911
2450.0000000000000000 0.0071173182742856
2500.0000000000000000 0.0073632770963371
2550.0000000000000000 0.0076286412494107
2600.0000000000000000 0.0079301084461814
2650.0000000000000000 0.0082713573340846
2700.0000000000000000 0.0086520723565840
2750.0000000000000000 0.0090767557913332
2800.0000000000000000 0.0095435417231374
2850.0000000000000000 0.0100583047449566
2900.0000000000000000 0.0106130508773804
2950.0000000000000000 0.0112207160138156
3000.0000000000000000 0.0118699377472450
3050.0000000000000000 0.0125743990200925
3100.0000000000000000 0.0133319220892116
3150.0000000000000000 0.0141358591565887
3200.0000000000000000 0.0149972240558993
3250.0000000000000000 0.0159179809760894
3300.0000000000000000 0.0169076562702319
3350.0000000000000000 0.0179633800245671
3400.0000000000000000 0.0190948174518332
3450.0000000000000000 0.0203116752625610
3500.0000000000000000 0.0216431788034081
3550.0000000000000000 0.0230660596845559
3600.0000000000000000 0.0245938975984535
3650.0000000000000000 0.0261808002234204
3700.0000000000000000 0.0278393739493710
3750.0000000000000000 0.0295154574740631
3800.0000000000000000 0.0311983399569314
3850.0000000000000000 0.0328458140748332
3900.0000000000000000 0.0344608361453135
3950.0000000000000000 0.0359771835782750
4000.0000000000000000 0.0373778300468961
4050.0000000000000000 0.0387058231561571
4100.0000000000000000 0.0398208522774203
4150.0000000000000000 0.0408192427199966
4200.0000000000000000 0.0417324288437824
4250.0000000000000000 0.0424310165651674
4300.0000000000000000 0.0430861983055060
4350.0000000000000000 0.0435634242343640
4400.0000000000000000 0.0441015505586255
4450.0000000000000000 0.0444132264838414
4500.0000000000000000 0.0447058973383204
4550.0000000000000000 0.0449742974820016
4600.0000000000000000 0.0452503503360916
4650.0000000000000000 0.0454789679479411
4700.0000000000000000 0.0455874858963741
4750.0000000000000000 0.0457832569299744
4800.0000000000000000 0.0460207159285266
4850.0000000000000000 0.0460530539640006
4900.0000000000000000 0.0461151739526138
4950.0000000000000000 0.0462806741086250
5000.0000000000000000 0.0463789742942888
5050.0000000000000000 0.0465012025200147
5100.0000000000000000 0.0465093287095332
5150.0000000000000000 0.0467693180626188
5200.0000000000000000 0.0467130499834209
5250.0000000000000000 0.0467163482873619
5300.0000000000000000 0.0468710523001655
5350.0000000000000000 0.0468870117913371
5400.0000000000000000 0.0470907105503604
5450.0000000000000000 0.0469953039154315
5500.0000000000000000 0.0470205553060303
5550.0000000000000000 0.0472576505880210
5600.0000000000000000 0.0473171246501410
5650.0000000000000000 0.0471901772648470
5700.0000000000000000 0.0472553528196374
5750.0000000000000000 0.0472032092912154
5800.0000000000000000 0.0476691785252275
5850.0000000000000000 0.0473917777493766
5900.0000000000000000 0.0473621745010575
5950.0000000000000000 0.0473630683752374
6000.0000000000000000 0.0478221011950677
6050.0000000000000000 0.0475358849280856
6100.0000000000000000 0.0474899956484067
6150.0000000000000000 0.0474809124859521
6200.0000000000000000 0.0477574586145031
6250.0000000000000000 0.0475795133725892
6300.0000000000000000 0.0478559738099573
6350.0000000000000000 0.0476691804259266
6400.0000000000000000 0.0476116494177892
6450.0000000000000000 0.0479024934068841
6500.0000000000000000 0.0477029103544876
6550.0000000000000000 0.0476883849443051
6600.0000000000000000 0.0482705177247581
6650.0000000000000000 0.0478261147122287
6700.0000000000000000 0.0477782453279142
6750.0000000000000000 0.0477897700887359
6800.0000000000000000 0.0481552463036046
6850.0000000000000000 0.0478736070304554
6900.0000000000000000 0.0479527224108567
6950.0000000000000000 0.0479460591293298
7000.0000000000000000 0.0479146449067845
7050.0000000000000000 0.0482567065304969
7100.0000000000000000 0.0479366875925265
7150.0000000000000000 0.0479714556381960
7200.0000000000000000 0.0483132613882354
7250.0000000000000000 0.0480393145603042
7300.0000000000000000 0.0479827746220714
7350.0000000000000000 0.0485601389402519
7400.0000000000000000 0.0480727363379715
7450.0000000000000000 0.0480057538532848
7500.0000000000000000 0.0480963447325780
7550.0000000000000000 0.0481547890037419
7600.0000000000000000 0.0480522006070760
7650.0000000000000000 0.0483671857991963
7700.0000000000000000 0.0481062371550226
7750.0000000000000000 0.0480799988561519
7800.0000000000000000 0.0486145542797687
7850.0000000000000000 0.0481494884887789
7900.0000000000000000 0.0481620383638170
7950.0000000000000000 0.0482174098198268
8000.0000000000000000 0.0487487208253693
8050.0000000000000000 0.0482496551982745
8100.0000000000000000 0.0482063464349833
8150.0000000000000000 0.0484599091372154
8200.0000000000000000 0.0482217577363884
8250.0000000000000000 0.0482276187864271
8300.0000000000000000 0.0488169037857088
8350.0000000000000000 0.0482773721627333
8400.0000000000000000 0.0482876815192191
8450.0000000000000000 0.0484023005654408
8500.0000000000000000 0.0482786046844865
8550.0000000000000000 0.0485210757091419
8600.0000000000000000 0.0483244788565310
8650.0000000000000000 0.0487720835719808
8700.0000000000000000 0.0483710944033736
8750.0000000000000000 0.0483741133162977
8800.0000000000000000 0.0487780805682432
8850.0000000000000000 0.0484152828023256
8900.0000000000000000 0.0483964899697321
8950.0000000000000000 0.0485830631464865
9000.0000000000000000 0.0484808578737235
9050.0000000000000000 0.0485046019023686
9100.0000000000000000 0.0485317184706393
9150.0000000000000000 0.0484794310999681
9200.0000000000000000 0.0484678613589351
9250.0000000000000000 0.0485925522114366
9300.0000000000000000 0.0485185983227868
9350.0000000000000000 0.0484980984500198
9400.0000000000000000 0.0486041331115289
9450.0000000000000000 0.0485152573245097
9500.0000000000000000 0.0486252438064678
9550.0000000000000000 0.0487990623589541
9600.0000000000000000 0.0485290025584752
9650.0000000000000000 0.0487083273333179
9700.0000000000000000 0.0485654359259634
9750.0000000000000000 0.0486000868692301
9800.0000000000000000 0.0490195845219842
9850.0000000000000000 0.0485913333240568
9900.0000000000000000 0.0487609232258011
9950.0000000000000000 0.0485952542537567
10000.0000000000000000 0.0487631356027476
10050.0000000000000000 0.0486339109018585
10100.0000000000000000 0.0486899209815665
10150.0000000000000000 0.0488298110637515
10200.0000000000000000 0.0486414435816204
10250.0000000000000000 0.0489972333314957
10300.0000000000000000 0.0486716205446975
10350.0000000000000000 0.0486845052294006
10400.0000000000000000 0.0490834603813473
10450.0000000000000000 0.0486934395306409
10500.0000000000000000 0.0490699982744038
10550.0000000000000000 0.0487944548670354
10600.0000000000000000 0.0487384528802806
10650.0000000000000000 0.0488016688344423
10700.0000000000000000 0.0487899983356107
10750.0000000000000000 0.0487384186902660
10800.0000000000000000 0.0489249775734826
10850.0000000000000000 0.0487672738886733
10900.0000000000000000 0.0487956197504467
10950.0000000000000000 0.0489202459702191
11000.0000000000000000 0.0490239359410272
11050.0000000000000000 0.0489980592915695
11100.0000000000000000 0.0489382495958502
11150.0000000000000000 0.0488937732103432
11200.0000000000000000 0.0488039007928988
11250.0000000000000000 0.0489109637809853
11300.0000000000000000 0.0488435757765704
11350.0000000000000000 0.0489772545207610
11400.0000000000000000 0.0489447154354273
11450.0000000000000000 0.0488744735136690
11500.0000000000000000 0.0488998301760825
11550.0000000000000000 0.0496018964535633
11600.0000000000000000 0.0488556317884539
11650.0000000000000000 0.0488996333827509
11700.0000000000000000 0.0491052471342929
11750.0000000000000000 0.0489736772575923
11800.0000000000000000 0.0489392258492915
11850.0000000000000000 0.0489253498373772
11900.0000000000000000 0.0490036037289750
11950.0000000000000000 0.0492334131758358
12000.0000000000000000 0.0489432439748755
12050.0000000000000000 0.0489552758526416
12100.0000000000000000 0.0492195883063701
12150.0000000000000000 0.0489581642473472
12200.0000000000000000 0.0491923216027228
12250.0000000000000000 0.0490553092454354
12300.0000000000000000 0.0489705088306440
12350.0000000000000000 0.0495762855160584
12400.0000000000000000 0.0489875796150904
12450.0000000000000000 0.0490037071948811
12500.0000000000000000 0.0493250689074713
12550.0000000000000000 0.0490530936027237
12600.0000000000000000 0.0490332969931351
12650.0000000000000000 0.0494399227363237
12700.0000000000000000 0.0491598915381881
12750.0000000000000000 0.0490312571521771
12800.0000000000000000 0.0493049360425718
12850.0000000000000000 0.0490627045358333
12900.0000000000000000 0.0490813981370310
12950.0000000000000000 0.0491225320161247
13000.0000000000000000 0.0491061101932733
13050.0000000000000000 0.0491509063568418
13100.0000000000000000 0.0491141280035937
13150.0000000000000000 0.0494376415545792
13200.0000000000000000 0.0491035190733041
13250.0000000000000000 0.0497469911317657
13300.0000000000000000 0.0491119754674337
13350.0000000000000000 0.0491289676473476
13400.0000000000000000 0.0493615345555184
13450.0000000000000000 0.0491684628970910
13500.0000000000000000 0.0491837186829574
13550.0000000000000000 0.0491536083156865
13600.0000000000000000 0.0495311743373178
13650.0000000000000000 0.0491619680825087
13700.0000000000000000 0.0492198030162233
13750.0000000000000000 0.0492775973424778
13800.0000000000000000 0.0492695308340087
13850.0000000000000000 0.0491982418438521
13900.0000000000000000 0.0492410589918779
13950.0000000000000000 0.0495673246828474
14000.0000000000000000 0.0492225879175519
14050.0000000000000000 0.0492702630494751
14100.0000000000000000 0.0492276893977786
14150.0000000000000000 0.0493833829008919
14200.0000000000000000 0.0492808331675350
14250.0000000000000000 0.0492336243409219
14300.0000000000000000 0.0493330801643425
14350.0000000000000000 0.0492645257573084
14400.0000000000000000 0.0492466800113973
14450.0000000000000000 0.0496307319948196
14500.0000000000000000 0.0492706353207608
14550.0000000000000000 0.0495579428924746
14600.0000000000000000 0.0494988054478196
14650.0000000000000000 0.0492910465104043
14700.0000000000000000 0.0494643464113386
14750.0000000000000000 0.0495848211292262
14800.0000000000000000 0.0494009448928289
14850.0000000000000000 0.0493040708081543
14900.0000000000000000 0.0496849794877071
14950.0000000000000000 0.0493144905083010
15000.0000000000000000 0.0496041825243093
15050.0000000000000000 0.0493394939027293
15100.0000000000000000 0.0493547846248979
15150.0000000000000000 0.0493976707732555
15200.0000000000000000 0.0493861810878102
15250.0000000000000000 0.0495724386809273
15300.0000000000000000 0.0493738411857526
15350.0000000000000000 0.0494283619931637
15400.0000000000000000 0.0495434494581812
15450.0000000000000000 0.0493903444690814
15500.0000000000000000 0.0494139057733541
15550.0000000000000000 0.0495776860303799
15600.0000000000000000 0.0497394258853162
15650.0000000000000000 0.0493957716167671
15700.0000000000000000 0.0494624098938414
15750.0000000000000000 0.0496928844038693
15800.0000000000000000 0.0494013971424127
15850.0000000000000000 0.0496805349457615
15900.0000000000000000 0.0495466108427101
15950.0000000000000000 0.0494639996945012
16000.0000000000000000 0.0494641955419016
16050.0000000000000000 0.0495768978284756
16100.0000000000000000 0.0494401388640880
16150.0000000000000000 0.0495514015360061
16200.0000000000000000 0.0497054524765906
16250.0000000000000000 0.0494778488900465
16300.0000000000000000 0.0495013710280154
16350.0000000000000000 0.0497229458565174
16400.0000000000000000 0.0497532693352349
16450.0000000000000000 0.0494747798921698
16500.0000000000000000 0.0495446739274990
16550.0000000000000000 0.0496541444463873
16600.0000000000000000 0.0498579599387090
16650.0000000000000000 0.0494827309849999
16700.0000000000000000 0.0496073675290314
16750.0000000000000000 0.0498414025938078
16800.0000000000000000 0.0495048952451197
16850.0000000000000000 0.0496080651838429
16900.0000000000000000 0.0495274010107473
16950.0000000000000000 0.0498318412185727
17000.0000000000000000 0.0495117064381081
17050.0000000000000000 0.0497943383105260
17100.0000000000000000 0.0495323933913282
17150.0000000000000000 0.0495382256649708
17200.0000000000000000 0.0497265961640757
17250.0000000000000000 0.0500337215936497
17300.0000000000000000 0.0495334609458857
17350.0000000000000000 0.0496461609175817
17400.0000000000000000 0.0496111646918498
17450.0000000000000000 0.0495878403349731
17500.0000000000000000 0.0495689639007782
17550.0000000000000000 0.0496546318180488
17600.0000000000000000 0.0497709409840125
17650.0000000000000000 0.0496205582319745
17700.0000000000000000 0.0498342982328562
17750.0000000000000000 0.0496352540769607
17800.0000000000000000 0.0495832585203031
17850.0000000000000000 0.0495782987953004
17900.0000000000000000 0.0495943555904355
17950.0000000000000000 0.0496071003471200
18000.0000000000000000 0.0496280262937156
18050.0000000000000000 0.0496096003005936
18100.0000000000000000 0.0498016565148930
18150.0000000000000000 0.0496093872751728
18200.0000000000000000 0.0496399290700511
18250.0000000000000000 0.0497555422527661
18300.0000000000000000 0.0496564197469294
18350.0000000000000000 0.0496157274583086
18400.0000000000000000 0.0498807215922964
18450.0000000000000000 0.0497401250131211
18500.0000000000000000 0.0497396649551624
18550.0000000000000000 0.0496140333285117
18600.0000000000000000 0.0498948518532539
18650.0000000000000000 0.0496449613031441
18700.0000000000000000 0.0499700176699651
18750.0000000000000000 0.0496105278945985
18800.0000000000000000 0.0496662202905147
18850.0000000000000000 0.0497752389599694
18900.0000000000000000 0.0496333302009039
18950.0000000000000000 0.0496163451147896
19000.0000000000000000 0.0498056178157786
19050.0000000000000000 0.0496324744161673
19100.0000000000000000 0.0501920145489364
19150.0000000000000000 0.0496232777992120
19200.0000000000000000 0.0496884335336061
19250.0000000000000000 0.0499704889198072
19300.0000000000000000 0.0496303555832701
19350.0000000000000000 0.0497143465639913
19400.0000000000000000 0.0500530975941148
19450.0000000000000000 0.0496377789040829
19500.0000000000000000 0.0496377956724256
19550.0000000000000000 0.0502791325793003
19600.0000000000000000 0.0496373145737125
19650.0000000000000000 0.0496592893690246
19700.0000000000000000 0.0496547198912019
19750.0000000000000000 0.0497037917544230
19800.0000000000000000 0.0498992935730073
19850.0000000000000000 0.0496816180816193
19900.0000000000000000 0.0496996239196129
19950.0000000000000000 0.0496415668694984
20000.0000000000000000 0.0499825905630785
20050.0000000000000000 0.0496469142210359
20100.0000000000000000 0.0496628243992908
20150.0000000000000000 0.0496649998817730
20200.0000000000000000 0.0496670091057252
20250.0000000000000000 0.0497529151514176
20300.0000000000000000 0.0496664518171183
20350.0000000000000000 0.0496705542415691
20400.0000000000000000 0.0496724237700101
20450.0000000000000000 0.0497117710180132
20500.0000000000000000 0.0496715934345762
20550.0000000000000000 0.0496727444667238
20600.0000000000000000 0.0496731390575643
20650.0000000000000000 0.0497571391071569
20700.0000000000000000 0.0496694377933798
20750.0000000000000000 0.0496738504804979
20800.0000000000000000 0.0496853675804695
20850.0000000000000000 0.0496723922029519
20900.0000000000000000 0.0496739095731719
20950.0000000000000000 0.0496741747755643
21000.0000000000000000 0.0496755091856164
21050.0000000000000000 0.0496961632181590
21100.0000000000000000 0.0496744866830702
21150.0000000000000000 0.0496750830616354
21200.0000000000000000 0.0496753277405896
21250.0000000000000000 0.0496755576368340
21300.0000000000000000 0.0496811190628988
21350.0000000000000000 0.0496741642362380
21400.0000000000000000 0.0496870605323750
21450.0000000000000000 0.0496750155406409
21500.0000000000000000 0.0496756791803871
21550.0000000000000000 0.0496757970088973
21600.0000000000000000 0.0496760259645716
21650.0000000000000000 0.0497115349395503
21700.0000000000000000 0.0496743475636558
21750.0000000000000000 0.0496762746576253
21800.0000000000000000 0.0496764965656164
21850.0000000000000000 0.0496790254326363
21900.0000000000000000 0.0496772030758806
21950.0000000000000000 0.0496767343105943
22000.0000000000000000 0.0496768623335974
22050.0000000000000000 0.0496770495794870
22100.0000000000000000 0.0496772461769086
22150.0000000000000000 0.0496993072347274
22200.0000000000000000 0.0496766945151212
22250.0000000000000000 0.0496776145933126
22300.0000000000000000 0.0496778245516167
22350.0000000000000000 0.0496780371150816
22400.0000000000000000 0.0496782270214638
22450.0000000000000000 0.0496835110105202
22500.0000000000000000 0.0496777419898291
22550.0000000000000000 0.0496783025641575
22600.0000000000000000 0.0496787225384897
22650.0000000000000000 0.0496839270691189
22700.0000000000000000 0.0496788069464916
22750.0000000000000000 0.0496791572527157
22800.0000000000000000 0.0496794007054553
22850.0000000000000000 0.0496796385873801
22900.0000000000000000 0.0496901679353476
22950.0000000000000000 0.0496791466180810
23000.0000000000000000 0.0496802927303953
23050.0000000000000000 0.0496805383780769
23100.0000000000000000 0.0496808357759597
23150.0000000000000000 0.0496811296991303
23200.0000000000000000 0.0496815982734107
23250.0000000000000000 0.0496838529618954
23300.0000000000000000 0.0496819212045430
23350.0000000000000000 0.0496822392673645
23400.0000000000000000 0.0496826184559909
23450.0000000000000000 0.0496827337502930
23500.0000000000000000 0.0496831108456412
23550.0000000000000000 0.0496834907167185
23600.0000000000000000 0.0496838659638996
23650.0000000000000000 0.0496842418488520
23700.0000000000000000 0.0496919868479257
23750.0000000000000000 0.0496845906438408
23800.0000000000000000 0.0496853987429338
23850.0000000000000000 0.0496858114980205
23900.0000000000000000 0.0496862474856431
23950.0000000000000000 0.0496867231236341
24000.0000000000000000 0.0496869512173893
24050.0000000000000000 0.0496874225765914
24100.0000000000000000 0.0496878740429749
24150.0000000000000000 0.0496887326121736
24200.0000000000000000 0.0496888461399134
24250.0000000000000000 0.0496892347877421
24300.0000000000000000 0.0496896992815610
24350.0000000000000000 0.0496901925352461
24400.0000000000000000 0.0496906927393522
24450.0000000000000000 0.0496913271016999
24500.0000000000000000 0.0496918609715187
24550.0000000000000000 0.0496922085771655
24600.0000000000000000 0.0496927339201906
24650.0000000000000000 0.0496932882222990
24700.0000000000000000 0.0496938567955071
24750.0000000000000000 0.0496956385029542
24800.0000000000000000 0.0496948591766582
24850.0000000000000000 0.0496954837428809
24900.0000000000000000 0.0496960763807036
24950.0000000000000000 0.0496978478704342
25000.0000000000000000 0.0496972130585509
25050.0000000000000000 0.0496979448508194
25100.0000000000000000 0.0496984231518229
25150.0000000000000000 0.0496991481827020
25200.0000000000000000 0.0497014320759039
25250.0000000000000000 0.0497003251951649
25300.0000000000000000 0.0497107703119897
25350.0000000000000000 0.0497013239395722
25400.0000000000000000 0.0497024881145232
25450.0000000000000000 0.0497027561084370
25500.0000000000000000 0.0497044530323229
25550.0000000000000000 0.0497037249914686
25600.0000000000000000 0.0497052333783579
25650.0000000000000000 0.0497125691416050
25700.0000000000000000 0.0497067584892598
25750.0000000000000000 0.0497073750410058
25800.0000000000000000 0.0497081695404966
25850.0000000000000000 0.0497128165791976
25900.0000000000000000 0.0497099081878889
25950.0000000000000000 0.0497106818045869
26000.0000000000000000 0.0497116434568545
26050.0000000000000000 0.0497120515311050
26100.0000000000000000 0.0497118776667116
26150.0000000000000000 0.0497137951955157
26200.0000000000000000 0.0497150227790190
26250.0000000000000000 0.0497142743079896
26300.0000000000000000 0.0497164345726667
26350.0000000000000000 0.0497173874839156
26400.0000000000000000 0.0497181748259346
26450.0000000000000000 0.0497221814992171
26500.0000000000000000 0.0497201380467536
26550.0000000000000000 0.0497205545155659
26600.0000000000000000 0.0497237619503873
26650.0000000000000000 0.0497238672862236
26700.0000000000000000 0.0497229914498967
26750.0000000000000000 0.0497247136370396
26800.0000000000000000 0.0497250891169115
26850.0000000000000000 0.0497395558467047
26900.0000000000000000 0.0497274249111167
26950.0000000000000000 0.0497283625860169
27000.0000000000000000 0.0497294522804889
27050.0000000000000000 0.0497342612569408
27100.0000000000000000 0.0497315327698131
27150.0000000000000000 0.0497317688722088
27200.0000000000000000 0.0497335063794124
27250.0000000000000000 0.0497338327715024
27300.0000000000000000 0.0497356740681173
27350.0000000000000000 0.0497366019572397
27400.0000000000000000 0.0497366292424952
27450.0000000000000000 0.0497387150449293
27500.0000000000000000 0.0497389733027500
27550.0000000000000000 0.0497422825842223
27600.0000000000000000 0.0497405699729893
27650.0000000000000000 0.0497424856658188
27700.0000000000000000 0.0497477938341620
27750.0000000000000000 0.0497448052154804
27800.0000000000000000 0.0497457945912144
27850.0000000000000000 0.0497509565798450
27900.0000000000000000 0.0497479701484770
27950.0000000000000000 0.0497479777079608
28000.0000000000000000 0.0497498380597078
28050.0000000000000000 0.0497507479774522
28100.0000000000000000 0.0497623527593611
28150.0000000000000000 0.0497534844650405
28200.0000000000000000 0.0497544654072388
28250.0000000000000000 0.0497566916769945
28300.0000000000000000 0.0497565603096882
28350.0000000000000000 0.0497637902123918
28400.0000000000000000 0.0497587906796523
28450.0000000000000000 0.0497617610482030
28500.0000000000000000 0.0497599414353084
28550.0000000000000000 0.0497620663465582
28600.0000000000000000 0.0497628421895899
28650.0000000000000000 0.0497693847841138
28700.0000000000000000 0.0497649959222988
28750.0000000000000000 0.0497686134547497
28800.0000000000000000 0.0497667706245836
28850.0000000000000000 0.0497687355942502
28900.0000000000000000 0.0497696737664741
28950.0000000000000000 0.0497703127206746
29000.0000000000000000 0.0497725505073102
29050.0000000000000000 0.0497724478435174
29100.0000000000000000 0.0497766952583390
29150.0000000000000000 0.0497755944060019
29200.0000000000000000 0.0497748157792065
29250.0000000000000000 0.0497777340189767
29300.0000000000000000 0.0497790122193634
29350.0000000000000000 0.0497790207120417
29400.0000000000000000 0.0497810871677573
29450.0000000000000000 0.0497809835546119
29500.0000000000000000 0.0497833144849885
29550.0000000000000000 0.0497854973475583
29600.0000000000000000 0.0497935005495383
29650.0000000000000000 0.0497872566204283
29700.0000000000000000 0.0497878058835402
29750.0000000000000000 0.0497897746338179
29800.0000000000000000 0.0497903727853216
29850.0000000000000000 0.0497910554470294
29900.0000000000000000 0.0498069162118399
29950.0000000000000000 0.0497937458496851
30000.0000000000000000 0.0497947503497014


==> figures/parametric_shape_inference/sphere/pinn/velocityX_xy_minmax.txt <==
# field, ref, rhs
-0.5104805443 -4.0000000000 -4.0000000000
2.5428204049 0.0000000000 2.0000000000

